Simultaneous Identification and Denoising of Dynamical Systems

In recent years there has been a push to discover the governing equations dynamical systems directly from measurements of the state, often motivated by systems that are too complex to directly model. Although there has been substantial work put into such a discovery, doing so in the case of large noise has proved challenging. Here we develop an algorithm for Simultaneous Identification and Denoising of a Dynamical System (SIDDS). We infer the noise in the state measurements by requiring that the denoised data satisfies the dynamical system with an equality constraint. This is unlike existing work where the mismatch in the dynamical system is treated as a penalty in the objective. We assume the dynamics is represented in a pre-defined basis and develop a sequential quadratic programming approach to solve the SIDDS problem featuring a direct solution of KKT system with a specialized preconditioner. In addition, we show how we can include sparsity promoting regularization using an iteratively reweighted least squares approach. The resulting algorithm leads to estimates of the dynamical system that approximately achieve the Cram\'er-Rao lower bound and, with sparsity promotion, can correctly identify the sparsity structure for higher levels of noise than existing techniques. Moreover, because SIDDS decouples the data from the evolution of the dynamical system, we show how to modify the problem to accurately identify systems from low sample rate measurements. The inverse problem approach and solution framework used by SIDDS has the potential to be expanded to related problems identifying governing equations from noisy data.

==> data/fig_convergence.dat <==
it	con_norm	C_err	X_err	l_grad_norm	epsilon	
0.0	1431.8178423822885	31.579357206244936	46.07250627056784	103.63964989945283	1.0	
1.0	1090.8294859283003	29.60144790488664	30.565425676811728	44.76897256286433	1.0	
2.0	273.43940642831467	19.797675760477905	27.179250326835458	25.48840416239947	1.0	
3.0	83.63757348939284	15.56017485706321	19.171431993886735	17.78441482676601	1.0	
4.0	37.20017472699073	17.288058759157572	14.526553155839311	8.832237729043275	1.0	
5.0	20.569947714001675	13.438934233923984	10.177288054092427	6.81634666627005	1.0	
6.0	16.997216853309965	5.64801552717299	5.4123426538619945	7.928845921534236	1.0	
7.0	25.452868969190263	5.044799408731448	4.755402976345711	1.7008792265953931	1.0	
8.0	0.6805274466311756	0.36682706164589957	0.9649465283280555	4.634933318644398	1.0	
9.0	11.334096541259601	0.17293653684744578	0.6393595808324549	0.7236692941595637	1.0	
10.0	0.06275219881219431	0.17156468348547982	0.6398996059820211	0.010491688338765053	1.0	
11.0	0.0001044955688958373	0.1715311288490014	0.6398851668459813	0.0004136091054174712	1.0	
12.0	1.6070183399052665e-05	0.1715313763811442	0.6398843487469092	8.604127934339078e-05	1.0	
13.0	3.897723989679018e-06	0.17153151955551707	0.6398843638825271	3.844869769263039e-05	1.0	
14.0	3.721918569203261e-06	0.17153153577537592	0.6398843642982658	3.408740550340293e-05	1.0	
15.0	3.7184431957247887e-06	0.11384007292762084	0.6180420717553977	0.6255977966437517	0.1	
16.0	0.004080458103819131	0.11277563794648733	0.618556465182607	0.02353576207044452	0.1	
17.0	0.00012074206612945333	0.11285964054598133	0.618626437636384	0.0010214676611078458	0.1	
18.0	1.7948636776797407e-05	0.11287647820603222	0.6186355527398928	0.00027146826536681676	0.1	
19.0	4.3812662858648565e-06	0.1128787950530297	0.6186367258210905	9.648085649892663e-05	0.1	
20.0	3.762248205995072e-06	0.11287914946924357	0.6186368418113248	8.326388937938862e-05	0.1	
21.0	3.7502430222056457e-06	0.11287917045477634	0.6186368403866638	4.967851608502591e-05	0.1	
22.0	3.74978057726586e-06	0.08164860764463142	0.6016057339062306	3.160758917089279	0.010000000000000002	
23.0	0.0009124220515780006	0.08064978953204978	0.6011470415122468	0.11425276781892939	0.010000000000000002	
24.0	0.00014481178650279695	0.08057717522438278	0.601045267424413	0.0019304115008274773	0.010000000000000002	
25.0	1.5584320315701855e-05	0.08056705938371624	0.6010289399436288	0.000449754300846138	0.010000000000000002	
26.0	4.640069646596843e-06	0.08056551606759585	0.6010263423573894	0.00012182533896458744	0.010000000000000002	
27.0	3.785838240140025e-06	0.08056511703932495	0.6010259934017149	0.00018429799887528694	0.010000000000000002	
28.0	3.761335442986458e-06	0.08056515447934295	0.6010259505461053	5.5560876168169596e-05	0.010000000000000002	
29.0	3.761363286265315e-06	0.06734208080814168	0.5819900976863203	8.549105178400668	0.0010000000000000002	
30.0	0.0009157650956838624	0.06710776049541417	0.5817937000640337	0.06864251051233333	0.0010000000000000002	
31.0	0.00015668933860095612	0.06707357988664932	0.5817499541795094	0.006018992895575611	0.0010000000000000002	
32.0	1.2942284063920333e-05	0.06706874056484831	0.5817426975604842	0.0009262836533095076	0.0010000000000000002	
33.0	4.57456762731036e-06	0.06706799651714931	0.5817416323029366	0.0002093160502293369	0.0010000000000000002	
34.0	3.777201675730163e-06	0.06706781350246749	0.581741593481425	7.975575698919394e-05	0.0010000000000000002	
35.0	3.7597307408185886e-06	0.0670678296223566	0.5817415531859638	0.00010003868269028864	0.0010000000000000002	
36.0	3.7586887784992347e-06	0.030807890803504167	0.5392409638972896	21.54439977353215	0.00010000000000000003	
37.0	0.001556098917610951	0.030392112210133278	0.5391459683563904	0.23476625534504028	0.00010000000000000003	
38.0	0.00017199071966994051	0.03038767482703191	0.5391045210144104	0.032553591950360575	0.00010000000000000003	
39.0	1.1383313244700624e-05	0.03038711503876789	0.5391025060381552	0.0027127461655331664	0.00010000000000000003	
40.0	5.686146266697473e-06	0.030387174398576015	0.539101590580767	0.0006641272024338746	0.00010000000000000003	
41.0	3.7943626857003557e-06	0.030387160546853368	0.5391015889843198	0.00014572633885018743	0.00010000000000000003	
42.0	3.786121078430181e-06	0.01533690483893378	0.48119019789284134	104.99522061080937	1.0000000000000004e-05	
43.0	0.001370276926285146	0.015322934029819359	0.4807569257737977	1.2434948166207138	1.0000000000000004e-05	
44.0	0.00021836039941851504	0.015374570819748851	0.48064271455187507	0.14426644196385924	1.0000000000000004e-05	
45.0	1.605102514742638e-05	0.015375992043232712	0.48064092047014406	0.0029399933592545975	1.0000000000000004e-05	
46.0	1.3670367580620255e-05	0.015379195153512664	0.4806341780082965	0.008897640457852045	1.0000000000000004e-05	
47.0	3.838600059256463e-06	0.015379176999942129	0.48063434407767086	0.0002754732645334266	1.0000000000000004e-05	
48.0	3.880419079616131e-06	0.015379322173605901	0.48063387879739805	0.0004549809566229538	1.0000000000000004e-05	
49.0	3.805189915277768e-06	0.015379339950145602	0.48063384531478626	0.00021901117201368747	1.0000000000000004e-05	
50.0	3.803338031370888e-06	0.017593026921159226	0.4194350107327796	365.07574926378766	1.0000000000000004e-06	
51.0	0.0006229484064929694	0.01761821998641561	0.41859539068866053	6.1772901509978215	1.0000000000000004e-06	
52.0	0.0002642997724693088	0.017670209011402795	0.41853061327439983	0.4820869596220469	1.0000000000000004e-06	
53.0	6.0607824177745736e-05	0.017679638112059363	0.41852173670342335	0.08727504796059335	1.0000000000000004e-06	
54.0	2.434419479489036e-05	0.01768463277436739	0.4185171737939509	0.04734013477381262	1.0000000000000004e-06	
55.0	5.794034753884356e-06	0.01768510513117778	0.4185165400099621	0.005161883656587212	1.0000000000000004e-06	
56.0	4.399987099811271e-06	0.017685556000835635	0.4185161636472877	0.0038880042931157726	1.0000000000000004e-06	
57.0	3.834218976596524e-06	0.017685579315301566	0.41851616288641375	0.00018536962172710985	1.0000000000000004e-06	
58.0	3.8266311337321745e-06	0.02253288763395077	0.38716324528963464	1161.096505699502	1.0000000000000005e-07	
59.0	0.0004791529661535403	0.022534029488768294	0.3869107772521649	18.553569046227615	1.0000000000000005e-07	
60.0	0.00027387498577061326	0.022634847116787742	0.3868761513055727	1.6561594340529	1.0000000000000005e-07	
61.0	5.411679415297605e-05	0.022647724459312304	0.38687282761685704	0.20612727796013608	1.0000000000000005e-07	
62.0	2.6592832071311072e-05	0.02265818046717777	0.3868701183261772	0.16938134827775275	1.0000000000000005e-07	
63.0	5.308306272951222e-06	0.022658553210535927	0.38686993907357087	0.0066989123567648325	1.0000000000000005e-07	
64.0	4.702204480984363e-06	0.022659646246161014	0.3868696052476479	0.017466589406623562	1.0000000000000005e-07	
65.0	3.8244255174225766e-06	0.022659658363825348	0.3868696077248194	0.0003599993032653572	1.0000000000000005e-07	
66.0	3.820576838665821e-06	0.0208776472709603	0.3741381424872992	2592.2484073841847	1.0000000000000005e-08	
67.0	0.0003190888848629581	0.020815071170741092	0.37400975741221004	28.189615453960183	1.0000000000000005e-08	
68.0	0.00029265222102604357	0.020916357877545907	0.3739548103198668	4.2655173270716515	1.0000000000000005e-08	
69.0	7.387499110707285e-05	0.02093958655605209	0.37394406771036154	0.9990844589038366	1.0000000000000005e-08	
70.0	2.4353666378759453e-05	0.020948038129668025	0.37394032346433087	0.3633616210214098	1.0000000000000005e-08	
71.0	7.052112675655085e-06	0.020949769738763207	0.3739393443746074	0.07731428633956185	1.0000000000000005e-08	
72.0	4.3360892063122815e-06	0.02095044462707242	0.3739389608451669	0.029718951505138695	1.0000000000000005e-08	
73.0	3.848510705163721e-06	0.020950579936253294	0.37393899802646374	0.004843915243259109	1.0000000000000005e-08	
74.0	3.818594040134667e-06	0.02095060872768992	0.3739390101064785	0.001197659673219231	1.0000000000000005e-08	
nan	nan	nan	nan	nan	nan	
75.0	0.207526005712144	0.017187371371105178	0.37167244815524403	0.06654230750067543	nan	
76.0	0.00032018477345071905	0.01720897603755174	0.3716451736610684	0.0011404837241766274	nan	
77.0	0.000192710794262979	0.01726035380062213	0.3716431493020486	0.0018720552663439177	nan	
78.0	6.467831421919297e-06	0.01726102428904128	0.37164333219639617	2.3269092421807295e-05	nan	
79.0	4.836161436438265e-06	0.01726180135644643	0.37164331983597476	3.1414893741615506e-05	nan	


==> data/fig_correlated_duffing_crlb.dat <==
correlation	crlb_median	
0.0	1.6779651937094946	
0.1	1.6730474496350398	
0.2	1.6558834241995517	
0.30000000000000004	1.6287883230460802	
0.4	1.586521754239567	
0.5	1.5293805388780326	
0.6000000000000001	1.4527689863138498	
0.7000000000000001	1.3522167289269533	
0.8	1.2124617792390477	
0.9	1.0019446725666588	
0.99	0.6207510480908358	
0.991	0.6129314808221845	
0.992	0.6045930019167596	
0.995	0.5782118047698744	
0.999	0.5423946528491232	


==> data/fig_correlated_duffing_lide.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.0	0.006751932558093014	0.012518604147207502	0.01592330798113955	0.02061947734083451	0.04561035249019517	0.0	0.0	0.0	0.2	0.3333333333333333	
0.02	0.006769866853590955	0.012489674995159114	0.015906749971821156	0.020603461537858064	0.0456054701684259	0.0	0.0	0.0	0.2	0.3333333333333333	
0.04	0.006785840748909219	0.01246911379546431	0.0158666296598409	0.020582228709528482	0.04558255861931336	0.0	0.0	0.0	0.2	0.3333333333333333	
0.06	0.0067998911548560245	0.012453109001459047	0.015823162459691856	0.02055740077531688	0.04554157257046102	0.0	0.0	0.0	0.2	0.3333333333333333	
0.08	0.0068120596397995	0.012449546404365002	0.015776346633059418	0.02052897318202979	0.045482444702422485	0.0	0.0	0.0	0.2	0.3333333333333333	
0.1	0.006822393345506123	0.01244522232171623	0.015726180269599682	0.020496924983354675	0.045405080244473324	0.0	0.0	0.0	0.2	0.3333333333333333	
0.12	0.006830936204345151	0.012442114917129727	0.015672652412960706	0.020461223141157038	0.04530936697219496	0.0	0.0	0.0	0.2	0.3333333333333333	
0.14	0.006837741897590516	0.012461222528800215	0.01561574765173748	0.020421815836852583	0.0451951382000909	0.0	0.0	0.0	0.2	0.3333333333333333	
0.16	0.006842857999485096	0.012481284626145995	0.015555446727688067	0.020378640905903408	0.0450622151714588	0.0	0.0	0.0	0.2	0.3333333333333333	
0.18	0.006846338575254025	0.012474934705130149	0.015504234828182478	0.02033161839622006	0.044910382996549855	0.0	0.0	0.0	0.2	0.3333333333333333	
0.2	0.006848237433509373	0.012446585821422697	0.01547692121911942	0.020285080832376578	0.04473939301242569	0.0	0.0	0.0	0.2	0.3333333333333333	
0.22	0.006848607118999316	0.01243193400158788	0.015444990917292508	0.020285522681010727	0.0445489654670771	0.0	0.0	0.0	0.2	0.3333333333333333	
0.24	0.006847498556820353	0.012413834997833462	0.015408351282536018	0.020282000824491997	0.04433878291908095	0.0	0.0	0.0	0.2	0.3333333333333333	
0.26	0.006844963822539866	0.012392202066776825	0.015366900884137292	0.020267160202768916	0.0441084880789538	0.0	0.0	0.0	0.2	0.3333333333333333	
0.28	0.006841048204818675	0.012370347055556218	0.015320526789141323	0.02024048748356895	0.04385769004552883	0.0	0.0	0.0	0.05	0.3333333333333333	
0.3	0.00683579451530993	0.012311488505274956	0.015288656951603606	0.020132104745003106	0.043585939254679386	0.0	0.0	0.0	0.05	0.3333333333333333	
0.32	0.006829239173012042	0.012242924372630264	0.015261658583241446	0.01999139679673671	0.04329277112809377	0.0	0.0	0.0	0.05	0.3333333333333333	
0.34	0.0068214136617974095	0.012169834702795316	0.015230829310832816	0.019840709140802895	0.04297763957149906	0.0	0.0	0.0	0.0	0.3333333333333333	
0.36	0.006812336243109805	0.012092085800624963	0.015197495950210173	0.019679869532303253	0.042639970306692365	0.0	0.0	0.0	0.0	0.3333333333333333	
0.38	0.006802015668087715	0.012009534129079182	0.015169986662781305	0.019574918767833037	0.04227912350962175	0.0	0.0	0.0	0.0	0.3333333333333333	
0.4	0.006790450277845629	0.011933228685165869	0.015138761137508564	0.019463188828655366	0.04189438947240289	0.0	0.0	0.0	0.0	0.3333333333333333	
0.42	0.006777613442585879	0.011867473998835277	0.015103552985942535	0.019344286934420415	0.041485007097030624	0.0	0.0	0.0	0.0	0.3333333333333333	
0.44	0.006763464080759084	0.011797299521476538	0.015064061990932884	0.019187779274846103	0.041050134268055614	0.0	0.0	0.0	0.0	0.3333333333333333	
0.46	0.006747945932831952	0.011735432557432405	0.015019951033174632	0.019017101844115918	0.040588844361430634	0.0	0.0	0.0	0.0	0.3333333333333333	
0.48	0.006730956705199451	0.011679993676562885	0.01497084053388292	0.01883253763616083	0.040100128871703354	0.0	0.0	0.0	0.0	0.3333333333333333	
0.5	0.00671237458994813	0.011529213536773475	0.014892513944814223	0.01862807693995824	0.03958286855868376	0.0	0.0	0.0	0.0	0.3333333333333333	
0.52	0.0066920374453617966	0.011306091500637563	0.014779697302064548	0.018412125364832915	0.03903584619625112	0.0	0.0	0.0	0.0	0.3333333333333333	
0.54	0.006669732118473685	0.011165303298146394	0.01460293877138431	0.01818409708466781	0.03845770291905543	0.0	0.0	0.0	0.0	0.3333333333333333	
0.56	0.006645201745929278	0.011055880494303104	0.014451983497845326	0.017943323277259084	0.03784694962564942	0.0	0.0	0.0	0.0	0.3333333333333333	
0.58	0.006618121907110483	0.010950085927760839	0.014323519765926742	0.017767745596669524	0.037201926792364746	0.0	0.0	0.0	0.0	0.3333333333333333	
0.6	0.006588099664798001	0.010816808652175155	0.014142766070996411	0.017585517208270705	0.03652079023185846	0.0	0.0	0.0	0.0	0.3333333333333333	
0.62	0.006554657803239489	0.010570495266808883	0.013938210144162374	0.017377160313191427	0.035801478860187544	0.0	0.0	0.0	0.0	0.3333333333333333	
0.64	0.0065172139278464455	0.010311584481447214	0.013710290990229567	0.017132152918299184	0.03504168264568356	0.0	0.0	0.0	0.0	0.3333333333333333	
0.66	0.006453473357879697	0.0101156535994506	0.013490639171490557	0.016850395539683333	0.0342387882973484	0.0	0.0	0.0	0.0	0.3333333333333333	
0.68	0.0063616625275682345	0.00995303540901149	0.013245757782740546	0.016627484541534406	0.03338984018768923	0.0	0.0	0.0	0.0	0.3333333333333333	
0.7000000000000001	0.00625848025011712	0.00979070427739824	0.01292028589915819	0.016379428252957524	0.032491458542313105	0.0	0.0	0.0	0.0	0.3333333333333333	
0.72	0.0061232051036298535	0.009622816968773373	0.012609907405066912	0.01617270064605115	0.031539746999019715	0.0	0.0	0.0	0.0	0.3333333333333333	
0.74	0.005974940265464887	0.009449093447540339	0.012336445477654008	0.01588921192838777	0.030530181927307293	0.0	0.0	0.0	0.0	0.3333333333333333	
0.76	0.005812117699910321	0.009183081901265194	0.012058058889996927	0.015572814052727072	0.029457452668780037	0.0	0.0	0.0	0.0	0.3333333333333333	
0.78	0.005632839105907993	0.008912781352294027	0.011717058315180329	0.015226516323367939	0.028315250222730903	0.0	0.0	0.0	0.0	0.3333333333333333	
0.8	0.005434831202466736	0.008722750501114936	0.011354822673851128	0.014840962273167356	0.027095980359645805	0.0	0.0	0.0	0.0	0.3333333333333333	
0.8200000000000001	0.005215337554597602	0.00855422639782808	0.01102030430850907	0.014577358215855738	0.025790323779432203	0.0	0.0	0.0	0.0	0.3333333333333333	
0.84	0.004970982254511323	0.008295356732502066	0.010724335651692056	0.014137768143760426	0.02438664100894471	0.0	0.0	0.0	0.0	0.2	
0.86	0.004680720554462767	0.007975102948187637	0.010322759220790383	0.013619641479525437	0.023127613656277142	0.0	0.0	0.0	0.0	0.2	
0.88	0.004321524473615813	0.007673395823395959	0.009835702562717007	0.013142669984093065	0.022156758426890476	0.0	0.0	0.0	0.0	0.2	
0.9	0.003938862046510849	0.00744639402829753	0.009371075077504256	0.012609212831273673	0.021057751592207616	0.0	0.0	0.0	0.0	0.2	
0.92	0.0035281415680678318	0.007154140238495962	0.008884207549425545	0.011563896642953521	0.01980067144831981	0.0	0.0	0.0	0.0	0.2	
0.9400000000000001	0.0030853454175128825	0.006564967848912153	0.00825955685690415	0.010726226108025498	0.018343035895155013	0.0	0.0	0.0	0.0	0.2	
0.96	0.0026128469496449714	0.0061134015671143035	0.007687021547476898	0.009985640108186535	0.016621350054356346	0.0	0.0	0.0	0.0	0.2	
0.98	0.0020291924259669965	0.005265023106160363	0.006922007560626227	0.008638332367050024	0.01480006624446673	0.0	0.0	0.0	0.0	0.2	
0.99	0.0016442418398264912	0.004667277558070285	0.006194644101020389	0.008015549517734536	0.014391473393609548	0.0	0.0	0.0	0.0	0.2	
0.991	0.001617951563155952	0.004600249861648003	0.006178099354116511	0.008015688318528637	0.014340788032652676	0.0	0.0	0.0	0.0	0.2	
0.992	0.001596223906388788	0.004534724059326013	0.00611825438748982	0.008024311204803472	0.01428719049920233	0.0	0.0	0.0	0.0	0.2	
0.995	0.0015710943051801057	0.004104082392258441	0.0059332575448921825	0.007940614939891701	0.014103332808937505	0.0	0.0	0.0	0.0	0.2	
0.999	0.0017486324153152583	0.0035830581190726997	0.005595968747083943	0.007792375892043895	0.013731217186269531	0.0	0.0	0.0	0.0	0.2	


==> data/fig_correlated_duffing_lsopinf.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	crb	
0.0	0.14548957648829852	0.3426353136106304	0.49032507809921555	0.6175392743087209	0.949134079609377	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016779691889395158	
0.02	0.1458458140420687	0.34397523311872735	0.49137037610677453	0.6204131117963371	0.955122136861888	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.01677665421313323	
0.04	0.14612635152333284	0.34531704193223	0.493675464237616	0.6221491200683174	0.9607710517395939	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016774474477150872	
0.06	0.14633134055045183	0.3466583538091774	0.4942675207641889	0.6214654418248626	0.9660793318005797	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016763197725901846	
0.08	0.14646087771876426	0.34580374213467613	0.49495492352160053	0.6178190755784936	0.9710451478101462	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016750327298914618	
0.1	0.14651500574921691	0.34520987555907	0.49574488580500997	0.613987529987768	0.9756663216091686	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016730672252497955	
0.12	0.14626315008734905	0.34466327409818337	0.4966375949942453	0.6099714968896681	0.9799403122086124	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016709190897863452	
0.14	0.14539757628765207	0.34416557716951407	0.4992298142514805	0.6057715702340017	0.9838641999116965	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016680144554098827	
0.16	0.1444910213358411	0.34371838967417623	0.4994070067243511	0.6034242906640739	0.9874346682365686	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.01664599715591967	
0.18	0.14354309064275228	0.3433232765515086	0.4995167109232592	0.6062085185453112	0.9906479833819746	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016604222164901313	
0.2	0.1425533428627911	0.3430107632056695	0.4992080428285792	0.6088321648659664	0.9934999709386864	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016558808379727716	
0.22	0.14152128780912576	0.3433533819147973	0.49862372924808746	0.611292192663274	0.9959859895028093	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.01651713371962549	
0.24	0.1404463840684549	0.34173132626582525	0.4969006097517404	0.6114914928400768	0.998100900791626	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.0164738516111116	
0.26	0.1393280362872044	0.3403235004899519	0.49263709054364524	0.6106147133115973	0.9998390357947099	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.01641804041066435	
0.28	0.1381655920945659	0.337788861850019	0.48927418597046024	0.6081338890662225	1.0011941564121554	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016353755085901155	
0.3	0.13695833862438425	0.33529912081836066	0.49040070058723273	0.6095849131924331	1.0021594119339579	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016287887444780606	
0.32	0.1357054985881855	0.3328223573349809	0.4896212450259866	0.6122706362076267	1.0027272895951074	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016216713175362326	
0.34	0.13440622584722076	0.3303628768408795	0.4887644168019968	0.6157363244040464	1.0028895582968458	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.016138403168754582	
0.36	0.13305960041949488	0.3279252464066552	0.4877686398185429	0.6186286753445679	1.0026372044067056	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.016051498337598318	
0.38	0.13166462284885558	0.3255143201405399	0.487195046213205	0.621170971491621	1.0019603583308372	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.01596138547296345	
0.4	0.13022020784956234	0.3247587488803959	0.4872638762098087	0.6173123829526758	1.0008482102828116	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.01586530178820149	
0.42	0.12872517712518713	0.32426385969706883	0.4868502117000384	0.6200771698791759	0.9992889133336595	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.0157653016517259	
0.44	0.12717825124300688	0.32387593959791466	0.4863091095383675	0.620503369393181	0.9972694714050275	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.015657352718654156	
0.46	0.12557804042259635	0.32360074981920234	0.4843183674482894	0.619195895103132	0.994775609331182	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.015544545394230586	
0.48	0.12392303407313564	0.3234444072984092	0.48089789950749084	0.6166698760843056	0.9917916214311591	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.015417416876503727	
0.5	0.1222115888823365	0.32341341876987273	0.4755866920684383	0.6170674577544939	0.9883001941541492	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.0152938308278761	
0.52	0.12044191522260676	0.3238651000977167	0.47246706858775667	0.6154221915537884	0.9842821972223482	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.015153555764034802	
0.54	0.11861206159610226	0.32243921496648337	0.47168115345407885	0.6134724837847393	0.9797164362007889	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.015006348915279638	
0.56	0.11671989678630411	0.3210241712854845	0.47367355019503127	0.6169561882357266	0.9808790831941687	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.014851709184777864	
0.58	0.11476308931939527	0.3197837970118047	0.4722122060545202	0.620457347758016	0.9835885909988636	0.5	0.6	0.6666666666666666	0.6923076923076923	0.75	0.014696547839927784	
0.6	0.11273908376128546	0.3194045051564552	0.46818008532610256	0.623666661046484	0.985965620362101	0.5	0.6272727272727272	0.6666666666666666	0.6923076923076923	0.75	0.014527685540245923	
0.62	0.11064507328598767	0.3163633678064389	0.4660263403124466	0.6243301697960132	0.9879904170238862	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.014355678856293215	
0.64	0.10847796784394477	0.31409879911175886	0.46379538924286345	0.6209304966722919	0.9896407941061162	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.014168789008525525	
0.66	0.10623435714139666	0.3142342881929491	0.4644835626997681	0.616261840749255	0.9908916630021516	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.013960900090947375	
0.68	0.10391046751375516	0.31651049415497023	0.4634830681373934	0.612311065524159	0.991714441612036	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.75	0.013743835446851005	
0.7000000000000001	0.10150211166005524	0.3183210661637633	0.4574259715416934	0.6145144428980829	0.9920762976436859	0.5	0.6	0.6666666666666666	0.6923076923076923	0.75	0.013522196442547268	
0.72	0.09900463013048827	0.30903093842553303	0.45307700094293624	0.6185872335695636	0.9919391662458226	0.5	0.6	0.6666666666666666	0.6923076923076923	0.75	0.013277585501182161	
0.74	0.0964128235108838	0.3047120233886075	0.44747749035389783	0.6226931926646174	0.9929066174714886	0.5	0.6	0.6666666666666666	0.6923076923076923	0.75	0.013021468979768205	
0.76	0.09372087457829005	0.3051729484830703	0.44161786153064064	0.620274015504573	0.9968404685662221	0.5	0.6	0.6666666666666666	0.6978021978021978	0.75	0.01274474578740554	
0.78	0.09092226066381776	0.305959744313717	0.43303466103405724	0.6196852563081666	1.0004061501266617	0.42857142857142855	0.6	0.6666666666666666	0.6923076923076923	0.75	0.012443287111536598	
0.8	0.08800965876717637	0.30714330773887344	0.4232898147999495	0.6218777199865883	1.0035541835495634	0.42857142857142855	0.6	0.6666666666666666	0.6923076923076923	0.75	0.012124644436420213	
0.8200000000000001	0.08497485121333992	0.30828197844381733	0.41579978612286705	0.62286105795343	1.0062233729269783	0.5	0.6	0.6666666666666666	0.7142857142857143	0.75	0.01177068127711424	
0.84	0.08180865140332719	0.30961420262456923	0.4134860473526716	0.6205418261551559	1.0122768957130197	0.5	0.6	0.6666666666666666	0.6978021978021978	0.75	0.01139886554110157	
0.86	0.07850089599118061	0.3085631540031615	0.41323506945598504	0.6149008742414757	1.0186110928656573	0.5	0.6	0.6666666666666666	0.7142857142857143	0.75	0.01098172365194364	
0.88	0.07504061311735198	0.30663870808996485	0.41529903939662016	0.6110717499300934	1.0246304908778814	0.5	0.6	0.6666666666666666	0.7142857142857143	0.75	0.010530010048455274	
0.9	0.07141663523281168	0.3046850075086033	0.41836893875867404	0.6092589005460769	1.0302426924204628	0.5	0.6	0.6666666666666666	0.7142857142857143	0.75	0.010019429566791568	
0.92	0.06761936118966326	0.30440211932209915	0.4219018923584512	0.6150509105643931	1.0353087127308422	0.5	0.6	0.6666666666666666	0.7142857142857143	0.75	0.009435236388456765	
0.9400000000000001	0.06364573951774542	0.29614318208545554	0.4230380146780432	0.6109054832928911	1.0395988306387907	0.5	0.6	0.6666666666666666	0.7142857142857143	0.75	0.008765220197058561	
0.96	0.05951483734985499	0.29057791100576436	0.4187542042820932	0.6145356077800472	1.0426726578875172	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.75	0.007958151210644186	
0.98	0.055331634730808404	0.28972039467669386	0.41997811272008145	0.6203994644767585	1.0434117707661463	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.75	0.006911310552779091	
0.99	0.053362324936159694	0.28601316834410634	0.42563089042880803	0.6259771114125068	1.0417268100045014	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.75	0.006207535975780283	
0.991	0.053181326971966265	0.28570659998619036	0.4249817567335586	0.6264250878825467	1.0413921655612037	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.75	0.006129309947964576	
0.992	0.05300559814266045	0.28539634317656	0.42429374027646205	0.6268857231336655	1.0410083734846016	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.75	0.00604592743189652	
0.995	0.052524154753690454	0.28443582032358267	0.42204767351063777	0.6282760556141423	1.0394475067858844	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.75	0.005782129505197551	
0.999	0.052155840406472885	0.2829895012988603	0.4286298837115867	0.6238529124514396	1.0366649723352896	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.75	0.005423938344979518	


==> data/fig_correlated_duffing_wlsoi.dat <==
correlation	F0	F25	F50	F75	F100	
0.0	0.02096105528124741	0.05689733074280812	0.09758889780587865	0.1260546534179762	0.24434178336485626	
0.02	0.020157524384732117	0.0565178008014871	0.09712925943995523	0.12542329827821372	0.24370069809632855	
0.04	0.01939898969195251	0.055617677602283165	0.09600314892157669	0.1255646328570018	0.2430589110879223	
0.06	0.018690214020525484	0.05479866892488892	0.09486155235322932	0.1260235313357387	0.24241638183610134	
0.08	0.018036355527435505	0.05427692001534388	0.0937045189625283	0.12628351526127596	0.2417730666726646	
0.1	0.017442887377118486	0.05379605015951856	0.09253208948184463	0.12631081858964868	0.24112891866803407	
0.12	0.016915466477363368	0.052912010206666374	0.09204383608167634	0.12592015431907966	0.24048388754533187	
0.14	0.016459744232281845	0.052734851853745005	0.09158844450107897	0.12527399167135567	0.23983791954320172	
0.16	0.016081118908749883	0.05222790550241874	0.09111226933411476	0.12460466988737952	0.23919095731733414	
0.18	0.015784440708422623	0.051820345275198826	0.09013174813702168	0.12391150551698629	0.23854293976362317	
0.2	0.01557369410970731	0.05205395848786926	0.08910387209997417	0.12319377880367213	0.23789380181282385	
0.22	0.015451695402076448	0.05228864245041758	0.08806796170588821	0.12245073068514972	0.23724347423810152	
0.24	0.015419850587192457	0.05252436619753406	0.08702370969101059	0.12168155958077756	0.23659188340699952	
0.26	0.01547801555721817	0.052761090148425165	0.085970795587285	0.12088541772981992	0.23593895094834205	
0.28	0.015624485084341075	0.05289536303511907	0.08475215123928755	0.12006140715896896	0.23528459347836003	
0.3	0.01585611322738841	0.05150084308543645	0.08332411369934316	0.11920857513710577	0.2346287221792504	
0.32	0.01616854281184384	0.050846517271567394	0.08190330683023644	0.11832590909153078	0.233971242390733	
0.34	0.016556503983673636	0.05005077942629252	0.0805484389035015	0.11741233087456886	0.23331205308880792	
0.36	0.017014135855301264	0.04950757665870366	0.08019000668671572	0.11646669027721071	0.23265104635152886	
0.38	0.017535290816021884	0.04887352912575121	0.0798412232368389	0.11657274634301895	0.2319881066504106	
0.4	0.018086656050015193	0.04855877837176294	0.07950242205545643	0.11725147471440435	0.2328505197173105	
0.42	0.017733327080081348	0.049042683571792985	0.07917394222785346	0.11794669329157975	0.23556249948519062	
0.44	0.017255199820726253	0.04909394767504896	0.0788561283367264	0.1186589802497953	0.2385576964013814	
0.46	0.0167837656501585	0.04929500344998635	0.07819101856356189	0.11938898526880622	0.24183067427659158	
0.48	0.016320439986538496	0.049501391545844375	0.07730776496455449	0.12013743923902293	0.245369248510041	
0.5	0.01586678776082072	0.049707709411314645	0.07642292154125069	0.12090516577785607	0.24915347932474882	
0.52	0.015424534622909436	0.04956252028156738	0.07533494570750221	0.12081314820219789	0.25315472796156835	
0.54	0.014995576643083817	0.04908339439960793	0.07427899727826151	0.11966852410714501	0.2573348302524223	
0.56	0.01458198713374936	0.04860804840993739	0.07341265020748866	0.11840272004751566	0.2616454488805695	
0.58	0.014186019033598079	0.047350512658823694	0.07263102931670534	0.11699530263775682	0.2660276694400769	
0.6	0.013810100785673202	0.04617651600137836	0.07196596397363689	0.1156695207736866	0.2704119072684632	
0.62	0.013456823198343916	0.044808682449618005	0.07129176899486214	0.1150472801237262	0.2747181887020888	
0.64	0.013128914582501816	0.044071408529133035	0.07078358058167543	0.11393859211282709	0.27885686227781176	
0.66	0.012829201249846371	0.04368593217642033	0.07089149427384336	0.11394201269759609	0.28272977865001137	
0.68	0.012560550902058466	0.04339543195695096	0.06963234207716512	0.11377853992405786	0.2862319533058169	
0.7000000000000001	0.012325797201602614	0.04283928557824425	0.06880862839334084	0.1131822169109053	0.2892536911529755	
0.72	0.012127645368117777	0.04268307436391187	0.06899185110253576	0.11194501911162066	0.291683107972547	
0.74	0.011968560682707656	0.041524970824572564	0.06905324324520101	0.110414834319787	0.2934089303255852	
0.76	0.011850644209984842	0.0404979879588254	0.06753548699611392	0.10878607480651072	0.29432339664541296	
0.78	0.011775501792123172	0.039725417546460924	0.06596633079138073	0.10704852562258067	0.29432501750963685	
0.8	0.011744113212153177	0.03895666759708042	0.06503027753806243	0.10518966755412956	0.2933208828108918	
0.8200000000000001	0.011756706435188941	0.039396564564436486	0.06505316061717692	0.10315862303045954	0.291228118594274	
0.84	0.010957761808298926	0.03834948542838938	0.06510107906104447	0.10071679194486972	0.2879739693772198	
0.86	0.01038874012260125	0.03806018252097153	0.06458287326975473	0.0980891222748362	0.28349374410094474	
0.88	0.010160282718618765	0.037860614361570136	0.06340163694930692	0.09655424563698162	0.285236982478735	
0.9	0.010345669387890803	0.038485510739491725	0.06243375791182617	0.09611562019917551	0.2895262386350291	
0.92	0.010993762626132934	0.038956950539467954	0.061092333534910614	0.09577062474977452	0.3001601875875037	
0.9400000000000001	0.012066257203331933	0.038071236813495245	0.059113546120435484	0.09278511714730064	0.3128225717116223	
0.96	0.010352936430447403	0.037262638896920615	0.06142266875812609	0.09218296064675545	0.32805310536131693	
0.98	0.0055498823192106595	0.035443228043248884	0.06236206302392565	0.09438047946733923	0.348014114786685	
0.99	0.005541719022556639	0.033873227002006415	0.06041111463439888	0.0947934989312833	0.36199305382624586	
0.991	0.005937416584308482	0.03374783346548966	0.06026262372240011	0.09475431346448605	0.36370619467894777	
0.992	0.006034512306745724	0.0336562142147359	0.06014244757104148	0.09471287031939761	0.3655114987811049	
0.995	0.005672862313473573	0.033459407854679754	0.05973535362389713	0.0944356979813207	0.3716900654977057	
0.999	0.005334133723035787	0.033117605358616374	0.05905940624814028	0.09409968865516888	0.38422842310056804	


==> data/fig_correlated_lorenz63_crlb.dat <==
correlation	crlb_median	
0.0	3.3450140278322844	
0.1	3.3229328815964303	
0.2	3.288822862850687	
0.30000000000000004	3.2411785177311128	
0.4	3.1772148718097064	
0.5	3.0890280921991637	
0.6000000000000001	2.975106504334695	
0.7000000000000001	2.8204837119442616	
0.8	2.602877201159199	
0.9	2.260567202906358	
0.99	1.5644590223261559	
0.991	1.5487332441675337	
0.992	1.5327149127287483	
0.995	1.4829415268339754	
0.999	1.40469799738781	


==> data/fig_correlated_lorenz63_lide.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.0	0.008873913063060797	0.02236003912179759	0.03224408448413564	0.04324293757227767	0.08992764036489863	0.0	0.0	0.0	0.0	0.0	
0.02	0.008897089212741313	0.022421461245588283	0.03237708365752634	0.04295800194327781	0.09020040144331588	0.0	0.0	0.0	0.0	0.0	
0.04	0.008929037270425872	0.02247761944658725	0.03237360352329238	0.04265027825668127	0.0904372984997236	0.0	0.0	0.0	0.0	0.0	
0.06	0.008853154732719444	0.02252842101189407	0.032294935564525284	0.04233369770930874	0.09063796229011584	0.0	0.0	0.0	0.0	0.0	
0.08	0.008750733053767557	0.02257375620679651	0.032232866951202595	0.04200816753837451	0.09080197153953679	0.0	0.0	0.0	0.0	0.0	
0.1	0.008665560223154305	0.022596082772625557	0.03229470382266107	0.041673585638456016	0.09092884416910735	0.0	0.0	0.0	0.0	0.0	
0.12	0.008597017188048731	0.022478346152357453	0.03227613476544362	0.041517033931490324	0.091018038292533	0.0	0.0	0.0	0.0	0.0	
0.14	0.008544398767526051	0.022318870473295584	0.031991245949206784	0.041423141920026094	0.09106895382461161	0.0	0.0	0.0	0.0	0.0	
0.16	0.00850690353148192	0.022122130303820705	0.031646229532985515	0.04132434725831079	0.09108092700897316	0.0	0.0	0.0	0.0	0.0	
0.18	0.008483645675354487	0.022097910736147076	0.0312173867294384	0.041220207370676165	0.09105322934885896	0.0	0.0	0.0	0.0	0.0	
0.2	0.00847366426101275	0.022082792294813365	0.030777861982341233	0.0411035278739647	0.09098505935787124	0.0	0.0	0.0	0.0	0.0	
0.22	0.008475942251326906	0.02222163455496565	0.030560378005397876	0.041029215806463834	0.0908755411994337	0.0	0.0	0.0	0.0	0.0	
0.24	0.008489403389554616	0.022367753705696547	0.030391248134593304	0.04101256737986317	0.09072372983695488	0.0	0.0	0.0	0.0	0.0	
0.26	0.008512934921603854	0.022397641816698198	0.03016337270262288	0.040987502180199094	0.09052858052078008	0.0	0.0	0.0	0.0	0.0	
0.28	0.008461492217638526	0.02228262272855506	0.02999994915236518	0.040802951227890426	0.09028897473038736	0.0	0.0	0.0	0.0	0.0	
0.3	0.008233783099683879	0.022163704161989678	0.02982701504820589	0.04040174759114475	0.09000369060776736	0.0	0.0	0.0	0.0	0.0	
0.32	0.008011007569126573	0.022040746793376267	0.029817322065216402	0.04028604192859623	0.08967140050714759	0.0	0.0	0.0	0.0	0.0	
0.34	0.0077938565219209605	0.021913610388211498	0.029646933654152614	0.04022283201400829	0.0892906713017495	0.0	0.0	0.0	0.0	0.0	
0.36	0.007583073026398507	0.021782152395379714	0.029578003492313577	0.040161566820987364	0.08885994317450688	0.0	0.0	0.0	0.0	0.0	
0.38	0.007379448681230208	0.021646216246512497	0.029369973040050526	0.03994172678044155	0.0883775227508577	0.0	0.0	0.0	0.0	0.0	
0.4	0.007183818605100086	0.021505648764079725	0.029091147833305055	0.039670840348508915	0.08784157385594503	0.0	0.0	0.0	0.0	0.0	
0.42	0.006997052026869945	0.0213602907782887	0.02879813512054205	0.039403846545123404	0.08725010091464998	0.0	0.0	0.0	0.0	0.0	
0.44	0.006820046792328879	0.02120998185521918	0.02849435246328122	0.03919344511458083	0.08660092348011583	0.0	0.0	0.0	0.0	0.0	
0.46	0.00665370615776636	0.021058378680926304	0.028507821328922572	0.03919848188830758	0.08589166981048982	0.0	0.0	0.0	0.0	0.0	
0.48	0.006498925825478254	0.020904011133619723	0.028546720615582777	0.039159904919024935	0.08511974789557392	0.0	0.0	0.0	0.0	0.0	
0.5	0.006356563435803306	0.02064811749112842	0.02876891703497933	0.03905190305619092	0.08428231522743522	0.0	0.0	0.0	0.0	0.0	
0.52	0.006227407104388299	0.020379662846452817	0.02883192364326056	0.03892351041526524	0.08337625614904835	0.0	0.0	0.0	0.0	0.0	
0.54	0.006112146125172438	0.020022962107313746	0.028533222519179995	0.03874725719736742	0.08239813908545947	0.0	0.0	0.0	0.0	0.0	
0.56	0.006011321937938654	0.019666556509423738	0.028388180706397356	0.038487487501737985	0.08134417357923511	0.0	0.0	0.0	0.0	0.0	
0.58	0.005925295591481656	0.019311535574866888	0.02807700950801124	0.03797730867500754	0.08021015860884438	0.0	0.0	0.0	0.0	0.0	
0.6	0.005854198549481808	0.01899005587439924	0.02758113852361524	0.03739387982131191	0.07899142091194568	0.0	0.0	0.0	0.0	0.0	
0.62	0.005797895468479407	0.018694183452853334	0.02745794671900039	0.037147822767096106	0.07768273528865642	0.0	0.0	0.0	0.0	0.0	
0.64	0.005755945804901548	0.0187185995767037	0.0273439064443682	0.03681122576912234	0.07627823462949802	0.0	0.0	0.0	0.0	0.0	
0.66	0.005727578370070004	0.018374734442507236	0.02696833080352501	0.03632205266559435	0.07477128685853958	0.0	0.0	0.0	0.0	0.0	
0.68	0.005711654746515725	0.018042747070664267	0.026526448067286296	0.03626476388693813	0.07315435301402592	0.0	0.0	0.0	0.0	0.0	
0.7000000000000001	0.0057066600442669795	0.017674109206996524	0.02623114418506326	0.0361798956622743	0.07141880471833413	0.0	0.0	0.0	0.0	0.0	
0.72	0.005710678477695766	0.017500209276498983	0.0259811707684189	0.036063855981245216	0.07017146065061478	0.0	0.0	0.0	0.0	0.0	
0.74	0.005721379794118383	0.01737997370531505	0.025292495231124118	0.03589172242746173	0.06942787061497795	0.0	0.0	0.0	0.0	0.0	
0.76	0.005296980502405216	0.017116833762951207	0.02442628729401733	0.035592984755456254	0.06867773700261792	0.0	0.0	0.0	0.0	0.0	
0.78	0.004879205843000234	0.0168541775452652	0.02348329167689131	0.03497607238899238	0.06792590387271903	0.0	0.0	0.0	0.0	0.0	
0.8	0.004522539814409566	0.016420517049993713	0.022840515881723335	0.034411086522213266	0.067179381700684	0.0	0.0	0.0	0.0	0.0	
0.8200000000000001	0.004302763229856529	0.01611363914756471	0.022142362402287077	0.03350795274121318	0.06644826908775328	0.0	0.0	0.0	0.0	0.0	
0.84	0.004332440023583349	0.01577688852075937	0.02145589795199726	0.03252216187961654	0.06574720829159766	0.0	0.0	0.0	0.0	0.0	
0.86	0.00473602659120733	0.015520654318366528	0.020755589650346733	0.03106298343256672	0.06509757353760391	0.0	0.0	0.0	0.0	0.0	
0.88	0.0049138211275216075	0.015063877826198245	0.02062460535835995	0.029975064546393943	0.06453090090389245	0.0	0.0	0.0	0.0	0.0	
0.9	0.004842905464245123	0.014435149822755594	0.020555192823329682	0.02882145404549964	0.06409431975982893	0.0	0.0	0.0	0.0	0.0	
0.92	0.005063910443084761	0.013791318536724755	0.02059446698074959	0.027246386626236553	0.06385869502762315	0.0	0.0	0.0	0.0	0.0	
0.9400000000000001	0.005317681917764114	0.013135554681787075	0.019832681469740543	0.02557233363782637	0.06392850295865331	0.0	0.0	0.0	0.0	0.0	
0.96	0.005150172659944807	0.012614980928793467	0.01815500783659231	0.02396735467983691	0.06443218208368104	0.0	0.0	0.0	0.0	0.0	
0.98	0.005143987852227748	0.011106591258249986	0.01669619806679831	0.023145906189803875	0.06525179080532992	0.0	0.0	0.0	0.0	0.0	
0.99	0.005472183729084774	0.009832656384676824	0.015473168161755063	0.02278924126460525	0.06492044307257828	0.0	0.0	0.0	0.0	0.0	
0.991	0.005463372127715527	0.009897301250475256	0.015312954476127495	0.022739045775052945	0.06474877001052487	0.0	0.0	0.0	0.0	0.0	
0.992	0.005350627537484664	0.009981959059203956	0.014942941649231916	0.022518605257014743	0.06452328643307524	0.0	0.0	0.0	0.0	0.0	
0.995	0.004829428764346894	0.00975121403710602	0.014177240537066482	0.022113425344784776	0.06333741646949262	0.0	0.0	0.0	0.0	0.0	
0.999	0.0040607907836895845	0.009193234015139396	0.013303895075866563	0.021816212726663654	0.05840923325074949	0.0	0.0	0.0	0.0	0.0	


==> data/fig_correlated_lorenz63_lsopinf.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	crb	
0.0	0.2671113183726109	1.6298413666063691	2.1523459163810723	2.824522806077285	4.718195460620839	0.2222222222222222	0.36363636363636365	0.39015151515151514	0.4166666666666667	0.5	0.03901441826299215	
0.02	0.26466234871282873	1.628031920605138	2.1480363859694727	2.822850775973545	4.696592955020203	0.2222222222222222	0.36363636363636365	0.39015151515151514	0.4166666666666667	0.5	0.038992614264231985	
0.04	0.26219763585517686	1.6270223858026804	2.143196477142832	2.8251264697783856	4.675449914360558	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.038958887420247834	
0.06	0.2597177724453971	1.622055664757866	2.1326135935324455	2.823668355401642	4.654800280058966	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03890793225058822	
0.08	0.25722335681158676	1.6171190246162528	2.119530065607658	2.828816743412843	4.6346785678399565	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03886361854589683	
0.1	0.2547149955514221	1.6125785279906615	2.1148705315518628	2.816718836491406	4.615119899533361	0.2222222222222222	0.36363636363636365	0.39015151515151514	0.4166666666666667	0.5	0.038799476451153544	
0.12	0.2521933062061681	1.6080213938123455	2.1117887270845435	2.8115360781463914	4.596160033479509	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03873505245394809	
0.14	0.24965892003955853	1.6036513417976428	2.1176070514238177	2.8101672792645127	4.577835393871967	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03866128965773971	
0.16	0.2471124849538982	1.60089695709291	2.1155279638697007	2.8117722165230408	4.560183099244288	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03857500671375753	
0.18	0.2445546685391681	1.598471615731225	2.1213765028326526	2.8132011739374514	4.543240990477824	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03850439401256729	
0.2	0.24198616133812959	1.596380293009661	2.131266067008705	2.8144517036384316	4.527047658674405	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03842539966858465	
0.22	0.23940768029523746	1.5946273862158853	2.137832590296469	2.8211576162673206	4.511642473375073	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03833373182899274	
0.24	0.23681997247388528	1.5932167010776612	2.1293082125635117	2.8325506824763456	4.497065611670115	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.038234591753022164	
0.26	0.23422381904405754	1.5921514408165596	2.1250423979858164	2.8440554263987625	4.483358088848533	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03813031229175845	
0.28	0.23162003960050076	1.5910584459609778	2.1215208747315977	2.844482165946037	4.470561791410036	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.0380079358588653	
0.3	0.2290094968528634	1.5822945062922158	2.129513157269167	2.8296834009802425	4.458719513379727	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03787672137975536	
0.32	0.22639310172162083	1.573931520376109	2.1282637178078336	2.818023964349223	4.469445178489823	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.037747964720968405	
0.34	0.22377181892715028	1.5768985491356697	2.1251973177746395	2.812626636073659	4.492514272878803	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.03760319830660542	
0.36	0.22114667310857042	1.5811582789760545	2.127256841861449	2.8059838248236826	4.516343339446301	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.037452117346814896	
0.38	0.2185187555736252	1.5645802970540892	2.13623269104831	2.8007025061206736	4.540908805483184	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.03729483941860568	
0.4	0.21588923172924449	1.5439452635374282	2.145834625234193	2.8000981486886887	4.5661867712897495	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.037137828757677536	
0.42	0.21325934933618354	1.5243193458442885	2.154301186959956	2.799451514778948	4.592152999268437	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.03696028441906122	
0.44	0.21063044767148842	1.5080569431347037	2.1491824511890947	2.7984547376257787	4.618782895125021	0.2222222222222222	0.36363636363636365	0.39015151515151514	0.4166666666666667	0.5	0.03678898815997681	
0.46	0.20800396772816576	1.5015394713091348	2.1445382653514793	2.797095807277623	4.64605147996823	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03658902244395484	
0.48	0.2053814636469397	1.5029672132458434	2.1238540583933387	2.7953618001512894	4.673933351835619	0.125	0.3477272727272727	0.4166666666666667	0.4166666666666667	0.5	0.03638040306262746	
0.5	0.20276461552505223	1.5108655520515775	2.1160009563144304	2.793238775723908	4.702402634840303	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.036173888050735535	
0.52	0.2001552438583267	1.519745821069674	2.1122339562963584	2.799315206721099	4.731432913665631	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03595468229687833	
0.54	0.19755532587000005	1.5286288936811527	2.110092631743689	2.806586058356147	4.760997150521799	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03570833725007679	
0.56	0.19496701406633155	1.5375039512100792	2.105431247758143	2.8126634922892233	4.791067580898792	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03546066047944043	
0.58	0.1923926574225533	1.5463595488737776	2.0994895646546556	2.8162988772157966	4.821615583325845	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.035193724529859374	
0.6	0.18983482571748964	1.5472847040414317	2.092830941226819	2.815742412247972	4.852611516899657	0.125	0.3	0.39015151515151514	0.4166666666666667	0.5	0.03490486036476131	
0.62	0.1872963376553782	1.5434803388120697	2.0916480224714196	2.8157152178905704	4.884024518280711	0.125	0.3477272727272727	0.39015151515151514	0.4166666666666667	0.5	0.034586075685265866	
0.64	0.18478029361400908	1.5107769167007823	2.092414004820102	2.8211159315427783	4.915822247011725	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.0342563606074547	
0.66	0.18229011411052037	1.4902110147105714	2.096948753474659	2.8129029931477834	4.947970563969148	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03391683401389134	
0.68	0.17982958545209754	1.4707129910228822	2.1028616682487375	2.792580000526679	4.980433121884933	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.0335403066012533	
0.7000000000000001	0.17740291451880258	1.462189066549455	2.116426685667186	2.770470832171443	5.013170838299123	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03312960362940794	
0.72	0.1750147954755426	1.4587780309600331	2.110546396739946	2.7464497174250884	5.046141208280486	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.0327007743801942	
0.74	0.172670492330101	1.455813000987881	2.0941752175220487	2.7203702242224885	5.079297394305552	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03221945990967024	
0.76	0.17037594308988338	1.4608087627430535	2.088197506186604	2.6920600090803966	5.112586998938315	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.031704656497896465	
0.78	0.16813789423854542	1.4626231207587328	2.0930426572010883	2.6613136522856005	5.145950374106965	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03113137260581806	
0.8	0.1659640791201968	1.4433436113878777	2.101406954801384	2.632148369232482	5.179318232808305	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.03054286534361461	
0.8200000000000001	0.16386346231376564	1.4156644275715284	2.1002998949254774	2.613992544866393	5.212608173457338	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.02986306832612887	
0.84	0.1618465875586276	1.3948500095291059	2.081873459769424	2.5819775156655047	5.245719438006449	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.02911787087476661	
0.86	0.1599260966060708	1.383265571872159	2.0694553488424066	2.5717681950125693	5.278524654749652	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.02827502747075859	
0.88	0.15811754820583981	1.3777740444076776	2.0656859065127344	2.593707049287553	5.310856107920839	0.125	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.027341135898374863	
0.9	0.1564408065755423	1.3419944570467126	2.0782228683158452	2.6111398009460762	5.342481269040481	0.125	0.3477272727272727	0.4166666666666667	0.4166666666666667	0.5	0.02628843241774112	
0.92	0.15492262565879122	1.2931962404251638	2.0768127673842045	2.627347559190861	5.373054986701421	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.024987292403685944	
0.9400000000000001	0.15360212315650382	1.2344003994069892	2.083843055634783	2.665185213718135	5.40201316962449	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.023417146328851186	
0.96	0.1525448931155263	1.2247660882563698	2.10143554432646	2.68521174692092	5.428284494295501	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.02142427156146387	
0.98	0.15189490005590672	1.196584567820381	2.1033731995401683	2.7365388404930155	5.449169164709894	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.018544220169778098	
0.99	0.15185685607060861	1.177213435022943	2.107606068262564	2.7784412682585433	5.454760062732844	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.01637123035324958	
0.991	0.15187322314703783	1.168887530516852	2.1080577393852553	2.783868642753682	5.4549237084060564	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.01611823438760878	
0.992	0.15189519813016747	1.1609466006018796	2.1061735061719684	2.7888524137546242	5.4549701407734945	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.015841549488251092	
0.995	0.15200626547737772	1.1468196610596975	2.1158591978243098	2.7888307138338067	5.454132135566642	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.014942792356000281	
0.999	0.1523957074930099	1.142132388887565	2.1337894635738293	2.770402386362604	5.447422871630035	0.125	0.3	0.4166666666666667	0.4166666666666667	0.5	0.013515815522676665	


==> data/fig_correlated_lorenz63_wlsoi.dat <==
correlation	F0	F25	F50	F75	F100	
0.0	2.3562117093550468	4.84964033795285	8.066441405757455	12.324813790267617	50.383778368714395	
0.02	2.3780331588318515	4.8438184969004245	8.148807550157839	12.33128733311909	50.3888934227629	
0.04	2.3982951983874297	4.8180098069461375	8.169148135992911	12.386068805682802	50.35528069365399	
0.06	2.4169342881551796	4.817615352860421	8.16442548016628	12.497855101847767	50.282133054323296	
0.08	2.4338906524959656	4.863223371348858	8.139537478754484	12.611604400723866	50.16870093719354	
0.1	2.4491070058748976	4.9111112691141665	8.11302073668135	12.711328989352538	50.01430124165647	
0.12	2.462527524328654	4.965153070422291	8.084890227208582	12.703346447380142	49.81832625128479	
0.14	2.474096951028977	4.957912105067116	8.05516362025681	12.613663221317635	49.58025223966199	
0.16	2.4837599274876063	4.996472094673404	8.023861600368116	12.525479197644023	49.29964811683154	
0.18	2.4914604969058214	5.011104553276645	7.991008176968928	12.503895110011962	48.9761834191063	
0.2	2.4971417231231445	5.021589095597751	7.956630966158208	12.461746956767144	48.60963584539494	
0.22	2.500745511340192	5.006257631267491	7.920761472088929	12.517659900434179	48.19989792306857	
0.24	2.502212613512623	4.9961570731643485	7.861449021250673	12.514217548562609	47.74698282394139	
0.26	2.501482863059026	5.008078256007382	7.800081229501342	12.493212865686733	47.2510287665407	
0.28	2.4984956354095273	4.987219243875556	7.738619471900538	12.430203910551349	46.7123021718137	
0.3	2.493190684771121	4.961925480221246	7.677124043046487	12.459142791255395	46.131199207179655	
0.32	2.4855093270025743	4.975932909203269	7.721312208119068	12.477509991044027	45.50824524222231	
0.34	2.4753962525039435	5.003353480830539	7.8408290141463155	12.543646907409379	44.84409242464253	
0.36	2.4628019186351917	5.029517248369859	7.8576690513526835	12.608797523845878	44.139514869827714	
0.38	2.447685941379083	5.034610844680292	7.828129785202776	12.672904482537088	43.39540135556065	
0.4	2.4300216279154565	5.032445567735185	7.797593741506577	12.758712676142387	42.61274522780978	
0.42	2.409802106454717	5.019362664419673	7.766076388566122	12.943511917496227	41.79263155527697	
0.44	2.3870485409808215	5.006666930036977	7.733593337807788	13.172418415492142	40.93622098307389	
0.46	2.3618211554656883	4.994375442673425	7.725769703126464	13.047686703092642	40.04473057116212	
0.48	2.3342338385583745	4.982509766571707	7.801651725957727	13.120326747887894	39.1194110630614	
0.5	2.3044737148979553	4.9834947701567565	7.87678665509763	13.155976532915416	38.1615206322213	
0.52	2.2728270322851043	5.01177096671022	7.72496072559422	13.133727989576936	37.172294993181374	
0.54	2.239713332508546	5.039232261196457	7.5736939276626085	13.105274976986498	36.15291352122781	
0.56	2.2057302801296244	5.031248853640316	7.633234477820096	12.906628236155075	35.10446146204375	
0.58	2.171711585191591	5.0811118130115185	7.7269846178584185	12.633116930416826	34.02788793939081	
0.6	2.138800602356736	5.153901911616795	7.889018815354955	12.368733565870563	32.92395967108978	
0.62	2.108540980275132	5.186102765967035	7.829661483268928	12.255052948148133	31.79321034585398	
0.64	2.082983113066408	5.179084640755536	7.7887423591669	11.990526654485556	30.63588545806196	
0.66	2.06480000777771	4.9324709288399795	7.789317952740313	11.70876519468296	29.451883118750796	
0.68	2.0573971556382245	4.85012900485979	7.775305280721064	11.78556431902305	28.2406907804537	
0.7000000000000001	2.0649897954543444	4.8262003400183	7.774540349036427	11.858956570171173	27.00131908375309	
0.72	2.0926113564926094	5.042483277953328	7.686720706307954	11.687645778084963	25.732234140306293	
0.74	2.105056919287086	5.29582600895589	7.579557085726542	11.394040546183952	25.29615838750424	
0.76	2.0977764690974516	5.508235708053882	7.433050862196827	11.086178536219066	25.25517037103796	
0.78	2.0925808036178926	5.605447696871153	7.264798110960278	10.77871517434314	25.175609493512486	
0.8	1.7220605598633016	5.627732930448004	7.145630233792616	10.727396575376746	25.049202742347532	
0.8200000000000001	1.3503196081043525	5.41621153340097	7.178694335937113	10.94003794744753	24.864170769925092	
0.84	1.1025030546839496	5.268987868973369	7.148789284552032	11.106796524125684	24.60323213944974	
0.86	1.0915449210473511	5.211933688458517	7.071248634777239	11.333364569999175	24.240085785797284	
0.88	1.3489139062179993	5.141165203967534	7.134144508685736	11.541538283296806	23.73284633308963	
0.9	1.78884140782086	5.047281511275865	6.974241724013556	11.861119930340415	23.01093718459175	
0.92	1.6932553069256546	4.982397437009826	6.8589418404995826	11.170626391875615	21.946769655404804	
0.9400000000000001	1.7986885151200638	5.1273109953443825	6.848287490333772	10.39732758116066	20.288942628769483	
0.96	1.6160423875099252	4.768497986511527	6.631705052784149	10.849911793839128	20.444247683407443	
0.98	1.735538178001984	4.657196550050089	6.79039023495335	11.0188543796706	21.034590373544148	
0.99	1.8902322914510004	4.599661680260087	6.996223574834148	10.3417695799818	21.897234486872062	
0.991	1.9243051066462051	4.641274478337277	7.022329413008864	10.44782176887102	22.060770288374034	
0.992	1.962156871713894	4.697909832333173	7.003317394503016	10.550051114469834	22.230148165163758	
0.995	2.1015829796968326	4.846289630039823	6.892761010946844	10.797899645243728	22.78738352737904	
0.999	2.2112418030476495	4.7839328931730085	6.819165478628161	10.732250913499033	23.816326676552745	


==> data/fig_correlated_vanderpol_crlb.dat <==
correlation	crlb_median	
0.0	1.3055464291110381	
0.1	1.2882614854175083	
0.2	1.2663228022300381	
0.30000000000000004	1.2387331823334524	
0.4	1.205066291405542	
0.5	1.1634677481810916	
0.6000000000000001	1.1114379622922252	
0.7000000000000001	1.044981665915536	
0.8	0.9548968666491211	
0.9	0.8143430891589274	
0.99	0.44262701310990327	
0.991	0.4294198551959495	
0.992	0.4150677062745402	
0.995	0.3627791269194719	
0.999	0.24682346394191226	


==> data/fig_correlated_vanderpol_lide.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.0	0.005635955364127649	0.010253785142492899	0.013017406758187293	0.017002515869203542	0.025574699663329516	0.0	0.0	0.0	0.0	0.0	
0.02	0.005623137409954401	0.01020476183469184	0.01299972876518378	0.01689370860384389	0.025580128803701273	0.0	0.0	0.0	0.0	0.0	
0.04	0.005611697621966208	0.010171195493575614	0.012982213228169634	0.016805107467210652	0.025576121377706054	0.0	0.0	0.0	0.0	0.0	
0.06	0.005601572880448265	0.010146553245804601	0.012937252092349593	0.016696256336474695	0.025562676322373475	0.0	0.0	0.0	0.0	0.0	
0.08	0.005592705006036402	0.01014576740282374	0.012872186436686906	0.016582080498720016	0.025539785306035723	0.0	0.0	0.0	0.0	0.0	
0.1	0.005585041155730057	0.010159444375950736	0.012805386500605823	0.016463968616829524	0.025507432453434117	0.0	0.0	0.0	0.0	0.0	
0.12	0.005578534252682213	0.010148299781609768	0.012737023940473047	0.016341937754717425	0.025465594336109867	0.0	0.0	0.0	0.0	0.0	
0.14	0.005573143399556685	0.010124777895358695	0.012667277635188101	0.0163164753362147	0.025414239924888355	0.0	0.0	0.0	0.0	0.0	
0.16	0.005568834115421266	0.010077928620656684	0.01262730554247425	0.01639178207965825	0.02535332994925982	0.0	0.0	0.0	0.0	0.0	
0.18	0.0055655787840232646	0.010039200510973807	0.012622938271716573	0.016326472465045982	0.025282817051745676	0.0	0.0	0.0	0.0	0.0	
0.2	0.005563356935052926	0.010010999046671784	0.012627841286455329	0.01626707308205242	0.025202645254200632	0.0	0.0	0.0	0.0	0.0	
0.22	0.005562155645923183	0.009989874432910188	0.01266338125765179	0.016223730476844396	0.025112749483023583	0.0	0.0	0.0	0.0	0.0	
0.24	0.005561969685962272	0.009987414021871623	0.012697297943615016	0.016192444156148726	0.025013055112565786	0.0	0.0	0.0	0.0	0.0	
0.26	0.005562802143161506	0.009980977977552426	0.01262309226088432	0.016079253487084874	0.024903477530264034	0.0	0.0	0.0	0.0	0.0	
0.28	0.005564664154271673	0.009908649318375927	0.012528842110269632	0.015925446721165772	0.02478392034380571	0.0	0.0	0.0	0.0	0.0	
0.3	0.00556757588957602	0.009867671034656068	0.012405329717338862	0.01583894140007857	0.02465427618658485	0.0	0.0	0.0	0.0	0.0	
0.32	0.0055715653684084996	0.009846988572759757	0.012290667766957902	0.015754796128587226	0.024514424027544193	0.0	0.0	0.0	0.0	0.0	
0.34	0.005576671141331782	0.009831452151369938	0.012211123264062762	0.015837864169502263	0.024364228657837154	0.0	0.0	0.0	0.0	0.0	
0.36	0.00558293974311967	0.00981830252687423	0.012132633563044459	0.015874173907581876	0.02420353864148099	0.0	0.0	0.0	0.0	0.0	
0.38	0.005590426459377949	0.009802406673934777	0.012052207641490637	0.015679184823484914	0.02403218498065006	0.0	0.0	0.0	0.0	0.0	
0.4	0.00559919678955941	0.009721833510489782	0.012063941932145453	0.015445321528993812	0.023849978014433018	0.0	0.0	0.0	0.0	0.0	
0.42	0.005609323860930305	0.009639782811705728	0.012055436165076823	0.015277465389221204	0.02365670475838644	0.0	0.0	0.0	0.0	0.0	
0.44	0.005620889095862219	0.009575988088842403	0.012001085878835529	0.015142112893913175	0.023452125958572954	0.0	0.0	0.0	0.0	0.0	
0.46	0.005633981529793672	0.009519231090349613	0.011957279442501707	0.015090280151071701	0.023235970773893732	0.0	0.0	0.0	0.0	0.0	
0.48	0.005648696945337885	0.009449894448622074	0.011917313383023643	0.015029858555941323	0.02300793261378534	0.0	0.0	0.0	0.0	0.0	
0.5	0.005441008890424208	0.009401422346580014	0.0118743267305054	0.014960270868151677	0.022767661929005784	0.0	0.0	0.0	0.0	0.0	
0.52	0.005230613415014648	0.009360910080954892	0.011710786551862577	0.014878989922200705	0.02251475825765977	0.0	0.0	0.0	0.0	0.0	
0.54	0.005020745589100017	0.00931913027652942	0.01166025259034327	0.014774494947543517	0.02224876150566782	0.0	0.0	0.0	0.0	0.0	
0.56	0.004812624721106062	0.009284405972406727	0.011540479213123619	0.014677507792231936	0.021969135128013552	0.0	0.0	0.0	0.0	0.0	
0.58	0.00460775613428132	0.009230069897649129	0.011396343240333028	0.0145766164711022	0.021851936606317436	0.0	0.0	0.0	0.0	0.0	
0.6	0.0044079979089741515	0.009166946784871744	0.011245875444675242	0.014450319601676958	0.02177649600641511	0.0	0.0	0.0	0.0	0.0	
0.62	0.004215634121900452	0.009085324856547223	0.011088504935153978	0.014291088003549668	0.021690212055236066	0.0	0.0	0.0	0.0	0.0	
0.64	0.004033454238641003	0.008932091875973335	0.011009307870091904	0.014110258791727035	0.021591479516867112	0.0	0.0	0.0	0.0	0.0	
0.66	0.003864826217853851	0.008858220658153075	0.01092303497724828	0.013908881361431757	0.02147841560075226	0.0	0.0	0.0	0.0	0.0	
0.68	0.003713745822277631	0.0088264881713483	0.010672405519475098	0.013836880795859818	0.0213487967058575	0.0	0.0	0.0	0.0	0.0	
0.7000000000000001	0.003584829281943095	0.008725830137965934	0.010466473817758106	0.0136052115735015	0.021199974111095754	0.0	0.0	0.0	0.0	0.0	
0.72	0.0034832119484166225	0.008613382260128042	0.010200951710572299	0.01344262532533237	0.02102876206345621	0.0	0.0	0.0	0.0	0.0	
0.74	0.0034143129965821285	0.008445772182275327	0.0100145553723716	0.013228241851757088	0.020831283695452996	0.0	0.0	0.0	0.0	0.0	
0.76	0.0033834546113995323	0.008235251419648657	0.009816927372466096	0.013032282389406272	0.02060275495315253	0.0	0.0	0.0	0.0	0.0	
0.78	0.0033953820218909454	0.008089488659884684	0.009734733014987075	0.012799444996187476	0.02033717587195722	0.0	0.0	0.0	0.0	0.0	
0.8	0.003453804810394505	0.007930230282255096	0.009618721758627168	0.012432339993010067	0.020026875465073334	0.0	0.0	0.0	0.0	0.0	
0.8200000000000001	0.003561122154838469	0.007628629611985022	0.009424415026252485	0.012216494153655406	0.01966181232697184	0.0	0.0	0.0	0.0	0.0	
0.84	0.003718456502590876	0.007382727607172564	0.009329950249064179	0.011673775563880107	0.01922846941880638	0.0	0.0	0.0	0.0	0.0	
0.86	0.003916314181571118	0.007172949192760129	0.009056192234618912	0.011216695384116323	0.018708012395942487	0.0	0.0	0.0	0.0	0.0	
0.88	0.0038626773534207997	0.006953899895836778	0.008681651245227517	0.010753009618986804	0.01807304824286363	0.0	0.0	0.0	0.0	0.0	
0.9	0.003763598928125543	0.0066618764309382605	0.00832160862158553	0.010224309475985674	0.01728150847668949	0.0	0.0	0.0	0.0	0.0	
0.92	0.0035164201536261796	0.006159627643554347	0.007769596319593978	0.009534533814493627	0.01626402233155407	0.0	0.0	0.0	0.0	0.0	
0.9400000000000001	0.0032663629233832298	0.0056780006177324475	0.007035407349992584	0.008793259742777625	0.014894541473759333	0.0	0.0	0.0	0.0	0.0	
0.96	0.002740592299832208	0.0051313247221246895	0.006264977367092098	0.007866974805015052	0.012947152599608084	0.0	0.0	0.0	0.0	0.0	
0.98	0.0021053105837306164	0.004225780689603595	0.005132145654044094	0.006342148746292748	0.010970479232903833	0.0	0.0	0.0	0.0	0.0	
0.99	0.0015856030771595267	0.003287178241208874	0.004208859171465093	0.004963816769392497	0.008835779085315092	0.0	0.0	0.0	0.0	0.0	
0.991	0.0014887911383831927	0.0032295174831233607	0.004014322668703292	0.004802823126738692	0.00852098816136325	0.0	0.0	0.0	0.0	0.0	
0.992	0.001405129976051252	0.0031302046229747436	0.0039016895492619127	0.004675980888265882	0.008176617144025367	0.0	0.0	0.0	0.0	0.0	
0.995	0.0012519801714545528	0.002737581071445323	0.003398561343919262	0.004110818097750798	0.0069088867331703425	0.0	0.0	0.0	0.0	0.0	
0.999	0.0006533476359868937	0.0016518734451964655	0.00228464713425859	0.0029044661710530264	0.00445122527593088	0.0	0.0	0.0	0.0	0.0	


==> data/fig_correlated_vanderpol_lsopinf.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	crb	
0.0	0.11258916667069734	0.30850080968522275	0.4032184136644683	0.5289034433388309	0.8834896994224352	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.013055466152828897	
0.02	0.11319981806973013	0.3086241720563879	0.4054438404198451	0.5249248123998586	0.8920289264718115	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.013024568766587221	
0.04	0.11376605005993366	0.30893975102353627	0.4043358587363448	0.5238742854056808	0.9004411928773636	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012991526336959996	
0.06	0.1142876501652979	0.30949516917228	0.4038213216307116	0.5229521144451668	0.908719828753265	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012956873221731353	
0.08	0.11476436164129794	0.310657523568286	0.40380662810338885	0.5212152154923844	0.9168583219836552	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012918808639520357	
0.1	0.11519588186485673	0.3121249711042027	0.4060215201505255	0.5199159634649044	0.9248502801908622	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012882615750416802	
0.12	0.11558186049062602	0.3137290918920361	0.4077706919133517	0.5233686132714677	0.9326893940764913	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012841468432406687	
0.14	0.11592189734726537	0.31445507107845877	0.40947022353119866	0.5266815675772929	0.9403694017692078	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012801105771998934	
0.16	0.11621554004412729	0.3136816753369791	0.4106056831605105	0.5298524144434033	0.9478840538159967	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012757081815671372	
0.18	0.11528066003914186	0.31282275717894936	0.4115735955777405	0.5328786112555386	0.9552270784513094	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012711427696022076	
0.2	0.1137527232438668	0.31323232509427135	0.4115031877665183	0.532590106496596	0.962392146770008	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012663226440815412	
0.22	0.11221191296625789	0.3129003847891043	0.4110983051820731	0.5269724492309118	0.9693728374145583	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012613268798872796	
0.24	0.11065951719643133	0.3124382370254511	0.41075496644828624	0.5246870959908315	0.9761626003635498	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012560546974118646	
0.26	0.10909693205947969	0.31220148209975607	0.4103903078934998	0.5287819590711906	0.982754719376865	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012503721397069017	
0.28	0.10752567633152514	0.3120277903329386	0.4081835250015654	0.5328584831498375	0.9891422726099179	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012447502040303237	
0.3	0.1059474076872123	0.31150423710733977	0.4059821484797871	0.5365094982406162	0.9953180908535221	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012387326760126363	
0.32	0.10436394090713354	0.31024813888818303	0.4046391023401586	0.5395509068977316	1.00127471278655	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012326020442285177	
0.34	0.10277726829903144	0.3084240896252598	0.40613363467387587	0.5415370811612232	1.0070043365378243	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012259860138159948	
0.36	0.10118958261309936	0.304893808904188	0.4077031728024907	0.5422325559786877	1.0124987667426575	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012191953916346808	
0.38	0.09960330275926871	0.30139736834894426	0.40864328395704297	0.5427569558581988	1.0177493561374114	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012123660531127144	
0.4	0.09802110266140805	0.29849745566832914	0.4083892090425106	0.5431049241383676	1.0227469405585787	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.012050668040397792	
0.42	0.09644594360914956	0.29645412339935573	0.4081482848056419	0.5432706787076023	1.0274817659883384	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011978719726997739	
0.44	0.0948811104906726	0.2964734414458397	0.40695595367117876	0.5432479621825046	1.0319434060054047	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011895774073786329	
0.46	0.09333025230692923	0.29488325814163974	0.4050852927584899	0.5428527638147583	1.0361206676385093	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011813888637615344	
0.48	0.09179742737693149	0.29178962814398013	0.4012596362803591	0.5417772633164005	1.0400014831573152	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011726291383692996	
0.5	0.09028715364204361	0.28875571750738294	0.3974095290852112	0.5391568792066204	1.043572784737512	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011634671074923726	
0.52	0.0888044644614482	0.2856344440799086	0.3952056837099724	0.5356454149537491	1.0468203581603244	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011540931897139206	
0.54	0.08735497025978252	0.2831792106794362	0.3937406146963779	0.5318691870835339	1.0497286706835076	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011440891521358671	
0.56	0.08594492634135116	0.2809738769464809	0.38946585844663656	0.527818852052643	1.0522806668666698	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011336449554103076	
0.58	0.08458130712959865	0.2801217122993205	0.3899963307264923	0.5253762253486692	1.0544575243147607	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011225949751449549	
0.6	0.083271887040418	0.2769752775360186	0.3924199690008944	0.5233370897420242	1.056238358833679	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.011114376404413128	
0.62	0.08202532818593675	0.27503513860342554	0.3949379833369547	0.5214179994450705	1.0575998650941225	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.010994041246260567	
0.64	0.08085127519029767	0.27366364966609685	0.3964413858912481	0.5196491774601422	1.058515874156027	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.0108698764318351	
0.66	0.07976045768752262	0.27267011612538916	0.397547811929582	0.5170296167363765	1.0589568024749234	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.010736866581406875	
0.68	0.0787648017378523	0.27191360645294543	0.3966941220174348	0.5123862466384325	1.0588889572968396	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.0105962913310534	
0.7000000000000001	0.07787755273605305	0.2714137225475032	0.396641883125172	0.5110202083374544	1.0582736490426878	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.01044981778919488	
0.72	0.07711341486039287	0.2711913820637252	0.3977726546375324	0.5109662782277214	1.0570660397627127	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.010292992343948404	
0.74	0.07648871648795257	0.2714795008369773	0.39942674891167856	0.5113510478848804	1.0552136235600367	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.010128420065351933	
0.76	0.0760216185343911	0.2665301103550546	0.40165010963230074	0.5115035924532553	1.0526541822998459	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.009947432119844491	
0.78	0.07573239550182213	0.260095295409337	0.4004810779361567	0.5113987530211692	1.049312973930067	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.009756925920690681	
0.8	0.07564384096829718	0.2551220710744085	0.40261045309501653	0.5110059497549565	1.0450987649568084	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.009548968618149068	
0.8200000000000001	0.07578188764784656	0.24881071152544065	0.40014103070650064	0.5102872842787335	1.039898060873567	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.009321451930184332	
0.84	0.07617660204887063	0.2482774743978447	0.4017282975386829	0.5087370434938082	1.0427543824306529	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.009075043372002092	
0.86	0.07686384867374478	0.25087307585427887	0.40506003938444146	0.5083988672505932	1.0454546261161861	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.008803115090558323	
0.88	0.07788820000646388	0.2487732054716977	0.40222635791177375	0.5071437292058281	1.047413957531665	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.008496346604281486	
0.9	0.07825335713018743	0.24265018013674045	0.40122464977754807	0.5077275308654954	1.0484473359984317	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.008143429477835308	
0.92	0.07421265066557417	0.23787448254703458	0.39329424320346995	0.5056113161916149	1.04827476508045	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.007726605212075288	
0.9400000000000001	0.0695460966877236	0.22626768054850996	0.3887530423416156	0.5033226833875425	1.046431492848022	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.007208306394618653	
0.96	0.0639602448429968	0.22110954675683606	0.3910977002625662	0.5027894889432646	1.042024154680015	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.006513098506156848	
0.98	0.056749086955740644	0.21965966557311783	0.3955626253330109	0.5045134576697068	1.0327808539404355	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6923076923076923	0.005398144675690266	
0.99	0.051836481545804086	0.22666056773771756	0.3975105619453456	0.5104458830970504	1.0239502042511426	0.0	0.2	0.3333333333333333	0.42857142857142855	0.7142857142857143	0.0044262695096806024	
0.991	0.051246064012758184	0.2275448579180244	0.39715474556012187	0.5098105224185695	1.022728315335202	0.0	0.2	0.3333333333333333	0.42857142857142855	0.7142857142857143	0.004294201885676451	
0.992	0.05062725216441353	0.22848299579181305	0.3967676561265857	0.5079604500047933	1.021406353846313	0.0	0.2	0.3333333333333333	0.42857142857142855	0.7142857142857143	0.004150679853928853	
0.995	0.04853896312017718	0.23174348180090293	0.3959473467103368	0.5058128295633926	1.01660727974583	0.0	0.2	0.3333333333333333	0.42857142857142855	0.7142857142857143	0.0036277929760230782	
0.999	0.04448620808061968	0.23183663768775234	0.3932838289439329	0.5054216252265531	1.00982825174315	0.0	0.2	0.3333333333333333	0.42857142857142855	0.7142857142857143	0.002468240573181387	


==> data/fig_correlated_vanderpol_wlsoi.dat <==
correlation	F0	F25	F50	F75	F100	
0.0	0.0191690622275595	0.03541307540734405	0.04576902248926361	0.05838650698930689	0.10060879992065176	
0.02	0.0191501519440272	0.03526146337112414	0.04520923994147363	0.05778177389372924	0.10145613903030587	
0.04	0.019155772243971955	0.03496508800602893	0.044631889603145056	0.05783155874976265	0.10201489640962595	
0.06	0.018992464522574547	0.03442797003165854	0.04436310044917251	0.05764512552857591	0.10233112444502135	
0.08	0.018320626417632917	0.03389757113523299	0.04401509601396847	0.057260766244547	0.10246561882188097	
0.1	0.017737647206825365	0.03341019935199652	0.04322749540563442	0.05679516982224926	0.10248375837645063	
0.12	0.017247353438413594	0.03296199665621326	0.04244047556007627	0.05615226064807507	0.10244760057891444	
0.14	0.016852693027903067	0.032526089020783175	0.041828110227765405	0.0556885659163857	0.10241080230812528	
0.16	0.01655542958044927	0.03236486273972235	0.04108607234533461	0.05536165225901178	0.10241616860235382	
0.18	0.01635588763627531	0.032104580144659174	0.04066352295423452	0.055380730009003364	0.10249523291881182	
0.2	0.01625279411774617	0.031787026822020635	0.04021348589977871	0.05514836453640248	0.10266916793774841	
0.22	0.016243248380381114	0.03131712225668951	0.03972344523369367	0.054754453150926356	0.1029504053381444	
0.24	0.01632283159223855	0.031014183883479388	0.039259798301696694	0.05438832362674351	0.1033444977285651	
0.26	0.016485839381037308	0.030670781476497707	0.038814389801909654	0.0543708658620504	0.10385192098591926	
0.28	0.01672559923359236	0.030065920528461992	0.038451881999539486	0.053498759834405496	0.10446965147890258	
0.3	0.0167594814029145	0.02972288381429269	0.038415009639413106	0.052553710605020294	0.10519245138987632	
0.32	0.016040893165651795	0.0294185432224489	0.03837259681870695	0.05131823017406454	0.10601385819114033	
0.34	0.015359673296394689	0.029174715774596193	0.037984774091741585	0.05019670413101296	0.10692690790671591	
0.36	0.01471822190843763	0.028940055376906828	0.03796606527987191	0.04977373073978102	0.10792463691918547	
0.38	0.014119017495044418	0.028579512437481004	0.03827261585265786	0.0493905448776868	0.10900040852482686	
0.4	0.013564555322053841	0.028324711060856607	0.038491424954223113	0.04869906504005103	0.1101481074918281	
0.42	0.01305726262191289	0.028020564647856572	0.03812422335551548	0.04799846161007559	0.11136223800550049	
0.44	0.012599389169553962	0.028005074381884876	0.037519556059184195	0.04777134225321521	0.11263795312689538	
0.46	0.012192874578640175	0.027494387477511005	0.03684206168950857	0.04774171456148973	0.11397103694881314	
0.48	0.011839198683973552	0.02707524669480404	0.03615423748650193	0.04731967897371982	0.1153578540477264	
0.5	0.011539225815114849	0.026735909044197453	0.03561619723060955	0.046757215904125383	0.11679527646785642	
0.52	0.011293058740463153	0.026027107871303447	0.03511154181765372	0.0462122085115506	0.11828059358610747	
0.54	0.011099920356324438	0.0252526216954929	0.034551425588678804	0.04565705113457614	0.11981140740670876	
0.56	0.010958081164150655	0.025421749040912628	0.033576991278770646	0.04468754385591693	0.12138551315217598	
0.58	0.010864843550867469	0.02535398611896912	0.03267784271994432	0.043381378478233854	0.12300076140971067	
0.6	0.010816586923036452	0.02541804892983133	0.032005815160762854	0.04263502528978727	0.12465489648138411	
0.62	0.010808865763498677	0.024747405277695686	0.031240657778171428	0.04214641016089329	0.12634536148801423	
0.64	0.010836545357510665	0.024413080473712184	0.030983448871920182	0.04125174716041009	0.12806905768604612	
0.66	0.010368555307021339	0.0242482925837362	0.03015316151391832	0.04035271960840964	0.12982203923286856	
0.68	0.009914707329016923	0.02374652999901119	0.030118487957688955	0.03959163221533975	0.13159911807897348	
0.7000000000000001	0.009481230506497209	0.02319860581737554	0.029553165678120955	0.03864013479084462	0.133393342777072	
0.72	0.00907017179219572	0.022736979859270513	0.02921801502829197	0.03742659640871972	0.13519530022792173	
0.74	0.008683700334102411	0.022025763021636037	0.02864276744398727	0.03620927785623895	0.13699216742528247	
0.76	0.008324064682562303	0.021390355209096087	0.027715554049587296	0.03648070690253252	0.13876640814188734	
0.78	0.007993524966301463	0.02115272613013364	0.027356069555567845	0.036092937302752454	0.14049396152843938	
0.8	0.0076942575171667854	0.020836064930711128	0.026960383761326333	0.03528621422083612	0.14214169728353293	
0.8200000000000001	0.007428229110025886	0.01985079802377547	0.02609440343722303	0.03481175566922313	0.14366379894678888	
0.84	0.007197046521130328	0.019082904368326572	0.025410022648519062	0.03538921547425597	0.14499655497569544	
0.86	0.007001794294191935	0.018391839303881014	0.02474554455060857	0.034712152538701385	0.14605072052637683	
0.88	0.006842888404147063	0.017226202993633942	0.02421874183889039	0.034404630403911944	0.1467000063450444	
0.9	0.006719995791857715	0.016093002059116367	0.02324013572998282	0.034298497719844404	0.14676291742315536	
0.92	0.006632124380769148	0.015128024463275085	0.021933480766127205	0.03315049169709354	0.14597171484719335	
0.9400000000000001	0.0065781586569115735	0.014649884210062056	0.02145714761149034	0.03171311519923248	0.1439115106989233	
0.96	0.006101105094504923	0.014137651959259425	0.020498232354520973	0.03200103560051698	0.14501397649203623	
0.98	0.005625728476642594	0.01380945996018059	0.019986468157267866	0.03243458829010389	0.14644705367800934	
0.99	0.004902083938165621	0.012115863098330671	0.019813455401544992	0.03298277621383845	0.14661384335306332	
0.991	0.004823698716389316	0.011902895592915233	0.019739641796753735	0.03309560780533098	0.14658739785792577	
0.992	0.0046779534083846806	0.0117715557270132	0.019664865868690692	0.0331213384045545	0.14654845176124817	
0.995	0.004133861262202796	0.011625776647715722	0.019900887071864153	0.033189798854185125	0.14632885347775393	
0.999	0.003202009781020189	0.010970955584457693	0.021126286993152055	0.03378890604757437	0.14546584333627702	


==> data/fig_dho.dat <==
t	x1	x2	y1	y2	z1	z2	
0.0	2.0	2.0	3.764052345967664	0.46707894656987214	2.1276710347740777	2.0995114533923553	
0.01	2.0178807774474317	1.9779214234510984	2.418037985814655	0.26595125935687713	2.145756897428191	2.075742484314132	
0.02	2.035522228502971	1.9556873911804586	3.0142602126087104	2.0018224501361437	2.1635880790094113	2.0518155046267084	
0.03	2.0529230513501022	1.9333004571630563	4.29381625055156	0.9749259769364949	2.181162057670493	2.0277359869920404	
0.04	2.0700819710522924	1.9107631856985356	3.93763996120226	1.8299515727547946	2.1984789416211608	2.0035039810220305	
0.05	2.0869977396279142	1.8880781511318474	1.1097198597515032	1.1842191151414008	2.2155362161263525	1.9791249451843687	
0.06	2.103669136122317	1.8652479375734317	3.0537575536479062	1.0944636368668665	2.23233409591147	1.9545989807496735	
0.07	2.1200949666770397	1.842275138618974	1.9687377583793417	1.3614297977462448	2.2488700745583587	1.929931529516037	
0.08	2.1362740645961424	1.8191623570687636	2.0330552128025845	2.522747911712152	2.2651444726944905	1.9051227441094543	
0.09	2.152205290409648	1.7959122046466849	2.5628037923480202	2.725057352415376	2.281154793253075	1.8801780475738934	
0.1	2.167887531934072	1.7725273017188719	2.31193110309495	2.143699854367911	2.2969014621262804	1.8550976435736926	
0.11	2.1833197062019423	1.7490102762006912	3.6375932131649176	0.7591877266535719	2.3123819925879108	1.8298869343407071	
0.12	2.1985007650777124	1.7253637607888268	2.959538490224706	2.3689950362421652	2.3275969151465827	1.8045461742426403	
0.13	2.2134296753574727	1.7015904013128582	2.335104691850301	2.3904870679207906	2.3425437543813055	1.779080742649516	
0.14	2.2281054301221275	1.677692851685553	2.671968662867553	1.9523400552979975	2.3572231447422376	1.7534909442598934	
0.15	2.2425270509383872	1.6536737726901578	2.5762013783126543	1.0500533366710672	2.371632623069633	1.727782133573587	
0.16	2.2566935878025154	1.6295358317350221	3.7507726609601217	2.3383954071021624	2.3857729270199997	1.701954665242442	
0.17	2.270604119086662	1.605281702606061	2.0654458553208612	2.0281002772827224	2.399641606658667	1.6760138668837512	
0.18	2.284257751487663	1.5809140652171325	2.5973254531385646	-1.5359425263819935	2.413239502071499	1.6499601426980388	
0.19	2.297653619978184	1.556435605358401	1.443557880676459	2.2008876387694434	2.4265641775161857	1.623798791447604	
0.2	2.310790887760086	1.5318490144427668	-0.2421989280739929	-0.3818936564187403	2.439616574677186	1.5975302664796494	
0.21	2.3236687462198944	1.5071569892504306	2.977287341660255	2.170718565841812	2.452394272960598	1.5711598356772236	
0.22	2.336286414886249	1.482362231671668	3.200722613745755	1.3282898332468327	2.4648983147999814	1.5446880011743782	
0.23	2.348643141389213	1.4574674484478924	1.606478120982771	2.6510791291970905	2.4771262956499864	1.5181199979677813	
0.24	2.360738201421318	1.432475350911076	4.6304928254089255	1.3343141397051455	2.4890793578516983	1.491456376575277	
0.25	2.3725708987002325	1.4073886547216032	0.9182052241014678	0.5207743946654908	2.500755113820974	1.4647023371509056	
0.26	2.3841405649329226	1.382210079604638	2.4298990822343685	1.2348564150217942	2.512154804854456	1.4378584781563628	
0.27	2.395446559781187	1.3569423490850663	2.2082627097553535	2.416748644018841	2.523276061295736	1.4109299629834893	
0.28	2.40648827082845	1.3315881902211018	3.9392674851869076	1.3578348080826892	2.5341202223809294	1.3839174375479015	
0.29	2.4172651135476837	1.30615033333662	3.8866238834479687	1.1918151734642433	2.5446849373133165	1.3568260266073089	
0.3	2.4277765312703443	1.2806315117522982	2.5827239569672606	2.024185027260635	2.5549716422605533	1.3296564230415666	
0.31	2.4380219951561983	1.2550344615156357	2.8161845147583717	1.4653938281454486	2.564978006189437	1.3024137111058276	
0.32	2.4480010041639177	1.2293619211299285	1.560215256533805	1.2234345152966968	2.5747055611728347	1.2750986301221021	
0.33	2.4577130850223265	1.2036166312822711	0.4769166167983996	2.5696766996856026	2.5841519967988935	1.2477162220279125	
0.34	2.4671577922021695	1.1778013345706633	2.1192456428760167	2.7329153666297312	2.5933189400047576	1.2202672720407877	
0.35000000000000003	2.476334707888292	1.1519187752302908	2.632683676992272	1.765245001558992	2.6022041018503916	1.1927567779716532	
0.36	2.4852434419521026	1.1259716988590622	3.7155341226798235	0.8400125473738893	2.6108092030346106	1.1651855703936487	
0.37	2.4938836319242004	1.0999628521424651	3.6962634807086117	2.5968738456632923	2.619131976955453	1.137558601215026	
0.38	2.5022549429670433	1.0738949825778277	2.114928125559091	2.2570145399095347	2.6271742369429836	1.1098767457873064	
0.39	2.510357067847541	1.0477708381980526	2.208054317272205	1.7666680037263442	2.634933739574732	1.0821449083537658	
0.4	2.5181897269094478	1.0215931672948986	1.4696367618423551	-0.19448341345096232	2.6424123896605596	1.054364008481291	
0.41000000000000003	2.5257526680454303	0.9953647181418862	1.1057347308664551	1.1360366214498472	2.6496079677610074	1.02653890101663	
0.42	2.533045666668703	0.9690882387168991	0.8267754760436903	0.22541606401602599	2.6565224689934124	0.9986705491462562	
0.43	2.54006852568409	0.942766476424559	4.4908439209158795	0.7837542248701996	2.663153698701578	0.9707637566017357	
0.44	2.5468210754584115	0.9164021778184445	2.037168893706758	1.156459107115163	2.669503741095304	0.9428195295998344	
0.45	2.5533031737900598	0.8899980883232312	2.1152288721788732	0.9901574964138548	2.6755704270752063	0.9148426190720548	
0.46	2.5595147058776537	0.8635569519568247	1.3067193458277275	0.3883818461275762	2.681355928748176	0.8868340736419813	
0.47000000000000003	2.56545558428764	0.8370815110525636	3.34294594011955	2.1100352599724745	2.686858103306485	0.8587985898039425	
0.48	2.5711257489207324	0.8105745059815654	0.9572279013627809	-0.8855567608499777	2.692079209495605	0.8307372579428687	
0.49	2.576525166977057	0.7840386748752873	2.363784886763088	1.5142222060049018	2.697017131544835	0.8026547184916405	
0.5	2.5816538329198866	0.7574767533483828	1.686187271726211	-1.1000065182461551	2.701674213570381	0.7745521029740591	
0.51	2.586511768437849	0.7308914742219199	2.973414266297111	1.1134896109453827	2.7060483675474796	0.7464339941280965	
0.52	2.591099022405474	0.7042855672470414	2.080293884836601	-0.18261875903683422	2.7101420216581302	0.7183015639987956	
0.53	2.5954156708419727	0.6776617588291396	1.4147834867195606	1.55596551656167	2.713953116340806	0.6901593360265227	
0.54	2.5994618168681187	0.6510227717526202	2.571279588529464	0.7374752957602138	2.717484162500205	0.6620085221362956	
0.55	2.6032375906611147	0.6243713249063265	3.0315694611915323	0.8720777033731508	2.720733129750135	0.6338535849153588	
0.56	2.60674314940732	0.5977101330097052	2.673260371790488	-0.4205691925571462	2.72370261031751	0.605695775500308	
0.5700000000000001	2.609978677252719	0.5710419063397789	2.9124505749925005	-0.08352822865780496	2.726390603714444	0.5775394941172588	
0.58	2.612944385251015	0.5443693504590101	1.9786222915700513	0.7515867438699635	2.7287997820717593	0.5493860304157729	
0.59	2.615640511309214	0.5176951659441182	2.252899345322076	1.1012650928534222	2.730928175487362	0.521239720787218	
0.6	2.618067320130596	0.49102204811593975	1.9456068723546451	3.420118289879801	2.7327785345602935	0.4931018926765133	
0.61	2.6202251031549384	0.46435268677038843	2.260671941614397	0.6872110098738752	2.7343489206410183	0.46497681721956147	
0.62	2.6221141784958744	0.4376897659106065	1.8089678964514202	1.4137272912795322	2.7356421613368775	0.43686585890859225	
0.63	2.6237348908752685	0.4110359634803664	0.8974522885435916	-1.1458979690288942	2.7366563499069962	0.4087732222668822	
0.64	2.6250876115544863	0.38439395109880836	2.802513753808239	-0.9454979102352545	2.737394389482659	0.38070030804294946	
0.65	2.626172738262433	0.35776639379658337	2.224391802054171	0.0022716191881313463	2.737854405874208	0.35265125282189647	
0.66	2.626990695120244	0.3311559497534755	0.9967923481541996	-0.8662717458850908	2.738039376206838	0.32462749281848385	
0.67	2.627541932562513	0.3045652700375785	3.090324188088287	1.790964523503963	2.7379474594955964	0.29663309536413884	
0.68	2.6278269272549153	0.2779969983461035	1.720528562871673	-0.13222169443422527	2.737581705314988	0.26866953138157473	
0.6900000000000001	2.627846182008134	0.25145377074788544	2.6797915778042727	1.633635659141024	2.7369403064744056	0.24074079762970538	
0.7000000000000001	2.627600225687939	0.22493821542767334	3.356690787865476	1.7117206895133041	2.736026383474532	0.21284839899918306	
0.71	2.6270896131213264	0.19845295243226668	2.756072523878737	0.24123267231583356	2.734838163484084	0.1849962603755685	
0.72	2.626314924998568	0.17200059341857865	3.7657156095418687	0.6738003472262176	2.733378836362737	0.1571859198539816	
0.73	2.6252767677710724	0.145583741403704	1.3904509474174198	0.0894842680628011	2.7316466642223163	0.12942122922175867	
0.74	2.62397577354493	0.11920499051705624	3.026317414722479	0.6576419908715949	2.729644904665828	0.10170375895922616	
0.75	2.6224125999700125	0.09286692575465727	1.9376025090296993	0.576208777535229	2.7273718553345168	0.07403728658203204	
0.76	2.6205879301245174	0.06657212273564839	1.7497907809426356	-0.057077503156382325	2.724830839917052	0.04642341413210804	
0.77	2.6185024723948294	0.04032314746109922	2.039652807630414	0.5452931289239396	2.722020192161416	0.018865843711143783	
0.78	2.6161569603505805	0.014122556075188974	2.304604428223208	1.7378188317424508	2.7189433001852987	-0.008633791901174389	
0.79	2.6135521526147865	-0.012027105371166469	2.669717494844532	0.7009891243397712	2.715598534370669	-0.03607186714136066	
0.8	2.6106888327289393	-0.0381233011541664	1.4455389919455828	0.28767631248645914	2.711989345610483	-0.06344671932120857	
0.81	2.6075678090129317	-0.06416350610838539	3.508394295967119	0.06060601493482702	2.7081141414274565	-0.09075480048016725	
0.8200000000000001	2.6041899144196994	-0.09014520585535868	3.069852354150159	-1.1028183296239498	2.703976433825557	-0.11799441887738941	
0.8300000000000001	2.6005560063844504	-0.11606589702942971	1.0643123201072267	-1.1433627741048922	2.699574667932101	-0.1451621051963292	
0.84	2.5966669666683693	-0.14192308750077998	4.0849191604639685	0.18143344397947864	2.6949124152025075	-0.1722561394863015	
0.85	2.5925237011966713	-0.1677142965955598	4.488412877227255	-1.537105420642717	2.6899881588349515	-0.19927313209335723	
0.86	2.5881271398908794	-0.19343705531306266	3.76690671105053	-0.9597646542766458	2.6848055279971126	-0.22621133571451688	
0.87	2.58347823649522	-0.21908890653985313	2.4035534006828687	1.06242243382428	2.6793630444500813	-0.25306744130577924	
0.88	2.578577968396991	-0.24466740526078068	1.5078253468864486	1.6695622918020334	2.673664393346773	-0.2798396751046569	
0.89	2.5734273364408113	-0.2701701187668064	3.6278790633719478	-1.9361261955645248	2.6677081354421595	-0.30652480960549444	
0.9	2.5680273647365985	-0.2955946268595633	2.164850417763419	1.3310549354420187	2.6614980101353822	-0.3331210454440277	
0.91	2.562379100461183	-0.32093852205258244	3.7848241708436103	-0.5323768128981391	2.6550326175778416	-0.3596252375340418	
0.92	2.5564836136534157	-0.34619940976910435	2.764758591730276	-0.3612044968004692	2.6483157497026535	-0.3860355618449669	
0.93	2.5503419970026604	-0.3713749085364064	3.526981033486373	-0.4847865391791404	2.641346046418313	-0.4123489565079974	
0.9400000000000001	2.543955365630545	-0.396462650176566	2.9003217628049467	0.6840814768489212	2.634127350465001	-0.43856357374650934	
0.9500000000000001	2.5373248568658524	-0.42146027999359337	3.2438980250578004	-2.0291368590367704	2.6266583418604816	-0.4646764357205273	
0.96	2.530451630012426	-0.4463654569568525	2.5409516507332466	0.009798154398280912	2.618942912400579	-0.4906856718039187	
0.97	2.5233368661099744	-0.47117585388070005	4.30920736001581	-1.416046051268711	2.6109797825561856	-0.5165883889455315	
0.98	2.515981767687652	-0.49588915760026264	2.642893860391272	0.07489937178131112	2.6027728914113335	-0.5423826946073418	
0.99	2.5083875585102895	-0.520503069143289	2.9103769219549913	1.0222932691497628	2.594321000207559	-0.5680657812342348	
1.0	2.500555483317163	-0.5450153038979901	4.383706180373418	-0.5454326303106103	2.5856280935609095	-0.5936357353065889	
1.01	2.4924868075531696	-0.5694235917768005	1.1447277464107233	-0.19526850580599792	2.5766929737716135	-0.6190898354604942	
1.02	2.4841828170922993	-0.5937256773759834	1.2136978186065657	-0.18417389913829202	2.5675196691960185	-0.6444261480855918	
1.03	2.4756448179532695	-0.6179193201310111	3.4450415261112806	-1.4175128198015012	2.5581070235207197	-0.6696420387072457	
1.04	2.466874136007217	-0.6420022944676353	1.293750730893057	0.869637055416683	2.548459106995966	-0.6947355545190954	
1.05	2.457872116677308	-0.6659723899485854	4.4014933023266005	1.0404958573124035	2.5385748049796097	-0.7197041485669659	
1.06	2.4486401246301623	-0.6898274114158087	2.035021143870415	0.011955960701220292	2.5284582278362175	-0.7445458497832299	
1.07	2.439179543458957	-0.7135651791281923	1.6917247320181994	-0.6402797471205468	2.5181083028046847	-0.7692581993045053	
1.08	2.4294917753580982	-0.7371835288946751	4.352433801838483	-1.1990773442489597	2.5075291785995875	-0.7938392087182358	
1.09	2.4195782407893316	-0.7606803122026924	3.900093032223756	-1.38717053535178	2.496719824542702	-0.8182865078234122	
1.1	2.409440378139178	-0.7840533963418661	4.276999338565748	0.9267831862047895	2.4856844258672277	-0.8425980917741108	
1.11	2.3990796433675703	-0.8073006645228746	3.3051243016429557	0.607114378206149	2.474421994230828	-0.8667716795584138	
1.12	2.3884975096475656	-0.8304200159914226	1.5272718245928631	-0.894081504780972	2.4629367495327967	-0.8908052508247472	
1.1300000000000001	2.377695466996019	-0.8534093661372393	4.2877604200950525	-2.4333398958083627	2.451227745980273	-0.9146966142103962	
1.1400000000000001	2.366675021895095	-0.8762666465980309	2.0986716509437144	-3.708278516507018	2.439299236299497	-0.9384437347849258	
1.1500000000000001	2.355437696904493	-0.8989898053583127	3.157894092700888	-1.9824164656225924	2.427150317403001	-0.962044511289025	
1.16	2.343985044594616	-0.9215768134736627	3.291237012368364	-1.0521972094687821	2.414785273051699	-0.9854968951349012	
1.17	2.332318747783024	-0.9440257088895707	2.17730865469219	0.4566633255534307	2.40220324298599	-1.0087988755929438	
1.18	2.3204404341646336	-0.9663345090301667	2.934519804510714	-1.6179907180879476	2.3894085401777247	-1.0319483913181144	
1.19	2.308351725265717	-0.9885012386036787	3.2305583968322438	-0.48368578226317693	2.3764003473434405	-1.0549435224926487	
1.2	2.296054260739107	-1.0105239414890992	2.6724797918947365	0.29265702015933326	2.363183004801583	-1.0777821959135088	
1.21	2.283549698147405	-1.032400680802168	1.1841489075632106	-0.9038643639461198	2.349755738385615	-1.1004625830460837	
1.22	2.2708397127456545	-1.054129538964337	2.5690778869517104	-1.1965774077531783	2.336122913910711	-1.1229825997326923	
1.23	2.25792599726349	-1.0757086177745916	3.5843118939505203	-2.3844721320131996	2.322283800438565	-1.1453405090121478	
1.24	2.2448102616867605	-1.0971360384839977	1.550242401955395	-2.2996113466884305	2.3082427874086253	-1.1675342167087672	
1.25	2.2314942330386325	-1.1184099418728497	2.0818596927109616	-0.7023103074570264	2.2939991872191747	-1.1895620776854172	
1.26	2.2179796551601783	-1.13952848833029	1.7828261034385409	-1.3404360215312168	2.2795574110944887	-1.21142198868189	
1.27	2.2042682884904514	-1.1604898579362741	4.053532016969793	-1.0379585402829725	2.2649168148133407	-1.2331123966089124	
1.28	2.190361909846055	-1.1812922505457497	2.8626566668584905	-1.2285699662419969	2.2500818295491167	-1.2546311900231455	
1.29	2.176262312200204	-1.2019338858749276	2.5837241484413145	-0.5377898365162771	2.2350518544986255	-1.2759769080850005	
1.3	2.1619713044612863	-1.2224130035895113	1.3920552300159699	-2.0071004150189564	2.2198313389623445	-1.2971474320796264	
1.31	2.1474907112509296	-1.242727863394763	2.686739902542747	-1.57830850697793	2.2044197255695597	-1.3181413935732833	
1.32	2.1328223726815736	-1.2628767451272709	1.4584897120241975	0.6333054835058731	2.1888214799054895	-1.3389566674807647	
1.33	2.117968144133553	-1.2828579488482998	2.149798702407904	-2.082644087234071	2.17303608803365	-1.3595919779069423	
1.34	2.1029298960316942	-1.3026697949385884	1.4670838176528131	-1.5842452257386905	2.1570680299994103	-1.3800451943100465	
1.35	2.0877095136214354	-1.322310624194469	2.764142808567935	-1.9116973261730386	2.140916835278729	-1.400315133374674	
1.36	2.072308896744461	-1.3417787979251858	2.648899713359402	-0.8969974355179356	2.12458699654806	-1.4203996600556839	
1.37	2.05672995961387	-1.3610726980512757	1.848431204035875	-0.3386803756092063	2.10807808665983	-1.440297683635637	
1.3800000000000001	2.0409746305888707	-1.3801907272038916	2.436981343250516	-1.8784023457900012	2.091394609097503	-1.4600070654854052	
1.3900000000000001	2.025044851949008	-1.3991313088249366	0.9319833432185023	-1.830545649929622	2.074536180049038	-1.4795268074788908	
1.4000000000000001	2.0089425796679325	-1.4178928872678829	0.517684986962327	-1.6968744925709132	2.0575073119575196	-1.4988547682998186	
1.41	1.9926697831867093	-1.4364739278991439	2.4320614844512463	-0.9066401444241862	2.0403076643095432	-1.51799004239764	
1.42	1.9762284451866676	-1.454872917199881	2.1429019405591965	-2.1942682197100765	2.022941756659057	-1.536930486663995	
1.43	1.95962056136181	-1.4730883628681046	2.5946519982539167	-1.8490483288393638	2.0054092917126853	-1.5556752880547586	
1.44	1.9428481401907645	-1.4911187939209523	4.325992915054707	-3.8633126654339676	1.9877147943317621	-1.5742223025544075	
1.45	1.9259132027082995	-1.5089627607970106	2.870392689698713	-2.890707770291996	1.9698580103384522	-1.5925708095366413	
1.46	1.9088177822763974	-1.526618835458558	0.9959955568322388	-1.639062591477846	1.9518434680777121	-1.610718664952736	
1.47	1.8915639243548936	-1.5440856114935912	3.0085802124507466	-0.6462214382904699	1.9336709564040417	-1.6286652404775843	
1.48	1.8741536862716834	-1.5613617042175227	0.5582462757601623	-1.2662859209156603	1.915345005316916	-1.6464083929064919	
1.49	1.856589136992501	-1.5784457507744032	1.395004532177792	-2.6772142074417027	1.8968654465580672	-1.663947586032045	
1.5	1.8388723568902767	-1.5953364102375585	1.7706307515656454	-2.9955926183655004	1.878236810017423	-1.681280678372302	
1.51	1.8210054375140707	-1.6120323637095026	3.5343481591634376	-1.437352270811334	1.859458970144157	-1.6984072256268583	
1.52	1.8029904813575948	-1.628532314421002	1.0582356593091549	-3.2813359566738454	1.8405364549393475	-1.7153250889253562	
1.53	1.7848296016273166	-1.644834987829164	0.9583910629683022	-0.578908169112275	1.8214691813925927	-1.7320339156286717	
1.54	1.766524922010161	-1.6609391317144213	1.6680723975847287	-1.597042940064243	1.802261673855486	-1.7485315703244757	
1.55	1.7480785764408036	-1.676843516276285	1.0846002900786962	-3.284163675510343	1.7829138916507064	-1.764817791791745	
1.56	1.729492708868562	-1.6925469342277377	2.856128630975069	-2.6585007930696074	1.7634303537070966	-1.7808904489003663	
1.57	1.7107694730238951	-1.7080482008881401	0.6308379646604718	-2.432359520119263	1.7438110615027231	-1.7967493715443124	
1.58	1.6919110321845046	-1.7233461542745219	0.5444423797734022	-2.496538664497961	1.724060526753523	-1.8123924337521506	
1.59	1.6729195589410484	-1.7384396551911303	1.2350995141966143	-3.228372663412623	1.7041787929198196	-1.8278195561645811	
1.6	1.6537972349624708	-1.75332758731711	1.155764784270166	-2.627990109305955	1.6841703627134494	-1.84302861882567	
1.61	1.6345462507609483	-1.7680088572921817	3.564078304577934	-2.4524104134326077	1.6640353213617418	-1.858019632730773	
1.62	1.6151688054564592	-1.7824823948001987	2.5645896123822203	-2.493768150410637	1.6437781608325834	-1.8727904847997134	
1.6300000000000001	1.595667106540978	-1.7967471526504473	1.6832183479261689	-0.6687905277170667	1.6233990078646108	-1.8873412759494634	
1.6400000000000001	1.5760433696423017	-1.8108021068565667	0.35060785081213375	-1.7059743040293522	1.6029023419770676	-1.9016699008191296	
1.6500000000000001	1.556299818287508	-1.824646256712962	2.400662794689055	-2.8179034741505142	1.5822883311466323	-1.9157765498013044	
1.6600000000000001	1.5364386836660522	-1.8382786248685772	0.5362233362764874	-2.172900230822699	1.561561440724555	-1.929659126064662	
1.67	1.516462204392506	-1.8516982573979066	-0.02830889238510559	-2.731255354709291	1.540721879635732	-1.9433179090016182	
1.68	1.4963726262689379	-1.8649042238691138	2.6844024186212394	-2.164910882880871	1.5197740973917264	-1.9567508111460867	
1.69	1.476172202046949	-1.8778956174091292	1.7931148139717985	-1.002386464267746	1.498718343552634	-1.9699582003533176	
1.7	1.4558631911893571	-1.8906715547656028	2.376722014970176	-1.6384007741534774	1.4775590500859557	-1.982937999351815	
1.71	1.4354478596315388	-1.9032311763655794	1.75417551257456	0.3823700051624872	1.456296506920025	-1.9956906639019352	
1.72	1.4149284795424317	-1.915573646370772	2.271759091445123	-1.539646220603292	1.434935126773018	-2.0082141277251826	
1.73	1.394307329085204	-1.9276981527293053	0.7432817357850571	-2.8412926627064126	1.4134752396381267	-2.0205089339213815	
1.74	1.3735866921775872	-1.9396039072238	0.33934385039312254	-1.1298631764093527	1.39192123730759	-2.032573027974022	
1.75	1.3527688582518862	-1.9512901455156708	2.034363376533513	-0.8713589283731351	1.370273489524848	-2.0444070397247622	
1.76	1.3318561220146632	-1.9627561271855112	0.5284464578408221	-0.8685891357415674	1.3485363654905782	-2.056008927226179	
1.77	1.3108507832060992	-1.9740011357694374	0.6213010054558986	-3.0682420888045288	1.326710274347041	-2.0673794063854634	
1.78	1.2897551463590446	-1.9850244787912619	0.8342226428417014	-2.1326618933060995	1.3047995610988508	-2.078516448616081	
1.79	1.2685715205577521	-1.9958254877903707	1.2860506795828088	-0.8640135309619181	1.282804673901021	-2.089420855197203	
1.8	1.2473022191963037	-2.006403518345177	0.8933083079428197	-3.691132477219118	1.2607299319556977	-2.1000906117059817	
1.81	1.2259495597367316	-2.0167579500920207	-0.14900173368128722	-2.516174711114059	1.2385758220529792	-2.1105266040650985	
1.82	1.2045158634668405	-2.0268881867393884	0.56089746063395	-3.45382587216638	1.2163466360025348	-2.1207268327584936	
1.83	1.1830034552577298	-2.036793656077327	-1.0403996969666969	-2.96936388597434	1.1940428988381	-2.130692267649647	
1.84	1.1614146633210243	-2.04647380998192	1.7866461143482117	-3.058930962725726	1.1716688733857243	-2.1404209248538737	
1.85	1.1397518189658151	-2.0559281244147027	-0.4623058366409325	-0.8053582918712678	1.1492251225403591	-2.149913857418857	
1.86	1.1180172563553152	-2.0651560994168845	0.013633916926864664	-2.2996941343256347	1.126715878549278	-2.1591690978277733	
1.87	1.0962133122632327	-2.0741572590982535	1.1483783915242072	-2.937512840440036	1.1041417418006858	-2.1681877815218087	
1.8800000000000001	1.0743423258298663	-2.0829311516206346	0.33477932943855304	-3.118536883005129	1.0815069123814185	-2.1769679580591226	
1.8900000000000001	1.0524066383179276	-2.0914773491757748	2.5954212337246636	-1.9498101843042446	1.058812027754381	-2.1855108444616453	
1.9000000000000001	1.0304085928680924	-2.0997954479575243	-0.2624483168553562	-2.1109310752981916	1.036061254336869	-2.1938145080887237	
1.9100000000000001	1.0083505342542851	-2.1078850681281898	1.275401403603468	-0.7638106934547628	1.0132552661981977	-2.201880246683105	
1.92	0.9862348086387025	-2.1157458537789315	0.9469519904112069	-1.615729157921629	0.9903981946260998	-2.209706146108018	
1.93	0.9640637633265752	-2.123377472884073	-0.20402973441462224	-3.5551752509491106	0.967490749792339	-2.2172935839505583	
1.94	0.9418397465206798	-2.1307796172491997	1.4651164070524336	-2.7597603248404683	0.9445370264056434	-2.2246406652622936	
1.95	0.919565107075595	-2.1379520024529173	0.748018775853347	-1.0678794903819402	0.9215377702676002	-2.2317488465629087	
1.96	0.8972421942517126	-2.1448943677821415	1.66903274546538	-2.765977065483519	0.898497038028978	-2.2386162528039373	
1.97	0.8748733574690051	-2.1516064761607923	1.6983775114327364	-0.4170343012370832	0.8754156106672278	-2.245244418482785	
1.98	0.8524609460605532	-2.158088114071765	3.015696895341243	-3.2563775453965116	0.8522975053166489	-2.25163148911055	
1.99	0.83000730902584	-2.1643390914720495	2.1665352584622317	-1.5917257384312593	0.829143537651355	-2.257779076227541	
2.0	0.807514794783809	-2.170359241700872	0.4383329568413655	-3.0315747950995138	0.8059576838611339	-2.2636853465274407	
2.0100000000000002	0.7849857509256974	-2.1761484213807276	0.545606573349771	-2.685743554327085	0.7827407938320488	-2.269351987643525	
2.02	0.7624225239676481	-2.181706510311181	1.8620821198547612	-1.0831248620800344	0.7594968014069289	-2.2747771880722607	
2.0300000000000002	0.73982745910309	-2.187033411355304	1.395091189825688	-2.314100574193821	0.7362265901570826	-2.279962710539285	
2.04	0.71720289995492	-2.192129050318625	1.3573344260525122	-1.3786768052045177	0.7129340502082109	-2.2849067659877593	
2.05	0.6945511883274527	-2.1969933758204565	-0.9224048559833817	-1.723702780905657	0.6896200983079285	-2.289611191163862	
2.06	0.671874663958175	-2.2016263591574825	0.6475485395592393	-1.4477606755951817	0.6662885795048114	-2.2940742201180733	
2.07	0.6491756642692947	-2.206027994159472	-0.08885524493639396	-3.094216205244985	0.6429404431997988	-2.2982977625234353	
2.08	0.6264565241190769	-2.210198297036988	0.9063811231623151	-2.431772695240989	0.6195794880094951	-2.302280076170525	
2.09	0.6037195755530003	-2.214137306220973	0.5055691859100423	-1.789884688120103	0.5962066954715575	-2.3060231425448188	
2.1	0.5809671475547025	-2.217845082194075	1.4911460556472944	-3.0669179548877357	0.572825816451623	-2.3095252438102616	
2.11	0.558201565796751	-2.2213217073135945	0.8754197809880531	-0.5918216640812659	0.5494378640801862	-2.312788432127043	
2.12	0.5354251523912159	-2.2245672856259118	1.3217531145001922	-3.0017953277810463	0.5260465401850655	-2.3158110146220032	
2.13	0.5126402256400728	-2.227581942672283	0.04622112890412977	-2.5275855196100783	0.5026528889347711	-2.3185951130098084	
2.14	0.48984909978541413	-2.230365825285868	-0.45459715613283624	-3.2369248900801058	0.4792605618575358	-2.321139059922641	
2.15	0.4670540847595004	-2.2329191013798564	0.05700439155695192	-4.376227166618545	0.45587063359544133	-2.3234450454971736	
2.16	0.4442574859346282	-2.235241959726582	0.4272370720731876	-0.438323437151654	0.43248670414066537	-2.3255114284241345	
2.17	0.42146160387284404	-2.237334609727479	0.8006133394279258	-2.441673546630526	0.40910987801967275	-2.3273404660713095	
2.18	0.3986687340754811	-2.239197281173765	2.6579776847663332	-2.6871121195893055	0.38574370249710493	-2.3289305437768353	
2.19	0.375881166732555	-2.240830223997715	0.3336240150719123	-2.4395452856685136	0.3623893113841851	-2.3302839848672225	
2.2	0.35310118647198396	-2.242233708014406	-0.602843814020793	-0.8223697358179702	0.339050198042045	-2.3313992019144734	
2.21	0.33033107355822044	-2.243408040260627	-0.015650702141165984	-3.2085146483250444	0.31572752498577733	-2.3322785829604835	
2.22	0.30757311389092545	-2.2443536573520695	-0.15602286075516875	-1.5647857915869872	0.29242473050343365	-2.332920568349903	
2.23	0.28482958473349024	-2.2450709382041856	0.7663110585069524	-2.6688591867536617	0.2691430051939142	-2.333327609554374	
2.24	0.26210275527740157	-2.245560264176493	-1.2786942591672232	-2.8422311197148025	0.24588573117132428	-2.333498175252661	
2.25	0.23939488783467527	-2.2458220393926998	0.30265688203500696	-1.6787638268725174	0.22265412647924407	-2.3334347790343255	
2.2600000000000002	0.21670823769150996	-2.2458566905993282	0.37321477565688554	-1.2576161168566313	0.1994515159952658	-2.3331359184367946	
2.27	0.1940450529592998	-2.2456646670253186	0.4262260891595756	-2.759567617305234	0.17627914453450763	-2.3326041678745995	
2.2800000000000002	0.17140757442307825	-2.245246440242562	-0.42590849454228447	-3.014095599917372	0.1531402787091451	-2.331838054223114	
2.29	0.14879803538752645	-2.2446025040272977	-0.08912369434848055	-3.4136982513493246	0.13003618945100584	-2.330840211403609	
2.3000000000000003	0.1262186615206169	-2.2437333742223355	-1.2978422474619147	-1.14022960749396	0.10697008408471317	-2.329609196120806	
2.31	0.10367167069502767	-2.2426395886000314	-0.3896482126671664	-2.817895583406149	0.08394325899228479	-2.32814770046601	
2.32	0.08115927282739799	-2.241321706725973	-0.46170220318931976	-4.090452434001424	0.06095886122701348	-2.3264543114477902	
2.33	0.058683669715553555	-2.2397803098233178	0.47473371597697905	-0.8298281714271716	0.03801821193832693	-2.3245317779475614	
2.34	0.03624705487379304	-2.2380160006377254	-1.1199353769481197	-3.6078755025906677	0.015124396956471978	-2.3223787177445727	
2.35	0.013851613366330007	-2.2360294033028345	0.7950497150763234	-1.456568872043773	-0.007721238484104067	-2.319997935169934	
2.36	-0.008500478360983721	-2.233821163206222	1.4859840661303851	-2.0503925165386976	-0.03051567069741284	-2.317388079148465	
2.37	-0.03080705265058059	-2.231391946855801	-2.100792077664113	-1.9434765146405224	-0.05325753107197876	-2.314552008140687	
2.38	-0.05306595080461168	-2.2287424417465904	0.37319277997348926	-2.8131177170579122	-0.07594385895410863	-2.3114884025905065	
2.39	-0.0752750232578222	-2.225873356227809	0.6016330117724233	-1.860281896003173	-0.09857326302169409	-2.3082001737148317	
2.4	-0.09743212975173299	-2.2227854193702385	-0.734869155303962	-3.890565312254476	-0.12114284658990375	-2.3046860338664956	
2.41	-0.11953513951005862	-2.219479380833797	-0.5168069538388562	-1.6314416320939844	-0.14365119627143513	-2.300948945625825	
2.42	-0.14158193141522635	-2.2159560107352707	-0.27446250900218194	-0.6589459692031105	-0.1660954802081449	-2.2969876536149227	
2.43	-0.163570394185925	-2.2122160995161506	-0.46136127358765333	-1.3281889020898245	-0.1884742636566707	-2.292805170393475	
2.44	-0.18549842655555204	-2.2082604578105145	-0.49451139560267426	-4.227800543197236	-0.2107847804035541	-2.288400273193392	
2.45	-0.20736393745148307	-2.2040899163129044	-1.8833677437814598	-3.188298918585753	-0.2330255750447689	-2.2837760231175444	
2.46	-0.2291648461750352	-2.199705325646142	0.9231667186080849	-2.387500247620949	-0.2551939478101497	-2.2789312303585954	
2.47	-0.2508990825820482	-2.195107556229025	0.8287195094547729	-1.7081702512890926	-0.2772884233302841	-2.2738690031471105	
2.48	-0.27256458726395316	-2.190297498143859	-1.085928846468156	-2.296950171804084	-0.29930636907331853	-2.268588184954008	
2.49	-0.2941593117292548	-2.185276061003754	-1.7605836395317689	-2.678490448114252	-0.32124629037532815	-2.263091929677818	
2.5	-0.3156812185852953	-2.180044173819647	0.20538365786746327	-1.5847438661273543	-0.3431056226843464	-2.257379114386822	
2.5100000000000002	-0.3371282817202267	-2.174602784866988	-0.9129162515332928	-1.0104510186420217	-0.364882852769514	-2.2514529371831147	
2.52	-0.3584984864850601	-2.1689528615520293	-0.21654532316428043	-2.401246868738627	-0.38657548477157466	-2.2453123090477587	
2.5300000000000002	-0.3797898298757184	-2.1630953902776775	-0.6991182470208136	-1.4341655228924381	-0.40818198758000807	-2.238960470793145	
2.54	-0.4010003207149594	-2.1570313763088413	0.2905384303552272	-4.736082121498316	-0.4296999347277878	-2.232396367600265	
2.5500000000000003	-0.42212797983409767	-2.1507618436372207	0.27262116382190826	-3.08827122974595	-0.45112777792993836	-2.2256232815198254	
2.56	-0.4431708402543928	-2.1442878348454926	-1.168768218717977	-2.4655467719035022	-0.4724631607695403	-2.218640192178357	
2.57	-0.4641269473680295	-2.1376104109708276	-1.8474909027630848	-2.6261766317254533	-0.49370451849756697	-2.2114504214079798	
2.58	-0.48499435911856326	-2.1307306513676854	-2.0679327564536454	-1.7979324339632305	-0.5148495653601097	-2.2040529835146523	
2.59	-0.5057711461807407	-2.1236496535698413	0.10460823292646448	-1.1098991060715806	-0.535896720880823	-2.196451238600132	
2.6	-0.5264553921395974	-2.1163685331515767	-1.7153146499236263	-1.6096995071231883	-0.5568437705511103	-2.188644235907407	
2.61	-0.5470451936687118	-2.108888423587989	-1.0538615479673994	-2.7311138953430447	-0.5776891189063975	-2.1806353722808742	
2.62	-0.5675386607075381	-2.1012104761143617	-1.1638526991580462	-3.623978566618548	-0.5984306232029638	-2.1724237321276636	
2.63	-0.5879339166376866	-2.0933358595845397	-0.6405012129072328	-1.5363717390056526	-0.6190666737531251	-2.1640127475102213	
2.64	-0.6082290984580795	-2.085265760328255	-2.5445089043045863	-3.9234424999982673	-0.6395952000824381	-2.15540153821969	
2.65	-0.6284223569588488	-2.077001382007352	-0.43964376016502027	-1.4239640986009237	-0.6600145790219987	-2.146593570016901	
2.66	-0.6485118568939049	-2.068543945470849	-0.12462083305969929	-2.2569930276009176	-0.6803228128412011	-2.1375879982383155	
2.67	-0.6684957771520408	-2.059894688608791	-0.5800736901073794	-3.2357296765470203	-0.7005182656583719	-2.128388320851701	
2.68	-0.6883723109265019	-2.0510548662048294	-0.9992584826249735	-1.7637975537380366	-0.7205990129177517	-2.118993728879258	
2.69	-0.7081396658828885	-2.0420257497874843	-0.610739499614105	-2.0449018524464853	-0.7405634067658018	-2.1094077509680287	
2.7	-0.727796064325315	-2.0328086274800223	-0.32874971868518477	-2.069405920396269	-0.760409596255729	-2.099629614006048	
2.71	-0.7473397433607001	-2.0234048038489076	-3.51993249978735	-2.1076281003763015	-0.7801359223038955	-2.08966287574879	
2.72	-0.7667689550611065	-2.013815599750758	1.1891433531895876	-1.5942914913246167	-0.7997406079654509	-2.079506799111438	
2.73	-0.7860819666240062	-2.0040423521777684	-0.39598864393607974	-1.079608330219259	-0.8192219836488932	-2.069164969402993	
2.74	-0.805277060530392	-1.9940864141015242	-1.457685642917412	-1.4974712156176726	-0.8385783468358071	-2.058636685704754	
2.75	-0.8243525347006067	-1.9839491543151742	-1.2153059098882077	-0.9718159644928646	-0.8578080180946255	-2.0479255593168015	
2.7600000000000002	-0.8433067026478165	-1.9736319572738872	-0.34956492529862804	-2.0177716761216935	-0.876909369702845	-2.0370309256051162	
2.77	-0.8621378936289925	-1.9631362229335547	-0.9782418326633591	-0.34467689870158025	-0.8958807131340301	-2.0259564203063265	
2.7800000000000002	-0.880844452793337	-1.9524633665876672	-2.911528920574831	-1.3813535444578444	-0.9147204957614252	-2.014701415165805	
2.79	-0.8994247413280083	-1.9416148187023285	1.165068120031311	-2.485308848385105	-0.9334270206939923	-2.0032695688122164	
2.8000000000000003	-0.9178771366010836	-1.9305920247493347	-1.0284177938335561	-3.0244870814837395	-0.9519988106743738	-1.9916602894349666	
2.81	-0.9362000323016229	-1.9193964450372802	0.08397267941417685	-1.7135996413032002	-0.9704341612246253	-1.9798772569998708	
2.82	-0.9543918385767565	-1.9080295545406178	-1.6464416863611477	-3.2145510774632187	-0.9887316706355174	-1.9679199162191123	
2.83	-0.972450982165677	-1.896492842726636	0.5639260720801207	-2.8698688102833847	-1.0068896276314327	-1.9557919668350574	
2.84	-0.9903759065304387	-1.8847878133802878	-0.7040322176381592	-1.6457007330066886	-1.0249067062303434	-1.943492890116839	
2.85	-1.0081650719834698	-1.8729159844268128	-0.39932123750801907	-2.480803430708767	-1.0427811891323566	-1.9310264040406964	
2.86	-1.0258169558116759	-1.860878887752115	-2.0710703219586306	-2.7941951279790374	-1.060511826224886	-1.9183920264690708	
2.87	-1.0433300523970561	-1.8486780690208162	0.16781523728564474	-1.8831531151092145	-1.0780968949471728	-1.905593492031915	
2.88	-1.0607028733337043	-1.836315087491959	-0.3708847087989159	-1.763637188388169	-1.0955352211864078	-1.8926303552231731	
2.89	-1.077933947541118	-1.8237915158322733	0.22391228202388036	-2.029625541051011	-1.1128250778879605	-1.8795063657663718	
2.9	-1.0950218213736866	-1.8111089399269833	-1.7231093810152656	-2.1886558589862717	-1.129965367022131	-1.8662211147850825	
2.91	-1.111965058726282	-1.798268958688071	-1.5929921771870696	-0.9436262299756223	-1.1469543577952912	-1.852778365537344	
2.92	-1.128762241135823	-1.785273183859966	1.175154456548119	-1.4428458325731384	-1.1637910283288138	-1.8391777457713439	
2.93	-1.1454119678787404	-1.772123239822585	-2.2054277906002877	-1.9955493520172811	-1.1804736448467894	-1.8254230307277444	
2.94	-1.1619128560642047	-1.7588207633916881	-1.2978625567425255	0.7055011701236773	-1.1970012616808468	-1.8115138847395755	
2.95	-1.178263540723054	-1.745367403616473	-0.04137217812035865	-1.55153566668806	-1.2133721427578843	-1.7974540934825975	
2.96	-1.194462674892278	-1.731764821574378	-1.0967377071774225	-0.5997596878970481	-1.229585418699321	-1.7832433578547873	
2.97	-1.2105089296949947	-1.718014690163013	-0.6275552499417011	-2.2789956932947693	-1.2456393518430429	-1.7688854723695966	
2.98	-1.2264009944157843	-1.7041186938891886	-1.6258500236786595	-3.067059641097198	-1.261533149080335	-1.7543801744808145	
2.99	-1.242137576571301	-1.6900785286549653	-0.8720816887237822	-2.4818350442984296	-1.2772650719070886	-1.7397312659586082	
3.0	-1.2577174019760449	-1.675895901540689	-2.5642442537113617	-1.9439056849388008	-1.2928344034312103	-1.7249385207638952	
3.0100000000000002	-1.2731392148032055	-1.6615725305849374	0.3849914648149826	-2.1581807403144544	-1.3082394050481372	-1.7100057463799816	
3.02	-1.2884017776404546	-1.647110144561345	-1.4065658227690243	-0.31072396223855137	-1.3234794359928153	-1.6949327531853509	
3.0300000000000002	-1.303503871540612	-1.632510482752227	-1.9836820755374625	-1.752551604848335	-1.3385527583179757	-1.6797233528325934	
3.04	-1.3184442960670524	-1.6177752947189716	-0.6520612140351381	-1.1563064172778317	-1.3534588072392288	-1.6643773920337162	
3.0500000000000003	-1.3332218693337796	-1.6029063400691252	-1.793941656722333	-1.6493874961020156	-1.368195846215448	-1.6488986850503746	
3.06	-1.347835428040038	-1.5879053882201322	-2.6820938994427914	-2.0214597209533	-1.3827633863173108	-1.633287114841068	
3.0700000000000003	-1.362283827499385	-1.5727742181596587	-2.70900133329694	-1.5347782047061438	-1.3971596931027526	-1.6175464967337339	
3.08	-1.3765659416630973	-1.5575146182024646	-0.6827927889729648	0.15653685156826724	-1.4113843533520818	-1.6016767498115294	
3.09	-1.3906806631378295	-1.5421283857437458	-1.5502541012840965	-2.310076977480561	-1.4254356354368172	-1.5856816889519307	
3.1	-1.404626903197407	-1.5266173270089136	-1.5383284628658462	-0.7596268764493624	-1.4393132016642958	-1.569561269221891	
3.11	-1.4184035917886575	-1.5109832567997454	-0.34065978581239476	-2.5369905084255273	-1.4530153239011954	-1.5533193035074877	
3.12	-1.4320096775311835	-1.495227998236846	-2.558835486287927	-1.9548544405062849	-1.4665417397821903	-1.5369557827454365	
3.13	-1.4454441277109533	-1.4793533824983855	-2.1761218805757783	-1.4757701765438018	-1.4798907253745446	-1.520474516286485	
3.14	-1.4587059282676422	-1.4633612485550294	-1.8435857374489177	-1.1369861588280386	-1.493062093367087	-1.5038755307959888	
3.15	-1.47179408377558	-1.447253442901038	-1.377442494458506	0.035875185072776095	-1.506054124758507	-1.4871626305799803	
3.16	-1.484707617418239	-1.4310318192814502	-1.5268790687088178	-1.4811144607459856	-1.518866706999345	-1.4703358778465694	
3.17	-1.4974455709561347	-1.4146982384153244	-1.7843327633460424	-2.258313844951251	-1.5314981267152752	-1.4533990703749924	
3.18	-1.5100070046880514	-1.3982545677149538	-1.5716334067836988	-0.7482125946641841	-1.543948345807565	-1.4363523056982812	
3.19	-1.52239099740548	-1.3817026810010313	-1.6296962736966545	-1.7458724899167872	-1.5562156572197523	-1.4191993736092243	
3.2	-1.5345966463401761	-1.3650444582136794	-2.254201034891969	-1.126362887281844	-1.5683000969721266	-1.4019404067599985	
3.21	-1.5466230671047214	-1.3482817851193147	-2.359616055658799	-1.4645042246570665	-1.5801999650049947	-1.384579185465184	
3.22	-1.5584693936260046	-1.3314165530132747	-1.283953035902065	-3.2748734043000973	-1.591915371092533	-1.3671158772899887	
3.23	-1.5701347780714974	-1.314450658418166	-2.4610498610670253	-0.806151472824193	-1.6034446228547934	-1.3495542516012482	
3.24	-1.5816183907682444	-1.2973860027778643	-2.7389736499590978	-0.7140179959565656	-1.6147879034314037	-1.3318945106334805	
3.25	-1.5929194201144474	-1.2802244921471277	-1.9052116712401408	-0.35361972383852236	-1.6259435287754456	-1.3141404113901352	
3.2600000000000002	-1.6040370724835527	-1.2629680368767509	-1.7617040886473685	0.5374947255834768	-1.636911754990114	-1.2962921904871088	
3.27	-1.6149705823615248	-1.2456185582770969	0.6417529149366845	-2.440722331740573	-1.6476909070255095	-1.27835359114405	
3.2800000000000002	-1.6257192900862558	-1.2281780441754984	-2.3304195659424893	-0.7116705998937389	-1.6582813134945207	-1.2603248840925372	
3.29	-1.63628249674084	-1.2106484518068532	-0.6930217717713453	-0.8013534551658978	-1.6686813090154675	-1.2422097973245458	
3.3000000000000003	-1.646659503492623	-1.1930317294422843	-0.8994711692879912	-1.6121137222501063	-1.6788912941994316	-1.2240086354506492	
3.31	-1.6568496324378907	-1.1753298299438764	-2.8457945876416266	-0.7782235934940975	-1.6889096140348476	-1.2057251097947805	
3.3200000000000003	-1.6668522265521146	-1.1575447105892887	-0.8935992491495149	-0.6578977554773227	-1.6987367405977842	-1.187359558556498	
3.33	-1.6766666496422369	-1.1396783328946694	-2.8605472898355546	-2.3583621628718663	-1.7083710298907704	-1.168915675011649	
3.34	-1.6862922863009198	-1.1217326624359	-4.345464524297661	-0.8755099011594679	-1.7178130249580992	-1.1503938306282788	
3.35	-1.6957285418626573	-1.1037096686682502	-1.0894090175032765	-2.021693974672866	-1.7270610934115669	-1.1317976992490024	
3.36	-1.7049748423616662	-1.085611324744489	-3.4608654257993856	-1.7374678246750794	-1.7361158487345882	-1.1131276853166892	
3.37	-1.714030634491469	-1.0674396073315038	-1.2630961726855543	-2.8421844225201536	-1.7449756707985016	-1.094387441844897	
3.38	-1.7228953855660734	-1.049196496425504	-2.40690628330329	-1.5225574219279827	-1.753641242894337	-1.075577405939562	
3.39	-1.7315685834826657	-1.0308839751658418	-0.07201778729279362	-1.234454646639319	-1.7621109578264111	-1.0567012084217122	
3.4	-1.7400497366857222	-1.012504029647531	-0.6715403373697131	-0.4626471623511401	-1.7703855680488658	-1.0377593187330387	
3.41	-1.7483383741324572	-0.9940586487324989	-2.201724177983845	-0.9931587220613918	-1.7784634799474732	-1.0187553441522799	
3.42	-1.7564340452595093	-0.9755498238596513	-2.4442716562881914	-2.51783797465933	-1.786345514477341	-0.9996897861043602	
3.43	-1.7643363199507869	-0.9569795488537828	-2.9784137230449073	-0.09483149196951546	-1.7940300922210999	-0.9805662270016857	
3.44	-1.7720447885063717	-0.9383498197334166	-2.212967420798963	-1.0569364432835089	-1.8015181019923814	-0.9613851998814619	
3.45	-1.7795590616124053	-0.919662634517603	-2.0599145567969144	-0.4312920440879456	-1.8088079791588512	-0.9421502610160796	
3.46	-1.7868787703118538	-0.900919993031762	-2.151572314703539	0.06501612542793922	-1.8159006797241788	-0.9228619746335807	
3.47	-1.7940035659760771	-0.8821238967125988	-1.6372997107037133	0.5404808522564359	-1.8227946544169222	-0.9035238696091986	
3.48	-1.8009331202770988	-0.863276348412179	-1.2224116225482204	1.0979506409528363	-1.8294909257335827	-0.8841365409582089	
3.49	-1.8076671251605	-0.8443793522011895	-1.458012668167326	-0.9166181108728575	-1.8359879603439826	-0.8647034888936276	
3.5	-1.814205292818839	-0.8254349131714733	-2.578349216725282	-0.5143104670778198	-1.8422868465116975	-0.8452253388123935	
3.5100000000000002	-1.820547355665513	-0.8064450372378669	-3.2583388294670916	-1.8848061280546466	-1.8483860674115	-0.8257055610037507	
3.52	-1.8266930663089673	-0.7874117309394237	-0.462161218206496	0.27418843909583734	-1.854286776327496	-0.8061448108550019	
3.5300000000000002	-1.8326421975271716	-0.7683370012400553	-2.522091382077109	-1.9532244458118249	-1.8599874735040347	-0.7865465274801975	
3.54	-1.838394542242262	-0.7492228553286722	-2.490688142177281	-2.5544745439590932	-1.8654893764928708	-0.7669113958563298	
3.5500000000000003	-1.8439499134952713	-0.7300713004188581	-2.365139225796382	0.1003147049215336	-1.8707910031141932	-0.7472428226694898	
3.56	-1.8493081444208492	-0.7108843435481585	-3.6923776945774978	-1.2325808684959738	-1.8758936344311175	-0.7275415220805205	
3.5700000000000003	-1.8544690882218908	-0.6916639913770145	-2.3324430922623773	0.08594328996522593	-1.8807958063696177	-0.7078108671611706	
3.58	-1.859432618143976	-0.6724122499874284	-2.3390884321519234	-0.2643376006412597	-1.885498862683173	-0.6880516007723823	
3.59	-1.864198627449539	-0.6531311246813885	-1.2438403291060265	-2.283133775705097	-1.890001357953269	-0.6682670612304056	
3.6	-1.868767029391673	-0.6338226197791337	-1.170309880284337	-3.353501984101748	-1.8943046977702191	-0.6484580196166417	
3.61	-1.8731377571874805	-0.6144887384173072	-1.8693668681012112	-1.7110904855100264	-1.89840745590087	-0.6286277783370082	
3.62	-1.877310763990887	-0.5951314823470458	-0.9454623898765834	-0.5786399953661813	-1.902311098908172	-0.6087771362390333	
3.63	-1.881286022864818	-0.5757528517320848	-1.541321039063556	-1.7975291864268566	-1.906014220252724	-0.5889093586928685	
3.64	-1.8850635267526603	-0.5563548449469089	-1.900745638355215	-1.209116294295622	-1.909518346609349	-0.5690252718182837	
3.65	-1.8886432884489106	-0.5369394583750338	-1.7277151201506875	-1.9958801889723592	-1.9128220916119523	-0.5491281028255045	
3.66	-1.89202534056893	-0.5175086862074479	-2.0826788341503293	-0.3476307264105235	-1.9159270411631293	-0.5292187046418843	
3.67	-1.8952097355177047	-0.49806452024130077	-2.290059249551155	-0.4072385932049756	-1.9188318295572169	-0.5093002652069447	
3.68	-1.8981965454575351	-0.47860894967886225	-2.1659300823515015	-0.9600015737264955	-1.9215381010061503	-0.48937366378005764	
3.69	-1.900985862274555	-0.4591439609268454	-3.028997193744562	0.9379213403868972	-1.924044510943471	-0.46944204793552896	
3.7	-1.9035777975439983	-0.4396715373961164	-1.6231360922277023	1.058043489923447	-1.9263527609587867	-0.4495063227669012	
3.71	-1.9059724824941169	-0.420193659301879	-2.8990960934236973	0.145073543234572	-1.9284615280824018	-0.4295695944463971	
3.72	-1.9081700679686695	-0.40071230346436126	-1.0665388038950332	-2.2004834849311057	-1.9303725703479904	-0.4096327933676446	
3.73	-1.9101707243878827	-0.38122944311009277	-2.1596293045488317	-1.485919590315702	-1.9320845868093057	-0.38969898327359603	
3.74	-1.9119746417078027	-0.36174704767379773	-1.862479660057712	0.045383283409450415	-1.9335993910057834	-0.3697691193362315	
3.75	-1.9135820293779444	-0.3422670826009918	-1.419745253096988	-0.9708246628455816	-1.9349157044241878	-0.3498462218820174	
3.7600000000000002	-1.914993116297148	-0.3227915091513113	-1.2716786512342202	-0.8098829408631347	-1.9360353951473568	-0.3299312703232866	
3.77	-1.916208150767559	-0.3033222842026593	-3.4868315594010117	0.5956451103854007	-1.9369572075171548	-0.31002724056381475	
3.7800000000000002	-1.9172274004466343	-0.28386136005619766	-2.124131076610606	0.22701346183621984	-1.9376830631554205	-0.2901351357413877	
3.79	-1.9180511522970938	-0.26441068424227243	-1.0378722402163114	1.0497437495716764	-1.9382117296660364	-0.270257886371089	
3.8000000000000003	-1.9186797125347212	-0.2449721993272993	-3.6167855319669755	-0.6741814959737766	-1.9385451812217203	-0.25039651875955604	
3.81	-1.9191134065739304	-0.2255478427216937	-1.531832931178867	1.1496775777252035	-1.9386822090736955	-0.23055391710361414	
3.8200000000000003	-1.9193525789710015	-0.20613954648887933	-4.174916808373191	-0.760270793573365	-1.938624838894168	-0.21073113031199983	
3.83	-1.919397593364906	-0.18674923715545466	-2.9419044370005096	1.3127422529833084	-1.9383718860168446	-0.19093099537349265	
3.84	-1.9192488324156236	-0.16737883552255117	-1.8806182805754355	-0.0615441919057725	-1.93792542651698	-0.17115458320532967	
3.85	-1.9189066977398674	-0.14803025647846146	-3.575621800061821	-1.0085400035880694	-1.9372843002337496	-0.1514046827319545	
3.86	-1.9183716098441232	-0.12870540881258363	-2.903882347528274	-1.7599249164661166	-1.9364506325630604	-0.13168238627633144	
3.87	-1.917644008054919	-0.10940619503073634	-3.389479015518506	-0.4108785098924295	-1.935423288201394	-0.11199043384684655	
3.88	-1.9167243504462315	-0.09013451117191473	-0.2685894182386719	-0.34636720916735364	-1.934204440816323	-0.09232993860053894	
3.89	-1.91561311376394	-0.0708922466265256	-1.7513853582766061	0.7867696634959265	-1.9327929802962855	-0.07270359079052156	
3.9	-1.9143107933472452	-0.05168128395618177	-1.3470205154945758	-0.16227178676438905	-1.9311911275161247	-0.05311252381473872	
3.91	-1.9128179030469505	-0.032503498715086954	-2.135493003562105	-0.46493547729353163	-1.9293977978537653	-0.033559377357010194	
3.92	-1.9111349751405333	-0.013360759273097544	-2.2645667238977323	1.063676713674439	-1.9274152583227817	-0.014045304460127375	
3.93	-1.9092625602439017	0.005745073359514352	-3.5257367488949343	-0.2190814879106371	-1.9252424501013619	0.005427106550736272	
3.94	-1.907201227219758	0.024812145705504607	-2.199038589967621	-0.5514296705213986	-1.9228816852370207	0.024856683566607037	
3.95	-1.9049515630824738	0.04383861199228334	-2.666443774894097	0.6184475292848561	-1.9203319310133475	0.04424089042424678	
3.96	-1.9025141728993897	0.06282263432163804	-1.0445902486070535	-0.4270055845256288	-1.9175955434031182	0.06357853651879167	
3.97	-1.899889679688452	0.08176238283752113	-0.7587878130308785	0.7405645245290341	-1.914671516075389	0.08286713860186438	
3.98	-1.8970787243120917	0.10065603589182004	-0.43050000873791405	-0.49626107589137436	-1.9115622478084415	0.10210548818543701	
3.99	-1.8940819653672643	0.11950178020808111	-1.0415300259060323	-0.10345740276229831	-1.9082667589284117	0.12129115564516964	
4.0	-1.8909000790715544	0.13829781104309546	-2.4895540159945404	0.29047478663136184	-1.904787489875847	0.1404229152311779	
4.01	-1.8875337591452581	0.15704233234632836	-3.0034307451056526	-0.2170839879179775	-1.9011234879045278	0.15949839162983756	
4.0200000000000005	-1.8839837166893565	0.1757335569171028	-1.1173205350442705	0.16228208755971313	-1.8972772339572739	0.17851634243954595	
4.03	-1.8802506800592882	0.19436970655948937	-1.5239578625869994	1.0098416757995494	-1.893247802487168	0.19747444734447753	
4.04	-1.876335394734431	0.2129490122348654	-3.6448738454114618	0.6235508035549131	-1.8890377137756043	0.21637144788836335	
4.05	-1.8722386231832056	0.23146971421205076	-1.5167568304394365	0.7124395642466743	-1.884646069701077	0.23520507941297975	
4.0600000000000005	-1.8679611447237119	0.2499300622149916	-1.0534413222358456	-0.3855003764042756	-1.8800754287052113	0.2539740680252045	
4.07	-1.8635037553798086	0.2683283155679175	-1.8045781661981786	1.1211580838422854	-1.8753249203595654	0.2726762053481811	
4.08	-1.8588672677325444	0.28666274333793273	-2.043920938741886	0.9562250838470153	-1.870397140045206	0.2913102026742928	
4.09	-1.854052510766854	0.3049316244749658	-2.6617009983832096	1.3093508167365906	-1.8652912452529344	0.3098739084945627	
4.1	-1.849060329713431	0.3231332479490254	-3.295595029276819	-0.40323258423707675	-1.8600098671135066	0.32836601992598435	
4.11	-1.8438915858856841	0.34126591288471864	-1.0435936365456566	0.1688073162032616	-1.854552191242505	0.3467844428970877	
4.12	-1.8385471565116942	0.3593279286929483	-2.147661601283403	0.9928618311533487	-1.848920883315651	0.36512786098265954	
4.13	-1.8330279345610714	0.37731761519976637	-2.0664945961047643	-0.23149750221736498	-1.8431151572848594	0.3833942380818039	
4.14	-1.8273348285666375	0.39523330277229407	-0.0946136416475043	0.16911083300833785	-1.8371377121252022	0.40158224486070004	
4.15	-1.8214687624408339	0.4130733324416682	-1.1369676555816435	2.3388790699011954	-1.830987790331519	0.41968990372931314	
4.16	-1.815430675286771	0.4308360560229494	-1.444605674005669	2.382597068290763	-1.8246681229604416	0.4377158730528332	
4.17	-1.8092215212038238	0.44851983623195446	-1.667159716016588	1.6884603860593146	-1.8181779811956253	0.4556582342542585	
4.18	-1.802842269087695	0.4661230467989186	-0.28284740832192234	1.4047081830486867	-1.8115201269662895	0.4735156340453359	
4.19	-1.796293902424844	0.48364407257896813	-0.07670459500864957	-0.5356070769261614	-1.804693860298849	0.49128621333286054	
4.2	-1.789577419081205	0.5010813096593176	-0.860072307601677	1.01364354108544	-1.7977019727686727	0.5089686077984843	
4.21	-1.7826938310850917	0.5184331654631607	-1.2004692396871675	0.15931657039727543	-1.7905437933751793	0.5265610182957491	
4.22	-1.7756441644042102	0.5356980588501725	-3.870247235610355	-0.5228738387551952	-1.7832221421003758	0.5440620700800202	
4.23	-1.7684294587166878	0.5528744202135811	-1.6447075444831811	0.04386858162226115	-1.7757363770566554	0.5614700244082854	
4.24	-1.761050767176026	0.569960691573743	-1.89115772136973	0.6856257656200895	-1.7680893453714652	0.5787834967282067	
4.25	-1.7535091561698886	0.5869553266681804	-1.6595559267843198	0.03959975236951396	-1.760280434427416	0.5960008090945992	
4.26	-1.7458057050726394	0.6038567910380004	-0.8027596177501216	0.05305736533116023	-1.7523125172080973	0.6131205677877561	
4.2700000000000005	-1.7379415059915377	0.6206635621106595	-4.4776186731810945	1.4127050605336338	-1.7441850104884098	0.6301411560396858	
4.28	-1.7299176635065037	0.6373741292789945	-2.2992297169766887	0.7814806144022264	-1.7359008118528714	0.6470611715889966	
4.29	-1.7217352944033586	0.6539869939764953	-1.4518309394625972	0.8874450736388133	-1.7274593675365548	0.6638790591877208	
4.3	-1.713395527400461	0.6705006697487259	-2.1802410734532236	0.7823730666450243	-1.7188635985186875	0.6805934086850137	
4.3100000000000005	-1.704899502868641	0.6869136823208608	-3.1218056159949006	0.01121053894920987	-1.7101129805383595	0.6972027266613587	
4.32	-1.6962483725443493	0.7032245696612645	-0.827284885647554	-0.6673473482994239	-1.7012104567061141	0.7137055957151663	
4.33	-1.687443299235924	0.7194318820410792	-1.410571393389796	1.0299965924615577	-1.6921555323396713	0.7301005845540353	
4.34	-1.6784854566815743	0.7355341821683004	-2.649590027126059	0.22849755004285655	-1.6829511714336667	0.7463862691557909	
4.3500000000000005	-1.6693761031856185	0.751530080585585	-1.3545588986697947	-1.2592521880002927	-1.6735969089080065	0.7625612806144333	
4.36	-1.6601165135275457	0.7674181990237988	-0.8385308014777499	0.37485094105864636	-1.6640957283861786	0.7786241889446723	
4.37	-1.6507079218229013	0.7831971461300042	-1.6454152755235405	-0.3090207952106192	-1.6544471944477743	0.7945736878630633	
4.38	-1.6411515748334056	0.798865545058447	-0.8405867714024088	1.4975157793662022	-1.6446543090601824	0.8104083420341478	
4.39	-1.6314487318074582	0.8144220335082912	-1.5531885566457968	1.3360472607486313	-1.6347166664890436	0.8261269080437528	
4.4	-1.6216006643201626	0.8298652637636412	-2.016829646974517	1.3267584086021107	-1.6246372857904787	0.8417279458130823	
4.41	-1.6116086561128835	0.845193902735746	-2.7710291725127965	0.180152284577055	-1.6144157909175534	0.8572102750135612	
4.42	-1.6014740029323287	0.860406632007318	-1.6874047699039414	1.591958213869472	-1.604055216752385	0.8725724514419264	
4.43	-1.5911980123691816	0.8755021478788385	-1.39690507432341	1.1951519310129115	-1.5935552169379195	0.8878133580296976	
4.44	-1.5807820036962776	0.8904791614167843	-0.7049492421089467	0.4806246229769648	-1.5829188409209671	0.9029315470584658	
4.45	-1.5702273077063393	0.9053363985036608	-1.685334776193566	0.45199896636514386	-1.5721457720142573	0.9179259648846828	
4.46	-1.5595352665492646	0.9200725998897712	-1.1021196603282737	1.8127807527634714	-1.5612390729626404	0.9327951608932914	
4.47	-1.5487072335689933	0.9346865212466009	-2.5133192473027215	0.4610824642829428	-1.550198456719195	0.9475381449773658	
4.48	-1.537744573139943	0.9491769332217446	-2.320373728967468	1.252833406748023	-1.539026998071668	0.9621534642454711	
4.49	-1.5266486605030334	0.9635426214952658	-1.6370379595299211	1.9974996083080494	-1.5277244395641572	0.9766401922400902	
4.5	-1.5154208816012884	0.9777823868374176	-2.5700493455863023	2.8871250123945265	-1.5162938667745016	0.9909968743895584	
4.51	-1.504062632915046	0.9918950451676021	-0.6838147955903647	2.6557681696053317	-1.5047350517896918	1.0052226479637938	
4.5200000000000005	-1.4925753212967634	1.0058794276144978	-1.0294449919781563	1.9067021918235276	-1.493051089696933	1.0193160573284288	
4.53	-1.480960363805438	1.0197343805772452	-1.2018645994129846	-0.4861769709941419	-1.4812417820942394	1.0332763035280599	
4.54	-1.4692191875406346	1.033458765787615	-1.13031506232469	0.3444103363696438	-1.4693102322843987	1.047101930479378	
4.55	-1.457353229476146	1.0470514603730443	0.5636903320086515	0.4989642729005087	-1.4572562713220927	1.0607922030216412	
4.5600000000000005	-1.4453639362932764	1.060511356920461	-1.914228124260072	2.713661189485782	-1.4450830094607838	1.0743456652121677	
4.57	-1.4332527642137696	1.0738373635407936	-3.6346940497143274	0.37451942256870274	-1.4327903071410666	1.0877616456937047	
4.58	-1.421021178832368	1.087028403934088	-1.2217209819359027	1.4731947810324573	-1.4203812802746099	1.1010386892619533	
4.59	-1.4086706549490347	1.1000834174551164	-1.4592741959107005	1.2009504807124283	-1.4078558186238963	1.1141761883594234	
4.6000000000000005	-1.3962026764008244	1.1130013591793984	-1.9137217189112277	0.17787414974185434	-1.3952170425158663	1.1271726890887472	
4.61	-1.3836187358934264	1.1257811999695353	-2.3624485952521965	1.5076052095889192	-1.3824648709004326	1.1400276476547067	
4.62	-1.3709203348323662	1.1384219265417712	-1.8101098566345142	1.5367180127392637	-1.3696024272753646	1.1527396120683893	
4.63	-1.3581089831538962	1.1509225415326743	-1.1767705539360749	-0.10485234020882728	-1.3566296596677718	1.165308102194189	
4.64	-1.3451861991555656	1.163282063565854	-1.8480028997981037	2.386159510619264	-1.3435496934998448	1.177731668571456	
4.65	-1.3321535093264814	1.1754995273186206	1.0803001702172672	-0.911010501536567	-1.3303625057473014	1.190009894614657	
4.66	-1.3190124481772718	1.1875739835884809	-2.2795168298104196	0.5968168306785189	-1.317071222503307	1.2021413339585678	
4.67	-1.3057645580697457	1.1995044993594013	-2.0988819207774174	2.1714747932249767	-1.3036758495830276	1.2141256334821582	
4.68	-1.2924113890462727	1.211290157867714	-3.5810314290608014	0.01803232439367486	-1.2901795124572444	1.2259613504550808	
4.69	-1.2789544986588763	1.2229300586675964	-1.0274700836373394	1.5731959782296263	-1.276582245687287	1.2376481950820053	
4.7	-1.2653954517980588	1.2344233176960122	-3.281802079597819	-0.061937070579417774	-1.2628871728575133	1.2491847288784217	
4.71	-1.2517358205213462	1.2457690673370423	-1.7911904538958476	1.152744922892819	-1.249094357148668	1.260570725147906	
4.72	-1.237977183881585	1.2569664564854857	-1.513647718442142	-1.0568066566867147	-1.2352069189842514	1.2718047502752683	
4.73	-1.2241211277549762	1.2680146506096546	-1.9338490936018644	0.42544294889664647	-1.2212249500394854	1.2828866404173263	
4.74	-1.2101692446688699	1.2789128318132619	0.528703432785641	-0.2640086153410284	-1.2071515663310195	1.2938149674454016	
4.75	-1.196123133629308	1.2896601988963152	-0.20172874231380922	0.8878964567698147	-1.1929868878497498	1.3045896300933677	
4.76	-1.1819843999483433	1.3002559674149137	0.13715247635323236	0.8850245715932565	-1.1787340250124947	1.3152092063291447	
4.7700000000000005	-1.1677546550711249	1.310699369739858	-2.0501734736210433	0.6370351984307182	-1.1643931259007863	1.325673657180401	
4.78	-1.1534355164027719	1.3209896551139786	-0.024841451888203414	2.118902851680724	-1.1499672941511294	1.335981567300427	
4.79	-1.1390286071350209	1.3311260897080985	-0.6430276607910587	0.4442464858366608	-1.1354567057117104	1.3461329597207372	
4.8	-1.124535556072678	1.3411079566755175	-0.35312960739583243	1.9754946298645688	-1.120864456279726	1.356126426336924	
4.8100000000000005	-1.109957997459866	1.3509345562049397	-0.08051916867709874	2.9802103261638013	-1.1061907494188143	1.365962051902269	
4.82	-1.0952975708060835	1.360605205571742	-2.0040608167651364	1.4996693558764245	-1.0914386717195084	1.3756384360818825	
4.83	-1.0805559207120679	1.370119239187499	-1.5048735416899692	0.5124490346120993	-1.076608454130712	1.3851557250405064	
4.84	-1.0657346966954893	1.3794760086476594	-0.20313868536703816	0.13013749378611705	-1.0617031729481765	1.3945125267765015	
4.8500000000000005	-1.0508355530164668	1.3886748827772868	-3.7064546459914	0.6788897826577875	-1.046723086293361	1.4037090484980772	
4.86	-1.0358601485029246	1.3977152476747658	0.47746793407028054	2.102357968424657	-1.0316712589924308	1.4127439070847039	
4.87	-1.0208101463757777	1.4065965067533925	-0.46767808216819373	1.56218724172229	-1.0165479760638094	1.4216173704107988	
4.88	-1.005687214073978	1.415318080780736	-1.051391174734213	2.352113297034725	-1.0013562897719972	1.4303280647781116	
4.89	-0.9904930230794088	1.4238794079156922	-0.7699853673222354	2.194210287242904	-0.9860965117095446	1.4388763183465196	
4.9	-0.9752292487416404	1.4322799437431328	-2.005164532050617	1.5730905956213688	-0.9707716804613091	1.447260767354808	
4.91	-0.9598975701025626	1.4405191613060477	-1.3098409346916673	1.91400742297251	-0.9553821339301116	1.4554817998437868	
4.92	-0.9444996697208757	1.4485965511351018	0.155784668499498	3.3038427605555807	-0.9399308958733141	1.4635380625117653	
4.93	-0.9290372334964812	1.4565116212754963	0.36898473882974003	2.8721678474501764	-0.9244183302454814	1.471430002834708	
4.94	-0.9135119504947486	1.4642638973110544	1.782712102068831	1.1615178804068012	-0.9088474448465735	1.4791562784887144	
4.95	-0.8979255127706908	1.4718529223854235	-0.9718501790511059	2.4615323643213136	-0.8932186293866052	1.4867173959394453	
4.96	-0.8822796151930239	1.4792782572203191	-1.5408325819980275	2.065129063038255	-0.8775348746079652	1.494112024349149	
4.97	-0.866575955268153	1.4865394801306941	-1.380809921208142	2.6229275576704336	-0.8617965956532229	1.5013407286702882	
4.98	-0.8508162329640655	1.4936361870367598	-1.8688581082514304	2.1652527590726693	-0.8460067651400746	1.508402190078114	
4.99	-0.8350021505341536	1.500567991472748	-0.9128569064750044	0.526400556429758	-0.8301658233305084	1.5152970314978231	
5.0	-0.8191354123409554	1.5073345245923369	-0.4364029823286873	-0.1123500407803637	-0.8142767236237943	1.5220239466226337	
5.01	-0.8032177246798445	1.5139354351706318	-0.8374600052117984	2.0865624523757176	-0.7983399310968406	1.5285836158300086	
5.0200000000000005	-0.7872507956026554	1.5203703896026162	0.3090960500631431	3.4229885879724473	-0.7823583788468012	1.534974745807501	
5.03	-0.7712363347412672	1.5266390718979745	-1.0054521360858037	0.7509749639580039	-0.7663325564396763	1.5411980738334408	
5.04	-0.7551760531311307	1.5327411836721985	-1.102626705629694	1.3446514456225482	-0.7502653756227595	1.5472523200882835	
5.05	-0.7390716630347731	1.538676444133876	-1.3203401398950985	0.5029287179386632	-0.7341573500972164	1.5531382782059586	
5.0600000000000005	-0.722924877765264	1.5444445900680743	-2.3555594039997594	2.7222740947737343	-0.7180113692321235	1.5588546822931912	
5.07	-0.7067374115096701	1.550045375815718	-2.2745051358181243	-0.7551214792278027	-0.7018279705164617	1.5644023817833448	
5.08	-0.6905109791524756	1.555478573248878	-1.8696689097901635	-0.7081817277869304	-0.6856100199032589	1.5697801251485592	
5.09	-0.6742472960990127	1.5607439717418656	0.6271807755657481	1.935763891562019	-0.6693580783312444	1.5749888170668012	
5.1000000000000005	-0.6579480780988771	1.5658413781380456	0.2373121947910528	1.4834977313466935	-0.6530749873115644	1.580027220782602	
5.11	-0.6416150410693604	1.5707706167122701	0.7333490253236294	1.0911476016384636	-0.6367613308874223	1.58489629560432	
5.12	-0.625249900918877	1.575531529128848	-1.9574615555133787	1.2744367426054344	-0.6204199250952079	1.5895948200242955	
5.13	-0.608854373370425	1.580123974394941	-2.5774790631564453	2.1171118888513023	-0.6040513767383744	1.5941238073263853	
5.14	-0.592430173785065	1.584547828809308	-1.252486493919148	1.170743839759643	-0.5876584753659595	1.5984820516864653	
5.15	-0.5759790169854302	1.5888029859062944	-0.40016006368940216	0.4918780141731809	-0.5712418501972635	1.6026706197055738	
5.16	-0.5595026170792841	1.592889356394974	-0.06081234216945658	0.6655264283220077	-0.5548042633169741	1.606688321686377	
5.17	-0.5430026872831062	1.596806868093354	0.5049694686849466	2.4851457300901965	-0.5383463659682244	1.6105362768606326	
5.18	-0.5264809397457493	1.6005554658575447	-0.24220126893853466	1.0758135108953244	-0.5218708918108621	1.6142133120760829	
5.19	-0.5099390853721413	1.6041351115058011	1.2327296952834899	0.2188575277386029	-0.5053785137286263	1.6177205984975898	
5.2	-0.4933788336470679	1.6075457837373424	-0.7159845145953884	1.709724110681313	-0.4888719360044627	1.6210569799553658	
5.21	-0.47680189245900917	1.6107874780458586	-1.3898811105008055	2.11578219982587	-0.4723518527855007	1.6242236788168638	
5.22	-0.4602099679240723	1.6138602066276069	-2.1414281834185056	2.9428209541808306	-0.4558209380216953	1.6272195562894562	
5.23	-0.44360476421000206	1.6167639982840023	-1.332576122305452	1.8346673854056712	-0.43927990674553263	1.630045885231656	
5.24	-0.42698798336029187	1.6194988983186165	-0.18487002237516886	0.9597876511089464	-0.4227314016557994	1.632701544615801	
5.25	-0.41036132511838286	1.6220649684284818	-1.2990815824720137	2.0960728357055114	-0.4061761582699357	1.6351878570576264	
5.26	-0.3937264867519821	1.6244622865896132	0.5430159767832751	2.3516371566100496	-0.38961678713445164	1.6375037196697277	
5.2700000000000005	-0.37708516287748717	1.6266909469366493	1.035242543159956	1.5877856402728425	-0.37305404382325535	1.6396505040536193	
5.28	-0.3604390452845394	1.6287510596365253	-2.730025950511142	1.5841516669109519	-0.35649050588003317	1.641627125853318	
5.29	-0.34378982276069014	1.630642750756075	0.5202624777369578	1.8907756556948427	-0.33992694849077665	1.643435004879824	
5.3	-0.3271391809162152	1.632366162123478	-2.566743239577952	1.5625096638672937	-0.3233659153214853	1.6450730756651994	
5.3100000000000005	-0.31048880200906304	1.6339214511834483	0.09101025308122446	1.8840353580665739	-0.30680820079980775	1.6465428054392792	
5.32	-0.2938403647699588	1.6353087908460795	0.9310301994237009	0.6133954664191512	-0.2902563138031932	1.6478431479852869	
5.33	-0.2771955442276466	1.636528369329246	-0.2123394378840704	0.4860905995107365	-0.2737110676282967	1.648975617134635	
5.34	-0.26055601153431085	1.6375803899944699	-1.5402451847385503	0.8014690104937009	-0.25717493550112286	1.6499391862840433	
5.3500000000000005	-0.2439234337911549	1.63846507117616	-0.8293546380689275	2.2806760145055858	-0.24064874914535403	1.6507354150256903	
5.36	-0.2272994738741645	1.6391826460041252	-0.4889449195850652	1.8979802133447339	-0.22413494533952827	1.6513632967141585	
5.37	-0.21068579026003786	1.6397333622192742	-0.3929305740499808	2.6799723264688327	-0.20763437379866218	1.65182443585814	
5.38	-0.19408403685232023	1.6401174819824031	-0.39698087761898726	1.4534265598677931	-0.19114943405487772	1.6521178461166939	
5.39	-0.17749586280772545	1.6403352816759784	-0.28737864211703923	0.49669388583412877	-0.17468099336183246	1.652245176044722	
5.4	-0.1609229123626592	1.6403870516988222	0.05255713654750968	2.78494058698338	-0.15823141323875095	1.6522054599429095	
5.41	-0.14436682670872086	1.640273144836141	-1.352940480441942	1.621506089296248	-0.1418015780196343	1.652000389532631	
5.42	-0.1278292466916425	1.639993968509338	-0.369849076561862	2.9234490047758634	-0.12539381046361528	1.651629020051487	
5.43	-0.11131180694724774	1.639549879921503	1.4069493634084576	2.2374963713136835	-0.10900901151093287	1.6510930855407824	
5.44	-0.09481613622771763	1.63894125174508	-0.4794615593702354	3.827559930567917	-0.09264946445183868	1.6503916624443975	
5.45	-0.07834385732709377	1.638168472867632	-0.5221799504822916	1.4183954871542697	-0.07631608635691667	1.649526526253868	
5.46	-0.061896586982210025	1.6372319482823499	1.0163007167320277	2.5379558533715305	-0.060011120313105445	1.6484967748863955	
5.47	-0.045475935771618015	1.6361320989792079	-2.6046606021157146	2.527496205332152	-0.04373549907802394	1.6473042244103773	
5.48	-0.029083508012560766	1.634869361836719	1.152295093275725	1.079743016342269	-0.027491424840653842	1.6459479944572348	
5.49	-0.012720901656089606	1.6334441895142626	-0.6446246596612569	1.4609618724073017	-0.011279845536519657	1.6444299407787986	
5.5	0.0036102918196213307	1.631857050344942	0.16753886427220796	0.17011870812821916	0.00489707815355197	1.6427492049898655	
5.51	0.019908487517656503	1.6301084282289389	0.11622984343885333	0.08131229122627315	0.021038383661351957	1.640907681582863	
5.5200000000000005	0.03617210723238115	1.6281988225273287	0.9786402264527749	1.7547676240581036	0.03714195242634298	1.638904534428233	
5.53	0.05239957956101016	1.6261287479563193	-0.21519516667433752	2.419135818653747	0.0532068077490129	1.6367416958089742	
5.54	0.0685893400166685	1.6238987344818756	-0.6094364415477819	2.2619227679773304	0.0692308738134677	1.6344183520911955	
5.55	0.08473983114283676	1.6215093272146988	1.3825856217939354	1.9615339254743513	0.0852131602913043	1.6319364724173373	
5.5600000000000005	0.10084950262912745	1.6189610863055175	-2.2633243145120527	2.481978239456609	0.10115163471056593	1.629295265879741	
5.57	0.11691681142829691	1.6162545868406608	0.13725099313354017	1.026556791141336	0.11704529359643846	1.6264967375220383	
5.58	0.13294022187443844	1.6133904187378716	-1.214985200754682	1.340857670250112	0.1328921484556476	1.6235401193789019	
5.59	0.14891820580224996	1.6103691866423282	-0.6126551824543089	2.34789070005621	0.14869118310071613	1.6204274514435089	
5.6000000000000005	0.1648492426673217	1.6071915098228355	2.1761059241304586	2.040310239271769	0.16444045364106766	1.6171579888862404	
5.61	0.18073181966734914	1.6038580220681518	0.13613639321149212	1.3936692082713895	0.18013893164331526	1.6137338056781858	
5.62	0.19656443186421646	1.6003693715834104	0.39163412901559763	2.9211637577113247	0.19578471837176167	1.6101541803386226	
5.63	0.2123455823068437	1.5967262208866067	-1.5692172733987477	0.30472496983947917	0.21137677368245877	1.6064212198257095	
5.64	0.22807378215474278	1.5929292467051088	-0.500970876639953	1.0742505594165164	0.22691324449049924	1.602534226185266	
5.65	0.2437475508021955	1.5889791398721582	0.4403049515309804	1.3055813654159059	0.2423930794660177	1.598495338402264	
5.66	0.25936541600297136	1.5848766052233234	0.6141231091161894	2.4014114849970936	0.25781447166095567	1.594303882189119	
5.67	0.2749259139955261	1.5806223614928705	0.8918124683888049	1.5830075594081057	0.27317635907807775	1.589962027578268	
5.68	0.29042758962857734	1.5762171412100143	0.29905548854615366	0.3147253944193993	0.288476981402377	1.5854691241086443	
5.69	0.30586899648700067	1.5716616905950151	0.8328732049416603	2.085665870411079	0.30371526646900326	1.5808273718673258	
5.7	0.32124869701795306	1.5669567694550843	0.775030609653637	2.654503084921979	0.31888950107353314	1.576036144368621	
5.71	0.3365652626571664	1.562103151080058	-1.493175148347365	2.301407684213084	0.3339986033791189	1.5710976707220223	
5.72	0.3518172739553077	1.5571016221378131	0.3888229958654572	2.176256543743302	0.3490409077515116	1.566011348584809	
5.73	0.3670033207043497	1.5519529825693767	1.1349057284370534	-0.3223605141716914	0.3640153231986237	1.5607794350661877	
5.74	0.3821220020638568	1.5466580454837067	0.9720018227983763	0.6467715687402223	0.3789202320533398	1.555401352095041	
5.75	0.3971719266871321	1.5412176370520903	0.033313116716342184	2.023298245724291	0.39375453470515903	1.5498793837675289	
5.76	0.4121517128471197	1.5356325964021422	-0.3934747946922481	1.4807444116477537	0.4085166618618964	1.5442129763766455	
5.7700000000000005	0.42705998856200666	1.529903775511353	-0.6912519357596255	2.052461377510165	0.4232055058037026	1.5384044399894268	
5.78	0.4418953917204308	1.524032039100159	0.31084138017901847	0.2576893621372047	0.4378195459950866	1.5324532453864665	
5.79	0.4566565702062375	1.5180182645244922	1.5897364497659594	1.456523500239606	0.4523576671200525	1.5263617275533072	
5.8	0.4713421820226823	1.5118633416677785	-1.4804619194589197	0.12208232277157172	0.4668183977602846	1.520129381876519	
5.8100000000000005	0.4859508954160221	1.5055681728323447	-0.17394083431347585	-0.44811038978706175	0.4812006155216271	1.513758567191247	
5.82	0.5004813889984018	1.4991336726302034	-0.6393210664283723	1.7949127611370905	0.49550289847076456	1.5072488036077287	
5.83	0.5149323518699794	1.4925607678731687	1.2998898731104795	2.335149564330149	0.5097241176050489	1.5006024727470806	
5.84	0.5293024837401862	1.4858503974622796	-0.025007142831114715	1.7314668253640555	0.5238629008297715	1.4938191195128265	
5.8500000000000005	0.543590495048065	1.4790035122764864	0.07295283689327359	1.4460070320118203	0.5379181130267677	1.486901147283343	
5.86	0.5577951070815933	1.4720210750605682	0.3408455371449443	-0.08999326676869801	0.5518884322705893	1.4798481258225933	
5.87	0.5719150520959341	1.4649040603122387	1.0173083029907315	2.4710111274097857	0.5657727178179925	1.4726624792021834	
5.88	0.585949073430512	1.4576534541684147	0.1935600752808752	1.4136085567924734	0.5795696981990264	1.4653438021145984	
5.89	0.5998959256248537	1.4502702542906007	-2.446247129175073	3.4098322594963686	0.5932782275589489	1.4578945382374182	
5.9	0.6137543745331131	1.442755469749361	1.1570662659206328	2.3850697780263275	0.6068970851503364	1.450314307280379	
5.91	0.6275231974371928	1.4351101209078392	1.0665661551092354	-0.5700153057443091	0.6204251205247353	1.4426055714300254	
5.92	0.6412011831584042	1.4273352393042873	0.421660154827191	2.1823849195601754	0.6338611638502956	1.4347679754826415	
5.93	0.6547871321675669	1.4194318675335742	-0.4292494885043676	0.02289662996041697	0.6472040606527999	1.4268039990649208	
5.94	0.6682798566934848	1.4114010591276307	1.0200599673748432	0.6519055686985666	0.6604526922126078	1.41871331204566	
5.95	0.6816781808297087	1.403243878434803	1.0609137143652954	1.1524872016746535	0.6736059005426439	1.4104984104819553	
5.96	0.6949809406395292	1.394961400498065	0.2249480579386544	1.3008989501354613	0.6866626182161544	1.402158989289956	
5.97	0.7081869842590948	1.3865547109320697	0.4914555136835561	1.7841199265495358	0.699621684264413	1.393697559907142	
5.98	0.7212951719985967	1.3780249057989906	-0.20886133052572453	0.35516986499477654	0.7124820827236185	1.3851138423009624	
5.99	0.734304376441433	1.3693730914831261	0.5557152843541038	0.21868108722647928	0.7252426501443	1.3764103622200232	
6.0	0.7472134825412872	1.36060038456422	-0.8032158625421938	1.9612055862972961	0.7379024221875796	1.3675868646870695	
6.01	0.7600213877170254	1.3517079116894732	1.177340208748861	1.3384576437554465	0.7504602334209137	1.3586458886788093	
6.0200000000000005	0.772727001945349	1.3426968094442044	-0.17164148887894481	1.51706985814573	0.7629151712781925	1.3495872042525419	
6.03	0.7853292478511142	1.3335682242211255	1.0234323956834264	-0.8601151274735346	0.7752660688242327	1.3404133625675563	
6.04	0.7978270607952576	1.3243233120881905	-0.6081358554726417	1.147185928772867	0.7875120654089777	1.3311241586722045	
6.05	0.8102193889602283	1.31496323865499	0.2201617430906886	0.42423405559349425	0.7996519930705359	1.3217221548573446	
6.0600000000000005	0.8225051934328661	1.3054891789376495	0.7120157883669382	0.38486280592078015	0.8116850431910075	1.3122071710901615	
6.07	0.8346834482846348	1.2959023172221995	-0.8260163635846285	2.217837121446777	0.8236100472573952	1.3025817797610775	
6.08	0.846753140649152	1.2862038469263712	0.9619010137892441	0.1905326179538589	0.8354262487671376	1.2928458256926039	
6.09	0.8587132707969141	1.2763949704597963	0.4795657079169913	0.1834983641337662	0.8471324791647465	1.2830018903007652	
6.1000000000000005	0.8705628522071576	1.2664768990825626	-0.871793345602073	0.9354662956808166	0.858728034083008	1.2730498432360953	
6.11	0.8823009116367635	1.2564508527620992	-0.4209418424755522	1.7067396834094435	0.8702117454514439	1.2629922738449273	
6.12	0.8939264891861498	1.2463180600283423	1.4990465732683165	0.3623033302802562	0.8815829610562854	1.252829076544092	
6.13	0.9054386383620465	1.2360797578271574	1.8009946239133705	2.470223793607219	0.8928405137948676	1.2425628475512824	
6.140000000000001	0.9168364261370976	1.2257371913719768	0.7849277863571306	2.6755847167331956	0.9039838036131229	1.2321935059826603	
6.15	0.9281189330061954	1.2152916139936187	1.3328807450466928	0.3338445475251549	0.9150116648862502	1.2217236538384082	
6.16	0.9392852530394913	1.204744286988242	1.163128816352402	0.9596625314113865	0.9259235497009601	1.2111532348727345	
6.17	0.9503344939319807	1.1940964794634172	1.2799574760597188	0.4154210068058043	0.9367182943878942	1.2004848558143262	
6.18	0.9612657770496003	1.1833494681822614	2.2472497841298935	-0.5020326366889658	0.9473954031483168	1.1897184849288276	
6.19	0.9720782374717574	1.172504537405611	-0.5349201607425147	1.4755155878617683	0.9579537147512661	1.1788567326402573	
6.2	0.9827710240302046	1.1615629787321966	1.6592317563918277	1.8951578469615662	0.9683927854520115	1.1678995916134571	
6.21	0.9933432993442031	1.1505260909367692	0.6113343437663828	3.162390354063331	0.9787114569662115	1.1568496749004682	
6.22	1.00379423985187	1.1393951798061628	0.7795353056002297	0.2419856761748258	0.9889093374796093	1.145706999469141	
6.23	1.014123035837653	1.1281715579732423	0.711873305382583	2.4644066487858636	0.9989852721786433	1.1344741799426024	
6.24	1.0243288914558413	1.1168565447487095	0.6491817747945574	2.4592102360066628	1.008938921057142	1.1231512574869567	
6.25	1.0344110247500513	1.1054514659507173	-0.19178516703296777	1.3033047755178704	1.0187691332590243	1.1117408472094437	
6.26	1.0443686676685877	1.0939576537322737	1.227707866926189	1.6961211433083374	1.028475620463452	1.1002430143715434	
6.2700000000000005	1.0542010660756223	1.082376446406387	2.7251440988644795	1.9556494947070906	1.038057236252627	1.088660373525049	
6.28	1.063907479758095	1.0707091882689252	1.0077744593093378	3.0448091365108247	1.047513743833781	1.0769930138623778	
6.29	1.0734871824282828	1.0589572294191365	1.0721021396931871	1.536765792035606	1.0568440017106584	1.0652435483605123	
6.3	1.082939461721931	1.0471219255778181	0.3956404245652675	0.9869840400741329	1.0660478244743608	1.0534120899772066	
6.3100000000000005	1.0922636191918929	1.0352046379030782	0.9747890727737814	0.16903583889560592	1.0751240759920433	1.0415012491093398	
6.32	1.1014589702971813	1.023206732803669	1.5676253963312121	1.328527487816167	1.084072622071611	1.029511162292626	
6.33	1.1105248443873756	1.0111295817498367	0.7402824036830327	2.0352945145229064	1.09289233239564	1.0174444363328956	
6.34	1.119460584682283	0.9989745610816729	0.6656565436302819	1.2435849224111448	1.101583123795997	1.0053012311542062	
6.3500000000000005	1.1282655482467954	0.9867430518149158	1.5315300884100422	0.20681980288991286	1.1101438722351382	0.9930841489728397	
6.36	1.1369391059608493	0.9744364394441781	0.2189343361418039	1.0635126419407415	1.1185745453397407	0.9807933729189355	
6.37	1.1454806424844295	0.9620561137435454	1.397977269561302	0.8329026312834316	1.1268740258036254	0.9684314996091548	
6.38	1.1538895562175169	0.9496034685645331	1.9742113534789385	1.2143422263202404	1.135042331826928	0.955998735172043	
6.390000000000001	1.1621652592549208	0.9370799016313469	2.522113800934405	-0.7247684655869031	1.1430783532578421	0.9434976696429036	
6.4	1.1703071773359057	0.9244868143334258	1.079925170058959	1.475275428436157	1.150982158630177	0.930928531935239	
6.41	1.1783147497885471	0.9118256115152105	2.5459119895952607	1.5072487682789335	1.1587526453849841	0.9182939045279779	
6.42	1.1861874294687262	0.8990977012631254	2.2205973159502443	1.343951139449634	1.166389932126013	0.9055940388729837	
6.43	1.1939246826936933	0.8863044946897227	0.19771204232262718	0.8825416775446987	1.173892924296805	0.8928315089426423	
6.44	1.2015259891701215	0.8734474057149526	-0.016412522423029374	-0.932488856888469	1.1812617903041056	0.8800065884959289	
6.45	1.2089908419165685	0.8605278508445363	0.904027204062148	0.8412050588732729	1.1884954440223392	0.867121842023983	
6.46	1.2163187471802792	0.8475472489453822	2.245254239775133	1.908262248287552	1.1955941033338637	0.8541775653686683	
6.47	1.2235092243482375	0.8345070210180365	1.1512222167882327	-0.025621855274424843	1.2025566909708925	0.8411763125486137	
6.48	1.2305618166982608	0.8214085964819838	0.6299042590404723	-1.1678608696792998	1.209383473966523	0.8281184012724314	
6.49	1.2374761510907084	0.8082534511343884	2.789719331139269	-0.7323045207363053	1.216073384343931	0.8150063741409291	
6.5	1.244251816703599	0.795043035400278	1.5311563047069454	1.109068727220881	1.2226267379255498	0.8018405704629681	
6.51	1.2508884042229897	0.7817787940393988	-1.0697058715677519	1.1546548028918364	1.2290424764264731	0.7886235204703379	
6.5200000000000005	1.257385519736516	0.7684621740808908	1.5745461460292047	1.6547553687023588	1.235320964125962	0.7753555848182981	
6.53	1.2637427846865357	0.7550946247000726	1.7837833992574035	0.6998356289704202	1.241461152826074	0.7620392804472704	
6.54	1.269959835824749	0.7416775970938252	1.4955684902958528	-0.7586507788847454	1.2474634548484982	0.748674989085086	
6.55	1.276036325168228	0.7282125443546452	1.7257484254002207	-0.09029159623903049	1.2533268325206417	0.735265213463114	
6.5600000000000005	1.2819719199567932	0.7147009213433947	1.2146963110338114	1.5335402939427425	1.2590517457992823	0.7218103561052076	
6.57	1.287766302611677	0.7011441845608077	-0.030629567033057192	0.8416400920002837	1.264637167924319	0.7083129046033622	
6.58	1.2934191706954137	0.6875437920177828	0.9227151674749603	1.3373734266977615	1.2700836060792153	0.6947732820043446	
6.59	1.298930236872884	0.6739012031045295	0.3533144413165925	1.1086900085655693	1.2753900448023505	0.6811939598710572	
6.6000000000000005	1.3042992288734625	0.6602178784585977	0.3715583180790847	0.45525732672830177	1.2805570380579478	0.6675753814685843	
6.61	1.3095258894541968	0.6464952798318507	0.0464575403519214	0.47248844232381704	1.2855835820805546	0.6539200014455196	
6.62	1.3146099763639638	0.6327348699564077	1.7670990690036101	2.489837139712267	1.2904702771574312	0.6402282829890102	
6.63	1.3195512623085317	0.618938112409629	1.4174474077211587	1.0336123790188498	1.2952161315957416	0.6265026629442966	
6.640000000000001	1.3243495349164716	0.6051064714781673	0.8761841722357635	0.4765189211618067	1.2998217915302708	0.6127436241116905	
6.65	1.3290045967058526	0.5912414120211504	0.6796666689754645	1.04666140295796	1.3042862777263156	0.5989535846896923	
6.66	1.3335162650516628	0.5773443993325189	1.3100931600302106	0.8002502189567923	1.3086102816785594	0.5851330467594281	
6.67	1.3378843721538842	0.563416899002591	2.417079100266373	-1.5939394744918702	1.3127928369640367	0.571284409012132	
6.68	1.3421087650061698	0.5494603767788825	-0.6621069504927453	1.1995448911511968	1.3168346799412474	0.5574081925031001	
6.69	1.346189305365052	0.5354762984262359	1.7230658262159446	2.3564155725159113	1.320734857350249	0.5435067755758828	
6.7	1.3501258697196223	0.5214661295863079	0.80441389570184	-0.25881373880375613	1.3244941499286498	0.5295806978989783	
6.71	1.3539183492616236	0.507431335636447	-0.5306674957178241	1.9614670844756141	1.328111617870622	0.5156323166673396	
6.72	1.3575666498558852	0.49337338154802923	-0.5881364333080736	0.2365036842161123	1.33158808581559	0.5016621898458221	
6.73	1.3610706920110436	0.47929373174428164	0.4482871978757518	0.7727651293941039	1.3349226277306208	0.48767265261142034	
6.74	1.3644304108504834	0.46519384995765223	1.5839399666435288	1.5355538669308262	1.338116111609423	0.4736642809369026	
6.75	1.3676457560834387	0.45107519908675436	1.7607086900635305	-0.2689262322040548	1.3411676255207554	0.45963938713743663	
6.76	1.3707166919761875	0.4369392410529571	0.43173511929840225	1.6794331538714284	1.344078080263091	0.4455985648644537	
6.7700000000000005	1.3736431973232825	0.4227874366566469	2.390664188736527	-0.7914298447026924	1.346846578332935	0.43154410278652067	
6.78	1.3764252654187505	0.4086212454332235	2.7994087619348567	-0.46653350348069295	1.3494740727680599	0.41747661185540524	
6.79	1.3790629040272007	0.39444212550885516	1.775149488983761	-0.1990781918386707	1.3519596807797059	0.4033983563491401	
6.8	1.381556135354778	0.3802515334560659	0.7901534675466673	1.0422568999079682	1.3543043970892412	0.38930996413210794	
6.8100000000000005	1.383904996019901	0.36605092414918006	2.508324180530269	0.025176513579709292	1.3565073539243169	0.3752136743331577	
6.82	1.386109537023716	0.3518417506196867	2.141505232687054	-1.1681327089661813	1.3585695870887555	0.3611101313677458	
6.83	1.3881698237202138	0.33762546391154996	2.2555772350751315	0.12109259206172154	1.3604902441071	0.3470015484729173	
6.84	1.390085935785937	0.3234035129365358	0.7336222608144055	-0.4608178695978481	1.3622704012839253	0.33288858624343437	
6.8500000000000005	1.3918579671892233	0.30917734432958355	-1.442696538085479	1.040470965169952	1.3639092217132311	0.31877343126471486	
6.86	1.3934860261589146	0.2949484023042819	3.5102770476425897	-0.048286652150821396	1.3654078215913352	0.30465675996741043	
6.87	1.3949702351524773	0.28071812850847766	-0.2159081682974564	0.35149220440912904	1.3667653798552148	0.2905407315326503	
6.88	1.396310730823464	0.2664879618800864	1.3605426589632428	-0.13898449526058493	1.367983051919567	0.27642603788036446	
6.890000000000001	1.3975076639882575	0.25225933850313276	3.7782530152080076	0.6861983067334216	1.3690600329168092	0.26231481005017376	
6.9	1.3985611995920362	0.23803369146408382	1.7291379558664102	0.05444292799352962	1.369997516761631	0.24820775508478865	
6.91	1.3994715166738927	0.2238124507084973	2.3487179902321285	0.5490111653955626	1.3707947150683164	0.23410697517229417	
6.92	1.400238808331049	0.20959704289806036	-0.10215776105066365	-2.38379152184365	1.3714528596196736	0.2200131921080795	
6.93	1.4008632816821023	0.19538889126804537	-0.376803673051604	0.2926397682458315	1.3719711787309339	0.20592847853058627	
6.94	1.4013451578292382	0.1811894154852337	0.8686423658496837	0.5951030855954669	1.3723509414111377	0.19185357062383707	
6.95	1.4016846718193514	0.16700003150636378	2.4924344062538513	-0.03228002340822825	1.372591392897716	0.1777905107593986	
6.96	1.4018820726040107	0.15282215143712652	1.0556326249567007	0.822214622829668	1.3726938387447272	0.16374004916016702	
6.97	1.4019376229982015	0.13865718339178423	0.6073013019267027	0.877264212384605	1.3726575413589706	0.14970419726781917	
6.98	1.4018515996377898	0.12450653135343637	1.5998188895827572	1.4287204232029393	1.3724838421612133	0.13568371893656422	
6.99	1.4016242929356408	0.1103715950349945	2.4835595114129063	0.21518320310727615	1.3721720209391075	0.12168059404917687	
7.0	1.4012560070363294	0.09625376974089395	-0.043684192037042324	-1.8175469349290871	1.3717234542715644	0.10769559968613293	
7.01	1.4007470597693816	0.08215444622961099	0.19020406564602999	-2.203345002560034	1.3711374395584266	0.0937306835580422	
7.0200000000000005	1.4000977826009844	0.06807501057701526	0.6114285280916182	-1.5337659414975024	1.3704153878374896	0.07978663556423789	
7.03	1.3993085205840998	0.054016844040616574	2.493946895296191	0.016109782856480376	1.3695566143036488	0.06586537062089043	
7.04	1.3983796323069217	0.03998132292473355	1.6332011582556536	-0.11732396535583212	1.368562563739983	0.05196769104428537	
7.05	1.397311489839612	0.0259698184466558	3.529464900410056	0.30220967046662955	1.3674325693358627	0.03809547836299567	
7.0600000000000005	1.3961044786792542	0.011983696603823812	2.33255020451037	-0.61326222595335	1.3661681089046775	0.024249546915272525	
7.07	1.394758997692963	-0.001975681957907649	1.3596638208232927	-0.7384668534636559	1.3647685337998114	0.010431744251952752	
7.08	1.3932754590590826	-0.015906962074899833	2.6583532971478485	0.5391409803355343	1.3632353541485214	-0.0033571036673576498	
7.09	1.391654288206417	-0.029808794195182342	1.603151300938295	0.6261156171773196	1.3615679396405824	-0.017115183843911013	
7.1000000000000005	1.3898959237514263	-0.04367983450669821	0.6849745712439814	-0.30032996998717904	1.3597678319505866	-0.030841659112610813	
7.11	1.3880008174333276	-0.05751874506428334	2.06797566167843	-0.09599540330323664	1.3578344193089282	-0.04453475155995633	
7.12	1.3859694340470345	-0.07132419391535216	0.6896427801859517	0.33299014941363897	1.3557692741604788	-0.05819361323284887	
7.13	1.3838022513738797	-0.08509485522421889	1.0934051505700129	0.41924871993877566	1.3535718034367779	-0.07181650184329647	
7.140000000000001	1.3814997601100498	-0.09882940939502616	2.709282456068033	-1.2428101089937664	1.3512436096058151	-0.08540255906440429	
7.15	1.3790624637926774	-0.11252654319322397	1.277780977575278	-0.8321003991111747	1.348784118439925	-0.09895007874424626	
7.16	1.3764908787235202	-0.1261849498655654	0.5733494913818918	-1.356730995510952	1.3461949616520306	-0.11245819259537727	
7.17	1.3737855338901712	-0.13980332925855476	0.9094478424546796	-0.6467099440953854	1.3434755840314918	-0.12592523111817466	
7.18	1.3709469708847342	-0.15338038793531605	2.3927375564734072	0.658953201406515	1.3406276457271746	-0.13935031647288892	
7.19	1.3679757438199003	-0.16691483929083062	0.8154350704031711	0.3793570276529349	1.3376506106899346	-0.1527318163021103	
7.2	1.3648724192423685	-0.1804054036654913	0.9780015723917219	-1.27850336402805	1.3345461667065956	-0.16606884363629526	
7.21	1.3616375760435402	-0.19385080845694336	0.8513448364099117	0.3184159183690385	1.3313137970483642	-0.17935980371061033	
7.22	1.358271805367431	-0.20724978823014595	1.5421972997077409	-0.12140668288769396	1.3279552163114035	-0.1926038008554158	
7.23	1.3547757105157345	-0.22060108482562002	0.9692859501401263	-0.7145277919115407	1.3244699272259204	-0.20579927836550074	
7.24	1.3511499068499777	-0.23390344746582825	-0.25068614212255924	-1.6403631025694594	1.3208596703801814	-0.21894533227482846	
7.25	1.3473950216906996	-0.24715563285965547	0.4602140798456593	-0.4219790044774224	1.3171239680943778	-0.232040444373117	
7.26	1.3435116942135985	-0.26035640530492354	0.41072265270716024	0.41958760081103197	1.3132645861275216	-0.2450837028299134	
7.2700000000000005	1.3395005753425793	-0.27350453678890563	2.5828199597977344	-2.4366021851850315	1.3092810664878685	-0.25807362835058795	
7.28	1.3353623276396422	-0.2865988070867894	2.1480363697486844	-0.682722004838239	1.3051751992943952	-0.2710093016611515	
7.29	1.331097625191544	-0.29963800385805295	1.91835700459137	1.9546456949469095	1.3009465463309056	-0.2838892827565665	
7.3	1.3267071534931782	-0.3126209227406872	0.8213488362287683	0.3600157958274066	1.2965969212716641	-0.29671264539638886	
7.3100000000000005	1.322191609327604	-0.32554636744323806	0.5064000673336327	-0.06571387243976207	1.2921259057536556	-0.3094779892203817	
7.32	1.3175517006426656	-0.3384131498346056	0.8100340989853085	-1.0755983194055196	1.2875353361780428	-0.32218438143031025	
7.33	1.3127881464241358	-0.35122009003157195	0.2609080438724618	-1.0295499279055416	1.2828248141106235	-0.3348304616953117	
7.34	1.3079016765653253	-0.36396601648399096	3.8051020681523324	-0.44725441218395434	1.277996197840451	-0.3474152910857936	
7.3500000000000005	1.302893031733092	-0.3766497660576117	-0.94242861663831	1.2262138633195243	1.2730491089451381	-0.3599375496478187	
7.36	1.29776296323019	-0.3892701841144707	1.861771498303999	0.07631900678045983	1.2679854267315809	-0.3723962927541746	
7.37	1.292512232853891	-0.40182612459082867	0.007959934861363704	-1.2739845223616513	1.2628047929193018	-0.38479024115100224	
7.38	1.2871416127508228	-0.4143164500725868	1.1827981212561303	0.762470512311277	1.2575091069028792	-0.39711844493281684	
7.390000000000001	1.281651885267956	-0.4267400318681419	0.2936499427742215	-0.7193342390262326	1.252098030664672	-0.40937966585849583	
7.4	1.276043842799681	-0.439095750078634	0.09841488031705015	1.2582507309353153	1.2465734827944481	-0.42157294920493144	
7.41	1.2703182876309052	-0.45138249366554717	0.13012198669594355	-1.0179855183032513	1.2409351456119586	-0.43369709798804124	
7.42	1.264476031776119	-0.463599160515605	3.0194621855181776	-1.4668649174194939	1.2351849560331327	-0.44575115314628433	
7.43	1.2585178968143573	-0.47574465750291905	1.1255294745047653	-0.30111507968934903	1.2293226167553697	-0.4577339591743307	
7.44	1.2524447137200005	-0.4878179005483493	0.48674251924191425	0.49450908325194876	1.2233500821511107	-0.4696445531467617	
7.45	1.246257322689352	-0.49981781467601694	1.802044286772225	0.5376269820548932	1.2172670753620911	-0.4814818212788046	
7.46	1.2399565729629214	-0.5117433340669447	1.2503058875292208	-0.3525515673981332	1.2110755673276992	-0.4932447972155429	
7.47	1.2335433226433643	-0.5235934021097527	1.9535770819850171	-1.5116900900783639	1.2047753016491753	-0.5049324091146137	
7.48	1.2270184385090057	-0.5353669714483823	-0.5972382174288242	-1.0407076933462673	1.1983682649918623	-0.5165436876345497	
7.49	1.2203827958228888	-0.5470630040267895	1.5239867002848901	-2.565344872381006	1.191854221410172	-0.5280776030855615	
7.5	1.2136372781372826	-0.5586804711305758	1.9863321152396645	-1.4718020086993961	1.1852351724560528	-0.5395331835918754	
7.51	1.2067827770935928	-0.5702183534254922	-0.45481551402097087	-0.7486751683227553	1.1785109025966651	-0.5509094417875202	
7.5200000000000005	1.1998201922176053	-0.5816756409927833	1.6480154766409179	-0.1926735003393042	1.171683427439881	-0.5622054037260276	
7.53	1.1927504307100072	-0.5930513333613167	2.8889320035381676	-0.9325056548260957	1.1647525518623154	-0.573420124523261	
7.54	1.1855744072321146	-0.6043444395364611	1.1707167038774118	-0.6613234945142008	1.1577203046259086	-0.5845526286021453	
7.55	1.1782930436867516	-0.615553978025657	1.9996989807115628	-1.011739422775474	1.1505865110258053	-0.5956020137086604	
7.5600000000000005	1.1709072689942148	-0.6266789768606348	1.8414777193051246	0.12434632732913542	1.143353212124643	-0.6065673030857679	
7.57	1.1634180430987082	-0.6377184876426601	0.4559123455881313	-1.5368314260691989	1.1360202535798007	-0.6174476372379785	
7.58	1.155826389357817	-0.6486716018665222	1.195593123944312	0.18887631227980428	1.1285896879085784	-0.6282420386752446	
7.59	1.1481332826902697	-0.6595373864621031	-0.41886142817133276	1.3013434260518073	1.121061381094502	-0.638949690758482	
7.6000000000000005	1.1403397020140518	-0.6703149170408834	0.6890366649115256	-0.1975252610189523	1.113437396229004	-0.6495696157308071	
7.61	1.1324466344403508	-0.6810032804910127	1.3981346094065867	-1.2080948907150546	1.105717619597365	-0.6601010398905915	
7.62	1.124455075155988	-0.6916015749929403	1.8475555688937861	-1.2278717190797255	1.0979041239769176	-0.6705429856372712	
7.63	1.1163660273053773	-0.7021089100367307	1.140978152553289	0.5077283121473669	1.089996815914993	-0.6808947223055914	
7.640000000000001	1.1081805018720017	-0.7125244064410108	1.8281642320151672	-1.8391138323130083	1.0819977770119837	-0.691155272885798	
7.65	1.0998995175594366	-0.722847196373468	-0.0030066953959331233	-1.676651616646032	1.0739069340173395	-0.7013239498184478	
7.66	1.0915241006719114	-0.7330764233728472	0.9898268261170398	-1.8975248772433115	1.0657263764801879	-0.7113997770844296	
7.67	1.083055284994439	-0.7432112423723579	1.1023346695075162	-2.021725082893044	1.057456051300183	-0.7213821103115096	
7.68	1.0744941116725115	-0.7532508197244367	2.924085358352148	-1.7980671391042937	1.049098055086582	-0.7312699748845031	
7.69	1.065841629091376	-0.7631943332267931	0.8516749728912917	0.0267106085587	1.0406523548282487	-0.7410627696499588	
7.7	1.0570988927549054	-0.7730409721496637	0.5580822547607225	0.3292415924383606	1.032121053321753	-0.7507595218241687	
7.71	1.0482669651640668	-0.782789937264222	1.0696181890076155	-1.4798630096244052	1.023504137585309	-0.7603596734901759	
7.72	1.0393469156950053	-0.7924404408720542	0.12023347082506153	-0.5851063948263644	1.0148037157160248	-0.7698622541043361	
7.73	1.030339820476751	-0.8019917068356488	1.2230936695419672	-0.04283503172741465	1.0060197946699783	-0.7792667489760661	
7.74	1.0212467622685641	-0.8114429706098208	0.6561915457223064	-0.7108787675126579	0.9971544870013721	-0.7885721902483425	
7.75	1.0120688303369156	-0.8207934792740144	-0.779258717704268	-1.7757362368912533	0.9882078194802185	-0.797778106417526	
7.76	1.0028071203321334	-0.8300424915653982	0.9442205691982726	-2.3004442267034797	0.9791819082852639	-0.8068835327267898	
7.7700000000000005	0.9934627341647104	-0.8391892779127007	0.6759196402345111	0.171238275212808	0.9700767998822727	-0.8158880408236237	
7.78	0.9840367798812932	-0.8482331204707034	-0.64838652218669	-0.35205370818232296	0.9608946132051697	-0.8247906694706915	
7.79	0.974530371540352	-0.8571733131553388	0.9073962169258303	-0.280217419756685	0.9516354143193814	-0.8335910334215052	
7.8	0.9649446290875565	-0.8660091616793077	2.4543005911620366	-1.9736560625803379	0.9423013240634562	-0.8422881753395259	
7.8100000000000005	0.9552806782308576	-0.8747399835881589	1.4765844265065713	-0.6397627906991069	0.9328924279528121	-0.8508817530280108	
7.82	0.9455396503152926	-0.8833651082967546	1.5574668430464504	-0.254365520839933	0.9234108479027329	-0.8593708134467138	
7.83	0.9357226821975144	-0.8918838771260655	-0.40577404338552814	-0.57785003347892	0.9138566887544606	-0.8677550573824245	
7.84	0.9258309161200703	-0.9002956433402088	1.4027292850422928	-1.6453188601478979	0.9042320726420242	-0.8760335364751303	
7.8500000000000005	0.9158654995854276	-0.9085997721836765	1.0643150809655058	0.10366073788165919	0.8945371236041506	-0.8842059943882518	
7.86	0.9058275852297687	-0.9167956409186726	1.4348728235642003	-2.4444275890974465	0.8847739631285408	-0.8922714878428811	
7.87	0.8957183306965495	-0.9248826388625067	1.318346952405375	0.0038592859444348537	0.8749427343295982	-0.9002298032715463	
7.88	0.8855388985098532	-0.9328601674249548	-0.47424182699396045	0.14819577666211847	0.8650455572028445	-0.9080800028381322	
7.890000000000001	0.875290455947533	-0.9407276401455364	0.8338896443895656	0.6316026773896883	0.8550825937859251	-0.9158219156492284	
7.9	0.8649741749141657	-0.9484844827306265	0.10710331448899968	-1.2909766729810694	0.845055961760272	-0.923454609668288	
7.91	0.8545912318138144	-0.9561301330903464	0.8045071375289923	-1.955560149651867	0.8349658418974296	-0.9309779565307844	
7.92	0.8441428074226269	-0.9636640413751514	-0.05325811947920356	-0.16978367906677128	0.8248143487679276	-0.9383910303745944	
7.930000000000001	0.8336300867612669	-0.9710856700120561	2.146100453902263	-1.6703009490990306	0.8146016816875578	-0.9456937452090631	
7.94	0.8230542589671997	-0.978394493740423	-0.03591812947714257	-0.9343989822964341	0.8043299513129893	-0.9528851817363863	
7.95	0.8124165171668292	-0.9855899996472524	-0.08652563929870682	-1.3030522168073242	0.7939993753009471	-0.9599652961211684	
7.96	0.8017180583475123	-0.9926716872018972	0.8763044648910658	-1.8947436586149822	0.7836120596212779	-0.9669331760364815	
7.97	0.790960083229453	-0.9996390682901387	-0.2861389861745418	-0.6786396021052471	0.7731682400500794	-0.9737888195815975	
7.98	0.7801437961374857	-1.0064916672475535	0.35548049370462004	-2.398507583805589	0.7626700170718733	-0.9805313217770907	
7.99	0.7692704048727672	-1.0132290208921009	-0.06069419266519471	-0.42102333924806146	0.7521176444026856	-0.9871607224484915	
8.0	0.7583411205843718	-1.0198506785558699	2.1695131844739834	-1.9867817670126044	0.7415132162233851	-0.9936761243073488	
8.01	0.7473571576408207	-1.0263562021159043	1.5331609844719933	-2.7580875485838305	0.7308570040029135	-1.0000776087044054	
8.02	0.736319733501541	-1.0327451660240492	0.6788502150361464	-1.082852624814342	0.7201510948067502	-1.0063642863683793	
8.03	0.7252300685882711	-1.0390171573357414	0.33401301641425485	-0.6073833045245182	0.7093957776778042	-1.0125362799463415	
8.040000000000001	0.7140893861564206	-1.0451717757376842	1.6550070007315338	-0.4682371786844598	0.6985931317660541	-1.0185927085519708	
8.05	0.7028989121664067	-1.0512086335743238	1.1081029924892947	-0.23285490274716247	0.6877434634701451	-1.0245337358431363	
8.06	0.6916598751549492	-1.05712735587308	1.189712279837806	-3.4107677555634934	0.6768488432402412	-1.0303584896767766	
8.07	0.6803735061063734	-1.062927580368239	0.6541812687621229	-2.0680720113249107	0.6659095946273685	-1.0360671744417798	
8.08	0.6690410383239012	-1.0686089575234554	-1.019188989447531	-0.9619566630204233	0.6549277785982758	-1.0416589270694967	
8.09	0.6576637073009567	-1.0741711505527896	0.5451977247414039	0.4448321293833559	0.6439037356352928	-1.0471339924232825	
8.1	0.6462427505924893	-1.0796138354402118	0.11375283138342152	-0.2958693417654841	0.632839516459968	-1.0524915168283577	
8.11	0.63477940768633	-1.0849367009575057	1.279834681146207	0.8164033508906068	0.6217354782304114	-1.0577317853135635	
8.120000000000001	0.623274919874588	-1.0901394486805	1.635117352868777	-1.615078871594499	0.6105936606934781	-1.062853953922745	
8.13	0.6117305301251089	-1.0952217930035602	-0.046220514636059695	-0.8208047977215516	0.5994144374256183	-1.0678583475456984	
8.14	0.6001474829529777	-1.100183461152278	1.0685327172300294	-2.200154268721585	0.5881998364626454	-1.0727441322480245	
8.15	0.5885270242921142	-1.10502419319428	2.3244060219778273	-1.5093764128182796	0.5769502475614577	-1.0775116724764346	
8.16	0.5768704013669461	-1.109743742048091	-0.09084231920361285	-1.8450394603310645	0.5656676862806473	-1.0821601446158022	
8.17	0.5651788625641774	-1.1143418734899861	2.247100602637315	-1.7483305328067074	0.5543525583219511	-1.086689952337736	
8.18	0.5534536573046647	-1.118818366158761	-0.29913218986598233	-1.5122674873444242	0.5430068660530205	-1.091100282650315	
8.19	0.5416960359154097	-1.1231730115583478	0.5646557915233612	-1.120455471667667	0.5316310308225832	-1.0953915780906818	
8.2	0.5299072495016809	-1.127405614058215	0.5187616376598396	-1.1051929495417308	0.5202270411324242	-1.099563036600673	
8.21	0.5180885498192698	-1.1315159908914778	0.5295874496893321	-0.5880625513087524	0.5087953336752894	-1.1036151392045486	
8.22	0.5062411891469097	-1.1355039721506495	-0.3314368527610355	-0.9955155047637901	0.49733788239428406	-1.10754709507938	
8.23	0.49436642015883114	-1.1393694007809723	-0.09681668360559859	-1.4834150296305977	0.48585513905523375	-1.1113594233500335	
8.24	0.4824654957975103	-1.1431121325712486	-0.1852547905618891	-1.6656906741031952	0.4743490623417848	-1.1150513447192527	
8.25	0.47053966914658896	-1.1467320361421118	0.7975022645510463	-1.453863756300796	0.46282011881153934	-1.1186234160128368	
8.26	0.458590193303987	-1.1502289929316667	0.7886253078142986	-1.5992661343786323	0.45127025120008446	-1.1220748697521798	
8.27	0.4466183212552203	-1.153602897178426	2.672562652993479	-0.6626318419964463	0.43969994057298795	-1.1254063000478067	
8.28	0.4346253057469305	-1.1568536559014815	1.805614312038052	-0.29132846523021905	0.42811111304252286	-1.1286169515201643	
8.290000000000001	0.4226123991606384	-1.1599811888778366	-0.08723084297784067	0.11406334906924798	0.41650426388570166	-1.1317074551429342	
8.3	0.4105808533867419	-1.1629854286168295	0.735450469182928	-1.960688188557247	0.4048813019394442	-1.1346770679042792	
8.31	0.39853191969874036	-1.1658663203315882	1.3956499004904999	-0.6964940949928382	0.3932427363969136	-1.137526457203632	
8.32	0.3864668486277343	-1.1686238219074343	0.4170686729662521	-2.5633034635001097	0.38159045813496145	-1.1402548926540967	
8.33	0.37438688983718516	-1.1712579038671804	0.3047453113902496	-0.7980831856146022	0.36992498998683176	-1.1428630776572233	
8.34	0.36229329199795246	-1.1737685493332433	0.4138682347678415	-0.09109626724217867	0.3582482042208665	-1.145350294681865	
8.35	0.3501873026636212	-1.1761557539865073	1.217463931472049	-1.3257452556535023	0.346560637003256	-1.1477172827011712	
8.36	0.3380701681461289	-1.1784195260218726	-0.5102503546591036	-0.10578347876299943	0.33486414135063974	-1.1499633372724083	
8.370000000000001	0.3259431333917	-1.1805598861004136	0.00027366457152583346	-2.3191277564158903	0.3231592664617913	-1.1520892324588967	
8.38	0.3138074418571125	-1.182576867298081	0.7842405867035944	-2.0712221503897177	0.31144784548297394	-1.154094277178675	
8.39	0.30166433538627513	-1.1844705150508843	0.6131114069404306	-1.3202803576945707	0.29973044031777946	-1.1559792800672386	
8.4	0.28951505408716893	-1.1862408870964751	0.5290978139435603	-0.1640305325106508	0.28800886362943595	-1.1577435636755382	
8.41	0.277360836209129	-1.187888053412074	-0.09244033009467423	-1.6053175097540622	0.2762836897238662	-1.159387970702545	
8.42	0.26520291802049534	-1.1894120961486632	1.2377387071630324	-1.6429651970574377	0.2645567101650382	-1.1609118375667316	
8.43	0.25304253368663676	-1.1908131095613843	2.3869107808911743	-2.182441467939405	0.2528285113515013	-1.1623160405052857	
8.44	0.2408809151483604	-1.1920911999360633	0.6472964088245666	-0.9892101554934417	0.24110086313658136	-1.1635999300528477	
8.45	0.22871929200071728	-1.1932464855118048	0.035542590450877376	0.05344865538263077	0.22937436370467573	-1.1647644154539742	
8.46	0.21655889137221274	-1.1942790963995766	0.9722991802667553	-0.49359898730588425	0.21765076062598265	-1.1658088615922806	
8.47	0.20440093780444624	-1.1951891744967236	-0.3347316989485437	-0.49853852016045885	0.20593066352811729	-1.1667342101790852	
8.48	0.1922466531321556	-1.1959768733973382	-0.557443691570741	-1.402951348321002	0.1942157971220061	-1.1675398406528203	
8.49	0.1800972563637243	-1.19664235829842	0.21290600397743611	-1.7599517175623345	0.18250678217253605	-1.1682267266613247	
8.5	0.16795396356212544	-1.1971858059017555	-2.414842669407819	-0.5199398894853853	0.17080531995204148	-1.168794262397102	
8.51	0.15581798772633193	-1.1976074043114502	-0.9981323759256775	-1.2295184799455912	0.15911204203450954	-1.1692434529001865	
8.52	0.1436905386731928	-1.197907352927042	-0.20427131724765302	-1.3715155886464239	0.1474286257260219	-1.1695737073218009	
8.53	0.13157282291979722	-1.198085862332133	-1.2218160352279162	-0.2998452399285175	0.1357557130392544	-1.1697860615155147	
8.540000000000001	0.11946604356632329	-1.1981431541784608	-0.9131770583258063	-1.3959306058511907	0.12409495680100534	-1.1698799397944528	
8.55	0.10737140017940705	-1.1980794610653525	-0.32937693727860035	-2.035855720450558	0.11244700913281488	-1.169856408260201	
8.56	0.09529008867599797	-1.1978950264144836	-1.5476752048546112	-0.2887065310835175	0.10081349784160663	-1.1697149065534143	
8.57	0.08322330120776655	-1.1975901043398787	-0.32284849505206537	-1.116870213906012	0.08919508482492591	-1.1694565304586362	
8.58	0.07117222604603168	-1.1971649595130809	-0.4640979384868128	-2.2341943033617726	0.07759337236821737	-1.1690807351295769	
8.59	0.05913804746724116	-1.1966198670234265	0.08454325585225718	-2.309525761895043	0.06600903178174085	-1.168588645421408	
8.6	0.04712194563900618	-1.1959551122333494	1.2013059761330254	-1.1005432364064827	0.05444363935065703	-1.167979732179746	
8.61	0.035125096506704034	-1.1951709906286556	0.20762951299956994	1.1422386708496202	0.042897875442731506	-1.1672551487426592	
8.620000000000001	0.023148671680658373	-1.1942678076636883	0.044210693022722	-1.5870884112098969	0.03137328985785563	-1.1664143818079322	
8.63	0.011193838323918515	-1.1932458786013265	0.11064829535463026	-1.529519737686905	0.019870571687823635	-1.1654586125925215	
8.64	-0.0007382409593819084	-1.1921055283477373	0.22665453416174655	0.33166566926931607	0.00839124375974706	-1.1643873437674106	
8.65	-0.012646409019035732	-1.1908471074477924	-1.0293850576288046	-1.2481283072383078	-0.003063996455819753	-1.1632017838570217	
8.66	-0.024529514843915055	-1.1894710412763991	-0.13930483961471324	-2.6379379045243874	-0.014493653564361924	-1.161901451644732	
8.67	-0.0363864074411084	-1.1879777109576686	0.27236483439550474	-2.760774163505842	-0.025897022059620738	-1.160487582316678	
8.68	-0.048215940680092	-1.1863675003049536	-1.4189759232231525	0.04029647348252663	-0.037272634444008496	-1.1589597109240348	
8.69	-0.06001697391412271	-1.1846408043996373	0.8056359489017305	-0.5182862621494484	-0.04861977751523769	-1.157319098693275	
8.700000000000001	-0.07178837204072522	-1.182798029503945	1.0095876624174644	-0.35667232107275215	-0.0599370120973019	-1.1555652970813826	
8.71	-0.0835290055637699	-1.1808395929741158	-0.7149049940131587	-1.2385961513528285	-0.0712236176781394	-1.1536995926893114	
8.72	-0.09523775065711311	-1.1787659231739014	-0.3365755421102177	-1.9054779491566989	-0.08247818379096536	-1.151721553521223	
8.73	-0.10691348922969866	-1.1765774593883864	-0.9851038320397718	-1.3937405751125533	-0.09369998297233029	-1.1496324909043807	
8.74	-0.11855510899209239	-1.1742746517380973	0.5808253745957247	-1.0382434343637206	-0.10488763388941641	-1.1474319895091136	
8.75	-0.13016150352437783	-1.1718579610933835	-1.1913837909702871	-2.0101691167920848	-0.11604040247103788	-1.1451213847475754	
8.76	-0.14173157234535544	-1.169327858989053	-0.3642085825882757	-0.6078779494379263	-0.12715693692545338	-1.1427002780546756	
8.77	-0.15326422098298606	-1.1666848275392372	-1.0121841287906577	-2.4262809963389587	-0.13823649690607903	-1.1401700282683003	
8.78	-0.16475836104601904	-1.1639293593524653	-0.11380408403472955	-1.496688123927689	-0.14927776056906739	-1.1375302537054048	
8.790000000000001	-0.17621291029674768	-1.161061957446931	-1.9704421817864688	-1.3650698299234338	-0.16027998163437282	-1.1347823359407228	
8.8	-0.18762679272482027	-1.1580831351659275	1.1388348496408731	-1.849102948341296	-0.1712418685827593	-1.1319259102952277	
8.81	-0.19899893862207751	-1.1549934160934292	-1.1636053628283416	-3.3604987711132512	-0.18216266954383134	-1.1289623803960218	
8.82	-0.21032828465831666	-1.1517933339698028	-0.1504336015420406	-0.7039236698585503	-0.1930411237089793	-1.1258913986532626	
8.83	-0.22161377395795295	-1.1484834326076256	-0.43413681872826215	-1.9042341930478928	-0.20387647393041453	-1.122714390071275	
8.84	-0.23285435617750683	-1.1450642658075911	-0.994968868100005	0.18064369351678033	-0.21466749048705355	-1.1194310242543961	
8.85	-0.24404898758385973	-1.1415363972744774	-1.131829124219795	-1.4835186749585296	-0.2254134112981832	-1.1160427468633267	
8.86	-0.25519663113321833	-1.1379004005331648	0.6812019124192412	-1.6792599889643853	-0.23611303805166148	-1.1125492448044596	
8.870000000000001	-0.26629625655073047	-1.1341568588446742	-0.7919368496526702	-1.0426349120657972	-0.24676560410777484	-1.1089519836743906	
8.88	-0.2773468404106811	-1.1303063651222138	-0.006176655773370177	-0.07686661649176574	-0.2573699428715365	-1.1052506677713325	
8.89	-0.28834736621723805	-1.126349521847204	-1.089844251611613	-1.6897571849653736	-0.2679252834893318	-1.1014467819356433	
8.9	-0.29929682448564965	-1.1222869409852678	-0.9464782563334103	-0.107549246155491	-0.2784304913976203	-1.0975400479107198	
8.91	-0.31019421282386267	-1.1181192439021637	0.16205293726398606	0.322184397115459	-0.28888479187999294	-1.0935319690719083	
8.92	-0.3210385360144916	-1.113847061279638	0.6093699600966247	-0.12352425062369254	-0.29928708269101184	-1.0894222846860784	
8.93	-0.3318288060970791	-1.1094710330311797	-0.507145208424099	0.5169604579610776	-0.30963658562388097	-1.0852125159432406	
8.94	-0.3425640424505904	-1.1049918082176526	-1.7644839140910273	0.1876542127948162	-0.319932230998277	-1.0809024196757357	
8.950000000000001	-0.35324327187608284	-1.1004100449627892	1.6447128078739217	0.4144722489302166	-0.33017323748631333	-1.0764935341974136	
8.96	-0.3638655286794796	-1.0957264103685247	-1.2204148369136891	0.5085999090471165	-0.3403585682212984	-1.0719856339281606	
8.97	-0.37442985475441787	-1.0909415804301423	-1.9160172544262053	-0.8828720508001785	-0.35048743915237773	-1.0673802736094085	
8.98	-0.3849352996650722	-1.0860562399512241	2.2094892881030797	-1.5152801395234223	-0.3605588463973328	-1.0626772452685822	
8.99	-0.39538092072892356	-1.081071082458373	-0.7994132145798607	-3.343314717702179	-0.3705720035987381	-1.0578781193632971	
9.0	-0.40576578309940264	-1.0759868101156926	-1.8674984713608107	-2.3987199296374886	-0.3805259400846312	-1.0529827055537373	
9.01	-0.41608895984834926	-1.0708041336390046	-1.099528726637031	-1.5190869327978003	-0.3904198675027695	-1.0479925892963728	
9.02	-0.42634953204822973	-1.065523772209776	-0.0588046360259607	-1.447258859450342	-0.40025284863525395	-1.042907597912576	
9.03	-0.43654658885405107	-1.0601464533887444	-0.24623503126011137	-1.212940916790831	-0.41002409350783303	-1.0377293311319662	
9.040000000000001	-0.4466792275849165	-1.054672913029215	-1.2984084248385064	-2.055433403277965	-0.4197326985307425	-1.0324576339333063	
9.05	-0.4567465538051487	-1.0491038951900138	1.3659770463228107	-2.644881506631328	-0.4293778724725009	-1.0270941196118464	
9.06	-0.46674768140495293	-1.0434401520480654	-0.988327359398326	-1.1736633185147916	-0.4389587455410706	-1.0216386507896518	
9.07	-0.47668173268051944	-1.037682443810589	-1.6613683230920715	-1.2271003726223795	-0.44847452564259466	-1.01609285362048	
9.08	-0.4865478384135364	-1.0318315386268835	0.4741455600471233	-1.8393855801767494	-0.45792437689140086	-1.0104566083622954	
9.09	-0.4963451379500426	-1.0258882124996822	0.8327177085896398	-1.7680403741500668	-0.46730750673628796	-1.0047315532957306	
9.1	-0.5060727792785593	-1.019853249196056	-1.3235658768947858	-1.9600098410684628	-0.4766231133419705	-0.9989175862935685	
9.11	-0.5157299191074465	-1.0137274401578475	-1.917077212146757	-1.4102511791741654	-0.485870404045973	-0.9930163570554564	
9.120000000000001	-0.5253157229414214	-1.0075115844116114	0.5051225444741834	-1.8638144114068627	-0.4950486111836471	-0.9870277810310919	
9.13	-0.5348293651571714	-1.0012064884780467	-2.582152978215133	0.25866884303896875	-0.5041569423701601	-0.9809535186297326	
9.14	-0.5442700290780297	-0.9948129662808867	-1.770891688474645	-0.7538162342357656	-0.5131946642287754	-0.9747935028272541	
9.15	-0.5536369070476143	-0.988331839055245	0.4138092430026208	-1.9606497570817623	-0.522160984974627	-0.9685494040458422	
9.16	-0.5629292005024032	-0.9817639352553822	-0.6182817485247928	-1.2622117167228364	-0.5310552056633149	-0.9622211727103671	
9.17	-0.5721461200431711	-0.9751100904618778	-0.8360834686358589	-2.1553956968130685	-0.539876535460181	-0.9558104885541426	
9.18	-0.5812868855052319	-0.9683711472881872	-0.22847027901085354	0.04379714788660072	-0.5486243099119752	-0.949317319406672	
9.19	-0.5903507260274271	-0.961547955286562	-0.7431251495728358	0.42263876929425814	-0.5572977395167156	-0.94274335357887	
9.200000000000001	-0.5993368801198038	-0.9546413708533119	-1.898023602282894	0.2973606118997194	-0.5658961943796761	-0.9360885762652194	
9.21	-0.6082445957299092	-0.947652257133395	0.6678307502762784	-2.0923448883759925	-0.574418886682292	-0.9293546836141147	
9.22	-0.6170731303076711	-0.9405814839242979	0.7079409225791442	-1.0318485036504739	-0.5828652211428722	-0.9225416781207896	
9.23	-0.625821750868769	-0.933429927579208	-0.4204891870908093	-1.3350006030921238	-0.5912344120074822	-0.9156512630480572	
9.24	-0.6344897340564621	-0.9261984709094417	-0.5893557186244519	-0.3641853649952601	-0.5995258986128856	-0.9086834581416966	
9.25	-0.6430763662018055	-0.9188880030861122	1.6965484398182524	-1.9267978063700102	-0.6077388976344118	-0.9016399730427787	
9.26	-0.6515809433821959	-0.9114994195410155	-0.9280137883980331	-1.587391113542032	-0.6158728830605638	-0.8945208446737389	
9.27	-0.6600027714781858	-0.904033621866718	-0.9195797533122252	-1.3172506502185262	-0.6239270743593138	-0.887327788324071	
9.28	-0.6683411662285119	-0.8964915177158177	-0.30385991698800635	-0.7432030485833938	-0.6319009801406602	-0.8800608580203232	
9.290000000000001	-0.6765954532832724	-0.8888740206993642	0.7947265028590659	-0.19474531256147776	-0.6397938230578687	-0.8727217739834052	
9.3	-0.6847649682551912	-0.8811820502844203	0.9080057861622924	-1.2099097430210282	-0.6476051463252499	-0.8653106072415228	
9.31	-0.692849056768928	-0.8734165316907266	-0.9514216884456993	-0.20945145616450478	-0.6553341761318935	-0.8578290822410244	
9.32	-0.700847074508347	-0.8655783957864744	-0.3925158285490018	-0.04350203898933669	-0.6629804902682034	-0.8502772868920802	
9.33	-0.7087583872617061	-0.8576685789831454	-2.086841854325783	-1.0708838158549665	-0.6705433188018721	-0.8426569491833209	
9.34	-0.7165823709646979	-0.8496880231294084	-1.0285584788809108	-2.0953461559950055	-0.6780222740882376	-0.8349681737732858	
9.35	-0.7243184117412859	-0.8416376754040477	-1.5646088072205924	-2.012828010838188	-0.6854165903937387	-0.8272126914913512	
9.36	-0.7319659059422753	-0.8335184882079039	-1.7387976582412592	-0.24179151305633562	-0.692725914616907	-0.8193906236252675	
9.370000000000001	-0.7395242601815601	-0.8253314190548064	0.9420524560857675	-1.301555855369476	-0.699949485541713	-0.8115037031530898	
9.38	-0.7469928913699807	-0.8170774304614828	-1.5392795531761256	-2.529706753143938	-0.707086984559131	-0.8035520678631566	
9.39	-0.7543712267467484	-0.8087574898364049	-1.2859771347582032	-0.19580512165340436	-0.7141376553212683	-0.7955374521641403	
9.4	-0.7616587039083573	-0.8003725693675796	-0.3958099159914991	-0.6708180488213606	-0.7211012135952064	-0.787460010219386	
9.41	-0.7688547708349383	-0.7919236459092402	0.5289704961386472	-2.1978907270518686	-0.7279769082765143	-0.7793214771976287	
9.42	-0.7759588859139885	-0.78341170086743	-0.2948437595251531	0.39600828033521585	-0.7347644894098352	-0.7711220234566316	
9.43	-0.7829705179614223	-0.7748377200844514	1.9763845960601598	0.06179826707329805	-0.7414632114608898	-0.7628633842487256	
9.44	-0.7898891462398788	-0.7662026937221634	-0.8645571244910284	-0.6274574424319841	-0.7480728586420992	-0.7545457459979257	
9.450000000000001	-0.7967142604742309	-0.757507616144105	-0.5379978202444848	-2.031826983878522	-0.7545926913411541	-0.7461708433229132	
9.46	-0.8034453608642294	-0.7487534857964301	-0.5278446868801729	-2.151084018681713	-0.7610225277809916	-0.7377388785646011	
9.47	-0.8100819580942377	-0.7399413050876138	0.6249674286949168	-1.0470097919290504	-0.7673616346372116	-0.7292515850310977	
9.48	-0.816623573339977	-0.7310720802669388	-0.3093846222303618	-2.444987469817228	-0.7736098639972561	-0.7207091808194506	
9.49	-0.8230697382722398	-0.7221468213017164	-0.9392994386593889	-0.31706654811723095	-0.7797664891517773	-0.7121133972570923	
9.5	-0.829419995057502	-0.7131665417532348	-1.7769085899643815	-2.1239898551335714	-0.7858313958952464	-0.7034644680000848	
9.51	-0.8356738963553796	-0.7041322586514078	-0.591230440393747	-0.5392195293967093	-0.7918038644601757	-0.6947641217618074	
9.52	-0.8418310053128689	-0.695044992368107	0.5595138259790907	-0.9831764450948335	-0.7976838141931641	-0.6860126075340054	
9.53	-0.8478908955553078	-0.6859057664891544	-1.2582726892131784	0.025879501607889766	-0.8034705325885387	-0.6772116507944235	
9.540000000000001	-0.8538531511740062	-0.6767156076849543	-0.32490953275742396	-1.6146632029464425	-0.8091639723712346	-0.6683615156507623	
9.55	-0.8597173667104719	-0.6674755455797542	-0.6135695780256278	-0.3937460960550302	-0.814763428585104	-0.65946392370947	
9.56	-0.8654831471371957	-0.6581866126194871	-0.0019634887558810377	-2.0530268054541305	-0.8202688871879328	-0.6505191539755736	
9.57	-0.8711501078349098	-0.6488498439382099	-1.675903848472779	0.14669970783119712	-0.8256796510498922	-0.6415289235632375	
9.58	-0.8767178745662778	-0.6394662772230926	1.4699291559602838	-0.7544280435005872	-0.8309957391866114	-0.6324935261424653	
9.59	-0.8821860834459517	-0.6300369525779441	-2.16134719047421	-0.13418628361251372	-0.8362164625693963	-0.6234146737256481	
9.6	-0.8875543809069357	-0.6205629123852568	-1.253105470892973	-1.9410882592132892	-0.8413418731115963	-0.6142926744038452	
9.61	-0.8928224236631963	-0.6110452011667468	0.045270117242449226	-0.11196092549498021	-0.8463712901109575	-0.6051292344716885	
9.620000000000001	-0.8979898786684647	-0.6014848654423673	-0.6012567061743513	-0.2952814691386588	-0.8513047982290235	-0.595924676209377	
9.63	-0.903056423071161	-0.5918829535877855	-0.07307026399005778	-0.22818506087442242	-0.8561417253477036	-0.5866806995888892	
9.64	-0.908021744165398	-0.5822405156902772	-1.4041240781479605	-0.26960655267629124	-0.8608821886465563	-0.5773976408341	
9.65	-0.9128855393379868	-0.5725586034030514	-0.9876905220183279	-0.7660224861933992	-0.8655255248804449	-0.5680771929766255	
9.66	-0.9176475160113945	-0.562838269797959	-0.9054155323725771	0.6784609505180319	-0.8700718835019494	-0.5587197059595252	
9.67	-0.9223073915825951	-0.5530805692165754	0.6469522229533092	-0.708978554982279	-0.8745206104249151	-0.5493268652499855	
9.68	-0.9268648933577508	-0.5432865571196357	-0.2364358689747018	-1.2824557575104643	-0.8788718871232516	-0.5398990342937535	
9.69	-0.9313197584826646	-0.5334572899347989	-0.13464765011799318	-0.5921834833037375	-0.8831250689417448	-0.530437890353861	
9.700000000000001	-0.9356717338689469	-0.523593824902722	-1.593597826405742	-1.4741117703472524	-0.8872803691022734	-0.520943810162997	
9.71	-0.9399205761158315	-0.5136972199214321	0.028962062447219328	-0.9776936432522761	-0.8913371526561379	-0.5114184621747669	
9.72	-0.9440660514275929	-0.5037685333889492	-0.7184843878587894	-0.6810151495783481	-0.8952956642957517	-0.5018622361539166	
9.73	-0.9481079355264892	-0.4938088240441756	0.44103738015143823	-0.8733629446900355	-0.8991552790546454	-0.49227679115976947	
9.74	-0.9520460242657391	-0.4838191557830301	1.0620141306527289	-0.28442208297754434	-0.902916272793079	-0.4826625297347008	
9.75	-0.9558801810939803	-0.4738006213913908	-1.262645957120985	1.471960769914936	-0.9065780307946655	-0.4730211009506416	
9.76	-0.9596102344415118	-0.4637542955138632	-1.3659133648865744	0.10719554433225725	-0.9101408597894405	-0.46335291988200344	
9.77	-0.9632360139768247	-0.4536812486967679	-1.827281005079194	0.6186193985913235	-0.9136041555391393	-0.4536596250316255	
9.78	-0.9667573606252418	-0.4435825517816624	-1.1103368723415623	-0.947291989149899	-0.9169682553740836	-0.44394164372756034	
9.790000000000001	-0.9701741265229693	-0.4334592758224288	-1.352199575473353	-1.0204755643275774	-0.9202325657545494	-0.43420060335208943	
9.8	-0.973486174972149	-0.4233124920011967	-0.6139817754011387	-0.8014905388941864	-0.9233974543136558	-0.4244369432061405	
9.81	-0.976693380396876	-0.4131432715431129	-1.121260197330612	0.43974582572576437	-0.926462338426169	-0.414652279000128	
9.82	-0.9797956283001326	-0.4029526856300354	-1.3413949090817523	-2.551071163860933	-0.9294276157230915	-0.4048470617371907	
9.83	-0.9827928152216007	-0.3927418053131609	0.0817923209062511	-1.4259065806045281	-0.9322927147029303	-0.39502289489755665	
9.84	-0.9856848486963118	-0.38251170142463903	-1.9235650798477635	-0.28017585459041916	-0.9350580626776772	-0.38518024089125785	
9.85	-0.9884716472140918	-0.3722634444882085	-0.5553636940627481	-0.5963558115511371	-0.9377230994900666	-0.3753206904569126	
9.86	-0.9911531401797574	-0.3619981046288956	-1.3970948673682408	1.6057315775141503	-0.94028828177415	-0.3654447171176519	
9.870000000000001	-0.993729267874027	-0.35171675148181253	-0.26936076300406264	0.09596646426084382	-0.9427530609583256	-0.3555538983179247	
9.88	-0.996199981415097	-0.34142045410010546	0.38906156530713343	-1.0036118976305861	-0.9451179226272075	-0.34564871843622286	
9.89	-0.9985652427208522	-0.33111028086206434	-1.301663496144925	-1.9087173494014116	-0.9473823300173945	-0.3357307410554883	
9.9	-1.0008250244716588	-0.32078729937747064	-0.5597921171985074	-0.6613473343153329	-0.9495467972980124	-0.3258004611478463	
9.91	-1.002979310073703	-0.3104525763931941	-0.8241864443405231	-1.6136726590716086	-0.9516107996998027	-0.31585942790738447	
9.92	-1.0050280936228353	-0.3001071776980904	-1.8044504931659318	0.16664347272034474	-0.95357487963815	-0.3059081466236747	
9.93	-1.006971379868874	-0.28975216802723475	-0.7661838701269356	-0.1286458457855563	-0.9554385245098752	-0.29594815156120396	
9.94	-1.0088091841803308	-0.2793886109655334	-0.7196886789015187	0.04064332112719787	-0.9572023046054136	-0.2859799580631552	
9.950000000000001	-1.0105415325095146	-0.2690175688507488	-0.59767071206334	1.8101590959442884	-0.958865719685825	-0.2760050849302523	
9.96	-1.0121684613579711	-0.258640102675989	-1.2105673581780168	-1.1661060840962867	-0.9604293675186513	-0.26602405727912726	
9.97	-1.0136900177422208	-0.24825727199167386	-0.9194977174320742	-0.44066147978758063	-0.9618927604127878	-0.2560383779528494	
9.98	-1.015106259159747	-0.2378701348070531	-2.1627172040028824	-1.450385879295962	-0.96325652321786	-0.24604858151217096	
9.99	-1.016417253555199	-0.22747974749128863	-1.3745313290350558	-0.3080782636414141	-0.9645201809692325	-0.23605615439559285	
10.0	-1.0176230792867644	-0.21708716467415118	-0.4616603995769665	1.3761864512758755	-0.9656843851885907	-0.22606164027981013	
10.01	-1.0187238250926707	-0.20669343914636923	-0.12624993776114035	0.3620289599741026	-0.9667486738185121	-0.21606650873834035	
10.02	-1.0197195900577738	-0.19629962175966836	-1.4420344141830446	-0.31078666734886917	-0.9677137246380875	-0.206071312251551	
10.03	-1.0206104835801935	-0.18590676132654183	-0.9158964541469091	0.06572348749334872	-0.9685790886488939	-0.19607750304089402	
10.040000000000001	-1.0213966253379512	-0.17551590451978905	-0.793343300213884	-1.3863715424633791	-0.9693454694684528	-0.18608564209930264	
10.05	-1.0220781452555716	-0.16512809577187187	-0.8205981985511388	-0.5588618074662612	-0.9700124313244949	-0.1760971638392123	
10.06	-1.0226551834706048	-0.15474437717410183	-0.4818815981702146	-0.0694918026037149	-0.970580703240424	-0.16611263744124324	
10.07	-1.0231278903000272	-0.14436578837573288	-2.8412055206835967	-0.04494380166719106	-0.9710498628132291	-0.15613347907954522	
10.08	-1.0234964262064803	-0.13399336648297222	-1.0728204963540529	-1.664609610881589	-0.9714206640471763	-0.14616026579629976	
10.09	-1.0237609617643062	-0.12362814595795957	-0.7847273605175413	0.20399503327682184	-0.9716926980271778	-0.1361943950861479	
10.1	-1.0239216776253355	-0.11327115851775227	-2.024252026579041	0.16592533399645798	-0.9718667433384226	-0.12623645153235197	
10.11	-1.023978764484391	-0.1029234330333546	0.6500069425263191	-0.4799746393061331	-0.9719424046522158	-0.11628781354439613	
10.120000000000001	-1.0239324230444593	-0.09258599542883134	-0.8623731558062914	-0.08841099634633102	-0.9719204846934391	-0.10634907290346651	
10.13	-1.0237828639814945	-0.08225986858055212	0.5396218810474349	-1.5657514219485535	-0.9718006018669342	-0.09642158851866076	
10.14	-1.0235303079088076	-0.07194607221658206	-1.8140533297418848	-1.5517416875409304	-0.9715835825481355	-0.08650595905892046	
10.15	-1.0231749853410048	-0.06164562281629277	-1.9304751068663317	0.07304163952194484	-0.9712690590244508	-0.0766035235079878	
10.16	-1.022717136657428	-0.051359533510204725	-0.798464915691746	-0.7190827244263688	-0.9708578808328784	-0.06671488711786717	
10.17	-1.0221570120650587	-0.0410888139801141	-2.7008453748937153	-0.052644334204415465	-0.9703496942803871	-0.05684136854915794	
10.18	-1.021494871560846	-0.030834470359538957	-0.8065292809347525	0.8086562019580656	-0.96974537159939	-0.046983579291376545	
10.19	-1.0207309848934105	-0.02059750513452474	-0.9235117528904925	-0.19452743543968057	-0.9690445731927813	-0.03714281731405214	
10.200000000000001	-1.0198656315240888	-0.010378917044847835	-0.0042003499819875945	-2.8210469718740447	-0.9682481935570482	-0.02731970001216672	
10.21	-1.0188991005872752	-0.00017970098566577608	-0.3178577594221781	-0.15083333900655913	-0.967355907252202	-0.01751550427486681	
10.22	-1.0178316908500147	0.009999152090373387	-1.4353090407350486	-0.47104486990366184	-0.9663686305817195	-0.007730853078075045	
10.23	-1.0166637106708147	0.02015665527048527	-2.1141603654410597	-0.2145376990524348	-0.965286052335052	0.0020329981027605547	
10.24	-1.015395477957623	0.030291825778558823	0.6969097433856735	0.9300226383501119	-0.9641091101478604	0.011775421079818051	
10.25	-1.0140273201249408	0.04040368507136516	-1.8061423406900907	-1.538126500869749	-0.9628375071206059	0.021495182131353836	
10.26	-1.01255957405002	0.05049125893413531	-2.058084131119486	0.29444788284211976	-0.9614722017550258	0.03119164818385878	
10.27	-1.01099258602811	0.06055357757546076	-2.0958486454895553	1.6308574894866927	-0.960012911485603	0.040863607640657204	
10.28	-1.0093267117267086	0.07058967572148234	0.10797860380995594	-0.5553534392469751	-0.9584606152310042	0.05051042282883717	
10.290000000000001	-1.0075623161387777	0.08059859270932745	-1.5264625205636297	0.5529264788950647	-0.9568150448120387	0.06013090464046622	
10.3	-1.0056997735348798	0.09057937257974613	-1.7594042397154808	1.0568851515505484	-0.9550771990806757	0.06972441114598303	
10.31	-1.0037394674141944	0.10053106416893443	-0.8660496415108471	0.3107625032710286	-0.9532468242679669	0.07928977601985539	
10.32	-1.001681790454375	0.11045272119946759	-1.2086265010116661	-0.5746442591319593	-0.951324938688555	0.08882635342245049	
10.33	-0.9995271444602029	0.12034340237033403	-1.6776226052464498	-0.5891776083376663	-0.9493113030296364	0.09833300013277015	
10.34	-0.9972759403109938	0.13020217144601676	-0.24328447333251413	0.874002325211999	-0.9472069545540939	0.10780906672235012	
10.35	-0.9949285979067228	0.1400280973445862	0.07038689419127198	0.7321771881263202	-0.9450116684515122	0.11725343337693764	
10.36	-0.9924855461128181	0.14982025422476597	-0.007168037172951225	-0.6366481608464596	-0.942726500436885	0.12666544740356095	
10.370000000000001	-0.9899472227035866	0.15957772157193284	-0.22302755304238764	-1.0168954327891502	-0.9403512402203628	0.13604401270734082	
10.38	-0.9873140743042302	0.16929958428299952	-0.584688543174195	-1.1115071298659966	-0.937886961461403	0.14538847365580013	
10.39	-0.9845865563314055	0.17898493275017224	-2.7604745562932345	1.840636793934943	-0.9353334684188277	0.1546977581479657	
10.4	-0.9817651329322932	0.1886328629435019	0.6874856734446755	0.12068774255300325	-0.9326918521815973	0.16397120794242848	
10.41	-0.9788502769221303	0.19824247649222293	-0.6768610665645773	2.5584710621456375	-0.9299619315683617	0.17320777519275543	
10.42	-0.975842469720165	0.20781288076482374	-0.3676860421195235	0.7633584838353666	-0.9271448146176243	0.18240679941464708	
10.43	-0.9727422012839914	0.21734318894781524	0.1422201216634108	0.6568655117816138	-0.9242403346655426	0.1915672572361111	
10.44	-0.9695499700422261	0.2268325201231567	0.4638025328397657	0.5331050084283404	-0.9212496162135528	0.20068848629693198	
10.450000000000001	-0.9662662828254793	0.236279999344301	-0.5478682715162868	1.2354298495416662	-0.9181725071104238	0.20976948792459665	
10.46	-0.9628916547955866	0.24568475771081133	-0.527345495499933	-0.7203784273332582	-0.9150101477964785	0.21880959821477758	
10.47	-0.959426609373049	0.2550459324415322	-1.5586508868327684	2.4150590408122676	-0.9117624006227292	0.22780784343434354	
10.48	-0.9558716781626515	0.2643626669462462	-0.9227819270238913	0.16406096433441433	-0.9084304214554889	0.23676355847481306	
10.49	-0.9522274008772098	0.2736341108957989	-1.8063886616915643	-0.42976598129701216	-0.9050140871253463	0.2456757947362647	
10.5	-0.948494325259408	0.28285942029064326	-1.6684348574013028	0.5854204225790633	-0.9015145684121696	0.25454388628056895	
10.51	-0.9446730070016839	0.29203775752776595	-1.8382474093158752	1.3843766335585639	-0.8979317565889309	0.2633669098279093	
10.52	-0.9407640096641202	0.3011682914659589	-1.0967879006614076	-0.7063865843170168	-0.8942668368344193	0.27214419892975034	
10.53	-0.9367679045903012	0.3102501974893922	0.11232528332970904	0.8771195699304635	-0.890519714829645	0.2808748558482032	
10.540000000000001	-0.9326852708210922	0.31928265756945273	2.2382895024690876	-0.39716150001702466	-0.8866915896280104	0.2895582139555114	
10.55	-0.9285166950063027	0.3282648603248015	-0.7390170574583893	-0.17800867284968713	-0.8827823812815929	0.2981934012236339	
10.56	-0.924262771314184	0.33719600107963166	-2.2726758590703042	-0.15228641767539908	-0.878793302189193	0.30677975119506984	
10.57	-0.9199241013387308	0.34607528192005665	0.34505922851752524	1.1096167484059771	-0.8747242867004642	0.31531641771990043	
10.58	-0.9155012940047375	0.3549019117486131	-1.2162851704807647	-0.7541708200457645	-0.8705765600604811	0.32380273483267874	
10.59	-0.9109949654705684	0.3636751063368313	-1.5716035594475604	0.556291216371444	-0.8663500708809143	0.3322378824351383	
10.6	-0.9064057390286032	0.37239408837583254	-0.6965562611055479	0.028976224293240427	-0.8620460566760652	0.3406211953882215	
10.61	-0.901734245003313	0.3810580875249159	-2.1423588445595403	-0.4661520904336133	-0.8576644802904434	0.3489518797810888	
10.620000000000001	-0.8969811206469268	0.3896663404580968	-0.67451795663832	-0.8238572622963837	-0.8532065909730513	0.35722927163794016	
10.63	-0.8921470100326494	0.39821809090854743	-0.9805225332318044	-0.8046702336074553	-0.8486723657187514	0.3654526033828399	
10.64	-0.8872325639453795	0.40671258971092517	-0.7888546571299039	-1.227083427941872	-0.8440630650024254	0.37362121251106456	
10.65	-0.8822384397698999	0.4151490948415151	-0.5008221855607291	1.311316288590783	-0.8393786798746316	0.3817343579274843	
10.66	-0.8771653013764893	0.42352687145617507	-0.8096730441356825	0.1818737088249544	-0.8346204815109395	0.3897913789078452	
10.67	-0.8720138190039145	0.431845191926031	-0.855675734891022	0.5904971219922739	-0.8297884749384905	0.3977915609569638	
10.68	-0.8667846691397656	0.440103335870886	-0.582470150141821	1.6182927003524834	-0.8248839414928233	0.40573424546782844	
10.69	-0.8614785343980886	0.44830059019030466	-0.4460779082269618	-0.7718165667412481	-0.8199069000974507	0.41361874464398196	
10.700000000000001	-0.8560961033942746	0.45643624909233393	-1.8875785637095324	-0.4851094262233808	-0.814858641711277	0.42144440230079894	
10.71	-0.8506380706171698	0.46450961411981173	-2.2806293293026183	0.7192251508135952	-0.8097391990608868	0.42921055747583764	
10.72	-0.8451051362983495	0.4725199941742476	-0.9067431884705642	-1.351559557906119	-0.8045498721828583	0.4369165566732807	
10.73	-0.8394980062785344	0.4804667055372065	-2.2722334962126425	-0.09824180745966238	-0.7992907075245284	0.4445617658770894	
10.74	-0.8338173918710933	0.4883490718891754	-0.7462859209494224	-0.436544001211292	-0.7939630136648165	0.4521455345972468	
10.75	-0.8280640097225946	0.4961664243258702	0.11068286595971544	0.8256888664954058	-0.7885668506460188	0.4596672558228688	
10.76	-0.822238581670367	0.5039181013719405	-0.21512690975432114	0.07810223500807156	-0.7831035350804647	0.46712628238662596	
10.77	-0.8163418345970253	0.5116034489920326	-1.8645122414224984	2.519752728368991	-0.7775731404775384	0.47452203434933465	
10.78	-0.8103745002819199	0.5192218205991773	-1.6706369522394389	1.4571131926685716	-0.7719769909432063	0.48185386817276826	
10.790000000000001	-0.8043373152494699	0.5267725770604558	-0.47603602024871455	-0.32646590721485536	-0.7663151733370455	0.4891212310348069	
10.8	-0.7982310206143407	0.5342550866999037	-1.1995288257478507	0.14694164924305347	-0.76058901873907	0.4963234833453406	
10.81	-0.7920563619234109	0.5416687252986326	-1.1087116569755178	0.19408421238318851	-0.7547986272314392	0.5034600994470031	
10.82	-0.7858140889945084	0.5490128760920953	-0.18890760774655457	3.855587225202657	-0.7489453363184032	0.5105304439636784	
10.83	-0.7795049557518569	0.5562869297644905	-1.7667916492095093	-0.9539127142136506	-0.7430292591903802	0.5175340184672342	
10.84	-0.7731297200624321	0.5634902844435469	-1.1743644299736145	0.7670299848481597	-0.7370517392411936	0.5244701920530846	
10.85	-0.7666891816764622	0.5706223745228636	-1.5667716577610635	-1.5138097608386656	-0.731012902619352	0.5313384936244192	
10.86	-0.7601841529291743	0.5776826454402288	-1.80331365096453	0.5707452042343063	-0.7249140980958371	0.5381382969452702	
10.870000000000001	-0.7536154193505531	0.5846705259180165	-1.6106936080217178	2.494561087827028	-0.7187554646255454	0.544869158334573	
10.88	-0.7469837712745103	0.591585453575128	-0.06952160192809864	0.18313002190101973	-0.7125383558249805	0.5515304564518917	
10.89	-0.7402900037544524	0.5984268749223572	-0.6884696142720309	1.7029812963944062	-0.706262923317644	0.5581217750750918	
10.9	-0.7335349164783136	0.6051942453590616	-1.6126955453133884	0.5390790194058579	-0.6999305250330872	0.5646424980464424	
10.91	-0.7267193136830497	0.6118870291711088	-0.9578209212760462	0.18938831234567394	-0.693541325100106	0.5710922365708764	
10.92	-0.7198440040686153	0.6185046995300421	-2.358651311190793	0.36684834058364607	-0.6870966852366961	0.5774703799685902	
10.93	-0.7129098007114385	0.6250467384934165	-1.4462226082951042	0.03814409331341506	-0.6805967819347862	0.5837765668530104	
10.94	-0.7059175209774068	0.6315126370062575	1.4436570138898799	0.005454365116434046	-0.6740429801503777	0.5900101922820201	
10.950000000000001	-0.6988679864343781	0.6379018949035911	-0.7891118361001287	-0.6922925174209045	-0.6674354686039554	0.5961709222710265	
10.96	-0.6917620227642403	0.6442140209139925	0.03989690426615222	2.151014749863436	-0.660775614957629	0.6022581578666595	
10.97	-0.6846004596745129	0.6504485326641197	-0.7500888348189959	0.2573721368706762	-0.6540636199621596	0.6082715924689748	
10.98	-0.6773841308095336	0.6566049566841584	-0.329214895567725	0.9503792674499114	-0.647300853499405	0.6142106333413913	
10.99	-0.6701138736612233	0.6626828284141493	-0.006855783982049335	-0.2138490230256367	-0.6404875281604998	0.6200750012801771	
11.0	-0.6627905294794527	0.6686816922111383	-1.7674071270059235	1.7856722516264882	-0.6336250155336988	0.6258641099724569	
11.01	-0.6554149431820253	0.6746011013571042	-0.6863512004559843	0.4010453234492745	-0.6267135398746336	0.631577707592894	
11.02	-0.6479879632642891	0.6804406180676116	0.9308772311521991	0.5894079502098062	-0.6197544739413453	0.6372152144665523	
11.03	-0.6405104417083936	0.6861998135011433	-1.4360109917616846	-1.142776821794802	-0.612748053506431	0.6427764061288194	
11.040000000000001	-0.6329832338922057	0.6918782677690603	-1.199423087624425	1.0878544789086722	-0.6056956519606708	0.6482607097539776	
11.05	-0.6254071984979055	0.6974755699461362	-0.9330984758649072	2.5089812747663824	-0.5985975163940688	0.6536679281941276	
11.06	-0.6177831974202593	0.702991318081632	-0.3487591242440127	-0.16608626791827985	-0.5914550203407547	0.6589974956740211	
11.07	-0.6101120956746083	0.7084251192108395	-0.08519423202872567	0.25019596550835693	-0.5842684220153078	0.6642492423162316	
11.08	-0.6023947613045711	0.7137765893670619	0.6650168935140855	-0.4245473688479543	-0.5770390945754298	0.6694226096393419	
11.09	-0.5946320652894794	0.7190453535939747	-0.09513383182081997	0.8482075278343508	-0.5697673071723496	0.6745174549187858	
11.1	-0.5868248814515638	0.7242310459583186	-0.6488780072498977	0.7882552438651466	-0.5624544320747853	0.6795332272102917	
11.11	-0.5789740863629009	0.7293333095628751	0.6801930432479129	1.434414411057344	-0.5551007491706267	0.6844698108360479	
11.120000000000001	-0.5710805592521387	0.7343517965596775	0.13303046288944342	1.2858253433605973	-0.5477076293356069	0.6893266626225857	
11.13	-0.56314518191102	0.7392861681634009	-2.0588246981680363	-0.07322987802220027	-0.540275363008338	0.6941036938283894	
11.14	-0.5551688386007008	0.7441360946648962	1.9711994017552976	0.9690841437292699	-0.5328053191433301	0.6988003692709461	
11.15	-0.5471524159579034	0.7489012554448009	1.2227689722388302	0.4206001487223281	-0.5252977985322362	0.70341662703668	
11.16	-0.5390968029009016	0.7535813389871913	-0.7073110256679757	-0.3374516383895223	-0.5177541677432957	0.7079519401231951	
11.17	-0.5310028905353569	0.7581760428932192	-0.15309278879688182	0.6313201699306058	-0.5101747376627248	0.7124062733468336	
11.18	-0.5228715720600229	0.7626850738946878	0.8014871779358163	4.564345288861803	-0.5025608719884896	0.7167791080788065	
11.19	-0.5147037426723309	0.7671081478675151	-0.6869045353692135	3.08227878187346	-0.4949128915146706	0.721070435728132	
11.200000000000001	-0.5065002994738694	0.7714449898450377	0.22385149090314993	0.9112715876126891	-0.48723215656013025	0.7252797462296778	
11.21	-0.49826214137578273	0.775695334031099	0.6063163321956938	2.514552542041856	-0.47951899760332334	0.7294070574909624	
11.22	-0.48999016900408093	0.7798589238128875	-1.504816076738522	0.7344755596666152	-0.47177477111309357	0.7334518681770908	
11.23	-0.481685284604904	0.7839355117734568	-1.0840171381877661	0.7307971723319757	-0.463999817025795	0.7374142225256475	
11.24	-0.47334839194973527	0.7879248597038915	0.448060005860846	-1.1616469279258717	-0.45619548745956917	0.7412936281538914	
11.25	-0.4649803962405852	0.7918267386150653	-0.004165919091754677	-0.16827882732922117	-0.4483621316181349	0.7450901554478342	
11.26	-0.4565822040151612	0.7956409287489414	0.46721435629878566	0.012141664762465365	-0.4405010967765162	0.7488033211767794	
11.27	-0.4481547230520367	0.7993672195893672	-0.5807227377057547	0.9068862512547973	-0.4326127411695452	0.75243322168613	
11.28	-0.4396988622758343	0.8030054098723123	-0.7287040732300674	0.8169899447315885	-0.42469840676448284	0.7559793830914425	
11.290000000000001	-0.4312155316624381	0.8065553075955038	-2.429855007245811	0.22761295620363664	-0.41675846059044236	0.7594419275167927	
11.3	-0.4227056421442555	0.810016730027403	-1.5687060686516987	0.22120353049355945	-0.40879423884481225	0.762820390602136	
11.31	-0.4141701055155251	0.8133895037154852	-0.36710401085703137	0.647236368107533	-0.40080611711071495	0.766114920066537	
11.32	-0.4056098343377116	0.8166734644937601	0.41894738522652486	-0.5647381861885226	-0.3927954253672277	0.7693250612323547	
11.33	-0.3970257418449827	0.819868457489493	0.1341526246907126	0.20722989712093387	-0.3847625475097144	0.772450987225382	
11.34	-0.38841874184978986	0.8229743371290744	-0.5166607158774918	0.4416844673207794	-0.37670880683047936	0.775492253218688	
11.35	-0.3797897486485682	0.8259909671429884	-0.6515613151392649	-0.4229579659298861	-0.3686345953002009	0.7784490575284696	
11.36	-0.37113967692756783	0.82891822056983	-0.1539600442892877	0.4986803273052857	-0.3605412290693364	0.7813209653435111	
11.370000000000001	-0.36246944166883266	0.831755979759325	-0.28425826057668047	-0.0030511837751832083	-0.35242910795167565	0.7841081999672879	
11.38	-0.3537799580563482	0.8345041363742968	1.0507655568833636	2.0698865283837735	-0.34429954050291633	0.7868103367362053	
11.39	-0.34507214138235165	0.8371625913915413	-0.1986313709041018	0.5933587942524193	-0.33615293413482866	0.7894276237432182	
11.4	-0.33634690695384944	0.839731255101549	-1.8175928691511478	0.6501855868449733	-0.3279905893703575	0.7919596465927241	
11.41	-0.3276051699993334	0.8422100471070317	-1.6001633050316504	1.2702381541283991	-0.31981292095823366	0.7944066779765686	
11.42	-0.3188478455757206	0.844598896320204	1.1999114913878595	1.4015672131608332	-0.3116212209555907	0.7967683138755305	
11.43	-0.3100758484755285	0.8468977409587686	-1.4812363099256087	-0.8893440633413825	-0.3034159112179803	0.7990448513557011	
11.44	-0.301290093134303	0.8491065285405561	0.46320735989923056	0.4723224194330212	-0.2951982749016235	0.8012358969089559	
11.450000000000001	-0.29249149353830883	0.8512252158767724	-0.56086422874769	-0.057807110375318826	-0.28696874068371353	0.8033417717481397	
11.46	-0.28368096313250957	0.8532537690637996	-0.45343925703499505	0.7080835248705815	-0.27872858243790066	0.8053620929670939	
11.47	-0.27485941472882747	0.8551921634735085	-0.4089921974972476	0.3188596422745944	-0.27047823537952426	0.8072972057107005	
11.48	-0.266027760414729	0.8570403837420246	0.9553571990444694	1.0141098465998328	-0.2622189636919485	0.8091467377732601	
11.49	-0.25718691146212713	0.8587984237569053	-0.45002874000609183	-0.12166082180525051	-0.25395120887684364	0.8109110579942365	
11.5	-0.24833777823662662	0.8604662866426748	-0.28165706108177957	0.2926990451224878	-0.24567622501113073	0.8125898049658619	
11.51	-0.23948127010712184	0.8620439847446699	-1.7702847675066145	0.27088431582231687	-0.23739445961493105	0.814183370979807	
11.52	-0.23061829535576506	0.8635315396111465	-0.02392778364776177	1.9461229100820399	-0.2291071562632733	0.8156914055113627	
11.53	-0.22174976108831979	0.8649289819735956	0.3092927458897399	1.2329326412541386	-0.2208147682304241	0.817114324050694	
11.540000000000001	-0.2128765731449095	0.8662363517252237	0.026269007508877534	1.2351250593108896	-0.2125185282026932	0.8184517870413645	
11.55	-0.2039996360111903	0.8674536978975433	1.1938966250755452	0.5811354170875176	-0.20421889493597084	0.8197042329227617	
11.56	-0.19511985272993415	0.8685810786350288	-0.1399484979497024	0.4838632265414748	-0.19591708982548664	0.8208713331803478	
11.57	-0.18623812481307345	0.8696185611677845	0.11273933130594416	1.4306214496654217	-0.1876135768700824	0.8219535489324924	
11.58	-0.17735535215419385	0.870566221782179	1.471148658113985	1.6480001555759638	-0.17930956575332743	0.82295056278465	
11.59	-0.16847243294150283	0.8714241457893928	-1.7184866222996507	0.8865709314182336	-0.17100552548783657	0.8238628582465176	
11.6	-0.15959026357128592	0.8721924274918333	-0.6154156113706548	2.013840372967935	-0.16270265364940933	0.8246901291321315	
11.61	-0.15070973856186454	0.8728711701473669	1.2754490134574017	2.147026197662551	-0.1544014239838922	0.8254328810516235	
11.620000000000001	-0.14183175046807117	0.8734604859313161	0.7942973978430112	-0.7912375534575985	-0.14610302161765248	0.8260908190855536	
11.63	-0.13295718979626237	0.8739604958961766	0.545422909044208	1.3043393806792265	-0.13780792475996687	0.8266644706621463	
11.64	-0.12408694491986494	0.8743713299290028	0.7085637945446134	0.8317694014379662	-0.1295173056906936	0.8271535522054054	
11.65	-0.11522190199549809	0.8746931267064117	0.211844307125524	1.2629819406746545	-0.1212316468429244	0.8275586126156563	
11.66	-0.1063629448796648	0.8749260336471578	1.5252344826526067	1.9909025616739002	-0.11295210727858487	0.8278793797604498	
11.67	-0.09751095504603624	0.8750702068622271	0.28024821468468164	-0.04546795622921307	-0.10467917339392993	0.8281164236835955	
11.68	-0.08866681150334088	0.875125811102405	0.1512002943919377	-0.745148291320157	-0.09641399068095281	0.828269483754455	
11.69	-0.07983139071387702	0.8750930197032631	0.07912728341176625	1.9812844925543085	-0.08815704922089082	0.8283391508594689	
11.700000000000001	-0.07100556651265588	0.8749720145275216	0.12185838903773014	-0.12351263040289095	-0.0799094805964053	0.8283251758972862	
11.71	-0.06219021002720626	0.8747629859047328	-1.2192074908430741	0.18854347198369725	-0.07167177831300672	0.82822817026434	
11.72	-0.05338618959802621	0.87446613256824	0.7172868648653171	1.0790870259878904	-0.06344505969362278	0.8280478964735113	
11.73	-0.0445943706997316	0.8740816615893605	-0.17503410448305892	0.18797984042800464	-0.05522982140316517	0.8277849860661889	
11.74	-0.035815615862891725	0.8736097883087439	1.7860994819975142	-0.7186008400068538	-0.04702716618673918	0.8274392132154395	
11.75	-0.02705078459657484	0.8730507362648566	-0.10270125518499773	0.9072405036805821	-0.03883759357968606	0.8270112292870703	
11.76	-0.018300733311619632	0.8724047371195438	0.40261755086403694	0.09092007815768455	-0.030662191443227793	0.82650082013479	
11.77	-0.00956631524464413	0.8716720305806172	0.2370358710166903	1.4695319084508858	-0.022501461891534836	0.8259086565986734	
11.78	-0.0008483803828099878	0.8708528643214218	-0.6264054154920633	0.3647763082427671	-0.014356477606612577	0.825234536261002	
11.790000000000001	0.007852224610647163	0.8699474938973322	0.999989053129153	0.1815013551765341	-0.0062277430077406735	0.8244791490711029	
11.8	0.01653465647009522	0.8689561826591266	1.9215982970301129	0.6589556435489171	0.0018836847214782377	0.8236423043798683	
11.81	0.02519807540040153	0.867879201663192	0.010420855740556755	1.9200326785018624	0.009977299098883207	0.8227247108819422	
11.82	0.03384164514899923	0.8667168295785099	-0.26663714043642306	1.7746209112161941	0.018052058766568627	0.8217261897091022	
11.83	0.04246453307713349	0.8654693525903734	-0.3125641979782406	-0.2277568298693462	0.02610745544856606	0.8206474679485009	
11.84	0.05106591023026441	0.8641370643007869	-1.841295983087077	3.6638447133877037	0.034142463893096636	0.8194883785288023	
11.85	0.059644951407611946	0.8627202656254969	-0.1181681922954006	0.5369439410404685	0.04215657429557739	0.8182496665758243	
11.86	0.06820083523082876	0.8612192646876089	0.3191989512391527	-0.29119646427189183	0.0501487778150051	0.8169311767741134	
11.870000000000001	0.076732744211787	0.8596343767077361	1.1314906693920697	1.7478663667565146	0.05811856334956524	0.8155336719931522	
11.88	0.08523986481945744	0.8579659238906348	1.0452876059693854	0.4962934665362829	0.0660649387831503	0.8140570086196542	
11.89	0.09372138754588488	0.8562142353082723	-0.3227776948908076	3.009933743147922	0.07398739196113083	0.8125019668970337	
11.9	0.10217650697121838	0.8543796467792852	-0.17464648780266995	1.7017880022608192	0.08188494778180527	0.8108684149346205	
11.91	0.11060442182780361	0.8524625007447708	1.2345097274422425	0.6537426544360028	0.08975709329295722	0.8091571499420075	
11.92	0.11900433506331098	0.8504631461403681	-0.05445956200956814	2.4257700238725723	0.09760287066665335	0.8073680517732773	
11.93	0.1273754539028895	0.8483819382645759	-0.3826540858527274	1.6974971497350206	0.10542176640816037	0.8055019342080044	
11.94	0.13571698991032932	0.8462192386432602	1.5282354393446016	-0.38267595829162937	0.11321284024864511	0.8035586888094796	
11.950000000000001	0.1440281590781837	0.8439754150416364	1.1816138261288178	1.73236952461404	0.12097557838415468	0.801539145574403	
11.96	0.15230819047014407	0.8416508882790906	0.17109998224440187	0.3251634463306401	0.128709058356574	0.7994432077421931	
11.97	0.16055631548453653	0.8392460862321028	-0.43322113229413095	0.7559198009854281	0.13641276632636573	0.7972717211143869	
11.98	0.16877176359797846	0.8367614112435086	-1.8431085556467306	0.9678158604609701	0.1440857978870202	0.7950246006125324	
11.99	0.17695376950675068	0.8341972730473272	0.7666573750814746	-0.0448987392189335	0.1517276394086696	0.7927027074282528	
12.0	0.18510157315663203	0.831554088699216	-0.7112681493955482	-0.5017881901914855	0.1593374047825764	0.7903059681369242	
12.01	0.19321441977401133	0.828832282507013	-1.7695175893667408	1.1966162934273097	0.16691458081344276	0.7878352589343695	
12.02	0.20129155989823172	0.826032285961359	1.7861120872472496	-0.5622012127085038	0.1744582999639847	0.7852905179973418	
12.030000000000001	0.20933224941512296	0.8231545376663904	0.8573000404250113	-1.7520480891028756	0.18196804969804567	0.7826726361215696	
12.040000000000001	0.21733574959166796	0.820199483270499	-0.9216724435252974	-0.015906121100930815	0.18944298125189238	0.7799815630661836	
12.05	0.22530132711177914	0.8171675753971438	-0.9891000558474798	1.1482599968855423	0.19688258304234513	0.7772182038077287	
12.06	0.23322825411311093	0.8140592735757144	1.1041900362847306	0.5441781400057502	0.204286025275205	0.7743825196205879	
12.07	0.2411158082248841	0.8108750441724342	-0.6368548083109861	2.0780059847925054	0.2116527975519625	0.7714754292793636	
12.08	0.24896327260666795	0.8076153603212957	1.5451131401345513	0.9913688557529846	0.21898208925282084	0.76849690552	
12.09	0.2567699359880763	0.8042807018550214	0.8732292486142316	0.037971049907940424	0.2262733914378341	0.7654478804916447	
12.1	0.26453509270933184	0.8008715552360425	0.8011316132761553	0.36128800475654865	0.23352591281998936	0.7623283383498884	
12.11	0.27225804276265353	0.7973884134874849	0.6769534983769538	-0.6391529457816936	0.24073914619469783	0.759139224199738	
12.120000000000001	0.2799380918344223	0.7938317761241589	0.47138896385833406	1.8796290008300898	0.24791231977945194	0.7558805335376102	
12.13	0.2875745513480722	0.7902021490835431	1.1680857505251827	-0.5908979369994145	0.2550449283479265	0.7525532240313705	
12.14	0.2951667385076815	0.7865000446567505	-0.15891362400792364	-0.13390758746251852	0.2621362198040658	0.7491573024151537	
12.15	0.3027139763421912	0.7827259814194767	0.38866594977657587	0.6224397609908487	0.2691856911309908	0.7456937385546454	
12.16	0.31021559375022556	0.7788804841629172	1.0621621814274214	0.7812337486537394	0.27619261010945256	0.74216255029794	
12.17	0.3176709255454614	0.7749640838246468	0.8806606441315892	-0.7276862796851424	0.2831564761441884	0.7385647193105169	
12.18	0.3250793125025019	0.7709773174194537	-0.8699074927661584	-0.13455847780004138	0.29007657706938467	0.7349002744717104	
12.19	0.33244010140320984	0.7669207279701217	-0.1679695659010541	1.0319613302094404	0.2969524149462594	0.7311702088383425	
12.200000000000001	0.33975264508345465	0.7627948644381488	0.5925561505026091	1.8925182234351428	0.3037832978257253	0.7273745622092165	
12.21	0.3470163024802221	0.7586002816544031	-0.06099840655967481	1.107603843744578	0.31056873063128865	0.7235143386243376	
12.22	0.35423043867905896	0.7543375402496924	2.1288889996523923	0.7285277786588382	0.3173080417945462	0.7195895887100605	
12.23	0.3613944249617821	0.7500072065852594	-0.03175876979233078	-0.8124015272848715	0.3240007393327679	0.715601327078194	
12.24	0.3685076388544255	0.745609852683179	0.20628919127773465	0.12826750613108862	0.33064617218006065	0.7115496150706359	
12.25	0.375569464175372	0.7411460561566577	1.1449996423526758	1.262640297467712	0.3372438517050616	0.7074354774600614	
12.26	0.38257929108362654	0.7366164001402248	0.7131120343185423	1.8175630699951122	0.3437931474454897	0.7032589861775903	
12.27	0.38953651612718315	0.7320214732198077	0.24426205892241393	1.6213973813750622	0.3502935743470748	0.6990211757494587	
12.280000000000001	0.39644054229144426	0.7273618693626844	-0.360052986589304	0.8654335138082911	0.35674452268974227	0.6947221285874217	
12.290000000000001	0.4032907790476374	0.7226381878473074	0.7048048364444035	1.9272386544964855	0.36314551120360666	0.6903628885513929	
12.3	0.4100866424012032	0.7178510331929812	1.4491830827795957	3.599311746356945	0.36949595103107435	0.6859435484160014	
12.31	0.41682755494008406	0.7130010150894014	0.8959227790383126	0.11913909970671355	0.37579536488835935	0.681465160940723	
12.32	0.4235129458828871	0.708088748326035	-0.3546705755732351	-0.05502704701900141	0.38204318490160827	0.6769278291484192	
12.33	0.4301422511268684	0.7031148527213387	2.166917208103579	2.22159777850106	0.38823893798616765	0.6723326143044082	
12.34	0.43671491329569323	0.698079953051808	-1.0098629767402012	0.933544478437228	0.3943820773528425	0.6676796295110087	
12.35	0.4432303817869285	0.6929846789808474	-1.1394552600158605	0.8052923674081173	0.40047213429618256	0.6629699441197775	
12.36	0.4496881128192209	0.6878296649874551	1.4102453372764492	1.0802039926465807	0.4065085832561861	0.6582036812146628	
12.370000000000001	0.45608756947911605	0.682615550294714	0.6819280480818062	0.028129045109754336	0.4124909600626255	0.6533819177826217	
12.38	0.4624282217674679	0.6773429787980842	-0.08707032453657237	-0.35745230595250455	0.41841876047330095	0.6485047867620441	
12.39	0.4687095466454079	0.6720125989934791	-0.6298611809099217	-0.1051349105548316	0.4242915250814293	0.6435733723570022	
12.4	0.47493102807980747	0.6666250639051321	2.795730867360106	1.9125713207361468	0.4301087710248312	0.638587817213722	
12.41	0.4810921570882042	0.6611810310132347	0.5981830292436461	-0.7754596336713468	0.435870043852561	0.6335492123267055	
12.42	0.4871924317831405	0.6556811621813428	1.0213936026289119	1.1543358078298924	0.4415748821338846	0.6284577099039113	
12.43	0.493231357415869	0.6501261235835427	0.8111164546540506	0.09243866355803321	0.4472228366128597	0.623314407337228	
12.44	0.4992084464193807	0.6445165856313682	0.9340164041505387	0.29114969691602366	0.4528134673116886	0.6181194662023356	
12.450000000000001	0.5051232184507105	0.6388532229004616	1.0452176789755163	1.3818041995087949	0.4583463303704791	0.612873989902938	
12.46	0.5109752004324684	0.6331367140569755	1.2433992101873446	1.4771256274148707	0.46382100731665904	0.6075781492100214	
12.47	0.5167639265935668	0.6273677417836925	0.14154152583289414	0.9703442796506285	0.4692370598678448	0.6022330531166408	
12.48	0.5224889385090784	0.6215469927058759	0.23084695215723383	-1.2515726696601304	0.474594091105449	0.5968388814444645	
12.49	0.5281497851391921	0.6156751573168289	-1.2128730232197094	2.1866398659926203	0.47989166850792214	0.5913967483497514	
12.5	0.533746022867219	0.6097529299031574	-0.24655838363432048	1.9199494471027179	0.4851294167390385	0.5859068425524201	
12.51	0.5392772155366008	0.6037810084697336	0.8103900119833156	0.6952178416608809	0.4903069092245546	0.5803702829108426	
12.52	0.5447429344868774	0.5977600946643444	1.5897663099895678	0.6080179116237561	0.4954237922220453	0.5747872669290649	
12.530000000000001	0.550142758588567	0.5916908937020249	1.149182284964751	2.39314010232218	0.5004796452868622	0.5691589177315912	
12.540000000000001	0.5554762742769097	0.5855741142890669	0.21478393039897925	1.5327983855827947	0.5054741362954516	0.5634854414297827	
12.55	0.5607430755844423	0.5794104685466859	-0.702429836500712	0.5501160649717662	0.510406851103455	0.5577679649892668	
12.56	0.5659427641723394	0.5732006719343545	-2.211416381255094	0.2808619960832103	0.5152774792176124	0.5520067029823271	
12.57	0.5710749493604905	0.5669454431727823	1.7228089241412896	0.37340833216175534	0.5200856129538491	0.546202785782561	
12.58	0.5761392481562613	0.5606455041665381	-0.013089738353888491	1.7378775585637036	0.5248309634591153	0.540356436246182	
12.59	0.5811352852818947	0.5543015799263084	0.13267027907783546	1.5942933646329958	0.5295131296368794	0.5344687877372698	
12.6	0.5860626932005073	0.5479143984907806	0.717636661108576	-1.0655086130080227	0.5341318443303774	0.5285400712166948	
12.61	0.590921112140633	0.5414846908481481	-0.8146389352512569	1.006127089714212	0.5386867131456647	0.5225714226329016	
12.620000000000001	0.595710190119272	0.5350131908572223	0.24592801000773507	1.3991345222348297	0.543177490621482	0.5165630808805011	
12.63	0.6004295829633937	0.5285006351681567	2.6239015327333677	-0.9779625308035615	0.5476037892293149	0.5105161840357682	
12.64	0.6050789543298601	0.5219477631427532	1.1104658929072029	0.5189830117044305	0.551965385161807	0.504430978780392	
12.65	0.609657975723708	0.5153553167743686	0.9689071322371643	-1.2616882896021502	0.5562618979091309	0.4983086049071928	
12.66	0.6141663265147557	0.5087240406073957	-0.9683281514670028	0.6382168765487826	0.5604931253196426	0.49214931666817824	
12.67	0.6186036939524879	0.5020546816563166	2.8622055885351285	-1.5811798202566316	0.5646586940161671	0.48595425519309443	
12.68	0.6229697731791674	0.4953479893243219	-0.7998251354471754	-0.18639753438359574	0.5687584234879052	0.47972368208424754	
12.69	0.6272642672411348	0.48860471532148525	2.5495890226855336	-0.12246119917364934	0.5727919475866712	0.47345873943310984	
12.700000000000001	0.6314868870982472	0.48182561358248643	-1.4835691280895604	-0.22702420656011968	0.5767591074733823	0.4671596959672571	
12.71	0.6356373516314073	0.4750114401838811	2.0410027903558277	1.9265394571584475	0.5806595442835858	0.4608276943491654	
12.72	0.6397153876481493	0.4681629532608915	2.257769656648375	1.0036735229999953	0.5844931208799614	0.4544630102408986	
12.73	0.6437207298862199	0.46128091292373496	-0.18068839144161475	0.06171205260033469	0.5882594857296976	0.44806678644640113	
12.74	0.6476531210151208	0.4543660811734641	1.0702334932880035	-0.47871175972063706	0.5919585234010054	0.4416393054055088	
12.75	0.6515123116355629	0.44741922181731747	1.198992883740228	0.20864290497208518	0.5955898898106979	0.4351817096307452	
12.76	0.655298060276787	0.44044110038357226	-0.15849642295451882	-0.588671867915743	0.5991534911396939	0.42869428815135874	
12.77	0.6590101333917064	0.4334324840358923	-0.7901074773452239	1.406512488185557	0.6026489908960132	0.42217818277057373	
12.780000000000001	0.662648305349824	0.4263941414871594	-0.6550690377909414	2.4231601430349454	0.6060763168071258	0.4156336889316286	
12.790000000000001	0.6662123584278794	0.419326842912791	1.207220578387687	1.472526740994902	0.6094351400739573	0.40906194729520495	
12.8	0.6697020827981849	0.412231359863515	0.5845864802787791	0.743921705408664	0.6127254098939082	0.4024632595469273	
12.81	0.6731172765145952	0.405108465177621	0.10881624321243477	0.23947968188447505	0.6159468052652699	0.3958387648012888	
12.82	0.6764577454960743	0.39795893289266	1.6432257566625346	-0.0071473565688012775	0.6190992967933324	0.3891887707823309	
12.83	0.6797233035078102	0.390783538156592	1.1877912128992878	2.136068110844186	0.6221825713647346	0.3825144146514745	
12.84	0.6829137721398317	0.3835830571383748	-0.07254895422580165	-0.1923525503831599	0.6251966208920581	0.3758160099769355	
12.85	0.6860289807830845	0.37635826693798274	-0.5151725382343048	1.9374568238337326	0.6281411402708126	0.3690946915524766	
12.86	0.689068766602916	0.3691099454958507	1.212330505290993	-0.762429296524298	0.6310161426160126	0.3623507786290303	
12.870000000000001	0.692032974509931	0.361838871501732	0.15444960595186907	0.06560721710352474	0.6338213309206002	0.35558540318647375	
12.88	0.6949214571281627	0.35454582430297177	0.7941263196596651	-1.359510768417814	0.6365567393872605	0.34879889000807274	
12.89	0.6977340747605258	0.3472315838121676	2.2740330473882437	0.5064657850404476	0.6392220792260347	0.341992367819977	
12.9	0.7004706953514948	0.33989693041423574	1.2027989354262743	-0.923830691461971	0.6418174055876192	0.33516616676673955	
12.91	0.7031311944469674	0.3325426448728558	-0.15913580530626936	1.9975920516632977	0.6443424379943851	0.32832141189964503	
12.92	0.7057154551512693	0.32516950823629365	0.8663766449710422	0.7374417798973636	0.6467972524376274	0.3214584385558583	
12.93	0.7082233680812506	0.3177783017425946	-0.2444215847341371	0.8551750486194126	0.6491815768280065	0.3145783676826891	
12.94	0.7106548313174308	0.3103698067241365	2.3191769872661547	0.5930482558889065	0.651495507850357	0.3076815396501596	
12.950000000000001	0.7130097503521469	0.30294480451153605	0.15143100074892601	-0.7895960098796017	0.6537387819115015	0.30076907088744104	
12.96	0.7152880380346566	0.2955040763369077	0.9225587850082753	0.41962236407073467	0.6559115162187109	0.29384130660050417	
12.97	0.7174896145131578	0.2880484032364473	1.02522218919259	2.1251290911041916	0.6580134557984316	0.2868993583235666	
12.98	0.7196144071736692	0.2805785659523591	0.8788648755473716	0.28913349195866983	0.6600447381931744	0.2799435758704823	
12.99	0.721662350575734	0.2730953448340979	-1.2368866045608047	-0.7439208567907148	0.66200511714234	0.2729750655161742	
13.0	0.723633386384899	0.26559951973892904	-0.7227876775984295	-1.5867431369561071	0.6638947503675444	0.26599418149208914	
13.01	0.7255274633019231	0.2580918699317929	0.2731771877328314	-0.4552351204602839	0.6657134004008245	0.25900202442061965	
13.02	0.7273445369886696	0.25057317398447054	1.0467763703202002	-1.5116557235564076	0.6674612449579738	0.25199895274143325	
13.030000000000001	0.7290845699906383	0.24304420967403773	0.5913053557048676	1.073561578716635	0.6691380554408456	0.24498606104942622	
13.040000000000001	0.7307475316560892	0.23550575388060957	-0.2263999414949276	1.016673020062855	0.6707440293949916	0.23796371179982975	
13.05	0.7323333980517167	0.22795858248434786	-0.6160909210699842	-0.6477232447362025	0.6722789471594102	0.23093299316849616	
13.06	0.7338421518748239	0.22040347026174867	0.3322846073754803	0.8343847787311747	0.6737430259295074	0.22389427144327093	
13.07	0.7352738186680081	0.2128412009541128	0.26679777398828497	-0.3636134520028694	0.6751360550359574	0.2168486280186469	
13.08	0.7366284405495984	0.20527256206536432	1.249464898142355	0.15965827929050513	0.6764582711375601	0.20979643277477658	
13.09	0.7379060332974788	0.1976983314870268	0.4115875711391607	0.5696538830520053	0.6777094726214705	0.20273876000242907	
13.1	0.739106620701941	0.19011928584785198	1.3418142771312707	-0.2538407231916403	0.6788899154126967	0.19567598293432636	
13.11	0.7402302345267278	0.18253620046513622	0.14558046480632236	0.600739549118253	0.6799994070165375	0.1886091684197265	
13.120000000000001	0.7412769144646306	0.17494984929340487	0.4853192452503623	-1.5107782011741466	0.6810382224136775	0.1815386928313011	
13.13	0.7422467080936755	0.16736100487210256	0.3942003284510561	0.28483599286007216	0.6820061782897994	0.17446561522011872	
13.14	0.7431396708338759	0.15977043827230347	-0.039227296068213846	0.12481841588456913	0.6829035684640028	0.16739031490294515	
13.15	0.7439558659045241	0.15217891904250253	1.3690745223382543	-1.8942142172056078	0.6837302188507152	0.16031384276124241	
13.16	0.7446953642820002	0.14458721515350095	-0.0689006328125068	-1.6651029775779864	0.6844864419014921	0.15323658086543124	
13.17	0.7453582446580714	0.13699609294242815	0.22371673468745246	-1.722527512684499	0.6851720727828211	0.1461595715957008	
13.18	0.7459445933986576	0.12940631705593264	0.6728249474504604	0.5437131509798838	0.6857874423917296	0.13908319953463302	
13.19	0.7464545045030395	0.12181865039257567	-0.5509251514537004	0.24577827726423643	0.686332395152027	0.13200849824707683	
13.200000000000001	0.7468880795634838	0.11423385404446017	0.4219531212429847	0.38819143121850047	0.6868072801983492	0.12493585459467728	
13.21	0.7472454277252603	0.10665268723813688	0.035939067982471706	-1.2197258052700246	0.6872119512445132	0.11786629302975744	
13.22	0.7475266656470277	0.09907590727480149	0.35937247316477816	1.2380497179410668	0.6875467754226606	0.1108002024574361	
13.23	0.7477319174615625	0.09150426946984344	0.6878039147904719	1.0743454892872333	0.6878116157726295	0.10373859791246928	
13.24	0.7478613147368054	0.08393852709176006	-0.052052308403859326	-0.6830245079315682	0.6880068571884775	0.0966818700927448	
13.25	0.7479149964372032	0.0763794313004782	0.5278392166168475	1.2524397077542746	0.68813237205134	0.08963102433915722	
13.26	0.7478931088853187	0.06882773108511542	2.0565618612374976	-0.18209466569604466	0.688188562794039	0.08258645291625867	
13.27	0.7477958057236858	0.06128417320121529	0.7219972474691987	-1.7149208508088163	0.688175311133295	0.0755491511384411	
13.280000000000001	0.7476232478768843	0.053749502107488495	1.892885420896109	-1.578945264043404	0.6880930368079224	0.06851951265310637	
13.290000000000001	0.7473756035138099	0.0462244599021025	1.0938700455205708	0.7799479477571083	0.6879416308928841	0.061498522431167775	
13.3	0.7470530480101153	0.0387097862585328	1.5212136578289317	-0.06533902441044646	0.6877215301652838	0.054486575273349915	
13.31	0.7466557639107956	0.031206218361036958	-0.027803204860030295	0.9124311648149683	0.6874326350791324	0.04748464551065131	
13.32	0.7461839408928976	0.023714490839764985	0.8510911059784103	-0.06465863389264831	0.6870753991884875	0.040493128904065506	
13.33	0.7456377757283232	0.016235335705547888	0.8795506983437992	0.28390622906632645	0.6866497323368993	0.033512988831522476	
13.34	0.7450174722467064	0.008769482284397001	0.1323917333717708	2.1322959052645705	0.6861561045822928	0.026544621812676073	
13.35	0.7443232412983366	0.001317657151748114	-0.07850508299594516	1.398166744783149	0.6855944351645148	0.01958897997476915	
13.36	0.7435553007171049	-0.006119415933515893	-0.7467100871901934	-0.4389466845439264	0.6849652103894348	0.012646460374209547	
13.370000000000001	0.7427138752834482	-0.013541016095231811	2.2388535122350803	0.36142770860789464	0.6842683588714769	0.005718003633478295	
13.38	0.7417991966872678	-0.020946425406269065	-0.23060369266522984	0.4734990176555204	0.6835043829106004	-0.001195992881839648	
13.39	0.7408115034907937	-0.028334928954976635	2.087032576713094	0.7330562385411303	0.6826732204545646	-0.008094600342637887	
13.4	0.7397510410913763	-0.035705814911702494	0.27225786743352287	0.035302990276327245	0.6817753895802976	-0.014977421275364416	
13.41	0.7386180616841749	-0.043058374595371485	-0.123875238040559	-0.5365902250904078	0.6808108374920727	-0.021843538913986417	
13.42	0.7374128242247224	-0.050391902540080635	1.35993196452972	-0.054014719776581926	0.6797800978214654	-0.028692555886530784	
13.43	0.7361355943913388	-0.05770569656167851	0.10494365264448169	-0.5379928060400544	0.6786831269720154	-0.03552356775689082	
13.44	0.7347866445473712	-0.06499905782429544	1.303245563471648	1.6183682234154977	0.677520473855292	-0.04233617747245404	
13.450000000000001	0.7333662537032329	-0.07227129090679124	0.40055448885102335	1.168454947928531	0.6762921040641814	-0.0491294931718697	
13.46	0.731874707478221	-0.07952170386907981	1.2122992035960078	-0.283136722748468	0.6749985814878839	-0.055903118353184	
13.47	0.7303122980620821	-0.08674960831831502	-0.23787376584502284	0.34154265237549647	0.6736398808929959	-0.062656173950977	
13.48	0.7286793241763073	-0.09395431947487959	1.5600303821610755	-0.259413583710569	0.6722165808484236	-0.0693882642346189	
13.49	0.7269760910351281	-0.10113515623816027	1.2149487736981326	1.0921059797300519	0.6707286652709062	-0.07609852319165449	
13.5	0.7252029103061897	-0.10829144125207091	-0.1944477797564721	0.9405890751659217	0.6691767270982626	-0.08278655605768159	
13.51	0.7233601000708774	-0.11542250097028695	3.366295821085619	0.4531883317406	0.6675607593771163	-0.08945151012350008	
13.52	0.7214479847842702	-0.1225276657211613	1.2615710111847642	0.7487366038933645	0.6658813691221013	-0.09609299178466629	
13.530000000000001	0.719466895234699	-0.12960626977228612	3.0099339657652378	0.5309645382692927	0.6641385584269479	-0.102710161868796	
13.540000000000001	0.7174171685028828	-0.13665765139466046	2.317684987251642	1.0374042024136385	0.6623329481476119	-0.10930262814579679	
13.55	0.7152991479206183	-0.14368115292644862	0.5264643677028346	0.3874502204027492	0.6604645493195134	-0.11586956519696	
13.56	0.7131131830289998	-0.15067612083627002	0.30084142842445694	0.0012244082782531251	0.6585339963792443	-0.1224105823779222	
13.57	0.710859629536144	-0.15764190578600534	0.3074004461153428	-0.7348675293852435	0.6565413092357547	-0.12892486823252763	
13.58	0.708538849274394	-0.16457786269307817	-1.1214897011534162	-1.7363286001862601	0.6544871355969251	-0.13541203391240095	
13.59	0.7061512101569795	-0.17148335079217913	0.010316090807432121	-0.19933173129889165	0.652371504186126	-0.14187128213247194	
13.6	0.7036970861341068	-0.1783577336963983	0.9504631101140774	-0.9194132671005277	0.6501950756925813	-0.1483022260421475	
13.61	0.701176857148456	-0.18520037945773277	2.2271344180332644	-0.1251913125006091	0.6479578875632748	-0.15470408274751773	
13.620000000000001	0.6985909090900586	-0.1920106606269365	-0.07418097388814349	0.9484777635601538	0.6456606131809913	-0.1610764675697328	
13.63	0.6959396337505337	-0.1987879543126705	1.5779962331135442	-0.025963278872317336	0.6433032986400264	-0.16741861222526452	
13.64	0.6932234287766524	-0.20553164223993942	-0.5593699127266666	-0.6205333133495634	0.6408866297314204	-0.17373013439707943	
13.65	0.6904426976232143	-0.21224111080775365	0.10412267241208195	-1.0653697356693947	0.6384106610805939	-0.18001028059433394	
13.66	0.6875978495052034	-0.21891575114600498	0.22995725521567745	-1.6490509585699369	0.6358760906190463	-0.1862586710670025	
13.67	0.6846892993492041	-0.22555495917151114	1.0565003808466975	1.1072503761859767	0.6332829813873564	-0.19247456730512558	
13.68	0.6817174677440491	-0.2321581356431987	1.1390271144648603	-2.008849154572448	0.630632043164616	-0.19865759231335905	
13.69	0.6786827808906776	-0.2387246862163891	1.6410245257050229	-1.1735077124474496	0.6279233473140925	-0.20480702276406368	
13.700000000000001	0.6755856705511757	-0.24525402149615738	1.4464226309561123	-2.5584559551932244	0.6251576151567636	-0.21092248455589957	
13.71	0.6724265739969799	-0.2517455570897197	0.9155947893994716	-0.5678871328394359	0.6223349262844339	-0.21700326977131007	
13.72	0.6692059339562096	-0.25819871365783487	1.059570877464832	-0.6004832734184165	0.6194560132482748	-0.22304900735529384	
13.73	0.6659241985601151	-0.26461291696516376	2.2544548896576475	-0.6689073375946575	0.6165209637759721	-0.2290590050000771	
13.74	0.6625818212886085	-0.270987597929568	0.15165564005634546	-0.3341174979059705	0.6135305213229771	-0.23503289485082898	
13.75	0.6591792609148563	-0.2773221926703086	1.4339075799820185	-1.0985872670880676	0.6104847816573995	-0.24097000038388552	
13.76	0.6557169814489072	-0.2836161425551107	-1.1524269450493443	-1.1972717830438446	0.6073844988381191	-0.2468699571258444	
13.77	0.6521954520803325	-0.28986889424606266	1.0635296949779411	1.5279575190150134	0.6042297765420057	-0.2527321044877816	
13.780000000000001	0.6486151471198516	-0.2960798997443138	0.16536560464074418	-0.6301428481076847	0.6010213791438077	-0.25855608156188875	
13.790000000000001	0.6449765459399242	-0.3022486164335324	0.6475477283714342	0.6054100085132328	0.5977594180832694	-0.26434124385818447	
13.8	0.6412801329142719	-0.30837450712210657	1.681366377967975	-1.1451455497750949	0.5944446677645765	-0.27008723416563724	
13.81	0.637526397356321	-0.3144570400840304	0.8021702068827186	1.2982715546680565	0.5910772472639159	-0.27579342428370307	
13.82	0.6337158334565285	-0.3204956890984606	1.5189033746654559	1.1936864419093371	0.5876579406886846	-0.2814594608325556	
13.83	0.6298489402185732	-0.3264899334878997	2.103613755356978	-0.0954712512706235	0.584186874658627	-0.28708473207934554	
13.84	0.6259262213943855	-0.33243925815497777	1.0150201902601061	-1.431970851124461	0.5806648426327895	-0.29266888860584744	
13.85	0.6219481854179917	-0.3383431536177941	1.79298925003848	-0.2513417678901334	0.5770919786757819	-0.29821133528777427	
13.86	0.617915345338147	-0.34420111604378756	0.29135436765893924	-0.29689661600273043	0.5734690852709082	-0.3037117268369601	
13.870000000000001	0.6138282187497334	-0.35001264728210224	0.6056183364801193	-0.11038873319260534	0.5697963037983408	-0.3091694848781766	
13.88	0.6096873277239012	-0.3557772548944085	0.08706791132542324	-1.3339978710940792	0.5660744454497539	-0.3145842683932268	
13.89	0.6054931987369189	-0.36149445218416065	1.6484707933832947	-1.8844945883634554	0.5623036587862285	-0.31995551588474375	
13.9	0.6012463625977207	-0.3671637582242373	1.0153377163913158	-0.2048007208422026	0.5584847633827188	-0.3252828907515162	
13.91	0.5969473543741179	-0.37278469788294444	0.08971289247919534	-0.3830760142166629	0.554617914849787	-0.3305658484997112	
13.92	0.5925967133176507	-0.3783568018483443	0.747265546963983	-0.3762817799289779	0.5507039408273872	-0.33580405710504424	
13.93	0.5881949827870586	-0.3838796066508736	1.6297633716056406	0.6429209722000939	0.5467430038459098	-0.340996989165216	
13.94	0.5837427101703421	-0.3893526546842201	0.5444747191323889	-1.8645131377155857	0.5427359392603203	-0.34614431739194784	
13.950000000000001	0.5792404468053916	-0.39477549422442215	-0.3696923640443719	0.6159182217633827	0.538682916404481	-0.35124553158044297	
13.96	0.574688747899163	-0.40014767944715424	0.7066005036865752	-1.1433752194644722	0.53458477801823	-0.3563003093009809	
13.97	0.5700881724453638	-0.40546877044317753	-1.410477418623576	-0.8006908362932372	0.5304417001025857	-0.3613081576852563	
13.98	0.5654392831406402	-0.4107383332319007	1.3342099275401151	-1.2365176964831712	0.526254532429066	-0.3662687592570955	
13.99	0.56074264629923	-0.415955939773036	0.13941505897454948	-0.3263360819337844	0.5220234575661173	-0.37118163860524894	
14.0	0.55599883176606	-0.42112116797630683	0.08668809548695328	-2.3269390427762344	0.5177493319298718	-0.3760464833326214	
14.01	0.5512084128282628	-0.42623360170917557	1.4269040916077695	-0.9943193219963692	0.5134323445727982	-0.38086283557536665	
14.02	0.5463719661250898	-0.43129283080255754	-0.818790911100079	-0.9470493760879104	0.5090733581829915	-0.3856303881326222	
14.030000000000001	0.5414900715561914	-0.43629845105448883	2.488588714376549	0.8276317513087058	0.5046725681651656	-0.3903487007914518	
14.040000000000001	0.5365633121882499	-0.44125006423170776	0.056321270450026606	-0.29055192044448963	0.5002308431568189	-0.3950174716593223	
14.05	0.5315922741599219	-0.44614727806912946	0.008341330775026856	0.2493710334271736	0.495748384735751	-0.3996362782552029	
14.06	0.5265775465850883	-0.4509897062671635	1.5478022897522514	-0.4450508918806609	0.4912260671979401	-0.40420482410192865	
14.07	0.5215197214543692	-0.45577696848685134	1.2302149945647958	-1.5046773399495659	0.4866640981186588	-0.40872270453461906	
14.08	0.5164193935348887	-0.4605086903427871	2.9676491126099647	0.44669617784046056	0.48206335710659753	-0.41318962860251185	
14.09	0.5112771602682608	-0.4651845033937868	0.30007117663674077	-1.3106258454613542	0.4774240576163421	-0.4176052095154383	
14.1	0.5060936216667729	-0.46980404513127383	0.38568698300236315	-0.996047385904032	0.4727470841992513	-0.4219691619896982	
14.11	0.5008693802077433	-0.4743669589653441	-0.9784465997555103	-0.29226718015577763	0.4680326560834108	-0.42628111712172256	
14.120000000000001	0.49560504072602507	-0.4788728942084819	0.16350276337719993	0.4666658952386241	0.4632816623777401	-0.4305407954458812	
14.13	0.4903012103046386	-0.48332150605688284	-0.2311300852671172	-0.6847060493396271	0.4584943279628549	-0.43474784597459276	
14.14	0.48495849816349423	-0.48771245556936715	0.036191485057995076	1.0228122764139083	0.4536715461372875	-0.43890199517740464	
14.15	0.47957751554619793	-0.4920454096438288	-1.2646102410077573	-1.063523824695928	0.44881354731011436	-0.44300291000301656	
14.16	0.4741588756049021	-0.4963200409912025	2.134766435499416	0.1692692459634293	0.4439212286114903	-0.44705032299682834	
14.17	0.46870319328318316	-0.5005360281069063	-0.9479002891424575	-0.49691972715620325	0.4389948258423176	-0.4510439190328302	
14.18	0.4632110851969182	-0.5046930552397306	-2.338991713194795	1.041978782972689	0.4340352395875486	-0.4549834368819133	
14.19	0.45768317383612944	-0.5087908172645126	-0.7307412477468899	-0.2943848040035302	0.4290427109455172	-0.4588685793317321	
14.200000000000001	0.45212011822183884	-0.5128290528972274	-0.15171943457431214	-2.3901418709533244	0.42401814357128775	-0.46269909151155625	
14.21	0.44652255798065404	-0.5168074801686715	-0.7030315052764642	0.5715277296408361	0.4189617836991073	-0.4664746941034715	
14.22	0.44089112746534287	-0.5207258154388499	1.5391946681978552	-0.6022743287793774	0.4138745377341193	-0.47019513871387053	
14.23	0.43522646306568996	-0.5245837820263579	0.2973872844695961	-1.0776456930947407	0.40875665688963675	-0.4738601639501956	
14.24	0.4295292031508065	-0.5283811101907763	0.4549148075572655	0.6945836517300625	0.40360904995997915	-0.47746952795298314	
14.25	0.4237999880108344	-0.5321175371159801	1.0341917523162472	-0.8634261731454819	0.39843197301220507	-0.48102298727355364	
14.26	0.41803945979806273	-0.5357928068943282	0.7040519867761807	0.06419393626801362	0.3932263368642554	-0.4845203066962806	
14.27	0.4122482624674737	-0.5394066705117004	1.3908155599135168	-1.3077899898093779	0.38799240228211385	-0.48796126067393425	
14.280000000000001	0.4064270417167358	-0.5429588858333493	-0.7030505119194094	-1.3790890126613369	0.38273108177621823	-0.4913456207627378	
14.290000000000001	0.40057644492566796	-0.5464492175905303	-0.14694165575376378	1.2641325429930808	0.377442640638655	-0.49467317927236504	
14.3	0.39469712109517713	-0.5498774373678857	1.0606642671647148	-1.3369101746305714	0.3721279927563853	-0.4979437146432994	
14.31	0.38878972078570884	-0.5532433235915365	-2.145764741298521	-1.1380142600090049	0.3667874077542431	-0.5011570370237752	
14.32	0.38285489605521217	-0.5565466615178585	-0.9923295832620286	-2.2648674533855413	0.3614218005718338	-0.5043129317866377	
14.33	0.3768933003966439	-0.5597872432229063	0.8778855325765905	1.0701950007849168	0.356031445027158	-0.5074112269284311	
14.34	0.37090558867502943	-0.5629648675924511	-0.10934344631989601	-0.16496654429735275	0.3506172567333929	-0.510451714819277	
14.35	0.3648924170640972	-0.5660793403126008	1.3009999671737948	-0.32829970686000387	0.34517951355402915	-0.5134342412940851	
14.36	0.3588544429825056	-0.5691304738609662	1.1680347398356683	0.4060079367176622	0.33971913146078586	-0.51635860575685	
14.370000000000001	0.35279232502967955	-0.5721180874983451	-0.8453005551613586	-1.9014546568326123	0.3342363921695911	-0.5192246718645867	
14.38	0.34670672292128024	-0.5750420072608834	0.7533638103881615	-1.1160887891805542	0.32873221169837524	-0.5220322461322543	
14.39	0.3405982974243106	-0.5779020659526898	1.542296153091817	-0.6693397972022005	0.3232068754497124	-0.5247812099680944	
14.4	0.3344677102918966	-0.5806981031388607	0.48190211194286847	-2.1291691538673216	0.3176612991298916	-0.5274713771036563	
14.41	0.32831562419774446	-0.5834299651388896	-0.6491492530481247	0.7279971612110615	0.31209577168066305	-0.5301026466228232	
14.42	0.3221427026703009	-0.5860975050204228	1.201532644583671	-0.6045265552137901	0.3065112081752385	-0.53267483953679	
14.43	0.3159496100266305	-0.588700582593332	0.9513741365806261	-0.9119892188488323	0.30090790091427155	-0.5351878725731364	
14.44	0.30973701130603115	-0.5912390644040676	0.8523477948048275	-0.3550135748357841	0.29528676399650505	-0.537641574045821	
14.450000000000001	0.3035055722034017	-0.5937128237302612	1.0194444656403934	-1.3462951080670604	0.2896480929369431	-0.5400358782823019	
14.46	0.2972559590023886	-0.596121740575541	-2.6973569012252305	-0.5510087367625748	0.28399280052394144	-0.5423706209623244	
14.47	0.2909888385083122	-0.5984657016645335	1.1719263995892837	2.8290728453379597	0.2783211853145108	-0.544645753923781	
14.48	0.28470487798091265	-0.6007446004380101	2.092836688559888	0.003937429807790993	0.27263415848659167	-0.5468611202891631	
14.49	0.27840474506691726	-0.60295833704815	0.7150432196962102	1.0653527225861752	0.2669320214068512	-0.5490166893287246	
14.5	0.27208910773245354	-0.605106818353886	0.4648181042321804	-0.9601899408098064	0.26121568337800954	-0.551112311616105	
14.51	0.26575863419532586	-0.6071899579162983	0.9621973075867651	-1.3587589480472362	0.25548544840042886	-0.5531479738197927	
14.52	0.25941399285717215	-0.609207675994024	0.5976394665422875	-0.2995040866223647	0.24974222356579576	-0.5551235339781885	
14.530000000000001	0.2530558522355191	-0.6111598995386499	0.9048371139361351	-1.952864842962685	0.2439863153380893	-0.5570389960897276	
14.540000000000001	0.24668488089575982	-0.6130465621900509	0.24815588114117063	-2.920004327635845	0.23821862828981497	-0.5588942257022221	
14.55	0.24030174738305568	-0.6148676042716494	-0.5264031071538446	0.11672490075048936	0.2324394711679664	-0.560689244024693	
14.56	0.2339071201542015	-0.6166229727855522	-0.7704155920604119	0.02471517218667718	0.22664974572159685	-0.5624239241730458	
14.57	0.22750166750945788	-0.618312621407539	-0.7706900607224062	0.21553860034553274	0.2208497628022975	-0.5640983044805481	
14.58	0.22108605752437233	-0.6199365104818663	-1.151956493426523	-0.5917666372918696	0.21504042102198107	-0.5657122656316939	
14.59	0.21466095798160856	-0.6214946070158536	-0.8530810530374979	1.3568780928638087	0.20922203316513527	-0.5672658629923404	
14.6	0.20822703630280093	-0.6229868846742188	1.969493163722664	-0.7103150717318338	0.20339549440175683	-0.5687589848421879	
14.61	0.201784959480452	-0.6244133237731303	0.9558806231366948	-1.178378064563708	0.1975611192704056	-0.5701917034843008	
14.620000000000001	0.19533539400989047	-0.625773911273941	-0.4296919966747808	-3.6322726262812672	0.19171979918412957	-0.5715639147878674	
14.63	0.18887900582131456	-0.6270686407765713	-0.20151368816419352	-0.6742345084298129	0.1858718502958119	-0.5728757079013954	
14.64	0.1824164602119207	-0.6282975125125102	0.29497399111837497	0.20358027254716826	0.18001815994033502	-0.5741269862915752	
14.65	0.17594842177815984	-0.6294605333373975	-0.4795966077061983	-0.6225993347978995	0.1741590457027462	-0.5753178558635275	
14.66	0.16947555434812145	-0.6305577167231554	0.23699241152244632	0.49366401772360524	0.16829539054509807	-0.5764482276651129	
14.67	0.16299852091407008	-0.6315890827496383	0.9406026588169821	1.6632920835057532	0.16242751332182248	-0.5775182242280276	
14.68	0.15651798356515162	-0.6325546580957634	0.12077525001697814	-0.8059048664729629	0.15655629230980803	-0.578527764218571	
14.69	0.1500346034202874	-0.6334544760300921	0.48605034608227954	0.5977990835632162	0.15068204746900177	-0.5794769866474127	
14.700000000000001	0.14354904056127288	-0.6342885764008285	1.0300405799208887	-2.2201411515808527	0.1448056521046854	-0.5803658177953461	
14.71	0.13706195396610532	-0.6350570056251993	-0.1350698020521029	0.3962620987314266	0.13892742709750755	-0.5811944130476668	
14.72	0.13057400144254283	-0.6357598166781854	0.415364600576906	-0.5722693362914161	0.13304824049424374	-0.5819627062687279	
14.73	0.1240858395619337	-0.6363970690805691	-0.18529175332142767	-0.8577875674276332	0.12716841393667547	-0.5826708691200749	
14.74	0.1175981235933185	-0.6369688288862646	0.08906925375890211	-0.8003677488927542	0.12128880990521425	-0.5833188430105299	
14.75	0.11111150743782894	-0.6374751686688991	-0.21361875764513105	-0.7937786370075417	0.11540975065015252	-0.5839068157459681	
14.76	0.10462664356340123	-0.63791616750761	-0.42424320999271403	-0.9467190768528599	0.10953209278783699	-0.584434736281963	
14.77	0.09814418293982102	-0.6382919109720265	0.2718560359268445	-0.4396189408223617	0.10365615901740367	-0.5849028084073338	
14.780000000000001	0.09166477497411696	-0.6386024911064	0.6582100907923294	-0.8128946251728021	0.09778279980442998	-0.5853109886244413	
14.790000000000001	0.08518906744632926	-0.6388480064128528	0.2314935134473735	-1.7946404853760556	0.09191233812583464	-0.5856594965447119	
14.8	0.07871770644565168	-0.6390285618337097	0.5774446647575837	-0.2219746728415855	0.08604561802326853	-0.5859482962060989	
14.81	0.07225133630698993	-0.6391442687328802	-0.6656804439342399	-1.2470122171223483	0.0801829625877442	-0.5861776228747889	
14.82	0.06579059954793637	-0.6391952448762575	-1.137944592651843	0.4087913699158725	0.07432520915351508	-0.5863474481336608	
14.83	0.05933613680618621	-0.6391816144111016	0.4763796397737898	-0.6730085809834823	0.06847268077125598	-0.586458022702815	
14.84	0.05288858677741176	-0.6391035078443728	0.7407699779521664	-0.5120795545231827	0.06262620778564061	-0.5865093257270154	
14.85	0.0464485861536138	-0.6389610620199818	0.09630585275343645	-2.688192975264648	0.056786113033064745	-0.5865016231728575	
14.86	0.04001676956196615	-0.6387544200949258	1.388052549986685	-1.895434548263048	0.05095321962158071	-0.5864349017532913	
14.870000000000001	0.03359376950417303	-0.6384837315142721	0.9412925674920717	0.30113066199317773	0.045127850003558484	-0.5863094424795375	
14.88	0.027180216296361304	-0.6381491519849617	2.707751057065362	-1.3719658780111401	0.03931081977624598	-0.5861252396420027	
14.89	0.020776738009510742	-0.6377508434483962	-0.18003177598615483	-1.170188502447346	0.03350245085887223	-0.5858825890999502	
14.9	0.014383960410461638	-0.6372889740517746	-0.9844648356849065	-0.9152289413200541	0.027703551062778525	-0.5855814926732394	
14.91	0.008002506903502238	-0.6367637181181496	-0.7321342838360113	0.7269788747091928	0.02191444164305687	-0.5852222609049305	
14.92	0.001632998472558933	-0.6361752561151655	-0.5638648079020974	-0.26203725831358193	0.016135922339102556	-0.5848049031117373	
14.93	-0.004723946375991994	-0.63552377462245	0.4713074370621225	0.6747408287608785	0.010368313581983235	-0.5843297443279836	
14.94	-0.011067711669874358	-0.6348094662976212	-2.169136275631131	-0.9025572638288126	0.004612406797887571	-0.5837968013199032	
14.950000000000001	-0.017397684026806137	-0.6340325298408807	1.3011533340640304	-0.42085626607448945	-0.001131478574580342	-0.5832064134331322	
14.96	-0.02371325270971325	-0.6331931699581568	-0.2630098438520574	-1.8364366253341327	-0.00686255964248702	-0.5825586048301002	
14.97	-0.030013809681261328	-0.6322915973227661	-0.2768073674700131	0.5457396378206059	-0.012580518171693983	-0.5818537289847103	
14.98	-0.036298749657665885	-0.631328028535559	-1.1156419156826611	-0.5226798248407056	-0.018284579984906773	-0.581091817399157	
14.99	-0.042567470161778254	-0.630302686083518	-0.15679302161195846	-0.5861735872872426	-0.02397442824623432	-0.5802732374965746	
15.0	-0.04881937157542454	-0.6292157982967719	-0.035579603907890986	-0.2909002590711124	-0.029649297717834113	-0.5793980280407208	
15.01	-0.055053857190978495	-0.6280675993039964	-0.17699878479125575	0.8187244746163265	-0.03530887313293473	-0.5784665702150971	
15.02	-0.061270333262151866	-0.6268583289861649	0.27778892268027855	-0.8413534354747552	-0.040952398411767475	-0.5774789099966908	
15.030000000000001	-0.06746820905398426	-0.6255882329286188	-0.6571002510050141	1.0374507248262872	-0.046579560015726496	-0.5764354421166498	
15.040000000000001	-0.07364689689200893	-0.6242575623714219	-0.969462657302836	-1.4757801467752132	-0.05218961125494453	-0.5753362196982384	
15.05	-0.07980581221059152	-0.6228665741579659	0.4685223182873884	-0.20068196618887418	-0.05778224046289214	-0.5741816508336081	
15.06	-0.08594437360040336	-0.6214155306817946	0.012723080215392313	1.3878030304930815	-0.06335671057376532	-0.5729717957000771	
15.07	-0.09206200285502625	-0.6199046998316141	0.10511905234234115	-1.1097194310902154	-0.06891271195004864	-0.5717070755696445	
15.08	-0.09815812501666527	-0.6183343549344534	0.9608691294253011	-0.3730785014910336	-0.07444951735188088	-0.5703875576007904	
15.09	-0.1042321684209519	-0.6167047746969441	-1.1267965596816376	0.26080028813948986	-0.07996681933233013	-0.569013675996776	
15.1	-0.11028356474081963	-0.6150162431446847	-0.9655240219916839	-0.7529159420433914	-0.08546390069328266	-0.5675855048759856	
15.11	-0.11631174902943447	-0.6132690495596583	1.1409079017995596	-2.113622325723988	-0.09094045630843565	-0.5661034911262559	
15.120000000000001	-0.12231615976216265	-0.6114634884156664	-1.6051995173362053	-1.6674228474846227	-0.09639577925705242	-0.5645677157566491	
15.13	-0.1282962388775512	-0.6095998593117518	-1.4377083852085655	-0.02866727045791706	-0.10182956687912055	-0.5629786381122414	
15.14	-0.13425143181732063	-0.6076784669035683	0.6836103993676752	0.2838368530856764	-0.10724112270056542	-0.5613363460393754	
15.15	-0.14018118756532744	-0.6056996208326745	0.09801900445671119	0.17885571348832174	-0.11263014671357524	-0.5596413111013256	
15.16	-0.14608495868549837	-0.6036636356537098	-0.040852821626222516	0.5427683782141351	-0.11799595308473565	-0.5578936278995772	
15.17	-0.1519622013587078	-0.6015708307594239	-0.243621609459091	-0.5295856358234022	-0.12333824457838052	-0.5560937799814114	
15.18	-0.15781237541858523	-0.5994215303035241	-0.12654482839101575	-0.3911883595925174	-0.12865634621189476	-0.554241868636614	
15.19	-0.16363494438623166	-0.5972160631213103	-0.25574705907818757	-2.1160847222788397	-0.13394996366143558	-0.5523383891441496	
15.200000000000001	-0.16942937550382914	-0.5949547626480594	1.186013327090589	-0.27762580894572236	-0.13921843298552047	-0.5503834494213067	
15.21	-0.17519513976712014	-0.5926379668351333	-0.5733432685171953	0.02004281855596457	-0.14446146291026593	-0.5483775562174062	
15.22	-0.18093171195675256	-0.5902660180637663	-0.34230524823453173	-1.1734773128797529	-0.14967840072713234	-0.546320824027752	
15.23	-0.1866385706684523	-0.5878392630565114	1.6078102345566212	0.05616243583839986	-0.1548689583280075	-0.5442137707971109	
15.24	-0.19231519834202154	-0.5853580527863014	-0.16480549631218575	-2.401246897304125	-0.1600324944400754	-0.542056517519652	
15.25	-0.19796108128913753	-0.5828227423830987	2.03405530823604	0.1682768554114381	-0.1651687242580131	-0.5398495931032267	
15.26	-0.20357570971993505	-0.5802336910380959	-0.3085554107388886	-0.2799493674172947	-0.170277018088404	-0.537593124927164	
15.27	-0.20915857776835484	-0.5775912619054372	1.1582564046918036	1.5330172716825818	-0.17535709460339077	-0.5352876526532121	
15.280000000000001	-0.2147091835162414	-0.5748958220014243	-1.8700532218259192	0.8381897148638425	-0.18040833581330443	-0.5329333099177271	
15.290000000000001	-0.22022702901616437	-0.5721477421011782	-0.06658256820049799	0.9348326164573513	-0.18543046404209204	-0.5305306469087839	
15.3	-0.22571162031296238	-0.569347396632716	-1.8101851834638978	0.24804969973544955	-0.19042287312499487	-0.5280798034038974	
15.31	-0.23116246746397112	-0.5664951635684176	0.6132918391406152	0.08012045034684045	-0.19538528921396608	-0.5255813398790219	
15.32	-0.23657908455793003	-0.563591424313844	-1.4494469007669548	-1.7452227392267725	-0.2003171180853004	-0.5230354021486854	
15.33	-0.24196099633182752	-0.560636579360106	0.04180855805151798	-0.8957278797118925	-0.20521808988428294	-0.5204425607274146	
15.34	-0.24730774520727375	-0.557631068469838	-0.5295036218977088	1.269097402191027	-0.21008762243797433	-0.5178029673552526	
15.35	-0.2526188613004024	-0.5545752986948389	-1.4108220464844312	-2.0107397474179285	-0.21492545004916327	-0.5151172023510767	
15.36	-0.2578938783983733	-0.5514696786476305	-1.8772538612959158	-1.0017515134607606	-0.2197310027165914	-0.5123854232688705	
15.370000000000001	-0.26313233515991186	-0.5483146211848302	-0.7741727987400217	-1.9675487019995008	-0.22450401902970682	-0.509608219939742	
15.38	-0.26833377512313605	-0.545110543353792	1.4722956707721948	0.9058412706783353	-0.22924394130574305	-0.5067857556740328	
15.39	-0.27349774671434496	-0.5418578663390956	-0.5669828016037224	-1.1076391948847064	-0.23395051254634328	-0.5039186295233633	
15.4	-0.2786238032577157	-0.5385570154088943	0.6385977388581403	1.005977350522398	-0.23862318752158163	-0.5010070104739521	
15.41	-0.2837115029858902	-0.5352084198611177	-0.34075437064807834	-0.9489709135804163	-0.24326171373564462	-0.4980515064918196	
15.42	-0.2887604090514115	-0.5318125129695329	0.587966364639041	-1.0359445931332711	-0.24786555857953638	-0.49505229217357616	
15.43	-0.2937700895389774	-0.5283697319296676	-2.120681467843495	0.7501594570549976	-0.2524344741495548	-0.492009984093022	
15.44	-0.2987401174784776	-0.524880517804595	-0.701928424328011	0.4139512085891811	-0.2569679406010623	-0.4889247623744716	
15.450000000000001	-0.30367007085878256	-0.5213453154705838	0.6457354529344361	-3.2376256246881585	-0.2614657147100177	-0.4857972519325891	
15.46	-0.30855953264224256	-0.5177645735626191	-0.47181448147542127	-0.06662378370541938	-0.2659272895530227	-0.4826276382843886	
15.47	-0.31340809077987997	-0.5141387444197851	-0.3998633734909271	0.08602813383250707	-0.2703524266766807	-0.47941655440932934	
15.48	-0.3182153382272207	-0.5104682840305276	-0.7486772501130137	-0.3006613531296166	-0.2747406321779173	-0.4761641911530647	
15.49	-0.3229808729607459	-0.5067536519777841	0.826398510406378	-1.1644116558025588	-0.27909167250464356	-0.4728711892386089	
15.5	-0.327704297994924	-0.5029953113839932	-0.0301899440399781	-0.47458686674440403	-0.2834050668697709	-0.46953774473373844	
15.51	-0.33238522139979143	-0.49919372885598057	-0.28836294522444345	-0.8972552098216449	-0.28768058674421565	-0.46616450583378555	
15.52	-0.3370232563190473	-0.4953493744297242	0.30603128902024546	-0.2840263468197488	-0.2919177645330448	-0.46275167371698356	
15.530000000000001	-0.34161802098862964	-0.4914627215150028	0.24660690812930702	-0.693856984376069	-0.2961163768529943	-0.4592999037656218	
15.540000000000001	-0.3461691387557353	-0.4875342468399305	-0.1335820923181987	-1.1094624050788764	-0.3002759693951632	-0.45580940215438864	
15.55	-0.3506762380982607	-0.48356443039537206	1.1963552588925839	-0.3197939840907575	-0.3043963240192093	-0.4522808311693379	
15.56	-0.3551389526446146	-0.4795537553792525	-0.41542648628373363	0.322885154805141	-0.3084769997907297	-0.4487144018598504	
15.57	-0.35955692119388105	-0.4755027081407548	-0.08147587322593708	-0.1864968157453884	-0.3125177839248427	-0.44511078314848485	
15.58	-0.36392978773629425	-0.4714117781244107	-1.0068823410891847	-1.025054168055642	-0.3165182489193959	-0.44147019082277456	
15.59	-0.368257201473992	-0.46728145781408664	-0.2181419744678628	-0.1310274374436763	-0.32047818746890855	-0.4377933001634336	
15.6	-0.3725388168420143	-0.463112242676866	1.2152227069033532	0.6066801491820998	-0.32439718556309227	-0.43408033156763504	
15.610000000000001	-0.3767742935295148	-0.45890463110683094	-1.0200318953182537	1.1364995374693592	-0.3282750414871109	-0.4303319664117261	
15.620000000000001	-0.3809632965011458	-0.4546591243687482	-1.5145561221396047	0.7528934597906883	-0.33211135478820464	-0.4265484295574216	
15.63	-0.38510549601859534	-0.45037622654165144	0.6116541468012202	0.08700396681738087	-0.33590592941255154	-0.4227304082030891	
15.64	-0.3892005676622273	-0.44605644446233644	-0.5379667198959066	-1.455180475676223	-0.33965837855850217	-0.41887813153485576	
15.65	-0.39324819235280273	-0.4417002876687601	-0.2972439873830327	-1.807253014589632	-0.34336851192699347	-0.4149922923015282	
15.66	-0.39724805637324245	-0.43730826834335035	-0.4423613600665773	-0.6396894820624228	-0.3470359563978719	-0.41107312387200057	
15.67	-0.4011998513904008	-0.43288090125622736	-0.3220781274608657	-1.8420656828123905	-0.3506605275367139	-0.4071213242822435	
15.68	-0.40510327447681477	-0.4284187037083397	0.4454274090466234	-1.2132034327689678	-0.35424186595153	-0.40313713094422193	
15.69	-0.40895802813239523	-0.4239221954745156	-1.248082218731669	-0.5940445002256816	-0.3577797931586585	-0.39912124688743267	
15.700000000000001	-0.41276382030602804	-0.4193918987464328	-1.4245379044115165	-0.9036023204853361	-0.36127396354596697	-0.39507391344518134	
15.71	-0.41652036441704654	-0.4148283380755119	-0.33155222737933887	-0.7427463943859295	-0.36472420464498306	-0.3909958383572374	
15.72	-0.4202273793765525	-0.4102320403157249	-2.0266670688263853	-1.7382366676138346	-0.368130184687963	-0.38688726672917356	
15.73	-0.4238845896085379	-0.40560353456633635	-1.7969381256504664	-0.17413677477312586	-0.3714917372972533	-0.3827489107436512	
15.74	-0.4274917250707839	-0.40094335211456666	1.4391914232608432	0.5955646989523405	-0.37480854456786	-0.37858101912422265	
15.75	-0.4310485212755007	-0.39625202637818635	0.3264198087859032	-0.9443894941673557	-0.37808044631037657	-0.374384308241934	
15.76	-0.4345547193096725	-0.3915300928480402	-0.444611191178687	0.33422525134317327	-0.38130713852285497	-0.37015903027265656	
15.77	-0.43801006585507746	-0.38677808903050515	0.7999968701033624	2.275948624687573	-0.3844884672355951	-0.36590590549449187	
15.780000000000001	-0.44141431320794655	-0.3819965543898829	-1.4820135432930917	-0.4738075845243357	-0.38762414240302434	-0.3616251894135353	
15.790000000000001	-0.4447672192982257	-0.3771860302907336	-0.760370342684084	0.27402397765879505	-0.3907140163506177	-0.357317605929714	
15.8	-0.4480685477084161	-0.3723470599401411	0.17538506171596635	-0.17557696985278554	-0.3937578129844011	-0.35298341370172764	
15.81	-0.45131806769194727	-0.3674801883299281	0.4393536137394475	0.6021435408941185	-0.39675539102091384	-0.34862334002075407	
15.82	-0.45451555419105794	-0.36258596217881134	0.05840129263671845	-2.0812358387909065	-0.39970648832368966	-0.3442376465212264	
15.83	-0.4576607878541472	-0.3576649298745027	-2.9988995955423716	-1.4146216978197177	-0.4026109700537558	-0.3398270636265009	
15.84	-0.4607535550525642	-0.3527176414157597	-1.4288356727171423	-0.20925371334437923	-0.40546858804794284	-0.3353918557688977	
15.85	-0.4637936478968008	-0.3477446483543849	0.013274444460064483	0.5392179178040802	-0.4082792139548756	-0.33093275626795715	
15.860000000000001	-0.46678086425205595	-0.3427465037371777	-0.8227323572988623	-0.21222247787223747	-0.4110426136341583	-0.3264500321850019	
15.870000000000001	-0.46971500775313346	-0.3377237620478444	2.070516613006038	-2.002297013015488	-0.4137586652470885	-0.32194441945885477	
15.88	-0.47259588781864836	-0.3326769791488564	0.4539624131484481	-1.1562902556072516	-0.41642714867177255	-0.3174161876200128	
15.89	-0.4754233196644977	-0.3276067122232759	0.08265856095416813	-1.122312829820493	-0.4190479486587778	-0.31286607495832913	
15.9	-0.4781971243165687	-0.32251351971653797	-1.5951466780632924	0.06647842528650982	-0.4216208590642983	-0.30829435333571564	
15.91	-0.4809171286226498	-0.3173979612781963	-0.5162138682255654	-1.0794369211186234	-0.4241457713006974	-0.3037017631072619	
15.92	-0.48358316526350903	-0.31226059770363446	-0.2423792010445565	-0.9930677025044056	-0.4266224931853938	-0.29908857831775	
15.93	-0.4861950727631078	-0.30710199087574397	0.6415885573646946	0.7776455857619609	-0.4290509228532193	-0.29445554110296	
15.94	-0.4887526954979155	-0.30192270370657215	0.39237840160171683	1.0333935730920178	-0.4314308820551913	-0.289802927548599	
15.950000000000001	-0.4912558837052921	-0.2967233000789401	0.5417333108146536	-0.7099981054149787	-0.43376227569281234	-0.2851314813085899	
15.96	-0.4937044934909027	-0.2915043447880392	-1.4176165093009048	0.13339832756183362	-0.43604493942768796	-0.28044148033190175	
15.97	-0.49609838683513596	-0.286266403482994	0.9160533114634949	-2.1677502020143353	-0.43827878496849926	-0.27573366952474127	
15.98	-0.4984374315984855	-0.2810100426084122	-1.8788681839057548	-0.08268298325307072	-0.4404636618556549	-0.2710083285606837	
15.99	-0.5007215015258658	-0.2757358293459103	-1.0366360631920277	0.914242220449917	-0.4425994886677865	-0.2662662033071806	
16.0	-0.5029504762498269	-0.27044433155562164	-0.07217934130418546	0.2563373737017276	-0.444686128750979	-0.261507575036992	
16.01	-0.5051242412926356	-0.2651361177176883	-0.6550158330257749	-0.1640752733602165	-0.4467235076265504	-0.2567331902923657	
16.02	-0.5072426880671854	-0.2598117568737451	-1.513279545987577	-0.6484547303463816	-0.44871150239771634	-0.25194333177596817	
16.03	-0.5093057138767122	-0.2544718185683764	-1.330855539479845	-0.9012638341597783	-0.4506500455438033	-0.24713874645836365	
16.04	-0.511313221913263	-0.24911687279058886	-2.0595675447623054	-0.42819927798439184	-0.45253902789702355	-0.24231971830411286	
16.05	-0.5132651212549089	-0.2437474899152467	0.018709517752282467	-1.7951886281515574	-0.454378388921526	-0.23748699445869395	
16.06	-0.5151613268616424	-0.23836424064453343	0.7454075181805069	1.3720947376537105	-0.45616803312941684	-0.23264085998401346	
16.07	-0.5170017595699508	-0.23296769594937872	-0.6173952629713167	0.33124294444543867	-0.45790790700512884	-0.2277820619343875	
16.080000000000002	-0.5187863460860083	-0.22755842701091433	-0.9191351610994316	-0.32999546122419804	-0.4595979286752824	-0.22291088633365563	
16.09	-0.5205150189774724	-0.22213700516191115	-1.9928379474439621	-0.84194177998925	-0.4612380516547	-0.21802807984976236	
16.1	-0.5221877166638416	-0.21670400182822053	0.39101420758833605	-0.28704362198596356	-0.46282820765048577	-0.2131339293238334	
16.11	-0.5238043834053371	-0.21125998847023952	1.687499949834156	0.5865349537926032	-0.4643683572094808	-0.20822918078708189	
16.12	-0.5253649692902884	-0.2058055365243554	-2.322820773657186	0.8056423546945912	-0.4658584455864067	-0.2033141217346581	
16.13	-0.5268694302209715	-0.2003412173444305	-1.5903023683755784	-1.1040321474101729	-0.467298440344239	-0.19838949730906727	
16.14	-0.5283177278978846	-0.1948676021432687	-1.2079107704420287	-1.168396362316924	-0.46868830020466185	-0.1934555954873708	
16.15	-0.5297098298024088	-0.1893852619341257	-1.0940277394848978	1.8888447008741496	-0.4700279998018091	-0.18851316027051201	
16.16	-0.5310457091778387	-0.18389476747220596	-0.30369975903435764	0.9526980902434801	-0.4713175112346752	-0.1835624799686802	
16.17	-0.5323253450087322	-0.17839668919620544	1.0819242022714952	0.5301232516318002	-0.4725568162094367	-0.1786042972056203	
16.18	-0.53354872199856	-0.17289159716985664	0.4750485648615437	-0.31153784088722636	-0.4737459001398544	-0.17363890041903404	
16.19	-0.5347158305456119	-0.16738006102349545	-0.007118447771295999	0.7566402772392872	-0.47488475179892503	-0.16866703063833782	
16.2	-0.535826666717129	-0.16186264989567223	-1.2597553707757312	-1.4350958257267887	-0.47597336983135746	-0.16368897625506146	
16.21	-0.536881232221631	-0.15633993237476085	-1.6565094659020854	1.3754284891602797	-0.47701175007902374	-0.15870547647868669	
16.22	-0.5378795343793992	-0.15081247644062717	-1.3346548406857002	-0.18658470117778722	-0.4779999043389207	-0.15371681945900997	
16.23	-0.5388215860910882	-0.14528084940629787	1.0092452152876503	0.6455806527524544	-0.47893783551646263	-0.14872374239281208	
16.240000000000002	-0.539707405804426	-0.13974561785969175	-0.6014507072623271	0.5064721570354844	-0.4798255684839152	-0.14372653297110016	
16.25	-0.5405370174789741	-0.1342073476053663	-0.9873732711415952	-0.26577825886729434	-0.48066311319751637	-0.1387259261797784	
16.26	-0.5413104505489128	-0.1286666036063021	-0.7250661807989051	-0.30403295870377006	-0.4814505074953333	-0.13372220906512244	
16.27	-0.542027739883813	-0.12312394992574671	0.2825904797546547	1.0984591913502362	-0.48218776838709787	-0.12871611417448553	
16.28	-0.5426889257473713	-0.1175799496690697	-1.855538600297163	0.908917454913519	-0.48287494659119884	-0.12370792774734737	
16.29	-0.5432940537540618	-0.11203516492569388	0.8715800821683606	-1.8842662849061163	-0.4835120661439228	-0.11869837966915973	
16.3	-0.5438431748236842	-0.10649015671104112	-0.3873669178773852	-1.798895893767499	-0.4840991905379188	-0.11368775518868947	
16.31	-0.5443363451337614	-0.10094548490855643	-0.7606803234294874	-1.0471661052647152	-0.48463635084526563	-0.10867678130048794	
16.32	-0.5447736260697658	-0.09540170821175264	-0.10192751232302677	-0.9889471065114549	-0.48512362319752084	-0.10366574212157618	
16.330000000000002	-0.5451550841731297	-0.08985938406633492	-0.3267580110431927	-1.2083852566535658	-0.48556104569298253	-0.09865536152469254	
16.34	-0.5454807910870133	-0.08431906861236194	-0.8896772475543946	0.18779157464992607	-0.4859487070089438	-0.09364592231887962	
16.35	-0.5457508234997934	-0.07878131662646204	-0.7984614955414001	-0.542485763760435	-0.4862866522214188	-0.08863814504010396	
16.36	-0.5459652630862402	-0.07324668146412866	-1.4148278099521923	1.1328779402980416	-0.4865749824589311	-0.08363231103126853	
16.37	-0.5461241964463479	-0.06771571500204693	0.11026655441295452	1.3851620505150102	-0.48681374973821245	-0.07862913725772103	
16.38	-0.5462277150417865	-0.06218896758051451	-1.0782215244529483	-0.09087220507810759	-0.4870030675305569	-0.0736289034524631	
16.39	-0.5462759151299399	-0.056666987945895975	-1.5025343375622227	1.6267909607269972	-0.4871429947630887	-0.06863232277883871	
16.4	-0.5462688976954975	-0.05115032319317658	-0.38040537504196015	-0.026936013052453387	-0.4872336571193746	-0.06363967319191227	
16.41	-0.5462067683795655	-0.04563951870855265	0.7829345143659878	-0.48043016545845385	-0.48727512040600035	-0.05865166387022404	
16.42	-0.5460896374062636	-0.040135118112124446	-0.5944342611860832	0.02465062118178976	-0.48726752241499205	-0.05366857079125269	
16.43	-0.5459176195067754	-0.03463766320064088	-1.1540188764584653	0.9102223387924254	-0.4872109357707985	-0.04869109896669656	
16.44	-0.5456908338408153	-0.0291476938903229	-0.14179481300484148	-1.6436086665902203	-0.4871055102505904	-0.04371952223088305	
16.45	-0.5454094039154824	-0.02366574815978084	1.3913030584870696	-0.23226507038423647	-0.4869513252562606	-0.03875454122347921	
16.46	-0.5450734586314683	-0.01819236201798579	-1.9969789880632156	0.27921329829888547	-0.4867485424407026	-0.033796427452475415	
16.47	-0.5446831718736455	-0.012728071006060045	-0.16248038408835186	0.35035659423248194	-0.48649724791572563	-0.028845877023899298	
16.48	-0.544238709057535	-0.007273410072869765	-0.3391520838256812	-0.3757097533957808	-0.48619761506721343	-0.023903158932602607	
16.490000000000002	-0.5437402224681203	-0.0018289117592320096	0.6177935810909969	0.48695683088423924	-0.48584973670213166	-0.01896896455763581	
16.5	-0.5431878696890166	0.003604893739848465	0.44772130399582866	0.2957265116907112	-0.48545379778458114	-0.01404356021660437	
16.51	-0.5425818135615552	0.009027478600081774	-0.7292909253713344	-0.5828806348723121	-0.48500989776225695	-0.009127632382427923	
16.52	-0.5419222221441312	0.014438317393654414	-2.226439477569014	2.1960369463324287	-0.48451823304586916	-0.004221444520718942	
16.53	-0.5412092686717991	0.019836887115869554	0.2653544992244605	0.45938709314717724	-0.4839789096496914	0.00067432198793895	
16.54	-0.5404431315161122	0.025222667212577835	-1.3756358217075952	-0.3059606829612521	-0.4833921353118724	0.005559406667022821	
16.55	-0.539623994145187	0.03059513960843184	-1.4863644051023766	-0.5411238938700079	-0.48275802255786665	0.010433133455558082	
16.56	-0.5387520450839898	0.035953788735874244	0.6095985356071365	1.0653627069667901	-0.48207679028453543	0.015295244996345948	
16.57	-0.5378274778748242	0.041298101564892525	-1.4486778555134767	0.14335789262895987	-0.48134855747757727	0.02014507073100309	
16.580000000000002	-0.5368504910380205	0.04662756763345259	0.8659942490622228	2.594740265448643	-0.4805735540663011	0.024982356572533254	
16.59	-0.5358212880328049	0.051941679078630426	-0.19997656662749191	-0.38398244387345815	-0.47975190538070345	0.029806437665420193	
16.6	-0.5347400772183429	0.05723993066839422	-0.21562167713206054	-1.1853670077838954	-0.47888385229313485	0.03461706331689042	
16.61	-0.5336070718149478	0.06252181983398981	-0.2263422913093568	0.03482336100038723	-0.47796952635249584	0.03941357459599976	
16.62	-0.5324224898654352	0.0677868467029479	-2.1708461156072274	0.24285430554039114	-0.4770091792594548	0.04419572431582985	
16.63	-0.531186554196624	0.0730345141326264	-2.3075751705432	-2.0454161205076695	-0.47600294868897225	0.048962859645115375	
16.64	-0.5298994923809591	0.07826432774431953	-0.3143464385922743	-0.2309041866371605	-0.4749510970201417	0.0537147370667161	
16.65	-0.5285615366982599	0.08347579595784507	0.0394458225281602	-0.2849396454297505	-0.4738537679817113	0.05845071002739534	
16.66	-0.5271729240975666	0.08866843002664135	-0.44456189194136553	-0.2800951061789091	-0.4727112344902205	0.06317053879288685	
16.67	-0.5257338961590912	0.09384174407328756	-1.3472684131786186	-0.5363840035573172	-0.47152364621541587	0.0678735832862046	
16.68	-0.5242446990562469	0.09899525512546561	-0.5053225951740522	-1.2441972879629741	-0.47029128646922824	0.07255960769003217	
16.69	-0.5227055835177514	0.10412848315231596	-0.6047397366632355	0.8621665345740734	-0.4690143107682296	0.077227978569754	
16.7	-0.5211168047897973	0.10924095110114129	-1.4782749030652076	-0.4745998928885343	-0.4676930126823603	0.08187846416775331	
16.71	-0.5194786225982663	0.11433218493447517	0.4944935315138951	-0.9093692674663794	-0.4663275534616617	0.08651043783664995	
16.72	-0.517791301110992	0.11940171366742997	-2.248067362661078	-0.6405325541504774	-0.4649182367849407	0.09112367204949894	
16.73	-0.5160551089000428	0.12444906940535508	0.07268729790746364	-0.3478741703415995	-0.46346522955027647	0.09571754708220988	
16.740000000000002	-0.5142703189040312	0.1294737873817193	-0.12994691369278588	0.2381209120947462	-0.46196884535532073	0.10029183977668088	
16.75	-0.5124372083904246	0.13447540599623542	0.4972746464212897	0.8028143923567238	-0.4604292566891961	0.10484593748909131	
16.76	-0.5105560589178513	0.1394534668531796	-1.51586793126671	-0.8137260311618913	-0.4588467868761048	0.10937962156542208	
16.77	-0.5086271562983972	0.14440751479985947	-0.4072200096301862	-0.3348898827545735	-0.4572216139031988	0.11389228659234864	
16.78	-0.5066507905598671	0.1493370979652472	1.664514158758299	-1.1961706300547275	-0.45555407064809933	0.11838371856572084	
16.79	-0.5046272559080187	0.1542417677986942	0.15744703309168762	-3.2380582256236816	-0.4538443405118125	0.12285331942532662	
16.8	-0.5025568506887368	0.15912107910875462	-0.4019756419597736	0.3149150098403436	-0.45209276575805185	0.12730087996770753	
16.81	-0.500439877350159	0.16397459010203422	0.03872139676403752	1.6839781076027776	-0.45029953506089104	0.1317258096257222	
16.82	-0.49827664240471975	0.16880186242209122	-0.4120998000245997	0.6908851157749154	-0.44846499993541883	0.1361279040913393	
16.830000000000002	-0.4960674563911222	0.17360246118830666	1.6948305568487179	-0.33345749495468213	-0.4465893542099847	0.14050658046874548	
16.84	-0.49381263383621066	0.17837595503474024	0.48982356195296883	0.274855097639976	-0.4446729584801443	0.14486163947295075	
16.85	-0.4915124932167382	0.18312191614892376	-0.5771274474472352	-0.9916981848461375	-0.44271601162422203	0.14919250600206882	
16.86	-0.4891673569210271	0.18783992031054955	-0.23683592553650584	0.06554756227796904	-0.4407188831258085	0.15349898591015015	
16.87	-0.48677755121049077	0.19252954693006485	-0.8775755472915043	-0.2351797061275112	-0.43868177680639237	0.15778051203717658	
16.88	-0.48434340618103144	0.19719037908709386	0.7255067202292735	-0.6555238529802896	-0.4366050708795808	0.16203689547701486	
16.89	-0.4818652557242758	0.2018220035687108	-1.8879700271152866	0.6074742333733644	-0.434488973971317	0.1662675771571719	
16.9	-0.47934343748866465	0.2064240109074836	-2.084081967349652	2.8062911752865403	-0.43233387287505726	0.1704723735238388	
16.91	-0.47677829284035794	0.21099599541931174	0.9819364568356357	1.8764455018540263	-0.43013998085912564	0.1746507337067607	
16.92	-0.4741701668239711	0.2155375552409792	1.6789496257466117	0.14346453391888336	-0.4279076931631386	0.17880247962280568	
16.93	-0.47151940812310955	0.22004829236743517	-0.0032145004335178418	1.1041629470832968	-0.42563722757042743	0.1829270687466633	
16.94	-0.46882636902069885	0.22452781268875724	-0.3560884277849616	1.087235246758383	-0.42332898756798204	0.18702432856555493	
16.95	-0.4660914053591095	0.22897572602675256	0.1911762849456678	-0.4185622996590661	-0.4209831953202991	0.1910937249983846	
16.96	-0.4633148765000405	0.2333916461712094	-1.1103684028827998	0.8772957196718245	-0.41860026241033593	0.1951350912300342	
16.97	-0.46049714528418195	0.23777519091571997	-0.28925360013196943	-1.203216907590431	-0.41618041524452476	0.19914790174073438	
16.98	-0.4576385779906126	0.24212598209309794	-0.41872987213439755	-0.5631724097584843	-0.41372407331595557	0.20313199549619437	
16.990000000000002	-0.45473954429595287	0.24644364561031218	0.17182470644940773	0.48519651601644337	-0.4112314671548046	0.20708685568010582	
17.0	-0.4518004172332382	0.2507278114829488	-2.0097989454166347	-0.16405985087417696	-0.40870302397441705	0.21101232711047987	
17.01	-0.4488215731505088	0.25497811386915586	-0.9558563429158462	2.0114567568993773	-0.4061389782976017	0.21490790179261954	
17.02	-0.4458033916691185	0.25919419110302844	0.3991922113317187	0.9072346256583737	-0.40353976486443255	0.21877343050747766	
17.03	-0.4427462556417228	0.26337568572744263	-1.1183400832717858	-0.11866243543852945	-0.40090562207875385	0.22260841416080598	
17.04	-0.4396505511099698	0.26752224452626355	-1.4330119265331052	-0.20305746858721868	-0.3982369920166915	0.22641270962555765	
17.05	-0.4365166672618468	0.27163351855594703	1.6055554825651073	0.4586041267692307	-0.39553411680091455	0.23018582678863478	
17.06	-0.43334499638870744	0.2757091631764586	-0.39522699620930707	-0.779822125465724	-0.3927974456887189	0.23392762870424452	
17.07	-0.4301359338419334	0.2797488380815287	-1.0090540737851412	0.8753607913760773	-0.3900272243847057	0.23763763433672025	
17.080000000000002	-0.42688987798925204	0.28375220732817025	-2.1192603154633605	-1.0915497426173053	-0.3872239091076505	0.24131571302576146	
17.09	-0.4236072301706738	0.28771893936546655	0.30573911610975235	0.9107291353262061	-0.38438774902648115	0.24496139287862279	
17.1	-0.42028839465404627	0.2916487070625862	0.2788477590646475	0.12705397508217345	-0.38151920713544146	0.24857454964237646	
17.11	-0.4169337785902285	0.29554118773598287	-0.7156933791601645	0.7101547058272477	-0.3786185359344963	0.25215472061450844	
17.12	-0.41354379196784274	0.2993960631757862	-1.5157739828749333	-0.7131898621621777	-0.3756862049872315	0.255701788069786	
17.13	-0.41011884756763095	0.3032130196713129	-0.43466827121001	0.5481982267594302	-0.37272246997489855	0.2592152985562626	
17.14	-0.4066593609163657	0.3069917480357126	-1.242515428397987	2.7193394895483665	-0.36972780686130613	0.26269514097597696	
17.150000000000002	-0.4031657502403417	0.3107319436296789	-1.3452593391134575	-0.1464848088309858	-0.3667024743576535	0.2661408711820108	
17.16	-0.3996384364184079	0.31443330638422945	-0.5028511878801155	0.6318331667132538	-0.36364695463404767	0.26955238479163074	
17.17	-0.39607784293453907	0.3180955408225158	-1.4474682415946036	1.8236624905798244	-0.36056150928272584	0.27292924706789545	
17.18	-0.39248439582994976	0.32171835608061705	-0.14583544057750358	1.0834225009407512	-0.357446626505143	0.27627136037432676	
17.19	-0.3888585236547082	0.32530146592732695	0.21913398575168908	0.7571869500719576	-0.3543025705983257	0.2795782994716917	
17.2	-0.3852006574188772	0.3288445887828603	-1.2248331045920686	-0.6848446837383311	-0.35112983563860267	0.2828499735529895	
17.21	-0.38151123054313124	0.33234744773649655	-1.7497563258815219	-0.9452409245601539	-0.34792868844705804	0.2860859669333054	
17.22	-0.37779067880887884	0.3358097705630866	1.183488920146928	0.3892422112455456	-0.3446996287934494	0.2892861957096371	
17.23	-0.3740394403078391	0.33923128973843836	-1.314309676265044	-0.12400456557476375	-0.34144292587060987	0.29245025380475886	
17.240000000000002	-0.3702579553910992	0.34261174245351206	-1.0302006604934368	0.32355352867822096	-0.3381590849780302	0.2955780642808661	
17.25	-0.36644666661761266	0.3459508706274276	-0.1534294991877253	0.5516075446469446	-0.33484837746695967	0.2986692307484788	
17.26	-0.36260601870213593	0.3492484209192446	0.23676335382016112	-0.3271794179236406	-0.3315113140311484	0.3017236832781366	
17.27	-0.35873645846261004	0.35250414473847314	-0.6150533521522528	0.8466071707523926	-0.32814816800050123	0.30474103523495333	
17.28	-0.3548384347669392	0.3557177982543177	0.10595589293431634	2.2142739868454204	-0.3247594552794741	0.3077212237555092	
17.29	-0.3509123984791994	0.3588891424035882	-0.7518985563756004	-0.6504518449768555	-0.3213454510027696	0.3106638720006019	
17.3	-0.3469588024052206	0.36201794289728845	-1.3181294672296113	-0.10752841562362264	-0.3179066761225111	0.3135689242313799	
17.31	-0.34297810123757694	0.3651039702258147	1.0833387595494504	0.31549331154581695	-0.3144434073904914	0.31643601348166644	
17.32	-0.33897075149992845	0.3681469996627741	2.1494708628312	1.5086066736033654	-0.3109561706376445	0.3192650911422966	
17.330000000000002	-0.3349372114907467	0.3711468112673587	1.3610323215234226	-0.8152351894143431	-0.30744524407553736	0.32205580018998653	
17.34	-0.3308779412263788	0.374103189885275	-0.18907130207292436	-0.6910449144988066	-0.3039111582126425	0.32480809918153486	
17.35	-0.32679340238345145	0.3770159251481881	1.5066419594322271	-1.7866450876681739	-0.30035419254578144	0.3275216411061835	
17.36	-0.3226840582406193	0.37988481147164377	0.033019457483365156	-0.060477401742205505	-0.2967748820865541	0.33019639169279685	
17.37	-0.3185503736196106	0.3827096480514637	-0.7958366440228399	1.0628554140732964	-0.29317350746605825	0.33283201400656676	
17.38	-0.31439281482560333	0.3854902388585554	0.15198675955637553	1.4507149478366959	-0.2895506079854504	0.33542848096119293	
17.39	-0.3102118495868742	0.3882263926321395	-0.40460435599805916	0.7453800539398712	-0.2859064652581255	0.3379854657554234	
17.400000000000002	-0.30600794699375544	0.39091792287133575	-1.2891261307394632	-0.2100390565111213	-0.28224162269944103	0.3405029485187399	
17.41	-0.3017815774368503	0.3935646478251041	-1.2001035488688663	1.1000362615274777	-0.2785563627159166	0.3429806126222971	
17.42	-0.2975332125445127	0.39616639048050084	0.5045185261960032	0.6004849810966164	-0.27485123266215866	0.3454184454325927	
17.43	-0.2932633251195927	0.39872297854921457	-2.139795306784266	-1.5219826203807154	-0.27112651557166	0.347816140514306	
17.44	-0.2889723890754011	0.4012342444523751	0.31516435136728305	-0.8268605881631639	-0.2673827625613931	0.3501736925136328	
17.45	-0.284660879370928	0.40370002530357835	-1.9142444821193663	1.9155653304998752	-0.26362025708698716	0.35249080521877985	
17.46	-0.28032927194525503	0.40612016289012853	-2.4015057168476908	0.7283252458654004	-0.2598395538964548	0.3547674805493307	
17.47	-0.2759780436512006	0.4084945036524405	-2.114824647409699	-0.966299884856139	-0.2560409366435923	0.3570034325506981	
17.48	-0.27160767218813625	0.41082289866160093	1.6951562997466036	1.2307760067233857	-0.2522249635608075	0.3591986704569087	
17.490000000000002	-0.2672186360340123	0.41310520359503455	-0.4634526009775543	1.4745401633576738	-0.24839191831979215	0.36135291858092006	
17.5	-0.26281141437654143	0.4153412787102668	-0.17622823421112233	-0.019692750749425225	-0.24454236247289374	0.36346619345471354	
17.51	-0.2583864870435466	0.417530988816747	1.1608685588674046	1.0752130852035326	-0.24067657948640042	0.36553822971413186	
17.52	-0.25394433443247527	0.41967420324569515	0.6802354140672495	-3.320426434706084	-0.23679513409639324	0.3675690511880454	
17.53	-0.24948543743903234	0.4217707958179642	-1.6409907068432519	1.3953475910061217	-0.23289830938197828	0.36955840283694863	
17.54	-0.24501027738496778	0.4238206448098636	0.6239960654337933	1.5989760367297388	-0.22898667307015938	0.3715063158237041	
17.55	-0.24051933594495728	0.4258236329169431	-0.05633807124141099	-0.69887908184679	-0.2250605076765176	0.3734125453788675	
17.56	-0.2360130950726168	0.42777964721568074	-0.5776911926684973	0.7098650467309853	-0.22112038377728574	0.37527713006068253	
17.57	-0.23149203692558734	0.42968857912307323	-0.20720112278780695	0.09156803607563435	-0.21716658310700906	0.3770998353781352	
17.580000000000002	-0.22695664378973035	0.43155032435407564	1.0528553768382916	0.32902084358324835	-0.21319967893327998	0.37888070723873424	
17.59	-0.22240739800238007	0.43336478287688157	-1.108373880043333	0.008484338341813391	-0.20921995203604055	0.38061952147571737	
17.6	-0.2178447818746605	0.43513185886600614	0.18304089722946065	-0.8971636079888147	-0.20522797819974598	0.3823163313127634	
17.61	-0.21326927782340407	0.4368514610859209	-0.22292651435631242	2.3272551641675765	-0.20122403705125208	0.38397092292810214	
17.62	-0.20868138488158058	0.4385235355957959	-2.005846000277199	0.12821268601657937	-0.19720870675289084	0.3855833568383703	
17.63	-0.20408160060405897	0.440148025985024	-1.0063347723348697	0.5449030702472543	-0.19318226557612522	0.38715342955459353	
17.64	-0.19947041380053743	0.44172486214907225	-0.006256860566840966	-0.5676757181023594	-0.1891452938900528	0.388681208906816	
17.650000000000002	-0.19484831329020377	0.44325397916231557	1.102493775802687	-0.5936131819620312	-0.1850980684548486	0.3901665017068275	
17.66	-0.19021578786736007	0.4447353172528856	0.8111152294793695	0.8573337323283854	-0.18104117166156433	0.3916093830874375	
17.67	-0.18557332626640144	0.4461688217780816	0.41163917813702355	0.9725609019291945	-0.17697487858224095	0.39300967015364574	
17.68	-0.18092141712618534	0.4475544432003176	-0.9961970782626439	1.3254786125250622	-0.17289977345276433	0.3943674453029306	
17.69	-0.17626054895376925	0.4488921370636009	1.6249534418547658	1.5526661395572892	-0.1688161294871221	0.3956825359507561	
17.7	-0.17159121008758757	0.4501818639705047	0.043649257552023896	0.23997432346974276	-0.1647245325921338	0.3969550317111757	
17.71	-0.166913888660034	0.4514235895596321	-1.1732794103385844	0.007220525566683178	-0.1606252539742093	0.39818477031190286	
17.72	-0.16222907255952218	0.4526172844835364	-0.3451340534164732	1.1994311173324697	-0.15651888100023628	0.3993718485476659	
17.73	-0.15753724939199054	0.4537629243870925	0.7387111759641688	-0.18367627904334222	-0.1524056827177428	0.40051611444052915	
17.740000000000002	-0.1528389064419226	0.45486048988628597	-0.1452214081237645	1.3266189857841153	-0.14828624779500732	0.4016176719177516	
17.75	-0.14813453063286047	0.45590996654741145	0.7387301559499004	0.8304102537897005	-0.14416084293782494	0.40267637930950617	
17.76	-0.14342460848744742	0.4569113448666555	0.9602693489747028	1.611937779450153	-0.14003005793717194	0.40369234759665734	
17.77	-0.13870962608703605	0.4578646202500417	0.26182105851167015	1.1282563090978726	-0.13589415700481378	0.4046654454327602	
17.78	-0.13399006903083932	0.45876979299372633	-0.9916926920777334	-0.5956760308974342	-0.1317537308745479	0.4055957907812569	
17.79	-0.12926642239469605	0.459626868264615	0.006188240795284489	-0.4060067733214114	-0.12760904109316237	0.4064832626191267	
17.8	-0.12453917068941628	0.46043585608129095	-0.07937331475058527	1.192921153088679	-0.12346067917214862	0.4073279858339994	
17.81	-0.11980879781878015	0.4611967712952249	1.7395375360328482	2.3682526137129982	-0.11930890383934653	0.4081298496945443	
17.82	-0.11507578703715567	0.4619096335722572	-1.7413977248639858	-0.860902067210761	-0.11515430720144443	0.40888898595347584	
17.830000000000002	-0.11034062090680682	0.4625744673743229	-0.2451630720011609	0.4857860716995958	-0.11099714501551755	0.4096052941617424	
17.84	-0.10560378125486956	0.46319130194140756	-0.6896973280497889	0.7448658594218988	-0.1068380097817474	0.41027891289250834	
17.85	-0.10086574913003206	0.46376017127371094	0.23423987106596683	-1.0620173405918358	-0.10267715417260354	0.4109097519100915	
17.86	-0.09612700475895494	0.46428111411399725	-2.533691363958311	0.9424061104770105	-0.09851517088445924	0.41149795657023375	
17.87	-0.09138802750240971	0.4647541739301173	1.0235365319878702	0.3716313818826794	-0.09435230935585995	0.41204344682891864	
17.88	-0.08664929581120603	0.4651793988976769	-0.07290080847567237	-1.631378082317971	-0.09018916229256667	0.41254637472409167	
17.89	-0.08191128718187429	0.46555684188283747	-1.9266124508099205	2.0872848201324326	-0.08602597578699016	0.41300667040597083	
17.900000000000002	-0.07717447811217423	0.4658865604252242	-0.4382876128520403	-0.3973216586458485	-0.0818633423370366	0.4134244925167582	
17.91	-0.07243934405640767	0.46616861672092647	0.5365229975981165	-0.8163347975741155	-0.07770150454713015	0.4137997813293306	
17.92	-0.06770635938057135	0.46640307760556793	-1.6591542348386028	0.8865446998172617	-0.07354105457021803	0.41413270207616315	
17.93	-0.06297599731738601	0.46659001453742727	-0.05975378087423031	1.0240768104423237	-0.06938223134026592	0.4144232050739802	
17.94	-0.05824872992117902	0.46672950358059134	-1.115722377722709	1.203140907276863	-0.06522562649652112	0.4146714620653854	
17.95	-0.053525028022692794	0.466821625388119	-0.6095100599016601	0.08081826317880719	-0.06107147517723909	0.41487743339066346	
17.96	-0.048805361183783424	0.46686646518519725	-0.022066978509146493	0.4559521272942875	-0.05692036832038364	0.4150412972119988	
17.97	-0.04409019765208402	0.46686411275227024	0.13936005592949227	-0.26394265042159515	-0.0527725371312241	0.4151630238573538	
17.98	-0.03938000431559749	0.46681466240812014	-0.5101225024983247	-0.8433826432240878	-0.04862857168551129	0.4152427978088677	
17.990000000000002	-0.03467524665729074	0.4667182129928818	0.2381211428729734	1.5458488620471176	-0.044488699096393136	0.4152805993501875	
18.0	-0.0299763887096674	0.4665748678509706	0.7880012185451384	0.36381218283317696	-0.04035350842303979	0.4152766191879247	
18.01	-0.02528389300935588	0.46638473481390363	-0.3041981681125957	0.2840704793909472	-0.036223222543421314	0.41523084749933903	
18.02	-0.02059822055174801	0.466147926182996	1.4109695368975428	-1.533119665812336	-0.03209842934162137	0.41514348115664645	
18.03	-0.015919830745666913	0.4658645587119102	1.4462943400347525	0.28749345443157404	-0.027979347299266343	0.41501452015671925	
18.04	-0.011249181368134242	0.4655347535890419	-0.4399512469539631	-0.3769597435024073	-0.02386656300034538	0.41484416745551045	
18.05	-0.0065867285192040825	0.4651586364197193	-0.6444272849927883	0.29054498326990297	-0.019760290354840067	0.41463243279075057	
18.06	-0.0019329265769349735	0.46473633720819935	-1.6661059117431085	0.24549218535132636	-0.015661114500194796	0.4143795251324898	
18.07	0.0027117718475329067	0.4642679903394387	-0.12385755979185695	0.017803199006475867	-0.011569244641865126	0.41408546388651446	
18.080000000000002	0.007346915954724947	0.46375373456062197	-0.3560908641613264	1.4025923774717612	-0.007485264315045752	0.4137504639434601	
18.09	0.011972056801424963	0.46319371296242573	0.7910232769344165	0.9102478652865823	-0.003409377888458845	0.41337455431878933	
18.1	0.016586747345079145	0.46258807295999904	-1.4930748587232197	1.589742587431545	0.0006578328684071199	0.4129579557075546	
18.11	0.021190542487973307	0.46193696627364306	-0.25620084925513653	-0.8628904036860814	0.004716168554273972	0.4125007066943628	
18.12	0.025782999121207156	0.4612405489091657	0.9945273922323525	-0.18771537853864945	0.008765049330333565	0.41200303365313573	
18.13	0.030363676168393527	0.4604989811378971	-0.6999934193895664	0.4202181628156103	0.012804280870994762	0.4114649846984208	
18.14	0.03493213462911651	0.45971242747633984	-0.7274294020984928	0.05307345757290571	0.016833285425634573	0.4108867917388905	
18.150000000000002	0.03948793762207842	0.4588810566654418	-1.40745239713373	0.37962333116870395	0.02085187389975663	0.41026851237157363	
18.16	0.04403065042795634	0.45800504164946537	2.6646044964461955	-0.7240983576588575	0.024859470745729948	0.4096103839285054	
18.17	0.048559840531933074	0.4570845595544354	-0.6989133375334463	-0.25909349770780543	0.028855892249972058	0.40891247341590437	
18.18	0.05307507766586689	0.4561197916661504	-1.2472717545524723	-1.1854341631858625	0.03284056517655709	0.4081750234801592	
18.19	0.057575933850120053	0.4551109234077291	-0.7462744701813999	-0.43491462836550987	0.03681331139110547	0.407398110455894	
18.2	0.06206198343497882	0.4540581443166821	-0.7122330970518257	1.1482348647086957	0.040773560050967245	0.4065819821932949	
18.21	0.06653280314169463	0.4529616480214794	-0.20285697530954566	0.23875476325552916	0.04472113874366163	0.40572672427463424	
18.22	0.070987972103077	0.4518216322176045	0.8963602041905918	1.9575748709751126	0.04865547915950092	0.40483258962882374	
18.23	0.07542707190366982	0.45063829864306354	-0.2228960970921639	-0.14489557566261552	0.05257641473405637	0.4038996730358558	
18.240000000000002	0.07984968661944175	0.4494118530533428	-0.8429736283773861	0.5684829339256722	0.05648337982096349	0.4029282323446441	
18.25	0.08425540285701183	0.448142505195784	-1.3670830953340132	-0.7651098249566343	0.06037621384529831	0.4019183714973837	
18.26	0.08864380979237352	0.4468304687833617	0.11050116801224488	3.047502339200766	0.06425435394069663	0.40087035309276425	
18.27	0.09301449920908378	0.44547596146784824	0.13555357323887451	0.2668553627673913	0.06811764564651336	0.39978429019044165	
18.28	0.09736706553593577	0.4440792048123351	1.6282994165647604	1.27370904511175	0.07196552899657739	0.3986604499626771	
18.29	0.10170110588404802	0.4426404242631053	0.1941488413538566	0.8560254451302585	0.07579785578042031	0.3974989545758781	
18.3	0.1060162200833995	0.44115984912082157	0.0070079087993221295	-0.14271896571845472	0.07961406904781129	0.39630007557968244	
18.31	0.11031201071874319	0.4396377125110272	-0.9403418258687464	-0.8912635690246631	0.08341402697391155	0.39506394420198543	
18.32	0.1145880831649258	0.43807425135392286	-0.1913644919334661	0.5942173758927303	0.08719717573317522	0.39379083621883215	
18.330000000000002	0.11884404562154899	0.4364697063334164	-0.31963041241305706	-0.12032003802991686	0.09096338000619088	0.39248089184253115	
18.34	0.12307950914698951	0.43482432186541276	-0.24708465536671304	0.27932002037368087	0.09471208920785727	0.3911343909155827	
18.35	0.12729408769174327	0.43313834606532886	-0.831961304948845	1.0844404048627112	0.09844317464317652	0.3897514825835252	
18.36	0.1314873981310603	0.4314120307148209	0.6698170014072371	0.5096531865552003	0.10215608908960931	0.38833245058537263	
18.37	0.13565906029688723	0.4296456312276886	-0.006786357212482136	0.8067619285962842	0.10585071058269199	0.38687745292820547	
18.38	0.1398086970090528	0.4278394066149559	-0.060544782995934604	0.5778859826707278	0.10952649537453779	0.38538677710105274	
18.39	0.14393593410572286	0.425993619449089	-1.5701101819432735	-1.0412557132014189	0.11318332835172759	0.3838605898846404	
18.400000000000002	0.1480404004730621	0.424108535827351	0.641684487997926	1.8201707315286897	0.11682066935074413	0.3822991823661759	
18.41	0.152121728074117	0.4221844253342578	0.6391370540544965	1.5980367217690108	0.12043841021525795	0.380702730027157	
18.42	0.1561795519768882	0.42022156100312247	-0.6829498508653256	-0.7159432932535948	0.12403601446221516	0.37907152736101374	
18.43	0.16021351038155718	0.4182202192766737	1.1503348942607508	0.9235208307038447	0.12761338101340114	0.37740575851106345	
18.44	0.16422324464688431	0.41618067996671404	-1.200534985435548	-0.24584359019514335	0.13116997718424553	0.3757057212065262	
18.45	0.16820839931571413	0.4141032262128175	0.14633849052663425	-0.3328131108504532	0.13470570903837195	0.3739716081424347	
18.46	0.1721686221396143	0.41198814444002535	-0.09903871775054957	0.4071464831049778	0.13822004784712386	0.3722037201518569	
18.47	0.17610356410258332	0.40983572431554405	-1.1410712247032109	2.1575039548132424	0.14171290685987464	0.37040225837953333	
18.48	0.1800128794438532	0.4076462587044	0.36971549152384897	1.465603820186285	0.1451837614483562	0.36856752659650993	
18.490000000000002	0.18389622567972186	0.4054200436240579	1.8864663779215132	1.0106414019559158	0.14863253212428457	0.3666997343117715	
18.5	0.18775326362443584	0.40315737819796066	0.2553874936913556	-0.7474482575560901	0.15205869845821396	0.36479918808295564	
18.51	0.19158365741008337	0.4008585646079816	-0.27143809669896757	2.955307983359359	0.15546218831488243	0.3628661056843507	
18.52	0.19538707450546944	0.39852390804577564	0.6424112313911476	1.2722549537064518	0.15884248559324288	0.36090079629644944	
18.53	0.19916318573398695	0.3961537166629904	0.3048831812011419	-1.9526837032521214	0.1621995255633423	0.3589034858369945	
18.54	0.2029116652904201	0.3937483015203423	0.23067379691592158	0.7932226367288341	0.1655327965611265	0.3568744859922659	
18.55	0.2066321907567058	0.39130797653551286	-0.21891002201474224	-0.09738673938257064	0.1688422413482296	0.3548140307154246	
18.56	0.21032444311659093	0.38883305842987026	1.6323000024090557	0.7988154143788375	0.17212735279765848	0.35272243398481556	
18.57	0.21398810676920688	0.3863238666739713	0.6703514702499922	0.7869642334834979	0.17538808123292832	0.35059993774911624	
18.580000000000002	0.217622869541503	0.38378072343184966	-0.3110477893939856	-0.5347383530382551	0.17862392415849584	0.34844685807381154	
18.59	0.22122842269955068	0.3812039535040495	0.11322458591859275	2.2070897058117436	0.18183483954793772	0.3462634448270766	
18.6	0.2248044609586864	0.37859388426939344	-0.5160622432453863	0.5783785056888175	0.18502032962982382	0.34405001598377816	
18.61	0.22835068249246182	0.3759508456254737	-0.3799404675890332	1.3172987521358828	0.18818036007847802	0.3418068292135625	
18.62	0.23186678894041252	0.3732751699278255	-0.4088589352497865	1.7246987346760285	0.19131443796343386	0.33953420426283565	
18.63	0.23535248541458692	0.3705671919277897	-0.8989591083076405	-0.3675904060241966	0.19442253670609164	0.33723240647605696	
18.64	0.23880748050485717	0.3678272487090168	1.0160844442728125	-0.5439412360975067	0.1975041683229015	0.3349017572027407	
18.650000000000002	0.2422314862829521	0.3650556796226208	-0.04880997699007367	1.486963028470387	0.20055931403598196	0.332542529379944	
18.66	0.24562421830522552	0.3622528262209405	0.7997517966319952	1.7550902589777975	0.2035874908939387	0.3301550457538328	
18.67	0.24898539561412697	0.3594190321898967	-0.4211405021131695	-1.0175995386012404	0.20658868799432395	0.32773958675877957	
18.68	0.2523147407383441	0.35655464327993697	0.19195224634600544	2.367797829437599	0.20956242749101592	0.32529647637171294	
18.69	0.2556119796916266	0.3536600072355229	-0.4554286170994846	0.11815669290166994	0.21250870642114125	0.32282600243708315	
18.7	0.25887684197023636	0.35073547372317093	0.9785450125075681	1.0425200022355554	0.21542705212067478	0.3203284899270456	
18.71	0.26210906054904076	0.3477813942579956	0.013689753844002533	0.9121696033627221	0.2183174696197666	0.31780423406264424	
18.72	0.2653083718761935	0.3447981221287669	-0.46556521407519236	-0.6265441977045602	0.22117949151699906	0.3152535605759664	
18.73	0.2684745158664206	0.3417860123214311	-1.3732287129433636	-0.5222621266257954	0.22401313089000144	0.31267677199201344	
18.740000000000002	0.2716072358928549	0.33874542144110514	0.5472737852336294	-1.7448469178538197	0.22681792568209835	0.31007419461262226	
18.75	0.27470627877743087	0.3356767076325011	-0.43367877356067625	-0.8154734279940599	0.22959389705028077	0.3074461381563286	
18.76	0.2777713947798057	0.3325802304987701	0.26199217765881055	-1.1498957302438537	0.2323405883606464	0.3047929293168911	
18.77	0.2808023375847798	0.32945635101875687	-0.21092777042874783	0.3696468667890506	0.2350580289023604	0.3021148848934439	
18.78	0.2837988694005254	0.32630543762329856	1.2379884502992904	1.6957075903453804	0.2377457675332828	0.2994123317941567	
18.79	0.2867607798151835	0.32312789036684747	0.8309055321731915	0.29598295970037286	0.24040384170903084	0.296685593787673	
18.8	0.2896878414641875	0.3199240880016745	0.736899928919019	0.658778250184411	0.24303180585368783	0.29393499781074356	
18.81	0.2925798273209926	0.3166944065615718	-0.32354129600248666	1.0946979499295004	0.24562970562432937	0.29116087451914996	
18.82	0.2954365145964727	0.3134392238862511	0.7617265581466621	0.9931486649065507	0.24819710108946694	0.2883635506574637	
18.830000000000002	0.29825768473011155	0.31015891958445185	2.0130892934061544	-0.07567258052704962	0.2507340461243905	0.285543363681461	
18.84	0.3010431233818992	0.30685387499670375	-0.5311429107681628	-1.1564911858367966	0.2532401065142668	0.2827006399481689	
18.85	0.30379262042489913	0.30352447315776504	0.47613175965408794	-0.12628103688288583	0.25571534436853355	0.2798357236195095	
18.86	0.30650596993845497	0.30017109875875725	-1.3427110044786772	0.3631304540226621	0.2581593312961505	0.2769489404607623	
18.87	0.3091829702020371	0.29679413810897526	1.7077450623275725	-0.5748510746618344	0.2605721376040321	0.27404064123137767	
18.88	0.3118234236896763	0.2933939790974198	-0.08608867490116512	0.6553546897984683	0.26295334084254113	0.27111115092040133	
18.89	0.314427137064992	0.2899710111540222	1.0970060179069694	-0.002741084788120296	0.26530301947362334	0.26816082678949954	
18.900000000000002	0.31699392117676284	0.286525625210608	-1.40623432953956	0.9083471527215005	0.2676207571224264	0.26518999283632033	
18.91	0.31952359105503986	0.28305821366157913	2.1170629781809445	-0.5201812625232459	0.2699066403576069	0.2621990127428948	
18.92	0.32201596590776954	0.27956917032433415	-0.03485556211782892	-0.6423984889850496	0.27216025899608337	0.25918820930253805	
18.93	0.3244708691178956	0.27605889039945	0.8701281925879231	2.050115228103387	0.27438170765003966	0.25615795253285967	
18.94	0.3268881282409372	0.27252777043060133	0.477706334573531	0.3012840081442876	0.27657058247018135	0.2531085638109695	
18.95	0.32926757500299547	0.2689762082642674	0.07379678881522606	0.8219400576598036	0.2787269860489233	0.2500404193742704	
18.96	0.33160904529919044	0.2654046030091933	2.017401347958494	-0.8330176498829596	0.28085052097309005	0.24695383902967083	
18.97	0.33391237919247996	0.26181335499565617	-1.3141338271736998	-0.11545110048646978	0.2829412977873687	0.24384920509022281	
18.98	0.33617742091286396	0.2582028657345054	0.6348910809048729	0.9403723485421203	0.2849989255795139	0.24072683562469754	
18.990000000000002	0.33840401885692445	0.2545735378760235	1.2490496910868947	1.8201893975221082	0.28702352286079863	0.2375871188885159	
19.0	0.34059202558769974	0.250925775168587	0.3107359039513335	-0.4735592996309577	0.28901470524005013	0.23443037103073658	
19.01	0.34274129783486135	0.24725998241714772	0.22457051346826956	-0.555657429021819	0.29097259920030843	0.23125698614333678	
19.02	0.34485169649516206	0.24357656544155706	0.20216398442169703	0.22090762509720946	0.2928968269453644	0.22806727827805015	
19.03	0.3469230866331525	0.23987593103470986	-0.8807133337772555	-1.284519218714152	0.2947875228851302	0.22486164722664773	
19.04	0.3489553374821189	0.2361584869205574	0.38708272157705353	0.20602518044293094	0.2966443158924595	0.22164040475843802	
19.05	0.3509483224452427	0.2324246417119566	0.8636658459176414	0.1676962570965635	0.29846734827322235	0.21840395627121134	
19.06	0.35290191909693636	0.22867480486840652	0.42150114657759685	0.9534239551976669	0.3002562556209173	0.21515261103305358	
19.07	0.35481600918435435	0.22490938665363958	0.08253990803927375	1.6395191293426103	0.3020111881113303	0.21188677996121355	
19.080000000000002	0.3566904786290346	0.22112879809311642	-0.13303454374399215	0.7909731158932074	0.3037317881276755	0.20860676961880023	
19.09	0.3585252175286655	0.21733345093140197	0.07922854825029335	0.9588845018910913	0.30541821366336386	0.20531299633686848	
19.1	0.3603201201589475	0.21352375758944356	1.6180643376549857	0.26580270872374484	0.30707011395824174	0.20200576379023305	
19.11	0.36207508497551955	0.20970013112177444	-1.7245598944450231	-0.15004444535438516	0.3086876547706402	0.19868549359970356	
19.12	0.3637900146159452	0.20586298517361815	0.4038614711637206	-1.790113883983146	0.31027049225734493	0.19535248637170272	
19.13	0.3654648159017132	0.20201273393794414	0.037709898605296444	-0.6842080852366724	0.3118187999183226	0.19200716889963307	
19.14	0.36709939984025175	0.19814979211244116	1.8229073516770953	0.4154164768057713	0.31333224083730754	0.18864983853920414	
19.150000000000002	0.3686936816269121	0.19427457485645883	0.42418590707071485	-1.4513191489335333	0.31481099623754744	0.18528092712632438	
19.16	0.3702475806469161	0.19038749774789315	1.8551731793468702	0.43327732053116336	0.3162547361666954	0.18190072858952258	
19.17	0.371761020477236	0.18648897674003806	-1.752128997568323	-0.21434573352791303	0.31766364953557324	0.17850967971315337	
19.18	0.3732339288883797	0.18257942811842626	0.8328188337224358	-0.8389804244632639	0.31903741338484715	0.1751080707735783	
19.19	0.3746662378460714	0.1786592684576339	0.6547240978837515	-0.2913650481973691	0.32037622428438906	0.17169634342734053	
19.2	0.37605788351278824	0.1747289145781011	1.7665918505867264	0.9035104358397007	0.3216797662700739	0.16827478409468646	
19.21	0.3774088062491461	0.1707887835029326	-1.263939802573883	1.05628989312241	0.3229482435428956	0.16484383919175763	
19.22	0.3787189506150957	0.16683929241473305	0.2236831424967699	-1.7701821150345063	0.3241813471713683	0.16140379109412023	
19.23	0.3799882653709219	0.16288085861244012	0.4460485271574145	0.01339684646376968	0.32537928893722845	0.15795509087983267	
19.240000000000002	0.38121670347800723	0.15891389946820914	-0.11457879106720209	1.0727985577517163	0.32654176695445036	0.15449801669886365	
19.25	0.38240422209935	0.15493883238432254	1.5989819358422903	-0.10295602722503477	0.32766900053283926	0.1510330241471997	
19.26	0.38355078259980696	0.15095607475014747	0.044868597154409384	0.25977134566436083	0.32876069488378873	0.14756038698614538	
19.27	0.3846563505460359	0.14696604389916473	2.4194188945671895	-1.3484448313611048	0.32981707674374433	0.14408056523198254	
19.28	0.38572089570612333	0.14296915706604268	1.439898804645046	-0.3370644997522527	0.33083785850343667	0.1405938280498683	
19.29	0.38674439204886246	0.13896583134380963	1.337578089052662	1.967741260732035	0.3318232741980724	0.13710063978743897	
19.3	0.3877268177426717	0.1349564836410876	0.947025799133556	-0.6531115508742615	0.3327730434880048	0.1336012648053091	
19.31	0.38866815515411673	0.13094153063944247	-0.6750274358714312	-1.3096908125565747	0.333687407589226	0.1300961716804005	
19.32	0.3895683908460269	0.1269213887508145	-0.0415279466647302	0.27639314730922043	0.3345660934895684	0.1265856198186436	
19.330000000000002	0.39042751557516986	0.12289647407508128	0.9631788824323857	0.9115258071408202	0.33540934949134726	0.12307008188135554	
19.34	0.3912455242894717	0.11886720235772788	1.0688025578771887	1.312677692982984	0.33621690994113196	0.11954981213811479	
19.35	0.3920224161247545	0.11483398894764651	1.699206261206012	-0.4028886531776241	0.33698903013359865	0.11602528724180099	
19.36	0.39275819440096743	0.11079724875509003	-0.07468281522493891	0.33327282538380953	0.3377254518290739	0.11249675614343682	
19.37	0.3934528666178924	0.10675739620975147	-0.4667005183067708	0.6511122744951445	0.33842643719927445	0.10896469938725364	
19.38	0.3941064444502963	0.10271484521902413	1.253210637235827	0.7519253730532358	0.3390917354809002	0.10542936040625102	
19.39	0.39471894374251204	0.0986700091264052	-0.41490763229760064	-0.44853273488313905	0.33972161559014674	0.10189122353987057	
19.400000000000002	0.39529038450241993	0.0946233006700958	1.268602220572832	1.8073482315657898	0.34031583428320894	0.09835052652912801	
19.41	0.39582079089481026	0.09057513194177133	1.595556967309848	-0.5967218906089597	0.34087466713167447	0.09480775740311786	
19.42	0.39631019123410327	0.08652591434554593	0.8524632270611586	0.7943980730386809	0.3413978784224455	0.09126314801483913	
19.43	0.39675861797640105	0.08247605855715295	0.039179586007803135	0.06056482241162739	0.34188575028427565	0.0877171900145321	
19.44	0.3971661077108521	0.07842597448331681	0.43824833385473166	-0.5087925895412042	0.34233805457949196	0.0841701091537673	
19.45	0.39753270115030154	0.07437607122136741	0.9909986207535406	-0.5684752277412004	0.34275507986069575	0.08062240062377153	
19.46	0.39785844312120816	0.07032675701906299	0.4080439618332816	-0.5160201539011711	0.343136605605203	0.07707428389580924	
19.47	0.39814338255280035	0.06627843923467347	2.596439721223293	-0.3805926258186234	0.34348292666221536	0.07352625758958266	
19.48	0.39838757246545276	0.06223152429729001	-0.5922833581616964	-0.9566540750586192	0.3437938301754785	0.06997853473354905	
19.490000000000002	0.39859106995825677	0.058186417667413115	-0.6040775174115341	0.7555961208791833	0.3440696171341859	0.06643161726456624	
19.5	0.39875393619576377	0.05414352379779214	-0.5781414505395615	-0.64937179182243	0.3443100824338915	0.06288571161151954	
19.51	0.39887623639387804	0.05010324609454081	-0.1907036861513376	-0.5649176026059535	0.3445155330196106	0.05934132289943846	
19.52	0.3989580398048747	0.046065986878551346	-1.7799734803900347	0.5347565780867847	0.3446857715964699	0.055798650829263496	
19.53	0.398999419701522	0.04203214734718069	-0.23065100723865928	-0.06592979578646767	0.34482111092069023	0.05225820357589476	
19.54	0.39900045336028245	0.03800212753626209	-0.25428424856760656	-1.38390150774265	0.3449213615583629	0.04872017396176792	
19.55	0.3989612220435718	0.03397632628240582	0.4774752472177481	-0.9020331722618606	0.3449868419041067	0.045185073110040413	
19.56	0.39888181098105135	0.02995514118564363	0.8166823941871328	-0.1666021032353498	0.345017370447765	0.04165308681078263	
19.57	0.3987623093499311	0.025938968572379817	-0.8414540270578392	-0.5490488687950881	0.34501327106003016	0.03812472900558541	
19.580000000000002	0.3986028102542609	0.021928203458703444	1.2986570530183332	0.7724107407117433	0.3449743701971262	0.03460017831496501	
19.59	0.3984034107031861	0.01792323951403385	2.2006456404937333	-0.7464787894767787	0.3449009970604556	0.031079951388455616	
19.6	0.39816421158814436	0.013924469025123343	0.189879108493148	-0.9532026020180882	0.3447929860785441	0.02756421952038908	
19.61	0.39788531765898205	0.00993228286044101	1.9722565551345537	-1.0006139259181839	0.3446506716516931	0.02405350197483649	
19.62	0.39756683749896493	0.005947070434909663	0.5965563319041527	0.41260431739254877	0.34447389622456764	0.02054796255885264	
19.63	0.39720888349866207	0.0019692196750512037	2.385940802094053	0.4854409457607844	0.3442629992000383	0.0170481230395006	
19.64	0.39681157182867843	-0.002000883015498778	1.5140950375168687	-1.6744454705863794	0.3440178311087061	0.013554139594966222	
19.650000000000002	0.3963750224112145	-0.00596285279005071	-1.167529612428552	0.6161123437280518	0.34373873615805767	0.010066536390394676	
19.66	0.39589935889042827	-0.009916306392524665	0.4145267295517837	0.8510569641034218	0.3434255730278413	0.0065854618496477635	
19.67	0.39538470860157765	-0.013860862190692269	1.4497096835056553	-1.7048586239997414	0.3430786905572521	0.0031114423807930627	
19.68	0.39483120253892057	-0.017796140208974742	0.4253777835795375	-0.7082275695699352	0.3426979555745592	-0.0003553814394540971	
19.69	0.39423897532234736	-0.021721762160823554	0.3573554444772804	1.4071706621971525	0.3422837214050103	-0.003814481076319303	
19.7	0.3936081651627267	-0.02563735148062951	1.6633729154770305	0.9804643545446198	0.34183586306244546	-0.007265723956260048	
19.71	0.39293891382593615	-0.029542533355198353	-0.3169152683201678	-0.004749874104156313	0.34135473816798695	-0.010708579525956621	
19.72	0.39223136659556107	-0.03343693475473636	0.4097469798737794	0.4678124615346954	0.3408402299472905	-0.014142923315318768	
19.73	0.39148567223423125	-0.03732018446338403	0.71511143684335	2.0746994391566904	0.34029270016432267	-0.017568222883573327	
19.740000000000002	0.3907019829435803	-0.041191913109243694	0.056911022590016125	0.46160506034337817	0.3397120402523927	-0.02098436199057929	
19.75	0.3898804543227976	-0.04505175319392796	0.36975135044526014	-1.2658606146128202	0.3390986159540847	-0.024390806426474853	
19.76	0.3890212453257532	-0.048899339121605156	1.1640445085499236	1.3160396604792215	0.33845232693842514	-0.02778744827158271	
19.77	0.38812451821667454	-0.05273430722751926	0.8209621397166684	-0.9236731978521376	0.33777354273444704	-0.031173751683346893	
19.78	0.38719043852434537	-0.056556295806010126	-0.4215270934551883	0.9373459400418245	0.33706217127268095	-0.0345496171937166	
19.79	0.38621917499481284	-0.06036494513798102	-0.7179048108044489	0.5959057158189078	0.33631858569099843	-0.03791450740146566	
19.8	0.38521089954256976	-0.06415989751785	-0.4038912807140805	0.8253536554879114	0.3355427022039809	-0.041268331440660284	
19.81	0.3841657872001992	-0.06794079727993041	0.3854142429886858	1.472992178129227	0.3347348973584413	-0.044610550440234445	
19.82	0.38308401606644793	-0.07170729082427701	0.2231442283094051	-1.5376216193322292	0.3338950956784131	-0.047941082250739175	
19.830000000000002	0.3819657672527158	-0.07545902664194437	-0.44999172596440895	-0.14504758158074163	0.3330236769267575	-0.05125938665209831	
19.84	0.38081122482793	-0.07919565533968448	-0.2173392276885558	1.8668538472061942	0.33212057396660427	-0.05456539028632197	
19.85	0.37962057576178365	-0.08291682966405911	-1.14041870943028	0.8934649148558882	0.3311861695793521	-0.05785855174795519	
19.86	0.3783940098663207	-0.08662220452494557	0.7962477130836467	0.09053613281636738	0.3302204049792348	-0.06113880654253241	
19.87	0.3771317197358327	-0.09031143701846006	0.3371129943841998	-1.1134845670474103	0.3292236657798841	-0.0644056121830305	
19.88	0.37583390068505895	-0.0939841864492475	-0.8839534427202113	0.01273630650271014	0.32819590154465716	-0.0676589131422379	
19.89	0.3745007506856516	-0.09764011435217235	0.4031212548734344	-1.0095214128961838	0.32713750054652974	-0.07089816597043933	
19.900000000000002	0.37313247030089725	-0.10127888451335915	1.7157544808112504	-1.5696458409777851	0.32604842070695894	-0.07412332420587099	
19.91	0.3717292626186609	-0.10490016299060756	-0.36820659034659875	0.471578540067945	0.3249290527388211	-0.07733384353494778	
19.92	0.37029133318253216	-0.10850361813315973	1.6854289989035045	-0.043198012794811655	0.3237793629513123	-0.0805296866537506	
19.93	0.36881888992115797	-0.11208892060079617	0.04536141743773414	-0.8856017233615077	0.3225997443094165	-0.08371030851844749	
19.94	0.36731214307572435	-0.11565574338228651	0.5651403109255921	0.27929244557996125	0.321390171486492	-0.08687568103163398	
19.95	0.3657713052302786	-0.11920376183488691	0.46352210765246393	-0.6230936496230357	0.3201510395334444	-0.09002525855209229	
19.96	0.36419662028695476	-0.1227326597406561	1.7657200362922003	1.6568264244667248	0.31888233147102885	-0.09315902227303892	
19.97	0.3625883347762332	-0.12624212339703877	0.5210221815617649	-0.15681456776699687	0.31758444424148635	-0.09627642605550184	
19.98	0.3609466781052333	-0.12973183753506431	-0.7809547410986133	1.4473563749350318	0.3162573692153514	-0.09937746047827908	
19.990000000000002	0.35927188258981113	-0.1332014895083574	-0.9516984878514012	-0.9460035903472477	0.3149015049879481	-0.10246157899861662	


==> data/fig_duffing.dat <==
x	y	
1.0	0.0	
0.9997001399657399	-0.059954021978461336	
0.9988014386767146	-0.11975233497306409	
0.9973059293487445	-0.17929988066493666	
0.9952165903586002	-0.2385027359969518	
0.9925373316056797	-0.29726857162852854	
0.9892729765993846	-0.3555070962801815	
0.9854292400887165	-0.41313048282848297	
0.9810127010506138	-0.4700537720121039	
0.9760307746285413	-0.5261952846184562	
0.9704916710118343	-0.5814769104863067	
0.9644043523716176	-0.6358243408121549	
0.9577785163726322	-0.6891675868542757	
0.9506245454042701	-0.7414411847676268	
0.9429534545075271	-0.7925843636947539	
0.9347768396609168	-0.8425411911449232	
0.9261068264319942	-0.8912606946783542	
0.916956019001136	-0.9386969589124301	
0.9073374495642295	-0.9848091968667609	
0.8972645281209146	-1.0295617946639748	
0.8867509926550321	-1.0729243286031132	
0.8758108597139234	-1.1148715536225042	
0.8644583753932322	-1.155383362168994	
0.8527079667338575	-1.194444712490402	
0.8405741935377037	-1.232045525368091	
0.8280717006088805	-1.26818054830651	
0.8152151704269979	-1.3028491861965992	
0.8020192762592075	-1.3360552974699251	
0.7884986357176372	-1.3678069547604257	
0.7746677647688687	-1.3981161690906352	
0.7605410322021059	-1.426998576599273	
0.7461326145626858	-1.4544730868270621	
0.731456451557575	-1.480561491577661	
0.7165262019395064	-1.5052880333705803	
0.7013552728296686	-1.5286797270891173	
0.6859569609853536	-1.5507679667916507	
0.670344149552835	-1.571585300987381	
0.654529377170783	-1.591166107453615	
0.6385248297047427	-1.6095464372656298	
0.6223423250232233	-1.626763766049522	
0.6059933001668572	-1.6428567538477434	
0.5894888008185553	-1.6578650138637396	
0.5728394729825917	-1.6718288903520886	
0.556055556780546	-1.684789245920555	
0.539146882272034	-1.6967872585104593	
0.5221228672081577	-1.7078642283217738	
0.5049925166256033	-1.7180613949493506	
0.4877644241893184	-1.7274197649966874	
0.4704467751916988	-1.7359799504336397	
0.4530473511162136	-1.743782017964486	
0.43557353567340074	-1.7508653496727506	
0.4180323222171622	-1.7572685152091931	
0.40043032244928767	-1.763029155789373	
0.3827737763201398	-1.7681838802671899	
0.36506856303342883	-1.7727681735508143	
0.3473202130630073	-1.7768163176274099	
0.329533921089616	-1.7803613254630553	
0.31171455976550955	-1.7834348880442759	
0.29386669407571075	-1.7860672794180392	
0.27599459186145325	-1.788287158860369	
0.2581022389990865	-1.790121731686571	
0.2401933584590158	-1.7915966347593082	
0.22227142573644518	-1.7927358964784836	
0.20433968458218604	-1.7935619098370745	
0.1864011631121711	-1.794095409200447	
0.16845869024926552	-1.794355450672727	
0.1505149124509679	-1.7943593959137942	
0.13257231067659328	-1.7941228992704776	
0.11463321754753061	-1.7936598980855196	
0.09669983465416643	-1.7929826060478822	
0.07877424996306781	-1.7921015094479689	
0.060858455278016754	-1.7910253662013325	
0.04295436370848654	-1.789761207504442	
0.025063827099156832	-1.7883143419860805	
0.007188653374053666	-1.7866883622179452	
-0.01066937625108827	-1.7848851534480223	
-0.02850849023465102	-1.7829049044203111	
-0.0463269098995544	-1.7807461201444639	
-0.0641228328946789	-1.7784056364789202	
-0.08189441697369954	-1.775878636391103	
-0.09963976413773801	-1.7731586677582494	
-0.11735690518824027	-1.7702376625724512	
-0.13504378473648793	-1.7671059574134726	
-0.1526982467161509	-1.7637523150529222	
-0.17031802036966925	-1.7601639470752675	
-0.18790068525281745	-1.7563265510495476	
-0.20544366646254014	-1.7522243540833389	
-0.22294423232751615	-1.7478401265780852	
-0.24039946947398338	-1.7431552219527078	
-0.25780627042054466	-1.738149621001503	
-0.2751613210998274	-1.7328019793043148	
-0.29246108842695007	-1.7270896780738623	
-0.3097018080347478	-1.7209888788251058	
-0.3268794722957106	-1.714474582251528	
-0.34398981875058704	-1.7075206916932146	
-0.3610283190636048	-1.700100081581614	
-0.3779901686242628	-1.692184671245856	
-0.3948702769156478	-1.6837455044655103	
-0.4116632587692246	-1.6747528351546705	
-0.4283634266260583	-1.6651762195622342	
-0.4449647839244172	-1.6549846153732708	
-0.4614610197337105	-1.644146488096351	
-0.4778455047547144	-1.6326299251217213	
-0.49411128880603766	-1.6204027578352036	
-0.5102510999167813	-1.607432692172702	
-0.5262573451453436	-1.5936874480001946	
-0.542122113244325	-1.5791349077040957	
-0.5578371792914834	-1.5637432743768642	
-0.5733940114066951	-1.547481239982743	
-0.5887837652785344	-1.530318132038468	
-0.6039972542335034	-1.5122239466262701	
-0.6190250290918011	-1.4931696798492553	
-0.633857350340135	-1.4731274883631866	
-0.6484842006285121	-1.4520708554968382	
-0.6628953030356969	-1.4299747713145698	
-0.6770801399358775	-1.4068159172349206	
-0.6910279726083198	-1.3825728535050599	
-0.7047278617318007	-1.3572262078309216	
-0.7181686889055928	-1.3307588634628664	
-0.7313391793387976	-1.3031561450366917	
-0.7442279258497995	-1.2744060004698294	
-0.756823414317631	-1.2444991772125646	
-0.7691140507270309	-1.213429391154107	
-0.7810881899489772	-1.1811934864833442	
-0.7927341663984825	-1.1477915848041182	
-0.8040403267114314	-1.11322722180485	
-0.8149950645822468	-1.0775074697823483	
-0.8255868579041663	-1.0406430443196375	
-0.8358043083539142	-1.0026483934176331	
-0.8456361835625521	-0.9635417673805019	
-0.8550714620142914	-0.9233452677545375	
-0.8640993808150522	-0.8820848736203842	
-0.8727094864725512	-0.8397904435384437	
-0.8808916864790346	-0.7964956942905148	
-0.8886361481305112	-0.7522382883570555	
-0.8959333912529662	-0.7070596417625297	
-0.9027744230131438	-0.6610048597339012	
-0.9091507272326959	-0.6141226664758461	
-0.9150542936165483	-0.56646524019672	
-0.9204776477530285	-0.5180880335417356	
-0.9254138813005696	-0.4690495791148855	
-0.9298566817758089	-0.41941127977113807	
-0.9338003613578989	-0.3692371833604334	
-0.9372398841238427	-0.3185937416050258	
-0.9401708911296768	-0.26754955279168313	
-0.942589722752313	-0.21617508796028895	
-0.9444934377068597	-0.16454240027037303	
-0.9458798281542355	-0.11272481722710204	
-0.9467474303138964	-0.06079661544826065	
-0.9470955299964886	-0.008832677653756837	
-0.9469241624712481	0.04309186844082169	
-0.9462341060829598	0.094902029645065	
-0.9450268690332957	0.14652334554748425	
-0.9433046687413477	0.19788230582060728	
-0.9410704297337645	0.24890664291368592	
-0.9383279083129022	0.29952483116936374	
-0.9350815228515656	0.34966724981154695	
-0.9313363717090121	0.3992663900686803	
-0.9270982206549334	0.4482570418514439	
-0.9223734746938167	0.4965765387752275	
-0.9171691491734904	0.544164988364267	
-0.911492840084936	0.5909654857660784	
-0.9053526934604461	0.6369243093048247	
-0.8987573737772045	0.6819910962022482	
-0.8917160312733728	0.7261189967948056	
-0.8842382680837582	0.7692648055756381	
-0.8763341031021449	0.811389067390013	
-0.8680139354773682	0.8524561571128698	
-0.8592885066502077	0.8924343311371099	
-0.8501688608381853	0.9312957490012543	
-0.8406663038753398	0.969016463485117	
-0.8307923603140631	1.0055763775021198	
-0.8205587286960759	1.0409591661168867	
-0.8099772348996206	1.07515216201675	
-0.7990597834699534	1.1081462027658078	
-0.7878183674603215	1.1399357864254427	
-0.7762650841428598	1.1705192001356595	
-0.7644119937910068	1.19989782321812	
-0.7522711247304316	1.2280762263890583	
-0.7398544432116092	1.255062008782263	
-0.7271738244982853	1.2808656276478443	
-0.7142410256042581	1.3055002240333626	
-0.7010676596923631	1.3289814452192459	
-0.6876651721495415	1.3513272646804153	
-0.6740448183518757	1.372557800346045	
-0.660217643133476	1.3926951319293812	
-0.6461944619730993	1.4117631180995418	
-0.6319858439123851	1.4297872142672208	
-0.6176020962195908	1.4467942917562229	
-0.6030532508127082	1.4628124591327505	
-0.5883490524558459	1.4778708864643664	
-0.5734989487427603	1.4919996332805574	
-0.5585120818814169	1.5052294810068219	
-0.5433972822934651	1.5175917706442057	
-0.5281630640425128	1.5291182464662083	
-0.5128176221050781	1.5398409065049836	
-0.4973688314981055	1.5497918605987626	
-0.481824248276928	1.5590031967724158	
-0.4661911124175577	1.5675068567230832	
-0.4504763523753481	1.5753345224990913	
-0.4346865770747528	1.5825175573069705	
-0.41882806977070947	1.5890868928105837	
-0.4029068096587281	1.5950728809634092	
-0.3869284787226511	1.6005052132903062	
-0.37089846779123625	1.6054128467082112	
-0.3548218834368876	1.6098239348047383	
-0.3387035556635899	1.6137657644031784	
-0.3225480463310768	1.6172646972423954	
-0.30635965826226397	1.620346116600124	
-0.29014244498100333	1.6230343786881616	
-0.2739002210271725	1.6253527686479559	
-0.2576365727961625	1.6273234609750884	
-0.2413548698497768	1.6289674842011501	
-0.22505827664560338	1.6303046896615099	
-0.20874976463187486	1.631353724177474	
-0.19243212465487702	1.632132006481336	
-0.17610797962592095	1.632655707212815	
-0.15977979739493986	1.6329397323153814	
-0.14344990377772515	1.6329977096609711	
-0.12712049568386247	1.6328419787315842	
-0.11079365429238358	1.632483583186267	
-0.09447135822219282	1.6319322661419795	
-0.07815549664428662	1.6311964679968438	
-0.06184788228282301	1.6302833266242749	
-0.045550264252058104	1.6291986797664895	
-0.029264340676211087	1.6279470694558964	
-0.012991771039270794	1.6265317482928623	
0.0032658117881944615	1.6249546874083554	
0.01950678989820781	1.6232165859399652	
0.035729549123477033	1.6213168818497956	
0.05193246829739262	1.619253763912732	
0.06811390904887149	1.6170241847035807	
0.08427220618502995	1.614623874411579	
0.10040565871463081	1.6120473553107761	
0.11651248661179084	1.6092879030152878	
0.1325907736822625	1.606337508872428	
0.14863856707755518	1.6031870784191673	
0.1646538162989421	1.599826364565737	
0.1806343608184386	1.5962439888531275	
0.1965779202342407	1.5924274684936277	
0.21248208427772003	1.5883632449124816	
0.22834430275109316	1.5840367140437213	
0.244161875474841	1.5794322586332419	
0.2599319423239966	1.574533282802177	
0.2756514734323764	1.5693222491236447	
0.29131725964387356	1.5637807184659198	
0.30692590328988856	1.5578893928551005	
0.32247380937201525	1.5516281616103282	
0.33795717722905794	1.544976151004629	
0.35337199276749776	1.537911777704433	
0.36871402133448333	1.5304128062408429	
0.38397880131246476	1.5224564107657017	
0.3991616385145455	1.5140192413455416	
0.41425760145967067	1.5050774950464558	
0.42926151760672765	1.4956069920629755	
0.44416797062667657	1.4855832571439973	
0.45897129879178616	1.4749816065688421	
0.4736655945610932	1.4637772409264915	
0.48824470544116455	1.4519453439510768	
0.5027022362012668	1.4394611876666785	
0.5170315525220446	1.4263002440944978	
0.5312257861567921	1.4124383037754704	
0.545277834374488	1.3978515900467412	
0.5591802922089564	1.3825167165953978	
0.572925566824027	1.3664109343830178	
0.5865058475910792	1.3495122988970807	
0.5999130982016195	1.3317997654831635	
0.6131390714143438	1.313253311226886	
0.6261753238864438	1.2938540610384994	
0.6390132311965284	1.2735844168202184	
0.6516440031665653	1.2524281885963475	
0.6640586995902129	1.2303707264863109	
0.6762482464749494	1.2073990524006286	
0.6882034529053688	1.1835019903399517	
0.69991502863505	1.1586702941771985	
0.7113736025143684	1.1328967718029055	
0.7225697418616575	1.106176404513834	
0.7334939728850899	1.078506460524947	
0.7441368022626828	1.0498866014847938	
0.7544887399878009	1.0203189808744249	
0.7645403235875591	0.9898083331698657	
0.7742821438214988	0.9583620526482759	
0.7837048719679407	0.9259902607178258	
0.7927992888053887	0.892705860651403	
0.8015563153963814	0.858524578604214	
0.8099670457811784	0.8234649897953412	
0.8180227816886652	0.7875485287333711	
0.8257150693718709	0.7507994823661258	
0.8330357386754799	0.7132449650346212	
0.8399769444427343	0.6749148741112824	
0.846531210369105	0.635841825202543	
0.852691306375698	0.5960612567102973	
0.8584502186514904	0.5556113315883559	
0.8638014458628012	0.5145326183449916	
0.8687389160948871	0.47286813215464585	
0.8732570032251289	0.4306631821687627	
0.8773505443134656	0.3879652099452151	
0.8810148573385692	0.3448236195664139	
0.8842457588679624	0.30128959966778335	
0.8870395812502871	0.25741593759816256	
0.8893931889179285	0.21325682593381412	
0.891303993388201	0.1688676615676014	
0.8927699665513024	0.12430483759501454	
0.8937896518332408	0.07962552821860702	
0.8943621728219421	0.034887466892522645	
0.894487238944742	-0.009851282071325351	
0.8941651477854698	-0.0545325582137417	
0.8933967836293291	-0.0990983457338439	
0.8921836118237818	-0.14349102016808102	
0.8905276685436407	-0.1876536007211166	
0.8884315455485776	-0.2315300080269046	
0.8858983695212511	-0.2750653271183586	
0.8829317755742618	-0.31820607538401213	
0.879535885147763	-0.3609004361446181	
0.8757154616465326	-0.40309778020947934	
0.8714757518011773	-0.4447493512021981	
0.8668224475220869	-0.48580859248056674	
0.8617616984612861	-0.5262311587589723	
0.8563000867388422	-0.5659750408407995	
0.8504446013701139	-0.6050006788783244	
0.8442026123959703	-0.6432710635248631	
0.8375818447181242	-0.6807518243438199	
0.8305903516417134	-0.717411304839397	
0.8232364881272705	-0.7532206234736121	
0.8155288837542166	-0.788153720034384	
0.8074764153980206	-0.8221873867193352	
0.7990881796231549	-0.8553012833000679	
0.7903734647939944	-0.8874779357315676	
0.7813417229057872	-0.9187027175714857	
0.7720025411378438	-0.9489638135739564	
0.7623656131310734	-0.978252164822703	
0.7524407099920153	-1.0065613947680845	
0.7422376510254909	-1.0338877155328374	
0.7317662741980284	-1.0602298138511699	
0.7210364063341836	-1.0855887160059532	
0.7100578331562974	-1.1099676320345344	
0.6988403236493259	-1.1333722227614713	
0.6873936066820486	-1.1558104511127283	
0.6757272999841142	-1.1772920925870354	
0.6638509129038467	-1.1978287993159855	
0.6517738287277057	-1.2174339690167246	
0.6395052882555557	-1.2361226138720436	
0.6270543746188416	-1.2539112297104376	
0.6144299993287339	-1.270817665858747	
0.6016408895413415	-1.2868609960399435	
0.5886955765270547	-1.3020613906886793	
0.5756023853311161	-1.3164399910571616	
0.5623694256124827	-1.3300187854839662	
0.5490045836480786	-1.3428204881983608	
0.5355155154894967	-1.354868421032744	
0.5219096412592535	-1.3661863984157754	
0.5081941405736545	-1.3767986160188004	
0.4943759490793713	-1.3867295434281444	
0.4804617560907923	-1.3960038212158838	
0.4664580033152451	-1.4046461627816664	
0.4523708846531527	-1.4126812613381843	
0.4382063470602232	-1.4201337024128795	
0.4239700924587337	-1.4270278822384816	
0.4096675806850086	-1.4333879324049574	
0.39530403346015364	-1.439237651145469	
0.3808844393711411	-1.4446004416289302	
0.36641355983757923	-1.4494992567289005	
0.35189592901096994	-1.4539564813203596	
0.33733584726768967	-1.4579939414046608	
0.32273740039892274	-1.4616328552062314	
0.3081044682244485	-1.4648937533853923	
0.29344073080961286	-1.4677964441115399	
0.27874967514435217	-1.4703599807555117	
0.2640346022534331	-1.4726026321350183	
0.24929863470711378	-1.4745418552470095	
0.23454472450138836	-1.476194270420856	
0.2197756612770211	-1.4775756388262151	
0.20499408084653223	-1.478700842269464	
0.19020247399834087	-1.4795838652125672	
0.17540319554722794	-1.4802377789482568	
0.16059847360032495	-1.4806747278654038	
0.14579041900778988	-1.4809059177384487	
0.13098103496737704	-1.4809416059747729	
0.11617222675206312	-1.480791093753882	
0.10136581152993435	-1.4804627199922769	
0.08656352824549779	-1.479963857067889	
0.07176704753162277	-1.4793009082379531	
0.056977981621273543	-1.4784793066841941	
0.04219789422824094	-1.4775035161192018	
0.02742831036603338	-1.476377032887869	
0.012670726074131056	-1.4751023894977675	
-0.0020733819792218555	-1.4736811595123411	
-0.01680254704850792	-1.4721139637407812	
-0.03151530304751071	-1.4704004776584718	
-0.04621017550180756	-1.4685394399918699	
-0.060885672747977626	-1.4665286624017015	
-0.07554027741036057	-1.4643650401983446	
-0.09017243818616133	-1.4620445640232782	
-0.10478056196973895	-1.4595623324304687	
-0.11936300634687225	-1.4569125653015713	
-0.13391807248984217	-1.4540886180288195	
-0.14844399848412254	-1.4510829963994805	
-0.16293895311751933	-1.447887372115747	
-0.1774010144376404	-1.4444925828495583	
-0.19182809680769847	-1.440888592572499	
-0.20621805001308874	-1.4370646316120643	
-0.2205686179034895	-1.4330091752972336	
-0.23487742377945534	-1.4287099608485385	
-0.24914196418806245	-1.4241540152298804	
-0.26335960268476316	-1.419327684660702	
-0.277527563623603	-1.4142166659230058	
-0.2916429260379976	-1.4088060395976976	
-0.3057026176742334	-1.4030803053647454	
-0.31970340923988866	-1.397023419501632	
-0.33364190892932866	-1.3906188347145934	
-0.3475145572884707	-1.3838495424371244	
-0.36131762248099164	-1.3766981177302355	
-0.3750471960181482	-1.3691467669189505	
-0.38869918901440725	-1.3611773780995218	
-0.4022693290310396	-1.352771574651857	
-0.41575315756987363	-1.3439107718916377	
-0.4291460282793727	-1.3345762369966168	
-0.4424431059352333	-1.3247491523415738	
-0.455639366257658	-1.3144106823764226	
-0.46872959662749963	-1.3035420441819492	
-0.4817083977634404	-1.2921245818376712	
-0.4945701864224032	-1.2801398447362913	
-0.5073091991853484	-1.2675696699792465	
-0.5199194973906534	-1.2543962689878247	
-0.5323949732772391	-1.2406023184643469	
-0.5447293573996383	-1.2261710558378767	
-0.5569161899399145	-1.2110862953423194	
-0.5689488395893973	-1.195332474004173	
-0.580820548095222	-1.1788948769592296	
-0.5925244083753389	-1.161759691728795	
-0.6040533766456935	-1.1439140919239956	
-0.6154002848521736	-1.1253463232344756	
-0.6265578534357706	-1.1060457908586825	
-0.637518704468816	-1.086003147547964	
-0.648275375200117	-1.065210381436752	
-0.6588203320468555	-1.0436609028310528	
-0.6691459850710805	-1.021349629127509	
-0.6792447029786564	-0.9982730670352497	
-0.6891088286784938	-0.9744293912728096	
-0.6987306954399211	-0.9498185189123368	
-0.708102643686038	-0.9244421785433403	
-0.7172170384608916	-0.8983039734282352	
-0.7260662876083334	-0.8714094378218971	
-0.7346428607003862	-0.843766085627516	
-0.7429393087529779	-0.8153834505609575	
-0.7509482847668794	-0.786273116995905	
-0.7586625651317029	-0.7564487406619884	
-0.7660750719307927	-0.725926058368197	
-0.7731788961848621	-0.694722885923774	
-0.7799673220722183	-0.6628591034288784	
-0.7864338521634255	-0.6303566271072097	
-0.7925722337082435	-0.5972393668528955	
-0.7983764860126936	-0.5635331686638464	
-0.803840917286147	-0.5292657799586116	
-0.8089600207884581	-0.4944671260037172	
-0.8137286089410791	-0.4591688286467322	
-0.8181418476247879	-0.4234042103574126	
-0.8221952512977021	-0.38720825208437754	
-0.825884694137045	-0.35061747780135744	
-0.8292064216092734	-0.3136698337433642	
-0.832157062198713	-0.276404562564023	
-0.8347336390248452	-0.23886207264539622	
-0.8369335810783882	-0.20108380279153537	
-0.8387547338063127	-0.1631120825371195	
-0.8401953687759377	-0.12498998830242047	
-0.8412541921482493	-0.08676119562590129	
-0.8419303516905831	-0.04846982770575686	
-0.8422234420588168	-0.010160300481634632	
-0.8421335080792123	0.02812283551210426	
-0.8416610457600521	0.06633505629034808	
-0.840807000763213	0.10443202832709209	
-0.8395727640658197	0.1423697749999503	
-0.8379601645421206	0.18010484533796756	
-0.83597145819573	0.21759448484149213	
-0.8336093137723788	0.25479680814278083	
-0.8308767944833161	0.2916709732760959	
-0.8277773355695066	0.3281773573259402	
-0.8243147327597152	0.3642776859963335	
-0.8204932883292437	0.39993463579633426	
-0.8163176393632998	0.4351124325057785	
-0.811792748910278	0.469776997797036	
-0.8069239145680286	0.5038959550457365	
-0.801716749409051	0.5374387049158701	
-0.7961771627381142	0.5703764932453665	
-0.7903113406940513	0.6026824709183627	
-0.7841257267074634	0.6343317454104831	
-0.7776270018260788	0.6653014236933693	
-0.7708220649194985	0.6955706461847764	
-0.7637180127750787	0.7251206114304541	
-0.7563221200966856	0.7539345912041278	
-0.7486418194180617	0.781997935711835	
-0.7406846809425494	0.8092980685868841	
-0.732458392320902	0.8358244713617387	
-0.7239707383789371	0.8615686571030567	
-0.7152295808067577	0.886524132896192	
-0.7062428378212964	0.9106863508654068	
-0.6970184638139052	0.9340526474161018	
-0.6875644289947496	0.9566221703852923	
-0.6778886990457345	0.97839579378664	
-0.6679992147937117	0.9993760198362869	
-0.657903871915696	1.0195668679457968	
-0.6476105189204427	1.0389739114359342	
-0.6371269813699599	1.0576045245353576	
-0.6264609850116949	1.0754672646964258	
-0.6156201609246398	1.092571966586339	
-0.6046120350888076	1.108929665706414	
-0.593444017130948	1.1245525069117783	
-0.5821233899357313	1.1394536535305453	
-0.570657300110507	1.153647197285085	
-0.5590527492917746	1.1671480692179572	
-0.5473165862814728	1.1799719518251188	
-0.5354555000012162	1.192135192598983	
-0.523476013252585	1.2036547191839435	
-0.5113844772716075	1.214547956346931	
-0.49918706706553995	1.2248327449656125	
-0.48688977752006735	1.2345272632368185	
-0.47449842026505235	1.2436499503077905	
-0.4620186212869344	1.252219432532848	
-0.4494558192759215	1.2602544525580568	
-0.43681526469607584	1.267773801436499	
-0.4241020195664281	1.274796253976731	
-0.4113209579412205	1.2813405075270343	
-0.3984767670774211	1.2874251243980317	
-0.38557394927761335	1.2930684781262813	
-0.3726168243963908	1.298288703781425	
-0.3596095329983611	1.3031036525194974	
-0.346556040155901	1.3075308505849763	
-0.33346013987476375	1.311587462964173	
-0.32032546008253265	1.3152902607216033	
-0.30715546078094125	1.3186555225918724	
-0.29395343313481104	1.3216990592633793	
-0.28072251415127325	1.32443619292249	
-0.2674656920812756	1.326881700199054	
-0.2541858114492932	1.329049791006112	
-0.24088557836957097	1.3309540889666271	
-0.2275675661292484	1.3326076133934148	
-0.21423422101875383	1.334022762788433	
-0.2008878683898213	1.3352112998275998	
-0.18753071892152443	1.3361843377973088	
-0.17416487507468179	1.336952328448801	
-0.16079233771501236	1.3375250512365668	
-0.1474150128854171	1.3379116039069423	
-0.1340347187077422	1.3381203944030635	
-0.12065319239441855	1.33815913405235	
-0.1072720973503308	1.3380348320026796	
-0.09389303034530153	1.3377537908734243	
-0.08051752873754384	1.3373216035875106	
-0.06714707772847767	1.3367431513506738	
-0.05378311762926241	1.3360226027440707	
-0.04042705111943229	1.335163413896417	
-0.02708025047798701	1.3341683297018174	
-0.01374406476733353	1.3330393860494538	
-0.00041982695043085716	1.3317779130312974	
0.012891139078474667	1.330384539094013	
0.02618751156917193	1.3288591961012202	
0.03946796411646952	1.3272011252722784	
0.052731159006489337	1.3254088839637626	
0.06597574072788359	1.323480353259797	
0.07920032966762136	1.3214127463374088	
0.09240351601095087	1.3192026175730758	
0.10558385386518304	1.3168458723566265	
0.11873985562691136	1.3143377775786669	
0.13186998661231497	1.3116729727576906	
0.1449726599701487	1.3088454817730504	
0.1580462318970679	1.3058487251699482	
0.17108899303431882	1.3026755287378085	
0.18409911562103343	1.299318092342348	
0.19707470876957606	1.2957680762419594	
0.21001380404703754	1.2920166032716565	
0.22291433975699126	1.2880542658257297	
0.23577415671244695	1.2838711467651387	
0.24859099396291412	1.279456841462652	
0.2613624845191236	1.2748004810595424	
0.2740861511189954	1.2698907570076348	
0.28675940207841166	1.2647159469705065	
0.2993795272703809	1.2592639421576426	
0.3119436942761452	1.253522276165347	
0.3244489447518156	1.2474781553982093	
0.33689219105409585	1.241118491144932	
0.34927021316868156	1.2344299333823083	
0.36157965598488384	1.2273989063811672	
0.3738170269600656	1.220011646188072	
0.38597869421744857	1.2122542400565846	
0.3980608851208794	1.2041126679018848	
0.41005968537010246	1.1955728458525572	
0.42197103866012925	1.1866206719733392	
0.4337907469482618	1.1772420742326342	
0.44551447137235695	1.1674230607885852	
0.4571377338638821	1.1571497726675188	
0.4686559194993486	1.1464085389085548	
0.48006427963368864	1.1351859342481796	
0.49135793585914084	1.1234688394185948	
0.5025318848332309	1.1112445041336247	
0.5135810040193975	1.0985006128360026	
0.5245000583838515	1.0852253532798222	
0.5352836747335815	1.0714074187704556	
0.5459263501597867	1.0570360139025823	
0.5564225047485363	1.0421010540808688	
0.5667664567508182	1.026593195851617	
0.5769524319960516	1.0105038916186404	
0.5869745736635147	0.9938254459724488	
0.5968269522980715	0.9765510728953887	
0.6065035760842336	0.9586749532937392	
0.615998401392557	0.9401922923078015	
0.6253053436124064	0.9210993758509785	
0.6344182882850827	0.9013936258288939	
0.6433311025513442	0.8810736534895516	
0.6520376469273268	0.860139310355569	
0.660531787422891	0.8385917361894828	
0.6688074080163955	0.8164334034431806	
0.6768584234999251	0.7936681576424502	
0.6846787927089792	0.7703012531576914	
0.6922625321506487	0.746339383811778	
0.6996037300442812	0.7217907077761301	
0.706696560788661	0.6966648662059887	
0.713535299869714	0.6709729950659331	
0.7201143392227586	0.6447277295966309	
0.726428203063309	0.6179432008738844	
0.732471564200455	0.5906350239109597	
0.7382392608468282	0.5628202767552313	
0.7437263139391713	0.5345174700301749	
0.7489279449835294	0.5057465063736933	
0.7538395944390728	0.47652862922384187	
0.7584569406545701	0.44688636040293994	
0.7627759053514139	0.4168435019705643	
0.7667925685972231	0.38642546480629403	
0.7705032805340388	0.35565864957584736	
0.7739046840087105	0.3245705470258214	
0.7769937117644852	0.2931897050751481	
0.7797675911808983	0.26154563752069815	
0.7822238495287862	0.2296687301575935	
0.7843603195606436	0.19759014455146964	
0.7861751452565464	0.16534171970000316	
0.7876667875458628	0.13295587182094526	
0.7888340298249686	0.10046549250400122	
0.7896759830911928	0.06790384546379352	
0.7901920905132103	0.035304462131229064	
0.7903821312581057	0.002701036320506167	
0.7902462233953269	-0.029872681790895694	
0.7897848256977493	-0.062382992132005155	
0.7889987381600733	-0.09479635142061049	
0.7878891010547738	-0.12707947982073264	
0.7864573923458239	-0.15919946733798096	
0.7847054232804128	-0.19112387971554956	
0.7826353319788794	-0.22282086359355435	
0.780249574843082	-0.254259250694416	
0.7775509156034248	-0.2854086607970443	
0.7745424118247624	-0.3162396032624841	
0.7712273986914028	-0.34672357687378497	
0.7676094698914309	-0.3768331677527762	
0.76369245542057	-0.4065421451165069	
0.7594803961258069	-0.4358255546360128	
0.7549775963512172	-0.4646596411242399	
0.7501887880345287	-0.4930215214090088	
0.745118810162401	-0.5208898897085588	
0.7397726988682349	-0.5482448636984661	
0.7341556826631408	-0.5750679893135686	
0.728273167448005	-0.6013422608629906	
0.7221307215509589	-0.6270521360637139	
0.7157340608145446	-0.6521835459810577	
0.7090890337568485	-0.6767238998645175	
0.7022016068308968	-0.7006620848673497	
0.6950778498065833	-0.7239884606383433	
0.6877239212994251	-0.7466948487741536	
0.680146054470421	-0.7687745171206388	
0.6723505429213008	-0.7902221589115903	
0.6643437268094396	-0.8110338667332961	
0.656131979206733	-0.8312071013033153	
0.6477216927267058	-0.8507406550518989	
0.6391192664441404	-0.8696346104944629	
0.6303310931315129	-0.8878902933835157	
0.6213635468365063	-0.9055102206284764	
0.6122229708249012	-0.9224980429717641	
0.6029156659131137	-0.9388584824095927	
0.5934478792146722	-0.9545972643458699	
0.5838257933249053	-0.9697210444676297	
0.5740555159681366	-0.9842373303303861	
0.5641430701720689	-0.9981543982374393	
0.5540944027921788	-1.0114814687490656	
0.5439153728145693	-1.024228592859059	
0.5336117278107121	-1.03640636499758	
0.5231891058668341	-1.0480259822989584	
0.5126530300358121	-1.0590991832538736	
0.5020089033707201	-1.0696381877398433	
0.49126200452507357	-1.0796556384848355	
0.48041748390478145	-1.0891645440188749	
0.4694803603568439	-1.0981782231684714	
0.4584555183798061	-1.1067102511487352	
0.4473477058410142	-1.114774407308003	
0.4361615321856831	-1.1223846245798361	
0.42490146712281496	-1.1295549406972283	
0.4135718397729777	-1.1362994512238767	
0.40217683826299083	-1.142632264457351	
0.39072050975252837	-1.1485674582590146	
0.37920676087767075	-1.1541190388655405	
0.36763935859643726	-1.159300901736866	
0.35602193142130883	-1.1641267944954374	
0.34435797102378884	-1.168610282011582	
0.3326508341960108	-1.1727647136898605	
0.3209037451544321	-1.1766031930112397	
0.3091197981706231	-1.1801385493859367	
0.2973019605141978	-1.1833833123717752	
0.2854530756928975	-1.1863496883129023	
0.2735758669748635	-1.189049539453709	
0.2616729411781105	-1.1914943655828045	
0.24974679271224637	-1.193695288261885	
0.2377998078574483	-1.1956630376943451	
0.22583426926573413	-1.1974079422884762	
0.21385235772216196	-1.198939860377145	
0.20185615353925207	-1.2002681694643342	
0.18984764646176455	-1.2014018268676787	
0.1778287397774974	-1.2023493170391524	
0.16580125481389246	-1.2031186439920143	
0.1537669355581392	-1.2037173244977106	
0.141727453388787	-1.2041523820232534	
0.12968441190758095	-1.2044303414009583	
0.11763935186020529	-1.2045572242224256	
0.10559375613465842	-1.204538544948651	
0.09354905482594464	-1.2043793077281462	
0.08150663035579006	-1.2040840039149574	
0.06946782263609005	-1.2036566102784632	
0.057433934264773445	-1.2031005878968357	
0.04540623574280736	-1.2024188817260526	
0.03338597070102689	-1.2016139208363392	
0.021374361125504282	-1.200687619307928	
0.00937261257014313	-1.1996413777780177	
-0.0026180806547808078	-1.19847608563082	
-0.014596530329445384	-1.1971921238225716	
-0.026561549217962055	-1.1957893683334002	
-0.038511946019822996	-1.1942671942379284	
-0.05044652039059433	-1.1926244803864976	
-0.0623640580431693	-1.190859614688897	
-0.07426332594086726	-1.1889704999924824	
-0.08614306759369356	-1.186954560546568	
-0.09800199846903773	-1.1848087490449744	
-0.10983880152812425	-1.1825295542386198	
-0.12165212289950228	-1.1801130091100362	
-0.13344056770088858	-1.177554699601694	
-0.14520269602064168	-1.174849773890021	
-0.1569370190701811	-1.1719929521970005	
-0.16864199551863868	-1.1689785371312296	
-0.180316025620108	-1.165800423022308	
-0.19195742860485654	-1.162452099140856	
-0.20356446921351884	-1.1589266855186882	
-0.21513534292578063	-1.155216933907153	
-0.22666816851026703	-1.1513152400172417	
-0.2381609856332945	-1.14721366052103	
-0.2496117523965749	-1.142903930856844	
-0.2610183428367552	-1.1383774838706506	
-0.27237854441964543	-1.133625469326181	
-0.2836900555620175	-1.128638774316284	
-0.29495048321381945	-1.1234080446080266	
-0.3061573405336885	-1.1179237069540322	
-0.3173080446906148	-1.1121759924025747	
-0.3283999148246397	-1.1061549606389187	
-0.3394301701994323	-1.0998505253904254	
-0.350395928579627	-1.0932524809279158	
-0.36129420486577646	-1.0863505296958074	
-0.3721219100198001	-1.0791343111035157	
-0.38287585031377525	-1.0715934315106384	
-0.39355272693495197	-1.0637174954384192	
-0.40414913597984614	-1.0554961380399994	
-0.41466156887029104	-1.0469190588619541	
-0.42508641322429475	-1.0379760569296315	
-0.4354199542145843	-1.0286570671887867	
-0.445658376447691	-1.0189521983360255	
-0.455797766396457	-1.0088517720705488	
-0.4658341154188113	-0.9983463637997181	
-0.47576332339569377	-0.9874268448309382	
-0.48558120302098967	-0.9760844260823587	
-0.49528348477633416	-0.9643107033449111	
-0.5048658226236675	-0.9520977041281671	
-0.5143238004483883	-0.9394379361225433	
-0.5236529392859848	-0.9263244373103421	
-0.5328486924118511	-0.9127508040335678	
-0.5419063878253637	-0.898711067727183	
-0.55082133310079	-0.8841999045139597	
-0.5595887924849077	-0.8692126992617534	
-0.5682039855612129	-0.8537455637702946	
-0.5766620953962438	-0.8377953668771393	
-0.5849582769175649	-0.8213597651575878	
-0.5930876655110023	-0.8044372338354344	
-0.6010453858247023	-0.7870270975214441	
-0.6088265607675989	-0.7691295603964161	
-0.6164263206898601	-0.7507457354557456	
-0.6238398127328997	-0.73187767243234	
-0.631062210336525	-0.7125283840147929	
-0.6380887228908129	-0.6927018699776688	
-0.6449146055202764	-0.6724031388408145	
-0.651535168987913	-0.6516382266745525	
-0.6579457897067051	-0.6304142126676591	
-0.6641419198461627	-0.6087392310749788	
-0.670119097521471	-0.5866224791615944	
-0.6758729570528376	-0.564074220760405	
-0.6813992392826047	-0.5411057850600169	
-0.6866938019377189	-0.517729560239796	
-0.6917526300251227	-0.49395898156900486	
-0.6965718462476582	-0.46980851358687614	
-0.7011477214280554	-0.44529362598051303	
-0.705476684928585	-0.42043076277751035	
-0.7095553350539586	-0.39523730447014505	
-0.7133804494250482	-0.369731522688062	
-0.7169489953110084	-0.3439325270363025	
-0.72025813990738	-0.31786020371557366	
-0.7233052605477518	-0.29153514554162885	
-0.7260879548365594	-0.26497857298067407	
-0.728604050428382	-0.23821225197185691	
-0.7308515704654831	-0.21125906525280796	
-0.7328287276173397	-0.1841425669374374	
-0.7345339912043752	-0.15688653491375426	
-0.7359660842524994	-0.12951518524520148	
-0.7371239819627267	-0.10205310030594589	
-0.7380069106000456	-0.07452515599368939	
-0.738614346703319	-0.046956448289890484	
-0.7389460165179937	-0.019372219437184007	
-0.7390018955533958	0.008202215996043288	
-0.7387822081663907	0.035741544894134614	
-0.7382874270731867	0.06322052894581137	
-0.7375182726910595	0.0906140772991344	
-0.7364757122117755	0.11789731824991562	
-0.7351609583084929	0.14504566969372096	
-0.7335754673779172	0.17203490807160937	
-0.7317209372194927	0.19884123553971716	
-0.7295993040534017	0.2254413450929012	
-0.7272127387791574	0.25181248337248235	
-0.7245636423765626	0.2779325108883036	
-0.7216546403508147	0.30377995938521096	
-0.7184885761235358	0.32933408608410275	
-0.7150685032715032	0.3545749245276879	
-0.7113976765148623	0.3794833317610954	
-0.7074795413565986	0.40404103157744864	
-0.7033177222750422	0.42823065355861145	
-0.6989160093711918	0.4520357676411566	
-0.6942783433726294	0.4754409139377612	
-0.6894087988958064	0.4984316275441446	
-0.6843115658684787	0.5209944580616912	
-0.67899092901407	0.5431169835658982	
-0.6734512452997374	0.5647878187507915	
-0.6676969678277318	0.5859966317238258	
-0.6617329074108756	0.6067341569376712	
-0.6555638563646125	0.6269920709355887	
-0.6491946512044976	0.6467631223163748	
-0.6426301953914757	0.6660411285795433	
-0.6358754485193323	0.6848209526259393	
-0.6289354158321471	0.7030984776884929	
-0.6218151380737739	0.720870580775283	
-0.6145196816713683	0.7381351047070798	
-0.6070541292549974	0.7548908288315161	
-0.5994235705153321	0.771137438496101	
-0.5916330934014764	0.786875493362181	
-0.5836877756609328	0.8021063946420641	
-0.5755926767237406	0.8168323513414544	
-0.5673528299328059	0.8310563455893689	
-0.5589732351224489	0.8447820971377022	
-0.5504588515471903	0.858014027112613	
-0.5418145911628103	0.8707572210998797	
-0.5330453122616798	0.8830173916464352	
-0.5241558134644201	0.8948008402601945	
-0.5151508280698904	0.9061144189903831	
-0.5060350187655369	0.916965491670517	
-0.49681297270012614	0.927361894906205	
-0.48748919692088477	0.9373118988899405	
-0.4780681141770703	0.9468241681250525	
-0.4685540590920045	0.9559077221409735	
-0.4589512747055702	0.9645718962820155	
-0.4492639093892267	0.9728263026517905	
-0.43949601413554407	0.980680791295466	
-0.42965154022429	0.9881454117020145	
-0.41973433726709025	0.9952303747086253	
-0.40974815163268874	1.001946014889446	
-0.3996966252548264	1.0083027535108255	
-0.3895832948247762	1.0143110621352127	
-0.37941159137052927	1.0199814269559027	
-0.3691848402246931	1.0253243139447705	
-0.3589062613830977	1.03035013489518	
-0.3485789702561456	1.0350692144422244	
-0.3382059788149261	1.0394917581424736	
-0.32779019713411955	1.043627821695389	
-0.3173344353337132	1.047487281388579	
-0.30684140592155307	1.0510798058490596	
-0.2963137277228516	1.054414858482297	
-0.28575394366541895	1.0575022083423675	
-0.27516448704036034	1.060351293698875	
-0.2645476929444754	1.0629711689678185	
-0.25390580816973063	1.0653706370173994	
-0.24324099351709366	1.0675582366529013	
-0.2325553262681858	1.0695422308547204	
-0.22185080280572464	1.0713305957583559	
-0.21112934137374229	1.072931010365179	
-0.20039278496852442	1.0743508469728014	
-0.18964290435128223	1.0755971623138496	
-0.1788814011735021	1.0766766893919715	
-0.1681099112059592	1.0775958300038853	
-0.15733000766236618	1.0783606479362902	
-0.1465432046086313	1.078976862826452	
-0.13575096044869753	1.079449844675285	
-0.12495468147794883	1.0797846090017393	
-0.11415572549512754	1.079985812627319	
-0.10335540546377633	1.0800577500795376	
-0.09255499321414892	1.0800043506031356	
-0.08175572317657528	1.0798291757678704	
-0.07095879613725378	1.0795354176616987	
-0.06016538300744301	1.079125897658166	
-0.04937662859702821	1.0786030657468195	
-0.038593655383433956	1.0779690004154614	
-0.02781756726686846	1.0772254090730589	
-0.01704945330284413	1.076373629002125	
-0.006290391402987594	1.0754146288293913	
0.004458548004916352	1.0743490105035831	
0.015196298366661476	1.0731770117691184	
0.025921793450165376	1.0718985091245432	
0.036633963861849306	1.0705130212545224	
0.04733173363988086	1.0690197129241994	
0.05801401693329411	1.0674173993247456	
0.06867971477604151	1.0657045508589091	
0.07932771196496652	1.0638792983553866	
0.08995687405075053	1.0619394387008283	
0.10056604445084905	1.0598824408782965	
0.11115404169344645	1.0577054524009932	
0.12171965680145319	1.0554053061300697	
0.13226165082557528	1.0529785274653394	
0.14277875117042438	1.0504213391498198	
0.1532696173674935	1.0477296051197866	
0.16373287505534553	1.044898915805168	
0.17416711332772097	1.041924599499843	
0.18457087156434293	1.0388017100019085	
0.19494263741340775	1.035525037070724	
0.20528084473486174	1.0320891173678448	
0.21558387152371467	1.0284882459028142	
0.22585003783264132	1.0247164880047923	
0.23607760371311168	1.020767691841	
0.24626476719432602	1.0166355015029402	
0.25640966231916973	1.0123133706813878	
0.2665103572564649	1.0077945769511099	
0.2765648525087582	1.0030722366862985	
0.28657107923489755	0.9981393206276873	
0.2965268977066468	0.9929886701223274	
0.3064300959185914	0.9876130140569976	
0.3162783883705748	0.9820049865062277	
0.3260694150419414	0.9761571451158967	
0.3358007405768021	0.9700619902433991	
0.34546985369959793	0.9637119848753403	
0.3550741668802032	0.9570995753437398	
0.3646110162678189	0.9502172128617195	
0.3740776619129058	0.9430573758996483	
0.3834712882964124	0.9356125934227185	
0.39278900518553417	0.9278754690109361	
0.40202784883528164	0.9198387058824803	
0.4111847835550741	0.9114951328414325	
0.42025670365963336	0.9028377311708309	
0.4292404358234185	0.893859662492033	
0.43813274185785334	0.8845542976113591	
0.44693032193059684	0.8749152463749912	
0.45562981824610665	0.8649363885531046	
0.4642278192067481	0.8546119057742008	
0.4727208506657712	0.8439362933381819	
0.48110534739453	0.8329043048470101	
0.4893777224596992	0.8215110860630046	
0.49753434304979927	0.8097521979067875	
0.5055715320839278	0.7976236351362703	
0.513485573411779	0.7851218493332709	
0.5212727171368557	0.7722437723055106	
0.528929185062799	0.7589868396967955	
0.5364511762627535	0.7453490145982	
0.5438348727717144	0.731328810953024	
0.5510764454017512	0.7169253165483729	
0.5581720596800568	0.7021382153861343	
0.5651178819097367	0.6869678092261675	
0.5719100853532659	0.6714150380945098	
0.5785448565385383	0.6554814995494038	
0.5850184016874324	0.6391694664979505	
0.5913269532668167	0.6224819033562061	
0.5974667766619314	0.6054224803454898	
0.6034341769720515	0.5879955857177596	
0.6092255059283738	0.5702063357028238	
0.6148371689340435	0.5520605819702055	
0.6202656322262498	0.5335649163984659	
0.6255074301603123	0.5147266729447895	
0.6305591726156861	0.49555392640763735	
0.6354175525238086	0.4760554878752691	
0.6400793535177114	0.4562408966529609	
0.6445414577033309	0.4361204084616712	
0.6488008535524298	0.4157049797010297	
0.6528546439170636	0.39500624756940156	
0.656700054165515	0.3740365058338537	
0.6603344404396201	0.35280867604282534	
0.6637552980334118	0.3313362739743052	
0.666960269893007	0.3096333711123207	
0.6699471551480363	0.2877145514463246	
0.6727138642200834	0.2655951628182285	
0.675258443037442	0.24329117873713108	
0.6775791267401187	0.22081889162835638	
0.6796743156295608	0.19819503576248637	
0.6815425793659386	0.17543674809910362	
0.6831826608051438	0.15256152737407924	
0.6845934794376176	0.12958719157196671	
0.6857741343911213	0.10653183392509286	
0.6867239069595634	0.08341377758084931	
0.6874422626199929	0.060251529078832744	
0.6879288524998763	0.03706373077933772	


==> data/fig_duffing_noise.dat <==
x	y	
1.1764052345967664	0.0555962679709798	
1.0397158608024624	0.0292933667546917	
1.0966752370872885	-0.16198381738559117	
1.2213952492688902	-0.16882847772160822	
1.181972389373597	-0.21569740348454508	
0.8948095436180385	-0.27712057695808523	
1.0842818183519436	-0.3014297377501425	
0.9702935192589467	-0.59493824586684	
0.9706908158712579	-0.4749861790268612	
1.0170906248223786	-0.5022919244937797	
0.9848960281279221	-0.6815099453816772	
1.109831703067915	-0.4684257701110839	
1.0338822888873316	-0.6730116601304589	
0.9627920470535529	-0.5851007102647339	
0.9873397777820697	-0.8716366658780617	
0.9681442723983436	-0.9332712032974559	
1.0755147337477549	-0.8688354725817861	
0.8964401926245559	-1.1065657951952959	
0.9386442197293196	-0.9633126378041516	
0.8118549541907422	-1.019839871463683	
0.6314520110716242	-0.971357800448903	
0.9411727192579594	-1.0447674195059946	
0.9509019952791828	-1.1971310971574973	
0.7784914646932133	-1.3041943779674265	
1.0675496559364643	-1.0608150032337615	
0.6826351331490039	-1.347392050363025	
0.8197910221571425	-1.4074016419035458	
0.7833008912566242	-1.4445409034160697	
0.941776557153483	-1.2560764232067592	
0.9216036417588972	-1.4500061895331204	
0.7760357747717975	-1.502369023217333	
0.7839488665229031	-1.4407041042367275	
0.6426778767945637	-1.5012559626333901	
0.5184465551171138	-1.573097579449205	
0.6665640578970533	-1.4532805803912692	
0.7015918578957516	-1.4442364175818512	
0.793373217625607	-1.4730535500933943	
0.7747673620492241	-1.514474140487495	
0.5997921479639474	-1.5692838841526264	
0.5921120499656898	-1.804352566045705	
0.5011380036601478	-1.4759316732100465	
0.4474870071006577	-1.6276660928279842	
0.4022124539200905	-1.6110132475920245	
0.7511330963037249	-1.5732930136258148	
0.48818166409686864	-1.55345200822226	
0.47831543704703905	-1.6660244271908544	
0.37971298062061065	-1.6745067790197852	
0.5655134597725094	-1.7873421927426594	
0.3090569904359036	-1.7326709753197638	
0.4317733230948167	-1.8291981440459215	
0.34602687955403316	-1.82285940288694	
0.4567225720030884	-1.8466259554406124	
0.34934980869240034	-1.7786315448891017	
0.2647105579078986	-1.663274561475189	
0.3622503401995633	-1.4556706962217962	
0.3901534001160491	-1.7578663538726185	
0.33618564332793277	-1.9152026342386672	
0.34196174953948766	-1.6569365550586503	
0.2304344847076144	-1.816145667065642	
0.23972047526273943	-1.8543480182580683	
0.19085619422149142	-1.7691367838942655	
0.20423804230496168	-1.915659094714931	
0.14095679753199977	-1.770489580077623	
0.03171142434901836	-1.80239946215699	
0.20414377733754638	-1.7842576185188994	
0.12828059662843933	-1.75621382525181	
-0.012504922245636568	-1.7876101701897136	
0.1788505362291707	-1.7924890908591884	
0.023903381109206395	-1.7652284461857253	
0.10189437423378032	-1.7514425434307694	
0.1516833061808215	-1.8952497554794947	
0.07375674635375783	-1.9340244920698773	
0.15689443216281662	-1.7959250127216635	
-0.09841875493620844	-1.9315878909794912	
0.04742281749180857	-1.7779352151257781	
-0.07915038534511959	-1.6910104658797913	
-0.1155882051528392	-1.7221937372287066	
-0.10421187637599595	-1.8855631608270111	
-0.09527808610741617	-1.864431881674672	
-0.07627788275072499	-1.7430485068910275	
-0.21615474821607367	-1.8132884482716003	
-0.027274256492821558	-1.8019031920776618	
-0.08847754076344194	-1.7074153092886772	
-0.3063226153438733	-1.8624809843986874	
-0.02149280099010928	-1.8002874180663857	
0.0016882323502408758	-1.8363347986580076	
-0.08756570934657507	-1.8565373038868744	
-0.24093671590875124	-1.8335479454452017	
-0.3474747316250376	-1.6754090050180666	
-0.152361097727431	-1.7329675820532608	
-0.3154790157971453	-1.8207180421878222	
-0.17021658138870732	-1.7501998388331619	
-0.2888743102270618	-1.8848696095373236	
-0.22921556864733933	-1.7878058630098945	
-0.30835317903314685	-1.492563238206486	
-0.2903710022444099	-1.709124466548189	
-0.37694016655218077	-1.6190187785428167	
-0.21628322752506426	-1.6902943419799585	
-0.3989720494988626	-1.6399359116304897	
-0.38816449028158817	-1.5988504105943169	
-0.25664971421879174	-1.765446275125918	
-0.5962369258479552	-1.647240113823747	
-0.6048940046032878	-1.4747434056800726	
-0.39717161799023654	-1.6999528128405328	
-0.6275634404281973	-1.664076677545924	
-0.33189522658041437	-1.6244565757368947	
-0.5834840113202997	-1.552232500386471	
-0.6325826604355591	-1.511251488012276	
-0.3810998087586566	-1.4207400745008771	
-0.44073228613509197	-1.480368308691602	
-0.4172413581908464	-1.5184292592061035	
-0.5284205632642626	-1.3672529668881739	
-0.7199799188456053	-1.4027163861490284	
-0.4574777053186087	-1.6016388071225398	
-0.689695640130835	-1.17733794727897	
-0.596834500356238	-1.2298237784152473	
-0.596302775830945	-1.3993942757817672	
-0.7202288710408841	-1.3194351976570742	
-0.6567607518709848	-1.1983229884632824	
-0.6391185121821449	-1.32037622430638	
-0.7065853727342365	-1.2013708214321275	
-0.8667634933760504	-1.134041329855417	
-0.7392902333064253	-1.314911981927551	
-0.6484496002802742	-1.2414266718416305	
-0.862190952371619	-1.05565074502306	
-0.8190037807441986	-1.067145774089967	
-0.8585104197544106	-0.9851278137509536	
-0.6406604850562321	-1.0538998457850093	
-0.7685748326526707	-1.0315489145130565	
-0.804889999938441	-1.1634057149388393	
-0.932063069458823	-1.0379453104052818	
-0.8101744616858705	-0.8773782641545349	
-0.9401427525382888	-0.7573347215820201	
-0.8777086306515994	-0.7433778576369453	
-0.9522207559683993	-0.7650624857598257	
-0.8282900617583162	-0.7342367984115994	
-0.8451153413516497	-0.6392868964700732	
-0.9299806027904953	-0.6063015483666309	
-0.8754536223503838	-0.4260106887027487	
-1.0297837986260792	-0.5034439564939106	
-1.07453964057113	-0.6171741753346154	
-0.8859175116493553	-0.5466670932743698	
-0.917133011820646	-0.21736124966407536	
-0.8737367404346321	-0.43570978775003383	
-0.7018564136432826	-0.19109980748832978	
-0.8481417740532716	-0.24301236148122707	
-1.0357756602512755	-0.1815182296606216	
-0.8341781993446502	-0.12613809550394406	
-1.0783381713650486	0.06134188049765919	
-0.9932539904779595	-0.028116860508153305	
-0.9537483230037113	0.03975994015630639	
-0.7748998339180231	-0.05817832009488427	
-1.0195023512381396	0.1671923967182846	
-1.0259485226072491	0.2509865565184133	
-0.9509156821763077	0.2728212009790646	
-1.004675736949113	0.4393144572780373	
-0.822417930640915	0.35518438528957014	
-1.0393295225453545	0.4291641356805821	
-1.0418450858960437	0.6131074428782618	
-0.9661554791682601	0.3415751198394127	
-0.9669723942427209	0.49858245358433007	
-0.7185396347032375	0.7335813609680051	
-0.8104106127678701	0.7305372241359329	
-0.8900022496386855	0.7498291060862952	
-1.0142595831563896	0.8093840707412534	
-0.7998019704436035	0.8019714264877403	
-0.9763556378411014	0.9745488101432402	
-1.0224910451551295	0.8902320740859416	
-0.7404855274149775	0.9164210417266377	
-0.8184745996457004	0.9471916164138187	
-0.7485804214972579	0.9883028590401557	
-0.798919595019761	0.889874649420533	
-0.7348756675058068	1.1180264715632209	
-0.8750797942296353	1.0621081886384172	
-0.9024840676484	1.2903377125518483	
-0.7196589156321588	1.1323707393666005	
-0.8566060505602439	1.2126110285532252	
-0.8333669715660268	1.2245580418442537	
-0.7978243750821659	1.165520522878133	
-0.7381065273091035	1.3542756916341137	
-0.7625732156236337	1.4713719917038461	
-0.8517361549460599	1.3040225020673781	
-0.7654294999756521	1.2989335666607036	
-0.9100054873719842	1.315824391574878	
-0.611521673249157	1.183321611014311	
-0.8204234086941508	1.37491381755908	
-0.7566327959159443	1.436862929700374	
-0.6267693359862877	1.535263006785249	
-0.6915583958587221	1.5427990658712156	
-0.44875179127203463	1.4211625508890813	
-0.7176347434281908	1.4501885869869775	
-0.5467938618078421	1.6043901638420013	
-0.5624403637041664	1.487883091299534	
-0.6602066320675848	1.466588816668644	
-0.4758353979893374	1.6683700914096355	
-0.5299722552273028	1.643599473210047	
-0.42018977637673877	1.5516710397761884	
-0.3994738328805548	1.499625451994549	
-0.24986751748948868	1.3663188247986122	
-0.31682355743170887	1.6343048830565636	
-0.47160476086899716	1.4928805850517526	
-0.4427659875283021	1.3928136918965084	
-0.2929408500700168	1.753554933698311	
-0.32140210565039135	1.665301992391295	
-0.30688531518147705	1.4915120273965146	
-0.516517487867971	1.4883837965088125	
-0.34113616810348346	1.7008619426203404	
-0.39635113725164567	1.5294676355888084	
-0.27836719835794016	1.7499611033529123	
-0.29995748394529914	1.6846803099507772	
-0.18288233021791328	1.6790124207046382	
-0.22591475127703226	1.6677930065365185	
-0.1627220736388792	1.6481125714035414	
-0.2717001863191977	1.7183558095792208	
-0.30319439022369987	1.5859456879259135	
-0.23343709397513188	1.6407272038247744	
-0.177810021012065	1.7078503659805344	
-0.12186462383943167	1.6892387041739942	
0.08248099129136008	1.513499029134105	
-0.13134621084992673	1.5828010120011577	
-0.2063881543416613	1.6577639337281824	
-0.12906953579213148	1.5911307952379898	
-0.12451509410889604	1.8086623240941773	
-0.013699734905476789	1.5909680071488637	
-0.19962996569652058	1.6129768350088203	
-0.022938141256177914	1.7048900872736268	
0.0026588827572667645	1.6595850226163538	
0.02648391540822204	1.6104272416878784	
-0.040224816998328465	1.5475672330518904	
0.011937376149876333	1.6514682875894722	
-0.09047362260086053	1.7231634079505713	
0.018781920712652084	1.6649337071134036	
0.029986058583358177	1.536805522265967	
0.14201066334077336	1.7857248510084474	
0.0008942434295995672	1.4646301140116984	
0.21071058385326183	1.448068944692149	
0.2980870215266921	1.69924280086489	
-0.042344686202411164	1.622410412426006	
0.2232602338962487	1.5412941342227233	
0.2642687237372653	1.4825703957380947	
0.14873838172249712	1.8204432288405115	
0.1886171213182134	1.5957458012592654	
0.23087381771614543	1.632852375717819	
0.23015285438382374	1.6063217925259952	
0.24475017652766418	1.6128030448967605	
0.12371687901087589	1.6177901645184005	
0.42215905976820056	1.6311317938305883	
0.43043566857569737	1.514105921534261	
0.25662075130863765	1.5158119523694444	
0.20672955998724635	1.363809496868543	
0.4208205089797592	1.452382365590689	
0.3264000043311581	1.5495676904103732	
0.4133569548466235	1.6185215788958107	
0.38232475974516117	1.5649814476840742	
0.4984153927137463	1.4615377576751825	
0.5136428849922772	1.359265965935482	
0.3864115609454277	1.1972456920260988	
0.33532919902158764	1.5789506384045715	
0.32995086570765636	1.3930224453000617	
0.5637401741119873	1.3946146870462726	
0.3981456267436417	1.4394576408853048	
0.4805441507269233	1.2718822990362815	
0.4856464305294371	1.3628733720355874	
0.5539235625820017	1.5848639115723953	
0.37929758623937626	1.416949628240752	
0.605383707270462	1.3854372145484264	
0.6523022005850401	1.1735503176849877	
0.6219812801188099	1.5376135006851501	
0.5950867067165967	1.151574570175865	
0.6487532478234067	1.4658168923646582	
0.6915486377305784	1.0409225870775667	
0.3867994239475479	1.3709072703587528	
0.8718394773000189	1.3692044793006513	
0.7272127851741614	1.1010610782071684	
0.634674170396348	1.2009283314044867	
0.6722782649956083	1.187644829013372	
0.7719439195965763	1.0247969561907033	
0.7218835789816532	0.933594699451254	
0.5410683554845332	0.9181148671707173	
0.9609380261237328	1.0744198028704055	
0.7534862578643118	0.9812967729179252	
0.8762994149930788	0.9019319493180599	
0.7144998871895016	1.0226670618344718	
0.9464369942299685	0.9435126515905508	
0.8301906842856094	0.7829783059676507	
0.8708514292287235	0.7033448378936022	
0.7134974450739697	0.8398747026021788	
0.946829598340141	0.6970411455103196	
0.9020175551289586	0.7231654512877714	
0.9701615673992341	0.8325447713740541	
0.783722454404947	0.6860746492100209	
0.8045885945296193	0.5098345567349736	
1.0888418884198847	0.5716774505703331	
0.7577998635906464	0.41926812306345285	
0.855143946027055	0.6337203477495182	
0.9869461394853984	0.3745053072084406	
0.8871230410849511	0.40869228464257695	
0.9393102253138985	0.37559687703435707	
0.8443008559416749	0.3172146465051536	
0.924045170035039	0.06156104208450869	
0.7587405037443968	0.06861471953548126	
1.0571170613500198	0.12363263401069224	
0.8809535620384454	0.1562480209281676	
0.8257718314335557	0.06584760679002996	
0.9610004810251335	-0.06082728042257904	
0.8484152602058866	-0.14469371398349545	
0.7607393006451945	-0.09468831266367606	
0.7587250330495735	-0.14594595020181622	
0.9615609270927951	-0.09220737440880536	
0.8745703247290141	-0.2202854469369484	
0.8750613895817337	-0.17125924238397164	
0.9936727501188773	-0.3345303040903992	
0.7702491946985874	-0.343801842305439	
0.8064681098612806	-0.39570507410888	
0.837227480728405	-0.48133447689968833	
0.8809109107328847	-0.3822374855588251	
0.862605302393029	-0.5671681921900175	
0.8330729792222954	-0.5783953097560341	
0.8501374465292775	-0.5732870054356193	
0.8397140737409965	-0.7347386444739984	
0.7722421735407909	-0.675764559356913	
0.7562825458627165	-0.7518824603180987	
0.8580419874141073	-0.7562267240876219	
0.7341449798277176	-0.7592134237407211	
0.6997933578351312	-0.8681450823484504	
0.7762471902854513	-0.8441949647013708	
0.7833214780067733	-0.72443440806485	
1.0160458145238154	-0.8900577915570164	
0.7108716953201638	-0.8041765002695632	
0.8663286136347933	-0.9143143693732804	
0.8370844465515366	-0.9008361038408215	
0.6335462144716417	-1.084007291645167	
0.8195629487657509	-1.0233969990242862	
0.6133782101786966	-1.0468385215896223	
0.45511918253450956	-1.1468512898934469	
0.7706897855922356	-1.1922504644639627	
0.523251265305554	-1.2823987615522012	
0.7324870528626402	-1.006196487417565	
0.6073262102103926	-1.274532381522285	
0.8298059925228339	-1.0632066919937555	
0.7586247686593066	-1.26418328638251	
0.5941667078704169	-1.322371943844517	
0.5582706135159734	-1.1916593156799378	
0.49302225901932184	-1.3339368600334327	
0.5575486263120824	-1.2300151041475158	
0.5606600270086038	-1.3353425671739003	
0.5391330308919475	-1.268397541445383	
0.5780398111397191	-1.4268373918746766	
0.6068567334209665	-1.259685382399884	
0.5704809611888141	-1.3060711527664435	
0.44549524886860925	-1.4581514674220415	
0.3644149931934967	-1.1125050439173263	
0.6308291338896185	-1.332717240788095	
0.4115168376357985	-1.1669571141628299	
0.4012286433217432	-1.2446193809067905	
0.40025195342304165	-1.4315647393599626	
0.25389939204455836	-1.4613608778733338	
0.376172692054685	-1.4673738005805617	
0.3617019992842138	-1.6163907874477386	
0.4573398632945049	-1.5088211630804238	
0.4507301542818747	-1.4199238392309332	
0.36679064874620615	-1.2969035006404197	
0.4450807664224003	-1.5312336696181799	
0.37133234564781586	-1.3697882814683597	
0.3211691892386673	-1.5868921893565633	
0.32419728505427076	-1.5235257559065056	
0.27437538145147294	-1.5135605035404924	
0.23926472374100713	-1.4331788726057624	
0.23726124856403646	-1.4268716674629371	
0.1364975015601131	-1.378307680765575	
0.26258889503301797	-1.3991105743803622	
0.12046330018406304	-1.453258817285966	
0.2891572072538959	-1.4396643479186018	
0.16525661598224597	-1.320730796102814	
0.18035269371223703	-1.531330397071483	
0.2099821512284206	-1.4032018959586876	
0.21012186551408268	-1.6617203103882738	
-0.026081305895968243	-1.439808181685012	
0.09548185913566595	-1.5291160480017927	
0.18938370273801258	-1.4802056017491259	
-0.08324705369772767	-1.3759552325625186	
0.11049509507112912	-1.4628365272853134	
-0.1685784413189454	-1.3899605525633014	
-0.06005279013531942	-1.3301270346053613	
0.03129136555005219	-1.4374676360012968	
-0.15300078415806434	-1.3579982830357187	
-0.10062445574763693	-1.5063372572802618	
-0.1639860477948666	-1.4729349519677426	
0.13329819017324526	-1.5226624192983196	
-0.029787399953074164	-1.3642416805272322	
-0.004156644962710683	-1.425119527022342	
-0.09780778746187602	-1.5150884863878369	
-0.12551561306188125	-1.446577680658645	
-0.2664279808348422	-1.3554054935486106	
-0.14854674262165854	-1.4608393644053665	
-0.21006729367100452	-1.5489818991137958	
-0.0626516060548889	-1.4378918208207392	
-0.048828766451761985	-1.645943931222641	
-0.030743142880222618	-1.3676155184096108	
-0.10657290286157527	-1.483021351304967	
-0.26608344370538733	-1.483995705239975	
-0.332158316499529	-1.345439607419283	
-0.15821110561494672	-1.5652262485710553	
-0.21351268244083355	-1.2294441509478446	
-0.44021344775246624	-1.4673518888345243	
-0.24197938434922606	-1.4665417602614952	
-0.21019094378921094	-1.3066835652809812	
-0.2998100587560704	-1.3322107780537027	
-0.3382087763408228	-1.1519004475941244	
-0.41440675769096424	-1.4117394330777453	
-0.49216802724480946	-1.3958902063035654	
-0.2812878275469889	-1.524629715726561	
-0.40595864049531905	-1.402356994653833	
-0.4120458551687765	-1.4333205076566973	
-0.2289972103391263	-1.397648275962407	
-0.3473030468839546	-1.518329547547033	
-0.3920635281512625	-1.1685154810071654	
-0.4282369254165097	-1.4664095005841378	
-0.3036398801810807	-1.5946309622155939	
-0.2967706658858802	-1.422384486340251	
-0.38875788661548755	-1.3525085371172862	
-0.43634772728261073	-1.3950952510620032	
-0.7167695063059629	-1.1577393159059952	
-0.5075473059673027	-1.268180186847434	
-0.5454056686966094	-1.238063758023701	
-0.5353340344610815	-1.1651318794073353	
-0.46261158120766277	-1.1824850426445075	
-0.8429165563083529	-1.0974757442595688	
-0.6377517534422406	-1.289842632322844	
-0.5655339728812628	-1.216511501796738	
-0.6507379312509697	-1.077317377317042	
-0.7570908961647995	-1.3788017694428987	
-0.5396615047460911	-1.2435642387904067	
-0.6098315138842032	-1.0359039243299693	
-0.7453858322445654	-1.1132352849362446	
-0.6273386115952732	-0.9500501478200831	
-0.5869874138661009	-0.9404315994421928	
-0.6787154383487203	-1.1180823550543535	
-0.6090523483353941	-0.9337636825261215	
-0.6909046779237549	-0.8296487333455862	
-0.7476255419514735	-0.9096987383782431	
-0.8331590901008828	-0.9960504611528221	
-0.7346593643054946	-0.7834704436305601	
-0.7152135668958091	-0.7802236329721164	
-0.6553560325942448	-0.7611223722110779	
-0.762459031615602	-0.7146792276522058	
-0.7129210045096038	-1.0559100266847503	
-0.8625362733041656	-0.6378323022600998	
-0.8514418117676147	-0.5139097048658764	
-0.791006251974907	-0.6191952559659492	
-0.891896698561927	-0.611083727457237	
-0.7105474499757753	-0.5275954995137515	
-0.7520634530808329	-0.5297106212953349	
-0.7759313408469017	-0.46408765378855	
-0.7750696082668637	-0.49432002597917607	
-0.6116242527925994	-0.5358393141004223	
-0.8650282664214675	-0.523836481578874	
-1.0423393798477578	-0.48702742490756395	
-0.8059546744473985	-0.48792173289644697	
-0.83426677570544	-0.42044403484527487	
-0.8839089664497534	-0.1002779498220367	
-0.9326166249607222	-0.16345250627977193	
-0.880852533258603	-0.2635865418600025	
-0.8206208908845306	-0.20215135193567033	
-0.8904770388401915	-0.11373423521177504	
-0.6000088241938744	-0.1523156985743371	
-0.9379807898538979	-0.041718141988324374	
-0.921535178329584	0.06760011330865658	
-1.0709955120806651	0.024548562157286912	
-0.8165126042578984	0.0999366305565473	
-1.042447663543189	0.19308118226305368	
-0.8935182274032698	0.11515659939812947	
-0.8655272179981763	0.20858390525140388	
-0.9069442547804188	0.186656725553156	
-0.6597220460269277	0.25194392115933917	
-0.7314373553517661	0.25919794676779995	
-0.6958636479393491	0.2752903719703287	
-0.912556614614707	0.38164887129503583	
-0.7076338818777869	0.4565891673781555	
-0.7667175447289036	0.44974287710588295	
-0.7346521540425934	0.5196496936282292	
-0.7039800316897519	0.4301027770216135	
-0.8925930740049564	0.4170651856958921	
-0.8386089248359043	0.6120808435421269	
-0.7040517395612061	0.6714706100358382	
-1.0496876360049567	0.6393174720704654	
-0.6262941935687583	0.8001050017358412	
-0.71550885849874	0.7863405259835663	
-0.7682884088411022	0.9931776955073541	
-0.7342713545209684	0.7338537398045613	
-0.8516353477489594	0.6821130561022981	
-0.7756790174014598	0.7352843895129327	
-0.6224299584988646	0.779274690724273	
-0.594168541146315	0.9091717954468682	
-0.4456071755503997	0.6707172765000663	
-0.7136353044493379	1.0425414526744905	
-0.7628737604944056	0.9101229883018674	
-0.7389878255887484	0.9319428146064171	
-0.779692886574471	0.8704614771841405	
-0.6757846903877968	0.9879534646912689	
-0.6196306289144692	1.0208908447125502	
-0.6510347469736382	1.0267794186759065	
-0.5274922968033801	1.0915104501296007	
-0.6498825651461485	1.016504060501323	
-0.6503652261744961	1.0029903905452562	
-0.66273888277484	1.163762478756212	
-0.7567074697543975	1.1344192522933578	
-0.7389001623665767	1.159171759050282	
-0.6885730931742757	1.2595499227292817	
-0.42890994212529854	1.0648916300918887	
-0.45779055899247983	1.0944479061000325	
-0.39795909336191726	1.3178571576818823	
-0.6566971787120351	1.0553663834265392	
-0.7082469462502096	1.0836067417138295	
-0.5651926990789482	1.306618928084112	
-0.46930788219046454	1.2583472824390223	
-0.4246293927740696	1.2541731640137181	
-0.3572214056901291	1.2430534917228095	
-0.4210278521952	1.2633812072608137	
-0.2625483866305127	1.2585625899673034	
-0.4463625876612602	1.4103405242361728	
-0.5026288797454002	1.2415256946520268	
-0.5665985886268644	1.2712877707702537	
-0.47447108508715835	1.4725133586487886	
-0.3484050282978785	1.3010396739844086	
-0.4484815587337242	1.5263052914720152	
-0.2528817938023753	1.2970328804830809	
-0.19222736927101944	1.4483289612101888	
-0.557284150605193	1.1497558568906354	
-0.22075023073117644	1.334019968673439	
-0.5179138390009848	1.1632517029482856	
-0.2405726086422445	1.4088816235829487	
-0.1449786356619096	1.2055949185781516	
-0.24770020081493557	1.3574267464444467	
-0.36885449568999495	1.3027345012975837	
-0.28611068655702565	1.216787294875012	
-0.2403987655898439	1.1720867644986788	
-0.2191123467688156	1.2841072534695888	
-0.20782040299819113	1.510247282386842	
-0.18515315300561316	1.3076038229598632	
-0.1394443328239955	1.4292472054481524	
-0.26827237825873923	1.3322073171407234	
-0.15823670169476414	1.4257930717721088	
0.03117292464115201	1.155467996221898	
-0.14573663966458258	1.2977160013177262	
-0.13827663966082132	1.4326943432527461	
0.027302201633879947	1.3209961087041928	
-0.3230655443628873	1.3280976230795691	
0.06435474249956619	1.2929764115554914	
-0.10361742691994902	1.4501013522331294	
-0.010687393232728347	1.363919765097312	
-0.004111929175213847	1.3374416136669887	
0.09382698497160852	1.3960833675652267	
-0.013868335545060104	1.3892070320058068	
-0.04161506658727311	1.3501179007449737	
0.1692525431815794	1.481904274971363	
-0.1836862227076287	1.3193801305998507	
0.06800915889840792	1.3512884580565914	
-0.05559221259529068	1.2571174910021197	
0.016246177185294974	1.3342141402736887	
0.30670952201149676	1.4756220247311633	
0.11428031298132565	1.250012017399793	
0.1513769563274531	1.1983136901938447	
-0.033183625600410466	1.408521446055032	
0.08514176601759833	1.2909721099465803	
0.1907447331071973	1.3122759492347855	
0.21957488493235525	1.2948067619730146	
0.25876336420890395	1.303680248634913	
0.21087659393879518	1.3770696716240003	
0.27561476060245726	1.2041418467658023	
0.28115234797601535	1.18269373835459	
0.06561695286246097	1.2879536551664228	
0.2650630567101385	1.1141565121145591	
0.3508763918922658	1.132585403403442	
0.3457473841518636	1.4513842618036692	
0.2629936462733019	1.335010775163783	
0.23138104352220842	1.2525166289784455	
0.2126177523196524	1.3712788489940533	
0.32378678989995463	1.1370585681364176	
0.46257820112465375	1.2028696210437224	
0.1663992458367236	1.2897442673236055	
0.30782785398711576	1.3090788143312113	
0.2719984486747712	1.2635459247393621	
0.4765566372449294	0.9499887871330623	
0.35462872271297236	1.0987646340860995	
0.3749072728446501	1.2343274812090257	
0.4120957899545969	1.1416469249279535	
0.49005379646183667	1.4214462228645024	
0.4178988340489185	1.2498056027642286	
0.1640416140193559	1.2022167269704214	
0.5343954687724406	1.0234909788735072	
0.5352622316263451	1.1199391654583033	
0.48057778200010953	1.13536490055552	
0.4051773419522041	1.211278975848783	
0.5596780694519873	1.1733384629897854	
0.5732072280871402	1.1747063382224503	
0.49892306188969926	0.9646448123215821	
0.5347493576909824	1.183316223910732	
0.473750806498386	0.8885501206208901	
0.5590935227873187	0.9569124354520242	
0.4319316391551666	1.036902559467013	
0.638558834401255	0.9615619137220748	
0.5120667270018042	0.8580712675017	
0.6398087161757883	0.8580373097474883	
0.4847090519856165	0.7662739435660741	
0.5754125236981288	0.954591089729613	
0.6322821620447514	1.0071305379937665	
0.48596766574040046	0.8500999600154324	
0.6720465747369002	0.7985568546881404	
0.6308926517284033	0.6692011105965316	
0.502622803719002	0.8849883500676681	
0.5543545172977477	0.9914316864816407	
0.7527745405588654	0.5665938033750882	
0.7891593285994136	0.6154474139606694	
0.6935056968106643	0.6287055619515742	
0.7540114810737637	0.6145412040976842	
0.7424986955540497	0.667462324610979	
0.7593905012760829	0.7793681556019072	
0.8610699649084843	0.69149475259697	
0.587539421025401	0.6155800150326629	
0.8113723871753337	0.4621245996243147	
0.7107270494257474	0.3937836830056479	
0.7314137010139088	0.39685109859321177	
0.7282319676090632	0.6016930405408139	
0.7252611936852855	0.4106691718247742	
0.6441729494189212	0.3417418394400319	
0.788837200459799	0.33728307655084816	
0.9409989872875962	0.40703236898966816	
0.7713804097196094	0.1619047376201689	
0.7796290869073887	0.4030330511129404	
0.7134939458131199	0.24531635585222342	
0.7726128649188324	0.17595574672189704	
0.8327917878599495	0.20962633107467707	
0.7506425434754286	0.15479557913393896	
0.7434536257197686	0.06604584685726309	
0.8300024371075175	0.04263277825963285	
0.6983916135313057	-0.05158179255536616	
0.815631793965793	0.06834011140643641	
0.8722784031214691	-0.08307206273201187	
0.9257796798656978	-0.15800883437523344	
0.7799605374323786	-0.07820999915525675	
0.9246488250354452	0.0058346484538226995	
0.8898983809939758	-0.16403392971596292	
0.6850841592433062	-0.25193400541071853	
0.6608414808195643	-0.18243126150995698	
0.7497532110576399	-0.06058800445416079	
0.8804444648629103	-0.43059921374021903	
0.7673137110687619	-0.2780193244839548	
0.7111616429256239	-0.32621491435059957	
0.9228337878962869	-0.2606797873968645	
0.7923829042209046	-0.30745122774802236	
0.5274209685467327	-0.4544964658169907	
0.786693658980486	-0.6331113666667282	
0.8021928494916155	-0.41236514461938284	
0.7676796756095113	-0.6044091587277071	
0.7847439088914342	-0.6429189047941851	
0.7274281217708426	-0.46023293124445597	
0.5964335804835316	-0.6924272986268558	
0.6850603212289136	-0.4867676620536896	
0.6211724812589154	-0.6185990738405264	
0.6158149426774107	-0.6448120598558893	
0.5758947719206693	-0.6699356068167907	
0.7403267590705479	-0.8878308232125225	
0.6975135358406878	-0.9243337104088112	
0.6353295182023502	-0.7472192117417703	
0.607416750148262	-0.7334214229889483	
0.6620014163072945	-0.802772763517676	
0.764051452017982	-0.9133605530052681	
0.4473001211768143	-0.8488484446636794	
0.6768069185292297	-0.8778380258090113	
0.5757598957297347	-0.9836061032110567	
0.4329049623385615	-0.8041130052172603	
0.4176526625085053	-1.0955256491267726	
0.5116373164995845	-0.879984241728842	
0.6153988347939767	-0.9161649238247453	
0.6231320867229144	-0.8687498589864583	
0.48015735870035814	-1.084768517565272	
0.6658451693133933	-0.9880136835706183	
0.6963927524437894	-0.794364973817249	
0.5835240313102252	-0.9580211639590884	
0.474471461029901	-1.0263482441246838	
0.6356310243178709	-0.9941098548875387	
0.588192599602146	-1.0504814990158617	
0.5887496445062119	-0.8505483864158593	
0.42561563702792043	-0.9812920189059176	
0.19696203337731122	-1.0977260394419246	
0.6811594625052114	-1.0729450800300193	
0.2973676780348127	-1.1457900507568366	
0.4437708986549921	-0.9937893946669725	
0.6742360673076582	-1.2629951017189371	
0.45795914275025235	-1.290028793683327	
0.5084964871288012	-0.9904279762562773	
0.25193718132481957	-0.9273202852002927	
0.21295381427915772	-1.1017369674900555	
0.3259364816797153	-1.1428452447419668	
0.4767143320398873	-1.0935741327063884	
0.32139698665657784	-1.2288321471337134	
0.26489433891663894	-1.1514859274963607	
0.3524475631905076	-1.168873843104239	
0.4290972670021586	-1.1139467679367037	
0.1646257782632859	-1.3359384022042762	
0.17624766110186266	-1.234086789348309	
0.2065861502419609	-1.1018501280128186	
0.38303970444607266	-1.2566089222167154	
0.2851550937729837	-1.2908305031251182	
0.46296213376929074	-0.9894880732791895	
0.3314443804405599	-1.191851237676405	
0.2223247515787671	-1.255299756282797	
0.34036014153103855	-1.368176904124556	
0.22300585481243987	-1.1273335348362916	
0.11935551121102006	-1.1314882114958094	
0.24582622420200767	-1.232225277096146	
0.09616858942778418	-1.3133416630827233	
0.12472722547775252	-1.2061722668619486	
0.2745057229845853	-1.2877379887714155	
0.11955626328584101	-1.29863970028827	
0.03732521312604245	-1.2148784993685964	
0.059159986991109255	-1.3096775848146573	
0.19572811338481194	-1.1797144122029015	
0.026252563014117138	-1.1432847529743178	
0.0307807379510254	-1.2876198549957822	
0.0064046603014105905	-1.3399250974306747	
0.06379878517683836	-1.046290921830472	
-0.005163005336533938	-1.2956409444320598	
-0.1388092437717494	-1.2666818898181615	
-0.0793454816143609	-1.178339661035029	
-0.09589698480542463	-1.1385391483785905	
0.1097354081160701	-1.2228238131915359	
0.054705854992942185	-1.1497099355632747	
0.020213991920159602	-1.2343658100275685	
-0.10098235211703532	-1.2897415468689366	
-0.14394321224256645	-1.0482279286101943	
-0.12501508610660297	-0.9401263385593696	
-0.19133107784886094	-1.017357607245151	
0.151718040689663	-1.170628085129629	
-0.3343709663652645	-0.999186018057052	
-0.06525126939212136	-1.1445426575376378	
-0.2618957975001413	-1.225283326642017	
-0.15563704517011095	-1.1282118164518231	
-0.25573721331955457	-1.181432202838119	
-0.28640489176690176	-1.2672903555058004	
-0.2943356557136042	-1.2556326201655097	
-0.016458813230650682	-1.0822469252668043	
-0.21686331144447804	-1.3435798836851554	
-0.29170556237358924	-1.0948032598628845	
-0.17108947210197972	-1.3142736002920856	
-0.23712605417666455	-1.3593313050112736	
-0.17760837646240962	-1.326788591232694	
-0.4434440084305382	-0.9417010866771767	
-0.24201815397344528	-1.153248865820535	
-0.2064205718517793	-1.1199804562997422	
-0.46111031232527583	-0.9814825400169315	
-0.2613378120913572	-1.0245057321040596	
-0.14768988740779873	-1.2513265193429968	
-0.32988568516010996	-1.0192543263570426	
-0.25728957649695117	-1.0814323989200707	
-0.283338883548536	-1.127420290687504	
-0.43204477461683416	-1.0839214382820292	
-0.3681452365611506	-0.9511531090407135	
-0.5395753213999355	-1.1601900797147335	
-0.4386830306452046	-1.023628927528007	
-0.37758033848322253	-1.0564618616932901	
-0.3423515194965112	-1.226635520401516	
-0.4226252006995036	-1.1182013741027126	
-0.36342158120026774	-1.009335711865417	
-0.555948997743228	-0.8892179894267364	
-0.4659674938519442	-0.9087186703358758	
-0.4639061769675036	-0.9386251133593756	
-0.2908041987277301	-1.068954410944584	
-0.506997868640998	-0.7959630270015052	
-0.5451851485757524	-0.94278665658095	
-0.5027307002393127	-1.052734256296022	
-0.6062351449353827	-0.9577284342082384	
-0.5043775543794632	-0.8366995947747261	
-0.5693542140664768	-0.911989054201752	
-0.7210391426294821	-0.8100245990689069	
-0.5566799882141761	-0.7738305087677446	
-0.5913431018779276	-0.8291596308018827	
-0.7314463157680112	-0.9395158260749841	
-0.583375510857696	-0.8242499005581413	
-0.43602268071011685	-0.8168431795637047	
-0.540957290683431	-0.6185026004502716	
-0.5398526665515866	-0.9496592913041271	
-0.7429762333259031	-0.7826118055058515	
-0.5687364837976379	-0.8091550901352376	
-0.6089948545948919	-0.6983671104127401	
-0.5781576865030819	-0.9562848199347285	
-0.5958258607199303	-0.5812094140286408	
-0.7808926780706578	-0.6710282901072612	
-0.6556752501437098	-0.8361083430373571	
-0.7337328757492217	-0.6665255261416457	
-0.6691503292746449	-0.5478429969095264	
-0.759859190211654	-0.7457672667073976	
-0.5446259203387379	-0.5637519991160894	
-0.7672964781270389	-0.64685314984017	
-0.7765880175842725	-0.5733280634276927	
-0.6842939893707674	-0.49128514330154116	
-0.8042817531880577	-0.4514634882287185	
-0.743614051671342	-0.49236787579878577	
-0.7884731446823812	-0.3931511238244839	
-0.5684381286649974	-0.3134395437446645	
-0.6348000667419309	-0.39762295019838595	
-0.7226959471575479	-0.2007757512913734	
-0.7593798451247816	-0.1716387866375317	
-0.6292134990902405	-0.3344053521002117	
-0.6855675468042706	-0.3287626286280325	
-0.6787988099600963	-0.40462955048847427	
-0.7334707941999081	-0.22391599841674695	
-0.901651730394483	-0.22048634494904257	
-0.7457805894603305	-0.0789814129004551	
-0.7892150761734062	-0.2804813458520313	
-0.672618454616739	-0.12979223948025687	
-0.6368226673006268	0.022349283317425153	
-0.804409451179436	-0.11999215784568648	
-0.6921074930902886	-0.09560837310994494	
-0.5654139957848244	-0.13649181747953756	
-0.8055534802234466	0.29779892949595854	
-0.5700952530658729	-0.01152678886072657	
-0.8227768574081242	-0.039420605922699525	
-0.7341797366509804	0.037512277846763614	
-0.736275519492677	0.0676161616450405	
-0.732425577390911	0.14509593022648534	
-0.8154887414102873	0.2813784587484687	
-0.7887176144298447	0.19560902819331782	
-0.7939847674150973	0.15953015187279956	
-0.6918673828361168	0.1327986610692011	
-0.6886511288997835	0.3059656952071981	
-0.4958941429497099	0.33358799348708185	
-0.5779696026423911	0.5076681596305703	
-0.7623820007287102	0.3887281053080762	
-0.67499257977698	0.3941402004490409	
-0.6036059241958662	0.3231652698998625	
-0.69585582693734	0.4214405101313174	
-0.7012425012173229	0.4315934681343006	
-0.6842513046188176	0.46141521109277434	
-0.597583902987636	0.42506891879763237	
-0.7638229812945933	0.5969499438935159	
-0.7060181921817549	0.5505432769998546	
-0.6206536533430836	0.565961283723327	
-0.6305882002554601	0.4353295453327716	
-0.6316055803789733	0.6763564796880751	
-0.686174767834878	0.6954646549144128	
-0.545376616477222	0.582128188295322	
-0.4224886237988785	0.7838330910138587	
-0.5882938664645264	0.5666226546802496	
-0.6411328082287578	0.718683589896375	
-0.538945652781914	0.7110143707180634	
-0.6609673929302964	0.6231733499509367	
-0.6743926049856218	0.7901076997041006	
-0.5883522186401052	0.9571325085863601	
-0.8419674389579272	0.8088698176487561	
-0.6909877130889416	0.7705301759305493	
-0.6021490155248905	0.8757587612779367	
-0.6943121209372203	0.8553540966844178	
-0.6537231617364033	0.8607902402751632	
-0.585489424908611	0.8282029998227349	
-0.6973418416147408	1.0252149475756818	
-0.5647629930904032	0.940437176608273	
-0.5686778445231748	0.8532473530968343	
-0.5034944979270353	0.9061651079924212	
-0.3813945696507242	0.8532752244857977	
-0.4702387552715982	0.876482783881791	
-0.4759619120428639	0.8827515957060327	
-0.45860861338893333	0.8424765627687507	
-0.4362119971934573	1.042299592658811	
-0.5509377742502036	0.9437221563244879	
-0.4509735466126239	1.036093549128143	
-0.39877641604062863	0.9211328219292849	
-0.5568103355213962	0.9891941252693914	
-0.3231828593511034	0.9308419552103347	
-0.29155902180900745	1.0802695705645586	
-0.45272089366971513	0.9894691314647089	
-0.4035453705158397	0.9468940683607641	
-0.45700387450570046	0.8611539910637921	
-0.288968213024316	1.0579167898292574	
-0.4547011990007365	0.9642307092084137	
-0.3604536798392181	1.0379138364303742	
-0.4136821879148867	0.9944548108940362	
-0.3122390076325842	1.1429062394784555	
-0.4862643330705252	1.1054942810848605	
-0.16366756348628222	1.0991360672277801	
-0.38221458608604536	0.9958900960100197	
-0.26917501872873273	1.106980298053894	
-0.2857999974215063	1.234454329835423	
-0.33011725936198044	0.9821520336023932	
-0.3320190071806872	1.0847921505758202	
-0.13891547191293985	0.9046205334130072	
-0.2744148621159186	1.2111868049709094	
-0.18401232291001118	1.0331398005060948	
-0.2805424735079619	1.1526087350569991	
-0.2543610475360583	0.9032743372422173	
-0.1316566861647172	1.256430628104562	
-0.07506906159484755	1.0419086772013255	
-0.17486164789506817	1.132926380283293	
-0.288735191772675	1.0940586834597115	
0.06404464752630296	1.053902766056508	
-0.2106096123013698	1.2483638392676697	
-0.2683144654623063	0.9151811919907009	
0.15608705331303888	1.1099291160787386	
-0.13295822259924264	1.1710689178261326	
-0.2279289920027161	1.0768435636042337	
-0.13930277281612197	1.0677183392250396	
-0.023410893405216106	1.0648571264508193	
-0.030345472837634238	0.9558394237057787	
-0.12376657510879296	1.0817817388249549	
0.1544547927459275	1.1284971614202988	
-0.06920742110218145	1.0832335517501912	
-0.1247590504441428	1.0481870187148832	
0.10052788785098232	1.0253765082662805	
0.1481025830206297	1.0452473448412811	
-0.05582751631145727	1.197672930874147	
-0.10350076544208175	0.8618495233124681	
0.15037556038144134	1.0730268585789768	
-0.14671834437250209	1.0346419075951039	
-0.05398245116362005	1.2112853460425934	
0.17607232696999003	1.069428520899767	
0.08442161924851158	1.2104319985708236	
0.07417230959158026	0.8474934390737406	
0.14643570234288428	1.1036639428843988	
0.10644221444691232	1.0834110921338376	
0.0023929786092662664	1.192031924172733	
0.2703862857710432	0.8862864782675169	
0.28577102265617504	1.032226024307954	
0.1842661314331415	1.0515049419838174	
0.178680514870922	0.992345050045322	
0.41853335216634874	1.1604594813762026	
0.16729935291182402	1.0016568185261843	
0.1793231465514578	1.2355653717699602	
0.2520319964477652	1.1339060367967064	
0.37298223344687514	1.1197998577051722	
0.39535467915486006	1.0766975899800884	
0.22040750402664888	0.9102659424003854	
0.28724278691510424	0.9692037369303121	
0.12870201055005717	1.0650697136368314	
0.24536724171713686	1.0708279400450702	
0.20254203968696688	1.128857705135813	
0.19584372247674842	0.9462445691597368	
0.47458776754532417	0.9015976755645313	
0.23704972218996032	1.0679154057847808	
0.27290882424079593	0.8951944875118854	
0.3723856193684879	1.0573931738504403	
0.4752523803969565	1.083685602516844	
0.40318567951908674	1.0027148789264453	
0.6405465276699771	0.9144593096648597	
0.36661086408779087	0.9471655985140363	
0.409342932319387	0.9949591853830424	
0.42034907258393983	0.9288940208821435	
0.5455327875141971	1.1396683397495295	
0.46190867866603563	0.8124280397787176	
0.4086337336209184	0.8025708724338518	
0.3344915763327305	0.7961701238185004	
0.4625770874540166	0.8255963053568375	
0.5870648050597929	0.6570220943555003	
0.4145916388803196	0.8019713458590865	
0.5171221810484063	0.7892834355814119	
0.4973356295342556	0.8517876958555995	
0.5674573132326615	0.8746843631676182	
0.4089023483959122	0.6974894524222276	
0.7321990461024555	0.8997576221831948	
0.377655421381102	0.977847858115325	
0.4769304644131753	0.7642933390237713	
0.6150819712274203	0.9296808960530677	
0.5586025023122103	0.7788857891373142	
0.6194497921708638	0.9442222064577391	
0.4942246393734582	0.8430571575218431	
0.5435959471337171	0.5605348530643962	
0.5593952580439385	0.7040009524522699	
0.7220438433633272	0.7924003067165752	
0.6409529877915708	0.6744696961985714	
0.6582120673750054	0.6517931464648972	
0.5192257924337529	0.7661459415293809	
0.6882152171231218	0.5514964851415958	
0.6200249430188117	0.6071740416733117	
0.7423487085398442	0.6203581621786715	
0.8106315214202205	0.5368272396674674	
0.584160591331343	0.5500476715824517	
0.5796353191817435	0.611067242720883	
0.5391029310500753	0.5580104350947889	
0.616201221444054	0.414682173209684	
0.5972150076287702	0.3656430892953429	
0.6760297934748124	0.37733067862729586	
0.6300847760099574	0.4362452540405199	
0.6126409254742679	0.3997110009253254	
0.7593131575298488	0.3118104982476891	
0.5629120310503699	0.3142214605822051	
0.7036452357547545	0.20080474752361896	
0.6231611253145635	0.3731216442960378	
0.7393971203800035	0.30563149857715743	
0.8084733098202593	0.16173581710579754	
0.6424040388776762	0.2684572132370068	
0.7193617337647571	0.3775533797881664	
0.6954584133134366	0.1468253063318304	
0.5997320756752511	0.3297088023345836	
0.7056213303401325	0.14309100085076124	
0.712094711333025	0.17234434415906602	
0.7258805614822351	0.13936227181418526	
0.6659342447091168	0.24668417552561742	
0.6961431369905781	0.09925716225940248	
0.5726811681356794	-0.05393861284155192	
0.6521174449518907	-0.09403330626478351	


==> data/fig_example_fit.dat <==
t	x1	x2	x3	y1	y2	y3	
0.0	-6.235947654032336	5.467078946569872	27.613349165403637	-6.837006704970373	6.654547708807826	26.35314335439199	
0.01	-6.1808655538212385	5.102775143925456	27.636849125245206	-5.559524646485935	6.452105049774692	25.26037028605362	
0.02	-4.338390905415408	6.631542482549505	24.992856776775064	-4.424909494783074	6.225954805676548	24.284929939011146	
0.03	-1.9552781601737843	5.38466924023367	24.904943343661756	-3.4205147855108975	5.999931065116417	23.410758015231437	
0.04	-1.3371222967517737	6.028530133049769	21.178010324890224	-2.533018325460323	5.7904684807685545	22.622956458799028	
0.05	-3.3060168298562065	5.195084666492979	22.857106726385414	-1.7490927705783568	5.608518311643547	21.9085356347388	
0.06	-0.6045570027534256	4.950593859124961	21.48667621647213	-1.0558492894153553	5.461078798564304	21.256638745739043	
0.07	-1.0206372777440709	5.1016857529144755	21.589525176638517	-0.4411113441846791	5.35236599015849	20.658483103249765	
0.08	-0.3635497085432834	6.189358649097902	21.113729728990933	0.10643444705640775	5.284691253476951	20.107162941151856	
0.09	0.6941664673703228	6.361935416145684	17.45798920114867	0.5971723142403489	5.259100598090973	19.597402976526812	
0.1	0.916853988985478	5.795346320636839	18.78042276489948	1.0405507401328198	5.275839615942325	19.125313152233755	
0.11	2.671097560679144	4.470024880570944	18.10177164312482	1.445111794273611	5.33467972610151	18.68816652729472	
0.12	2.385140344426991	6.183001830904735	18.507256282792877	1.8185460865824488	5.435150027970246	18.28421584434867	
0.13	2.123962795542961	6.351026221617736	16.031911636056478	2.1677576117357864	5.576689680426528	17.912544270686706	
0.14	2.802094344932772	6.10212378352149	16.532716509003116	2.498937716836121	5.758750707624791	17.572956754458083	
0.15	3.0317465745338525	5.43118745756034	18.30946195286096	2.817635281385439	5.980852059736876	17.265898046498823	
0.16	4.521391873198886	6.992462563983067	17.20305872276123	3.128828602310641	6.2426067323732335	16.99240411222076	
0.17	3.145727375834581	6.996249318998186	15.692477099569032	3.4369859720828537	6.543714092609609	16.754069485798517	
0.18	3.9862853675837258	3.7870702731607495	16.319285560108657	3.746124829828977	6.883935243483732	16.553039790797875	
0.19	3.1441791286795278	7.919204746018677	17.503046596503083	4.059854847066163	7.263037854438791	16.392009906870474	
0.2	1.7766302785017887	5.771769402094845	14.440899994119064	4.381418193793682	7.680726533010001	16.274239394060647	
0.21	5.324059473131401	8.799217989503886	15.991918306301137	4.713709963080244	8.13654123699839	16.203563144711886	
0.22	5.887988786535873	8.47029993857189	15.948128113778475	5.059294726650668	8.629739715292363	16.184409680205775	
0.23	4.649225364333763	10.344050351905183	16.395774078914304	5.420399466183074	9.159143260792826	16.22180166165409	
0.24	8.045758071751377	9.61387939699651	16.80573475103336	5.798901598759994	9.722964154715399	16.321350011449628	
0.25	4.724698789827592	9.419914428783876	18.37377825133421	6.196289014310936	10.318592079469466	16.48921127890202	
0.26	6.6475587143793975	10.782837869863242	17.253672056628503	6.6136145236217265	10.942363648942436	16.732016730271862	
0.27	6.857687929791189	12.637833281633133	16.43085564302779	7.051418371308722	11.589293496036307	17.056737416564324	
0.28	9.04111708004969	12.269662532223366	18.683913378774584	7.5096457370494285	12.252802180976566	17.470489585227885	
0.29	9.46089164414352	12.803512389899184	17.071150369258213	7.9875312053217895	12.924426293213077	17.980241530478906	
0.3	8.647888696551812	14.334198783990571	18.97260737910132	8.483483189212782	13.593564575153923	18.592424960976913	
0.31	9.388223741939546	14.459106923657878	20.82272730572558	8.994940997056933	14.247259794651168	19.312417238050212	
0.32	8.651481071299006	14.87066665388995	21.155516538047888	9.518246548525909	14.870096012319491	20.143906904168887	
0.33	8.094881584640031	16.82222666380492	21.829730446385252	10.048507039787438	15.44422844814845	21.088133784467168	
0.34	10.26513716940276	17.522349614944577	19.839053005833154	10.579502665316289	15.949648745691741	22.143046763927256	
0.35000000000000003	11.300073052576137	17.001225985666185	23.12694661977065	11.103620737733564	16.36470628144474	23.3024246573089	
0.36	12.888918168708145	16.409489841591466	23.892208050135523	11.611882390264405	16.666982434392548	24.55505858478254	
0.37	13.349805085083581	18.364547160111712	27.133564371477775	12.094044057000358	16.83449392382964	25.884115054881175	
0.38	12.211422016409715	18.067363971457027	28.033167778212334	12.538842946135953	16.847251701137623	27.266828911977083	
0.39	12.698191131987189	17.44772162781507	28.863539439707317	12.93435493291547	16.689032373173077	28.67468525198467	
0.4	12.291819167483958	15.17452335971855	30.799224731831607	13.268516680116363	16.349252061100223	30.074209413790406	
0.41000000000000003	12.186724610534121	16.007049294093033	30.71289513611759	13.52974364568312	15.824647505392246	31.42844377101218	
0.42	12.082798056088867	14.417876383292198	33.27136709663975	13.707656845649964	15.120548244664436	32.69904879527859	
0.43	15.829566757392076	14.131739052965068	33.88618174709536	13.793800936071959	14.251405886502607	33.84888848882	
0.44	13.360329873461284	13.517486027151524	33.10826514859064	13.782330638071524	13.240453895371525	34.844773055223065	
0.45	13.321845078720406	12.252743583575679	35.955228469859875	13.670523893230357	12.118367745771572	35.66003113171693	
0.46	12.296567743932503	10.477312342726327	36.93923713101038	13.45910681008574	10.921111805227076	36.27648011550376	
0.47000000000000003	14.020039012207803	10.988745361289526	37.838993395784755	13.152282831353268	9.68717186337664	36.68555666798062	
0.48	11.233134675156652	6.784624253070167	37.38022195901552	12.757515267310104	8.4546385874201	36.88838935019935	
0.49	12.160400724726005	8.012610772770923	37.87050031840952	12.285030291256186	7.258470190296407	36.894930222123236	
0.5	10.93784069612044	4.293025440461315	34.963235719956714	11.747163713997	6.128362430290235	36.72226179911937	
0.51	11.628205806356371	5.490542651294613	35.99686470739775	11.157572714436212	5.087352292119147	36.392490817668936	
0.52	10.100607335841495	3.2836293333289817	35.77023234814452	10.530461499318106	4.151297329806228	35.93046456129734	
0.53	8.77709173378068	4.225348697859309	35.01872202498009	9.87983699639377	3.329056273982216	35.36172439015178	
0.54	9.265327977096112	2.726490459706406	34.612875906655766	9.218912279372871	2.6232814346737596	34.710779015821814	
0.55	9.059111792869778	2.294702993401269	33.417960500054164	8.559629902006632	2.0315136868783386	33.999930815520855	
0.56	8.04647239965016	0.5433061063705584	33.98425174953889	7.912372901960834	1.5474646354515322	33.2485187811326	
0.5700000000000001	7.652184613449162	0.52031751518955	31.48496461859607	7.285795469181269	1.162226558126004	32.47266539083714	
0.58	6.112686859013066	1.0837114719709118	31.817680076557767	6.686807394757653	0.865392253060114	31.68527165833314	
0.59	5.814350521327317	1.2389668260176632	30.98019485923053	6.120629278751749	0.6459311584566969	30.89631947463179	
0.6	4.971205152806364	3.4297682484690615	30.271122740041296	5.590942401619321	0.49289969790427657	30.113211339443055	
0.61	4.789510069227731	0.6248155050969302	28.41050201095512	5.100055863811294	0.3959024367554684	29.341252187149404	
0.62	3.881308646538991	1.3258001192516495	30.002998201309897	4.649118009677713	0.3454276404641939	28.584030074720733	
0.63	2.5537688010990762	-1.2212929305572087	27.639995595560254	4.238308630349773	0.3329960935842107	27.84385883085455	
0.64	4.082703483744384	-0.9776423820214737	25.70776990246002	3.867044536178202	0.3512532419981401	27.12206124245682	
0.65	3.167197166696646	0.037854106141729627	27.247240889326005	3.5341487702775227	0.39393968943595686	26.41929925190254	
0.66	1.6393654996794889	-0.7436810993874983	25.76092070824373	3.2380188899977873	0.4558604950746603	25.735734055617012	
0.67	3.467931522194801	2.015613033458061	25.00449746816106	2.9767554581558047	0.5327777878555328	25.071249619696935	
0.68	1.8663700320603969	0.20616883822193077	24.361320528219192	2.7482851962058255	0.6213357541679477	24.425513542170354	
0.6900000000000001	2.6249151135016526	2.0948498899868606	24.226539312220638	2.5504483843225185	0.7189337237427754	23.79812568760607	
0.7000000000000001	3.1299828822167473	2.302900736011739	23.16947815325244	2.381081170137677	0.823648417586785	23.18861362056699	
0.71	2.3843070477281243	0.9681498173728145	21.858098447981995	2.238068970711296	0.9341153098330583	22.596537948875813	
0.72	3.273648789024403	1.541338071442763	20.63812096521412	2.119396556095404	1.0494661082015433	22.021449872498795	
0.73	0.8009503461717171	1.1020453289885335	21.80291156532237	2.0231765887469804	1.1692285945940442	21.46297597384521	
0.74	2.360512447456742	1.8194906752306919	19.439512313538174	1.947676324618551	1.2932845161728121	20.920755955593823	
0.75	1.21504915091913	1.891757841539539	21.551507154770725	1.8913298048277427	1.4217894550851224	20.39452078192381	
0.76	0.9886491278409302	1.4169723810442238	18.96761137540739	1.8527486369219428	1.5551503727234262	19.884020969989198	
0.77	1.2568688714292626	2.1832336125380936	18.576954415793413	1.8307247805725284	1.693963234614049	19.389105554089685	
0.78	1.5160878470805101	3.5458021582658708	17.965079933424388	1.8242310503059025	1.839007169454796	18.90964641321886	
0.79	1.890521066252966	2.686078330943504	17.11958514614446	1.8324196088457	1.991196270023069	18.44562173556248	
0.8	0.6900334596945614	2.4579764992495696	17.26104605434886	1.8546162422222168	2.1515868210104574	17.99703913824292	
0.81	2.790438366672806	2.4253829786289205	17.31640227184426	1.890318065278551	2.321339528462199	17.564025566950495	
0.8200000000000001	2.402957428441294	1.4669720246302067	14.854395258002786	1.9391841822036633	2.5017363047724026	17.146750652164453	
0.8300000000000001	0.461801771662135	1.6433535591229258	14.3346142279899	2.0010348613912843	2.694149483215293	16.74552434432126	
0.84	3.56008217533203	3.1984670243791293	15.678080894882136	2.0758401482046844	2.900064962462902	16.360721620744084	
0.85	4.054653613867768	1.7252171307048125	16.90822395104858	2.1637217105677076	3.121055100768028	15.992889047656035	
0.86	3.4378890019936583	2.5645006367960845	14.372704976390457	2.264940020431939	3.3588051701072428	15.642672214499713	
0.87	2.1933408104332184	4.867069118276474	15.263386631291773	2.3798995248282098	3.6150865577258884	15.310932753194127	
0.88	1.4310177305390652	5.774916270851277	16.456148108006317	2.509134107233341	3.8917830406645537	14.998680108575888	
0.89	3.69974618546759	2.4922473177561577	13.40858095462715	2.653315448850937	4.19086040678804	14.707200847856424	
0.9	2.4014624251502723	6.10683898534916	14.022075581792345	2.8132358864256095	4.514388147728526	14.43799691577612	
0.91	4.203177947552835	4.617369300795444	13.46958320835839	2.989819103313499	4.8645000177892745	14.192929267900956	
0.92	3.3828982581130562	5.19128223752636	14.883043588875655	3.184098641733158	5.2434047750582655	13.974164551927483	
0.93	4.364110154072933	5.501489376345452	14.261913890299256	3.3972289881293736	5.6533299326292	13.784334904193246	
0.9400000000000001	3.9769133978350646	7.137460104085065	14.254354094306597	3.630456873885064	6.096511758505977	13.626494115593943	
0.9500000000000001	4.581784662313683	4.926869498747617	16.007054612298013	3.885129492972574	6.575110460854855	13.504293522645575	
0.96	4.1633987505354275	7.506040529897465	15.05357207610012	4.162653983220551	7.091165068513569	13.421945771631954	
0.97	6.240970425947314	6.65989368960484	13.282948090365366	4.464497587947253	7.646462795817437	13.384412006723048	
0.98	4.910240428690678	8.77148915562716	13.188030731134779	4.7921282994776835	8.242438326290168	13.397364412912017	
0.99	5.541057666272985	10.381446593226904	12.005900440547178	5.14699913040627	8.879974212962125	13.467369467418845	
1.0	7.406862492717075	9.518414356167323	11.869372382511902	5.530459898510789	9.559218538679326	13.60182618154679	
1.01	4.590726319229494	10.614608458432604	13.735170017538417	5.943714588056019	10.279289799944802	13.809110705082952	
1.02	5.113885917103635	11.410938682479536	12.768437285053457	6.387691276848924	11.037987389289945	14.098441555214714	
1.03	7.8313974246025655	10.998184207476191	15.068110199098559	6.862959316215631	11.8313819540885	14.479918297235827	
1.04	6.198324609039425	14.135256064621185	14.128645618592444	7.369543270606358	12.653411900240506	14.964226179647953	
1.05	9.855712337620446	15.176711273938889	14.928896327540148	7.906788528747248	13.495375994411296	15.56245739627348	
1.06	8.06877599444873	15.027630543769293	14.675574445343251	8.47311120666448	14.345467950305714	16.285523420850108	
1.07	8.332216263462696	15.248270621575228	19.190065702096582	9.065812997986956	15.1882782002294	17.14361079025667	
1.08	11.622769427830642	15.536288667499027	18.834296647504463	9.680780659366631	16.004444501261712	18.145155561566007	
1.09	11.817627141653857	16.145249594200894	18.510859499559245	10.312284032835755	16.770433843187867	19.29581460109217	
1.1	12.85141903017776	19.178690326156556	20.66863354607736	10.952685811233565	17.458679924638243	20.596957060058195	
1.11	12.536343267623854	19.469576369788957	23.284403536706368	11.592318190375005	18.038114545197764	22.04423416581803	
1.12	11.403254381598941	18.436215404251524	22.612875883828856	12.21933620835894	18.475318328472085	23.625874285108956	
1.1300000000000001	14.78240209414621	17.187718930588918	27.14184072070941	12.81984413191935	18.736311579976324	25.321402069162247	
1.1400000000000001	13.169977323142767	15.994133956506518	25.98260973350244	13.378088825132506	18.789073688680578	27.100596077992414	
1.1500000000000001	14.746565613116978	17.564651809077166	28.661893110653367	13.877033666122374	18.606626355191406	28.92348995632817	
1.16	15.320075622981456	18.08405080951462	29.009312117257014	14.299050481573556	18.1704349394613	30.741275688764713	
1.17	14.551840228036506	18.91986456596418	29.882238578744403	14.627007719835195	17.473647980031473	32.49875657946942	
1.18	15.544548996099095	15.917387390421009	35.074285607215586	14.845381883539277	16.523582818073663	34.13790190165639	
1.19	15.953142835200058	15.892015306943396	35.619412230094774	14.941593811721667	15.342881788610782	35.60260463084639	
1.2	15.376049797683034	15.314488748878423	35.04608891751621	14.907082810598078	13.96883924669456	36.843635131458164	
1.21	13.733573732077076	12.61980391020707	36.124557541494006	14.738288697195191	12.450844598669848	37.823353988121006	
1.22	14.831094987076272	10.742111952909083	39.61194735401219	14.437042913641532	10.846109780144396	38.519006849652975	
1.23	15.433030219525364	7.942505990276334	38.72735492081127	14.010640505646487	9.214474674936008	38.924324361073836	
1.24	12.872045912853487	6.4461047515042456	40.44029907519036	13.471217798408325	7.61300194846008	39.04889816838764	
1.25	12.77934268082105	6.542306858021316	39.51894920579631	12.834892855697262	6.091431982523654	38.91584219935411	
1.26	11.777514370063312	4.522229176699738	38.464830184183086	12.12042923746106	4.688907413705885	38.558055759525026	
1.27	13.287175391071532	3.588838952633104	38.026666185420005	11.347989457745358	3.432510392933953	38.01407925667628	
1.28	11.297292631850897	2.3232880779532623	36.75614731619727	10.53774960513252	2.3372359423080042	37.32403685568969	
1.29	10.200626594793311	2.1041870362882875	36.61816056512334	9.708905241463079	1.4073696228250194	36.52638744808204	
1.3	8.18987418999975	-0.11446680770681417	35.59515534894655	8.878741900879774	0.6384453885218103	35.65557002460383	
1.31	8.679062556029463	-0.2853135010577827	35.58507252100674	8.062199927869854	0.019689911927789225	34.740733600909635	
1.32	6.6711894345694045	1.4614988058313605	33.65452837812427	7.271508173447666	-0.4638104886749019	33.80526554053462	
1.33	6.618353258357393	-1.6013782993707881	33.70869550020731	6.516248748540829	-0.8290389902332503	32.86702553377259	
1.34	5.233991114606832	-1.3495603813970936	32.88267360614584	5.80338855477227	-1.0936184763113797	31.938928937876092	
1.35	5.876604422922537	-1.8402417881656135	31.238219975813795	5.137626229605683	-1.2745850625831705	31.029780377089732	
1.36	5.15681737885456	-0.921165585569606	28.863972733276146	4.521600477014236	-1.387786426834453	30.145106723809448	
1.37	3.8027320140601653	-0.4049631262400102	29.163111304500454	3.9563217006074316	-1.4473519529776069	29.287977713573163	
1.3800000000000001	3.8882546511494667	-1.9455758468724966	26.592644951940162	3.4414005551297806	-1.4656463685112677	28.45967949369761	
1.3900000000000001	1.9294409076024803	-1.867844824075004	26.495826320838443	2.9754492930803087	-1.4531345280647086	27.660295154834547	
1.4000000000000001	1.10837918974419	-1.6822670504458412	27.66452596999638	2.556255669293622	-1.418606755403012	26.889124674334518	
1.41	2.660337010585005	-0.8252548382745831	26.687470312748314	2.1811100134057595	-1.369205402504494	26.145022710907856	
1.42	2.050040763476273	-2.037006626152183	25.473299545038124	1.8469050564806249	-1.3107406237130672	25.426612231600444	
1.43	2.2186749102921963	-1.6113864726388112	24.48204413598626	1.550385142066729	-1.2477507900451386	24.732452077771143	
1.44	3.7015845487167023	-3.5442864293781544	23.375683293911965	1.288179534748863	-1.18382013055249	24.06112073541392	
1.45	2.028922743679634	-2.4920689089357415	22.954197984005418	1.0569866236473366	-1.1216187500754031	23.411286401925945	
1.46	-0.034388512362737544	-1.1645877928303352	23.804296782245924	0.8535570711821283	-1.0631887680074035	22.781722261586427	
1.47	1.8143467866752494	-0.1011543601464111	22.706779182884855	0.6748295828295016	-1.0099484554960985	22.17132954958901	
1.48	-0.7776797209387547	-0.656895778370181	20.26798579614641	0.517880208939946	-0.9629398113369492	21.579122573337305	
1.49	-0.06316376237249355	-2.010455039087054	21.264344554187524	0.3800244896353007	-0.9227979704959498	21.004233770189973	
1.5	0.20716535487839183	-2.2788418544268305	20.648168750436334	0.2587463654283983	-0.8899636231190686	20.445888523386994	
1.51	1.8802345349710397	-0.6782203870871438	21.6153428374491	0.15177793563016181	-0.8646244857793751	19.903406504652363	
1.52	-0.6739702377372923	-2.48753253290172	17.682729191196778	0.05701795408377195	-0.8468989384606647	19.376175305208076	
1.53	-0.8412501313527344	0.2418459600645293	18.145373462998478	-0.02740274929124997	-0.8367572336362427	18.863653877849213	
1.54	-0.19006422697050085	-0.757019856410069	19.404477604532037	-0.1032064210319016	-0.8341828042147057	18.365348061918013	
1.55	-0.8246398776960164	-2.432494701692805	16.8359571189285	-0.17191199594086531	-0.8390801984757771	17.880817800153242	
1.56	0.9017810046031085	-1.802753911354043	19.861838914635246	-0.23491944571064002	-0.8514194427820722	17.409655119199943	
1.57	-1.3638795890864595	-1.5800709137618845	15.839527382964933	-0.29345907619608863	-0.8711364497901728	16.95149512707632	
1.58	-1.4870455037234773	-1.6552506758265615	16.602441209483406	-0.3486725306969319	-0.898264756888698	16.505995847062234	
1.59	-0.830591947328283	-2.405684013421794	16.700002178040457	-0.40156578050678193	-0.9328326481032018	16.07285272227301	
1.6	-0.9425057411997799	-1.8316164894366045	16.60063713363684	-0.45308552530557183	-0.9749856166530646	15.651779437949822	
1.61	1.433986578674678	-1.6902528482082713	16.025711542008118	-0.5040748069196395	-1.024883372859946	15.2425257328288	
1.62	0.402628003797334	-1.7739871750924197	14.450860474117025	-0.5553442735344595	-1.0828154414047193	14.844858637307501	
1.6300000000000001	-0.511420820287718	0.00011340478507237961	15.439913609858914	-0.6076300861707706	-1.1491002603754314	14.458583423148998	
1.6400000000000001	-1.878238056033808	-1.0968764922060652	13.396987679002878	-0.6616599483759772	-1.2241956716024174	14.083525017201675	
1.6500000000000001	0.13538419183608663	-2.278063184270552	13.252625230665853	-0.7181134147835874	-1.3086016183896252	13.719552214770525	
1.6600000000000001	-1.7684020146103312	-1.712386210095196	13.891135245417043	-0.7776828837194291	-1.4029667133645711	13.366559368358343	
1.67	-2.3758847144577078	-2.360855464877023	14.601828620152085	-0.841036515929621	-1.5079955790142903	13.024494198590848	
1.68	0.28957425621173627	-1.8962439266298476	12.532694944717965	-0.9088745326404221	-1.6245522836053579	12.693340194663246	
1.69	-0.6539804724236047	-0.8480249549834058	11.550036599693968	-0.9818951825866467	-1.7535728109660846	12.373148790920649	
1.7	-0.12839130792146947	-1.612003108300954	13.340665111318648	-1.0608466875899267	-1.89616594998266	12.064023170297757	
1.71	-0.8154794576696951	0.26592194000515645	10.567791939844717	-1.1464965431236498	-2.0535309707172362	11.766155952090154	
1.72	-0.3697914262328146	-1.8151820459278825	13.383924147303238	-1.2396796335047038	-2.227056179566686	11.479815650827728	
1.73	-1.978423763986036	-3.2936578020134197	10.286634043125465	-1.3412710567280661	-2.4182414931620655	11.20539163887468	
1.74	-2.4717254639832813	-1.7784869137638752	11.648960878742905	-1.4522307292289909	-2.628794329168814	10.943384927469557	
1.75	-0.876309937450306	-1.7375310341343977	11.68496743410135	-1.5735798536522045	-2.8605561924015905	10.694463028072457	
1.76	-2.493189430693363	-1.975646524516565	11.307365836787689	-1.7064421411679571	-3.115594781581679	10.459457466617154	
1.77	-2.5238754312149223	-4.441762178197509	10.528218446576222	-1.8520237623719242	-3.396132454248508	10.239432110286106	
1.78	-2.448402400081107	-3.8006641256525096	10.145749316128418	-2.0116508790218077	-3.704632192763603	10.035690916380746	
1.79	-2.149377594812073	-2.857168157597222	8.2557592775732	-2.1867526017135033	-4.043723967384335	9.849864245771904	
1.8	-2.711845309367851	-6.042971480022232	8.960516451259224	-2.378893797713432	-4.416279690401471	9.68393154268666	
1.81	-3.9424968074373083	-5.263295511254523	10.32044845491471	-2.5897596706061297	-4.825330118921821	9.540331230822854	
1.82	-3.441384978335175	-6.636074251173729	10.13862557186483	-2.8211817562842847	-5.274119705983121	9.42200379226526	
1.83	-5.273896476490885	-6.629978319437505	8.345343097784435	-3.0751212852016625	-5.766001305152224	9.332531301415871	
1.84	-2.7026322203055293	-7.244632925239234	9.670947100747183	-3.3536842863407808	-6.304454526469456	9.276205887720538	
1.85	-5.234180530262327	-5.56638725119423	9.554635827021777	-3.6590983618693604	-6.8929365403219025	9.258202957833042	
1.86	-5.070018199032208	-7.689710789794988	11.076168932385858	-3.9937096167151984	-7.534836488641494	9.284675912200836	
1.87	-4.278687633583454	-9.01334826179817	8.980774298795206	-4.359943346773859	-8.233247146387713	9.362959652859441	
1.8800000000000001	-5.469850110207208	-9.939723562687545	9.013123857070983	-4.760270477413308	-8.990812172712877	9.501679634993977	
1.8900000000000001	-3.6234223156148584	-9.577817516488656	8.81331114845768	-5.197136479475805	-9.809366113411656	9.710962192190584	
1.9000000000000001	-6.934542844286668	-10.608012846479449	9.022919674203068	-5.67287755750852	-10.689613522447457	10.002515814743408	
1.9100000000000001	-5.891122473852832	-10.191356218289377	10.777669540253532	-6.18959414293803	-11.630569708855456	10.3897811163514	
1.92	-6.756927622464862	-12.031993743064946	10.18912579146715	-6.748988447982889	-12.629003357085308	10.887881326839244	
1.93	-8.489378814748306	-15.012249505734154	12.585971600663562	-7.352151291241612	-13.678619080641548	11.51356321143433	
1.94	-7.446105606320357	-15.299636802105818	11.646961207946404	-7.999287629268518	-14.769231898145234	12.284810874970297	
1.95	-8.832533208221278	-14.717513539228301	14.735285527161206	-8.689386615133369	-15.885715694826917	13.220307553221863	
1.96	-8.621746151818886	-17.53130575070805	14.72868268837999	-9.41981387729715	-17.007029142214183	14.338379694911174	
1.97	-9.338873446246836	-16.276011465933898	15.878512100987317	-10.185864179223554	-18.10519925637359	15.655602619915255	
1.98	-8.797038242556035	-20.15127193139779	15.991536729205217	-10.980254848447021	-19.14467781267611	17.184703579633073	
1.99	-10.44038403599098	-19.421241097199804	19.21242185747775	-11.792650642930827	-20.08210759934001	18.932038014464904	
2.0	-12.967611492294482	-21.643657476149162	20.88690204523011	-12.609224323951931	-20.867048765559403	20.894425634368815	
2.0100000000000002	-13.646567683246904	-21.872252448565845	23.632708954721952	-13.412415893180185	-21.44381667778538	23.0559175071273	
2.02	-13.082103301712262	-20.577972952585828	24.81864029319309	-14.180925312056106	-21.75494084954227	25.384655739020456	
2.0300000000000002	-14.242152851682572	-21.79659948484969	26.324641250544573	-14.890156573906156	-21.746174573431247	27.83085812068345	
2.04	-14.886761240965695	-20.483256838632187	30.553943691833556	-15.51312083739434	-21.37300260968975	30.326458357123535	
2.05	-17.658989557000154	-20.056995441666913	32.88622703511002	-16.021965474829845	-20.607762998322695	32.78755595635712	
2.06	-16.440270144393864	-18.61254741645809	35.330399284264075	-16.38996113095589	-19.44629622156979	35.119819920843035	
2.07	-17.363187481518743	-18.717585794097175	38.207465527836554	-16.593902942261725	-17.912424247507612	37.22699511456179	
2.08	-16.372253344844268	-16.19420081721287	38.06398599958967	-16.616473911508635	-16.05887428719757	39.02111125615514	
2.09	-16.585742252712073	-13.450821616141676	38.04021103804206	-16.448326558632733	-13.963689570568752	40.4328802423506	
2.1	-15.22107832786452	-12.481999958683	41.888916609297056	-16.08933168127412	-11.722389578602222	41.41975851364354	
2.11	-15.275410461305086	-7.719408223918636	42.37359065054755	-15.548887375920943	-9.437230327371337	41.97016599338082	
2.12	-14.103546695578702	-7.8979792605925825	41.62496148590832	-14.845040371294063	-7.205776089098834	42.10269602574517	
2.13	-14.514502314122304	-5.331373029907281	42.03145938072314	-14.00275746488736	-5.111123103921759	41.8610700048948	
2.14	-14.041329750316368	-4.148984627967124	40.25757003907596	-13.051495641103047	-3.2154233293151977	41.30602238997713	
2.15	-12.477824817637186	-3.6354655577333808	38.39836610130816	-12.022678170282697	-1.5574367090336165	40.50639329697941	
2.16	-11.008838252861887	1.7004928021552081	37.83462608951079	-10.947265726795576	-0.15361291055876145	39.53092366705212	
2.17	-9.518556988019057	0.8431281836481486	38.47942206640806	-9.853893972714614	0.9982377976887858	38.44220998208409	
2.18	-6.551113218721393	1.507991376785861	38.668682504143206	-8.767508990082879	1.914130349594889	37.292949445362346	
2.19	-7.79279889515498	2.455237667301687	35.726228396965425	-7.708703693152581	2.6188765897951773	36.12456068438045	
2.2	-7.690042366766501	4.59088240663508	35.770730601288726	-6.69346861066227	3.141793445328651	34.96736561498968	
2.21	-6.118678565788993	2.572431732327723	33.23539276430044	-5.73342736089802	3.5132812445602024	33.841965830320795	
2.22	-5.3375936840765625	4.462246815477549	32.691766816839824	-4.8362235675164005	3.7625700364392713	32.76098497784736	
2.23	-3.560801613729643	3.5091683243231624	32.512407098716004	-4.00613695026198	3.9162509582911733	31.731029675010156	
2.24	-4.819847591270665	3.4149123444871927	30.871107041648973	-3.24464613982189	3.9976573072675605	30.754353841374638	
2.25	-2.5203597346795723	4.605338074587821	29.271170675175547	-2.551066001821991	4.026601991285512	29.83036683146593	
2.2600000000000002	-1.7971619318293142	5.017658322652352	28.072950284272356	-1.9230383284950212	4.019578728154212	28.956690274419124	
2.27	-1.1534951426490472	3.484423087269526	28.01831514847215	-1.3570385891301997	3.9899900449020653	28.130049175664983	
2.2800000000000002	-1.472644564808511	3.186830330572393	28.509065600447848	-0.848718457741736	3.9486091005693376	27.34677704242479	
2.29	-0.6557371912355033	2.740806350389036	25.012313925411696	-0.39325752287322935	3.9039044644339067	26.603258168279968	
2.3000000000000003	-1.4321371468997999	4.971055008502453	26.734783335498363	0.014433327595430031	3.8625043839974893	25.896084910103347	
2.31	-0.13430458296634068	3.2584105774760816	25.48501978503509	0.3794886989730777	3.829466701277186	25.222250169304736	
2.32	0.14565508521252457	1.9629427515672138	23.588989606915064	0.7069891350506704	3.8086639987751947	24.57912778740589	
2.33	1.4013723032059957	5.215594487675731	23.925062492920286	1.0018297705753134	3.802965440815742	23.964553546352192	
2.34	0.09791031245360049	2.4466494712350277	23.15154529411189	1.2686892848966658	3.814535508408736	23.37673275909745	
2.35	2.2804210378747283	4.6257130458123825	21.845376888640807	1.5119590750278822	3.844937284443601	22.81428616961398	
2.36	3.2193027390460744	4.079473772594403	21.715536181745843	1.7357532216495382	3.895360069713078	22.276137364548067	
2.37	-0.13529510973063275	4.25468715820974	20.484091566051827	1.9438753229937504	3.9666627650498967	21.761559088108925	
2.38	2.5586205855955755	3.4747506582224545	19.177333945030007	2.1398502888126494	4.0595480989078405	21.270062590618075	
2.39	2.9979893310193493	4.5392784215278965	20.931420084819276	2.3269133292052655	4.174562979559011	20.801457934586175	
2.4	1.8664020803178856	2.6431977723593727	21.378865298754384	2.5080506949208217	4.312233459230053	20.35575216018214	
2.41	2.2861183930476234	5.0595469751492	21.54503469149405	2.686001015830735	4.4730346365989915	19.933226966460186	
2.42	2.729396417221056	6.212822286800353	18.40121571165147	2.863296528946444	4.657496146776476	19.534346283811633	
2.43	2.7450613805848056	5.748484367978309	21.285181230761165	3.042270425191707	4.866149794412421	19.15985071065602	
2.44	2.9182881338461715	3.0785245118610995	20.314614278442022	3.225093238451763	5.099611507129402	18.810672886056665	
2.45	1.7416583454198307	4.373096178585965	19.88875653754625	3.4137821070809022	5.358511011348132	18.488046958788086	
2.46	4.768177457870241	5.455095519766826	17.384559540141023	3.610228615965104	5.643552497930169	18.19342975303492	
2.47	4.90327065629619	6.442489533229611	17.342675467110237	3.8162071057572313	5.955427235070757	17.928622960588687	
2.48	3.2294099246618195	6.189365240859275	15.733139026155532	4.0333910370153	6.294852024183976	17.695697471103145	
2.49	2.8083883387648623	6.171750659014247	17.663557896603976	4.263357954593947	6.662462274867596	17.49712514162536	
2.5	5.04234600373542	7.658264507779372	16.91687841347791	4.507591362203229	7.0588240641127555	17.335702137460288	
2.5100000000000002	4.2078103549694434	8.654564368316235	17.350794987465907	4.767479611063766	7.484302245636815	17.21468461402333	
2.52	5.205023389983545	7.715158783836362	16.27714661217076	5.044299959149435	7.93903928483225	17.13770343988536	
2.5300000000000002	5.041538267902645	9.162800482297367	17.75548421021548	5.33920797852989	8.422790902012148	17.108893168242915	
2.54	6.3695359634404305	6.369916097494496	17.449650390405733	5.6531995202816026	8.934863587661194	17.132784102043722	
2.5500000000000003	6.710039490232525	8.553887289971573	16.044146566483455	5.987086553424535	9.473910625140695	17.214405689234415	
2.56	5.647755643860023	9.737732247107795	17.287622493269467	6.341432277790351	10.037822907163386	17.35913190110446	
2.57	5.369086859791126	10.160039141243777	17.832672627074338	6.716509186767246	10.623484226385925	17.572728244019512	
2.58	5.569537706164238	11.588672352678046	19.84617458452612	7.112203285257021	11.22662080760032	17.861113459240535	
2.59	8.183228934777667	12.88875250107055	18.304588719624	7.527952073577329	11.841531960813121	18.23030624669597	
2.6	6.823557348911103	13.005213148361275	17.72663530400832	7.962617666202279	12.460928502235415	18.686055033396528	
2.61	7.962518979497873	12.494981276652664	18.901457723002608	8.414408622021613	13.075689600481855	19.233633854777487	
2.62	8.344646041611497	12.19693252219621	19.833930807509528	8.880731128342795	13.674764605553078	19.87729493176196	
2.63	9.371158813082243	14.849647861447417	20.47858263349396	9.358111634510996	14.245060788917641	20.619881070901325	
2.64	7.9767607699117935	12.982650703408325	19.618004773856544	9.84205268131232	14.771542315098591	21.46209634282656	
2.65	10.591971431231176	15.940081358858146	22.073274228373148	10.326994581496804	15.237411482323704	22.40197178479917	
2.66	11.411223735482636	15.484503919986313	22.749403214868497	10.806226565520081	15.624581664578841	23.434054452388366	
2.67	11.445883627428998	14.783745491469977	24.302794438214423	11.271950243854855	15.91432569716953	24.5489037855793	
2.68	11.493690977971893	16.415639834671282	27.873245009738643	11.715317720756822	16.08825558472035	25.732468668328924	
2.69	12.316245697245439	16.15958824092878	26.158151809817095	12.12667052598651	16.129490067930163	26.96596849197129	
2.7	12.988885955807868	16.01133336307111	29.691789491122922	12.495770406840004	16.024057149639994	28.225876874499	
2.71	10.134389915655095	15.691149857268563	30.67505915213563	12.812256925200547	15.76232187563169	29.484612106199354	
2.72	15.116135095558542	15.76091305626536	31.424779606519543	13.066076079818083	15.340348144572475	30.711482253224137	
2.73	13.730465204049887	15.673817803784749	31.90510437436656	13.24810782258157	14.760941982735071	31.874364226317933	
2.74	12.787399983103722	14.50679841843587	33.61920943080386	13.35068147400127	14.034210384858069	32.94152257338702	
2.75	13.062055444015396	14.153950875903904	33.45083881500616	13.368199523328943	13.177471786305352	33.8838547184078	
2.7600000000000002	13.870772089513606	12.12456383596023	34.13918884049994	13.297518943193545	12.214432105575185	34.676836344642915	
2.77	13.095699697518189	12.738546437322395	34.553952341827795	13.138330600869164	11.173714641418423	35.30234584705776	
2.7800000000000002	10.929443415675392	10.598891601287834	36.013070040286934	12.893186357043584	10.086837640840688	35.749684864705365	
2.79	14.692148319534299	8.38043875906637	35.78575087525279	12.56747284635374	8.985993854230637	36.01607451504731	
2.8000000000000003	12.111955199835027	6.7457851660168835	35.83655986083003	12.169016931497605	7.901801182398505	36.10618828569762	
2.81	12.774896830700838	7.007138833136085	37.412896478512714	11.707692677202541	6.861454716320617	36.03121919946721	
2.82	10.543743976630367	4.524513736949325	35.05685800027897	11.194746324841104	5.887296443986832	35.80729488868183	
2.83	12.21426283883479	3.971634128311618	36.137955478365996	10.64224978776727	4.996110186688632	35.453849030592764	
2.84	10.37962093951036	4.392895641308983	34.41468837103967	10.062394946732825	4.19889209322194	34.99183541322556	
2.85	10.102664520615566	2.8546644214013996	32.792474021135874	9.467034647133952	3.5012665301870984	34.442307556655344	
2.86	7.845245332010009	1.9384281093075568	32.34056924797536	8.867147646128423	2.9041139712702777	33.825162961979125	
2.87	9.5042623649256	2.3437123536912297	32.608405148396365	8.272604492788057	2.404566278246898	33.158402055891756	
2.88	8.399907395390146	2.0486362346572	33.02995557377145	7.691873927294803	1.9968947998333344	32.45759745803684	
2.89	8.45021351838896	1.4515068693827164	32.32226715769813	7.132021178804347	1.6735360010949905	31.735796804831338	
2.9	5.9853919737332095	1.0360779224018708	30.710022162258003	6.598617434485874	1.425813146424858	31.003521762597735	
2.91	5.628531152560547	2.090403910716406	30.83752113332105	6.095900580023361	1.2447054476938746	30.26904112228016	
2.92	7.9434070993900665	1.45728404013075	29.56803197415824	5.626805284949268	1.1212553181389844	29.53860934868723	
2.93	4.145044302238514	0.8190956705517248	28.511717571068054	5.193201642351861	1.0470376509915793	28.816850720920428	
2.94	4.671173437341947	3.4754188181139787	28.92133070798475	4.795970381709923	1.0142872013679687	28.107028995743736	
2.95	5.582661659195251	1.2076085796055769	28.56200598468692	4.435255532835896	1.0161423860766512	27.411394333302677	
2.96	4.218189459318003	2.17666121064443	27.713177489178676	4.110535928693289	1.0465886907979054	26.73138869474845	
2.97	4.4131658002792795	0.5377471475671546	25.72968814278769	3.820856395808958	1.1005711747357505	26.067905618235685	
2.98	3.1742283016519055	-0.19109817478515922	25.960509267124557	3.564872601728107	1.1738416741459452	25.421412614923113	
2.99	3.7193512969682776	0.4688864100021891	22.636819716075962	3.3410469621504713	1.2630117712575983	24.792127698488226	
3.0	1.8488393208485967	1.0944805534154538	24.351446408868284	3.1476612395595076	1.3653627832941362	24.180074458087557	
3.0100000000000002	4.6482621227548595	0.9787780497530962	23.924677800820803	2.982976304218332	1.478882113962923	23.58519791519016	
3.02	2.7336746804271326	2.934279823104177	23.13981651137629	2.8452158206721867	1.6020689132622756	23.007375681300644	
3.0300000000000002	2.0586112411410706	1.6090227687411605	22.2064848872912	2.732694926777485	1.7339749918609386	22.446496188241053	
3.04	3.315759607202642	2.3298385660137253	23.191096291136404	2.643781816827848	1.8740214978364942	21.90244570161718	
3.0500000000000003	2.1213943982951817	1.9691636024961914	21.26723578929836	2.5770020339423323	2.0220525108435567	21.37516599647258	
3.06	1.201400137215161	1.7374774317583763	20.711657442561833	2.5309851382733557	2.178168032990339	20.864630863415314	
3.0700000000000003	1.1621026545283422	2.3729342657273493	20.11760047192762	2.5045511122512383	2.3427914594558783	20.370894117406273	
3.08	3.1943437011157583	4.222050920647836	20.916724236461086	2.4966481467811112	2.5165191204740673	19.894063819902904	
3.09	2.350475024014725	1.923098140023293	19.131181724845646	2.506426474245911	2.700199490771014	19.434346985570855	
3.1	2.4028649369985664	3.6520711839323017	18.14754918753214	2.533171999098666	2.8947972150672974	18.992026330071425	
3.11	3.6573480493723745	2.065245541919737	18.44903001147396	2.576371444729021	3.101480536612993	18.567505214526133	
3.12	1.5119791404016047	2.8512215870283653	19.85954110603473	2.6356450124462474	3.321496584073277	18.16128975570745	
3.13	1.9832971871117917	3.5488537466779997	17.463979953363637	2.710805473522037	3.556263104098251	17.774036152020177	
3.14	2.420197950244194	4.1224069322903025	18.012882040020337	2.801791839648755	3.8072511779475553	17.406540231072512	
3.15	3.006580607355126	5.547867853629867	16.7720325122207	2.908723709067322	4.076076924584863	17.05978858052506	
3.16	2.993519144439338	4.303000933854579	16.448204147036577	3.0318368878717816	4.364387275366232	16.73495719381556	
3.17	2.8889766822778156	3.8192103098881476	15.862112553884014	3.171533287997178	4.673946604199687	16.433467640986002	
3.18	3.2716548015929963	5.645823071650041	14.92953726580191	3.328318266370323	5.006520184746558	16.156996250909952	
3.19	3.4012959073521025	4.989623208655188	15.785828575082961	3.5028453544550904	5.363949432542897	15.907536008944195	
3.2	2.982988882533306	5.977388144692716	16.393063095685193	3.6958539988769004	5.748025975917389	15.687417118232492	
3.21	3.1031338715632417	6.036105554630396	17.06177061420928	3.9082072595750197	6.160547248047387	15.499374079627392	
3.22	4.424675670511674	4.652915054507182	15.77358665052991	4.140827324075074	6.603171354113861	15.346576765616659	
3.23	3.514799948983868	7.58069224092303	14.39986466238928	4.394722876587716	7.077441886268164	15.232699279947145	
3.24	3.5265013769123774	8.165066324039945	15.890362277965307	4.67091822097983	7.5846104782248815	15.161956629544406	
3.25	4.673357069340462	9.051839397344647	15.574997144076349	4.970465290237168	8.125616311855962	15.139166111846881	
3.2600000000000002	5.1544524740250415	10.503911255554552	16.548915778537083	5.294360243035941	8.700860247691507	15.169776772126042	
3.27	7.920932246844917	8.121008909762965	17.32939107561558	5.643533152550508	9.31012222450771	15.259903344424677	
3.2800000000000002	5.338021915516234	10.478623295782068	16.61012188327419	6.018744107815764	9.952270469668507	15.416321583909523	
3.29	7.391482271645376	11.048509895141605	15.232486393156886	6.420541938074714	10.62510316488904	15.646437017421198	
3.3000000000000003	7.62811819694018	10.924664290348382	15.77777886533903	6.849130956006861	11.3249845015833	15.958197867425234	
3.31	6.151678055228437	12.467412638095967	17.497183837791177	7.304290299400814	12.046613536306449	16.359936023168554	
3.3200000000000003	8.59973663287924	13.311054950152709	16.33281811988921	7.785204953178582	12.782606566948433	16.860123098085843	
3.33	7.153062663952001	12.338444778178147	17.308650237381467	8.29034274084447	13.523238734334072	17.466996602005104	
3.34	6.210338489971738	14.541019130254597	18.807037814672633	8.817252962844963	14.256053774946206	18.188067758318795	
3.35	10.026908342679794	14.090775715754498	20.08799484842488	9.36241398354497	14.965706097572507	19.02944529549034	
3.36	8.229391338422744	15.028433646919934	20.21002086698541	9.921025718500943	15.633781326034562	19.995032242967753	
3.37	11.008151439618262	14.512936069746374	18.18992039809091	10.486871957792326	16.238982383144634	21.085532568717877	
3.38	10.444440335595909	16.333347379819156	22.6390586043642	11.05217243274302	16.757457938258693	22.2974074946817	
3.39	13.3489409800918	17.007855834848076	23.31766275408764	11.607548910222894	17.16365978443144	23.621757109152604	
3.4	13.29738842106434	18.02534336137293	24.081011125096055	12.142048452658633	17.431489965180624	25.043388623276975	
3.41	12.280961775754184	17.57471920907165	26.582837284201673	12.643339669545192	17.53604858897524	26.540102707354784	
3.42	12.50429026646738	15.942412164355325	29.225623930276843	13.098034361545874	17.455630806776075	28.0825670520289	
3.43	12.374037811101058	18.054408079015932	28.529922593360418	13.492218416259565	17.174101636022066	29.634793777700086	
3.44	13.467494540048929	16.5701234162578	32.77087202618366	13.812124131328957	16.683105192844323	31.1555642635535	
3.45	13.859796244649031	16.46454073495403	33.60276161534202	14.04496360525446	15.984035561548167	32.600609717725504	
3.46	13.907703851414063	16.033704941034447	34.878833663173175	14.17980942248352	15.089127239031647	33.92565193492787	
3.47	14.453773724165961	15.410288378230437	34.28737680410858	14.208469331290264	14.021603017477235	35.089734374094085	
3.48	14.788186770011913	14.731175267704096	35.811190607245585	14.126212865902108	12.814461457667218	36.05866070700549	
3.49	14.359324933597257	11.383424130019117	36.41886178349431	13.932272179735465	11.508191347740986	36.8077319895932	
3.5	12.936644526188097	10.401116674219654	37.30762712879105	13.630019345921365	10.147477409301485	37.32363607737451	
3.5100000000000002	11.852909672685954	7.6399448744755665	37.516305724574586	13.226799448066867	8.777583933993137	37.60488616875162	
3.52	14.155053271620588	8.444296118724868	37.30828634664905	12.73343228434499	7.440770957193876	37.66111725261887	
3.5300000000000002	11.524619803236666	4.934173649981668	37.290111681411084	12.163450957819583	6.1734237753706	37.5111026533028	
3.54	10.924590311644906	3.150043510724788	36.91984804965475	11.53218535526998	5.004063439942416	37.180250227473714	
3.5500000000000003	10.374031714106618	4.740957108246524	36.91260131877981	10.855792233668392	3.952510845086495	36.697660287999405	
3.56	8.34215232409023	2.4737517137516103	34.38733459548877	10.150354049191908	3.0299846979036773	36.093553763286074	
3.5700000000000003	8.984148233775338	2.990515150472639	35.82903306244461	9.431102698423276	2.2400284502166485	35.39697090330291	
3.58	8.260026970406681	1.9678240253488133	36.2783996717647	8.711842614142165	1.579869642304562	34.63430237835683	
3.59	8.650139684022417	-0.6018280504206606	34.850082950260045	8.004554851301085	1.0420206406681845	33.8282511969346	
3.6	8.040756961623496	-2.1123248933445034	32.00434893504362	7.319208056912857	0.6158165525490499	32.9975721652043	
3.61	6.688824158536028	-0.8118375570836198	33.15824232581087	6.663706336293924	0.28880202701144186	32.15702222887365	
3.62	6.995723850709147	0.06376919884054975	33.56832813697197	6.0439833151533975	0.047838017318804354	31.317820321950695	
3.63	5.822765480626942	-1.3397951132326031	30.21080030277327	5.464155288212511	-0.12005316112676546	30.488037630480203	
3.64	4.928605870374396	-0.876028720140884	30.36406198750699	4.926752870720003	-0.22711316542882304	29.673273761607046	
3.65	4.610392583305518	-1.7384361479106496	31.150585022525966	4.432946888869941	-0.2844864189498026	28.877084969287463	
3.66	3.807694721318913	-0.12657190058828938	29.110196466539144	3.9828072988569523	-0.3020331526726194	28.101593092766983	
3.67	3.1952530652774493	-0.1917100735463726	28.88080572384822	3.5755183111460314	-0.2882712498484814	27.34777805057046	
3.68	2.9554982404829757	-0.7262469243562826	25.50676902244018	3.2096058542220898	-0.2503996890730269	26.61593297858446	
3.69	1.7677551709585955	1.2077811603580482	26.13100914799709	2.8831051199037536	-0.19438565909819266	25.905796617868276	
3.7	2.8858618763751993	1.3771167270502982	25.60170245938757	2.5937365130768946	-0.12507209135008418	25.21686974762514	
3.71	1.3565941396137686	0.522677249511639	25.108625253131567	2.3390183261759785	-0.046312243659744665	24.54842370044266	
3.72	2.967732169361414	-1.7579727233294355	24.68795022780021	2.1163922427764326	0.03890802198706923	23.89972318578432	
3.73	1.6825521126078766	-0.9743383420020261	23.427453524028607	1.9232878947616248	0.12833687310637104	23.269956211519997	
3.74	1.814447736072602	0.6285983777160219	21.349710641295644	1.7572074927360344	0.22034995532302598	22.658404649059044	
3.75	2.1163791416446784	-0.3145003832419977	23.13650141160875	1.6157535066226012	0.31383760697239876	22.064330564786932	
3.7600000000000002	2.145851128747242	-0.07963899208206127	21.873876177665654	1.4966836958157899	0.4081235370693175	21.487122849486298	
3.77	-0.16776044676846547	1.4002988854118836	19.75727417457123	1.3979129379063908	0.5028771972426621	20.926161831372657	
3.7800000000000002	1.1147260086130093	1.1065279252552758	21.15133448401553	1.3175487484431931	0.5980573473829065	20.380958473500066	
3.79	2.1373096943108583	2.004758420201275	20.4168798270194	1.253876230854669	0.6938479558454215	19.851008925734416	
3.8000000000000003	-0.4902555146280312	0.3573447096431772	19.887201177084556	1.2053819891717048	0.7906226944951609	19.33593465340674	
3.81	1.559739755505461	2.2592469714435657	18.563944286477884	1.1707290045388614	0.8889004849120574	18.835332549021462	
3.8200000000000003	-1.105753945936037	0.42951520264013854	19.999829220360215	1.148774637043282	0.9893261286118714	18.34891956954544	
3.83	0.11642400383818208	2.5856608239018346	18.46505316857262	1.1385400188523964	1.092641388895679	17.876380652202897	
3.84	1.1776470916407227	1.2982511570589892	16.64580341937258	1.1392262481332904	1.1996773398417293	17.417519247839564	
3.85	-0.5072938923573016	0.4427810843537251	15.448269041049974	1.150181156149171	1.3113373287998695	16.972103827504025	
3.86	0.1841392005184489	-0.21145418024442475	15.792156314419733	1.170916429857348	1.428597403135809	16.540024680330074	
3.87	-0.27248454526393706	1.2414092941296733	13.77141785340871	1.2010734706443116	1.5524982270689507	16.121139310428795	
3.88	2.8864411401455285	1.4175178140049898	15.475074032660173	1.2404430217143971	1.684150674724491	15.71543580533683	
3.89	1.4506586119422336	2.6712165938151218	15.472228167376077	1.2889311127846648	1.824734599208303	15.322877425584077	
3.9	1.9110535494956793	1.8529631301285496	13.756353749136723	1.3465821199668457	1.975507326559763	14.943572937371625	
3.91	1.187786551898423	1.6926597779898795	14.052577081287794	1.413545165964954	2.1378076444414114	14.577621102756225	
3.92	1.133368705232681	3.3766437013455883	15.798778401902421	1.49010101662343	2.3130653914942716	14.225288701133282	
3.93	-0.04330265336922423	2.263807688977088	14.014058018833007	1.5766289263668904	2.502809314979837	13.886855972950977	
3.94	1.3782429040131832	2.1175819795807165	15.117612052734502	1.6736375683398015	2.7086761240864163	13.562803716426014	
3.95	1.0166539527164544	3.491551842406998	13.087619739022161	1.7817318963361803	2.932420861022272	13.253661309072195	
3.96	2.756028295661025	2.670060836974295	12.80162140907772	1.901648070554405	3.1759234045443474	12.96020470615861	
3.97	3.1719093239149085	4.083499176854144	10.501431041620714	2.0342196268123267	3.4411995058390805	12.683309475878554	
3.98	3.6438061391020984	3.1166278539242667	13.169842430888623	2.1804160180163175	3.730402002140491	12.42416220759004	
3.99	3.1910097343940897	3.8057975550541485	13.29996990405792	2.3413069594660145	4.045829292507285	12.184121708368112	
4.0	1.9170617468879234	4.524977198947142	11.636602636533652	2.5181037661909533	4.38991690232146	11.96494704435265	
4.01	1.5944467246243184	4.374153759171648	11.471004696248977	2.7121200300537653	4.765237848569127	11.76867074339076	
4.0200000000000005	3.6904748464536072	5.144472653143663	12.421974208067896	2.924814170276091	5.174477218126961	11.597846952733594	
4.03	3.514007952502907	6.420031443605211	10.72858112952095	3.1577434699124383	5.62041499898163	11.455440442420448	
4.04	1.6452305393498934	6.501660081394482	10.570416905618217	3.4126049597384944	6.105871383315563	11.345097846296426	
4.05	4.049278483410642	7.1012502112476215	11.593924764086635	3.691178053214379	6.633656510584647	11.271054610549136	
4.0600000000000005	4.814232916125712	6.559553248150234	10.635977562944046	3.9953585315042277	7.206466816798419	11.238428755510638	
4.07	4.392436351496504	8.670527490906125	11.866015183580734	4.327082171263984	7.826777111100387	11.253142417017102	
4.08	4.512166981353966	9.160116637573404	10.401743088533514	4.688343378546667	8.49665827701753	11.322228435227903	
4.09	4.2852022553083495	10.219483608888897	12.961203388633102	5.081087928788269	9.217576033117215	11.45374928389405	
4.1	4.075773010068376	9.265463608972398	12.309755326429128	5.5072029414740555	9.990089641378239	11.657086380360319	
4.11	6.787604685037618	10.64771650975955	12.003399864959187	5.96836169391236	10.813512636553398	11.942810580807624	
4.12	6.180160112552744	12.331230775636708	11.442871725577001	6.465966243550504	11.685448572307223	12.322884621949168	
4.13	6.795728929653569	12.010892743563971	11.745702056744271	7.000922429789127	12.60127494921846	12.810387872817817	
4.14	9.340056570074749	13.352475847381543	12.515441098199489	7.573513520955753	13.553495652221661	13.419497375139883	
4.15	8.90755651294709	16.48891974179002	12.726865271064069	8.183084104199116	14.53105942611079	14.164894209777069	
4.16	9.245321312977527	17.509366830229553	16.397882575911275	8.827830378143213	15.51859913393155	15.061307899079264	
4.17	9.700303668131912	17.781235290969903	16.46368236308519	9.504389346630909	16.49574019484777	16.122361320132214	
4.18	11.788954576760974	18.42627908390649	18.433569699592923	10.20756384486044	17.43650840934662	17.35942685884993	
4.19	12.718611480231864	17.345102372034148	20.527765299566624	10.929866558493353	18.30906584271212	18.77970546854036	
4.2	12.667639383805668	19.645661036694197	21.706313925733433	11.66127559671925	19.07591040100574	20.38430855230249	
4.21	13.055347825407722	19.391912696322663	22.637765950034478	12.388886637178908	19.69482934133814	22.165723689868376	
4.22	11.093224772793384	19.113936944802028	23.72405423826975	13.096918965724521	20.120786258154425	24.105636108748374	
4.23	13.987034264629589	19.84334660805561	26.95791792113949	13.766757739261273	20.30892349656033	26.17279013643675	
4.24	14.348165542140178	20.36558707723419	28.573801381648572	14.377531903812661	20.218651952769452	28.32209993915363	
4.25	15.103904840168092	19.286788337400566	30.277035969583284	14.906856786537205	19.818544918370307	30.49491976971238	
4.26	16.378662826163804	18.538147514634364	32.148052477516295	15.33220399000608	19.09146969336373	32.62159701422882	
4.2700000000000005	12.99428500441338	18.809357400508546	35.74186950809982	15.632376306259422	18.03899970363146	34.62589856509044	
4.28	15.317739221184432	16.78807288314232	37.937104161771565	15.789419910677985	16.684156926929063	36.43161595580399	
4.29	16.15197988952818	15.24866985566609	37.710876825943444	15.790252678228422	15.071443570172915	37.969979561848845	
4.3	15.24594970526093	13.307589792501107	38.751739563646076	15.628242455400676	13.263873319978218	39.18710122652734	
4.3100000000000005	13.96339998508984	10.586307891080752	40.734071492064444	15.303957135983927	11.337037475345666	40.04954274126609	
4.32	15.76216167916157	7.924379125790185	39.88368755167506	14.825442564767567	9.371427363308896	40.547269653367685	
4.33	14.543642340327162	7.681941292284547	41.25542314728486	14.207445917230833	7.444171830940812	40.69308793317107	
4.34	12.5506169818174	5.05008466713963	42.20467199556634	13.470242968424056	5.622043455487081	40.519191585832786	
4.3500000000000005	12.997147637284327	1.8915925259710749	39.59552120020156	12.637736193703017	3.956479664893223	40.07147545868282	
4.36	12.596035052871716	2.0473016467403644	39.36633904769449	11.73567057890887	2.481535531221008	39.40316275157933	
4.37	10.829072640880046	0.09308886132157479	40.49708216758622	10.789666067116968	1.214121423648735	38.568730827698886	
4.38	10.654923364384263	0.8384902351514	37.18736658937527	9.823842479798817	0.15639495969496364	37.619181440328255	
4.39	8.965707860963017	-0.18497754888797824	36.68603176311767	8.859571945997361	-0.7010728221088692	36.59887051534969	
4.4	7.545686802168987	-0.8748163641479408	34.55449731354468	7.91495837458866	-1.3755459472851983	35.5440007836361	
4.41	5.869644855391005	-2.54254604079924	33.73890011041646	7.004423749784908	-1.8889669087178889	34.48236432477731	
4.42	6.076674213805607	-1.5161710398981625	32.02200435717198	6.138894871948965	-2.265074524714021	33.43401761668384	
4.43	5.543262443775926	-2.186207700210483	35.31199225592888	5.325924405311131	-2.527570797572889	32.41242088237691	
4.44	5.468555599029773	-3.0837362741017027	31.979153001820457	4.570227637943081	-2.6986142124573473	31.425783654928473	
4.45	3.7808983570629624	-3.224862318007708	30.421038290773993	3.8739988957022673	-2.7982316131035936	30.478357117218263	
4.46	3.716412362338736	-1.9232500700252526	28.509571666728203	3.237514043796053	-2.843789754048815	29.5715853658109	
4.47	1.7157413569552802	-3.2953574462401796	26.88140700536968	2.6594317411859367	-2.8501294262931234	28.705036316464117	
4.48	1.3749641990210506	-2.4973693904008702	28.125458864542406	2.1373193482671824	-2.829508992315206	27.87712835361658	
4.49	1.5770384014154906	-1.7297142138128117	26.952157968046258	1.6678564688325876	-2.7920295305879055	27.08565509853103	
4.5	0.21140616944852209	-0.8083028728058383	26.846429573142014	1.2472442033767588	-2.7457244134531726	26.328157229844155	
4.51	1.7095287389492024	-1.0053789418312933	26.314991890147517	0.8713023966581637	-2.6970421000359552	25.60216006264367	
4.5200000000000005	1.0160257871701845	-1.722592929471787	25.94196008638084	0.5357713989932287	-2.650931500095471	24.90532617629494	
4.53	0.5316987620606906	-4.089844254686722	24.221237405467704	0.23632364343331044	-2.6112888065942514	24.23553114604506	
4.54	0.32312156581872736	-3.2427399720586	24.24402261685757	-0.031217569626049345	-2.5809898127086943	23.59090614529023	
4.55	1.764754651007035	-3.0829496883346312	22.596358170372195	-0.2709259955126231	-2.562276802320104	22.969837547038882	
4.5600000000000005	-0.9415989459720614	-0.8759144593637174	21.556278059874796	-0.48661230231997943	-2.5567333291238192	22.37096635575316	
4.57	-2.8701529129044694	-3.2368153682117713	21.494210127031455	-0.6819088103389755	-2.565614159117339	21.793159229747868	
4.58	-0.6482668529419695	-2.1748940651121886	22.045966433407436	-0.8601487429648899	-2.5897728046417305	21.235499212361375	
4.59	-1.0630081264339313	-2.499576923146512	21.347321277047666	-1.0244709502861276	-2.6299450595365945	20.697250421132253	
4.6000000000000005	-1.683611192974801	-3.5913350487843436	20.210705358942	-1.177724755050728	-2.6866421348178013	20.17785532392594	
4.61	-2.290103473243632	-2.3470207398885217	20.046513669623852	-1.3225828699471496	-2.7603984135082618	19.67690149598776	
4.62	-1.8895763888200374	-2.420534913367475	20.85037824559935	-1.4614628076498104	-2.851641445418004	19.19413089071102	
4.63	-1.4043458664647341	-4.182441985850894	16.977139102821962	-1.5966402539995448	-2.960912699792453	18.729410732866814	
4.64	-2.2220708241618734	-1.8300327588214818	17.079067543160356	-1.7301812250847892	-3.0887229827969094	18.282756221326917	
4.65	0.5594108169424692	-5.284709283478746	17.893741255324223	-1.8640510291015087	-3.2357526948483595	17.854305295061927	
4.66	-2.9493813277478655	-3.9540318813441724	18.198113073352083	-2.000053702370658	-3.4026987029783506	17.44435490041046	
4.67	-2.9216019679754295	-2.577022306549638	16.892244113368264	-2.1399336037691947	-3.5904582037287245	17.053339181524986	
4.68	-4.5621372782461025	-4.949591188670125	17.639754539741755	-2.2853200224900245	-3.7999707944269323	16.681879610715207	
4.69	-2.1740861294519673	-3.6361400634961374	13.378557072305998	-2.437819716983112	-4.032387785600739	16.330766379696435	
4.7	-4.602603595929468	-5.536812685638683	13.726037059377385	-2.598965296323176	-4.288910728526424	16.001023271519156	
4.71	-3.296378319152936	-4.612865243151749	15.181633790715281	-2.770297409851905	-4.570946002594248	15.693892648815568	
4.72	-3.2149446854768855	-7.139826803363254	18.133627690182667	-2.9533158032086226	-4.879938269266328	15.410916294539746	
4.73	-3.84450547834567	-6.0032408641405715	15.208866215117535	-3.1495498848551833	-5.217507578692833	15.153924732031644	
4.74	-1.6060975065010918	-7.068265640136726	12.738056289211219	-3.360510973207403	-5.585273203270062	14.925135304346751	
4.75	-2.576999880978806	-6.323545561580183	14.420575926167963	-3.587749307853241	-5.984967222601255	14.727145828372175	
4.76	-2.4964607006011317	-6.766915041231161	15.232779299128266	-3.8328052814618343	-6.418240350365536	14.563049910705589	
4.7700000000000005	-4.9615586862130865	-7.490344109706333	15.449337661744387	-4.09724965610494	-6.88674179805169	14.43643291029229	
4.78	-3.235014604576233	-6.520319649722947	14.870799620992313	-4.382630215169122	-7.391894068421391	14.351501265985837	
4.79	-4.174561894335168	-8.744429271692962	14.123690458724464	-4.690490134906472	-7.934923918194571	14.313073333228004	
4.8	-4.230086259791497	-7.801062904412761	15.04914299101253	-5.022304370595172	-8.516588124796552	14.326711919032224	
4.8100000000000005	-4.328362673969753	-7.422905596536643	15.592706636421179	-5.379468711075209	-9.137135774364342	14.398692170142423	
4.82	-6.649515045680385	-9.568148515474244	14.018010113454757	-5.763217812641322	-9.795963952874938	14.536112291606504	
4.83	-6.575707138770613	-11.256640086440044	14.655542297610674	-6.174575033328633	-10.491491010532638	14.746802074863957	
4.84	-5.727853553647755	-12.373875778199885	14.930752242480377	-6.6142419219364745	-11.220725488136043	15.039363043838451	
4.8500000000000005	-9.713854983116532	-12.58909994786998	13.739497845089975	-7.082497901102262	-11.979042015444966	15.422952631713153	
4.86	-6.04115460849326	-11.95199231485419	14.666198949481252	-7.579051614916207	-12.759670182266813	15.90717243918987	
4.87	-7.525067467929776	-13.291746804012666	14.192651398428163	-8.102883077789164	-13.553403992954006	16.50162914843031	
4.88	-8.673200331837393	-13.302526385735499	17.30259530690451	-8.65205543701563	-14.34807840224814	17.215559169325374	
4.89	-8.978837907931077	-14.24692943628284	17.7547684236326	-9.223506159003733	-15.128329691338855	18.05705016017278	
4.9	-10.819313242686666	-15.621506067853181	18.681089480386785	-9.812840332955512	-15.875242622914516	19.032298684252883	
4.91	-10.741626161169105	-15.978629239240822	20.09020041411244	-10.414110119158286	-16.56641887109739	20.14442944693238	
4.92	-9.898336502668712	-15.205762511231292	21.884251143048818	-11.019653954096805	-17.176131097833494	21.39240135397403	
4.93	-10.302669006631646	-16.14502468953637	22.062290404058764	-11.61995715241636	-17.676095413062924	22.769568578497967	
4.94	-9.490296579523772	-18.22411732508004	25.394743524127417	-12.203660466451062	-18.03654997836876	24.26255738619093	
4.95	-12.816937890577842	-17.124033005606734	24.210475226206814	-12.75765069598396	-18.22808728740683	25.85011333224932	
4.96	-13.914157971955692	-17.524996136036535	27.436613594748415	-13.267400016326379	-18.22384346267209	27.502719281388046	
4.97	-14.223013209690999	-16.754834985083452	29.027924262583646	-13.717435854947556	-18.00226030310222	29.18267787437108	
4.98	-15.104921887931685	-16.769725683445877	31.63624657024066	-14.0921131252304	-17.549816735908216	30.845457873262657	
4.99	-14.452799874959153	-17.732506375025647	31.886500174117984	-14.376476662187182	-16.863633307908994	32.44182148462077	
5.0	-14.176895698136414	-17.471515950973288	34.929552321535446	-14.557351232771257	-15.95320003725078	33.92124458470025	
5.01	-14.6646926523378	-14.171751294130608	34.94238465252834	-14.624331497623293	-14.841025168039376	35.23571730013277	
5.0200000000000005	-13.484477251456243	-11.567877014339096	36.1848612467306	-14.570781366735567	-13.56169772368588	36.34400382646647	
5.03	-14.642627619891913	-12.850121975167598	37.011753723449104	-14.39445049395598	-12.15950525270191	37.215115270210546	
5.04	-14.463104460499943	-10.794539385876114	38.4785250323242	-14.09787242290374	-10.684749482998745	37.83098407542708	
5.05	-14.290925806524312	-10.154011996686913	38.99414391731236	-13.68819617523461	-9.189405846772862	38.1873201089929	
5.0600000000000005	-14.83437627070022	-6.481150145786165	37.64662508153241	-13.176762931902982	-7.722764905043176	38.29312384681993	
5.07	-14.174198781696663	-8.576392529035266	36.722516098243396	-12.578182619830468	-6.327727887605345	38.16848158476017	
5.08	-13.119728467849981	-7.252375791217912	36.82812870968908	-11.909360470327298	-5.038261767136227	37.8416839379323	
5.09	-9.9206883134774	-3.4600037251115934	37.48286190605983	-11.188273087398926	-3.8781387672751513	37.34567674978603	
5.1000000000000005	-9.573806377905582	-2.905974331035956	36.67446007987222	-10.432977194947055	-2.861004861195161	36.71494653820844	
5.11	-8.323546483827075	-2.4385316220017152	36.10360368009542	-9.660594064777289	-1.9913478879411561	35.98269016467176	
5.12	-10.258209885060234	-1.5389590655496137	34.4372502015883	-8.886697432026274	-1.2661968488964506	35.17901642447585	
5.13	-10.133629693284483	-0.11494523072731111	35.11188699074231	-8.124752636318782	-0.6769569977115905	34.32968008939463	
5.14	-8.08677869032548	-0.6026871364808265	33.26848751755327	-7.385971196212433	-0.21135731466200433	33.455770632751126	
5.15	-6.544183640182091	-0.9313656410710203	30.931790529878477	-6.679165303719413	0.1449829078044657	32.573676920529074	
5.16	-5.552765308550042	-0.5009784090613822	31.844664127116054	-6.010940489036517	0.4071375273601904	31.69565009647989	
5.17	-4.377664896645824	1.4966829081823876	31.3733214061409	-5.38579562578821	0.5899845502625648	30.830304273914752	
5.18	-4.5610282027808084	0.20053630803665645	30.124533753025233	-4.806474450615601	0.7074397668181724	29.983421119696295	
5.19	-2.569041569555906	-0.5955532173768414	29.287733300318237	-4.274150048967952	0.7721596097501489	29.15848631062435	
5.2	-4.047448354207554	0.9149008748707109	28.585185641561306	-3.7888019716216577	0.7952358554704833	28.357390978416728	
5.21	-4.296809893497363	1.308761069530188	26.529271145567524	-3.3493866294679124	0.7862575530275403	27.580797038759197	
5.22	-4.667887935118798	2.0998132889368915	28.364154217893596	-2.9541713926966082	0.7532457088357009	26.82863968189508	
5.23	-3.520383011767102	0.9384929454329103	25.779148103557414	-2.6008499032245966	0.702879524082103	26.100300124593414	
5.24	-2.0732433408127666	-0.0013729796060046873	26.868702494253853	-2.2868113430755783	0.6405199845558671	25.394935698882126	
5.25	-2.9244341710960606	1.062373060423012	24.165913949959137	-2.0091944812541227	0.5704844840246044	24.711509275455256	
5.26	-0.852831114666334	1.2411711901863318	25.025826824000642	-1.7650948465981084	0.49608069253061	24.04900560305259	
5.2700000000000005	-0.16171504137932557	0.39885593667486985	23.658337045552518	-1.551566963324198	0.41987448148474676	23.406373996510023	
5.28	-3.7558754005705044	0.31692560209797666	22.896405401908975	-1.3657814469176588	0.3437021898662983	22.78268192406337	
5.29	-0.3595470470392905	0.5467408684584094	21.253265768674833	-1.2049890985956941	0.2689113717686239	22.177012812960626	
5.3	-3.3230259075587933	0.14403197781962623	22.811060924026144	-1.066641338490827	0.19634346847752876	21.588590553636948	
5.3100000000000005	-0.5618763688757513	0.3940026860548416	21.45388241746416	-0.9483291331811945	0.12654347530790666	21.01665752309532	
5.32	0.3635987415947798	-0.9450620000153458	20.390148551302495	-0.8478780647849912	0.059715297421590804	20.46058885465428	
5.33	-0.710263411944009	-1.1376374165353604	21.148484572879923	-0.7632726439501554	-0.004097022250666327	19.91976361110132	
5.34	-1.9828112952564383	-0.8845191937952854	19.505083099326843	-0.6927346179030633	-0.0650754918710932	19.39367780278915	
5.3500000000000005	-1.229104423527858	0.5351670835772625	21.115892728601352	-0.6346403303435846	-0.1234707924282603	18.881814334752466	
5.36	-0.8569968231616181	0.09532596156012099	19.426089827237885	-0.5875885521011422	-0.1796837522661864	18.383758441544604	
5.37	-0.7391533282468923	0.8221154583488661	17.59535651750906	-0.5503159938136712	-0.23412717225841065	17.899068150388892	
5.38	-0.7301551783175843	-0.45817246071456186	18.8140439621703	-0.5217588321409863	-0.287317077562537	17.427393225491546	
5.39	-0.6153484213369826	-1.4677039490491057	17.05870096065748	-0.5009697068869319	-0.3397498376650811	16.96834619612972	
5.4	-0.2772545715858029	0.7681449790756082	18.558169817083265	-0.48717562991468066	-0.3919987113282046	16.521624806276982	
5.41	-1.6909716137617428	-0.44784700178749426	16.20030751915527	-0.4796983848035558	-0.44460324611109836	16.086883267925625	
5.42	-0.721926041766615	0.8008030019151013	15.617451898551234	-0.4780104254155912	-0.4981677129802044	15.663857768198044	
5.43	1.0354440687931752	0.060231963811597455	15.380004899848176	-0.48165967583957864	-0.5532605163974511	15.252237588603368	
5.44	-0.8754324738142598	1.5937465340893318	15.286020814359409	-0.49032435877011965	-0.6105122183968369	14.851793236245102	
5.45	-0.9474006799720285	-0.8745189912182427	16.047161065399035	-0.5037424969548792	-0.6705233615708237	14.462247199386105	
5.46	0.5572147835649139	0.18274579668506996	14.412673951744196	-0.5217661821214453	-0.7339605013482925	14.083404499303002	
5.47	-3.10213477786589	0.106126210003894	13.645492762449784	-0.5442958596257615	-0.8014714496217237	13.715022946147457	
5.48	0.6119293601677194	-1.412353780556456	12.90137348059619	-0.5713341728580972	-0.8737783811006637	13.356946094241984	
5.49	-1.2324366829754116	-1.1071687351120165	13.833209225493853	-0.6029248392628761	-0.9515998514415641	13.008973007401897	
5.5	-0.47239578344251976	-2.4801366928974997	12.15580352294622	-0.6392063073416784	-1.0357404788396027	12.670993812495784	
5.51	-0.5806932896011989	-2.6579954041269427	11.21375049938633	-0.6803547166490361	-1.1270195188110945	12.342859235052117	
5.5200000000000005	0.2196106753078314	-1.0814215298818473	11.122494713709091	-0.7266376740883944	-1.2263568007116938	12.024519095143937	
5.53	-1.0417573171802241	-0.5227455769023196	11.291655339011067	-0.7783608372984635	-1.334707882668517	11.715892033582465	
5.54	-1.5093414387797845	-0.795519145735175	11.3336673775245	-0.8359219709218556	-1.4531461204181948	11.417007562404915	
5.55	0.4030752724446732	-1.2224890931153138	12.222515046199913	-0.899760791257557	-1.5828044343802508	11.127876775727566	
5.5600000000000005	-3.329225040212441	-0.8409060938299421	10.313167254996163	-0.9704135223944393	-1.7249535574440342	10.848638804551355	
5.57	-1.0224233399847442	-2.448846725548939	11.81860776899953	-1.0484655912003598	-1.8809504281314808	10.5794336948146	
5.58	-2.4764950517863626	-2.302231857383516	8.725099484000612	-1.134606879432031	-2.052312511894702	10.320554575146213	
5.59	-1.9848269653133581	-1.4797062935859624	12.749349567281653	-1.2295870200105106	-2.2406726288733574	10.07232439094011	
5.6000000000000005	0.6835893758565368	-1.9904307331421973	8.2913540282248	-1.3342713714432066	-2.447849030713812	9.835255781882989	
5.61	-1.4873630972130263	-2.860842185903292	9.850605120519349	-1.449598610053232	-2.6758059291321508	9.609934071441208	
5.62	-1.3745488431752635	-1.5799227153399895	9.22217808175584	-1.5766374654161526	-2.92671833898174	9.397187772521052	
5.63	-3.490963008960928	-4.4681194057675775	8.455181315430025	-1.7165459511763583	-3.202936722448592	9.197981129495771	
5.64	-2.592461501121513	-3.998125409476563	9.732387558210313	-1.8706288657052048	-3.5070442962974218	9.01359933834675	
5.65	-1.8365498787196761	-4.096915491416484	9.94496949851245	-2.040297506254364	-3.841822355482309	8.84555535881251	
5.66	-1.8652911293601928	-3.3648385194975683	8.565548402147527	-2.227127368500332	-4.21029550757378	8.695795042323589	
5.67	-1.8090828014734983	-4.583895717304946	9.817645396752951	-2.43281644104528	-4.61569094024367	8.566624519000964	
5.68	-2.6441306749994564	-6.293211962513517	8.566258445713942	-2.6592415254612187	-5.061462768648747	8.460941550820094	
5.69	-2.37546498573103	-5.007355917218771	7.3592679033322685	-2.9084118796973195	-5.55123301735988	8.382190735840192	
5.7	-2.723529520563082	-4.971468073405029	8.295849430288483	-3.1825206627473195	-6.088779034621621	8.334627716304693	
5.71	-5.309384521351435	-5.909265760808696	7.835785619242335	-3.483888178769615	-6.677934547482699	8.32330845706463	
5.72	-3.77496002405005	-6.674725961086885	8.8541466137402	-3.815001716807442	-7.322512233385547	8.35438979235807	
5.73	-3.409006611791929	-9.8729272438308	8.075187563844125	-4.178438472434535	-8.026128634926632	8.435152989244498	
5.74	-3.987326573215836	-9.665927573975797	8.539141253897915	-4.576881794757488	-8.792016560518674	8.574332687269246	
5.75	-5.379441068356056	-9.116656906083598	7.735834117980748	-5.0130070833813765	-9.622717243006782	8.782156545957555	
5.76	-6.300331179045331	-10.553080945458541	10.179431983167179	-5.489454534686583	-10.519715555722254	9.070665495849463	
5.7700000000000005	-7.13537160713314	-10.941743912656325	9.138383713537914	-6.008652130108289	-11.482921636475577	9.453708058350191	
5.78	-6.715840317651281	-13.761045442467248	8.91954869675375	-6.57271471523644	-12.510046634614106	9.947152300022903	
5.79	-6.066370211804747	-13.645458252687733	13.244536403026448	-7.183168072491331	-13.595794164742887	10.56868774068222	
5.8	-9.813561147176136	-16.112389299297085	9.97274859981381	-7.8407360200336695	-14.730919036272521	11.337716350215402	
5.8100000000000005	-9.23110165345836	-17.849675278669867	12.83517703254462	-8.544926588095283	-15.901118820190579	12.274676445273846	
5.82	-10.46547643751196	-16.787320212833787	11.296391903780957	-9.293675992618804	-17.085859721795195	13.400244195539612	
5.83	-9.335891588622623	-17.412740081982243	15.110745156576545	-10.082782726431732	-18.25720235770333	14.733745452009561	
5.84	-11.504032070115569	-19.129968300682783	16.55845147420149	-10.905428828626444	-19.378856823895216	16.29120554525061	
5.8500000000000005	-12.27262081566406	-20.430822859762518	17.921772532324695	-11.751537760453925	-20.405704288595324	18.08245647582715	
5.86	-12.88044763409627	-22.82948784260564	18.85013124346958	-12.607331754488095	-21.284202000237485	20.107862551535234	
5.87	-13.070553655338205	-20.917166958757164	21.616731034864262	-13.454880047587995	-21.95405699215668	22.354407336576585	
5.88	-14.729128068649047	-22.345010296848145	24.121118912714365	-14.272083497952847	-22.35162998501442	24.792104249269514	
5.89	-18.145499279400834	-20.37910782968994	26.34539729633091	-15.032918973596383	-22.41524138311923	27.371055117583833	
5.9	-15.231055424992803	-21.04206113500569	29.23024220270358	-15.708418896314097	-22.092312015065186	30.02058826348079	
5.91	-15.892093449347703	-23.209459136091578	34.247900090705095	-16.268128540196237	-21.34754621618945	32.6511095452078	
5.92	-16.959193394126256	-19.235838644202612	35.709458616691194	-16.68237509082684	-20.17090757859291	35.15975230304987	
5.93	-18.05754221076327	-19.764702926366223	38.91724707443944	-16.92481221117837	-18.583425423039504	37.4394632370927	
5.94	-16.661412423557543	-17.15315239087096	38.529561473799916	-16.975274849122176	-16.639103315255877	39.39075655897401	
5.95	-16.468365204158292	-14.404781266966124	40.60396945924717	-16.82210550331875	-14.421530613693546	40.93376855552684	
5.96	-16.946091435381582	-11.850165617077696	40.35171220526508	-16.46386798019812	-12.035414678209218	42.01821075202969	
5.97	-16.12541728198591	-8.916810781172012	41.47574151044954	-15.909698988704084	-9.594310511946993	42.62869708609461	
5.98	-16.09541855240569	-7.960262677767317	42.4983284876406	-15.178583596858521	-7.207393821740747	42.78442629012751	
5.99	-14.45189427712298	-5.867335843938398	42.08830511092738	-14.29730478345764	-4.967828151963729	42.53348756775934	
6.0	-14.815705669166737	-2.1185528278510635	43.67129785658009	-13.297867421547442	-2.94516603183171	41.94362350437958	
6.01	-11.758295758852912	-0.9983647178555252	41.13031397085976	-12.21446867780421	-1.1822931885239698	41.091774419134396	
6.0200000000000005	-11.982443046798526	0.6447652659320566	39.705502020253135	-11.080895409547097	0.30316503518399435	40.054617730403514	
6.03	-9.645495055574012	-0.5408771844759475	39.267278453492835	-9.928250298156572	1.5146691184516685	38.90151918509439	
6.04	-10.144863941321432	2.405194037553664	37.61787285166385	-8.783585737157475	2.4709664984591333	37.69036064193736	
6.05	-8.215814151480057	2.397432027219888	35.27841033169277	-7.669018903698976	3.200441266138403	36.46603072127717	
6.0600000000000005	-6.67134093717034	2.8829840380879994	34.531739022609415	-6.601646830940872	3.736030076137518	35.26084380789968	
6.07	-7.216771493113055	5.084427876515255	35.39413920423333	-5.593683012286513	4.111576173912952	34.096193012197226	
6.08	-4.503884525281597	3.301023597640196	34.189595611257346	-4.653077468864083	4.359168884823506	32.98468064025723	
6.09	-4.132877867859292	3.4419193651605946	32.09334650572928	-3.7840662633611046	4.5077978432976575	31.932350142177658	
6.1000000000000005	-4.703613942994993	4.2705542432034385	31.86672483250085	-2.987963307074025	4.582550860359239	30.940632863457356	
6.11	-3.5437000812238075	5.067976934821305	31.56028383517787	-2.26371714524457	4.604624729924415	30.007994302329546	
6.12	-0.9833359220864086	3.7162113298782287	28.60169250106358	-1.6086001448051899	4.591402576778294	29.13114257273743	
6.13	-0.10566372978100258	5.79704458857509	28.405199815249773	-1.018612436991602	4.5569804515471874	28.305948868150125	
6.140000000000001	-0.6058380748465501	5.966437864210538	27.666567463900563	-0.48899263776977764	4.512489960720733	27.528025022430903	
6.15	0.40345290546395046	3.588346916009433	25.886141964744812	-0.014451687802994523	4.466702818786602	26.79313663202867	
6.16	0.6459763343091375	4.183977237568155	26.465889244652008	0.41047806430551476	4.4263255422022025	26.09740102722608	
6.17	1.1315255864611535	3.6206909045147593	24.217924560464915	0.7913433244979869	4.396525372424384	25.437425634076007	
6.18	2.4293797858385986	2.6990720946796847	24.838788286001876	1.1335401785236916	4.38112205154472	24.810324055064594	
6.19	-0.055195357190728433	4.690103196025912	23.87296947889627	1.4423053559982482	4.38300803657763	24.213733353762255	
6.2	2.40850605224061	5.142904364319014	24.005345130187504	1.7225663148720955	4.40423985136805	23.64576404190911	
6.21	1.606732582078417	6.464443408228318	21.68198146206974	1.978987806372022	4.446367981263614	23.104977656272847	
6.22	2.0019326531681103	3.6205579086126445	22.00288571961195	2.2158719691192674	4.510450417665042	22.590327177603367	
6.23	2.1461198756558266	5.942490030045893	23.919716142568713	2.437235128827276	4.597314473484327	22.101130780357856	
6.24	2.28379118667041	6.060381634773891	21.439347288102425	2.646737586507292	4.707514560140626	21.637025604820145	
6.25	1.635064405537992	5.051604872954526	21.20500172268505	2.847773915850232	4.841544261407665	21.197949948250102	
6.26	3.2417590763781905	5.615986536980712	20.055200896724784	3.043419333606493	4.999754977878365	20.784117063807916	
6.2700000000000005	4.924185516009473	6.071882233149797	20.383804093641462	3.2365226111700816	5.182530872352404	20.396007253072057	
6.28	3.3921873007967056	7.382569809410784	20.358371095320287	3.4296606931300966	5.390179266330788	20.03436172819356	
6.29	3.6446472164851014	6.121577846949871	19.17073322696509	3.6252272459571175	5.623076231403998	19.700182084142497	
6.3	3.1612677532857667	5.844736089244672	19.093327513079096	3.8253901488058286	5.881534887939148	19.394741791002367	
6.3100000000000005	3.94046228700532	5.325973808010648	18.903302811425956	4.0321708933835305	6.165925239112889	19.11958911647155	
6.32	4.74216451964603	6.811220405895845	19.124733034347305	4.24740138942965	6.476522598395528	18.87657275789538	
6.33	4.134217225664447	7.870564829867804	19.75323860805481	4.47279064511864	6.813601892004095	18.66784334839699	
6.34	4.291082143045632	7.458393406686212	17.784145714635663	4.709878030688293	7.17726527229891	18.495888410410924	
6.3500000000000005	5.401959371319787	6.82809119308487	19.13010746546832	4.960084088226104	7.56750838872948	18.36352562670366	
6.36	4.349145780351529	8.117884257615858	19.04253350734037	5.224657477959563	7.984023910115775	18.273939589082524	
6.37	5.803858874680553	8.346374662483573	18.453309937109633	5.5047067613996585	8.426235698434297	18.23065624060287	
6.38	6.6725747864986085	9.211826137454254	19.291386984354798	5.801138128947439	8.893074481363236	18.23756915800233	
6.390000000000001	7.5304710839976465	7.779978052267051	18.37505347942631	6.114664761948749	9.382976861055136	18.298878506908498	
6.4	6.416231306579666	10.508159506010832	18.509619348206588	6.445732601676711	9.893632288277347	18.419087322223273	
6.41	8.22825678999542	11.08590000627904	18.418406907464085	6.794504363411153	10.421949591991467	18.602880384367882	
6.42	8.266836353868852	11.481717367608372	18.580932354786764	7.160771676844303	10.963783938400121	18.855062456284678	
6.43	6.625025072198646	11.587288372398287	18.97407323385038	7.543912994676132	11.51388777584965	19.18034477363724	
6.44	6.807956196163226	10.340271188116638	17.73542947253806	7.94279407895674	12.065646205817298	19.583191655878355	
6.45	8.139627790081414	12.674705182038478	20.690501774967245	8.355704349632408	12.61105501568351	20.06748134021856	
6.46	9.903763657584737	14.285364301769212	20.34720160454847	8.780255228595506	13.140525192916893	20.63623397095994	
6.47	9.24104082051541	12.86648522338704	19.866611818281907	9.213309809685576	13.642967507469857	21.29113184756384	
6.48	9.155303191081815	12.1976946245128	23.058274995856067	9.650901403403017	14.105765838053603	22.03213593686806	
6.49	11.749940329797088	13.050963510250046	21.948738342672787	10.088186458170217	14.515082195731932	22.856904781507353	
6.5	10.919487205828485	15.239254203986526	24.698461016184037	10.519422052048851	14.856120573930335	23.760382950258098	
6.51	8.733205306555984	15.545645964011047	24.081673654168892	10.937987996411398	15.113763580023177	24.734256172016853	
6.5200000000000005	11.77089750094113	16.20561575171055	26.823536010205892	11.336474456617415	15.273207858101928	25.76670739031894	
6.53	12.344161296865842	15.296189963138886	28.845970558125007	11.706824010599739	15.320950624379664	26.842158834450277	
6.54	12.381895530343256	13.7578446262314	26.45558868803725	12.040573398008496	15.245725537003633	27.94148060641855	
6.55	12.891317353510559	14.213677240589934	28.89761996022655	12.329142939292776	15.039647402177879	29.04230592186908	
6.5600000000000005	12.604438875960241	15.489463587939696	31.184485099880384	12.564232748322844	14.69912913558089	30.11992440924258	
6.57	11.520645467332896	14.316463723655623	31.529369686585927	12.73822377033318	14.225744315671255	31.148289925887642	
6.58	12.56652940224268	14.20615596673795	32.47442098696788	12.844650385081152	13.626614428423734	32.10154181985222	
6.59	12.015979995279856	13.260218083655094	33.94847986835317	12.878593507806505	12.914478175461925	32.95543719856972	
6.6000000000000005	11.976719702641205	11.797138205137017	32.96079138994818	12.837076824537291	12.107143049429041	33.68901567884327	
6.61	11.517304583840735	10.93498951528861	33.04433191581194	12.71928459181543	11.226553420309594	34.285810894708604	
6.62	13.028697287760547	12.028357448687412	34.04224864459974	12.526722371558721	10.297374179032301	34.73494609340466	
6.63	12.399028685799491	9.629565182888484	36.36529397150675	12.263136746260036	9.345413909240195	35.031479683436835	
6.640000000000001	11.513182455692696	8.13649533695178	34.392464385735785	11.934374684804006	8.395943291454598	35.17647591437759	
6.65	10.915417071736107	7.80014473595001	33.60218377464159	11.548011301624399	7.472212109591322	35.17631385937941	
6.66	11.097124481892877	6.696155159748673	36.14235023824154	11.11298337541252	6.5942423654209	35.041869705138964	
6.67	11.717889873847819	3.5086002498504314	34.204007602600235	10.639059518214749	5.7780451141540174	34.78719540908571	
6.68	8.125214709708633	5.583870657616713	33.896220358039116	10.136415255635583	5.035266904842454	34.42838757208203	
6.69	9.979745076753964	6.104265687917428	32.495720502494514	9.615121805363517	4.373222324874592	33.982261831180196	
6.7	8.522878623968865	2.9370106294913647	33.89616928423163	9.08481983228961	3.7952692363051237	33.46546941225483	
6.71	6.650784102812747	4.689146332011138	33.357148558933204	8.554349709435408	3.301360635203892	32.89358800068335	
6.72	6.065245530567271	2.5767636120209643	31.62313054946084	8.031600759954271	2.8887609408354233	32.28072956597179	
6.73	6.589136678899515	2.801305189661359	30.337190379136754	7.523315884587185	2.5527221528856905	31.639122846142808	
6.74	7.2332534551349426	3.3218404302339435	28.979135285124716	7.035109251598665	2.28719334707244	30.979152617631534	
6.75	6.943775208278635	1.3376877067148234	30.770784157601643	6.571411176234477	2.085358549236102	30.309287446651815	
6.76	5.177061997509673	3.1618820814515014	32.12842828406975	6.1356014075734375	1.9401660028539183	29.63636349011932	
6.7700000000000005	6.729001084270896	0.615447837545428	29.268273165720963	5.730035470804182	1.8446411150220692	28.965667436375835	
6.78	6.762895315688607	0.9068612408554428	28.81097912382152	5.356234134058816	1.7922119158835286	28.301296338584002	
6.79	5.396598203233042	1.176988836010199	27.69750839563993	5.014938855019357	1.7768224885167683	27.646261028232047	
6.8	4.102446989859688	2.451880555829555	27.260514008741982	4.706312798316083	1.7931035998374756	27.002824698801053	
6.8100000000000005	5.5439362528615455	1.494671165901341	26.05113252910291	4.429991263826458	1.8363506655188495	26.37256371844844	
6.82	4.932145850515785	0.38368118152146247	25.96584774103198	4.18526865780838	1.9026019371418386	25.75665013125765	
6.83	4.8319284765483115	1.7744830095534005	24.27321885289471	3.971127434170297	1.9885410710654947	25.155855885658443	
6.84	3.1251633996328883	1.310847383494668	23.251693001921012	3.786400602449048	2.091531894280421	24.570779835641908	
6.8500000000000005	0.7922103646930112	2.945128922339647	24.037773221312822	3.6297746152682895	2.209487742711749	24.001804615172336	
6.86	5.615383698548868	2.0026220889553823	23.475142144609148	3.4999262581064934	2.340893534059792	23.449282019690045	
6.87	1.7849022116970554	2.560913347537281	21.669571441689833	3.395501506264934	2.484666565048723	22.913458005249943	
6.88	3.28128255230639	2.2406219377314582	21.776413087941233	3.3152301535184736	2.6401818982996486	22.39463166874441	
6.890000000000001	5.641952948858631	3.247430221706437	21.4787508329649	3.2578854903199206	2.80713692005796	21.893062163322927	
6.9	3.5577406338197344	2.808816702163842	22.063054230246447	3.2223812256929887	2.9855864902855846	21.40911319327454	
6.91	4.163203056917343	3.5083863917971168	21.04225764223475	3.2077174041677097	3.175815985103728	20.943151973075995	
6.92	1.7183618929428046	0.7930180788590686	20.27066028277465	3.213064247273373	3.378387096658336	20.49568720586925	
6.93	1.4692173716112569	3.7000873384839297	18.419684392897107	3.2376987233591152	3.5940197346105824	20.067266704514658	
6.94	2.7590923748021345	4.247330878925172	19.87559691020421	3.2810792362789805	3.8236463840451402	19.658613719336163	
6.95	4.445851712307693	3.8799502107005024	19.748171873671865	3.3427761618502263	4.068300779584425	19.270527403830755	
6.96	3.0903129779358522	5.010867005636511	21.052373633868594	3.4225401414498022	4.329177210806447	18.90402029300902	
6.97	2.7414372541322582	5.360049964419662	18.958566815852578	3.520228755288102	4.607522282867914	18.560224298574116	
6.98	3.8516370920379277	6.22471128579938	19.118387220090113	3.635869879041924	4.904694314929693	18.240530676537563	
6.99	4.871449279327393	5.344854520481971	18.835671846844672	3.7695853727625472	5.22205342524799	17.946503111583954	
7.0	2.4989481888800604	3.667696633258691	15.824620162477938	3.921649888134089	5.561015030242245	17.68002031579009	
7.01	2.906639146403923	3.6607559053005803	17.2777725095993	4.092411303642793	5.922932049584019	17.443196644010403	
7.0200000000000005	3.5212082710024157	4.733804233493942	17.030082261644342	4.282344038164926	6.309135144844587	17.238525859504914	
7.03	5.617170190972352	6.712969497300536	16.572243434049685	4.491964627987631	6.720799136422957	17.068807645941778	
7.04	4.990576982918418	7.0356698012027525	17.759662021068518	4.721877474243268	7.158961085582295	16.937288449758885	
7.05	7.14234203875243	7.938937928738513	18.44290831044216	4.972682637021417	7.62436118179638	16.847588647921242	
7.0600000000000005	6.222908701944368	7.535196330964547	15.851097433476617	5.245010491537603	8.11742832246215	16.80383132543665	
7.07	5.550070633543492	7.949629601348822	16.629924999233822	5.539417446251507	8.638084669677443	16.810558767249024	
7.08	7.171871073146998	9.794066030642721	17.277371279783157	5.8564048002519735	9.185688644916398	16.87283174430974	
7.09	6.463187161334877	10.473548805395373	16.200965024518457	6.1962970198519525	9.758794230674386	16.99611396755547	
7.1000000000000005	5.915056623030117	10.162799123197146	15.059796891207771	6.55923941358052	10.355046172173612	17.18631243937759	
7.11	7.691445834744238	11.002337426207639	17.231045813735154	6.945053807267105	10.970893998661193	17.44959484110139	
7.12	6.729255443225026	12.080937370463072	16.692180003602278	7.353210669490183	11.6014489784354	17.792326467418484	
7.13	7.570821822218116	12.824455584610618	16.29470318508754	7.782659879494551	12.240175168634886	18.220771563578626	
7.140000000000001	9.64444829261389	11.818623306158766	19.664631848615937	8.231778134021107	12.878749736964622	18.740871357662474	
7.15	8.688158653628774	12.873821145632593	21.025607759499103	8.698180561965286	13.506796057544864	19.357776607246308	
7.16	8.47302953576222	12.969037634981543	20.64808568898306	9.178656234498513	14.111842900606906	20.075420280231903	
7.17	9.308141753878692	14.259190281325472	21.36767087790557	9.6689829004372	14.67922746807649	20.895858210655327	
7.18	11.294662406397613	16.088185448827286	22.321079309562684	10.16388422128305	15.1923153249589	21.818647430642965	
7.19	10.218116622266479	16.2563784340065	22.843288219374134	10.656895087179565	15.632760126551679	22.840065634797085	
7.2	10.871065517185308	14.951002263050658	24.494370586611996	11.140401468199808	15.981180620632134	23.952440607267135	
7.21	11.21540067485353	16.785333741521583	25.115642669906755	11.605629578980489	16.217951109605387	25.143491285145966	
7.22	12.347856672198075	16.44922179740462	25.757156813530294	12.042847921801124	16.32444518209731	26.39594865732409	
7.23	12.176430673924765	15.810074661162902	29.08313213259394	12.441558060221599	16.284347071997917	27.687447867023632	
7.24	11.306797667780497	14.676624192304267	29.86005281509456	12.790919703340796	16.08527872418959	28.990910620946845	
7.25	12.306089505193583	15.519631817856556	33.0513766487814	13.08017136401579	15.72023387714541	30.27542816813954	
7.26	12.472977276242046	15.81889001336555	30.80164513782753	13.29925495605895	15.188970468738788	31.50770615711293	
7.2700000000000005	14.780702513667007	12.26210239285648	31.31056907899336	13.439378480182288	14.498778923031699	32.65399057147994	
7.28	14.394161698075274	13.17352277905925	35.11056015380602	13.493681275886662	13.664792262171595	33.682282941956984	
7.29	14.121339232532316	14.850083300207611	34.52719079607928	13.45771908575663	12.709349102167142	34.56464216667998	
7.3	12.888603394517398	12.205630830031527	36.682229734732005	13.329912946841906	11.660772265509687	35.279184236397086	
7.3100000000000005	12.347263975975839	10.673992490662087	37.848824753133165	13.111702379718782	10.551320656147952	35.811610031912295	
7.32	12.338786009747725	8.536265077351555	34.78305356576173	12.807570611369096	9.41493048601471	36.15590111448869	
7.33	11.399566629123193	7.4654960317516315	35.43406210703874	12.424747821685413	8.284691857217341	36.31428151434873	
7.34	14.485625011283549	6.971589602907293	34.57148715410518	11.972808129111732	7.190746714528179	36.296292588762135	
7.3500000000000005	9.223494946860688	7.634109659718231	35.90512087291664	11.463035264108925	6.158499446236712	36.11740334306383	
7.36	11.469192290746749	5.5572643118847465	34.999281385468684	10.907797829500847	5.207648793049701	35.7971417907444	
7.37	9.025828976578818	3.376594673007413	33.32773738999904	10.319839374015253	4.351713900567665	35.357311082806774	
7.38	9.592596747583924	4.685973743137365	34.82270474175653	9.711701806174327	3.598326121922934	34.82019902177872	
7.390000000000001	8.088560653515254	2.5819199132569457	35.38593080174425	9.09517688951009	2.9498003347241046	34.207281421038466	
7.4	7.282185434239041	4.039486045316833	32.46166596698623	8.480952036415918	2.404147029964636	33.538128525252596	
7.41	6.715624935486019	1.339704820756444	33.96784839291085	7.8783234517796785	1.9560377998657736	32.82990317700817	
7.42	9.027175218499988	0.5558935798023412	32.687136469850806	7.295093174632659	1.5979083843596014	32.09699678452191	
7.43	6.581997363232563	1.4662461803387585	31.18188208132636	6.737515292298736	1.3208044742650202	31.351149973726184	
7.44	5.423110727203704	2.0764530696937635	29.441978892532266	6.210376971508071	1.1152166679599516	30.60153473135959	
7.45	6.252710908348302	1.9946616330200768	29.287888544113184	5.717090245173846	0.9716035037997445	29.85517660616391	
7.46	5.251728082840077	1.0310859185572099	31.15159975015287	5.259865097391161	0.8808846155170608	29.117185767197032	
7.47	5.543257668128368	-0.15818514933439298	27.912306019120155	4.839861382911893	0.8346596870093439	28.391235098934423	
7.48	2.6184054667489822	0.318571473477244	28.164074575014666	4.457381551674906	0.8254349574779899	27.679761072508935	
7.49	4.402824570690605	-1.1707890651985173	26.62912581698868	4.112025463573406	0.8466389342927847	26.98437944439909	
7.5	4.564606853469977	-0.017917393803596804	25.13088068303731	3.8028612354785256	0.8926885532796024	26.305990778763384	
7.51	1.8577733124310738	0.7840532652576462	26.26222683682337	3.5285548757345326	0.9588992084041568	25.645106762218912	
7.5200000000000005	3.7281614467147333	1.4347251295332188	26.582436298468632	3.2875028184135457	1.041474107555206	25.0018604969197	
7.53	4.768091901930022	0.8024681551513972	25.37642979739814	3.077928252426568	1.1373750058077183	24.376258774864358	
7.54	2.8784849853547056	1.191892530788867	25.3157259954974	2.897973751595474	1.2442858689409342	23.76812117841709	
7.55	3.5638030374786416	0.9687464026501316	23.262154303042394	2.7457670641324157	1.3604809443994654	23.17728420747024	
7.5600000000000005	3.2878261946403167	2.240009436973675	22.545897201037235	2.619479141908611	1.484788807842042	22.603494768362037	
7.57	1.8086816887678008	0.7212437178777771	22.522114524529794	2.5173661975174637	1.6164744739154118	22.046588675556187	
7.58	2.477344350184752	2.5963078278042895	21.234292405073354	2.4378007296981354	1.7552145598578037	21.506357812429215	
7.59	0.812962885813467	3.865109180113749	20.444292747398475	2.379297330438906	1.9009988233996313	20.982718493617824	
7.6000000000000005	1.8907163270126301	2.5298623754763674	18.837129545939526	2.3405238456776667	2.054118991425385	20.47556465265587	
7.61	2.5883025948926046	1.6907501993003398	20.9608672014599	2.320317621506083	2.2150895774181776	19.984935315664003	
7.62	3.043869132868828	1.8510167329721638	19.520117942925125	2.317682563435982	2.3846490720567313	19.510861007057823	
7.63	2.3602919137200042	3.776172474343311	17.413097112984982	2.3318011048757428	2.563697275246655	19.053535505509455	
7.640000000000001	3.0867022643955795	1.6294794862991997	16.75787434219022	2.3620214113783087	2.7533060714228026	18.613159536342074	
7.65	1.3105185160823027	2.0039031343886453	19.92646020520093	2.407868816724729	2.9546696620857578	18.19011955746994	
7.66	2.373806953869575	2.0081468390901933	18.826573172468304	2.469026019112995	3.169121517897629	17.784831165534648	
7.67	2.5721043414635343	2.123676309352068	17.748787071318034	2.5453464852067844	3.398093473941583	17.39792678304494	
7.68	4.495002011881657	2.603239252092016	15.531799964401305	2.636829175498761	3.643135282939273	17.030100562755486	
7.69	2.5392703870446742	4.701756677360774	16.387351332913237	2.7436353707906895	3.905878334673484	16.682306283776743	
7.7	2.378208040247544	5.297610069903516	15.294435732536845	2.8660584005805814	4.188053693059678	16.355605440353102	
7.71	3.038585409552948	3.803237187599102	15.6588612055321	3.004544325955654	4.49145567301836	16.051376697950396	
7.72	2.2549459982388527	5.036025690337692	15.5272225388558	3.1596560979759842	4.8179533464345	15.771168809767989	
7.73	3.5411742370866097	5.94156480706286	14.765557583120245	3.332097649106805	5.169447920317844	15.51692265458068	
7.74	3.1760988383601556	5.663979504333195	13.872028257678357	3.5226709259401723	5.547870969099923	15.29083023247361	
7.75	1.9618757644942335	5.018711961697037	15.81034943804593	3.732301730391588	5.955127614013983	15.095569447754052	
7.76	3.927015503284222	4.944605149420742	15.160853099238825	3.961986881145329	6.3930719918228816	14.934168989656506	
7.7700000000000005	3.921919919344923	7.8996491138125915	15.337572392815657	4.2128187675617	6.863425018212151	14.81025363532108	
7.78	2.883522199552001	7.894020938472096	15.843291024496548	4.485918248248696	7.367713966914811	14.727911402273511	
7.79	4.749097529057692	8.519048928873792	15.777403325486869	4.782453251859546	7.90714980348808	14.691941692035208	
7.8	6.630847658334842	7.415100486833048	16.355955403271054	5.103550896639193	8.482513743592834	14.70771384008198	
7.8100000000000005	6.014134571846879	9.374928173974368	15.69530301177067	5.4503032752871166	9.093975720192857	14.781400154444697	
7.82	6.483148222851521	10.422018231448838	15.370678313690641	5.823650229975964	9.740908684876404	14.919801437873309	
7.83	4.935922430738343	10.794218879250623	14.714443765776066	6.22436333205531	10.421630756521667	15.13052912818385	
7.84	7.1887724499491625	10.453285690035543	14.13372719305271	6.652889024535891	11.13313333103317	15.421751473027648	
7.8500000000000005	7.323074736799838	12.954785524083647	16.400710478366143	7.109301315963604	11.870742425153704	15.80226237013691	
7.86	8.194204174586304	11.178237897594105	16.004905824481305	7.5930961894739	12.627770025953227	16.281072594594654	
7.87	8.604838172309508	14.407669957364805	18.889750113263368	8.103107523427692	13.395129153480028	16.867272561181945	
7.88	7.363827847659024	15.330486831731658	17.0999716074337	8.637251814491007	14.160975818452604	17.569367908069758	
7.890000000000001	9.244676180484284	16.57430046330733	18.721621642281743	9.192415730702415	14.910393885088398	18.39483043717191	
7.9	9.107148231772955	15.375310729119759	19.69315411926064	9.7641718977163	15.625200815788116	19.349090643051817	
7.91	10.40424603797367	15.37542705707632	19.03439352577396	10.346676942137794	16.283945661051117	20.43472549313557	
7.92	10.148839605790883	17.741947875772546	20.971901704547065	10.932419542759842	16.86218666066475	21.65013698431238	
7.930000000000001	12.943688671427978	16.71094296065211	21.102407253030822	11.512216304102404	17.33316474313132	22.98852059679368	
7.94	11.339011266529887	17.776794396524174	24.824215269923023	12.075106297989016	17.668921923604366	24.436543910733064	
7.95	11.83468660180897	17.570876252149212	26.28398381391637	12.608580728138566	17.8419612435501	25.973603662212007	
7.96	13.29859024398036	16.949997995214563	28.44612106210583	13.098769639269852	17.827347308296844	27.57122029492924	
7.97	12.577131800159885	17.925774120325276	28.602725006435076	13.531037299247608	17.60521107435548	29.193444895545603	
7.98	13.584624967743192	15.743233570392627	29.8711186034445	13.890549335200717	17.1632859304908	30.797863243914655	
7.99	13.444985000053837	17.03479444172402	32.14123308444838	14.163239338449861	16.4992585677201	32.33786603726444	
8.0	15.850235465006078	14.570909689151454	34.29102770506526	14.336647388668796	15.622331892455096	33.76555934739673	
8.01	15.277901994076313	12.712391912003609	34.04628971743988	14.401012590082178	14.55380910556155	35.035537962747846	
8.02	14.370738858574633	13.14555261294198	36.56129855408025	14.350012621702055	13.326194663679763	36.10857753548357	
8.03	13.85457754329238	12.266944787825674	37.49027117159938	14.181526717640288	11.981058928197633	36.95509283337603	
8.040000000000001	14.8887485945682	10.988083431066043	38.3953320237959	13.897815489774759	10.565603516562964	37.557419890917295	
8.05	13.946797144528928	9.7905579901032	37.5439632252139	13.505577588364424	9.128764775513408	37.91087660994053	
8.06	13.536300793821956	5.210965148598038	38.07568326814345	13.015366740119022	7.717092773099367	38.02318540071707	
8.07	12.42582105389224	5.22307670386842	39.08442945904471	12.440958278375883	6.371422422595292	37.91269035259319	
8.08	10.110914851051056	5.101067617865992	36.83058717749753	11.798242127349774	5.124321842764313	37.60556552673342	
8.09	10.984403882449287	5.4039495972941385	37.00546151195912	11.104302189582656	3.9989988259364044	37.132705355073725	
8.1	9.82990692768508	3.6959383041212677	38.43392492292465	10.376269424157524	3.009101951452593	36.52666456682136	
8.11	10.25710603005498	3.9814116241856663	36.01852707750797	9.630579571596037	2.1597269968192094	35.81911566984594	
8.120000000000001	9.872468350793314	0.8606361124699509	35.87511903823084	8.882161070165921	1.4487352628635437	35.038973747838384	
8.13	7.463014930376548	1.094968056861718	34.4048795459728	8.14410794773259	0.8686459696810113	34.21125478837884	
8.14	7.872114132734316	-0.7265519324923948	34.259086761630336	7.427299465134289	0.40821930172146914	33.3565986167291	
8.15	8.453233002830506	-0.37366311743667496	32.87547037136801	6.74046288644014	0.05417305929845007	32.49127340849243	
8.16	5.400446867087283	-0.9571209676674408	31.31266940003293	6.090117609874445	-0.20771036953964395	31.627560747862304	
8.17	7.1424342580268245	-1.032076145872653	30.444182534011844	5.480874911729617	-0.3914597956628282	30.77428187308981	
8.18	4.044483500671082	-0.9046747596568916	29.625194005176567	4.9155437283828105	-0.5104217972028877	29.937455643838646	
8.19	4.401999769148594	-0.570435949541706	29.700883887935717	4.395515501492817	-0.5766793888097329	29.12087484391367	
8.2	3.8953191320660223	-0.5721667009902772	28.279267501634262	3.9209061188737615	-0.601009331231651	28.326699010756734	
8.21	3.489939768521422	-0.0405044333814677	27.473124132745163	3.4909289732135145	-0.5926406378054682	27.55587486162075	
8.22	2.255676564490998	-0.40954059025931977	26.828516229598343	3.104006182085163	-0.5594561577738266	26.808558422944014	
8.23	2.1579080177906897	-0.8414592750469099	26.30359878543995	2.7580868861926096	-0.5079118897696829	26.084350479503357	
8.24	1.7754716461042488	-0.955322041122012	26.895479236877723	2.450705092834914	-0.44333538357704005	25.382563151441452	
8.25	2.4999582137440743	-0.6667344044330292	23.73001836275312	2.1792343085302393	-0.3698963072958926	24.70231285791621	
8.26	2.265784616701414	-0.7302074344312631	25.079845937877188	1.9408934701256624	-0.2909210777100996	24.042682103724175	
8.27	3.954644514343084	0.2911144108046645	22.939123633105797	1.7329450223019085	-0.2088616999108697	23.4027228664866	
8.28	2.920146905472266	0.7480979493308884	22.41287920627807	1.552659947194407	-0.1255911315361269	22.781560199621175	
8.290000000000001	0.8847042338116875	1.2389301409285929	21.999930576173455	1.3974714341665997	-0.04235081555054778	22.178346732054052	
8.3	1.587313993676843	-0.7514176360036544	20.21089256954786	1.2649118015038756	0.039984637276001184	21.592339664193155	
8.31	2.1477141142366154	0.5956995719499278	20.36417574821812	1.1527336208785135	0.12098452188878497	21.022831596353388	
8.32	1.0875364433142238	-1.1898285961082495	20.31237264874935	1.0588297494820005	0.20042850051061842	20.469218974414385	
8.33	0.9099449084875391	0.6550921463722468	19.315833599952015	0.9813317634439619	0.2784049168070798	19.93092263371377	
8.34	0.9684467820211597	1.4404353797820564	20.688687919850665	0.9185217115211051	0.3551048384189262	19.4074566502528	
8.35	1.7345751956311328	0.283172685214877	18.060657312914653	0.8689151054012719	0.43093618164053005	18.898344745235075	
8.36	-0.01876247259518171	1.5800311256415414	18.224542512627888	0.8311706525529812	0.5063408188527774	18.40319322793546	
8.370000000000001	0.4768466053117573	-0.5563425483610898	17.308177241897553	0.8041628674366464	0.5819191298643279	17.921605637302726	
8.38	1.2556364144177001	-0.23076307936062035	18.697008083645642	0.7868939576672213	0.6582658539404318	17.45326082784376	
8.39	1.0882521617715424	0.5992386108274652	15.649140297891647	0.7785593287837028	0.7361006230000333	16.997826506672173	
8.4	1.0162345674351971	1.8366626504755328	16.966058560416556	0.7784643530397533	0.8161189163646484	16.55504255211153	
8.41	0.41440736785893384	0.47943370190039275	17.318739583642056	0.7860847853704299	0.8991251501509067	16.124633380535847	
8.42	1.7716027005119086	0.5295366688549303	17.11267618871148	0.8009899454381769	0.9858960001650843	15.70639628470134	
8.43	2.954804088167026	0.082353720489451	15.476810586465342	0.8228992228889938	1.0773134747612736	15.300112573498922	
8.44	1.2560498189836524	1.3733155111039805	16.634893350601022	0.8516124998361433	1.1742385828016229	14.905640836015476	
8.45	0.6919098143354495	2.5200850179777654	13.573075388764922	0.8870633756590699	1.2776427163586386	14.522826772753064	
8.46	1.6830576981201353	2.0845259310029958	13.60284881065167	0.9292571596954657	1.388490250832739	14.151601619994224	
8.47	0.4373149888289336	2.1995138770808866	13.256393831405585	0.978320990877085	1.5078671666208332	13.791890903771062	
8.48	0.2829972439657302	1.4246031854073076	13.705294525252864	1.0344495806899803	1.6368715706137824	13.443718455440774	
8.49	1.1291506295616922	1.207895416676287	10.998080885930323	1.0979522435440403	1.7767388744169357	13.107114686529329	
8.5	-1.4149900163308564	2.6002990522304885	13.736138868350338	1.1692062784949446	1.9287395139955028	12.78222707908127	
8.51	0.09361883898671519	2.0566249519215183	13.706279491585752	1.2487008482578728	2.0943002269797018	12.469228852421518	
8.52	0.9882485149561079	2.0955745654242315	11.886311567480234	1.3369978711384083	2.2749082455192564	12.168437284191924	
8.53	0.08101824770923072	3.3648918136323314	13.14468882429005	1.4347724468771308	2.4722282235902298	11.880224304228813	
8.540000000000001	0.5102933789368538	2.484952434025305	12.185271935407343	1.542781186960974	2.6880118108739994	11.60514451810933	
8.55	1.2259318969500186	2.081624435786846	10.373379366462604	1.6618987472223465	2.9242094451066807	11.343849805977454	
8.56	0.15166463391391471	4.087938173430627	10.412544351289142	1.7930932383991003	3.182883596596794	11.09722993044824	
8.57	1.5338207226977734	3.543796466548821	10.365269450551002	1.9374583164643773	3.466313612146926	10.86633396230969	
8.58	1.564426035407502	2.737822570472309	10.98731479624803	2.0961950586679854	3.776909619657883	10.652527212047309	
8.59	2.3008015322314876	3.0038252262934115	11.403822156654769	2.270638507241823	4.117306935230524	10.45742343663525	
8.6	3.622664683659491	4.586966653899844	10.96061760705831	2.4622449372568216	4.490275048584616	10.283062760484842	
8.61	2.8530785449251725	7.239745834853377	9.516884324200586	2.6726109093297064	4.898794940628731	10.131859456366804	
8.620000000000001	2.9345052422850286	4.959419087469095	10.12472798007076	2.9034637998143045	5.345953537283165	10.006806142368177	
8.63	3.268441513190587	5.508273781697371	9.303175210696297	3.1566700256551483	5.8349919085798	9.91144202769377	
8.64	3.676638191784668	7.906373322096728	11.437278195806817	3.4342248210750346	6.369168718654755	9.850087866587744	
8.65	2.7396499005919877	6.912440448270963	9.44852892249785	3.7382439094845212	6.951758601793503	9.827837400712925	
8.66	3.9779139192638753	6.160614497042505	9.789076568696714	4.070945529435791	7.585857857281191	9.850822924225634	
8.67	4.769233501867013	6.730748822614066	9.649376451660467	4.434615842867909	8.274299827861181	9.926224783509776	
8.68	3.4913561864231797	10.282102809162193	8.871057289721135	4.831571459125066	9.019361544758423	10.06255432338115	
8.69	6.165555615306365	10.532604716355792	10.200817698065288	5.264083179843044	9.822547411433284	10.26965641415448	
8.700000000000001	6.857435655530493	11.56237251520698	11.394106654947397	5.734300596469919	10.684140619821271	10.558966825911511	
8.71	5.661138979578169	11.606212204785113	10.790183474292482	6.244111323090638	11.60279442425359	10.943440378631948	
8.72	6.609420091046268	11.918899641048213	9.809729043867547	6.7950020178944115	12.574868608242614	11.437681465304937	
8.73	6.573447151607951	13.457129411640192	11.879341804022381	7.387823830740962	13.593780129972714	12.057653946815384	
8.74	8.794461726379453	14.875214568989735	12.148943586119714	8.022560802355226	14.64910581751787	12.820487825683122	
8.75	7.7185439801689775	14.986254597353778	13.846651400139983	8.697975274476931	15.725728506851906	13.743717388619809	
8.76	9.280253899193664	17.470337190251715	15.87376835764038	9.411268059670226	16.802836364926897	14.844454941397657	
8.77	9.40000168145605	16.704306870308567	15.517111397285563	10.157607810593568	17.85313471219045	16.137816218441337	
8.78	11.091675496204617	18.621339164210717	17.57654747557655	10.929721661757359	18.842209256545306	17.63513343871625	
8.790000000000001	10.043282163142251	19.63270508382519	19.503393126010923	11.717398688930954	19.728510497633625	19.34134690726905	
8.8	13.961763844041903	19.871597144141358	19.959398600712817	12.507172328285074	20.46404811665925	21.25227474035656	
8.81	12.45192734542167	18.872870341767786	23.857264111807723	13.282045689523658	20.996316330329304	23.351414236363926	
8.82	14.220007342102202	21.777499469046315	25.481439009784687	14.021604397638749	21.271529520744583	25.60732479266253	
8.83	14.629458949810676	20.510562173426717	27.194224523485556	14.702374484804304	21.239414405889395	27.971655020128274	
8.84	14.673952975513492	22.174487782070365	29.21606285987069	15.298793142068172	20.85917570645519	30.379175608552032	
8.85	15.027957609077818	19.71244661449093	32.88536885472766	15.784547866085067	20.106073501917123	32.749975047641044	
8.86	17.19225909094906	18.34210603720646	35.97897052118521	16.134540513290474	18.977394042445304	34.994783512104966	
8.870000000000001	15.909335355391	17.454336282542073	37.653829281944425	16.32699319666722	17.49646319538541	37.022683649861754	
8.88	16.708636030950103	16.5999517641841	37.680906134946035	16.345746160910558	15.71335528309095	38.75074777265494	
8.89	15.454094864316058	12.947351679891359	39.842951098658396	16.182044966623323	13.701525967676684	40.11342163089829	
8.9	15.243183467019868	12.361918642476109	41.55929853417431	15.835822227203165	11.550619271244173	41.07015590268433	
8.91	15.823977848745695	10.592530419633169	42.79315779895015	15.315857216516669	9.356598818438162	41.609173280804505	
8.92	15.588029366166765	8.007115521743234	43.21032378441549	14.639121601569745	7.211311778879715	41.747022265388225	
8.93	13.65713584433611	6.643798323163546	41.666321480018276	13.829062034667189	5.193388239401655	41.52388368716747	
8.94	11.482582378001432	4.503295880807383	41.97730228696026	12.913509748236688	3.362245387041439	40.99632871911045	
8.950000000000001	13.901685746637561	3.1464001231369947	38.72030988826478	11.922195701238422	1.7555558927755766	40.228955570363055	
8.96	10.003030327679001	1.898597051835835	39.67925142819302	10.8846236601324	0.3901760136919694	39.286869092389324	
8.97	8.257611114427455	-0.5958053198659724	39.705078219397016	9.828155533804537	-0.7347455987999189	38.22980059391787	
8.98	11.34061098603004	-2.1075515398840725	36.95373974870427	8.776841894200645	-1.6332555356298315	37.10857217011854	
8.99	7.316034966591397	-4.61475732331384	37.23316992994526	7.750606373106969	-2.328108366939446	35.96351067850813	
9.0	5.274289552671435	-4.176693549290927	36.08314498222664	6.765114700732468	-2.846572385318584	34.82458570143903	
9.01	5.121661037965666	-3.6594969245278763	34.25114857544135	5.831813107904091	-3.217345874756213	33.712470278641845	
9.02	5.3021725708151175	-3.8334529856793296	34.23987784172883	4.958409775516465	-3.4681783413113716	32.64021869575825	
9.03	4.319041209532574	-3.7533134516164064	31.25963131520647	4.149296104413583	-3.6246014844818206	31.614966285555678	
9.040000000000001	2.5371650397855285	-4.680392486877813	30.35572077072281	3.406210295069799	-3.7090731961822985	30.6396006766495	
9.05	4.537257330623798	-5.303616835283524	31.19347431946779	2.728700873681597	-3.7408743686170984	29.714088879716655	
9.06	1.5819001364995322	-3.831022201948754	29.189430498627875	2.1147300964059044	-3.7360456308705126	28.836605871838476	
9.07	0.36773571427724483	-3.8607321144463915	26.73312885903753	1.5610288094909828	-3.7077844776707236	28.00429539324399	
9.08	2.017964449496449	-4.437234979059361	27.220175582301025	1.0635588755780252	-3.6666493782670506	27.21388252967891	
9.09	1.9425143902978665	-4.326209480144798	29.42791919623742	0.6177300267843361	-3.6210744004328337	26.462005982969593	
9.1	-0.6013556379654197	-4.480976313357307	23.368748228989784	0.2187240101025759	-3.5775889078672676	25.74549797169414	
9.11	-1.5409183065940788	-3.901412081239873	26.381281461476235	-0.13840427319982013	-3.5412932228679983	25.061469295860697	
9.120000000000001	0.5719185029097535	-4.336315365524301	23.901420299084595	-0.45851042029923317	-3.516009932959273	24.407418209184122	
9.13	-2.7927257321538304	-2.2091438606742857	24.316936354737628	-0.7463410462830534	-3.5046800241545397	23.781198302780343	
9.14	-2.2313184182116865	-3.233023834894673	24.01779517482685	-1.0063926668888021	-3.5094356459849596	23.18105823236431	
9.15	-0.27318519169391486	-4.468905558620168	21.272529912126515	-1.2429436833855019	-3.5319204964764506	22.605565653561424	
9.16	-1.5125120694658738	-3.818342365755993	20.514455207469435	-1.4599627671571005	-3.5732976384710278	22.05363076803	
9.17	-1.9218940533474493	-4.779121055400428	20.676778567959353	-1.661169622661407	-3.6345094589944487	21.52442106229868	
9.18	-1.493607590923908	-2.6679510421468287	20.944782737466266	-1.8499745800763807	-3.716237695750566	21.017391927541375	
9.19	-2.1784746654267675	-2.398160058835969	18.877707324467316	-2.029552720202347	-3.819117844951505	20.532205753987125	
9.200000000000001	-3.4973663210698147	-2.654066635851858	20.755581106133434	-2.202802401826832	-3.9436658792258754	20.06877784267005	
9.21	-1.0919579455092217	-5.196525081325906	20.25231574999862	-2.372422528428143	-4.0904585215053375	19.627203293563984	
9.22	-1.2112176056645625	-4.3114836627966415	19.54116050101276	-2.5408822561519133	-4.260037159686003	19.20781990601924	
9.23	-2.5002348111376573	-4.813425122903184	19.072868468746506	-2.710494811853459	-4.45306174984294	18.811142599607855	
9.24	-2.833044286800105	-4.065435588636122	17.157737118490683	-2.883393407686057	-4.670198550228933	18.43794273028268	
9.25	-0.716444466066323	-5.875687670517902	17.813501833708795	-3.0615974515240563	-4.912251901437985	18.08918867843521	
9.26	-3.517566046082663	-5.809584917179561	17.849372876583082	-3.246991496503214	-5.180038952455155	17.766140665581087	
9.27	-3.6947420016549795	-5.839327585308588	18.286512141230155	-3.4413807764450834	-5.474500391329114	17.47029595668383	
9.28	-3.275396340633778	-5.592701140473698	17.378101025774733	-3.6464708520806526	-5.796561944045843	17.203498117821237	
9.290000000000001	-2.385595252274576	-5.400173094391237	18.679377534465242	-3.863910015705715	-6.147221840565823	16.96788486159349	
9.3	-2.4950965603491815	-6.800719160677407	17.435257877860703	-4.09526726591426	-6.5273954324717955	16.766009717874336	
9.31	-4.592816823575672	-6.215960475080766	16.700382804467587	-4.342058756186951	-6.93797390075543	16.60078902483191	
9.32	-4.289157656774237	-6.4967501076619145	16.97301886231336	-4.605721325900297	-7.379644903645083	16.47563148909063	
9.33	-6.257043167935948	-8.002398024544242	18.053847152617564	-4.887619350743449	-7.852913822994878	16.39437707169098	
9.34	-5.491905207482765	-9.53679064588413	15.278628603282982	-5.189010038339616	-8.357890405633603	16.36142462826118	
9.35	-6.341837412374357	-9.995527782082995	16.06467407033159	-5.511025758979001	-8.894261746034298	16.38164850073853	
9.36	-6.851608384775198	-8.79611142912037	16.15263232372428	-5.85462618676113	-9.4610342317229	16.46050505314573	
9.370000000000001	-4.528788540715487	-10.456085610242042	15.973326192987233	-6.220550122239436	-10.056448842329145	16.60390111979178	
9.38	-7.391059101424116	-12.310235832437712	15.89982580367084	-6.609248914961915	-10.677672692149514	16.818246223754876	
9.39	-7.541695087108728	-10.624056240420764	17.743923956698644	-7.0208019144813365	-11.320657189798775	17.110230947282865	
9.4	-7.07809100144585	-11.762926791275703	17.062918459882383	-7.454826891337985	-11.979790804052532	17.486773987482156	
9.41	-6.601543564983302	-13.962631622826866	18.595432075255875	-7.910356736572465	-12.647726892395477	17.954652110341186	
9.42	-7.893600400595838	-12.040763500688929	18.085860602480295	-8.385728542031602	-13.315047369591495	18.520278406726973	
9.43	-6.108122940568254	-13.034797024435719	17.94913321013257	-8.878428793619456	-13.970138307310616	19.189121911998196	
9.44	-9.448838538908474	-14.357662340704376	21.180936035604304	-9.38497723457751	-14.598979164393397	19.96526567004089	
9.450000000000001	-9.631479030360616	-16.35307589716532	22.66187373774272	-9.900767484062332	-15.185219133857888	20.850591766081703	
9.46	-10.134124604926393	-17.00229115625599	22.076603127529168	-10.419986841972936	-15.710285558490078	21.844140003053013	
9.47	-9.490593023561495	-16.346827637613718	23.46668097522294	-10.935509290116212	-16.15388146273287	22.94115119515337	
9.48	-10.922293892552274	-18.090811187405183	25.866042896842494	-11.438924293605195	-16.494642093850583	24.132412173044315	
9.49	-12.027958142754075	-16.185043823576365	25.90325203441928	-11.920568745581793	-16.7112473193241	25.40345917499961	
9.5	-13.308985375255023	-18.07040286270749	27.884680154515596	-12.369757730818296	-16.78373509283519	26.73432578332536	
9.51	-12.52299085248661	-16.40363295496719	28.792037403618473	-12.775042903617559	-16.69518005872685	28.09941989143432	
9.52	-11.716465637385019	-16.593165219298736	30.761941665416437	-13.124709284951075	-16.433399910182416	29.468219055896164	
9.53	-13.811552141801611	-15.151763596454817	31.085589577575863	-13.407280723472713	-15.992672313269786	30.80630359507899	
9.540000000000001	-13.078052763408893	-16.184269478984987	32.33912794529234	-13.61223806614489	-15.375056964097473	32.077282759640106	
9.55	-13.480252336582716	-14.190374488033449	33.81178708701672	-13.730648708715695	-14.591195149030389	33.24494250999936	
9.56	-12.889263516839407	-14.931147079435515	32.880365477780146	-13.755900822107272	-13.66027609674057	34.275933902853296	
9.57	-14.487141221032573	-11.694366750650769	34.219232690051555	-13.684187468761012	-12.609136073760354	35.14213754299113	
9.58	-11.168017864695946	-11.47231585766436	37.13165423121917	-13.51495607788325	-11.470497392965955	35.822885043203314	
9.59	-14.531575051992617	-9.6788704544585	37.67283984360176	-13.250967744602226	-10.280553112480598	36.30620479437074	
9.6	-13.267201433668767	-10.29920696526015	36.96497295054742	-12.898254544687504	-9.076252242719283	36.58941089687778	
9.61	-11.533105578678226	-7.304847278514287	35.67182814623525	-12.465665479286884	-7.8925993203779505	36.67850526815387	
9.620000000000001	-11.675449447890866	-6.374708612026955	37.73605800357304	-11.964379112968755	-6.760418077112943	36.58700851879981	
9.63	-10.587358140830764	-5.2705070108868535	36.36204729713393	-11.407114059934463	-5.704694913202181	36.334004616602904	
9.64	-11.31624054649253	-4.369246715291121	34.722453669831786	-10.8074660480361	-4.7437817280133485	35.942163918358695	
9.65	-10.26898812048157	-4.02871018092271	36.00862327607023	-10.179094932902256	-3.889230383697028	35.435602487591616	
9.66	-9.540334285358034	-1.8581199496687675	35.68744951255223	-9.53518265147396	-3.146358220681812	34.83822963315656	
9.67	-7.338103553353114	-2.630148524094714	35.00863051031453	-8.887838492742862	-2.5150928363397536	34.17231070405711	
9.68	-7.578836657074672	-2.694609071711396	33.111866223483204	-8.247836051818878	-1.991186289010739	33.457680283112666	
9.69	-6.850692532893694	-1.5944319680285117	32.15893016236949	-7.624310174823082	-1.5673107386636744	32.71119489573333	
9.700000000000001	-7.7070603115852245	-2.1563976056201994	30.610696945897143	-7.02476880372807	-1.2342472942336493	31.946714377374565	
9.71	-5.511504985772613	-1.419811628242849	32.66905446984307	-6.455023529247631	-0.9817303302261166	31.175162306064482	
9.72	-5.719824802284898	-0.9523764470253608	30.595394108570947	-5.919383616580829	-0.7992932966434907	30.404914008879597	
9.73	-4.0579393168312	-1.0332976336156214	31.18944511478515	-5.420716355062339	-0.6767176805956444	29.64210085569433	
9.74	-2.9730563177199087	-0.38285366898584644	28.616149493684155	-4.960720819268556	-0.6045161051308937	28.89109299797715	
9.75	-4.872953301906687	1.3936147148266347	29.85329040370756	-4.54002942341677	-0.5740537856347953	28.154807131497734	
9.76	-4.5904459114512814	0.015015449294647598	25.604242034695478	-4.1584887819065095	-0.5777764601740354	27.435121473496725	
9.77	-4.704234241834012	0.48513750907739184	26.889402376947817	-3.8152491028181985	-0.6091294557063861	26.733089374730444	
9.78	-3.6766223470238835	-1.1441087162606756	25.231756460868095	-3.509014608227478	-0.6626469573984272	26.049242119728465	
9.790000000000001	-3.6430966519816854	-1.2981809722267774	24.776743861966967	-3.2380979955781117	-0.7337730697452046	25.383698609341433	
9.8	-2.6629097133687782	-1.1740316499012708	23.40995753908154	-3.000628070533516	-0.8188943258291486	24.736370229885875	
9.81	-2.959650686572898	-0.03875056495565088	23.466603916007994	-2.7945656453515055	-0.9151282753496126	24.106991604794267	
9.82	-2.9986460370593746	-3.144500343199611	25.4105434189433	-2.6178698295525247	-1.0203449921167829	23.495258260673747	
9.83	-1.4217028819385948	-2.1416982214267977	22.346242108871245	-2.4684808449669893	-1.132957269911182	22.900808251796573	
9.84	-3.298743081515001	-1.1247217238735978	23.417289922989664	-2.3444521405937295	-1.2519520227807612	22.323320384417915	
9.85	-1.8258275208498778	-1.5754436272191332	19.824526746838306	-2.2439085616809313	-1.3766967858039019	21.76246986541271	
9.86	-2.584746767823027	0.4865501531261629	23.675593762595884	-2.1651526139060837	-1.5069876793767427	21.218006255816686	
9.870000000000001	-1.3945551464947974	-1.168935228193975	20.691132374351742	-2.106606371840161	-1.642876564255594	20.689698120353917	
9.88	-0.6926509539679069	-2.420196971253451	21.110676067127567	-2.0668992767690155	-1.7847354993754871	20.177402158967336	
9.89	-2.3576675397186597	-3.483507046433842	20.943864746028456	-2.0448007653503653	-1.9331039114942037	19.681005474568583	
9.9	-1.6068330156854465	-2.4016120486928165	18.65245163150147	-2.039295467954593	-2.0887666438322006	19.200491926006087	
9.91	-1.8781597284880727	-3.5275958969389514	19.188158751294743	-2.0495117984979694	-2.2526185455413694	18.735886659316435	
9.92	-2.880576888459669	-1.9301795701274858	18.045412347486113	-2.074788899517278	-2.4257521797078025	18.287322849892135	
9.93	-1.8791806022910884	-2.418797566132877	17.202663089531978	-2.114604727039075	-2.6093366652259684	17.854990904611864	
9.94	-1.8839362725534161	-2.454572539315518	15.934806107906068	-2.16863770954474	-2.804711129647059	17.43920743981855	
9.950000000000001	-1.8273749980870868	-0.9032744831516641	16.973747189281585	-2.2366966131551678	-3.0132744700734864	17.040370720548324	
9.96	-2.5199163033466014	-4.11243549457119	17.442066167886658	-2.318778616826428	-3.236580793846865	16.65903315644127	
9.97	-2.3228133206388373	-3.6361919304229606	17.262943187934713	-2.4150022124444828	-3.476236714768667	16.29586451321403	
9.98	-3.674602603136834	-4.913148495496442	16.220470687176746	-2.525662488996126	-3.7339949161819486	15.951729242349753	
9.99	-3.0100127779236003	-4.057925886705597	16.08272269776766	-2.651167372785034	-4.011655359302509	15.627659172383684	
10.0	-2.2363246800635768	-2.6825110226730207	15.676545244395378	-2.7920900694302717	-4.311152501109045	15.324937121604533	
10.01	-2.056377125673842	-4.029276026773885	14.35063834341111	-2.949108141277304	-4.634455793885551	15.045081060369798	
10.02	-3.544725268863809	-5.060516065327622	13.297045358066168	-3.123052162107133	-4.9836449338662066	14.789935536204364	
10.03	-3.209193052126269	-5.0703525881779745	14.044355536507787	-3.3148461898958113	-5.360803123560843	14.561669156161969	
10.040000000000001	-3.29634088452935	-6.93884091848238	12.809097295138175	-3.525550742088159	-5.768072582283357	14.362874740323566	
10.05	-3.5535449529222385	-6.559876085407083	15.067389019014506	-3.7563020247956027	-6.207530955864366	14.196580970522804	
10.06	-3.4662690977980075	-6.553222355058489	16.604828994684773	-4.008345869634771	-6.681215711554239	14.066360237350265	
10.07	-6.0998329940647285	-7.047427002287697	15.035644095948472	-4.282971489713139	-7.190969873190928	13.976352117498852	
10.08	-4.6298349641218755	-9.223491337080075	13.69790718913304	-4.581531169576769	-7.738419105319926	13.931373122151516	
10.09	-4.665635977056542	-7.950152340005105	14.001653558598104	-4.905362094341065	-8.324767716415282	13.936942642275355	
10.1	-6.255886673686513	-8.623021585275987	15.201436177548732	-5.255784144411313	-8.950707330557746	13.999378607112208	
10.11	-3.960409812316542	-9.943161151448034	13.573083882694277	-5.634000568510108	-9.61613987641211	14.125802921528393	
10.120000000000001	-5.880672076657833	-10.264170079237296	14.505308688515662	-6.041063544790132	-10.319994707161289	14.324188654067092	
10.13	-4.916431613430125	-12.489990286062515	12.481438452953508	-6.477742121787796	-11.059857498750644	14.603298139258326	
10.14	-7.738134191504282	-13.256258233123255	13.904068171033217	-6.944443282456995	-11.8316819109563	14.972617688350175	
10.15	-8.352749512056297	-12.437343799325415	14.920704939216904	-7.4410355253193075	-12.629323123786719	15.442146945605513	
10.16	-7.748266009261435	-14.052213472668704	16.706261018755843	-7.966715576994024	-13.444165945127656	16.022119192604777	
10.17	-10.205791649255008	-14.213702914887412	16.002769409252682	-8.519782580125627	-14.264618917285393	16.722524070928632	
10.18	-8.891414635406122	-14.170447933387463	18.218949221182548	-9.097453263746734	-15.075765242134858	17.55248467689493	
10.19	-9.608961842028384	-15.963041539335883	18.750674884183514	-9.695602660767017	-15.85898941368476	18.51939146129445	
10.200000000000001	-9.305100960917276	-19.327755763911103	21.53547535924508	-10.308562242587705	-16.59190397311751	19.62784461966763	
10.21	-10.241578512489436	-17.31829598524435	19.851297581707442	-10.92888661848991	-17.248448783648758	20.878379444555524	
10.22	-11.97976428088443	-18.19257889914055	20.295269712190226	-11.547224735549218	-17.79951253848005	22.266075583242078	
10.23	-13.265824295700922	-18.352287582567286	21.389703551705832	-12.152236359026565	-18.21396526776954	23.779157322075047	
10.24	-11.035076063979895	-17.454695193775876	25.296204349421878	-12.730691201872213	-18.460403648557197	25.397786167947928	
10.25	-14.076602561003595	-19.971347193459213	28.289513669591553	-13.26771002758397	-18.50939787685337	27.093311466752514	
10.26	-14.809103154566618	-17.964599952929618	29.05554075740148	-13.7472630490742	-18.336342592011672	28.82824556194796	
10.27	-15.252928637630623	-16.215085618057767	31.253141092720533	-14.152867927484522	-17.924445081705745	30.557266470188345	
10.28	-13.364589191148863	-17.743848028879977	32.210920825157096	-14.46853524451709	-17.267645726430118	32.2293561487875	
10.290000000000001	-15.209721923272006	-15.741536298872784	34.05166350295396	-14.679840252039492	-16.372760353927614	33.7911106751605	
10.3	-15.536917543267386	-14.128493479084181	33.69295101499149	-14.775069588023959	-15.260521646529176	35.19086119799521	
10.31	-14.613580558398665	-13.58522485170061	38.31851874615427	-14.746256573844702	-13.964951675269292	36.38316945420481	
10.32	-14.79873573739149	-13.046483881331778	37.80690726097097	-14.589997552941488	-12.531133105273492	37.33289641541582	
10.33	-14.984737645908927	-11.554757338318426	36.682602173486906	-14.307883869788226	-11.011440026882518	38.018259903408556	
10.34	-13.148594225552738	-8.558040699743476	36.43781958807645	-13.906502320400659	-9.460949067158095	38.432227211024255	
10.35	-12.325618362422535	-7.191560846303552	39.074644115024725	-13.396971283262706	-7.932625626258381	38.58218008492001	
10.36	-11.80130250213304	-7.123310097730069	38.329666094666486	-12.794100467036458	-6.47318602913741	38.48787401279376	
10.370000000000001	-11.340175524477388	-6.174318924683491	37.83973412537991	-12.115281946640263	-5.120068291868181	38.17832306280604	
10.38	-10.968490132847457	-5.073252691005621	39.061762171643515	-11.379277751569504	-3.8999129272656305	37.68807987844652	
10.39	-12.373462223976752	-1.0739391697372074	36.422099569042466	-10.605043361274126	-2.8283958023930085	37.053696962974634	
10.4	-8.135245736265238	-1.9003065855953734	35.3964773507307	-9.810710714064303	-1.911245447916657	36.310665614376404	
10.41	-8.706286142505265	1.280433926440263	36.15129806644809	-9.012801470208315	-1.14594507030012	35.491268397904214	
10.42	-7.6150022862960975	0.08662633136605946	35.16565050740497	-8.225697722867794	-0.5238047887284634	34.62321835642444	
10.43	-6.345996617435302	0.4527370607219851	32.37713864047668	-7.461361755726721	-0.03198692410028736	33.729170935533354	
10.44	-5.297677995006749	0.6880369830814095	33.556625075287336	-6.7292642370259985	0.3446653495050107	32.826741742952855	
10.450000000000001	-5.621945315228666	1.6518140001033157	33.832941360028876	-6.0364779897017495	0.6221797912148742	31.929014878750667	
10.46	-4.958146677241184	-0.12449352807792757	30.6554169818505	-5.387879468195591	0.816356636568648	31.045169678988444	
10.47	-5.393191197394251	3.123168132998261	29.522324280842437	-4.786420716255338	0.9420460161850253	30.18127337636307	
10.48	-4.209365036676957	0.930384994152658	28.56529734650745	-4.23342553762695	1.012695960680661	29.34095220953024	
10.49	-4.593303376609936	0.35242252864011603	29.331992377434343	-3.728892645046441	1.040146158213324	28.526075971612332	
10.5	-4.0029110585973315	1.3511340214846674	28.583068045482836	-3.271776615291447	1.0345663266476826	27.737239629430853	
10.51	-3.7656938579971877	2.109691438817772	25.823181601218455	-2.860246808800638	1.0045177980301865	26.974229540245933	
10.52	-2.6602342429382237	-0.03844883122008269	27.337240543080444	-2.491907279056236	0.9570675334760528	26.23629184269983	
10.53	-1.1274018524268188	1.4763316584331836	26.76384247172352	-2.163987953239453	0.8979483635594513	25.52240888962141	
10.540000000000001	1.2849673276568918	0.1264568293078302	25.094634986216477	-1.8734963612630486	0.8317223994150534	24.831410101820897	
10.55	-1.4401876927068296	0.2666449585867645	21.947758874294408	-1.6173445114331373	0.7619523724713244	24.162123563062774	
10.56	-2.7528868180456647	0.21270055563014156	24.279732415620884	-1.3924424629640753	0.6913561799545132	23.513392637386506	
10.57	0.05760644324298836	1.396217712298109	21.235670839817786	-1.195774258668456	0.6219537942991386	22.88415879976138	
10.58	-1.3363161731300681	-0.5432527280595288	22.992358144900255	-1.0244481644968055	0.555192701575034	22.27343058844613	
10.59	-1.546843658236904	0.6952004951998612	22.676180609758287	-0.875736140903733	0.49206129131819426	21.68033446282035	
10.6	-0.5471114632801921	0.10016293667921689	22.046273630377627	-0.7470944712521133	0.4331825145080412	21.104063697310224	
10.61	-1.886008574917505	-0.458067360289444	17.914902278145284	-0.6361793574475807	0.3788957186818146	20.543917650679894	
10.620000000000001	-0.3269164717394877	-0.8741324979106575	19.259760469347476	-0.5408487994403538	0.3293227227346488	19.999244682742177	
10.63	-0.5553956951604578	-0.9086018985760548	20.202837742717634	-0.4591637288599426	0.2844237185555653	19.469479370095662	
10.64	-0.29819370013790525	-1.3801212712430346	18.864946179258922	-0.3893791664895676	0.24404167567809967	18.954085497689157	
10.65	0.04493248356352442	1.1134893254146438	16.92275993517211	-0.32993744515118534	0.20793850339583617	18.452595026167142	
10.66	-0.21788656424866443	-0.05671060344863674	17.523430678741178	-0.2794541379681588	0.17582346014249603	17.96455299836706	
10.67	-0.22570078853078404	0.3148715984241576	17.48312895285645	-0.23670773157429692	0.14737503694481552	17.489559057091046	
10.68	0.07892136623755439	1.3090127566137395	15.315922384262171	-0.20062378937441205	0.12225818812961245	17.027214435919284	
10.69	0.24089659553558296	-1.1116951950737255	18.28529065006828	-0.17026381591793158	0.10013622749914278	16.577165835424942	
10.700000000000001	-1.1800371540750259	-0.8528544486654888	16.95445503254205	-0.14480968857101875	0.08068068672456548	16.13905393576908	
10.71	-1.5568270132788447	0.32603567120244514	15.86771973723218	-0.12355326216726753	0.06357654217531551	15.712559077020586	
10.72	-0.17037203502672538	-1.7680644350901489	14.5692124988969	-0.10588216434675604	0.04852737223037353	15.297350838997534	
10.73	-1.5264577922754836	-0.5362053793449557	14.588921695002426	-0.0912709385223419	0.03525643269921401	14.893134870529742	
10.74	0.00618211481748053	-0.8943606599140961	13.856308536982304	-0.07926860512543066	0.023509010879656716	14.499603123095858	
10.75	0.8675189963877505	0.3493930836672133	13.136667566337085	-0.06949162184747824	0.013050943557658855	14.116481472289811	
10.76	0.5440824264966423	-0.41550945172318365	13.905084792957826	-0.061613353287953226	0.003669573097960613	13.743480283046331	
10.77	-1.104646294493135	2.0097972734546907	14.497456554233887	-0.05535875198531075	-0.004829260153328039	13.380342544583955	
10.78	-0.911596267990482	0.9316124638293152	12.851628817569624	-0.0504956411979807	-0.012620796219165113	13.026794558772632	
10.790000000000001	0.2808949571397918	-0.8668717811589846	12.28623660729352	-0.04683099308474154	-0.019865239717433952	12.682594482643838	
10.8	-0.4458275928907025	-0.4078734716083208	12.542976904942822	-0.04420377407500613	-0.0267072991720138	12.347482964314061	
10.81	-0.3592254950700247	-0.3747753022136103	12.820689320484236	-0.04248255800835852	-0.033280657932563414	12.021231982824261	
10.82	0.5554869507474658	3.2729284554933775	11.197582875195955	-0.041559671385779394	-0.039707164173096963	11.70359540435802	
10.83	-1.0282767283072323	-1.5502378431853525	10.032680025233468	-0.04134998541746745	-0.04610162245132772	11.394358090698452	
10.84	-0.4424448570059461	0.1570636889586015	12.058925450788632	-0.041786036269413115	-0.052570544434613294	11.093286293042553	
10.85	-0.8421106544358413	-2.1374918241912706	9.45933651804776	-0.04281781014669589	-0.059217131675105596	10.800176985623843	
10.86	-1.0865355114623592	-0.06682445087513388	11.071291782057045	-0.04440864942507325	-0.0661397425442072	10.514808112600079	
10.870000000000001	-0.902396394119278	1.8428363496251678	10.163117668731955	-0.046535793556115326	-0.0734368207277776	10.23698818856162	
10.88	0.6297115129835806	-0.48311302241184895	9.092742674610491	-0.04918692331193632	-0.08120525343699862	9.966506245688871	
10.89	0.0011204758775332502	1.021759673160545	11.1135122267015	-0.05236132002866678	-0.08954515642757978	9.703181855685429	
10.9	-0.9333332843009289	-0.15768111337107454	10.467827830808806	-0.056066878241329624	-0.098558253954591	9.446814650727648	
10.91	-0.28928652079984485	-0.5235742524410125	9.797748380415698	-0.06032177778507068	-0.10835264223715517	9.197234823293417	
10.92	-1.7015679575394935	-0.3630914032060756	9.418693862540964	-0.06515189880953556	-0.11904113095677818	8.954252265286575	
10.93	-0.8012452622907655	-0.7096660450261482	9.217971021705775	-0.07059292440454315	-0.13074616057112726	8.717707471037453	
10.94	2.0758324140591786	-0.7612466215995569	7.528961333784137	-0.076688026652782	-0.1435981483562947	8.487420321951829	
10.950000000000001	-0.17048383335610579	-1.4790433454205012	7.726651727669794	-0.08349045126096091	-0.1577406371175368	8.26324144068757	
10.96	0.6441735596777178	1.3429036190717607	6.429662072198873	-0.09106131572287765	-0.17332877334839292	8.045000602698833	
10.97	-0.16103542365154028	-0.5735761386434157	8.150729955256878	-0.09947270313533173	-0.19053476105320308	7.8325585504464375	
10.98	0.24366527880225908	0.09493356650565071	9.084950086024994	-0.10880563111248509	-0.20954659440822512	7.625755080399593	
10.99	0.5488120588117714	-1.0956552700270692	7.067006978225275	-0.11915356811951985	-0.23057385830633206	7.424461315234952	
11.0	-1.2300917571386063	0.8754175258260869	7.49242335528078	-0.1306206006101958	-0.2538469760853182	7.2285275526697585	
11.01	-0.1686423751821456	-0.5399954295395062	6.531597212769242	-0.14332539658947666	-0.2796233646681315	7.037835988069623	
11.02	1.427597694307122	-0.38503408934701483	6.407678737031098	-0.15739958748837488	-0.3081873968310738	6.8522483178291544	
11.03	-0.9618043826647105	-2.153544336053877	6.358246396402349	-0.1729922949738415	-0.339856985271159	6.671659085783544	
11.040000000000001	-0.7494170229321878	0.03749400327980579	5.059451983703167	-0.19026864807963964	-0.3749845413059038	6.495943036991153	
11.05	-0.5091598622870708	1.4153754422001374	7.490332401539049	-0.20941502131377573	-0.413964076376367	6.325009226423375	
11.06	0.04704350252205447	-1.3070188459545267	6.180439061068555	-0.2306378000973276	-0.45723342110091075	6.158748203444337	
11.07	0.2801783117591506	-0.9426218809904979	6.995347173515941	-0.25416935057023904	-0.5052819398544091	5.997087031425055	
11.08	0.9974130444151408	-1.6743402710361588	6.168885112724385	-0.280267130086694	-0.5586543542219515	5.839936537108375	
11.09	0.20145774885545115	-0.46424311331674745	4.907516404035396	-0.30922055193828	-0.6179593610897093	5.687247364261362	
11.1	-0.3912340499758556	-0.5931989460897839	5.2484212131059405	-0.34135051871674776	-0.6838752464033154	5.538957632279932	
11.11	0.8953946549736725	-0.02313177291777857	3.834387499474861	-0.3770173773680589	-0.7571597404574486	5.395050327182465	
11.120000000000001	0.3019022544212995	-0.2557329648115878	6.070183386661055	-0.4166210062484	-0.8386577519389866	5.255501788586833	
11.13	-1.940608909277761	-1.7076505612906074	5.28329825995614	-0.46061007606654447	-0.9293128227796539	5.120341007899906	
11.14	2.0339428136235242	-0.7680865365052397	4.229842143384159	-0.5094827805889497	-1.030177356884375	4.989599532335169	
11.15	1.2246756950693207	-1.4303605972737212	3.3818468931238717	-0.5637977783407082	-1.1424260389706495	4.863373576747636	
11.16	-0.7722177503736883	-2.31452061385677	4.189962305603358	-0.6241756847624843	-1.2673690009508511	4.74177622797902	
11.17	-0.29147285620020946	-1.4856181961040864	3.5417679429042286	-0.6913118993573181	-1.406467460102032	4.62500366267918	
11.18	0.5822106736191831	2.292168514680288	4.671985249161924	-0.7659792085496714	-1.5613502772501633	4.5132912064478985	
11.19	-0.9953522822144155	0.6377023354127442	3.3768454270656267	-0.8490427991163338	-1.7338320185099048	4.406985593447332	
11.200000000000001	-0.18299338449634706	-1.7248610079082656	6.380520586056738	-0.9414640374060222	-1.925933027800307	4.30650718257351	
11.21	0.09078674972484513	-0.3345122424486233	5.218354685286014	-1.0443180648348651	-2.139899768663566	4.212431217077018	
11.22	-2.140501964181534	-2.351366107666361	3.7719186593733816	-1.1587988772712379	-2.3782282411624824	4.12545972844032	
11.23	-1.8526498610555344	-2.618409762999607	2.5779949856389583	-1.2862396325307095	-2.6436856097409738	4.046516292842969	
11.24	-0.4677777860667943	-4.803851247784373	3.880893877597471	-1.4281189573313156	-2.9393354158344884	3.976732844801039	
11.25	-1.0830990159001928	-4.136478328916159	1.9714937152208825	-1.586083944631444	-3.2685580776977003	3.9175644758953636	
11.26	-0.7925181814056725	-4.31875511153985	4.942320424690312	-1.7619569728042632	-3.6350740253297698	3.870799027595667	
11.27	-2.0409725565295926	-3.8274663470271326	4.637541328012661	-1.9577606823396723	-4.042957245997222	3.8387012524412634	
11.28	-2.4114137543965874	-4.366018299178934	5.276319785211854	-2.175723721771586	-4.4966478351558266	3.8240560882628354	
11.290000000000001	-4.359419470038202	-5.454064811475062	3.2726089627886377	-2.4183055209442537	-5.000946366872933	3.830354906440676	
11.3	-3.772213695296566	-6.014330131055525	4.660728383238366	-2.6881973191743826	-5.560998587306693	3.861886573080407	
11.31	-2.87459411682118	-6.202834209871823	5.294563231244235	-2.988341795774203	-6.182246418217366	3.923981030286402	
11.32	-2.425772055089187	-8.095769139733468	3.5660219505924737	-3.3219218659679517	-6.870351476915609	4.023163550747027	
11.33	-3.0844923711268155	-8.07704768275029	3.4026135693545987	-3.6923649562560232	-7.631057297204759	4.167469277010107	
11.34	-4.149594841501865	-8.673912416951701	5.672477142172812	-4.103304972198039	-8.469990842671223	4.366669434247148	
11.35	-4.743005441867134	-10.453374648425427	4.72249493376336	-4.558551763299898	-9.39235585061189	4.632655283854289	
11.36	-4.752136517275833	-10.53472923186507	5.333765586586798	-5.061999501017026	-10.402508945852889	4.979717051991598	
11.370000000000001	-5.441369974116735	-12.130928495901317	5.247480071122434	-5.617526516424034	-11.503354912311083	5.424947290142653	
11.38	-4.721304698497646	-11.245084312604954	4.6296098692325796	-6.228804544995646	-12.695541853731532	5.988475126182863	
11.39	-6.6451081948495325	-13.99928141627438	7.663999323425396	-6.899072415593704	-13.976382608129326	6.693719460436931	
11.4	-9.00061954569625	-15.304074517047026	5.376700995826006	-7.630777458736052	-15.338489018633098	7.567307002396831	
11.41	-9.583398235474142	-16.116692722121066	9.44577182703217	-8.425145397800588	-16.768070869161168	8.63876458698059	
11.42	-7.646951057220441	-17.467911666766728	9.437184190714783	-9.281573055323856	-18.242953976150243	9.939538446598977	
11.43	-11.252429909671479	-21.259558969100343	11.056888848881137	-10.196924939558599	-19.730397678961097	11.50134981670416	
11.44	-10.28694291883268	-21.372387769136477	12.530064132723137	-11.164642639853804	-21.184981159584392	13.353372074717223	
11.450000000000001	-12.334179710063662	-23.291837987050155	15.722030455927852	-12.173807673155125	-22.546959762383082	15.518241267126967	
11.46	-13.278352128585935	-23.75593267834698	18.064082561814395	-13.208134291757297	-23.741771521480505	18.006565873657983	
11.47	-14.291911710869504	-25.127603815935984	22.049714433617005	-14.24515729665579	-24.68154154518224	20.810379398061617	
11.48	-13.963135998803988	-25.069425651581373	23.32933658111022	-15.255719639300539	-25.269566963791306	23.896017045517794	
11.49	-16.34608876540405	-26.397339468653083	26.636514241766513	-16.204174412925365	-25.408541358456162	27.198008461390447	
11.5	-17.055984862347803	-25.641029156758574	29.90174674686669	-17.04947698151233	-25.012643197350847	30.615803115785823	
11.51	-19.279045934482976	-24.723306383376983	33.79593799761928	-17.747538342886614	-24.022410622377006	34.01586061270998	
11.52	-18.078489536334715	-21.488439509711814	36.52026884516916	-18.254733135974547	-22.419771143627386	37.24077103144581	
11.53	-18.06226987366169	-20.052561720078646	41.07428976087972	-18.532421780157105	-20.239308008785628	40.12586134201183	
11.540000000000001	-18.403269128460032	-17.399983606066765	43.756853740488104	-18.55167786808887	-17.571546066438327	42.520942804871154	
11.55	-17.01779147882542	-15.040664095806829	42.329276778693746	-18.29744053694203	-14.555607271271393	44.31266533651433	
11.56	-17.857787381858557	-11.933084300737702	44.159952869853534	-17.77097395081761	-11.361572337377508	45.44148427190934	
11.57	-16.85208394301989	-7.770004311611536	44.95522517637791	-16.99014047024731	-8.166540060610833	45.90855328806234	
11.58	-14.513168630929345	-4.48851653053316	46.54258507751035	-15.987230774377274	-5.130436052763481	45.770805927620685	
11.59	-16.537502844587934	-2.466306406419867	44.374859350245664	-14.805025625390087	-2.3776068641317853	45.126458288045725	
11.6	-14.132994942316795	1.0813352633478528	44.80469352462074	-13.491840294869313	0.01244361746020769	44.09567652851426	
11.61	-10.854230913687081	3.234426525315258	44.33538133595125	-12.096717209756232	2.0048617442697374	42.801744788055096	
11.620000000000001	-9.907567817821317	1.9169325831822925	42.28607936106096	-10.665380537264383	3.6023661380360354	41.35654994942527	
11.63	-8.729267882221755	5.263314589795535	38.95604000376153	-9.237532185023069	4.834604982367677	39.85200845547436	
11.64	-7.172616271485394	5.717371302961576	37.29244899356222	-7.845371853533823	5.7472576295549445	38.35704691366285	
11.65	-6.334610043618831	6.803951495247394	34.37051743881717	-6.513305470121799	6.392731825117148	36.91866199157458	
11.66	-3.7629181584197586	7.969113127186384	36.15938836535264	-5.258360353083763	6.823503986646348	35.5653089505731	
11.67	-3.837097171182405	6.20089450535424	33.144802560906975	-4.091148874419974	7.087891510162609	34.31115808990498	
11.68	-2.8884802827914937	5.643012956681919	33.27696312051106	-3.0169543429746772	7.227990829411073	33.160246872825695	
11.69	-1.9774304069584112	8.420616221315651	32.40208257292939	-2.036913498010677	7.278960745480463	32.110012926686046	
11.700000000000001	-1.0442843838514624	6.30532430486029	29.893913404212487	-1.1490265570520597	7.269311067484507	31.15403610767689	
11.71	-1.5835485992641893	6.568102160368234	31.266820990606902	-0.34909560814217716	7.221551854464252	30.284013571147526	
11.72	1.0717622745261177	7.38830212180416	28.485601755413178	0.368576282575629	7.153139369071981	29.49108863209702	
11.73	0.8218414432327249	6.41925293793136	28.195245630017588	1.0105687623548427	7.077321610447653	28.76668387988786	
11.74	3.356013907147271	5.437189552255213	26.936680881931185	1.5839378901105274	7.004020393486125	28.10297104189293	
11.75	1.9780916168734457	6.997379396502337	27.552283233303083	2.095854651159107	6.940483583119871	27.493101956255753	
11.76	2.93924466541562	6.130520229851792	26.271682915339497	2.5534045558014298	6.891930080719994	26.93127368275836	
11.77	3.1813109609774344	7.4773814190840655	28.683364880940918	2.963393361985039	6.8619657390332485	26.412709428675903	
11.78	2.6838265430158814	6.36211227011094	25.286648315725838	3.3322724971415627	6.853015684027066	25.933574363457634	
11.790000000000001	4.640550773634632	6.191081082678489	25.670429220233267	3.6660440910224685	6.866559205887701	25.490883864448012	
11.8	5.862455485773373	6.704357698847877	24.792104274842437	3.970256185762962	6.903412394781659	25.082386770594074	
11.81	4.226654258120293	8.025130279102584	25.580313948845117	4.249962620691242	6.963842649156472	24.706474504079374	
11.82	4.204688509150984	7.963186639323277	24.350550553589294	4.509753041105264	7.047753957545826	24.362074810256384	
11.83	4.397739179716197	6.067648894269893	22.56895520929212	4.753740647108947	7.154724863535189	24.048584679103463	
11.84	3.0955949434538805	10.088828861044314	23.944535145166554	4.985606117854632	7.284131064291691	23.76578395335354	
11.85	5.036219142825157	7.113424145438648	23.931503439555108	5.208597592780517	7.435134597057338	23.513793401979893	
11.86	5.684890799114499	6.457715442483284	21.989575765486485	5.4255764026823465	7.606765097990505	23.29300437399533	
11.870000000000001	6.704817969296476	8.689014923153561	22.035032419485876	5.639020311471483	7.797877441847161	23.10405571735951	
11.88	6.824749128682817	7.648203319054824	22.264088685465698	5.851064302860281	8.007204609380127	22.947771364320673	
11.89	5.663150383563373	10.38968727164221	23.052460330112872	6.06350213209315	8.2332949663892	22.825147632257472	
11.9	6.019594153387161	9.324846380818808	22.348961283303847	6.277818573987008	8.474545676923643	22.737290114508163	
11.91	7.6401130582912185	8.533744552953312	20.40004454107073	6.495186928426969	8.72912773950563	22.68540290295425	
11.92	6.566459794806837	10.574301427841387	21.875841598904056	6.71649122038982	8.99500747605816	22.67071658423282	
11.93	6.4581462422564115	10.12382463921266	23.793648004243895	6.94231919512612	9.269867022869901	22.694471681745476	
11.94	8.5938038163064	8.328095147117422	23.353281897476517	7.172974621611432	9.551121981281758	22.757830712359116	
11.950000000000001	8.476860918503933	10.731297633981546	23.47736931203607	7.408466777399197	9.835846689033307	22.861849796538827	
11.96	7.700660007429659	9.61267825619146	22.91200994436762	7.64851471167082	10.120798128384243	23.00736987490381	
11.97	7.334708429736506	10.328809356293446	25.327903693283226	7.892536013389748	10.402358038676816	23.1949732905033	
11.98	6.1663648582771255	10.81886944476712	23.315478796415	8.139646573056803	10.676576390068034	23.424853611725194	
11.99	9.019653461114043	10.072766890294526	23.424410923477545	8.388653338706108	10.939145158259999	23.69675960414071	
12.0	7.785714195125475	9.86628859153165	23.496304256028083	8.638055212156209	11.185476873271481	24.009850337318202	
12.01	6.970082084025065	11.794008280842693	23.92279681524005	8.886046404846752	11.410725899731702	24.36263766711231	
12.02	10.764828808627277	10.238363373361569	25.494255235469993	9.130525937070242	11.60991619135341	24.7528437677207	
12.030000000000001	10.069241828243904	9.220480823563346	23.05297747385749	9.369119379068005	11.77802171011355	25.177364648275407	
12.040000000000001	8.514953057417047	11.092426301411562	24.407222768955346	9.599205080042351	11.910149375406851	25.63215868844817	
12.05	8.66080347893384	12.351569971656895	27.474148944714692	9.81796185494543	12.001677479010022	26.112263987288102	
12.06	10.952948320820104	11.797472568592772	25.79804180828143	10.022418025411723	12.048482476127255	26.61175380696236	
12.07	9.393251818826277	13.332821296845491	25.959327128164045	10.209529085278119	12.0471128809409	27.123843042618244	
12.08	11.735995985977862	12.196675833935224	27.43783621967077	10.376250522690484	11.995023872813983	27.64094200623101	
12.09	11.201345983055539	11.141276044765295	27.371811506365155	10.519642189687325	11.890739086647413	28.154873672607714	
12.1	11.240151854305184	11.309897619501333	28.91619619075772	10.636956956006356	11.734034839248054	28.657034558263554	
12.11	11.198049509693288	10.103242225375906	27.909570065299878	10.725758818592135	11.526026441280903	29.13871247613875	
12.120000000000001	11.043670155262273	12.366873246681088	31.058312424428088	10.78400957867653	11.269238655533822	29.591324168675733	
12.13	11.759179969815715	9.59620389238961	28.664307633807077	10.810178849096568	10.967561889787438	30.006781332406575	
12.14	10.417645748375273	9.713312182578184	30.262652839894137	10.803304678311443	10.626169481887525	30.377735147291514	
12.15	10.917030413296416	10.096390420075931	30.722816002042688	10.763070754228316	10.251327870027211	30.697907386171366	
12.16	11.509036620549884	9.855732930691158	31.177800202559325	10.68981865806015	9.85017124844257	30.962255291770802	
12.17	11.21378747938937	7.928946872814241	31.075639689532526	10.584574105294832	9.430405214790198	31.167186525318986	
12.18	9.318917826630704	8.09381869533145	31.273655363046853	10.448999792788289	9.00000273855467	31.31057973864503	
12.19	9.848324041391963	8.829659758058009	31.29041838304456	10.285367271400988	8.566883793039983	31.391841760934177	
12.200000000000001	10.410914065590696	9.264710118681972	32.685741124153736	10.09645597980869	8.138623512325035	31.41177181610023	
12.21	9.537249318553666	8.066429890190228	31.215055286345976	9.885484043572998	7.72219679388246	31.372477376973404	
12.22	11.488431943019222	7.292297184269468	32.20838688257081	9.655973944308172	7.323775378641478	31.277125075114732	
12.23	9.074253961180114	5.379831300778065	30.3650056864842	9.411666570803417	6.948594222013086	31.129776547705696	
12.24	9.047808756255966	5.976678382985682	30.900043312842108	9.156380260438464	6.600870379428782	30.935098235332426	
12.25	9.714907119496958	6.798106532682683	30.53533404823149	8.893933834728005	6.2837989486347015	30.698190161502136	
12.26	9.008011053141153	7.0731256914389355	31.392156794721608	8.628022236729107	5.999579769389626	30.424321262486007	
12.27	8.264281965739855	6.631348965247137	29.499702774276816	8.362167108757344	5.749511355419058	30.1188049292157	
12.280000000000001	7.3885070139331255	5.664541607179234	29.06279693753171	8.09962259596633	5.534083284443874	29.786798437915635	
12.290000000000001	8.188301138816477	6.550064126376197	29.245169879938548	7.843360961449254	5.353120609580025	29.43324723161615	
12.3	8.676657928202319	8.079670614235251	29.009895673563648	7.596011362962037	5.20589579036278	29.06275590042175	
12.31	7.878722729427696	4.489698252990324	26.545956973978527	7.359878384854422	5.091281405605474	28.67959643465376	
12.32	6.396761564256173	4.2369644919038425	27.398260869829645	7.136908683922047	5.007847509582973	28.28763755861505	
12.33	8.701917231524767	6.464641971872139	28.970063451557998	6.928734466186461	4.953995997181214	27.890398271613357	
12.34	5.324957476927723	5.155566340706668	27.206312898578034	6.736659105888318	4.928025834691294	27.491014855623135	
12.35	5.0124678057123635	5.032513679421058	26.82090238957408	6.561715858363107	4.928238427224884	27.092319094425356	
12.36	7.3973215852806	5.337190276505996	27.23757696509293	6.404663406776829	4.952966908494819	26.696824173594436	
12.370000000000001	6.52275162539678	4.337884090156047	26.81809076955708	6.266050882772918	5.000652507814297	26.306811278812297	
12.38	5.6264450200459075	4.02663893756711	27.634516561423784	6.146216124017188	5.06984220003717	25.92432153927546	
12.39	4.9754773990603	4.373565328044909	26.153498386741084	6.045350484354306	5.15924149887899	25.5512409961908	
12.4	8.3120760025952	6.505009047852999	24.72003807980731	5.963494704541698	5.267687645629308	25.189291517438352	
12.41	6.044662874148909	3.948849748632333	24.86610283300059	5.900599422324974	5.39418556982157	24.84010930130858	
12.42	6.4170005165372865	6.027799197134756	25.250134320505037	5.8565158915289635	5.537863705349855	24.5052319043367	
12.43	6.174647926013432	5.131615900835267	25.118378883852042	5.831050045165898	5.697998863999598	24.1861686862193	
12.44	6.284029634367787	5.511989824971293	22.95195566549662	5.823946710793944	5.873960061103468	23.884383509001413	
12.450000000000001	6.399992380517778	6.799736126721582	24.240895765799007	5.834936475457574	6.065226418586422	23.601356911001574	
12.46	6.620923644977493	7.10712318750951	25.07492836377831	5.863713167670488	6.271322430796855	23.338564805691355	
12.47	5.559498753352898	6.826964226506249	22.892731893114057	5.909973380289806	6.491831160083711	23.097532368705426	
12.48	5.706605202123657	4.8458168851490635	22.859055564465795	5.973387518672794	6.726322834754871	22.879808989567394	
12.49	4.337728415086919	8.538511436570754	21.728729716979792	6.05363214159567	6.974364155635675	22.687013193321466	
12.5	5.395588299523789	8.539520188767401	21.425295810575147	6.150355011797476	7.235441013128959	22.520803115097902	
12.51	6.560425149082557	7.595111767896878	22.359948765108363	6.263200521623955	7.508964090171519	22.382910849781968	
12.52	7.463647707641202	7.800128335819641	23.02781037863095	6.391769158625497	7.794186245903253	22.27510653471918	
12.530000000000001	7.162443607127812	9.888450264936035	21.864176839907184	6.535636317737726	8.090204595898	22.199219133030386	
12.540000000000001	6.382478161428586	9.341158194164944	23.225538554618684	6.694306622992397	8.39587360695384	22.157090944190106	
12.55	5.634188475943332	8.679972940505793	23.02029562272828	6.867226469915342	8.709805259615539	22.150580447718497	
12.56	4.307959700142884	8.738947232383145	21.776433751511547	7.053733914275615	9.030280645797486	22.181502931502752	
12.57	8.438009654902476	9.16438456862016	22.942012995472233	7.2530657332942035	9.355252163956251	22.25161028725196	
12.58	6.9100878746191325	10.863938231013469	22.19281258167319	7.464304241683568	9.682259587472208	22.362513094418134	
12.59	7.274895111991307	11.054734885785583	22.567677530269158	7.686380580182657	10.008442231601506	22.51563262973955	
12.6	8.088704842869037	8.725263455952923	23.744655756363887	7.918021140776098	10.330469864288593	22.712101430931938	
12.61	6.793575157107866	11.119369128075986	25.349822920878697	8.15775015138701	10.64457764281107	22.952685640819475	
12.620000000000001	8.097852149351056	11.822714379510318	21.799837113290135	8.403840313185938	10.946527134934609	23.237665785124634	
12.63	10.724096139982716	9.739116685619036	23.194921243243332	8.654320052331963	11.231681268330144	23.566734477679802	
12.64	9.4612105427699	11.507641071684663	25.058005621786403	8.906935118855118	11.495014203510644	23.9388681985133	
12.65	9.569923696274378	9.971269865188379	24.067448916095213	9.15916829741122	11.731244565511526	24.352216738557363	
12.66	7.879859133117113	12.082703261585467	24.334884479526977	9.408220807611073	11.934910677317992	24.803990319093053	
12.67	11.951375189048692	10.036549867453905	26.91927722310574	9.651053514928696	12.100573977599728	25.290371681734943	
12.68	8.520823633160944	11.560972196551827	25.707948621921823	9.88439753127262	12.222964072191921	25.80645685761429	
12.69	12.088721081785073	11.706053606171242	27.097069957982978	10.104825006909307	12.297246013321875	26.346233006802805	
12.700000000000001	8.25747318193705	11.629917970909013	26.55809126925809	10.308795387760327	12.319215339729599	26.902618424232926	
12.71	11.963799586848399	13.755890580373384	25.875026822902438	10.492758451583267	12.285593472540828	27.4675487281575	
12.72	12.338653328199566	12.747277464956309	27.488460936554333	10.653235139955395	12.19422095344377	28.032151088321942	
12.73	10.031267229224321	11.660648160027579	29.239332721101082	10.786945518941454	12.044313952181588	28.586958721348484	
12.74	11.38319386497594	10.917404951887617	29.28477976804869	10.890911408169947	11.836578962986037	29.122218800410742	
12.75	11.580320586037919	11.346183262770413	28.800629417362718	10.962589493067204	11.57334938752623	29.62820923825139	
12.76	10.256626551319929	10.238558378931844	32.1303056882134	10.999970851274629	11.258547515474156	30.095626559009503	
12.77	9.622830981572903	11.8772524023276	30.604912483221856	11.001690194735641	10.89764238506969	30.51592577820296	
12.780000000000001	9.719065480218372	12.498135691771306	29.857456475928455	10.967091718260983	10.49742724121026	30.881689155680508	
12.790000000000001	11.506056776656342	11.120441249560708	32.45733372813009	10.896285140820646	10.065799238621485	31.18688090566548	
12.8	10.772536292156422	9.942196765479922	32.314241745249745	10.790153425778193	9.6113904764645	31.427090897989665	
12.81	10.151980396189888	8.97463775466517	31.00969200770584	10.650338575917887	9.143240696925131	31.599615640960053	
12.82	11.510117337085948	8.260516018632167	32.327079317031185	10.479184026300235	8.670380562659709	31.703515707208638	
12.83	10.849913674736033	9.940560864559732	32.498778653141166	10.279653661616045	8.201509860356202	31.739498204518302	
12.84	9.359826236784638	7.161321380679739	32.140220209886145	10.055223040051652	7.744647085693558	31.709800557275376	
12.85	8.666390646822265	8.859763302338267	31.715264603128265	9.809754672198885	7.306913360596868	31.617922774356206	
12.86	10.126177239552232	5.753956032614385	29.667317541870812	9.547367251598963	6.894325364650977	31.468411311473606	
12.870000000000001	8.787957150595018	6.206323930701572	30.909754931668477	9.272299574094314	6.511730660432624	31.266531099671017	
12.88	9.138940259543531	4.439380203003384	30.931478120332123	8.988789829438344	6.16275830204255	31.01804164926957	
12.89	10.325937279234683	5.999790817788693	30.111778187741375	8.700957155652494	5.849889956099007	30.72889431399859	
12.9	8.961509066741593	4.301553504787731	30.015096379518162	8.4127143549216	5.574530348029676	30.40506961166018	
12.91	7.309746028042943	6.993108123499408	30.720284027381787	8.127684187608454	5.3371611453806835	30.052349419190826	
12.92	8.052088867847711	5.540816418557963	29.144222633617826	7.8491553031709715	5.137472061412542	29.676243291365815	
12.93	6.667699801661683	5.503179219238791	27.55270324774871	7.580036664713884	4.974538871977985	29.28184506534351	
12.94	8.969813977972592	5.121036966846425	28.2154488863514	7.322854319515372	4.846962873017245	28.873841208029585	
12.950000000000001	6.554826375379539	3.6520004526130747	27.888745076265362	7.079737544161091	4.75303008003792	28.456434627959982	
12.96	7.094714166698623	4.8065312079526255	27.83988488651521	6.852446711374837	4.690826967840764	28.03341068702672	
12.97	6.983543663837649	6.487058253410207	26.350182052408716	6.642380249482294	4.658359640000948	27.60810209546707	
12.98	6.6418377041031755	4.653799618805572	26.84213415631756	6.450621692754746	4.653633820946925	27.18348616828461	
12.99	4.35001341066558	3.6492816339379486	25.85501195406325	6.277956465561122	4.674730184539257	26.76216768822373	
13.0	4.707854989822118	2.859005394576003	27.09609831292887	6.124927651615244	4.719850009686067	26.346487359056596	
13.01	5.567703785320065	4.065437131638858	25.715334605725875	5.9918537806471015	4.787352427683458	25.938507351449314	
13.02	6.22547466429747	3.104864255184567	26.05827363706171	5.878885722887219	4.875773465071798	25.540119019659947	
13.030000000000001	5.674465607452908	5.80558627584171	25.4005669168074	5.786019770829393	4.9838343839241945	25.153023403900402	
13.040000000000001	4.781405071120291	5.8827778765144085	23.46504255732216	5.713151006989677	5.110442855336647	24.778832798014975	
13.05	4.336353083105207	4.370132334661002	24.347426650786034	5.6600785442383525	5.254681011784198	24.419043725831653	
13.06	5.249111877397935	6.02091899403594	25.715614124525825	5.626553061661288	5.415796045305628	24.075130922499802	
13.07	5.167455937689005	5.007928013139763	22.1080285719971	5.612273021781931	5.593174393598932	23.74851298954566	
13.08	6.153089030653366	5.732055512669755	24.358514111624665	5.616925626938006	5.786326586696931	23.440639204326327	
13.09	5.336987816546256	6.358368865114398	23.22119812286859	5.640173957167744	5.994851702157929	23.152948906052725	
13.1	6.307473121211146	5.766331688479696	21.345366050445246	5.681691372594133	6.218418892001838	22.886951612521415	
13.11	5.169654553717687	6.867219443802978	23.186073644962352	5.741140048653149	6.456724132775515	22.644181136336627	
13.120000000000001	5.585643077878558	5.016568225301366	23.397511675449795	5.8181991415638326	6.709469166835945	22.426268723896545	
13.13	5.588288519638171	7.087278960468381	22.140940798079452	5.91253532867727	6.976311037016358	22.23489177822627	
13.14	5.265816638478122	7.216181486895668	22.345230851319972	6.023825016123757	7.256838202514513	22.07183873648625	
13.15	6.801928342314414	5.499366470286148	23.726721550706838	6.151717386244658	7.550512603571764	21.93895075203371	
13.16	5.508252003728236	6.043302244024582	21.197253724098946	6.295850829367615	7.856642621272064	21.838175349218762	
13.17	5.961253900198343	6.312406722022734	23.56312639653048	6.455808840401199	8.174317653180262	21.77149795965123	
13.18	6.5863688370311655	8.915716377786385	23.345504833765478	6.631130858945656	8.502378371061246	21.74097963456302	
13.19	5.553702551772774	8.96391246535583	20.38528472470208	6.821261354805404	8.839345469379731	21.748673552892136	
13.200000000000001	6.7320904641848625	9.459674736932216	21.88130863022366	7.025555553156476	9.183389983237326	21.796640719634144	
13.21	6.5652274978299845	8.21006431818331	21.914221794802717	7.243222572341107	9.532260907760158	21.886845409115832	
13.22	7.120506906651795	11.028380428435588	23.274425188368433	7.473327175802428	9.88326237028119	22.021142046909862	
13.23	7.69233968334956	11.224222879095239	23.32967816391548	7.714729047425912	10.233189727136557	22.20114423182726	
13.24	7.206075020173749	9.821643189389869	23.89753986536069	7.966083192172606	10.578326191402436	22.428177625500208	
13.25	8.048130584814068	12.102833954944074	21.04294913309501	8.22577937428196	10.914403377516326	22.703120680432846	
13.26	9.845687045170738	11.000113262124799	24.362792298087715	8.491946196246465	11.236636377930104	23.02632426585597	
13.27	8.784418684784528	9.779835551308807	23.92505645441029	8.762397435664683	11.539730589935438	23.397430827323937	
13.280000000000001	10.230543752232613	10.203316091110803	21.93693529789662	9.03464786029329	11.81797889729448	23.815273119345544	
13.290000000000001	9.705857660717346	12.818569305405878	25.55196734876239	9.3058762269952	12.065338110183593	24.277693456316904	
13.3	10.403446714503152	12.192214435831458	23.636612032061	9.572963417151382	12.275609175829715	24.781451146329253	
13.31	9.117109616968468	13.345218702200237	26.058546297340467	9.832483897835141	12.44259821240783	25.322082281665864	
13.32	10.24739030772207	12.493668765754819	25.272682930781798	10.08077730175943	12.560384662883465	25.893864319314734	
13.33	10.512051177187935	12.912663039320435	26.250309340076463	10.313978708380414	12.62355757516604	26.48977197084	
13.34	9.981877687888318	14.77174869540659	27.513033806146836	10.528130858101559	12.627544330724312	27.10155611256997	
13.35	9.964722164367387	13.985125947042263	27.47946326490085	10.719256679468083	12.56887398903652	27.719849524629943	
13.36	9.463108946229518	12.030297352329201	26.852841598435212	10.883509129785198	12.445497166858836	28.334401332803207	
13.370000000000001	12.584471278242425	12.64735176475972	29.21189535784336	11.017276205073344	12.256988700573487	28.934353893851895	
13.38	10.216776703098573	12.511959595680327	28.328754455068257	11.11735021011517	12.004758577785445	29.508624810513734	
13.39	12.599432419441683	12.463324161508513	30.563950174984	11.181039550875122	11.692092496457594	30.04631336386662	
13.4	10.810893160118404	11.40197970228369	29.25842486153485	11.20632459553448	11.324163195921265	30.53715232707511	
13.41	10.400960151916516	10.41810397916415	31.084700736763978	11.191939306423974	10.907843822784411	30.971934502265835	
13.42	11.830553736999748	10.44868955337791	31.680185256133193	11.137475651174901	10.451491595137801	31.342902849970546	
13.43	10.48143820064802	9.482321105454508	33.630230840207815	11.043400293325316	9.96455224185893	31.64405845460275	
13.44	11.547109358076694	11.136125130814435	29.905402615401677	10.911079891223325	9.457180933015305	31.87136111416179	
13.450000000000001	10.475536893242193	10.1739313931009	32.3096607543603	10.742716364161346	8.939744936029738	32.0228186885164	
13.46	11.085170006463768	8.210536582033106	30.807748533285643	10.541289354083071	8.42241676702433	32.09844024954078	
13.47	9.403347001253227	8.333435318826092	32.54731652990341	10.3104206842609	7.914722056641477	32.10009761025019	
13.48	10.944279833530778	7.249271926338343	31.8866899241917	10.054256831196774	7.425242927834712	32.031271236914364	
13.49	10.321438164410049	8.143482060092742	32.63278720782074	9.777295643975677	6.961325193487045	31.896763875808794	
13.5	8.61823919463522	7.566494230534366	33.084703657645285	9.484247549509812	6.528968495120841	31.702347147937417	
13.51	11.873935437939593	6.689965110070956	31.08265926119259	9.17986516833429	6.132728100612883	31.45444527916853	
13.52	9.45761687705874	6.63583758819715	31.111806199141597	8.868821033772859	5.775785909681853	31.159796655088122	
13.530000000000001	10.892329520401567	6.109661898687302	31.694614255960552	8.5555723300893	5.460008118648104	30.82520401943948	
13.540000000000001	9.888547921463925	6.3496455179030225	29.89348045531868	8.244279328355164	5.186134520639662	30.457283252398078	
13.55	7.79169368474677	5.4748935209089575	30.431048364700764	7.938720432323685	4.953918200775452	30.06232390978582	
13.56	7.2696990788768225	4.9044776816750915	30.450916964446954	7.642258088874956	4.762357077872165	29.646143402567283	
13.57	6.992080455218119	4.0231879161824144	28.10423515307474	7.357803173610079	4.609846558855929	29.214053361853004	
13.58	5.293664122880678	2.91349852025148	27.21273068568523	7.0878214809195015	4.494395415638074	28.770799575718232	
13.59	6.172620923784905	4.376979176325506	28.463795400381365	6.8343364912303315	4.413747953029579	28.320603974508614	
13.6	6.878206145895401	3.615731068317079	28.71196120805509	6.598962960142932	4.365554673253675	27.86715658808075	
13.61	7.9398336502132185	4.398777306297563	25.8774023125678	6.382933737070852	4.347447471177915	27.41369907968171	
13.620000000000001	5.443888522089851	5.488991779024713	27.42337372475254	6.187146510253774	4.35715891191979	26.96303831528341	
13.63	6.922454878673113	4.556698637347287	26.12201363792258	6.012201801557164	4.39255215729237	26.517645246993407	
13.64	4.632844752338023	4.027950722503865	25.878291578821134	5.858451658963708	4.451695926114499	26.079669906817273	
13.65	5.165601278026141	3.670898783492267	26.653310643508007	5.726039510390141	4.53285932234757	25.651040522139503	
13.66	5.182188209755376	3.1954825378270897	25.344892806163895	5.614943541254704	4.634553955798887	25.233469760989266	
13.67	5.920823300674873	6.079275594893688	23.94458999998186	5.525012756578803	4.75550536035682	24.82854765214806	
13.68	5.936537478898033	3.1088611268719997	24.396723941352047	5.4560011766667875	4.894673165187899	24.43773602049549	
13.69	6.392508040849815	4.107252871297566	23.800081280499956	5.4075974925894155	5.051208706983717	24.06245396192681	
13.700000000000001	6.172315970732762	2.9020769054668913	23.39406850166836	5.379448570582304	5.224461407043821	23.704061095840135	
13.71	5.635967386536167	5.088657091024788	24.514223098268555	5.371182035013889	5.4139288862956345	23.363936787220545	
13.72	5.794120441712579	5.267961873577269	22.359410864520918	5.382419006488641	5.6192546543017725	23.04345396148642	
13.73	7.022510257264282	5.427083352875794	21.92117014344441	5.412789966696048	5.840174121857897	22.744053678854485	
13.74	4.972195756149194	6.004889235216486	22.68738533773622	5.461937276333561	6.0765059311491525	22.467211084756755	
13.75	6.325580308588481	5.4987690786927965	22.822531329221285	5.529525065734017	6.328094918100596	22.214506142449498	
13.76	3.8287137361298154	5.673631148277527	21.822171416610065	5.615232171700697	6.594797401693204	21.987582306621096	
13.77	6.152175704793787	8.687428132666609	20.524319840033165	5.718756634232073	6.8764206763027635	21.788212990005327	
13.780000000000001	5.379264163710583	6.832658966957574	21.693833546700347	5.839799594500242	7.17270134865416	21.618251899073822	
13.790000000000001	6.004153812176498	8.385921622449338	23.869905277126133	5.978064678122559	7.483240266818209	21.479693073209084	
13.8	7.197826748016014	6.966892998362879	21.905980578176667	6.133233141302547	7.807472790898435	21.374610020236158	
13.81	6.495288747714407	9.754863084243606	19.60712558842356	6.304958143450221	8.144598212198128	21.305205209887127	
13.82	7.405082409892097	10.006778962261247	20.28533236725834	6.4928311847669296	8.493541834185969	21.273732961548262	
13.83	8.198774444017253	9.084647236120922	21.338414321257797	6.696371353730241	8.85287968147327	21.282531954041424	
13.84	7.3344950996894855	8.12386968919002	21.837344538984212	6.914983165768873	9.22079477231616	21.33392487911505	
13.85	8.351380900823333	9.686617906167019	20.695450795848792	7.147941373250853	9.595001475627797	21.430225905417153	
13.86	7.102361594178127	10.026756065086294	23.69812820938912	7.394341108216182	9.972702890231776	21.573608813364203	
13.870000000000001	7.681826388898216	10.599130700448617	22.26387795682836	7.653079969633303	10.350525292970291	21.76608098665563	
13.88	7.43970059823893	9.757540669603467	22.301685758064988	7.92280318383761	10.724490598254917	22.009313090059074	
13.89	9.287105287190139	9.580545410011657	23.521232025301522	8.201886907155641	11.089979332916986	22.304574592405924	
13.9	8.94758496632127	11.61990273147734	22.858086532143226	8.488383963856283	11.44174065338435	22.652524043206448	
13.91	8.320868913091786	11.781514676525294	21.04810122542355	8.780015725107852	11.773910772774636	23.053110664918997	
13.92	9.27994117278848	12.101939206794643	23.072373086277057	9.07412777111413	12.08008996075527	23.505338064808132	
13.93	10.46350006978707	13.401610646735312	23.33015413610691	9.367701626339203	12.353447469886904	24.007154068283324	
13.94	9.675367762307836	11.134304338748231	24.181475023673975	9.657333463345363	12.586893826853728	24.55522254279099	
13.950000000000001	9.05063578525329	13.807303454804401	25.22389665958975	9.939280042171916	12.77329519082423	25.14484831033326	
13.96	10.404515591917272	12.18604351670723	26.428952496637127	10.209475006571125	12.905751674382575	25.76981682416759	
13.97	8.54882598010363	12.605835105585395	25.61697900345961	10.46362243479966	12.97791545703982	26.42242308152154	
13.98	11.534201734874243	12.18073015893631	26.29827474240627	10.697261358741041	12.984346014078378	27.093453659450887	
13.99	10.55483316168333	13.031076691043664	27.666449909789495	10.905912467866187	12.920876539134069	27.77239018925401	
14.0	10.687787207777793	10.897545922131705	28.99642087579783	11.085189200847497	12.78496155642926	28.447591734111253	
14.01	12.17975782170241	12.023579563527452	29.632042679914917	11.230986965855605	12.57598234896154	29.106704899959464	
14.02	10.048263556076304	11.792273101843845	30.31250267657161	11.339619714256184	12.295459038406506	29.73704305288539	
14.030000000000001	13.429163282433692	13.220267181642463	31.41136519139419	11.408020241728366	11.947163549757997	30.326153833583188	
14.040000000000001	11.027412851093928	11.693417535467093	30.47706423644378	11.433861884095947	11.537076914016598	30.86229923801748	
14.05	10.965523187367683	11.770860102640507	32.430615457863105	11.415723230691311	11.07322332164274	31.33504071559348	
14.06	12.446218085153264	10.570013416477224	32.04497807248005	11.353147153656197	10.565334823235345	31.7356511095104	
14.07	12.0256479518336	8.971174591676347	32.18924206824506	11.246725433741798	10.024429903581856	32.05753773402715	
14.08	13.617573850566432	10.362447425096393	34.07048921217802	11.098060659946782	9.462271584246327	32.296421842274455	
14.09	10.764579739032811	8.036134760952168	32.103019244147475	10.909750058321592	8.890831443163846	32.45047293475938	
14.1	10.628407874381809	7.784491541748439	31.72383993994284	10.685247076713269	8.321718554858165	32.52018640287066	
14.11	9.010380230734793	7.935596614892899	33.94196298323921	10.428758908715167	7.765718746251953	32.50822524261426	
14.120000000000001	9.871155424950489	8.164921473176344	32.341574985946465	10.145038643733578	7.232370327946273	32.41905623894131	
14.13	9.173269076359068	6.514998706012258	33.33024553513427	9.83923932495625	6.72971837879419	32.25861113459625	
14.14	9.12063829171607	7.761318101824923	32.397823640553035	9.516686598670534	6.264126218480744	32.03382571528204	
14.15	7.488568501225302	5.255712896674699	29.96481158678197	9.182739869573606	5.840276957297589	31.752274451036545	
14.16	10.550600475704778	6.114151752772672	31.667420253797374	8.84259207234922	5.461201244739095	31.421755918418135	
14.17	7.129454361963882	5.119999887643012	31.63918851423747	8.501175750704377	5.12846480920531	31.05001783078213	
14.18	5.403297640347466	6.377529509370407	30.53662899449864	8.163017466868473	4.842325452168349	30.64447051028134	
14.19	6.683981528872868	4.805550737316343	30.800432375170526	7.832204357507146	4.602007868026243	30.212047154066624	
14.200000000000001	6.946512177184976	2.5182846637766	30.91675921208445	7.512298174074714	4.40589412434659	29.759056303205863	
14.21	6.092832210238086	5.330326173130383	30.728834334667248	7.206358014718208	4.251801057674977	29.291162182155674	
14.22	8.049336663319627	4.046182625265296	29.572151982487014	6.916903329651732	4.137137684561588	28.813343020627684	
14.23	6.5404827175937	3.4969680550113083	27.452773044245212	6.645977115227769	4.059137039921555	28.329948929704855	
14.24	6.451208867931896	5.229016220334253	27.937215928122235	6.395140624615944	4.014951718030701	27.844720822165396	
14.25	6.8050788669414475	3.6617235101735464	26.616088496240057	6.165558977919125	4.0018257552120575	27.36088330718997	
14.26	6.271712371687649	4.608351008510332	26.39060251797831	5.958010840434291	4.017127192522142	26.881187215709264	
14.27	6.777899911948529	3.2812735579130354	25.902838219697013	5.772981330320696	4.058466448265086	26.408007953741556	
14.280000000000001	4.52631838619446	3.278644158215788	25.861109982883463	5.610674246594749	4.123678342732699	25.943389226913013	
14.290000000000001	4.947575701497831	6.012437959494047	25.68265197074645	5.471101919448095	4.21090139213531	25.489131500077388	
14.3	6.043036605732121	3.5222905843948134	27.102788828326034	5.354092497510862	4.318525001872398	25.046827228358193	
14.31	2.7468822403766304	3.8511010406734845	24.837838409007208	5.259370951351675	4.445244100955333	24.617934322328942	
14.32	3.832640986033115	2.872139105984739	25.959149356299253	5.186558021509191	4.589985050872004	24.203801154349296	
14.33	5.656810138080553	6.372268382018076	23.764934376245016	5.135239982352361	4.751946410098542	23.805725535638842	
14.34	4.644719855376745	5.3187647985390925	24.16562041961819	5.10495832897225	4.930513125129712	23.42497139474318	
14.35	6.050936707233495	5.353285283911205	22.679860397780857	5.095268175373672	5.125290218448831	23.062815946359695	
14.36	5.934142660651656	6.301405679458494	22.72905091423243	5.105719225846488	5.3360107499870075	22.720560886868746	
14.370000000000001	3.956865000695723	4.223605001164467	21.654828819499805	5.135903434813531	5.562565565839673	22.399570412286668	
14.38	5.61109600444799	5.2544646116288165	22.765435666154517	5.185428484953731	5.804907321654883	22.101279261179535	
14.39	6.474763417214261	5.96257892330561	21.01890629123438	5.253955566506047	6.0630769037323065	21.827223167880586	
14.4	5.507968976053567	4.780045711495808	21.251745309571394	5.341166428310414	6.337103335879267	21.57904484763547	
14.41	4.489112517220398	7.930476573969252	21.54818809458571	5.44679207627873	6.6270257972010915	21.358516888401596	
14.42	6.470341651908544	6.9071585346493976	21.57100006267883	5.5705740249151585	6.932787792241567	21.167545051354438	
14.43	6.368854922075193	6.9247029440020365	21.500627372423544	5.712284146504276	7.254252632762593	21.00818167311278	
14.44	6.436397771843521	7.822183142036598	20.375400265043766	5.871680394061854	7.591089854986705	20.882623631991915	
14.450000000000001	6.787716629085858	7.186379346475997	19.399457531093187	6.048517671158133	7.942781938669258	20.793211900493223	
14.46	3.272506686120238	8.351310862814541	18.44700517223176	6.242497777590738	8.30850151373667	20.74241905930212	
14.47	7.360400742865334	12.114051337549641	19.802929386989316	6.453270908639707	8.68710860806579	20.732827904501494	
14.48	8.51649363283967	9.68301526656901	20.073043295309105	6.680379596033924	9.077019309046973	20.767100654340926	
14.49	7.389878491775425	11.147908209712684	20.116756117960435	6.923250565395528	9.476196294393883	20.847926778598094	
14.5	7.406082043354151	9.532591636352592	20.097414053681103	7.181133225182081	9.882014371801143	20.97796371276143	
14.51	8.184185189137374	9.547730877980808	21.580918278568895	7.453082523559601	10.291253061834885	21.159742329317517	
14.52	8.113439540367988	11.020214483301364	21.080868591487924	7.737893958720868	10.699972490571854	21.395568531376348	
14.530000000000001	8.726032645592092	9.774893548786498	21.51029310427982	8.034080612941771	11.103526331790919	21.687376434638104	
14.540000000000001	8.384481236752851	9.20511479463682	21.21047702088054	8.339809693132432	11.496472332869757	22.03658467583267	
14.55	7.932551505785156	12.622254141278596	24.036237143274487	8.652880623386846	11.872635642964859	22.443895599348497	
14.56	8.016012263029912	12.886695873341793	22.594350100725936	8.970672724143668	12.225089469733252	22.909113272214476	
14.57	8.344956007766061	13.402370816744785	21.04205717801723	9.290136352162861	12.546308140786369	23.43090580297506	
14.58	8.291100353139306	12.880212950319086	23.192995881876307	9.607766641877681	12.828258524978924	24.006616795666865	
14.59	8.911576545936624	15.065925129406164	23.26882413269104	9.919624664711009	13.062679549970852	24.632037989519485	
14.6	12.045515532679424	13.17937734276175	23.8669934423395	10.221355929765076	13.24131220304331	25.301279554038263	
14.61	11.328243833642203	12.827602156633555	26.43810570420176	10.508260061179598	13.356315738875752	26.00663427314055	
14.620000000000001	10.218964505639336	10.418539145763031	29.090973483321676	10.775370954569599	13.400621972650168	26.738600330207245	
14.63	10.698235467312953	13.344140854374524	26.249524546247752	11.017587107593814	13.368440350483374	27.48593453778448	
14.64	11.415449813691419	14.108167690909225	27.791372946418	11.229818242716078	13.255651973376708	28.23591739101371	
14.65	10.826232236651597	13.08490295847239	28.165116764906244	11.40717066292133	13.060279887157897	28.9746615739426	
14.66	11.688215081819685	13.921332409644844	27.499879389628887	11.545142208357845	12.782768495748144	29.68764569250384	
14.67	12.49342234418587	14.73167182160758	31.48224000705138	11.639830266234375	12.426245497510031	30.360250217561934	
14.68	11.728255238808444	11.829712072376012	30.005533514703664	11.68812951681602	11.996517693644156	30.978467887545943	
14.69	12.099124652978587	12.735750907700535	32.270896215768346	11.68790645589027	11.5019838138776	31.52951214488326	
14.700000000000001	12.598641484471539	9.366048891160059	33.29848811449009	11.63813835575503	10.953262628370254	32.00249754091759	
14.71	11.33919645074578	11.389130730530617	32.243923743036284	11.538993972104667	10.362747672080923	32.38888655019751	
14.72	11.746902348564685	9.79938683229491	31.602527385955185	11.391862617051563	9.743946154633349	32.68290984865688	
14.73	10.957780200508244	8.878844749081	30.095069850349944	11.199306024633733	9.110833615193227	32.88166090166171	
14.74	11.001616134839491	8.301167174221165	33.615553965475364	10.964964039455243	8.477124115289916	32.98513343855383	
14.75	10.430989664264713	7.685450628702649	35.10838589728568	10.693388067216889	7.855673326975975	32.99592929678553	
14.76	9.920360853177009	6.934407822016522	32.435664467971286	10.389856199238459	7.257922473721014	32.91896737310418	
14.77	10.290233504467126	6.877222885063026	33.19237051699077	10.060139361026552	6.69355041628747	32.76093706152781	
14.780000000000001	10.330242089112035	5.981072471612073	32.10745647234131	9.710287967224044	6.170227101508874	32.52986147449439	
14.790000000000001	9.543197345988137	4.523363547588774	31.59243871971598	9.346396429800393	5.693573695014176	32.23450106672836	
14.8	9.520824310433019	5.670504843621639	33.38483714511496	8.974422550086977	5.2672114383836535	31.883965406455097	
14.81	7.907048415146761	4.272116660780085	31.622645363523905	8.600001649221966	4.892956195972241	31.487228854540266	
14.82	7.067013889821702	5.606901105007041	31.030936259986515	8.228335790736278	4.571050049224893	31.052904859493864	
14.83	8.321114208745032	4.255313235481153	30.682382862926694	7.864079744651506	4.300460621888148	30.588937475558474	
14.84	8.236896739571307	4.195616243651769	30.191902967420557	7.511307400249643	4.079167112264428	30.102554486359917	
14.85	7.2588907384749515	1.845285234108574	27.953795195679746	7.173465136524655	3.9044525557367784	29.60011517005945	
14.86	8.234995804318322	2.5070550470412347	28.884552765206085	6.853401542276989	3.773155381935194	29.08719733267056	
14.870000000000001	7.492745106654836	4.612470739542498	30.255564507455766	6.553368706946933	3.681892946370923	28.56854406215674	
14.88	8.985578281478968	2.884637271412505	28.81271437720269	6.275092725212103	3.627240975902002	28.04822391197028	
14.89	5.847261883249681	3.06477352376287	26.937639541850803	6.019800367288438	3.6058727388468887	27.529620426950025	
14.9	4.816192069735688	3.328077044505133	27.180716885689804	5.788308892395352	3.614665697232179	27.015617017047507	
14.91	4.866225530181711	5.005779521529695	27.740947053902786	5.581059552957867	3.650767434272286	26.50859121136926	
14.92	4.85668295768584	4.076893174097303	26.316077253841907	5.398210913302599	3.711646356240656	26.010596219825295	
14.93	5.738440176588528	5.096260098258045	27.992922541487538	5.239667122717139	3.7951049710861313	25.52334142316037	
14.94	2.968711721530551	3.6221771913049667	25.357427710399087	5.105165456059662	3.8992946971294753	25.04835939217371	
14.950000000000001	6.333439544042455	4.226222248384015	24.805754374357	4.9942930263707614	4.022696087527587	24.586967528062658	
14.96	4.686942361792301	2.9509344071535955	23.034017246499868	4.906564390948235	4.164114329133937	24.140419505975842	
14.97	4.61349660184306	5.490464219534886	22.013966149382014	4.841424527822467	4.322640961564133	23.709849882401784	
14.98	3.737136211842887	4.595836837160702	24.301301158326133	4.798315817060293	4.497641173999805	23.296413325478106	
14.99	4.680024057522224	4.722185264774118	22.481088432912202	4.776667416057418	4.688706041984274	22.901216481681654	
15.0	4.806309535758993	5.223164110590766	21.73593175448454	4.775952595139057	4.895637731172247	22.525449179771595	
15.01	4.690505054590697	6.554338749513256	22.709292998174107	4.795665883749951	5.1183966231526865	22.170307850418595	
15.02	5.191011344625746	5.131769273656877	21.197750050225302	4.835372283255242	5.357086661074529	21.83712189433158	
15.030000000000001	4.321563346295881	7.264252279693013	22.206924151598592	4.8946737145093	5.611898503464455	21.52727181523587	
15.040000000000001	4.094042796506971	5.021143451773062	21.456723209985963	4.9732515080803585	5.883094464264365	21.242312560859023	
15.05	5.636006467586334	6.583100947378458	20.331181500407006	5.070823382602142	6.170946450661926	20.983887739267153	
15.06	5.303111353068689	8.475456472868652	20.9831049202643	5.187180080362701	6.475718288207538	20.753849948198724	
15.07	5.53716858029768	6.299024085660425	19.04834890488271	5.322133507188237	6.797595631468043	20.554170547378916	
15.08	6.553199276971405	7.3740675451531565	20.7962899439914	5.475547779070411	7.136662543981088	20.38705473248659	
15.09	4.644310126795965	8.363583753618887	19.709915663193232	5.647278366702209	7.492819946766941	20.254844134604753	
15.1	5.002725563372907	7.722430613928953	20.090520249001305	5.8371971968787655	7.865753046825915	20.160121575809605	
15.11	7.324505801643243	6.7506039548276	21.305790081397603	6.04512213148277	8.25483548540678	20.10560091146165	
15.120000000000001	4.811730045164242	7.601015043660785	20.09025449120709	6.270835218441783	8.659085550414185	20.09421299772638	
15.13	5.230221449143298	9.657876343364517	19.43817538105939	6.514001703287575	9.077055191041802	20.128973650117373	
15.14	7.619761694331836	10.400395156475264	21.16223715910361	6.774180627639442	9.506776621570395	20.213038627247396	
15.15	7.318989290703045	10.734719554912923	20.265844181352282	7.0507328250532275	9.945640508755382	20.349536909688133	
15.16	7.480685840770719	11.543890254724385	21.70598204285335	7.342824210229488	10.39034168451619	20.54157937934672	
15.17	7.593109926721951	10.918599883438302	20.006761695424753	7.649324006639719	10.836759906922483	20.79204290372929	
15.18	8.038548259573847	11.500833939428446	20.76591240176147	7.9688033259802005	11.279925158728993	21.103517268850045	
15.19	8.249035444988479	10.210575981128141	20.45595120033618	8.299428449696098	11.713928302662376	21.47802902697422	
15.200000000000001	10.039535438072882	12.467546812964375	20.55546659782816	8.63896192045546	12.13194213782523	21.916919062646816	
15.21	8.635206503526284	13.159746833274932	22.544856386481626	8.984661335207088	12.526205516664758	22.42050929309629	
15.22	9.224272364833789	12.328088815089872	22.32499300256759	9.33329673796386	12.88815133219791	22.987924700196256	
15.23	11.531569426951817	13.877561751178087	22.83844624612608	9.681072669714833	13.208518353644655	23.61673599943227	
15.24	10.11089383597356	11.688158343462923	24.40404144127221	10.02368271914304	13.477639801229437	24.30277840025048	
15.25	12.651548577946237	14.46396731483549	23.947316951995173	10.356278848031327	13.685726648637699	25.039848491568627	
15.26	10.635197834811295	14.150753340689183	25.707588183703873	10.673587758497618	13.823342498627017	25.819619923487927	
15.27	12.407017086565203	16.018775969454484	26.07801051319646	10.969951124879122	13.881852252194301	26.631516836703362	
15.280000000000001	9.656543477913628	15.291799511173918	29.274240146585047	11.239522439087166	13.8540361763057	27.462856953198532	
15.290000000000001	11.704696220928051	15.263836576747412	27.43801513729882	11.476388420428833	13.734604642370131	28.299029410655162	
15.3	10.166773199568846	14.35726594183372	27.741467931092174	11.674843297778017	13.520799051182584	29.123964816968048	
15.31	12.75152592689367	13.874640649228642	29.34494976388875	11.829572240865131	13.2127715891609	29.9206695397835	
15.32	10.80110074038571	11.643311743097401	30.805160244738666	11.93596458261231	12.813942128001976	30.672000204649134	
15.33	12.351967506594413	12.002445246985033	30.46213230105762	11.990302776505319	12.331009988733975	31.361446505370978	
15.34	11.785010612609181	13.602632919548519	31.397609823387853	11.990042058895927	11.773869029169896	31.974010415807673	
15.35	10.851574330730232	9.696720526720586	31.19826809095997	11.933924543989326	11.155127327827412	32.496964302531566	
15.36	10.276779881864675	10.033139396488389	32.04907407564572	11.822144906288127	10.489561076587448	32.9205179895677	
15.370000000000001	11.216986227508126	8.364555034915291	33.55190000098385	11.656321571114294	9.793243735497091	33.238239900143476	
15.38	13.249193337127593	10.52160861910621	34.306384672075986	11.439501074103207	9.082753338676866	33.44725265654088	
15.39	10.948629976786656	7.794406125963055	33.91564457475604	11.175969357482671	8.374212225725318	33.54815546618708	
15.4	11.851373137455171	9.21186095855576	34.47640277319367	10.87110914601754	7.68258611409723	33.54470954456357	
15.41	10.533905666812762	6.591363649844407	33.33081311121828	10.531097190932945	7.020960203420953	33.44334830840564	
15.42	11.096046665165163	5.880206509000126	33.863333601477606	10.162683245192497	6.400191387359685	33.2525445053713	
15.43	7.999415507093865	7.09170599655592	33.3518865971469	9.772856944521775	5.828588704937193	32.98216566590229	
15.44	9.015823560242326	6.236128797308706	32.586061836068936	9.368633713343703	5.311976489516167	32.64280219850454	
15.450000000000001	9.953590749046537	2.123729847177281	29.771492969284655	8.956770088165051	4.853739165473306	32.24522429289734	
15.46	8.424952675921455	4.893619961010756	31.598778334984406	8.543619182406978	4.455176449948386	31.799875318601444	
15.47	8.090401591705351	4.704262972142878	32.20404562078253	8.134938386494968	4.115749585841929	31.31656340807822	
15.48	7.34477282293274	4.032663643047275	29.964601083620625	7.735836809404128	3.833549079705246	30.804183778042603	
15.49	8.537094602249308	2.938074446960163	32.0551898902227	7.350679658768846	3.6055755188443253	30.270645618161133	
15.5	7.315444035406345	3.4474273585235475	30.51738123161298	6.983116415214139	3.4281787441069773	29.722779974239817	
15.51	6.712811685149466	2.8905753211269514	30.654190243787003	6.636060516429955	3.2972698470572395	29.166429615269735	
15.52	6.985593008858582	3.4116956900117312	30.34043968659508	6.311770426718689	3.2086638681440975	28.606460587802626	
15.530000000000001	6.629029070047977	2.9476905203258643	25.918062339236332	6.011874967065918	3.158188987105171	28.046932752541796	
15.540000000000001	5.977263249174292	2.511915694705265	28.421532116340696	5.7374782272532325	3.141923543100827	27.49114370436908	
15.55	7.061810497933261	3.311805279932091	27.163974002360735	5.489204658952512	3.1562125364800355	26.941820963666114	
15.56	5.231062493733846	3.9918600464106415	27.55913847326436	5.2673055936036475	3.1978196575840214	26.40115516711851	
15.57	5.372400831446439	3.5441845268958962	26.82593912731106	5.071706612536131	3.2638782021173895	25.870983811716762	
15.58	4.2804287805646455	2.789263966181272	24.756988638053354	4.902102251015641	3.3519861502600823	25.35279592123738	
15.59	4.928155255807936	3.786874505290096	23.841593167150887	4.75799630197535	3.4601186982317715	24.84789806419121	
15.6	6.2454411286833444	4.646527756931122	23.34200522050304	4.638778575002146	3.5866902450806353	24.357388498420416	
15.610000000000001	3.918356298000621	5.315440976550024	24.030926581039438	4.543754832830324	3.7304490838758353	23.882307209018112	
15.620000000000001	3.3555288755609114	5.087202959948682	22.471556214683243	4.472204220462169	3.890522687715668	23.42358458936913	
15.63	5.436241984057393	4.592387079504145	22.007715867810774	4.423399132636279	4.066307401387023	22.9821812617361	
15.64	4.2632365962561	3.236682751462756	21.926382901991317	4.396644337614444	4.257506382319523	22.559017925516997	
15.65	4.502042878437624	3.086431237246055	22.46146515016114	4.391288869962891	4.4640209169603935	22.155110846540712	
15.66	4.375897412304718	4.471288583187089	20.949565780543363	4.406748926233318	4.6859851019309735	21.771488670903977	
15.67	4.535537468848187	3.5019732243984802	22.43712260334264	4.44251408179633	4.923660945334556	21.40932813878361	
15.68	5.3623634060544045	4.380084732287557	20.266998398428406	4.498156076459304	5.177470273099267	21.06986186455083	
15.69	3.7478009358300297	5.2651935712953275	22.100021229892818	4.5733314276848445	5.447892787667461	20.75451699714043	
15.700000000000001	3.669666185885596	5.238852555481868	19.420590946908337	4.6677775988597485	5.735493140148884	20.464816176475825	
15.71	4.88017242076821	5.700773309799311	19.977836503261624	4.781313395054474	6.040819192445532	20.20251990240182	
15.72	3.3216744083399417	5.024749502057182	20.047224420747483	4.913823130374335	6.364420590049171	19.96952096807175	
15.73	3.707072465821809	6.927196737936081	18.778321512036957	5.065255392798626	6.706743065711744	19.76798915843761	
15.74	7.117923565876056	8.054478828217317	18.838273201460584	5.235594960999953	7.068133847415279	19.600257196931008	
15.75	6.198950845140461	6.891504872339513	19.687103686293362	5.424859479775368	7.448727179854556	19.468963805039085	
15.76	5.640822280725751	8.566412708534697	18.88058627338379	5.6330581157176844	7.848431649161892	19.37692604980382	
15.77	7.117437248505872	10.923323504306666	18.728342078534606	5.860185014599761	8.266802426451378	19.327273310193508	
15.780000000000001	5.086479780407593	8.606815301878582	18.87338623172306	6.106162817433578	8.703006564808641	19.323296875383356	
15.790000000000001	6.078065066730334	9.804609179780977	19.516770436198158	6.370831426988132	9.155679960026978	19.368562503289944	
15.8	7.30235176083294	9.819718165827599	18.591344389680213	6.653874580049145	9.622870345599994	19.466723165137097	
15.81	7.872947498276852	11.074196265593454	21.247776468172578	6.95480262296748	10.101882623709407	19.62159251636729	
15.82	7.815975625104604	8.876075514571102	17.914917947171304	7.272861412551259	10.58920765044582	19.836901721125887	
15.83	5.098955059542743	10.031946587296307	20.11613956508597	7.607009681529051	11.080371069956778	20.116312071068755	
15.84	7.024168273673661	11.725009838305603	20.274460731958733	7.955812318120137	11.569870498795968	20.463095270411614	
15.85	8.834416271936297	12.952909557359012	20.48374887843055	8.317417085896672	12.051061473012314	20.880065129704143	
15.860000000000001	8.377130933641782	12.664714176734565	19.927732680672694	8.689440054135389	12.516147116946616	21.36916867270823	
15.870000000000001	11.656706830164932	11.312626810828554	22.511600647173605	9.068953803338886	12.956158447271156	21.93133243450862	
15.88	10.43046928824359	12.561194492946203	20.855657779020483	9.45238158394352	13.361063306175312	22.56597788800022	
15.89	10.449188090472555	12.95122391103774	23.755320452457532	9.835518915768011	13.719917128965568	23.27081617964622	
15.9	9.156158418457872	14.43786809984583	23.902738054777306	10.213463677086336	14.021166580408236	24.0413529843117	
15.91	10.609003587120823	13.519703672499931	24.297778625389583	10.580702309947503	14.253039100777096	24.870728033887126	
15.92	11.239663160968083	13.752127447366934	24.43915814168002	10.93110980619666	14.40408394052053	25.749344136387084	
15.93	12.456682051327729	15.576600079486047	25.914034298507854	11.258133248324397	14.463805085134126	26.66491428540089	
15.94	12.50981524587869	15.785006979972732	25.22374139422256	11.554889422442013	14.423383659907056	27.602399605863067	
15.950000000000001	12.923758797719968	13.886781386181088	29.136274377783984	11.814461625201533	14.276428128936743	28.544442684448665	
15.96	11.184421490988187	14.464697641799809	29.586181775124484	12.030094127814237	14.019670624381535	29.471762797306766	
15.97	13.687231000307198	11.788000752669998	30.854100254051723	12.195577741108087	13.653558138091286	30.364051079451148	
15.98	11.005133645906517	13.392130892654931	29.977863853430954	12.305491035022417	13.182598045240768	31.2007982089728	
15.99	11.89960638063249	13.811670803410559	31.34434452657744	12.355597145250233	12.615464670127931	31.962495669873466	
16.0	12.852903468015684	12.492883994055308	33.20444040790842	12.343033881030898	11.964718884528747	32.63161254513327	
16.01	12.194339853563312	11.344211788920257	33.404159326664434	12.266610689979341	11.246267439092785	33.19370959052096	
16.02	11.196385599723644	10.082682702767706	34.71377209862424	12.12684043489193	10.478449193121433	33.638118909432606	
16.03	11.177553673750865	9.023792481151844	34.35649319998187	11.926045692539384	9.681017020255547	33.958537713099844	
16.04	10.190099665831582	8.681908730840231	34.46164508538498	11.66817552563713	8.87392142921559	34.15307075283195	
16.05	11.95769050644149	6.510222825874371	34.332515910228416	11.358705584204198	8.076256830356593	34.22411501082047	
16.06	12.328515043480644	8.900247381084174	35.55148238489565	11.004271678045606	7.305222304204732	34.17776146166717	
16.07	10.572314009161985	7.124079118818612	33.51122665415963	10.612434856912824	6.5754676592946595	34.02314474589294	
16.080000000000002	9.84779745949063	5.780914507513858	33.09214312873618	10.19123434027879	5.898558014175216	33.771515226392225	
16.09	8.330201923954856	4.648701580780778	33.41364360174422	9.748932606612112	5.282894141689241	33.435437582770824	
16.1	10.25720122784886	4.650074362635603	32.95546203578496	9.293602412258473	4.733701105371021	33.027919885190826	
16.11	11.091583402610656	5.039132579270751	32.283572948430276	8.832949427097962	4.253407184278488	32.561793444459596	
16.12	6.620987331840224	4.8425754109481245	32.894693929557015	8.374007388388133	3.8419527817712473	32.04913726754059	
16.13	6.901346373366859	2.58401102421471	31.855459733209848	7.923082093343295	3.497378377006209	31.500972683491508	
16.14	6.84509795886246	2.2340154652741875	30.391304967822148	7.48557169754562	3.216208379486449	30.927017025711116	
16.15	6.538383643944795	5.064404073612062	32.46339000668577	7.066024148527212	2.9940320313656374	30.335651456229034	
16.16	6.929794093065863	3.955143502836602	29.136280297766035	6.668058836141291	2.8257994830859983	29.733910886468042	
16.17	7.940970104486922	3.4079329082572496	29.689926573037503	6.294501637311924	2.706284562587529	29.12761003173864	
16.18	6.986142199448966	2.4849021580583397	27.64455983165987	5.947368661486393	2.630235377468031	28.52145054594861	
16.19	6.183863917493143	3.510009935895091	27.355254701573394	5.628038882374811	2.592698666421396	27.919199278638427	
16.2	4.639723382966336	1.3089197160578279	26.950837884935343	5.33726433206552	2.5890367917259267	27.323824931841727	
16.21	3.980357991978188	4.139693053656122	28.576642522996263	5.075349155615707	2.615140871700351	26.73766386202072	
16.22	4.0683725863246885	2.6239313823082884	26.250832551178483	4.842162091558438	2.6673531032189133	26.162541355021364	
16.23	6.206782232202518	3.5252790331202775	25.770445230922192	4.637303096789462	2.742607631027715	25.599898810391316	
16.240000000000002	4.418298487128301	3.4757323408164233	23.595654932051456	4.460105478811683	2.838297759271962	25.05088627752528	
16.25	3.881485667497008	2.811367857863164	24.72881365644703	4.309781526030112	2.9523774512734207	24.51644832822615	
16.26	4.018898461881906	2.8977302667527507	22.95255125540178	4.185410042959533	3.0832030432113418	23.997391035563783	
16.27	4.926710077684374	4.440400575944632	22.804224317497145	4.086059003861755	3.2296174505185506	23.494434054676407	
16.28	2.7128362209941077	4.405808363484163	23.438730989588716	4.010759232837102	3.3907848439571846	23.008260875607057	
16.29	5.387393309250832	1.781894246214314	22.055184248335276	3.9586057270744903	3.566269936050755	22.539546678434665	
16.3	4.098209486015207	2.0507006848449674	23.58938874232132	3.928720368731895	3.7558754100704568	22.089000784397015	
16.31	3.7162053776618085	3.000136681249236	22.93638144985825	3.920334851140285	3.959721559257053	21.65737849589512	
16.32	4.387129910974405	3.2706560979693	21.417315477323815	3.932746009985079	4.178090324483009	21.245522582044433	
16.330000000000002	4.194755142005111	3.278621616373309	20.91318509127265	3.965383249832814	4.411506207591811	20.854365025683485	
16.34	3.6841082671916263	4.917965712586896	20.289862331492746	4.017759650314077	4.660586977323824	20.48497209974622	
16.35	3.8470586673469542	4.447397817402417	20.447513330189736	4.089526324568875	4.92612383121302	20.138539630081514	
16.36	3.3216467906174123	6.399876757659822	20.270782429204047	4.180421505500468	5.208936447222939	19.81644437560822	
16.37	4.956780988650914	6.9475964557525876	19.249176913996944	4.29031331944365	5.509948584966276	19.5202344622243	
16.38	3.8973854367567418	5.786247666113511	18.0695472379013	4.419148084421363	5.830043372492404	19.251687999796996	
16.39	3.621274904548989	7.83874962546067	19.250274334190863	4.566981887205174	6.170129207920492	19.012798481217228	
16.4	4.910850609346439	6.5408465091201595	18.961975138500023	4.733928249649567	6.530989811978059	18.805839598569012	
16.41	6.261077015696616	6.46486864081493	17.936878386045546	4.92017771915629	6.913334116032427	18.633343146891786	
16.42	5.090270063328903	7.36967918678983	18.419693466051438	5.125943972866243	7.317634737406798	18.49816634771427	
16.43	4.757173451788923	8.677456484299102	17.5608117201288	5.351469653316922	7.744154769110232	18.40345638742284	
16.44	6.016047801263647	6.568226074637107	18.927598073063905	5.5969688716986985	8.192768081450993	18.35271242386413	
16.45	7.816143565843927	8.446043221176135	18.477191403091414	5.862616530148889	8.662956585952289	18.349726026646874	
16.46	4.71529902553168	9.44479140941253	18.55182104593036	6.148484562560275	9.153607325905911	18.39862398963716	
16.47	6.857623603049929	10.022241241598556	19.19486530874301	6.454511633730625	9.662977052316991	18.503767051412257	
16.48	7.00891425075962	9.818937913509801	20.826051414705212	6.780430393706635	10.188466941463153	18.669751838830322	
16.490000000000002	8.31343910734017	11.217267864531312	18.903786290226172	7.125715065843316	10.726560144749806	18.901242233812038	
16.5	8.50970110626992	11.569920011556974	19.752995660086444	7.48949887794704	11.272587828866545	19.20290117025919	
16.51	7.716491551944181	11.23745765592123	20.625744151064833	7.870500011605833	11.820663260712543	19.579123297830122	
16.52	6.61881486729289	14.557415319231962	19.90002335608621	8.266932890162206	12.363476477508677	20.033865171292433	
16.53	9.52334937511018	13.347828828692165	21.42668153609751	8.676419777026908	12.89227748435395	20.570252673531588	
16.54	8.30528008480576	13.08516033274433	22.40384856846147	9.095908598867137	13.396770890141351	21.190292550029024	
16.55	8.623797104310116	13.316407901624368	21.866192281369944	9.521589138322225	13.865237026122866	21.89435655252843	
16.56	11.150637346331793	15.33984498219884	25.482907342352927	9.948843929936555	14.284631698654215	22.68080345110081	
16.57	9.51932379846607	14.771140875584125	21.759870752396157	10.372203175278932	14.640957825945156	23.545408699339376	
16.580000000000002	12.250636260727909	17.49746989987151	23.671777845429503	10.785370478210279	14.919679607929796	24.481012819384627	
16.59	11.583795121131164	14.700800172963046	24.277752127154738	11.181263529005683	15.10642829259776	25.477068410794057	
16.6	11.941951287693623	13.975053651650597	27.636253493580707	11.552162852652703	15.18776637194367	26.519537076370007	
16.61	12.271408285609407	15.152892872210801	27.83938461198178	11.88988206930652	15.152183060434815	27.590817042047185	
16.62	10.624928612664265	15.191947891929981	27.893643668926597	12.186069748594381	14.991061256599238	28.67015919540449	
16.63	10.735736489508078	12.603428355376092	30.507081384569794	12.43251736799206	14.69969347995932	29.734213637135376	
16.64	12.918379544435837	13.986671711261002	30.441947413787293	12.62158989351875	14.278068688218431	30.758109784397554	
16.65	13.396707115851818	13.375822987336019	34.322865958027926	12.74660930862278	13.73144037720868	31.71662151857936	
16.66	12.967064783589116	12.70926499444171	32.05789770269301	12.802311152931765	13.070447084671489	32.58571689038097	
16.67	12.045042470630763	11.683006173225063	34.40877262997109	12.78516781993432	12.310811599659893	33.34394657871887	
16.68	12.792578451062973	10.126987081551091	32.94149726118288	12.693714238523793	11.472536940489775	33.97389407461893	
16.69	12.5244946792764	11.330321642084517	34.97526222013107	12.528656604164006	10.578714815925347	34.463128506304955	
16.7	11.411038251663744	9.060529956451811	34.32640659537	12.292937311151196	9.654048637591	34.80491548380904	
16.71	13.07777073014614	7.68759121031109	33.66724240891681	11.991548937395697	8.723269501303324	34.99823975152509	
16.72	9.969999884974536	7.036387767490219	32.9655213169012	11.631320483138062	7.809650452955924	35.04752129475059	
16.73	11.874735870791156	6.447627219172794	34.643238513868745	11.22048790135994	6.933737852592444	34.96174109449195	
16.740000000000002	11.2146215224898	6.207624642017547	35.70120088828999	10.768310709884704	6.112480011881945	34.75346326052269	
16.75	11.352763152396673	6.01437701377862	34.44230429909946	10.284549858738314	5.35871088185017	34.437560061099056	
16.76	8.82885969190173	3.716449000149329	32.579679971415985	9.779080094157992	4.681089139966576	34.030121722655664	
16.77	9.41465495609959	3.5949539683988334	34.924370622199156	9.261433116935752	4.0842956092411455	33.54733934963372	
16.78	10.960376362843189	2.2154534230500365	33.39705107070699	8.740534134174688	3.569555026975424	33.00475105912598	
16.79	8.932183411798885	-0.2643130348526448	33.16787516962149	8.224400257303758	3.135208746689502	32.416575140231934	
16.8	7.863522923378529	2.927201938502876	32.213428866928	7.720046960116159	2.7774426660620355	31.79542138406413	
16.81	7.812741981720075	4.005817435248076	33.66191279299407	7.233349470572413	2.4908885034103645	31.152063276141543	
16.82	6.892965517379295	2.7869737806176147	30.651131803755778	6.769094904651298	2.2692760665662197	30.495505098367207	
16.830000000000002	8.557151462541617	1.5948502281013668	29.00976010498203	6.330963366980615	2.1058684282191718	29.833028883041855	
16.84	6.938297564801594	2.0866043971505572	30.229846891103435	5.921670898186241	1.993923297830116	29.170437733256367	
16.85	5.488197708126393	0.7482341443543026	26.311139222921994	5.543014195265797	1.9269187328451187	28.512208994802418	
16.86	5.477069553044295	1.7723891417213773	28.134002237887575	5.196051173661512	1.8988283498608247	27.86177395548387	
16.87	4.517033456368211	1.471873766027192	26.828869030463927	4.881164093997076	1.9041770284015849	27.22167083043157	
16.88	5.832818814795378	1.080277602931638	27.86458103499933	4.598240770614396	1.9381836511769321	26.593788400442147	
16.89	2.9634975906530556	2.3964690900666756	26.015373314388412	4.34672885471169	1.9967080616241721	25.979474976107504	
16.9	2.542150743397883	4.669500969379246	24.615597030824393	4.125797993672012	2.0763179179697775	25.379724909158334	
16.91	5.41248535155507	3.832101514353301	24.926922068695912	3.9343732688505386	2.174178957798162	24.79523826601957	
16.92	5.94217115689778	2.207595420601418	22.912135369827467	3.771271245193259	2.288087659102583	24.226555664804422	
16.93	4.11977184442686	3.291129940046442	25.516303850484856	3.6352104830412277	2.4163394978544446	23.674079824681606	
16.94	3.652475367425989	3.4102121198060935	22.903959523720577	3.5249219041137145	2.557752330945239	23.138172853531316	
16.95	4.109880176270014	2.0528358676824747	23.304489607343708	3.439139120224981	2.711532275182859	22.61915396405705	
16.96	2.7418544461462857	3.5091378209427875	21.48506447280127	3.376686860594568	2.8773003646657265	22.11737302186577	
16.97	3.5187742677012475	1.6010289134290796	22.07006677939872	3.33645591981739	3.054965195350403	21.63319631505605	
16.98	3.3664079344655264	2.4256562614885513	21.080831653029303	3.317474259293088	3.2447574141817515	21.16706678551967	
16.990000000000002	3.954522924925868	3.6712496819764753	22.643435715250906	3.318871320977709	3.4471121327393806	20.71948626476883	
17.0	1.7901916896358105	3.2325305393771413	18.816520175340937	3.3399361058266543	3.662711161001234	20.29106925379365	
17.01	2.8805811113909794	5.6327457518093516	19.466037910333455	3.3800748227685	3.892374634185458	19.88252703788653	
17.02	4.290795818154129	4.768381520379725	18.981997600211674	3.4388592377770855	4.137108442033664	19.494719224353997	
17.03	2.846856250520542	3.9986223747629923	17.893090830395778	3.515980501737006	4.398002298106613	19.12864297571535	
17.04	2.6240519600656196	4.187863339337071	18.65148215195632	3.611290009437619	4.676278419456519	18.785484825429826	
17.05	5.772743216928907	5.14194891559588	19.313700911567853	3.7247510389145067	4.97319176361431	18.466616884833844	
17.06	3.900448989195706	4.216068224366677	17.43804287083517	3.8564729994879228	5.290074817832456	18.173649953995024	
17.07	3.4337002965065286	6.205264555807947	17.88647150007109	4.006661450070398	5.6282345534640275	17.90843748143699	
17.080000000000002	2.4894941398564776	4.595158106404351	18.116542207713564	4.175645509391765	5.988986867971726	17.6731295540363	
17.09	5.099838442894574	6.978287301892054	18.007163485437633	4.363825362549376	6.37354327439755	17.47018368109594	
17.1	5.278133658057911	6.6006436526968555	16.769612932724673	4.571691428802772	6.783027162855854	17.302417221693304	
17.11	4.509169932102038	7.615906660786358	14.74368399460217	4.799767330185862	7.218341556894746	17.173021330483934	
17.12	3.9556328826622265	6.651541220330339	16.61935392147484	5.048618071717492	7.680157941135244	17.085605559743108	
17.13	5.304817208657101	8.3990524295445	19.092027283595737	5.318785050335301	8.168755146123843	17.04420651701253	
17.14	4.787108776062688	11.083309273411384	16.08975307215964	5.610779191597244	8.683970857505557	17.053312101725027	
17.150000000000002	4.996995131950264	8.75683160162628	16.03906472904131	5.925003563403425	9.225002258371058	17.117848655523943	
17.16	6.1748065124296385	10.09919406629122	17.417672506059557	6.26172648944879	9.790312800286893	17.243162476417318	
17.17	5.588429852574308	11.8772745501931	17.41042421370576	6.620986776615608	10.37739050847979	17.43495759458659	
17.18	7.270907226107474	11.74184138976551	16.97811198294503	7.002542115706329	10.982611847358957	17.699199485334734	
17.19	8.038703099634606	12.033946880056432	17.990146547510342	7.405753394782927	11.60096885135595	18.04196218256595	
17.2	7.018429019130341	11.217185814148854	18.266293134181957	7.829506625841716	12.225914391928365	18.4692063777054	
17.21	6.9363424010995915	11.580593571924306	19.31921623637791	8.272078180806878	12.849100498228902	18.986485714536453	
17.22	10.32911221078126	13.527029781485975	19.999412229811142	8.731036690727647	13.460270792182031	19.598550246862217	
17.23	8.30421439605183	13.601412519968337	19.184302566768576	9.20310279935456	14.047103698878297	20.308873340113795	
17.240000000000002	9.070322871426246	14.597776655648973	21.77300634270049	9.684053560900455	14.595276483739712	21.119062892057503	
17.25	10.432842620786914	15.319396363165396	21.76678976327945	10.16861050369981	15.088567401849996	22.028228845023598	
17.26	11.306065216455483	14.86100448661118	22.353470244423434	10.650392431832678	15.509266699697445	23.032276962612034	
17.27	10.926943860611908	16.36315729834734	25.129399365166634	11.121890812843414	15.838717615733641	24.12326618221381	
17.28	12.101594927413412	17.948222500387274	25.224260313164315	11.574540121226999	16.05822855170944	25.28882184904398	
17.29	11.668695561666985	15.172111165916146	26.1169730552686	11.99885509974457	16.15014127526479	26.511811400924305	
17.3	11.488461055553424	15.659575460569933	27.474702051646787	12.384689116185278	16.099215793264626	27.770280483996597	
17.31	14.226355965550878	15.871651330919319	29.53609327983956	12.721587045438653	15.894032946699342	29.037882226655967	
17.32	15.568916524945303	16.692325905868675	30.438828485031518	12.999252397208748	15.528459330501377	30.28473137093399	
17.330000000000002	14.987222049019568	13.8350474902858	32.12810147824066	13.208087927332238	15.002794434926365	31.478844779002813	
17.34	13.565811936734889	13.272643763554374	30.73468261043321	13.339782668192104	14.324576211965551	32.58793239420418	
17.35	15.305684959731504	11.352699340026168	34.68494146698853	13.387886698532494	13.508694377662115	33.58154762356602	
17.36	13.787629115316175	12.138920362901061	34.321159906756904	13.348309557565143	12.576869567343678	34.43317246323759	
17.37	12.824483243978845	12.234199892594303	35.6478090479856	13.219689310022959	11.556346740719423	35.122150802940894	
17.38	13.549814876267893	11.537196620053619	37.001794766609734	13.003567816634076	10.478070879416185	35.635005501300604	
17.39	12.687091081276003	9.722779525518918	37.30383176663877	12.704365522449857	9.374443593522175	35.96616004970721	
17.400000000000002	11.419953525726164	7.665734299778417	34.711048915243246	12.329129169500254	8.277072573467798	36.11777698161892	
17.41	11.059279129071689	7.910325311563726	37.07931370733096	11.887113013314988	7.214698417541759	36.098993086512976	
17.42	12.258224742218893	6.405535676239508	36.153905293508394	11.389207073141764	6.211627547248027	35.92449288169707	
17.43	9.064207814082753	3.356750694879413	36.609213337353914	10.847318531520688	5.286724519251873	35.61288668780578	
17.44	10.937785203907275	3.217309030405585	33.57199829045142	10.273724787204397	4.453058080147484	35.18490483802781	
17.45	8.107455848854707	5.224126605560647	33.63800794857126	9.680505728613326	3.7180744810206745	34.66185702677462	
17.46	7.011157680023547	3.4024645334611585	34.289822739349646	9.079041935653896	3.0842092701774737	34.064261936539495	
17.47	6.691023299821119	1.1727269976773802	32.48253289037988	8.479660392547315	2.549747839246022	33.41095964185226	
17.48	9.905403320053962	2.9289935656298036	32.305599176398395	7.891372380289532	2.1098042479169163	32.71846833791759	
17.490000000000002	7.169987082704288	2.8190965826360634	33.38738807095616	7.321760866843524	1.7572871947681932	32.00078592328035	
17.5	6.905298042007984	1.0498949355797578	33.47918428162291	6.7769334667296315	1.4837674841906847	31.269323193454696	
17.51	7.72005277503432	1.9394907531613583	30.326493608766512	6.2615897768339845	1.280210820688732	30.533136331064597	
17.52	6.750015900899294	-2.6008523038245315	30.7376500659463	5.779108783415765	1.1375389700218932	29.799143223470608	
17.53	3.9745273995273163	2.022160732505707	29.231729976995155	5.331710361135947	1.0470532167682505	29.07251007058725	
17.54	5.821599970777953	2.1769690972651583	29.28866758157435	4.920597167245283	1.0007015273201234	28.35692156506586	
17.55	4.760058059891797	-0.1329501168794397	28.18166223641499	4.546141348587802	0.9912572708696391	27.654951144052507	
17.56	3.893890574929695	1.2941976358279235	25.72656813614902	4.208026690416203	1.0123847579758862	26.968271756119897	
17.57	3.9551241009892832	0.7193939845771623	27.586777073652083	3.9054203107722607	1.0586700194401655	26.29794501613522	
17.580000000000002	4.940255803919789	1.020931765382913	24.787884414965287	3.637087796617982	1.1255766360732442	25.64454450960944	
17.59	2.536936425387302	0.7813975199549803	23.711054794618942	3.401533195637313	1.2094066823896121	25.008361198002692	
17.6	3.6174289804700273	-0.029253649951722416	25.59289124355696	3.197079035505547	1.3072107809754974	24.38945222240389	
17.61	3.029953735502533	3.3019069853217533	23.457947984185555	3.021972321913472	1.4167276249244998	23.787783415452722	
17.62	1.0931695840111466	1.219695920806679	24.05337278159532	2.874431532779259	1.5362846713420326	23.203227608931265	
17.63	1.9647244276496862	1.7621697342781413	23.188429211795324	2.752723391558945	1.6647411463677622	22.63566779755965	
17.64	2.86109919202089	0.7836362888908408	21.13238601975451	2.6551831048359036	1.801396789756574	22.084966090443015	
17.650000000000002	3.888856279309304	0.8997005398525189	19.9613312619372	2.580268814657009	1.9459484322084242	21.55104580596246	
17.66	3.537782989302447	2.5006297303754885	22.803089848331638	2.526562277620864	2.0984131914652226	21.033845899481296	
17.67	3.0986494204051174	2.774125749610613	21.239380995145165	2.4928077170751544	2.259100874246218	20.533393799245562	
17.68	1.6700957464919455	3.2941449499461406	21.527948287294077	2.477899238431773	2.4285522497889733	20.049754542817027	
17.69	4.288537612345115	3.6980208234976724	19.416219782605804	2.480909675852612	2.607525757499984	19.583101355413447	
17.7	2.72177051126854	2.5725387951233305	20.39026026558606	2.5010696782274806	2.7969487588907573	19.13366464441996	
17.71	1.5360315595867338	2.5386083222605906	20.42701405233049	2.5377907526481445	2.9979154063620728	18.701804341876638	
17.72	2.4115934445515412	3.942487554361833	18.05123578770841	2.590639571322033	3.211647688598062	18.287961792266838	
17.73	3.558820079422471	2.7852506625326496	17.635831707572912	2.6593579159543195	3.439500593187564	17.892736283903957	
17.740000000000002	2.75413139825144	4.537087015710472	17.620904973351333	2.7438344409986835	3.6829292800074787	17.516841793186423	
17.75	3.7332415931043283	4.299659779328237	17.13375584790725	2.8441232111274672	3.943497304218018	17.161189319094657	
17.76	4.06605510541348	5.3588690142316775	14.175886594862035	2.9604138872582144	4.222845630187495	16.826850201953455	
17.77	3.495341073905565	5.17350637538941	15.572029686022585	3.0930493929073726	4.522699181388318	16.515145586233768	
17.78	2.3865007706633143	3.7703288830487067	16.514613451655897	3.2424945425987204	4.844832529999275	16.227617697739376	
17.79	3.5466016376872807	4.305031036870897	16.264527768405745	3.409352342738753	5.191068895466293	15.966127413225452	
17.8	3.641532987745657	6.27512941311619	15.992467972322379	3.5943299205191708	5.563235835661947	15.732834528627802	
17.81	5.660043625104785	7.849610880460715	15.229768395631396	3.798251890539267	5.9631488688488385	15.530303422742533	
17.82	2.398741541309522	5.049363661645565	13.326908178573973	4.022021276879744	6.392548199581346	15.361491763900817	
17.830000000000002	4.13564381754411	6.856369959219638	15.349235482964778	4.2666269709077325	6.853056366258979	15.229862043369327	
17.84	3.9538657846640857	7.608630363387034	15.346896232337327	4.533095808050058	7.346083687757745	15.139374778328449	
17.85	5.16372939704343	6.328944647111401	14.17816507980425	4.8224894081075815	7.872745895159627	15.09459865683126	
17.86	2.705962062030577	8.895307300265067	15.441682818688761	5.135841859379704	8.433722787860836	15.100697470712976	
17.87	6.598598950155593	8.921349484347028	15.405262825229418	5.474139260604458	9.029119014670538	15.163522012368947	
17.88	5.863703403023063	7.549396371018567	14.731219098198876	5.838235352303734	9.65825881157924	15.289567368787436	
17.89	4.398362812710091	11.931706762836136	15.341807173184291	6.228805306704683	10.319474559852955	15.486013694735364	
17.900000000000002	6.302302782499174	10.140407152563851	16.574211083351063	6.646230451895422	11.009825908071337	15.760610477990536	
17.91	7.719994753471199	10.439840324700302	16.38851554518961	7.090517351651519	11.724813069221632	16.1216095513617	
17.92	5.993963841690199	12.879867829574302	15.617436460890973	7.5611439616853575	12.458030974751477	16.577506872305925	
17.93	8.088601377342956	13.764545911743552	18.67303940131327	8.056939165153791	13.200839739723396	17.136784779218264	
17.94	7.551446154030733	14.689423875098424	18.936289008107817	8.575890272023514	13.942017368511546	17.807420013718254	
17.95	8.597008928620621	14.297323934704169	17.745627451934006	9.114990949996841	14.667493430509506	18.596342461897574	
17.96	9.740085412262397	15.369785132600773	18.755791900516414	9.670029858627784	15.360158234168622	19.50863150623035	
17.97	10.467780401310367	15.293923616950734	19.87860436717884	10.235442490185006	15.999878288665293	20.546648812830703	
17.98	10.388019671707848	15.282038068660981	22.260524766658214	10.804136841863256	16.563739036588967	21.708949548473242	
17.990000000000002	11.700615639072158	18.136964710496965	23.6344250868861	11.367428192161988	17.026664555277815	22.989220881000513	
18.0	12.798995011285124	17.292204829214008	24.93300870381874	11.915004698465578	17.36242398309918	24.3751861403012	
18.01	12.227456168297206	17.395197779616833	26.530924223665973	12.435067407941462	17.54513262815677	25.847801302446623	
18.02	14.42222390859818	15.582460507968024	26.068662153731378	12.914566767199092	17.551155029462443	27.38078384265374	
18.03	14.882037936550535	17.210110087608037	28.35441720773801	13.33966766046232	17.361371584034167	28.940833549459544	
18.04	13.350975478017107	16.14317678370243	28.552874465171065	13.696338406453053	16.963513159900206	30.488583147575582	
18.05	13.418845098085363	16.19571746242498	32.79459827200459	13.971151418208157	16.35432740774603	31.98049818308647	
18.06	12.574616518551055	15.331045189131496	34.36309398417752	14.152134153081901	15.541114317986601	33.371549214447796	
18.07	14.18973540765296	14.098282896503907	35.68815229594803	14.229695255427767	14.542359004266704	34.61853065149125	
18.080000000000002	13.919505828860466	14.322107905846414	35.25542552273396	14.197413041182928	13.387114483196687	35.68352110656568	
18.09	14.91526961925205	12.551245947719632	36.84054826170185	14.052682755641062	12.11317803451848	36.53706315907818	
18.1	12.368159534450164	11.878694436963684	37.5128573413228	13.79702312582604	10.764143584435947	37.16047878232782	
18.11	13.236183193993465	8.046512371380159	39.02681599585194	13.43609076162991	9.38584707132934	37.547012538524115	
18.12	14.02186728440201	7.358980876662605	35.749894998265205	12.979294322943359	8.02263294161636	37.70159738117306	
18.13	11.778847449697755	6.660447824893288	38.34111442699869	12.439158587869631	6.714104992674422	37.63940274323864	
18.14	11.134321985458413	5.075149054253685	37.00405425811127	11.830428757583174	5.492663834620785	37.38345844679191	
18.150000000000002	9.784764421334007	4.295313257267698	36.570332432198704	11.1691261176112	4.382177015740665	36.96183479499906	
18.16	13.151250215123827	2.2115969829695366	36.99637870134782	10.471570956669087	3.397654785459208	36.40481459973318	
18.17	9.061953794160353	1.8294234248544812	36.13734729924543	9.753560267585263	2.545887354278122	35.74243317883647	
18.18	7.782167528031237	0.18818074484892633	34.1201210665593	9.02966942170347	1.826634206812316	35.0026027072096	
18.19	7.558985973939386	0.3502036920937728	34.703201663306935	8.312796916505496	1.2342026653128753	34.20989184984557	
18.2	6.886983585760665	1.4615830076055716	33.76500866390175	7.613861830398711	0.7590208442428634	33.384924816173566	
18.21	6.71726370871522	0.18507854886679578	34.17449371099459	6.9417191296446354	0.38915369751342155	32.544269402126965	
18.22	7.171105014607257	1.628558587428389	31.934408108566085	6.303172463551144	0.1115151935662301	31.700687845495004	
18.23	5.445070538615637	-0.670751952812694	31.63670615784527	5.70313054553382	-0.08713036619693743	30.863587424978963	
18.240000000000002	4.259987519703115	-0.08835592439753152	28.55043084335171	5.144788171463056	-0.21950933133598968	30.039581714467648	
18.25	3.2143617929075408	-1.4987289775705919	28.77587706825547	4.629881994285181	-0.29735341121159004	29.233047766147607	
18.26	4.214422895639185	2.2808852498642116	27.475627768784616	4.158917667943473	-0.3311765308978314	28.446658413124528	
18.27	3.80547181459772	-0.4980607089617276	27.635750672584486	3.731428827838625	-0.33013251995092313	27.6818249414353	
18.28	4.9065078202778425	0.5374484814455823	28.65475131038428	3.3461806337395346	-0.3020427839426445	26.939077995363927	
18.29	3.12115881114992	0.1689040143049945	24.50425691299951	3.001385840758428	-0.25342715507168756	26.21834776348974	
18.3	2.6211555897618237	-0.7655186702015023	25.22438165046517	2.6948578629077398	-0.1896402836489181	25.519194298212586	
18.31	1.3968614163591306	-1.4388147506833822	24.81239432181399	2.4241716468681984	-0.11496468185795272	24.840955129513624	
18.32	1.9022636190533717	0.12950063954859095	23.696273987060877	2.1867642252265638	-0.03277393367596697	24.18286795775686	
18.330000000000002	1.5612088237364365	-0.4971706424980323	24.95271696447567	1.9800451574719797	0.05436927245348747	23.544132678358086	
18.34	1.4492037058266647	-0.0065188476964584685	24.06816842186495	1.8014533533330104	0.1445612692135593	22.923970249806207	
18.35	0.705553573666915	0.8914328046631739	23.359310597797972	1.6485278985334162	0.23647797787600705	22.32163758570344	
18.36	2.072009823000566	0.41043230275028597	21.459603830457084	1.5189326513885772	0.3292477245431931	21.736454101501398	
18.37	1.2813699095862376	0.8017992079088936	21.090758458798785	1.410498747750954	0.4223966728658736	21.16779429723589	
18.38	1.1328664267809907	0.6674796106579752	21.168569749261497	1.3212275960838447	0.5157479806811357	20.61510075156805	
18.39	-0.453959326585466	-0.856730801062828	20.25172737315521	1.2493146514569171	0.6093906413054608	20.077868197527046	
18.400000000000002	1.696442680308356	2.1002803956328964	18.768834723455278	1.193139212528989	0.7036019375125648	19.55565271311014	
18.41	1.6469413971969873	1.9748260672165092	19.826731199606606	1.151276759649721	0.7988355474681245	19.04805396764838	
18.42	0.29109445388924293	-0.24080583424861457	16.477995287210327	1.1224817452186304	0.8956628589301125	18.554724943726193	
18.43	2.102747729541109	1.4993557469311514	19.182490318488124	1.1056937162850249	0.9947758941992048	18.075355160811014	
18.44	-0.2585196816637283	0.43380969689298043	19.375838249241994	1.1000172671079207	1.096943033340057	17.609682623939005	
18.45	1.0884575573403583	0.4546295210027428	17.55210708570477	1.104725386617681	1.2030227225491819	17.157478868588925	
18.46	0.8531070680880787	1.3072700180275705	17.630816203961768	1.119239417697191	1.3139300652041954	16.71856382708281	
18.47	-0.16940844439110192	3.176187466980628	16.30046993450659	1.1431316514109808	1.430657918762391	16.292792840610044	
18.48	1.3700914710563585	2.6097797427712224	14.878735829649969	1.1761070955243293	1.5542515432932509	15.880074660863537	
18.490000000000002	2.9245897657837823	2.288363158779708	16.866009161529146	1.2180064595746247	1.6858346022219484	15.480360725289524	
18.5	1.3402556827901084	0.6730663408694229	14.24993343232527	1.2687906655783565	1.8265896922658162	15.093666572406221	
18.51	0.8692556978073489	4.529134593788247	16.97083251531008	1.3285449039588266	1.9777873261214192	14.720063855047407	
18.52	1.8482128081719253	3.0112704989120416	14.041900691129104	1.39746626111366	2.140770712078192	14.359705888431764	
18.53	1.585391598521063	-0.035151186598583184	14.111736467021368	1.4758689813570165	2.3169862563956367	14.012823127673604	
18.54	1.5959174792901265	2.9041552256311745	13.721243533319967	1.5641753752977992	2.5079712686316085	13.679754130692194	
18.55	1.241638151741969	2.2234986893432276	13.805770683047095	1.6629221883157008	2.7153844275822276	13.360945697811097	
18.56	3.1993752290006485	3.348000255011329	12.513349027712321	1.7727545663076345	2.9409949551272607	13.056991086739984	
18.57	2.3559446496209726	3.5847212453199564	12.473822521628245	1.894433175334189	3.186711506592285	12.768636772897489	
18.580000000000002	1.505940652194324	2.5339289412672183	13.741933835230991	2.028830780527093	3.4545705357480396	12.496830315272463	
18.59	2.0754929701365303	5.5712150569004	10.843324954865638	2.1769394596994958	3.746761115606911	12.242736435703225	
18.6	1.6065010350643936	4.26486699981141	11.356620093774298	2.339868869860523	4.0656090404237135	12.00779774299341	
18.61	1.9191860393783031	5.35556179285041	10.937687995009233	2.5188523968202734	4.413593216087679	11.793763565538521	
18.62	2.0844734101342115	6.14680187169529	11.525738779401639	2.715245653334604	4.793319766764686	11.602767218094968	
18.63	1.8077247010188466	4.473191808031203	11.533402143400542	2.9305294555463575	5.207522365612396	11.43737155870844	
18.64	3.9569010971384895	4.753218050838737	11.121061848193737	3.1663059923918593	5.65901658317385	11.3006664889129	
18.650000000000002	3.1486672613487983	7.281107836818181	11.514700436732268	3.424295098939793	6.150671494824582	11.196334407567504	
18.66	4.278277897193133	8.089719026150616	12.10877044874512	3.7063236738614904	6.685327960870639	11.128769858862162	
18.67	3.36478351624772	5.903785577409558	11.927099381375667	4.0143094318624195	7.265721184082925	11.10316455885216	
18.68	4.313651388007752	9.92473821786501	10.981375761541898	4.350236135883741	7.894337441653515	11.12564516631621	
18.69	4.032471153411262	8.361552628787637	11.458062505878287	4.716115440644972	8.573256533360295	11.203367982426588	
18.7	5.865082394954427	10.024713216536986	10.501149063203352	5.113936259193413	9.30391011729145	11.344656154257304	
18.71	5.333214258455105	10.685981153534339	12.909019091847572	5.545590328101583	10.086802061868633	11.55907278165253	
18.72	5.323043803722976	9.990843337253498	12.068576316576156	6.012778580579022	10.921122396189672	11.857508620309162	
18.73	4.921968504619115	10.98797512986474	9.8450248778024	6.516880507424965	11.804300030591744	12.25216095046455	
18.740000000000002	7.387450839118285	10.7024343541068	12.445065970485285	7.058795482185669	12.731433666000774	12.756468639631242	
18.75	6.990056878920086	12.604911127932052	12.518811091923611	7.6387330423928335	13.69465666762543	13.38485639046295	
18.76	8.30707886676149	13.267716206517205	15.187670868456946	8.255968255361823	14.68240089363794	14.15233499366087	
18.77	8.49124075565209	15.792096593808209	14.534221107041521	8.908538076127043	15.67865018457681	15.073787851453115	
18.78	10.629289942032045	18.10879728502138	15.549177871325401	9.592908795742268	16.66220706757565	16.16298240823064	
18.79	10.937707269095245	17.657858548805336	16.99991718563471	10.303598780999415	17.6061352788796	17.43114286569577	
18.8	11.577480098440953	18.89383115905514	17.214672310434757	11.032812643713784	18.477497472448402	18.88516658133055	
18.81	11.258297674967546	20.0878450093716	19.159296616688458	11.770093071861627	19.237643183640607	20.52541276288126	
18.82	13.07853987682153	20.585249862333242	22.98408675619691	12.502085446813346	19.843248280740646	22.343306330448392	
18.830000000000002	15.041831499549668	19.909844230221932	23.637096648083894	13.212451010848781	20.248371742307825	24.318917562658147	
18.84	13.166869943693055	18.971395819102952	27.712509857586337	13.882057332121265	20.40763865419666	26.419044201716694	
18.85	14.778901143395313	19.85282922863945	27.679349652449865	14.489484972090631	20.280541663533835	28.596237787983522	
18.86	13.477254424529505	19.872976467069403	30.97819463835869	15.01195744115309	19.836516624074967	30.78947072309277	
18.87	16.934359662678148	18.13163589893846	32.70716781176451	15.426652290331262	19.060159834851756	32.92681909710777	
18.88	15.415498512301388	18.230844547034003	33.88300166488647	15.712376031611498	17.95561786056423	34.930421536556516	
18.89	16.724461883994284	16.14290852536819	36.944474482935135	15.851386596986362	16.549084047877592	36.723271158145224	
18.900000000000002	14.186016792847012	15.375862332239546	37.639939041500455	15.831178425738527	14.888494281892186	38.237014219638375	
18.91	17.507907222749775	12.088843297432387	39.44776902000318	15.645887601147265	13.040028210206122	39.41929950299615	
18.92	14.990820051536927	10.006927816227085	40.66593350859308	15.29712016688248	11.081774991912678	40.239291939618305	
18.93	15.376777985461151	10.720418066034421	39.76426344719832	14.793974980146313	9.095633391315026	40.69013500765553	
18.94	14.32802234836441	7.049659674838006	43.1904226951887	14.152305513680883	7.159005982985756	40.78801182841446	
18.95	13.152288807886366	5.769632751689069	39.89897326345701	13.393282651754244	5.337788518605915	40.56813620029961	
18.96	14.233478991818165	2.4830070217906166	40.76991134324291	12.541572413534187	3.6817770229884417	40.07880195166793	
18.97	9.975247160798297	1.7677198850591225	39.193264138683894	11.623349470602335	2.222847350346477	39.374766355219954	
18.98	10.959088610031305	1.6023988131029712	38.49499601745529	10.664488425723055	0.9756900310849149	38.511237517615996	
18.990000000000002	10.593432131109767	1.4714450968278512	37.60820454222259	9.689053774043813	-0.05966843758410332	37.539218318488814	
19.0	8.681539280193132	-1.6347496619326933	35.6875637728299	8.718262543909079	-0.8943574571152685	36.502575579356474	
19.01	7.645461946404735	-2.3500340173723555	35.30057469112445	7.769855304940943	-1.5470064165860578	35.43669910712119	
19.02	6.710522077298481	-2.0503108409165303	34.30856443942288	6.857897747885085	-2.0404112983832943	34.36845362140063	
19.03	4.762643325891878	-3.9004130941883672	33.410010056284655	5.99285009315225	-2.398892848544179	33.316958397165465	
19.04	5.219875216125092	-2.645985153052978	31.848067050584895	5.181883257164883	-2.646346341931364	32.29483235141234	
19.05	4.944412204580955	-2.833734724280584	31.221617531203734	4.429279118683246	-2.805012750238068	31.30956339629156	
19.06	3.8104364616202386	-2.130218203591535	29.036777955327686	3.7369191526156285	-2.8947583936332775	30.364828930865354	
19.07	2.8397306209389312	-1.4759723022579778	29.133823578204588	3.104736860873934	-2.9328103036323316	29.46162713133127	
19.080000000000002	2.0508479022837403	-2.3202312623142083	27.974088858460647	2.5311748208586358	-2.9337231219033373	28.59920277033493	
19.09	1.74553207406514	-2.12366990206142	27.79536977240839	2.0135557298095548	-2.909564497437947	27.77574250732997	
19.1	2.8190560599365773	-2.77331676550041	27.3467538242138	1.548431721186091	-2.8701453212555963	26.988888958182912	
19.11	-0.9405624977642881	-3.138615904853369	26.236859444864596	1.1318404694212305	-2.8233361835213677	26.23608420268769	
19.12	0.8149586016856692	-4.727081719894964	27.272133080612125	0.7595418212166231	-2.775339780382856	25.514801924541572	
19.13	0.1156715176809408	-3.57323473199485	23.470172344360293	0.42717165708458016	-2.730995327596182	24.82267747078991	
19.14	1.6031842185154588	-2.4329564948758824	25.348523159983934	0.13038779182468993	-2.694008577655899	24.157585629837588	
19.150000000000002	-0.06197703347598805	-4.2690767236899845	24.015811328646492	-0.13505222432417222	-2.6671992113358622	23.517664442963014	
19.16	1.129787880323108	-2.3659689860428497	22.91236695842748	-0.3732096511179756	-2.6526697898789817	22.901323626190646	
19.17	-2.693337474923336	-3.008722003051358	20.42912835423135	-0.5879378751121451	-2.6519929379973335	22.307226347864354	
19.18	-0.3043935204485037	-3.64327189301219	22.20404187703212	-0.7828431636805986	-2.666325306307093	21.734274686057333	
19.19	-0.662006080657489	-3.121218529148196	20.827934474733865	-0.9612896286008328	-2.6965445789091524	21.18158162169926	
19.2	0.28374064562981327	-1.9682219206626008	20.900723383818793	-1.1263858405308225	-2.74332077285802	20.64845515149795	
19.21	-2.902367380348159	-1.874192512978878	18.74376467773894	-1.2810075493610242	-2.807215167983898	20.134374218794655	
19.22	-1.5624059251333078	-4.776784877526483	19.079856156391465	-1.4277990053973848	-2.888720641234116	19.63897961950504	
19.23	-1.4822141796724557	-3.0871888707189874	19.08216099712989	-1.5692042688888397	-2.9883329472723075	19.162058386299258	
19.240000000000002	-2.1817713027116605	-2.140157520636261	20.107686048738536	-1.7074759613903698	-3.1065694979000544	18.70354364301303	
19.25	-0.6059798661986804	-3.447257686986642	17.867501202858648	-1.8447092308657704	-3.2440209017857646	18.263508240318707	
19.26	-2.2986467410706193	-3.235525830084671	15.964647450332933	-1.9828534473176984	-3.4013547982907455	17.84217360878865	
19.27	-0.06526289485973491	-5.015166577477317	17.753415489509695	-2.1237452858563146	-3.5793531154437335	17.439912392257476	
19.28	-1.1902966679355222	-4.196535650176675	18.583750239470685	-2.269120543941959	-3.7789052351656682	17.0572660451963	
19.29	-1.444140069499175	-2.1068232570338994	16.428793722466803	-2.4206442877523346	-4.001033884262324	16.694956457050093	
19.3	-1.9938275425435386	-4.966261913189208	15.639160288245373	-2.5799209441098405	-4.246879505153846	16.353912601268668	
19.31	-3.784195734946544	-5.886192023971272	16.38872328155434	-2.7485201928252487	-4.517715268878725	16.0352914887636	
19.32	-3.329740167745555	-4.589611308884207	14.36253169629134	-2.9279839484258368	-4.8149219769300835	15.740514533808224	
19.330000000000002	-2.516346517748486	-4.271625339573003	15.646567254726115	-3.1198467137233945	-5.139990225380486	15.471298672707727	
19.34	-2.6158411632827954	-4.216840314380121	15.102593446358908	-3.325637988947265	-5.494482090592851	15.22970319692008	
19.35	-2.2058964501483267	-6.309626590446851	14.786299067540135	-3.5468952993475678	-5.88001515430212	15.018171334362574	
19.36	-4.217128225132677	-5.983181435144058	14.655330167041564	-3.7851598763687253	-6.2982038344777544	14.839587431027121	
19.37	-4.8649383760106435	-6.109141964062392	14.043199581409482	-4.041979648702052	-6.750616030995028	14.697327494345618	
19.38	-3.4208339244746715	-6.487678808470828	14.09627250923432	-4.318894691896026	-7.238682547095938	14.59532358596131	
19.39	-5.386307669917162	-8.204291030374668	13.808351560328509	-4.617425890145153	-7.763612376644672	14.53811741178637	
19.400000000000002	-4.023193792785815	-6.502281314999053	14.805206422668183	-4.939044703108877	-8.32625392253549	14.530922186605062	
19.41	-4.041091670490417	-9.498355106260487	14.651831253543241	-5.285140994846732	-8.926950621617998	14.579664150646215	
19.42	-5.154790073475276	-8.737092719228631	14.201216292518284	-5.656969493173967	-9.56533427022928	14.691019619502256	
19.43	-6.365535121741291	-10.137433349669523	15.385931445513378	-6.055587847778557	-10.24010150138479	14.872412773765141	
19.44	-6.39160813155863	-11.407545942369076	15.586017223085157	-6.481770102588491	-10.948722513157987	15.131984467442674	
19.45	-6.292115800309826	-12.19831405094544	17.212861391880324	-6.935904891358748	-11.687128181338261	15.47848888178973	
19.46	-7.356374053525686	-12.901473993279847	16.78248469887312	-7.417866323233048	-12.449336542417862	15.921120903229115	
19.47	-5.676623989019917	-13.538084612767063	16.402498637261548	-7.926864804420093	-13.227073446760551	16.469222346525846	
19.48	-9.399807377648244	-14.891807119473528	16.02199941095481	-8.46127215041523	-14.009370714381564	17.131864978332434	
19.490000000000002	-9.969299136050964	-13.949027715469002	18.101355812437934	-9.018429319393706	-14.782218099942666	17.91725672297284	
19.5	-10.52050019849195	-16.098120101298537	17.562044319761856	-9.594441484741989	-15.528287979250981	18.83197779636012	
19.51	-10.724407744128145	-16.711860977621757	20.444922792375365	-10.183975111318745	-16.226842157108866	19.88001429375008	
19.52	-12.912372200377497	-16.240553129926322	20.642519603129575	-10.780076808325271	-16.8538797605119	21.061637814562616	
19.53	-11.96046422080845	-17.37303052878636	23.47447503715733	-11.374040117458213	-17.382659775565738	22.37216312949841	
19.54	-12.569786345281658	-19.09762584796641	22.589640571900432	-11.955356955138013	-17.784665129808513	23.800722682330676	
19.55	-12.399793530043864	-18.86828668657196	25.147986969464338	-12.511789123014498	-18.031103737799977	25.329197045499942	
19.56	-12.584685555258663	-18.20393099889815	27.00466748248164	-13.029603417907708	-18.09492439538036	26.93154911699128	
19.57	-14.71437610727764	-18.452752611982103	27.813999515005904	-13.493995906454915	-17.953280042517967	28.573779267807247	
19.580000000000002	-12.977996810961818	-16.776508195388352	31.47690937725637	-13.889725231550806	-17.59019902829425	30.21475783177403	
19.59	-12.396934044562917	-17.712382822046088	34.51063802826793	-14.20193319797913	-16.99914435217361	31.808047656704826	
19.6	-14.631965584106824	-17.112236358365397	34.2251054339704	-14.41710996570406	-16.18500931434903	33.30473337380581	
19.61	-12.965741126907709	-16.145778888867792	33.74778300929704	-14.524107211630161	-15.165125319151528	34.657007794462494	
19.62	-14.341562144149592	-13.540725145367043	34.64634462374047	-14.515090950265007	-13.968924731847345	35.82211406468737	
19.63	-12.432138585268666	-12.137601897107745	36.386036271059695	-14.386294916943863	-12.636145056403725	36.76603470638542	
19.64	-13.064249641162572	-12.875593835946747	37.25056561228343	-14.138469555194275	-11.213719785868161	37.466351125206515	
19.650000000000002	-15.39152222563822	-9.12174534569766	37.41736601957344	-13.776940775522643	-9.7518002701774	37.91376668575783	
19.66	-13.349920735298602	-7.431466413727684	36.75735634290274	-13.311272284472368	-8.299521033879097	38.11209634358974	
19.67	-11.762920897494212	-8.584528998433978	38.5854930868978	-12.754567933174851	-6.901166313684797	38.07678108847463	
19.68	-12.158799433840446	-6.2743704047249045	37.34755334576749	-12.12252325748364	-5.593261951231658	37.8323109994484	
19.69	-11.538928765086917	-2.962174555065724	37.727370419162256	-11.432345545132407	-4.402887685234952	37.40905036156717	
19.7	-9.503267470795958	-2.3263110249799146	39.31585215329785	-10.701683213694208	-3.347238297680082	36.840028372108826	
19.71	-10.729347660934001	-2.391326700486455	34.31319083850406	-9.947665749087097	-2.4342420454777836	36.158110432683436	
19.72	-9.239880276433862	-1.1411895750069816	35.35866871645476	-9.186137199271398	-1.6639192920647634	35.393844521874044	
19.73	-8.177246427114895	1.1066494605493884	34.667046009952365	-8.431109982119708	-1.0301267466930024	34.574054316025475	
19.740000000000002	-8.095708596557964	0.008261786345879152	33.763074900128835	-7.694446263489607	-0.5223842091535463	33.72115335359838	
19.75	-7.070385454289185	-1.317669018489159	32.826082181241	-6.985734297881827	-0.12755570163904503	32.85302340888712	
19.76	-5.598348107067459	1.566935467771983	32.2559017570986	-6.312326853993747	0.16873930860404776	31.98330752721238	
19.77	-5.303813784495473	-0.45437211237727226	30.021464525528156	-5.679491251697449	0.38104074153083006	31.121934337340193	
19.78	-5.952331690698276	1.5546864993067329	30.30385450144228	-5.090635266851456	0.5232756570264175	30.27575726346877	
19.79	-5.700292620934036	1.3037565509096831	28.96644007464994	-4.547568208179804	0.6082647680202333	29.44919355778848	
19.8	-4.8839814719791255	1.5776491997523465	27.593483749793126	-4.0507751000993535	0.6474466059993849	28.644818822745684	
19.81	-3.637990262360951	2.2336435832249153	27.55532472874286	-3.5996800355320238	0.6507697307576639	27.863869170759223	
19.82	-3.387862556484087	-0.7962096681069297	25.298789342178097	-3.1928906726554436	0.6266964320406404	27.106655657555972	
19.830000000000002	-3.6909417604789825	0.5566188994649668	23.811509333191434	-2.8284131861552	0.582283816011221	26.372879787964127	
19.84	-3.12819312420005	2.514074540432894	25.89778989600944	-2.503838316719005	0.5233046693346068	25.66187405760298	
19.85	-3.7584972276610875	1.4762048189312567	24.52655193561819	-2.2164955233573322	0.45439222066807133	24.972768648620796	
19.86	-1.5635903096377728	0.6024336511503757	24.54998626045473	-1.9635795070305462	0.37918751635659	24.304610293841822	
19.87	-1.7961919101013142	-0.6759653487615991	24.450251984527988	-1.7422497511987682	0.3004852287303301	23.656435060249816	
19.88	-2.819638345399799	0.3744526754586995	24.426129282572752	-1.5497079968506322	0.22036689720948122	23.027316370873095	
19.89	-1.3611566773516444	-0.7235132049468125	23.15247666498114	-1.3832555715743153	0.14032325546142055	22.416387697077205	
19.900000000000002	0.09922934152667451	-1.358216184005531	22.54574112630442	-1.2403349325195048	0.061360109144522536	21.822855290350923	
19.91	-1.858234893125926	0.6101996772209036	21.276162135738677	-1.118557385083381	-0.01590846349883681	21.24599839466531	
19.92	0.3028557444269018	0.024710825642759768	22.072008576993113	-1.0157203342651648	-0.09118239744885437	20.685167336256796	
19.93	-1.2467772723332387	-0.8862312706459614	19.351062661145242	-0.9298159412443366	-0.16440924870663612	20.13977617494611	
19.94	-0.6517574713642232	0.21218147656955838	19.244783372301207	-0.8590333154341817	-0.23573057316920157	19.60929649369178	
19.95	-0.6916928529177883	-0.7548968804879015	17.806554101559062	-0.8017558584412414	-0.30543756627080376	19.093249415896242	
19.96	0.6600777260571906	1.4617376768207007	18.988515865480434	-0.7565551549873955	-0.37393630192629124	18.591199395353	
19.97	-0.5458899985975019	-0.41425126260036127	17.610140502223654	-0.7221824566826757	-0.44172025219891936	18.102748238006512	
19.98	-1.818878365448196	1.127972786937115	18.066752010428	-0.6975587472503522	-0.5093495512388079	17.62753036982724	
19.990000000000002	-1.9694331403545045	-1.3275201214626748	17.497937507376715	-0.6817640724885861	-0.5774358856180051	17.16520926336981	


==> data/fig_example_model.dat <==
d1	d2	d3	c1	c2	c3	cest1	cest2	cest3	
0.0	0.0	0.0	0.0	0.0	0.0	3.9524911671399745e-08	3.6949455998350875e-08	-3.0531920974289555e-08	
0.0	0.0	1.0	0.0	0.0	-2.6666666666666665	1.0259193216687165e-06	4.6640519533364384e-07	-2.677972908924849	
0.0	1.0	0.0	10.0	-1.0	0.0	9.975734439082759	-1.2321713125744063	-2.5819230721619035e-07	
1.0	0.0	0.0	-10.0	28.0	0.0	-10.051511385452278	28.316360886851374	9.68991242152847e-09	
0.0	0.0	2.0	0.0	0.0	0.0	0.0002461794400835881	9.476852621609165e-06	1.1862791910798253e-05	
0.0	1.0	1.0	0.0	0.0	0.0	3.779346697458402e-06	0.009263721915513255	0.002817373719541911	
0.0	2.0	0.0	0.0	0.0	0.0	5.651582566885271e-06	6.543956936454394e-06	-3.668574289473873e-07	
1.0	0.0	1.0	0.0	-1.0	0.0	7.410078664858542e-07	-1.010855310615379	6.608319375900003e-06	
1.0	1.0	0.0	0.0	0.0	1.0	3.2226509199066476e-06	6.506202307106498e-06	1.0024531824585936	
2.0	0.0	0.0	0.0	0.0	0.0	4.121229405083111e-06	5.126629475583199e-06	1.4939575827404848e-06	


==> data/fig_example_model_over1.dat <==
d1	d2	d3	c1	c2	c3	cest1	cest2	cest3	
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.0	0.0	1.0	0.0	0.0	-2.6666666666666665	0.0	0.0	-2.6725773329295506	
0.0	1.0	0.0	10.0	-1.0	0.0	9.987761673105538	-0.9990229802728823	0.0	
1.0	0.0	0.0	-10.0	28.0	0.0	-9.997329716449183	27.997801819190915	0.0	
0.0	0.0	2.0	0.0	0.0	0.0	-4.844110227602627e-05	0.0	0.0	
0.0	1.0	1.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.0	2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
1.0	0.0	1.0	0.0	-1.0	0.0	0.0	-1.0000373418452009	0.0	
1.0	1.0	0.0	0.0	0.0	1.0	0.0	0.0	0.9988514189013318	
2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


==> data/fig_example_predict.dat <==
t	x1	x2	x3	y1	y2	y3	
0.0	-8.0	7.0	27.0	-8.0	7.0	27.0	
0.01	-6.581022762188462	6.814745308019678	25.793149148767636	-6.577466821762012	6.813577018812767	25.794290599747043	
0.02	-5.317128889521147	6.58540742359382	24.721765794559204	-5.311260496201745	6.582186462203071	24.72430789659269	
0.03	-4.196171359375242	6.343043720460232	23.76849571661024	-4.189076586613605	6.33732424406317	23.77256464352077	
0.04	-3.2046802869017412	6.10934174599351	22.916342193064875	-3.197284873599914	6.100961043339021	22.921941581011385	
0.05	-2.3287389499797957	5.898943702483425	22.149971982064486	-2.3218169606083734	5.88790725388925	22.15700910971692	
0.06	-1.554645420279015	5.721378159831526	21.456290085007247	-1.548834129981649	5.707778510399336	21.464604955028907	
0.07	-0.8692800694463729	5.582531093787204	20.82452319925401	-0.8650973128783921	5.566492410511251	20.833913610710805	
0.08	-0.26033085674972556	5.4857730944545136	20.24606451097782	-0.2581946501933252	5.467415287651666	20.256306010689887	
0.09	0.2835679654319505	5.432790268376993	19.71423931895909	0.28332076884804014	5.412206181171136	19.725098531226173	
0.1	0.7728104178246	5.4241737679878	19.22402550450558	0.7699068125398907	5.401415311689773	19.2352679443097	
0.11	1.216824053716169	5.459847430118063	18.771794923724283	1.211038585507759	5.434918215343617	18.783188315367713	
0.12	1.6241026192799977	5.539370555451397	18.355092092787178	1.6152433869333565	5.512222395388818	18.36640591006342	
0.13	2.0022877790501328	5.662129555009804	17.972445033226194	1.9901840143173661	5.632661861362631	17.983447462537846	
0.14	2.3582311121873465	5.827476579909045	17.623225176484816	2.3427225660423656	5.795537790519999	17.633677953310546	
0.15	2.6980722471595855	6.034807893579431	17.307541249333294	2.6790002575693475	6.0001984705155	17.31719296309143	
0.16	3.0273128000412797	6.283602988615927	17.026166276708864	3.0045129069541803	6.246079857442981	17.034744482042676	
0.17	3.350885639600382	6.5734307443215245	16.78049164098568	3.3241819783780624	6.532712989070857	16.787693974082952	
0.18	3.6732176659328246	6.9039268647598755	16.572502927164127	3.642418209589598	6.859703597040065	16.57798757508487	
0.19	3.9982748679812525	7.274752712607635	16.40477353877724	3.963168936051857	7.226692524596027	16.40814904172174	
0.2	4.329620094335867	7.685512072956352	16.280466780087046	4.289977511805588	7.633274927184193	16.281281464791398	
0.21	4.67044087769104	8.135656412912503	16.203346919843398	4.626012201810993	8.078909389193328	16.201078402024397	
0.22	5.023552587676367	8.624372336996725	16.177791357069285	4.974070907295653	8.562809900381005	16.17183665270363	
0.23	5.3913903847402045	9.150438671155985	16.208794664445257	5.336575576835905	9.08380782761186	16.198461665378755	
0.24	5.77600344776377	9.71204060820244	16.301955284865475	5.715570155899032	9.640171017539243	16.286456569958595	
0.25	6.179064464426356	10.30652868883999	16.463435749746164	6.112734899169791	10.229367903027619	16.44188601646767	
0.26	6.601800197077951	10.930191534446084	16.69989086220189	6.529312716516838	10.84785348644664	16.67131062099237	
0.27	7.044871779817023	11.578026986699358	17.01833711035535	6.966001620665184	11.490841298295067	16.981665719240265	
0.28	7.508337865691232	12.243415914361778	17.425963435828653	7.422918133477777	12.151986899765259	17.380082677849156	
0.29	7.991532874243234	12.917847549771562	17.929818767356142	7.89948114934814	12.82311555593419	17.87359227926352	
0.3	8.492941270854896	13.590645268482234	18.536420283759625	8.394290556093171	13.493947997616589	18.468752518961995	
0.31	9.010061222337372	14.248747557028064	19.251264254415855	8.904994253738977	14.151876002666128	19.171180504586538	
0.32	9.53926681892912	14.876594059723182	20.078201656680218	9.428152536914883	14.781833519150204	19.984951241564683	
0.33	10.075678052863958	15.456166595401587	21.01864076973073	9.959108806570777	15.366309052823548	20.911826089816024	
0.34	10.613049318728912	15.96723558288551	22.07059064455492	10.491876305823187	15.885547089811517	21.95031559218799	
0.35000000000000003	11.143724083472156	16.387899759337483	23.227949137076024	11.019082249455467	16.318037701817406	23.094964000875535	
0.36	11.658627487980423	16.69544899307664	24.479583116684747	11.531950295068745	16.641310076030457	24.335436672429665	
0.37	12.14742523629917	16.867636166590884	25.808696099999054	12.020434743991702	16.83312582347012	25.65584143720732	
0.38	12.598748833817668	16.88424441412532	27.192519300074242	12.473425779239253	16.872980490907906	27.034363271756078	
0.39	13.000493882562525	16.728824462286777	28.60243325814436	12.879022462983077	16.74379071707688	28.443302973565064	
0.4	13.34037213255105	16.390599940464412	30.00478308353039	13.225046582249085	16.43377781349749	29.849773461079508	
0.41000000000000003	13.606742547713097	15.866377390785072	31.362511622629626	13.49983766243613	15.938412788221315	31.21719354749344	
0.42	13.78906824671388	15.16154855799307	32.63708258625621	13.692712946158501	15.261522640393167	32.507133914297285	
0.43	13.878791362160287	14.290751304519429	33.791179084620524	13.79481981778121	14.416090499702488	33.681924478614846	
0.44	13.869982055212937	13.277429097854805	34.79147195560546	13.799800628270011	13.423999851151882	34.70741894282747	
0.45	13.759919380331592	12.152584175485055	35.61118233186495	13.704396636857195	12.314975053951837	35.55560950279888	
0.46	13.54936310398243	10.952487448555575	36.23207910037711	13.508773086701392	11.124466343271918	36.20675285848272	
0.47000000000000003	13.242548656375893	9.715791612369616	36.64557881064412	13.216556351545854	9.890822182768172	36.65065032329455	
0.48	12.847032522714603	8.48075551990171	36.85283343145051	12.834737664005024	8.652555429659932	36.88690599871103	
0.49	12.373141004939974	7.282427241641308	36.86379639448718	12.373166494636624	7.445440752454031	36.92416426238017	
0.5	11.833307257314116	6.150508712055853	36.69556305203999	11.843919002300812	6.300260609209595	36.77855344125776	
0.51	11.241303308497109	5.107944514571151	36.37027687024807	11.260552285880774	5.241228035144886	36.471655356069924	
0.52	10.611412473410368	4.1705336596128575	35.91274274522468	10.637269188114457	4.285429716770793	36.0281026652413	
0.53	9.957723917903092	3.3470449401267786	35.34846438974261	9.9881985862265	3.442839157722423	35.47354114422258	
0.54	9.293510205434767	2.6400379356988126	34.70191802615226	9.326752640156336	2.7170207061910316	34.83284063918522	
0.55	8.63077992233936	2.0469966149344443	33.99535674879293	8.665148886287396	2.1062314805770277	34.12879455968627	
0.56	7.9799551772669925	1.5615854319374098	33.248086270293875	8.014062395980439	1.6046664374134654	33.38131621698312	
0.5700000000000001	7.34971271570938	1.174887650187134	32.47617016706855	7.382433961576428	1.203715971130237	32.607072141662954	
0.58	6.74700895269403	0.8764940785599584	31.692505464861483	6.777480129692371	0.8930959483061554	31.819513544731404	
0.59	6.177091687314455	0.6553968991083593	30.90704214605703	6.20469412316434	0.6617796178867774	31.029073886835977	
0.6	5.643665600582316	0.5006720067052001	30.12718550566176	5.667994349629679	0.49872450456792417	30.243553739232322	
0.61	5.149063230768272	0.40195718199344344	29.358226328680185	5.169894789950407	0.3933870079881241	29.468555253619865	
0.62	4.694454928583445	0.3497625938827237	28.603768276624546	4.711711542473817	0.3360624301750007	28.70791638088265	
0.63	4.280051403430753	0.33564100195205204	27.866119321914788	4.2937695505259885	0.3180783169147886	27.96411367712761	
0.64	3.905277341490631	0.35224947931258915	27.146624067306803	3.9155777425112372	0.3318713500038997	27.238607267967016	
0.65	3.568978102904908	0.39334888075018165	26.445939871028976	3.576038046551845	0.3709965734435425	26.53212845513308	
0.66	3.2695638466455335	0.453746596251068	25.764252154177434	3.273595864595304	0.43007624488911816	25.84490575323555	
0.67	3.0051492666690267	0.5292137799916762	25.101439025818486	3.0063828691052947	0.5047192682314531	25.176838088584894	
0.68	2.773668396443639	0.6163875310022595	24.457191978270192	2.772335851425579	0.5914236819938448	24.527622378186653	
0.6900000000000001	2.5729697177055137	0.7126680015937221	23.831102348290347	2.569295119890404	0.6874725874759731	23.89684513591722	
0.7000000000000001	2.4008923200392105	0.816118261926108	23.222721195380355	2.395083579420021	0.7908319847694997	23.284046232144174	
0.71	2.2553241369707138	0.9253700974892476	22.631598030476454	2.2475674615895898	0.900054107898608	22.688760251225403	
0.72	2.134248104481102	1.039538317635124	22.057306473107765	2.124704265773767	1.0141891788372035	22.110543958420386	
0.73	2.0357761665253697	1.1581448023294363	21.49945963272774	2.0245783595634306	1.1327068635085742	21.548992826893794	
0.74	1.9581708062791927	1.2810536748761532	20.95771901872761	1.9454236668502816	1.2554290442104024	21.00375060789624	
0.75	1.899859241859443	1.4084159897589674	20.431799429521856	1.885638598955791	1.3824723511912054	20.474514530481272	
0.76	1.859446277022812	1.5406220069362546	19.921472337161557	1.8437993833905422	1.5141985047395452	19.96103878448208	
0.77	1.835718536193678	1.678263631075253	19.426568437759258	1.8186647383684997	1.651175024691595	19.463137006295135	
0.78	1.8276403792078828	1.8221058825986092	18.946979626471766	1.8091718866827944	1.7941452748841689	18.98068402275626	
0.79	1.8343557240232204	1.9730621012325662	18.482662814300163	1.8144383770842434	1.9440024302988004	18.513619410956718	
0.8	1.855183300477918	2.1321768856089443	18.033644614011354	1.833757253410937	2.101771385124454	18.061951830121423	
0.81	1.8896118797186188	2.3006134575857082	17.600027724100773	1.8665921152628882	2.2685952634564295	17.62576499674412	
0.8200000000000001	1.9372949887108342	2.479645148398798	17.181999300703936	1.9125716125533496	2.4457262165795477	17.20522558761388	
0.8300000000000001	1.9980454579393587	2.6706504361983883	16.7798417187686	1.9714837462890593	2.6345199201181995	16.800593467372924	
0.84	2.0718299815364305	2.875110492898871	16.393945822205644	2.0432701530754276	2.8364327170781536	16.412234327466987	
0.85	2.1587644378371853	3.0946082547519698	16.024827108592515	2.128021151673908	3.053020381760502	16.040635124443387	
0.86	2.2591094308340076	3.3308282357596677	15.67314483299054	2.225971040612558	3.2859378780935855	15.686422455541818	
0.87	2.3732656462455695	3.5855577779123404	15.339725715370415	2.3374931396997765	3.5369406613582433	15.350385267845567	
0.88	2.5017703520496077	3.860686573788463	15.025591292426355	2.4630961322210663	3.807884335339372	15.033501078963134	
0.89	2.645294458536453	4.158203394553876	14.73198953785103	2.6034210740963397	4.100721791792704	14.736966377882407	
0.9	2.804639372123452	4.4801894230475785	14.460431747959104	2.7592382252813388	4.417497375616316	14.462232166233257	
0.91	2.9807328771704076	4.8288075916410005	14.212735689547156	2.931442858696724	4.760337619116364	14.211045600194465	
0.92	3.174623280036196	5.206287324557724	13.991076006877758	3.121049201968405	5.131438088756587	13.985498693280821	
0.93	3.3874711175892207	5.614901006988186	13.798041125070737	3.3291827805519683	5.533040776035743	13.788082545566617	
0.9400000000000001	3.620547000660663	6.056915977059577	13.63669324757181	3.557080164094624	5.967389778535654	13.621746304029521	
0.9500000000000001	3.875211494121735	6.534546077790794	13.51063754953816	3.8060664912718694	6.436688543885952	13.489963734755557	
0.96	4.152898729814607	7.049876918542331	13.424096853291054	4.077544388829088	6.9430289069293565	13.396807074053685	
0.97	4.455099932041478	7.604763886992851	13.381992792055767	4.372977540836503	7.488296678253926	13.347026258994036	
0.98	4.783328335987058	8.200700626245586	13.390022686392939	4.693857067070738	8.074049526134253	13.34612476359106	
0.99	5.139068302828283	8.838650254933853	13.454726329216946	5.041653857864306	8.701359554203272	13.400427359176904	
1.0	5.523711795660821	9.518831682579943	13.583537069944446	5.417760045928817	9.370612990590613	13.51713513978413	
1.01	5.93848538037194	10.240453372461802	13.784811588316291	5.82342279565769	10.081259404263541	13.7043631533568	
1.02	6.384370915589368	11.001386904241844	14.067832748435983	6.259673590414186	10.831502864306476	13.971155979609028	
1.03	6.8620007164445544	11.79777770714668	14.442754769715874	6.727223871761288	11.617933970822648	14.327442221805635	
1.04	7.371448014153584	12.623616714736867	14.920364906315275	7.226267414633734	12.43511847351396	14.783827319730086	
1.05	7.912091151971152	13.470243026677899	15.511839722045124	7.756359137014414	13.275116228204144	15.35138706825002	
1.06	8.482394975208477	14.325847171652264	16.228254986402415	8.316202536477835	14.126991807743769	16.041219069745754	
1.07	9.079671074903453	15.174985189567582	17.07991217787768	8.903421707148683	14.97632162685071	16.863831886871523	
1.08	9.699827401350257	15.998182482853313	18.07546709848136	9.514318522574513	15.804774557067034	17.82833685245841	
1.09	10.337112350219432	16.77173981734998	19.220789740628828	10.143619284010976	16.58986312672844	18.94137355370573	
1.1	10.983860069751191	17.4678537436099	20.517486513931203	10.78421586185353	17.304962283949433	20.20570138029034	
1.11	11.630298609348468	18.055161327059935	21.96131222872518	11.426959623638849	17.919713682545574	21.61865769232408	
1.12	12.264480066653643	18.499876893041073	23.540700958055766	12.06056233407925	18.40099254410878	23.170675003627608	
1.1300000000000001	12.872337141047177	18.767649460260042	25.235242038003292	12.67160587631654	18.71454659272205	24.843693406023686	
1.1400000000000001	13.437980694094147	18.826145826415505	27.014784627915233	13.244770865389304	18.82736612539202	26.610098108119182	
1.1500000000000001	13.944109217320582	18.648078469341446	28.839254593924863	13.763182469812588	18.710549711500082	28.432302394184077	
1.16	14.372823655207707	18.214671205509738	30.65969051290418	14.209149027261788	18.34271771936185	30.263446604982637	
1.17	14.70685032112734	17.519175531521178	32.42074970479903	14.565267234642857	17.713588207783232	32.0494720876273	
1.18	14.930469625753014	16.56904359947879	34.06419482667977	14.815349469571467	16.826458570015106	33.73233333532344	
1.19	15.030936163633532	15.387199850602894	35.53371013808138	14.94580911093076	15.699916266738352	35.25456344516828	
1.2	14.999624266527405	14.01130778722999	36.77994989783074	14.946850002757623	14.367679524603819	36.56430993119457	
1.21	14.83297452266127	12.491267593351022	37.765158746623946	14.813494920151667	12.876666563209534	37.62016090510115	
1.22	14.532856812870216	10.884559821697923	38.466585954355274	14.546100997866374	11.28274994030803	38.39505285011529	
1.23	14.106644322838333	9.251269504514942	38.877950029333995	14.15056833249711	9.645996218991812	38.87826391140899	
1.24	13.566613772584853	7.648580059708679	39.00885582809378	13.637894277512094	8.025070413615403	39.075424876514695	
1.25	12.928977221148722	6.126207223605493	38.882362437560005	13.023310521885513	6.472347950871235	39.006523449033914	
1.26	12.212667921784949	4.723136709900665	38.531393031736926	12.32515318575485	5.030175069982824	38.70259267299674	
1.27	11.43791166259219	3.4663076349798025	37.99433620465175	11.563419789777333	3.72902465750051	38.201310467739816	
1.28	10.624997874838462	2.3705657936495093	37.311220963443915	10.758512932778759	2.587053581338299	37.54300938900373	
1.29	9.793164758552201	1.4400429869296372	36.520374455894334	9.930061229279852	1.6111472493465406	36.76709189373973	
1.3	8.959790264445067	0.670220603722631	35.65614033095643	9.096025835298963	0.7988545078183167	35.90943037840478	
1.31	8.139813364737645	0.05026714252538422	34.74755584834784	8.272036565962733	0.14069831455283754	35.00077312242159	
1.32	7.345522095226781	-0.4346834228017836	33.81794681920035	7.471092530742138	-0.3774676739007875	34.06611387101798	
1.33	6.586522700083042	-0.8015921609850174	32.885140008338574	6.703504581666194	-0.7723882532950951	33.12478490984863	
1.34	5.869837192985713	-1.0679849505969914	31.962041315370946	5.976926606718703	-1.0617490598337496	32.1909462670835	
1.35	5.200171127976038	-1.250855086187044	31.057457368831415	5.2966132805051105	-1.2629443411261543	31.27439406293022	
1.36	4.580226562239619	-1.3659469479768562	30.17694106727533	4.665719220032641	-1.3922560715207848	30.381418778713968	
1.37	4.01103076963816	-1.4273554486820796	29.323588010552736	4.085631411992637	-1.464371173651472	29.515635794922446	
1.3800000000000001	3.4922479384878216	-1.447364228286387	28.498719597926332	3.5562850675901965	-1.492165351729099	28.678709382316665	
1.3900000000000001	3.022502416332986	-1.4364304829703187	27.70244794219091	3.076497750294539	-1.4866515605863213	27.870958647814618	
1.4000000000000001	2.5996367824497955	-1.403285445142811	26.934107636836078	2.6442393459539604	-1.4570609669446746	27.09182601202165	
1.41	2.2209453093204683	-1.3550886217495408	26.19257752332078	2.256877512446958	-1.4109885829186155	26.340229342026255	
1.42	1.883367268103744	-1.2976113236419875	25.476508423473113	1.9113822819230006	-1.3545755885902377	25.61481344943517	
1.43	1.5836434734000902	-1.235426506667552	24.784477292983688	1.6044922986839685	-1.2927025118944115	24.91412188196106	
1.44	1.3184397738527602	-1.172092557865139	24.115084240132248	1.332847288330925	-1.2291789044202233	24.23670664332977	
1.45	1.0844432566892204	-1.1103238994407565	23.467010066947264	1.0930912793826355	-1.166920916084243	23.581194285469397	
1.46	0.878433713081421	-1.052144036811047	22.83904526497192	0.8819498470463343	-1.1081115419297218	22.946320459107014	
1.47	0.6973304985793964	-0.9990185333495325	22.23009992552502	0.6962814243984545	-1.0543404984817548	22.330943102986833	
1.48	0.5382276895727665	-0.9519715616720433	21.63920228968708	0.5331163106954302	-1.006727274566949	21.734042846358875	
1.49	0.39842084244221543	-0.9116865824197544	21.06549171162297	0.38968574211806395	-0.9660273166213151	21.15471680190345	
1.5	0.2754069602030231	-0.8785856462988884	20.50820592074812	0.26342374505295285	-0.9327162945885659	20.59216586276173	
1.51	0.16689181332167313	-0.8529004799853126	19.966669364071016	0.15197586758768367	-0.907065417645648	20.04568290003016	
1.52	0.07078458431114759	-0.8347288906488766	19.44028094068087	0.05319454560508796	-0.8892013443610796	19.514640061678012	
1.53	-0.01481159269372001	-0.8240808586523596	18.92850300209506	-0.03487000448378652	-0.8791551703504241	18.99847728297361	
1.54	-0.09161170254506856	-0.8209160480602472	18.430851768315595	-0.11398162042464699	-0.8769023901943988	18.496692212158425	
1.55	-0.16116159133390906	-0.8251745424587469	17.946889343340743	-0.18573090682216037	-0.8823956348763857	18.008831801716028	
1.56	-0.22485491750339842	-0.8368000525121733	17.476217282292808	-0.2515526529536987	-0.8955893333972038	17.534485482003767	
1.57	-0.283948080723036	-0.8557595945307616	17.01847160508655	-0.31274088554609647	-0.9164607356120735	17.073279885824796	
1.58	-0.3395768513123749	-0.8820581656031228	16.573319064264282	-0.3704659552426706	-0.945025544661647	16.624874893027304	
1.59	-0.3927719025838489	-0.9157510052003014	16.140454620085457	-0.42579035889178535	-0.9813510655248885	16.188960977938134	
1.6	-0.444473290507475	-0.9569539674477594	15.719599991108595	-0.4796837340532631	-1.0255671409318488	15.765257699878497	
1.61	-0.4955454751423078	-1.005851292067845	15.310503057253072	-0.533038599029918	-1.0778741904998477	15.35351309339009	
1.62	-0.5467928031284268	-1.0627014194819813	14.9129380104026	-0.5866857599409613	-1.1385498120543138	14.953503933004566	
1.6300000000000001	-0.5989720616729088	-1.1278432201483082	14.526706604216086	-0.6414077682449811	-1.2079548083790643	14.565037144880502	
1.6400000000000001	-0.65280253720364	-1.2017042950332797	14.151640166800572	-0.6979481244628276	-1.2865430727353036	14.187952110809801	
1.6500000000000001	-0.7089787845654605	-1.2848059668329999	13.787602373328685	-0.7570265542640456	-1.3748646496911823	13.82212368158813	
1.6600000000000001	-0.7681866672207665	-1.377764604141074	13.434492784242291	-0.8193547405619301	-1.4735678472952083	13.467466142147511	
1.67	-0.8311136176800962	-1.4812983675656388	13.092251662229422	-0.885646066793738	-1.5834069048077892	13.123938612966649	
1.68	-0.8984555361405655	-1.5962372676180907	12.760866182128254	-0.9566222835491425	-1.7052526355450168	12.79155197372991	
1.69	-0.9709230843484543	-1.723534108124789	12.44037813204914	-1.0330200577070512	-1.8401034208504599	12.470377392608109	
1.7	-1.0492501317022884	-1.8642738889130794	12.13089320400542	-1.115600363240969	-1.9890939312108329	12.160556544533913	
1.71	-1.1342071106127163	-2.01967924152291	11.832591972343998	-1.2051636728530282	-2.153498950531311	11.862313601844964	
1.72	-1.2266220381355057	-2.1911094716953627	11.545742658266557	-1.3025739095968405	-2.3347296795863164	11.575969080667694	
1.73	-1.327398170685889	-2.3800632920363127	11.270716731583688	-1.4087664671186064	-2.534345053273253	11.301957743871851	
1.74	-1.4374826221988164	-2.5882276445783226	11.008012431921607	-1.524721330327364	-2.754096307914448	11.040854155619076	
1.75	-1.557904455731933	-2.8174622512769334	10.758276208576811	-1.6515045755270343	-2.995906796297759	10.793395365307815	
1.76	-1.6897797665195216	-3.069813515960509	10.522331782324866	-1.790270991892257	-3.261887453546885	10.56051342813046	
1.77	-1.8343256534647217	-3.347521225162417	10.301215808936252	-1.9422785016974173	-3.554341334437514	10.343373873230448	
1.78	-1.992869896563764	-3.653026711137672	10.09621976426043	-2.108896390132351	-3.8757702164547236	10.143420990817447	
1.79	-2.1668567538371297	-3.988980114425675	9.908939778967522	-2.2916097205948214	-4.2288790509661895	9.96243156340585	
1.8	-2.3578513981143674	-4.358242521148291	9.741336088971554	-2.4920226764673856	-4.616573720238852	9.80257864950587	
1.81	-2.5675455140192898	-4.763878750232485	9.595803767559131	-2.711863570386269	-5.041947558026704	9.666507028096426	
1.82	-2.7977665755022842	-5.2091365657467374	9.475256405247425	-2.9529942620098595	-5.50825209145734	9.557421912209154	
1.83	-3.0504933242664585	-5.697408089540492	9.383224403395408	-3.217426725294442	-6.0188474619449295	9.479192539952763	
1.84	-3.3278636713327168	-6.232175772495427	9.323968080852103	-3.5073172266304065	-6.577141223916064	9.436469340206388	
1.85	-3.6321228746555794	-6.816957083737664	9.30260483843165	-3.8249129592509936	-7.186514204336052	9.434814094318735	
1.86	-3.965634859603757	-7.455172754886238	9.325250089932593	-4.172562718058458	-7.850166611070447	9.480842110602056	
1.87	-4.330852712844428	-8.149992680456387	9.399175458531493	-4.552680289213828	-8.570941100267428	9.58238111403368	
1.8800000000000001	-4.730287113815894	-8.90411783130305	9.532981125207296	-4.967700440976548	-9.351072477472364	9.748633516965917	
1.8900000000000001	-5.166436911021594	-9.719484681360186	9.73675411678383	-5.419995599555797	-10.191856188681388	9.990316175668315	
1.9000000000000001	-5.641685934563219	-10.596877219138781	10.022198145022474	-5.911759756211717	-11.093220494711073	10.319761520744535	
1.9100000000000001	-6.158173343202015	-11.535430592962804	10.402721178692442	-6.444866748749842	-12.053187002526673	10.750964036193553	
1.92	-6.717644804237366	-12.53201043892225	10.89346693054613	-7.020710060551931	-13.067204227171395	11.299556061884866	
1.93	-7.32128531700711	-13.580451727669116	11.51126774269339	-7.6400047381689165	-14.127341625174534	11.982659211029318	
1.94	-7.969382266852111	-14.67065609451455	12.274260269260965	-8.30240287893199	-15.221375369197698	12.818330028496687	
1.95	-8.66098687699903	-15.787586051299279	13.201289851957789	-9.006185695441731	-16.331788689413663	13.824873490650754	
1.96	-9.393536703032554	-16.91022305300667	14.310957230456882	-9.747837902945276	-17.434797273404588	15.019634807866058	
1.97	-10.162377600210569	-18.010583640857607	15.620128474587466	-10.521578213955056	-18.499496034148702	16.417328915159207	
1.98	-10.960274191836724	-19.052982500073043	17.14196529203868	-11.31888492231893	-19.487371132976925	18.02786769669753	
1.99	-11.776911985427374	-19.993854450240594	18.883307671278747	-12.128031893505925	-20.352502730231738	19.853531124180883	
2.0	-12.598429654352039	-20.78244192275052	20.841380068706684	-12.933716829164881	-21.042735545815418	21.88570400126555	
2.0100000000000002	-13.407188505670977	-21.362657315619487	23.00062635134569	-13.716946092220985	-21.502123474143346	24.101911416986066	
2.02	-14.181762897599375	-21.676554600816974	25.32948759145149	-14.455223490098817	-21.675045666181067	26.463055409389938	
2.0300000000000002	-14.897416582405171	-21.66953232201117	27.77827112685089	-15.123192906768768	-21.51182262036267	28.912120043022135	
2.04	-15.526892767063288	-21.296709083746293	30.27872209294865	-15.693633309113238	-20.97522929858626	31.374841780272526	
2.05	-16.04203351268932	-20.530286036581714	32.7464397884108	-16.139403064629455	-20.04766544066893	33.76354571495125	
2.06	-16.415944019994928	-19.366413100020388	35.08650692373133	-16.435508346265976	-18.736802118502048	35.983760092841806	
2.07	-16.625156572313053	-17.829397583011662	37.20181536535987	-16.561375004468857	-17.078444905365373	37.94329551885591	
2.08	-16.652177943887505	-15.972626419008868	39.0036266323853	-16.503162921753287	-15.135620474241822	39.56260550209891	
2.09	-16.487591863069117	-13.875074234242547	40.421961175737124	-16.25553509722625	-12.993428635709884	40.78412976715124	
2.1	-16.13125723595711	-11.632927085989339	41.41388960695012	-15.822374522771153	-10.749556611085882	41.57873769572703	
2.11	-15.592628676496387	-9.348908267150964	41.967678130344446	-15.216703845829887	-8.5036421210973	41.947774799963796	
2.12	-14.889874657687677	-7.120751218437448	42.102017791727825	-14.459380528493744	-6.346452066373062	41.92040867266734	
2.13	-14.04808321738636	-5.031369452969486	41.86086117915926	-13.577115236169162	-4.35151447380469	41.547352068234424	
2.14	-13.096883494398117	-3.1424255631728863	41.30535084880119	-12.5999962459971	-2.5704732914836836	40.89236680691063	
2.15	-12.067775124434638	-1.4921574924946923	40.50456331330469	-11.55899933826826	-1.0322497796976706	40.02365368444293	
2.16	-10.991817839000447	-0.09642572041971986	39.5275375378964	-10.483859136760916	0.25483849697732897	39.006737079630575	
2.17	-9.897708723574139	1.0474671205511958	38.43706092653104	-9.401431490383812	1.2988655395924011	37.89941582389204	
2.18	-8.810422169412245	1.9559062152014013	37.28597208934949	-8.334587090849567	2.119442558112296	36.749054332705	
2.19	-7.750541743494337	2.653952728972486	36.11574678527052	-7.3018121349484915	2.7430331379118202	35.59194878222591	
2.2	-6.734097366273724	3.1710184344386443	34.9567926911214	-6.317130559063401	3.1990952885713346	34.45401218671067	
2.21	-5.772696790089606	3.53753834039214	33.82972473577501	-5.3903939137406525	3.517202454669662	33.35228444910673	
2.22	-4.873997709430468	3.7826789497124667	32.74720583971886	-4.52777983818232	3.7251478046494837	32.29676482128412	
2.23	-4.0422830875031055	3.9329565728726386	31.715846374857435	-3.7323769066359285	3.847859789244182	31.292214509811473	
2.24	-3.27905057682604	4.011583200025503	30.737927156539687	-3.00475973946667	3.9069462436551916	30.339731484598722	
2.25	-2.583621728879904	4.038279862067639	29.812849023875813	-2.3435692790216933	3.9206282012852784	29.438044203184994	
2.2600000000000002	-1.9536684697946898	4.029417748909655	28.938252647796528	-1.7460021930959728	3.9039433395729604	28.584488269451928	
2.27	-1.385676178849323	3.9983260375494414	28.110843273395883	-1.208237462780016	3.8690759708844538	27.775712782387824	
2.2800000000000002	-0.8753284958431482	3.9556794902472032	27.3269635076815	-0.7257866529155683	3.825743299329509	27.008161405306794	
2.29	-0.41781546149949633	3.909902097711063	26.58296851909417	-0.29377226172984505	3.7815838221800675	26.278379948773477	
2.3000000000000003	-0.008076237917268414	3.8675512417740774	25.875452573971703	0.09285583384128338	3.7425211471760425	25.583195665402815	
2.31	0.3590153003958534	3.8336665722821994	25.2013727922373	0.43915555903879366	3.7130907880893673	24.919809765649298	
2.32	0.6885165612292423	3.812073478842665	24.558101873815794	0.7500765390259008	3.6967223641852867	24.28583058463209	
2.33	0.9853222569445703	3.805642349279585	23.94343622204131	1.030378705323979	3.695980292428539	23.679270907373294	
2.34	1.2540927442755132	3.81650897318797	23.355580740843426	1.284571943847807	3.7127676455913226	23.09852729754295	
2.35	1.499222936164735	3.8462525145533215	22.793117253526262	1.5168930113670551	3.7484903354484995	22.542347162832897	
2.36	1.7248181945547056	3.8960451259268782	22.254971291599528	1.731287419828109	3.8041953089797245	22.009796344184963	
2.37	1.9346899152828998	3.9667717259944615	21.740378866838714	1.9314096629813953	3.8806808117692775	21.500228017534262	
2.38	2.1323618548174745	4.059125933533776	21.24885753244063	2.1206326666838256	3.978584621845437	21.01325654663427	
2.39	2.321081295989104	4.17368696130326	20.780183647159344	2.302061269985067	4.0984546345602	20.548737674804265	
2.4	2.5038391058701146	4.31097766524361	20.33437584870358	2.478553728192733	4.2408018065832955	20.10675493610077	
2.41	2.683390207376421	4.4715092264093865	19.91168563018608	2.65274297121902	4.406140810098018	19.68761294071786	
2.42	2.8622769948080116	4.655812245268193	19.512594259507363	2.827060590288216	4.595017783539166	19.29183673382505	
2.43	3.042852259986534	4.864457170551982	19.137816065630833	3.0037597613667084	4.808028267621496	18.92017728758472	
2.44	3.2273011028932936	5.098064597247821	18.788307545266644	3.184936800087442	5.045825676401157	18.57362259862017	
2.45	3.4176621517498074	5.3573051808588135	18.4652815034923	3.372552129980149	5.309119715458184	18.253413603863034	
2.46	3.6158458930871213	5.642890441741633	18.170225932707975	3.5684485891880864	5.598665907480797	17.96106461248612	
2.47	3.8236520642593685	5.955552228289678	17.90492709219169	3.774368319982335	5.915244294182595	17.69838801733939	
2.48	4.0427741838660225	6.2960179145195	17.671496444054977	3.991956473381455	6.259634503399285	17.46752279364923	
2.49	4.274812666567376	6.6649650461247445	17.4723986598774	4.222772488810395	6.632571022870143	17.27096416016231	
2.5	4.521281127282662	7.062964200087079	17.31048133740014	4.468298501719358	7.034684188306554	17.11159482740357	
2.5100000000000002	4.78359832478251	7.4904126020912685	17.189004299414268	4.729931679892156	7.4664332056021685	16.99271627730702	
2.52	5.063070226662765	7.947452791022959	17.111664647478783	5.008965210819458	7.928025186126022	16.91807606844253	
2.5300000000000002	5.36086668504774	8.433870614912127	17.08261374207322	5.306562777317772	8.419314097147936	16.891887146029966	
2.54	5.677997212370244	8.948966842683971	17.106462280789962	5.623731358574224	8.93967352944433	16.918835135932426	
2.5500000000000003	6.015290346576519	9.491396676080303	17.188269646171175	5.961297193798004	9.487837184133806	17.004069601820074	
2.56	6.373353022323608	10.058991184165805	17.333510438780756	6.319882757353086	10.061705809873914	17.153174757791597	
2.57	6.752450815186181	10.648605361998403	17.54798812608848	6.699784563690345	10.658193078909399	17.372090113654032	
2.58	7.152476103499319	11.255874135273592	17.83773302831455	7.100914051255834	11.272996990614743	17.666997417412347	
2.59	7.5728495556704605	11.87500195357229	18.208807872524996	7.522721698425339	11.900363510691777	18.044147408507843	
2.6	8.012416606695131	12.498544122332886	18.66704430116269	7.964086220041989	12.532868106606948	18.509585737570752	
2.61	8.469335333796561	13.117206748407721	19.21772077477484	8.423199652485996	13.161204289594739	19.068821950116774	
2.62	8.940960080062005	13.719700612700397	19.865154273381947	8.897447253667314	13.774021545570122	19.72641706952621	
2.63	9.423726109351788	14.292683740868531	20.612177922130854	9.383288470551388	14.35785182964548	20.485460859739185	
2.64	9.9130405757583	14.820827443078338	21.459476666875794	9.876145226829419	14.897163798949245	21.346909848101852	
2.65	10.403192834437348	15.287044075451718	22.40485112358767	10.370305551647593	15.37458266653901	22.30879663288528	
2.66	10.88733271164843	15.672953002116381	23.442712109493307	10.858890661408774	15.771333301205168	23.36567342723642	
2.67	11.357461540384337	15.959580479408206	24.56330739944609	11.33384399422426	16.067943738427427	24.507862735230933	
2.68	11.804577149670365	16.12838252220449	25.752282604389702	11.786057559451987	16.245266422158803	25.720933505274054	
2.69	12.218845530976655	16.162464343587782	26.99044241719831	12.205563789601296	16.285743815040654	26.985447505209216	
2.7	12.589839610167738	16.047930655987358	28.253848487022783	12.581765923674139	16.174801829146542	28.277019412445167	
2.71	12.906982672081746	15.775373153795957	29.51444100779214	12.903849014391959	15.90236558224963	29.566899119565697	
2.72	13.160222787307848	15.341388947839219	30.741281787543972	13.161473661630367	15.464453138678014	30.82324008839653	
2.73	13.34037188136196	14.74938378182624	31.90199395599527	13.345204831940137	14.86414255844608	32.01263189058654	
2.74	13.439808565490742	14.010183219952019	32.96481600991298	13.44713267889515	14.112156624687705	33.10214824032178	
2.75	13.453008819202998	13.141817686081595	33.90075859321791	13.461482681906663	13.22674976383073	34.06165018272885	
2.7600000000000002	13.377030312164418	12.168703554808035	34.685647971912275	13.385103350132919	12.232863416551572	34.865938271876914	
2.77	13.211803636552554	11.12008711309042	35.301814013969654	13.21780330559189	11.160583499095553	35.49654940492512	
2.7800000000000002	12.960127883456886	10.027781779158012	35.73916844933978	12.962349857400955	10.042786096804134	35.94291276169503	
2.79	12.62765545817498	8.924132788749148	35.995521457228676	12.62445092560945	8.912965284733856	36.202717110220384	
2.8000000000000003	12.2224958570675	7.839680222751289	36.07614492682865	12.21237349023122	7.8028149811648095	36.28147167642554	
2.81	11.754724118985038	6.801342029402005	35.99266766579796	11.736428211077998	6.740287472876916	36.19134591430307	
2.82	11.235793824414758	5.831035259871927	35.761606512061434	11.208359582749505	5.748135904277215	35.94961455194098	
2.83	10.677885784588993	4.9450100958683665	35.40259058304289	10.64067434738224	4.843179668521625	35.57680413279476	
2.84	10.093277250618081	4.153808560935384	34.936615988181806	10.045981310328298	4.036273834564377	35.0948310079395	
2.85	9.493820686140115	3.462551867683354	34.38466904689937	9.43644615544856	3.332602327662068	34.525552884648626	
2.86	8.890498698156964	2.871744349534479	33.766519695815745	8.823327549101379	2.7325273530948087	33.88950228940546	
2.87	8.293117075242899	2.378187399779628	33.09995752104623	8.216659274797388	2.232556387464143	33.2050907615065	
2.88	7.710089230855358	1.9759583355534103	32.40034408406601	7.625028939517522	1.8263759337432441	32.48815095035417	
2.89	7.1483672888239616	1.657340894601454	31.680480763368468	7.0555051289695	1.5058312492794628	31.75180959577498	
2.9	6.613479533374789	1.4136248414611594	30.950709314932105	6.513680156673181	1.261765072641654	31.006607874587118	
2.91	6.109558271021335	1.2357611820039573	30.21909942446593	6.003704407898647	1.084702904208711	30.260711986959244	
2.92	5.639490401706125	1.1148566888439224	29.491768864082484	5.528443761147231	0.96536565426646	29.520257757134136	
2.93	5.2050601249600605	1.0425217827464208	28.773207890306104	5.089630545210241	0.8950276659807985	28.789697848471107	
2.94	4.807123138020268	1.0110968845986132	28.066599441512373	4.688045950098443	0.8657464179802341	28.072141388437753	
2.95	4.445770296592555	1.0137768426771638	27.374112084327106	4.323690747778692	0.8704855986734671	27.36966217749982	
2.96	4.120464491603148	1.0446560769671005	26.69715009657997	3.995928213146506	0.9031561260343038	26.683559702177927	
2.97	3.830212120525986	1.098728150698911	26.036561103776336	3.7036611610274752	0.9586097178204809	26.014574950141682	
2.98	3.5736773309147805	1.1718427724228504	25.392801639266413	3.4454497137791993	1.0325893987852865	25.3630606554785	
2.99	3.3492954091207587	1.2606429256456535	24.766065387607405	3.2196278910483764	1.1216601511716824	24.72911227927332	
3.0	3.1553661725839133	1.3624903368135657	24.15637948613505	3.024398930420866	1.223128297588905	24.112665395362804	
3.0100000000000002	2.9901314431366712	1.4753862594826133	23.563675435085546	2.8579141016870815	1.3349568228218982	23.513566652886226	
3.02	2.8518387255557025	1.5978936407813835	22.987841312420496	2.718337280183424	1.4556828349045785	22.93162535722261	
3.0300000000000002	2.738789445137921	1.7290638908372684	22.428757617246262	2.6038929718246835	1.5843403744046214	22.3666479972036	
3.04	2.6493765251707275	1.8683696885725853	21.886323104884145	2.512904056955346	1.7203899681056392	21.818462922653833	
3.0500000000000003	2.582114185683735	2.0156447585290818	21.360473490039375	2.4438212645129456	1.8636557509757674	21.28693753261262	
3.06	2.5356586086179145	2.171031764491544	20.851195378047972	2.3952429885446893	2.014271452467149	20.77199069947153	
3.0700000000000003	2.5088201603258975	2.3349382522738344	20.35853721844343	2.3659266192339303	2.1726349364396715	20.27360217356643	
3.08	2.500570548425626	2.5079994508771035	19.882618857144013	2.354795091476593	2.3393699812922417	19.791820628413042	
3.09	2.510048462160992	2.691046731760108	19.42364134863532	2.360942469772794	2.51529397991661	19.32677206304613	
3.1	2.5365664966670054	2.8850807333727504	18.981898555518708	2.3836403984821857	2.7013908237620017	18.87866992812027	
3.11	2.579604243396112	3.091252793545519	18.557788553080876	2.4223276915490777	2.8987934782353726	18.447824412420196	
3.12	2.6388049491583483	3.310848029297804	18.151827348159316	2.4766101667078058	3.1087665459728235	18.034655048698315	
3.13	2.7139749399766164	3.545270540723416	17.764666068233158	2.5462577019421397	3.33269318004445	17.639705859177543	
3.14	2.8050777594254694	3.7960318425633117	17.397110405784982	2.631198587003161	3.572064836657007	17.26366288889921	
3.15	2.912229018038052	4.064739225656053	17.050143251036673	2.731514409177287	3.8284716421356233	16.907374817641404	
3.16	3.0356905957299167	4.353083575319115	16.72495096174315	2.8474344390228765	4.103592995997611	16.57187717338004	
3.17	3.1758638746677232	4.662825916424074	16.42295393765331	2.9793291199031144	4.39918783164189	16.258420769453117	
3.18	3.3332812036886437	4.995781098599271	16.14584132514733	3.1277029788956363	4.717081987640617	15.96850399367184	
3.19	3.508601183643277	5.353793017570944	15.895610203493076	3.2931903675020964	5.059149666311249	15.70391004051504	
3.2	3.702593271085099	5.73870657376088	15.674607343114717	3.476541703182399	5.427292074873096	15.466746832321556	
3.21	3.916126860117319	6.1523279941681475	15.485577650640616	3.678616780512581	5.823405893970021	15.259495108507558	
3.22	4.150159312787735	6.596371905794005	15.331717154276355	3.900373741771472	6.249341268781557	15.085060129281004	
3.23	4.405715031979396	7.072393055329057	15.216725740701381	4.142851363218517	6.706846017767979	14.946824910313598	
3.24	4.683856636103231	7.581698317218646	15.144857678054942	4.407145507323189	7.197492147114691	14.848704132862752	
3.25	4.9856493204661545	8.125234629036042	15.120967970217967	4.694380591205818	7.722580758940119	14.795197873836479	
3.2600000000000002	5.3121194901888575	8.703448493094324	15.150552587597275	5.005676921550345	8.283021441332544	14.791444300293795	
3.27	5.664208749546708	9.316112683226441	15.23978061961866	5.342114746248747	8.879182228279983	14.843270472873478	
3.2800000000000002	6.042722191372468	9.96211585150031	15.39551412806016	5.704684147904796	9.510704534752813	14.957227279549999	
3.29	6.448221546675882	10.639214898500649	15.625244591918094	6.094187789815318	10.176272205684686	15.1405536026465	
3.3000000000000003	6.880929862735549	11.343746283156204	15.937008409039533	6.511175132867528	10.873347584020069	15.401162927467375	
3.31	7.340623010432173	12.070306401646189	16.339243308384543	6.955831723446875	11.597864982592036	15.747531065113566	
3.3200000000000003	7.8264836554766415	12.811407995040742	16.84051125582579	7.427851659896987	12.343882484262362	16.188508591664295	
3.33	8.336943304145318	13.557128608155343	17.44913370181581	7.926290460970538	13.10321538579693	16.73304380738885	
3.34	8.869510727968478	14.294796368978165	18.17269757394736	8.449398502177486	13.865079420815933	17.3897768577259	
3.35	9.420588818320415	15.008760021759114	19.017388793837103	8.9944358662487	14.615771997238319	18.166465999806015	
3.36	9.985281921860464	15.680290146850524	19.98711009776352	9.55746945634535	15.338419693993572	19.069207022073847	
3.37	10.557216977812347	16.287680884935025	21.082440220090046	10.133178992967467	16.012890228869225	20.101506703632545	
3.38	11.128451233333125	16.806708305321635	22.299692639683013	10.71470413259326	16.61601510112715	21.263276010989994	
3.39	11.689390183901928	17.211426506321555	23.62971194941975	11.293510757135858	17.12207467980733	22.549596893732915	
3.4	12.228879021748332	17.475486494076538	25.05693212222426	11.859373245400047	17.503789792752812	23.949570346628732	
3.41	12.734347579605572	17.573819282400542	26.55870711808082	12.400412492964193	17.7337035871845	25.445336877998407	
3.42	13.192127877496063	17.484700315155003	28.105159780417793	12.90331811992387	17.78608668844045	27.011469772644936	
3.43	13.588115214195179	17.192260022131666	29.659799822754245	13.353857299530072	17.639438280816833	28.614939294301568	
3.44	13.90841717234152	16.688710039807894	31.180949034786384	13.737376702732481	17.278826388816615	30.215955347156754	
3.45	14.14015173983354	15.976170144524374	32.62403151461952	14.039615551898935	16.6983783084469	31.76968327805887	
3.46	14.272397395805747	15.067768822574747	33.94467003805681	14.247629055830123	15.903013987561023	33.2290471269994	
3.47	14.297069868893598	13.987683629261403	35.10208539831889	14.350743735621304	14.909475535940562	34.54804573587503	
3.48	14.209665272283035	12.769948278339081	36.062433054424105	14.341451237009199	13.746221993357791	35.6853175246775	
3.49	14.009670476604084	11.455662888690785	36.80169665518518	14.216126373408695	12.45131302002712	36.607968846212096	
3.5	13.70078845009454	10.089992228126	37.30728617085737	13.975452783649073	11.069502463193146	37.29426204561349	
3.5100000000000002	13.290701146487532	8.718305965292346	37.57851052523449	13.62449878887077	9.6488856051311	37.734839109921936	
3.52	12.790521423518117	7.382695948689607	37.625635227468074	13.172368895612871	8.236617310422421	37.93290485832749	
3.5300000000000002	12.214068987786604	6.119061094553437	37.46803902753238	12.6315704891793	6.875348109848604	37.90284784712846	
3.54	11.576883911579925	4.955295199355209	37.131468366615934	12.017203492676195	5.600354657352031	37.66799111981721	
3.5500000000000003	10.895221026407729	3.9105711029061316	36.64511745572124	11.345798390827156	4.4380316583509405	37.257319316834504	
3.56	10.18522187424688	2.9954482386994257	36.039151630883865	10.634344944100626	3.4053869551525384	36.70252044615895	
3.5700000000000003	9.462122237815825	2.2129078691303987	35.342454713617116	9.899423379182995	2.5105036541717434	36.03538231552038	
3.58	8.73968278441463	1.5597493760026446	34.581127973381754	9.156425606403182	1.7538569706955727	35.28559467881871	
3.59	8.029781385678904	1.028174600603048	33.77758210297629	8.419012289026343	1.1299227117435469	34.47937930032485	
3.6	7.34229981251616	0.6073544709781109	32.95024616150095	7.698770179854936	0.628907768711862	33.63876209446158	
3.61	6.685053269449758	0.28476419000909936	32.11363430210051	7.005159486608283	0.23837385285651164	32.781467034255854	
3.62	6.063875476594843	0.04727771185968521	31.27870028437293	6.3454596552179225	-0.055421191881808496	31.921110504958488	
3.63	5.48280049682568	-0.11801877853783127	30.45335656227553	5.7249364833699605	-0.26645463281454074	31.067701870206847	
3.64	4.9442879819769505	-0.223267270792171	29.64303006621409	5.147044201904657	-0.4081820397077274	30.228235756509044	
3.65	4.449464415007295	-0.2794954173133241	28.851204622546373	4.613684518126974	-0.4930367346558244	29.40730370078621	
3.66	3.9983482149003127	-0.2964498603852138	28.079900838945452	4.125456197509336	-0.5321514826640515	28.60766186662618	
3.67	3.5901025793108996	-0.2825360005826978	27.330085122645723	3.681905670569705	-0.5352402905638073	27.830719544268756	
3.68	3.223231777376942	-0.24485430030864924	26.601994577948915	3.281776686372941	-0.5105862582501826	27.076943756926852	
3.69	2.8957665024286023	-0.18928414095569443	25.895388290029526	2.9232111718661087	-0.46511252171567874	26.346172529630618	
3.7	2.605420171058903	-0.12059830026926521	25.20973335674912	2.6039326287596407	-0.40449350883097046	25.637851393882254	
3.71	2.3497177505433493	-0.04258995302481203	24.544338123838664	2.3213984012440405	-0.33328947349839894	24.95120428995702	
3.72	2.1261009052877777	0.041798458137309064	23.89844268139445	2.0729238285079528	-0.2550875746312269	24.285352028353863	
3.73	1.9320106927688254	0.13035180520358336	23.27127846676861	1.8557811658815058	-0.17264031670465743	23.639390157571714	
3.74	1.7649527544225112	0.22146804663277375	22.662104777306464	1.6672777091546402	-0.08799553583991837	23.012437814091186	
3.75	1.622542365363722	0.31405719700259205	22.0702289969815	1.5048135401875689	-0.0026136550985685902	22.40366539632482	
3.7600000000000002	1.5025366636843143	0.40745243962976224	21.49501584901421	1.3659205340846778	0.08252952757333326	21.812307615683583	
3.77	1.4028629618649873	0.5013314908238236	20.93589080417109	1.2482928250014844	0.16685215883773674	21.23766766403456	
3.7800000000000002	1.321629684776981	0.5956531033628581	20.39233866318803	1.1498097810173111	0.2500883152879806	20.679116591950052	
3.79	1.257130782230076	0.690603986387326	19.863899814553793	1.06853722223161	0.3322268829394581	20.136087619546288	
3.8000000000000003	1.2078503048042233	0.7865540062896546	19.3501666294099	1.0027356963743679	0.41345686374100266	19.608070956652142	
3.81	1.1724592801103977	0.8840215509966685	18.850779494672445	0.9508579756645588	0.49412495159458075	19.094607590931666	
3.8200000000000003	1.1498102834661523	0.9836464497246242	18.365423575440314	0.911543576210784	0.574701709872643	18.59528364840789	
3.83	1.1389308474737856	1.0861693337630718	17.893826537564063	0.8836111848733321	0.6557552241192949	18.109725533778356	
3.84	1.1390165398005345	1.1924165134422104	17.43575747951477	0.866050764640292	0.737930819147733	17.63759612499121	
3.85	1.1494212099646521	1.3032908314633331	16.991026981487654	0.858012846413875	0.8219373189986978	17.17859198270035	
3.86	1.1696499382025995	1.4197653274091082	16.55948849721085	0.8587991070840397	0.9085371495250133	16.732441619015724	
3.87	1.1993504621996498	1.5428816089913664	16.141041146710926	0.8678524725507591	0.9985409584118624	16.298904856994774	
3.88	1.238306207937969	1.6737505120004288	15.735633876707297	0.8847478566961807	1.0928054257794	15.877773188749757	
3.89	1.2864308564548996	1.81355468369267	15.343271116784083	0.9091846275688954	1.192233142854164	15.468871123959044	
3.9	1.34376327164301	1.9635536329367569	14.964020183859049	0.9409795241287773	1.2977751787866778	15.072058595169398	
3.91	1.4104616524135773	2.1250917565683243	14.598020672123264	0.9800588629651699	1.4104368897293975	14.687234471620384	
3.92	1.48680045398988	2.299606228398052	14.245495751757659	1.0264535684803047	1.5312839975861858	14.314341096997413	
3.93	1.5731715352818083	2.4886342502472396	13.906766683173345	1.0802961342865642	1.6614499217037588	13.95337085750632	
3.94	1.670080266761046	2.69382379580762	13.582268508699705	1.1418195071307071	1.8021431069394152	13.604372457164356	
3.95	1.7781461645280776	2.9169429251144248	13.272571156083197	1.2113527650964484	1.9546585916670254	13.267460799984171	
3.96	1.898104371368689	3.1598890558215618	12.978404122404216	1.2893190156088115	2.1203898438367457	12.942828557328703	
3.97	2.030807457257335	3.424697035162631	12.700685086948434	1.3762364798527922	2.3008396576900134	12.630759525709589	
3.98	2.1772274235279205	3.7135449657074613	12.44055368368576	1.4727217344803067	2.497630447339266	12.331644577919228	
3.99	2.3384577949328578	4.028756738024528	12.199411664009228	1.5794940814796141	2.712514273422275	12.046001010385597	
4.0	2.5157156838109094	4.372800223358876	11.978970680386881	1.6973800170811615	2.9473829390405033	11.774496089639925	
4.01	2.710343710584713	4.748280079435954	11.78130892157905	1.8273167705740598	3.20427849119141	11.517975600786393	
4.0200000000000005	2.9238116648085213	5.157924122501052	11.608937830073936	1.9703538839071637	3.485404463904155	11.277498200863803	
4.03	3.1577151350306183	5.604559474365151	11.464878219416327	2.1276518029488236	3.793138199288352	11.05437637998876	
4.04	3.413768990026924	6.091058290074434	11.352741224626293	2.300483106165675	4.130037590094378	10.850223898811379	
4.05	3.6937966906668733	6.620280361212998	11.276826597923392	2.490266956930674	4.498812850849774	10.667010494132185	
4.0600000000000005	3.9997130936378453	7.194983686769501	11.242228910928862	2.6985466162150633	4.902336929140206	10.507129487451598	
4.07	4.333510762314874	7.817697722631757	11.254957299501086	2.926993728745848	5.3436225658265695	10.373474904657531	
4.08	4.697220652363307	8.490554297064321	11.322052603782954	3.177416976441962	5.825785187538073	10.269534272073518	
4.09	5.092850742924705	9.215064416627271	11.451694469502042	3.451755200686478	6.35199000951209	10.199491143716546	
4.1	5.5223077096317645	9.991829441158501	11.653291642173942	3.7520593358974557	6.925373514437961	10.16833773108978	
4.11	5.98730673569759	10.820175106441006	11.93754868585904	4.0804671385121445	7.548930304165014	10.181998339708368	
4.12	6.489274557324452	11.697696873176309	12.316502358122952	4.439174695499217	8.225356321134846	10.247464316556412	
4.13	7.0291955911972615	12.619707860981103	12.803455956616757	4.830408696514281	8.956839436399125	10.37294121267316	
4.14	7.607335383155616	13.578598317145499	13.41267812888207	5.256387892928991	9.744786462365534	10.56799867789851	
4.15	8.2230554060879	14.563114004330492	14.159068570201045	5.719170828078686	10.58945690626697	10.843639612199295	
4.16	8.874496311696426	15.557605817961738	15.057452257933646	6.22057320683526	11.489507791337928	11.212384456323775	
4.17	9.558241862944676	16.541294741142544	16.12160752400842	6.762014100387333	12.441432803967093	11.688257219242217	
4.18	10.268959715995202	17.487693947656723	17.362941369159756	7.344314338300693	13.43887687401638	12.28664425570092	
4.19	10.99902217281567	18.36435352153928	18.788700264180363	7.967446449175609	14.471848551290606	13.023970997259305	
4.2	11.738134272326139	19.133098805268073	20.3997079022766	8.630230454567865	15.525863930951623	13.917118609654935	
4.21	12.473123234009797	19.751029291388548	22.188149158539346	9.329974077847083	16.581056438662348	14.982504577731895	
4.22	13.187827843999528	20.172508842407396	24.135104684102142	10.062063628331629	17.611341929814134	16.234748020359604	
4.23	13.863312350396082	20.352352446646933	26.20861836613329	10.819535561155135	18.58390539891512	17.68484924697944	
4.24	14.478272496333881	20.24992200318784	28.362663612529374	11.592650147343505	19.45909047732917	19.337880721903566	
4.25	15.009951610782522	19.834143911699233	30.537687110279936	12.368543558672064	20.19110808758488	21.19024669131997	
4.26	15.435616738841286	19.088946940341206	32.663250848470106	13.13098475771596	20.729657253777916	23.226873805723862	
4.2700000000000005	15.733962171602936	18.01731590208557	34.66265273170758	13.860420097876867	21.02296566033015	25.41855880514832	
4.28	15.887051274654617	16.64396639801909	36.459641375118494	14.534399060082125	21.022374593454742	27.72001720014292	
4.29	15.88207553458742	15.015211776003772	37.98598554973367	15.128312657793082	20.687674046320716	30.069808059495195	
4.3	15.712795251313693	13.195717395604808	39.188747276482935	15.61676453206794	19.993417735095143	32.392275987792964	
4.3100000000000005	15.3803060982161	11.262011034452403	40.03590175332459	15.975378649196463	18.934574842864716	34.60238808239893	
4.32	14.893198192264775	9.294951043750874	40.51886395021126	16.18265169022961	17.53082111660104	36.612345861381485	
4.33	14.266770434481034	7.371376581864069	40.65174646032778	16.22219332515934	15.82743163990145	38.34079007956919	
4.34	13.521721552261885	5.557121299265074	40.46774238968861	16.084807810607742	13.892208978994583	39.72259785853534	
4.3500000000000005	12.682330432768502	3.9023747945569527	40.01335563629611	15.769298072860202	11.809693015408776	40.71507460618067	
4.36	11.77444934082192	2.439868904705517	39.34182581549009	15.283026598740799	9.671729698853415	41.302785565174105	
4.37	10.823779994580685	1.1853068026621982	38.50738909007109	14.641380329781558	7.5676477924260155	41.49762825255175	
4.38	9.854358560953267	0.13984000084364467	37.560534902357915	13.866260316862078	5.575386853239584	41.33490398706434	
4.39	8.887447685801355	-0.7066027761283182	36.544995031569115	12.9840092776989	3.755276004160506	40.8666187954003	
4.4	7.940915784823342	-1.3717095089864104	35.496312787954686	12.02325952062724	2.147166574243739	40.153880246814516	
4.41	7.029065371790918	-1.8775044226405493	34.441734706649726	11.012716673289976	0.7707463860791863	39.25943956746485	
4.42	6.162604980777219	-2.2477226217603166	33.40084132905265	9.979305811191672	-0.37184328808280576	38.2418517808767	
4.43	5.348969505730154	-2.5058574833445557	32.38674267185823	8.946962458864691	-1.2918542631976493	37.15172393722284	
4.44	4.592722837442442	-2.673881735661883	31.40740101060989	7.935771670855905	-2.009680063814916	36.029882282889744	
4.45	3.8960058255501893	-2.771524885869191	30.466913839977362	6.961698078099868	-2.5508271575833876	34.9071897418158	
4.46	3.258996756117745	-2.815958222898953	29.566635958201697	6.036651948698287	-2.9427016358416975	33.805424967395	
4.47	2.6803533706890086	-2.8217533892765214	28.706100068587816	5.168810460832785	-3.2122883660655956	32.7387411097531	
4.48	2.1575933548485757	-2.8010258639271486	27.883720576249868	4.363090830176222	-3.3846625403210333	31.715307348083687	
4.49	1.6874277004423783	-2.7636712006255952	27.097309787161336	3.621690365029175	-3.4821583512305234	30.7388793468545	
4.5	1.266034633433536	-2.717645498362947	26.344436909284546	2.94461949013037	-3.524049131881075	29.81015312767751	
4.51	0.8892809016245212	-2.669252066269023	25.622663049065547	2.330211852683439	-3.526549838924993	28.927855243014704	
4.5200000000000005	0.5528954578515776	-2.623415693680817	24.929685043623763	1.775556740895351	-3.503024726484724	28.08956432507885	
4.53	0.25260299766823713	-2.583932903115335	24.26341451818426	1.2768769829010194	-3.4642948356023435	27.29230082216441	
4.54	-0.015782559397217177	-2.5536915426406286	23.62201215209488	0.8298389207602384	-3.418986149316815	26.53292817247297	
4.55	-0.2562889104777624	-2.5348625008620957	23.003894298574103	0.42979714365829436	-3.373878080105915	25.80840713563031	
4.5600000000000005	-0.47273475800526576	-2.5290642919290383	22.40772445848952	0.07197988312259218	-3.3342260819610243	25.115943578629473	
4.57	-0.6687116274039113	-2.5374974272396806	21.832393395781665	-0.2483683083958506	-3.304052643014766	24.453063222371902	
4.58	-0.8475670498384347	-2.561060442210558	21.276998692944847	-0.5358748624914731	-3.2864020898055646	23.817641259303475	
4.59	-1.0124045854722654	-2.600443986403824	20.740823608518234	-0.7949805707486102	-3.2835525724438104	23.207896095335	
4.6000000000000005	-1.1660921504643977	-2.6562078393467994	20.223318501276175	-1.0298872468186544	-3.2971995668122327	22.622372022565933	
4.61	-1.3112736138848624	-2.7288447495079056	19.724085946752762	-1.24453370188672	-3.3286060550952983	22.059912335642636	
4.62	-1.4503868670178894	-2.8188309995649674	19.24286990308928	-1.4425881505801146	-3.3787254709725425	21.519631108640027	
4.63	-1.5856842956825554	-2.926667104109393	18.779549211318283	-1.6274469363995008	-3.448303898166563	21.000887633630793	
4.64	-1.719254123519335	-3.0529102058748916	18.334135439617558	-1.802245267733062	-3.537961063155031	20.503264879143646	
4.65	-1.8530428626012794	-3.1981992546235576	17.9067750147352	-1.9698751180278342	-3.6482543848101203	20.02655304522323	
4.66	-1.9888769461147175	-3.3632747284342104	17.497755736174902	-2.133003760964519	-3.7797303041783055	19.57073927962033	
4.67	-2.128484605267758	-3.5489926004152137	17.10751734790878	-2.2940964871695133	-3.932962911765597	19.136003040232925	
4.68	-2.273517238231574	-3.756333355196085	16.73666608487273	-2.455439935158079	-4.108582563080963	18.72271729216256	
4.69	-2.4255705444735045	-3.9864059830581673	16.385994276749557	-2.619165427587667	-4.307295435667883	18.331455058334516	
4.7	-2.5861969681297072	-4.240452297363253	16.05650431703053	-2.787271698017986	-4.529894921447771	17.96300131165849	
4.71	-2.7569236857784345	-4.519841098707525	15.749437078394804	-2.961646500085621	-4.777265304572557	17.618370180978445	
4.72	-2.9392741509163285	-4.8260536901910545	15.46630560129849	-3.14408319626265	-5.050379797082162	17.298827028519185	
4.73	-3.134777512498782	-5.160669162427563	15.208934567689251	-3.336302364803042	-5.350285897482719	17.005914851992593	
4.74	-3.3449701839556027	-5.525344192982436	14.979505257016312	-3.539964769943586	-5.678086106630655	16.74148572716874	
4.75	-3.571394272294305	-5.921781819453683	14.780605658991835	-3.756677030598249	-6.034911221924959	16.507736495307068	
4.76	-3.8155975769027073	-6.351683645409504	14.615285417560425	-3.98799403985059	-6.421881551676746	16.307247626285317	
4.7700000000000005	-4.079139867663168	-6.816679938397193	14.487115280532663	-4.235422187549445	-6.840051391526168	16.143024188262974	
4.78	-4.363608669090802	-7.318232846289693	14.400250709797547	-4.5004271311735105	-7.290332292068257	16.018537892831706	
4.79	-4.67056284067913	-7.857549667821524	14.359494664108189	-4.78441329861825	-7.77341067373499	15.937769112620773	
4.8	-5.001492208468342	-8.435449577601812	14.370353696800741	-5.088693603903977	-8.289641798476888	15.905240422370083	
4.8100000000000005	-5.35780150275252	-9.052181366495505	14.439088604838688	-5.41446606589898	-8.838914862182584	15.926047519834354	
4.82	-5.740751799721332	-9.707212665778925	14.572742919286117	-5.7627755156933675	-9.420486633377159	16.005865408794623	
4.83	-6.151389517792712	-10.398969881864645	14.779143059037628	-6.134462173901458	-10.032783359755948	16.15093414989339	
4.84	-6.590449564976206	-11.124537263338343	15.066849948490555	-6.530088825948089	-10.673178906208143	16.368011602906044	
4.8500000000000005	-7.058235890141599	-11.879314847750482	15.445040251470578	-6.949850319001488	-11.337748910013076	16.664275534144707	
4.86	-7.5544826910664655	-12.656635035604081	15.9232953737213	-7.393469104214436	-12.021000738890608	17.047157462690304	
4.87	-8.07819953213736	-13.447337538981564	16.511276386269206	-7.860080547936466	-12.715579037588704	17.524090619149323	
4.88	-8.627496371177157	-14.239321601989488	17.218257381726385	-8.348111735558508	-13.41194664868907	18.102154390630826	
4.89	-9.199345563688249	-15.017260315610052	18.052441675923582	-8.85512818404998	-14.09813327614968	18.787606186300884	
4.9	-9.78937795937769	-15.762316719731416	19.02012235607731	-9.37765194001117	-14.759646826913752	19.58528547017757	
4.91	-10.39168279658	-16.452117500907285	20.124604163308664	-9.911037102874865	-15.37935479760295	20.497874540752587	
4.92	-10.998620840889087	-17.06100872065177	21.364981954449366	-10.449342888862521	-15.937680952423532	21.52503721625619	
4.93	-11.600690978957868	-17.56068091571105	22.734873501728305	-10.985229510476941	-16.41299768303765	22.662524803194	
4.94	-12.186520632087351	-17.921371308175786	24.22113229837571	-11.509918253661645	-16.78233530130911	23.901305941619682	
4.95	-12.743013224297426	-18.113712447542625	25.802704713859455	-12.01328063638675	-17.022543818271984	25.22675685271795	
4.96	-13.255605005150688	-18.11084694185447	27.450262795547527	-12.484032494258933	-17.1118146251503	26.61812893732789	
4.97	-13.70877924375101	-17.89122306262319	29.126269752786023	-12.910001895846227	-17.031340052295263	28.048587618441264	
4.98	-14.08688001264432	-17.441342255481786	30.786369495329097	-13.2786267053037	-16.76735787932313	29.485673581238125	
4.99	-14.374945119018301	-16.758338939982657	32.38148588402352	-13.57760536755464	-16.312972694179127	30.892679524294337	
5.0	-14.559628128148683	-15.851831385600589	33.8608214631997	-13.795549088078943	-15.669783277481697	32.230428453835145	
5.01	-14.630450371805846	-14.744378311335694	35.17625106314287	-13.922689636723833	-14.848875885121458	33.459629918091196	
5.0200000000000005	-14.580824097122042	-13.470495212708927	36.28666635345084	-13.951755004857365	-13.870702423426257	34.544086641096946	
5.03	-14.408411818547377	-12.074457867227627	37.16083088618294	-13.878617296634316	-12.764062663980441	35.453579736625244	
5.04	-14.11565380800138	-10.606449647826464	37.780428789854035	-13.702530897980154	-11.564410411400287	36.16569435834155	
5.05	-13.709657329663987	-9.1182642704917	38.14099575286095	-13.426407885047357	-10.310972785577487	36.66772811723711	
5.0600000000000005	-13.201741744465725	-7.658979650491824	38.25136587767603	-13.05666438527604	-9.043744306812158	36.957119997417514	
5.07	-12.606431057388209	-6.271225673991745	38.131407060211835	-12.60288010613324	-7.800513417453971	37.04098420016962	
5.08	-11.940570537212293	-4.988715490182104	37.80923032588738	-12.077012605994287	-6.614310319343024	36.934443223370465	
5.09	-11.222116385142161	-3.8350236449317467	37.31767883805786	-11.492732660360213	-5.511676331253508	36.6586799344212	
5.1000000000000005	-10.469066650795511	-2.8236306842446037	36.691105935384755	-10.864570902666012	-4.511768195206607	36.238563851585866	
5.11	-9.698510550220064	-1.958908606927909	35.96267100938143	-10.207129198366193	-3.626321821095419	35.70037477686033	
5.12	-8.925998230465732	-1.2378642790262	35.162422331646106	-9.534364170896723	-2.860234477669355	35.06988222332438	
5.13	-8.165005003498463	-0.6519331451836727	34.31614617565041	-8.859069194728361	-2.212658082680791	34.37090420402157	
5.14	-7.4267223701913965	-0.1888831474311614	33.44492605881424	-8.192534524447089	-1.678322357915313	33.62440546678265	
5.15	-6.720002593478119	0.16555933066209327	32.56522505968106	-7.544280056967168	-1.2487914875140447	32.848039787797376	
5.16	-6.05145558345987	0.42638451901158403	31.68931434730091	-6.922015028670673	-0.9137011820542977	32.05609960048943	
5.17	-5.425637052613876	0.6083440461855449	30.825895407812407	-6.331674751226739	-0.6617651411088714	31.259721952016175	
5.18	-4.845307873588023	0.7252782629988768	29.980773441808346	-5.777546594325228	-0.4815716632949485	30.467258897122324	
5.19	-4.311710350211537	0.7897243663903568	29.15751232110251	-5.262434438780366	-0.3621401527564114	29.684727391290664	
5.2	-3.8248426732592335	0.8127225479267401	28.358013690081243	-4.787872408133124	-0.29331157310091915	28.916260839179078	
5.21	-3.3837306754555665	0.8037663477501767	27.58300027368406	-4.3543324388203235	-0.26596587787191084	28.16453412319493	
5.22	-2.9866697196243646	0.7708525413836681	26.832401193467668	-3.961427803274642	-0.272122581138578	27.4311325850302	
5.23	-2.6314116536716523	0.7205895583112413	26.10564168730177	-3.6081087146922863	-0.3049553988060072	26.71685701599067	
5.24	-2.3153613017978896	0.6583382676036654	25.401857323777932	-3.292835980607523	-0.35874750382495374	26.021966811520652	
5.25	-2.03571391374243	0.5883651931459823	24.72004281747411	-3.0137190360474535	-0.4288123617733231	25.346365720173633	
5.26	-1.7895735782015911	0.5139963201658954	24.059151451160442	-2.7686523728517445	-0.511393429994458	24.68973869875286	
5.2700000000000005	-1.5740427474167686	0.4377612433386766	23.418157396825055	-2.5554154537275444	-0.6035574639392904	24.051650343311586	
5.28	-1.3862884953439016	0.3615249948235501	22.79609096827442	-2.371758553951234	-0.7030871061567117	23.431612728594086	
5.29	-1.2235993475369384	0.2866079635196418	22.192057225559218	-2.2154679437713867	-0.8083802121112708	22.829130415763508	
5.3	-1.0834218488970566	0.2138884760758105	21.605242367608984	-2.084413012849417	-0.9183581496534876	22.24372845529698	
5.3100000000000005	-0.9633754239660388	0.14388877917171605	21.034910406705684	-1.9765845037723715	-1.0323826863778522	21.67496934237636	
5.32	-0.8612718225988799	0.07685132441158243	20.48039862127807	-1.8901296545149664	-1.1501818815894072	21.1224642560991	
5.33	-0.7751195182875852	0.012800353283149102	19.94110958611192	-1.8233595312426487	-1.2717919978901293	20.585876505208727	
5.34	-0.7031221220521989	-0.048407814294516405	19.416502901933328	-1.7747619378657915	-1.3975051035895447	20.06492414317198	
5.3500000000000005	-0.6436732192500856	-0.10704385975216335	18.906087139310728	-1.7430086524840307	-1.5278263963668606	19.559381733655776	
5.36	-0.5953513774507173	-0.16347160578048772	18.4094127072865	-1.7269555806976753	-1.663440675431079	19.069081576742285	
5.37	-0.5569085444569494	-0.21812350590069252	17.926065593316128	-1.7256403394867466	-1.8051860133789828	18.593915663002036	
5.38	-0.5272583375509172	-0.27148153859995194	17.455662074299294	-1.7382784084235348	-1.95403361343579	18.13383879415477	
5.39	-0.5054656420276689	-0.3240625532072562	16.997844576129623	-1.7642593744984485	-2.111072754501284	17.688873397996204	
5.4	-0.49073462049597183	-0.37640855620894975	16.552278376708088	-1.8031395320973123	-2.2775015777188834	17.259115900194775	
5.41	-0.4823979600285215	-0.4290799462476013	16.11864915597814	-1.8546363408370192	-2.4546206569376765	16.84474514874052	
5.42	-0.4799062118963955	-0.48265203435142406	15.69666126422301	-1.9186226482995556	-2.643830070182681	16.446033292595676	
5.43	-0.4828171015625301	-0.5377145275805831	15.286036600092748	-1.9951207909701298	-2.8466290655909496	16.06335920784694	
5.44	-0.4907870506717421	-0.5948721447335052	14.886514131281453	-2.0842982178707588	-3.0646164909397684	15.69722463697326	
5.45	-0.5035645868168307	-0.6547460055048804	14.497849804931182	-2.186463642192919	-3.299492054219277	15.348273636375986	
5.46	-0.5209825201493239	-0.7179781084041107	14.119817031101723	-2.3020627895639283	-3.55305850281675	15.017315966168582	
5.47	-0.5429501115217934	-0.7852378963490501	13.752207687454764	-2.431673036190329	-3.8272241994212135	14.70535475522381	
5.48	-0.5694492411205665	-0.8572274350620062	13.394833501664886	-2.576004459451811	-4.123999307308507	14.413618735785182	
5.49	-0.6005329249702442	-0.9346864180050556	13.047527929725282	-2.735894741286928	-4.445492500132474	14.143599357991237	
5.5	-0.6363243558951064	-1.0183983506807768	12.710148653559752	-2.912303563035358	-4.7939026237510625	13.897093811511779	
5.51	-0.6770146455223958	-1.109199267124277	12.382580821353653	-3.1063134012012394	-5.171502126015542	13.676256884114112	
5.5200000000000005	-0.7228574439125623	-1.2079903314126221	12.064741154015351	-3.319124061003021	-5.580612603730731	13.48365802501717	
5.53	-0.7741625709448764	-1.315752647599747	11.756582943395436	-3.5520418239153964	-6.023568343084781	13.322343918532107	
5.54	-0.8313156572153342	-1.43354317923063	11.458101748933338	-3.8064645745905334	-6.502663680534717	13.195907086444413	
5.55	-0.8947705182064255	-1.5625136913749664	11.169342976343627	-4.083864272545148	-7.020080011132562	13.10856103759328	
5.5600000000000005	-0.9650512230712609	-1.7039232469810335	10.89041080673912	-4.385768134000639	-7.57778827127826	13.065222483103282	
5.57	-1.0427575216899874	-1.8591489298496138	10.62147931653177	-4.713739889262923	-8.177422722884444	13.071601135723853	
5.58	-1.1285696291572425	-2.0296991088957568	10.362805771147514	-5.069333050228068	-8.820115527106273	13.13427559446574	
5.59	-1.2232535770567992	-2.217227806999844	10.114746766443247	-5.454009328187928	-9.506276050985251	13.260735066541454	
5.6000000000000005	-1.3276673056066002	-2.4235494625911307	9.877777953444895	-5.86908926009845	-10.235333379978393	13.459439595503722	
5.61	-1.4427676707571693	-2.6506533721065297	9.652518082026212	-6.315652308192744	-11.0054097027523	13.739810998076267	
5.62	-1.5696185403266447	-2.900717101467904	9.439758099147351	-6.794418429645484	-11.812928172592098	14.11216889978036	
5.63	-1.7094001532553365	-3.1761181547204504	9.240496037272958	-7.305598233618866	-12.652165704169956	14.58757507474949	
5.64	-1.8634168423268171	-3.47944672218797	9.055978873665323	-7.848712819774541	-13.514761505147035	15.177549056433996	
5.65	-2.033107279448461	-3.813517716960231	8.887755334318005	-8.422384415410352	-14.38919214488913	15.89361799888428	
5.66	-2.220048822473411	-4.181373399271338	8.737734512324094	-9.024098594553351	-15.260227251579144	16.746663792350944	
5.67	-2.425969355866777	-4.586280915220181	8.608260484789064	-9.649938518817128	-16.1085144619242	17.74602129579749	
5.68	-2.652758573917033	-5.031720215722903	8.502200753711042	-10.294309238143267	-16.91032838888247	18.89831649387236	
5.69	-2.9024691941856897	-5.521360097034834	8.423047870076934	-10.949690776230023	-17.637606431564663	20.206027829941238	
5.7	-3.177311433198766	-6.059014388871924	8.37503693609432	-11.606428789744479	-18.258443693003716	21.66585818644809	
5.71	-3.4796441103469036	-6.648570293941722	8.363281685531105	-12.25259700372093	-18.738104816860588	23.26710030670263	
5.72	-3.8119657459601997	-7.293880882692374	8.393931842135096	-12.874044800170795	-19.040842845719716	24.99008278254467	
5.73	-4.176909019524633	-7.998613747089731	8.474354456105475	-13.454672473628703	-19.132577247179356	26.804973604848836	
5.74	-4.577206393950355	-8.766041097232312	8.613324449247246	-13.976851310504179	-18.98389495160097	28.67166413921666	
5.75	-5.015582258385266	-9.598737514755799	8.82119156021228	-14.422225487148562	-18.573781613603494	30.540541577278738	
5.76	-5.494704671505963	-10.498192760704153	9.110075515042453	-14.772817860683707	-17.89303275963501	32.35498268074029	
5.7700000000000005	-6.017059682811508	-11.464301514655137	9.494012136998965	-15.012155262684683	-16.94718632329858	34.05476127954376	
5.78	-6.584786306109869	-12.494702765504293	9.98902580754181	-15.126536935388465	-15.758037499148369	35.580699430592524	
5.79	-7.1994500913644695	-13.583963488402848	10.613062101178608	-15.106591915230965	-14.362820964738244	36.88083635527207	
5.8	-7.861757045694534	-14.722608280400879	11.385722973735849	-14.948007876701231	-12.811997463616496	37.914716623970506	
5.8100000000000005	-8.571209923728862	-15.89599671605046	12.327746726742506	-14.652117874540284	-11.164879874830707	38.657181231497546	
5.82	-9.325673982085185	-17.083099301340674	13.460057464784741	-14.225946935714227	-9.484037417249667	39.100277255463695	
5.83	-10.120849109863123	-18.255328878439222	14.80222240693572	-13.681792422336466	-7.829630320080275	39.25294498971489	
5.84	-10.949722443544267	-19.37558472858456	16.370337954183242	-13.036108688468484	-6.254384090365493	39.13842298524115	
5.8500000000000005	-11.80198315750927	-20.39782637949785	18.174150501008867	-12.308255275637794	-4.800073727397845	38.79047377915091	
5.86	-12.663498064159622	-21.267473500776376	20.21367525392421	-11.5191193862969	-3.4957787040843558	38.24901874872394	
5.87	-13.515946906233003	-21.923274025854713	22.475261980017205	-10.689728332925458	-2.3578645894798873	37.55582500336596	
5.88	-14.33673907049941	-22.300965399472204	24.927679687215694	-9.840042867414832	-1.3912396566933785	36.750983689076776	
5.89	-15.099356224600907	-22.338669834895708	27.519520925521412	-8.988135020126727	-0.5915879448155847	35.87043990448346	
5.9	-15.774367316380323	-21.984375443282655	30.178288047169936	-8.149585502109472	0.052181919527809706	34.94458546071306	
5.91	-16.331136407019745	-21.204333709439428	32.81277419940087	-7.337188828065175	0.555531675871237	33.99777225492801	
5.92	-16.739652365795042	-19.9908883244585	35.31824960451793	-6.560922829199414	0.9361932788699758	33.04852992637162	
5.93	-16.973505590091335	-18.368167688793065	37.58641942410063	-5.828088456187895	1.212520648135797	32.11020887555669	
5.94	-17.0131925342389	-16.393656900441897	39.518403577522044	-5.143558527998307	1.4023284032217733	31.19184108328238	
5.95	-16.847600737693877	-14.154024590205974	41.03527269694285	-4.510109491503547	1.5221188944991604	30.299044709934446	
5.96	-16.47605855268071	-11.756103166715093	42.08876175971196	-3.9287674130820402	1.5866562520688832	29.434871452578307	
5.97	-15.908685811410374	-9.314375996789478	42.66619724274251	-3.399148361611537	1.6087897268852236	28.600536326590248	
5.98	-15.165262049881369	-6.937407636963103	42.789441635336175	-2.9197833631921126	1.5994474566830628	27.796010709506415	
5.99	-14.273305185035651	-4.716643839681751	42.50891146380005	-2.4883945123289513	1.5677420352804659	27.020479138671764	
6.0	-13.265276324083256	-2.7191580295841398	41.893944081059075	-2.1021353944279926	1.521136830021027	26.272674662724206	
6.01	-12.175614579884748	-0.9851144499214985	41.02226739738789	-1.757797771466812	1.4656413473470615	25.55111635502494	
6.0200000000000005	-11.038074555974232	0.47039221723053104	39.97060190399561	-1.4519730695814028	1.4060144545839246	24.854266907077918	
6.03	-9.883598203406324	1.6528061672187127	38.80781586141342	-1.18118127277067	1.3459590671197632	24.18063187133684	
6.04	-8.738901025053533	2.5823314208689876	37.59099429892145	-0.9419635246281628	1.2883005752339136	23.52881524771278	
6.05	-7.625756505610518	3.2881612102813835	36.364113868290616	-0.7309576084610396	1.2351495871853273	22.897546860894394	
6.0600000000000005	-6.5608515321044125	3.8036104111048687	35.15862676657216	-0.5449613662502097	1.1880463440618367	22.285693426922595	
6.07	-5.556071681243791	4.162493072290677	33.99518232160602	-0.38094807770923433	1.1480769334841732	21.69225129043937	
6.08	-4.619032398421689	4.396694826612708	32.88580791029296	-0.23609660288670536	1.1159801164872494	21.116338361902528	
6.09	-3.7537303049793693	4.5348159714866245	31.8361111873931	-0.10779979480406654	1.092234085956111	20.557180821565712	
6.1000000000000005	-2.9612577451857627	4.601564846605184	30.847239600861535	0.006336079884054269	1.0771282122593853	20.014099387191596	
6.11	-2.240457327111492	4.61768810417396	29.917474600785557	0.10849781712827056	1.07082227322809	19.48649620094627	
6.12	-1.5884560061685753	4.600226059626315	29.04341821328133	0.20067235350720775	1.073396573657483	18.973843275331223	
6.13	-1.0012197153323266	4.562900552795028	28.220884975451145	0.28466157267162817	1.084890671135813	18.475672660377953	
6.140000000000001	-0.473929435066583	4.516590338849319	27.445476560943973	0.36209891038748854	1.105334795845993	17.991568409265465	
6.15	-0.001308906576547031	4.4697939824778965	26.71295549643778	0.4344647212675933	1.1347759872652754	17.521160493483723	
6.16	0.4221327709962268	4.42905899314501	26.01945761657748	0.5031039259787804	1.1732984106054427	17.064120370812475	
6.17	0.8019026043334154	4.399366377172372	25.36160257950689	0.5692428775953235	1.2210402317829714	16.62015820169	
6.18	1.1433957787583056	4.384454199550912	24.7365283008303	0.6340066526947958	1.278206859912308	16.18902142846077	
6.19	1.4518030410235436	4.3870921455697545	24.141883370735876	0.6984361511593459	1.3450816960793206	15.770494625617907	
6.2	1.7320453198789871	4.409309496089644	23.575798013274778	0.763504442608511	1.422034904612545	15.364400805724264	
6.21	1.9887415376562372	4.4525791451017565	23.036842675552766	0.8301287112249328	1.5095347730046318	14.97060400605113	
6.22	2.2261915874197507	4.517967412243982	22.523985195005803	0.8991882529395105	1.6081521650435153	14.589012865655398	
6.23	2.4483696061108966	4.606254939233272	22.036551995935536	0.9715408496955755	1.7185653947834094	14.21958557592749	
6.24	2.658938303331694	4.718027943515938	21.574193338996093	1.0480337494348153	1.8415692866625653	13.862336604683193	
6.25	2.861260597321011	4.853751563387373	21.13685756450553	1.1295124172570317	1.9780857928201345	13.51734525241626	
6.26	3.0584198771205893	5.013823047404648	20.72477228165291	1.216830240082451	2.1291735234787574	13.18476609818166	
6.2700000000000005	3.253242483220616	5.198609184849094	20.338433166804716	1.3108623671455333	2.296033546259858	12.864841392578322	
6.28	3.4483203212454625	5.408469861168884	19.97859970878129	1.4125268686490355	2.4800088102983144	12.557915455300957	
6.29	3.6460322592201972	5.643769284333402	19.646297209140112	1.5228021772924167	2.682586579255799	12.264452178037818	
6.3	3.84856679044243	5.904873974748358	19.34282381345827	1.6427075363156152	2.9054333186985595	11.985060348040802	
6.3100000000000005	4.057936833423431	6.19214260701812	19.069762538109646	1.7733325777795055	3.1503852360871942	11.720517656753808	
6.32	4.2759980936119995	6.5058996508833475	18.82899559550117	1.9158432724594694	3.419457500047435	11.471802453591483	
6.33	4.504459666368789	6.8463998970947335	18.622721272843066	2.071498425916821	3.7148444018964715	11.24013228223853	
6.34	4.744886184097632	7.21378304535674	18.453471413293318	2.2416586027400456	4.038921770079593	11.027008847873832	
6.3500000000000005	4.9986948311565405	7.608014442009873	18.32412680495737	2.427789464148328	4.394247656580628	10.834270862380034	
6.36	5.267150550170575	8.028808055119294	18.237927783224897	2.6314627459735225	4.783556304471994	10.66415618468523	
6.37	5.551362247603681	8.475528144943686	18.198477591766697	2.854358104037191	5.209740405771038	10.519374673382963	
6.38	5.852252989237186	8.947087379698548	18.209735231710113	3.098269053938701	5.675816658768174	10.403193168777266	
6.390000000000001	6.170522542318162	9.4418264194853	18.27598511634431	3.365116232271018	6.184869633993509	10.319534021498946	
6.4	6.506613313856613	9.9573708919081	18.401803061169115	3.6569611634369212	6.739973048590402	10.273087442085616	
6.41	6.860659550188706	10.490476849515318	18.59195935650599	3.9759291636726255	7.344118452191795	10.269428728384764	
6.42	7.2324264673873335	11.036863929421862	18.85129614632363	4.324213561914504	8.000057188751333	10.315149996787605	
6.43	7.621237712569712	11.591051189543311	19.184571382876737	4.704041407352937	8.710110503709824	10.417996844657656	
6.44	8.025894707756377	12.14620745072006	19.596250646535164	5.117624592440915	9.475918091077311	10.587009119231956	
6.45	8.444591427935835	12.69402797400974	20.09022812018048	5.567078438684162	10.298107000544306	10.832636305154178	
6.46	8.874828164989882	13.224649302427043	20.669458007547682	6.054304600481489	11.175872111986433	11.166805903792746	
6.47	9.313327828075415	13.726614099679502	21.33547769496856	6.580844404527074	12.106456172949326	11.602924688115335	
6.48	9.755960748739604	14.186964090674085	22.087953008630805	7.1477087422876835	13.084517394703084	12.155792716891664	
6.49	10.197697149748526	14.59152148212074	22.924280580610542	7.7551848915351735	14.101374222644194	12.841401572776014	
6.5	10.632582717825139	14.925228512165923	23.838968880335354	8.402504598938306	15.144178697675148	13.676385340903527	
6.51	11.053799582346725	15.17276995515861	24.82322962655556	9.087508169534923	16.195039794556997	14.677234516878364	
6.5200000000000005	11.453736874648442	15.319322557089082	25.86464842141592	9.806276621011305	17.230197649093995	15.859124947515044	
6.53	11.824120682294973	15.351448958868538	26.94704953524851	10.552700032682075	18.21937782375462	17.234258464456566	
6.54	12.156286875872151	15.25817300220997	28.05065132816715	11.318058921440723	19.125503107126338	18.809812524243398	
6.55	12.441605253278565	15.03218138118361	29.152582168646667	12.090645809704444	19.905095438877236	20.585383276766088	
6.5600000000000005	12.671714484883223	14.670624215340348	30.227676546314687	12.85547789262942	20.509655137088725	22.549979564869467	
6.57	12.83904133697763	14.175967816216147	31.249680616871895	13.594261682658354	20.88810324681615	24.679534261699	
6.58	12.937233405463132	13.55632633205797	32.19272447364443	14.285625458992364	20.990708464541648	26.934658873849443	
6.59	12.961595790836148	12.825429278194054	33.03287643011635	14.905863429599481	20.774319954152844	29.259912810070755	
6.6000000000000005	12.909460613435582	12.002098756867314	33.7496516467798	15.429890368813382	20.208203674915037	31.584788318947894	
6.61	12.78037293294301	11.108996352796643	34.32737887509713	15.83286633413105	19.27997718702639	33.827408598076794	
6.62	12.5762081951209	10.171255178931553	34.756058462519356	16.092470442392884	18.000591319191432	35.901209974899146	
6.63	12.301132540386865	9.214890916279263	35.03174180935333	16.190566242665373	16.406094567629335	37.7227120862536	
6.640000000000001	11.961347818373405	8.265082887268141	35.15637083637467	16.11535427280777	14.556410247240944	39.2208521133679	
6.65	11.564754999466494	7.3447247450132	35.13714187501344	15.862834764361489	12.530310173739554	40.34500965077234	
6.66	11.120547586914329	6.4732493401244	34.9855692367673	15.437424854522291	10.417139345107808	41.070349423983345	
6.67	10.63869514573533	5.665956623344893	34.71618901404464	14.851683689308269	8.307083049544355	41.39931739542587	
6.68	10.129430425207548	4.933786143244399	34.345229116649215	14.125222984506369	6.282022712866092	41.35916671627694	
6.69	9.602868555903072	4.283326413827752	33.889592858123784	13.282839962005243	4.408311800997215	40.99622810677812	
6.7	9.068590597986647	3.7172904978814287	33.36578054792545	12.352353047586066	2.732655845767405	40.368555346402964	
6.71	8.535369947792194	3.235110583171971	32.78918253572869	11.362372709849366	1.2815536083135415	39.53824967364987	
6.72	8.01094861373123	2.8336333093528814	32.17358640531709	10.340390024717564	0.06303057597446582	38.56521304204124	
6.73	7.501920173034807	2.507833792011537	31.53092283098902	9.311305428007135	-0.9296769159640381	37.50262384463798	
6.74	7.013743899341898	2.2514804132607695	30.871235303025465	8.296453098096567	-1.7138766915163055	36.39447587648231	
6.75	6.550712274298543	2.0576891380056326	30.202725864698138	7.313140588990311	-2.313295040407539	35.27485823796485	
6.76	6.1160435701874585	1.91938816863303	29.531933002916194	6.374633548247827	-2.7546212092941937	34.168522129641005	
6.7700000000000005	5.711980092857652	1.8296651189047672	28.86395025456131	5.490348174423751	-3.0648862535939694	33.09211614875106	
6.78	5.339911819172501	1.7820159897693593	28.202657191162167	4.666293088791764	-3.269707032721344	32.05578499922807	
6.79	5.000511618276482	1.7705091533577249	27.55094717782036	3.90559311516019	-3.3922400758374955	31.064760336829117	
6.8	4.693849657667799	1.7898751893776528	26.910937404328823	3.2090116783320677	-3.4527017848616364	30.120779303103077	
6.8100000000000005	4.419517068351177	1.8355455764708117	26.284148986462874	2.5754639669610304	-3.468265389720468	29.223254332561815	
6.82	4.176750154852447	1.9036556411073304	25.67165909709853	2.0024844742114025	-3.4531955956406666	28.370183187629788	
6.83	3.9645210651933933	1.991015881403229	25.074225702473157	1.4866172238091004	-3.41912422766569	27.558810170199408	
6.84	3.78162707460442	2.0950687660290517	24.492386284248177	1.0237449365636704	-3.3753819414045885	26.7860861027617	
6.8500000000000005	3.6267648699677135	2.2138353014992784	23.92653456352525	0.6093553587426175	-3.329344913314	26.04897021565624	
6.86	3.498592677065193	2.345857143410486	23.376979901149866	0.2387478799079017	-3.2867637877770783	25.3446128301754	
6.87	3.395780615146989	2.4901392716366297	22.843993883933447	-0.09280951372949209	-3.2520635289964126	24.670453759860795	
6.88	3.317050624166611	2.6460943948721294	22.327844506012223	-0.3899622716402358	-3.228607787369744	24.024265793597078	
6.890000000000001	3.261207597638881	2.813491253476148	21.828823861037804	-0.6571907912970765	-3.2189245940721003	23.404161390567566	
6.9	3.2271638775453604	2.992407465634396	21.347270747003716	-0.8987561230423587	-3.2248985334425293	22.808579042522478	
6.91	3.2139565833591077	3.1831876771100514	20.883590093295794	-1.1186631357215622	-3.24793259169853	22.23626042685649	
6.92	3.2207584623245173	3.386406643600779	20.43827036176615	-1.3206519366249374	-3.289078243340317	21.686221855175	
6.93	3.246884326344963	3.6028364615061435	20.01190027768269	-1.5081917773915352	-3.349145320651443	21.157728528138414	
6.94	3.291795166781689	3.8334172088149385	19.605186350997947	-1.684489188137492	-3.4287895178759955	20.65027146114924	
6.95	3.3551019778731934	4.079230265615094	19.21897262875432	-1.852502485701344	-3.5285826344128246	20.163549402221925	
6.96	3.4365624255831624	4.34147453424397	18.85426113768322	-2.014958962902506	-3.6490689726035375	19.697456397518295	
6.97	3.536073575203757	4.621442935426842	18.512233379873052	-2.174377861604711	-3.7908078201089754	19.252074889793263	
6.98	3.6536698020929603	4.920497393949876	18.19427652432654	-2.3330924291635107	-3.9544066177400317	18.827674694000102	
6.99	3.7895140608501277	5.240042912409689	17.90201130287253	-2.4932743473623304	-4.140543645109955	18.424717221809185	
7.0	3.9438883879534323	5.581497337928672	17.637322337627854	-2.656956368408671	-4.349983499554591	18.043865243482514	
7.01	4.117182140527275	5.946255354090225	17.40239052685752	-2.826053090127321	-4.583585512472474	17.685997936088995	
7.0200000000000005	4.309877525511782	6.33564518556846	17.19972760348682	-3.0023815472711957	-4.842303886700725	17.35223065893534	
7.03	4.522531816260261	6.750876558484673	17.032212959054718	-3.1876805281867924	-5.1271799999115775	17.04393920193493	
7.04	4.755755456969686	7.192975089483318	16.903128225849823	-3.3836275871516177	-5.439326560357474	16.762789599832512	
7.05	5.010188628181987	7.662698076718539	16.81618753413932	-3.5918456536965695	-5.779907838436904	16.51077217994355	
7.0600000000000005	5.286462976113252	8.16044225352172	16.77556705745854	-3.8139070375272683	-6.150108442992201	16.290239017184696	
7.07	5.585165810413162	8.68612077285457	16.785919194530692	-4.0513521955812575	-6.5510785590575376	16.10394497537763	
7.08	5.906793235058232	9.239018088232287	16.852373766012374	-4.305688937359277	-6.983874245152644	15.95509198290963	
7.09	6.251690148602998	9.817624394022872	16.980516431848223	-4.578376077098458	-7.449386392197656	15.847373146041164	
7.1000000000000005	6.619977975537562	10.419449258677627	17.17633306776732	-4.8707972824361185	-7.948250847208151	15.785013179601298	
7.11	7.011470990499136	11.040814084446591	17.446108839453775	-5.1842308692122305	-8.48073220492841	15.772801634812383	
7.12	7.425582097086108	11.676623027134081	17.796270712924446	-5.519821292059339	-9.046573770562151	15.816115403985062	
7.13	7.861218923021983	12.320112009447623	18.233162139645973	-5.8785580804277515	-9.644806196758351	15.920926981824953	
7.140000000000001	8.316665596655906	12.962604005757507	18.762734817747585	-6.261256044713708	-10.273514444745043	16.093792782359305	
7.15	8.789440139846173	13.593395001550544	19.39012646921751	-6.668373861121633	-10.92966114703317	16.34176670610964	
7.16	9.27617092310385	14.19958368062693	20.119159441672352	-7.099960831670716	-11.608791133114797	16.672288800935398	
7.17	9.772479445314184	14.766096896162303	20.951706950789195	-7.555568288782756	-12.304727483416805	17.092997454134537	
7.18	10.27287182080894	15.275851859485455	21.886996294915374	-8.03410705690428	-13.009280074404677	17.611419336081028	
7.19	10.770657295683208	15.710106567062736	22.920896184557083	-8.533703399434515	-13.711954944477128	18.23458048627667	
7.2	11.257936364035954	16.049100223413216	24.045201594831667	-9.051546174160972	-14.39971841025286	18.968503052429647	
7.21	11.725693414487159	16.273067014695602	25.246944577389165	-9.58373039512829	-15.056863956160488	19.81754941704865	
7.22	12.163931177857766	16.363378692062167	26.508091795582736	-10.125102398864573	-15.66502992024061	20.783575446039393	
7.23	12.561920434300372	16.304001368248823	27.80548034722586	-10.669125301780507	-16.203424650245502	21.864962404831793	
7.24	12.908633716753034	16.0830838474079	29.111291262724308	-11.207828960821884	-16.64937372300888	23.055853209774785	
7.25	13.193270447038623	15.694455189474324	30.394103599667222	-11.731781802494915	-16.979194194860405	24.345126175283823	
7.26	13.405766317748485	15.138946007249595	31.620252412907245	-12.230241757244873	-17.169518126066563	25.715724284225185	
7.2700000000000005	13.537383129211852	14.425200041252605	32.75572024019618	-12.691348669185116	-17.198903684066174	27.144267051213514	
7.28	13.581487655966232	13.5696459768107	33.768796962532825	-13.102446817602726	-17.04968681025956	28.601158746305966	
7.29	13.53407985313249	12.59579960140265	34.632380351603196	-13.450720602011401	-16.7101074904037	30.051446823158834	
7.3	13.393961711781808	11.532994111463433	35.32544248967854	-13.7239103242729	-16.176243407336568	31.456398676021916	
7.3100000000000005	13.16305551796981	10.414159995658611	35.83481066060102	-13.9109047306222	-15.453222832169605	32.77562868191484	
7.32	12.846303611405082	9.273450246922469	36.15568321414947	-14.002638618209089	-14.555966759652577	33.9699472077405	
7.33	12.451446731674867	8.143825869625601	36.291490507975695	-13.992796524699468	-13.508820499857654	35.0043057510925	
7.34	11.988424619696541	7.054877998607256	36.25277560442851	-13.87842976753893	-12.344280497268622	35.850541680623024	
7.3500000000000005	11.46881659523209	6.031246030341094	36.05571952710659	-13.66021029935894	-11.100420141027746	36.489567470881205	
7.36	10.90518375567294	5.091675120989816	35.72034538224949	-13.342528914287609	-9.818050806684186	36.91253590334238	
7.37	10.310381274571347	4.2487530707782355	35.2686198181896	-12.933251115593416	-8.537550518705928	37.12093340337052	
7.38	9.696940239078616	3.5091867807535007	34.72279968216818	-12.443161036067238	-7.295908479600689	37.12555901673283	
7.390000000000001	9.076562596008989	2.8745141204150366	34.10409435681654	-11.885269983673318	-6.1243780791820175	36.94477271071376	
7.4	8.459814396721672	2.3421395643028835	33.43174536839157	-11.273983695871914	-5.047013373903945	36.60217733123501	
7.41	7.855821236420981	1.906307845394148	32.72247184347052	-10.624206228754257	-4.080240755403801	36.12405568977695	
7.42	7.27218906475793	1.5591593367062302	31.99026509575041	-9.950623620270628	-3.232975168226459	35.537326384556614	
7.43	6.714985785542154	1.2916166025251885	31.246434100283896	-9.26703009015576	-2.5075644311532046	34.86766632018086	
7.44	6.18881292168179	1.0941260858934656	30.499819217512368	-8.585860806621207	-1.901002981196831	34.138280365097714	
7.45	5.6969239442654285	0.9572168362891667	29.75711082041736	-7.917846993141663	-1.4062924722706733	33.36915515545087	
7.46	5.241378768273778	0.8718941518883985	29.023204267614723	-7.271887040161503	-1.0137746896723427	32.57680101316119	
7.47	4.823223908786716	0.8299115386342182	28.30154681392439	-6.655058415904684	-0.7122916400495793	31.774351154129608	
7.48	4.442662122686812	0.8239121953751289	27.594461637720435	-6.07264339763873	-0.49012716015576974	30.971828362831445	
7.49	4.099220666228604	0.8474928031556991	26.90342528041031	-5.52831302080946	-0.3357213914588647	30.17659623132634	
7.5	3.7919120163675952	0.8952041437652234	26.22929754069884	-5.024315685448089	-0.2381648917822371	29.39382718682804	
7.51	3.5193716035456375	0.9625100801549094	25.57250597486284	-4.561702556322583	-0.1875133329963481	28.626964073009724	
7.5200000000000005	3.2799661622914207	1.0457229888797397	24.933188056590982	-4.140527908697991	-0.17494926255837479	27.87813475501901	
7.53	3.071910329101862	1.1419224766161764	24.311297156208276	-3.7600568906911827	-0.19283983634483798	27.14850248519821	
7.54	2.8933426887094083	1.2488715857666066	23.70668101961092	-3.4189634728331546	-0.23472271996312183	26.43855260680313	
7.55	2.74239710045383	1.3649318473999486	23.119137628747833	-3.115487335328191	-0.2952378693106174	25.74831383721472	
7.5600000000000005	2.6172557443294067	1.488984132783905	22.548454296242237	-2.84757732386372	-0.3700338383960966	25.077525046712267	
7.57	2.5161873862783777	1.620356656304316	21.994434047333552	-2.613009990272609	-0.4556595230534683	24.42575611049776	
7.58	2.4375776155982565	1.758759913657963	21.456913664162784	-2.4094864387678903	-0.5494529852374316	23.792493315280982	
7.59	2.3799575966750695	1.9042283675998384	20.935777767386792	-2.2347085946700855	-0.6494335656354578	23.177195712209997	
7.6000000000000005	2.3420193641151563	2.0570727194544363	20.43096905445907	-2.0864388998585963	-0.7542014290135061	22.579332184286873	
7.61	2.3226146199263686	2.2178418095243817	19.942494105411093	-1.9625465692117365	-0.86284643179912	21.998403885731285	
7.62	2.3207686391310296	2.387286877058949	19.470432726988555	-1.8610386237245913	-0.9748688999418139	21.433956897693093	
7.63	2.335679788472093	2.5663352521592135	19.014945866572873	-1.7800803261043034	-1.0901113914719311	20.885588415667183	
7.640000000000001	2.366718534252414	2.756068912171197	18.576285048804458	-1.7180122881168596	-1.2086993245897786	20.352949676320947	
7.65	2.4134247290376725	2.957707554661209	18.154803537408547	-1.6733607251455793	-1.3309920129084547	19.835747312940775	
7.66	2.4755042284244464	3.172595292960658	17.750969889255064	-1.6448335007987485	-1.4575458216058867	19.333742861118402	
7.67	2.552824956950457	3.4021901498727543	17.36538427057085	-1.6313240886893743	-1.5890812130531935	18.846753822396686	
7.68	2.6454107652020205	3.6480555714718728	16.998797424354464	-1.6319072429277577	-1.7264591566875978	18.374655016985855	
7.69	2.7534370432447584	3.911851735575281	16.652133095694253	-1.645834001643606	-1.8706632218901418	17.91738125049765	
7.7	2.877224678241727	4.1953275053154915	16.326514744548454	-1.672525781415704	-2.0227869067176645	17.474931509214358	
7.71	3.017234185709399	4.500310259959285	16.02329628607269	-1.7115683063542102	-2.184025445962986	17.047375018328886	
7.72	3.1740594431087965	4.828691644292002	15.744096749786284	-1.7627051383236385	-2.3556714253615185	16.63485925245594	
7.73	3.3484203880213936	5.182408131954626	15.490839630028901	-1.8258316996270092	-2.5391131283593653	16.237620108971715	
7.74	3.5411540549064133	5.563415301236032	15.265797708213924	-1.9009901636176498	-2.7358349401365745	15.855994551650667	
7.75	3.753203312535417	5.973654719314276	15.071644120251337	-1.9883637751577092	-2.9474204389806955	15.490436386678574	
7.76	3.985602054418083	6.4150068845588235	14.91150616362574	-2.0882731411851996	-3.175555262652257	15.141534877744204	
7.7700000000000005	4.239463013275122	6.889221560687083	14.789020614412433	-2.2011737252572265	-3.422029506170272	14.81003683534965	
7.78	4.515945501619984	7.397841526183715	14.708392825144005	-2.327653471969044	-3.688739762111823	14.4968729703945	
7.79	4.816231683672213	7.942093035475137	14.674455922438145	-2.4684294871488226	-3.97769091452035	14.203189302088242	
7.8	5.141491696260362	8.522747387734078	14.692725169473574	-2.624342978088591	-4.290997034930299	13.930384073967682	
7.8100000000000005	5.492830823571165	9.139950981085317	14.769436815682171	-2.796362336683728	-4.630870465087501	13.68014947231341	
7.82	5.871221030120363	9.793018643992017	14.91156236750575	-2.9855782810888374	-4.999610774669673	13.45452043125514	
7.83	6.277419156321386	10.480185035603478	15.12678921406593	-3.1931952065446145	-5.399586041617656	13.255929791453681	
7.84	6.71187408102694	11.198308906843232	15.423458541595407	-3.4205321719385546	-5.833199617947377	13.087274152723467	
7.8500000000000005	7.17462515541976	11.942525014018312	15.810451470479109	-3.6690137512478485	-6.302844418316287	12.951985179168169	
7.86	7.6651589362518715	12.70586984577288	16.29696643652894	-3.9401519903334643	-6.81083879021706	12.854105518244657	
7.87	8.182209550600682	13.478928032557864	16.89212382287954	-4.235521807272046	-7.359337959014951	12.798368945372802	
7.88	8.723608573162839	14.249430887644586	17.604524580780495	-4.556732174411435	-7.950215041043609	12.790284345708976	
7.890000000000001	9.28607699204225	15.001970145772106	18.441543142494545	-4.905395420336452	-8.584905617975801	12.836223144700725	
7.9	9.865019092198121	15.717802919370202	19.40848996662495	-5.283096087617672	-9.26420981154936	12.943509207726628	
7.91	10.454330132258491	16.37485707363784	20.507627406265534	-5.691299527336993	-9.98804004391188	13.120460287470395	
7.92	11.046240532692714	16.948067513464167	21.736998872577566	-6.131252240730336	-10.755105092860319	13.376396500740427	
7.930000000000001	11.631218304286982	17.410158239739083	23.089067527812958	-6.603891509600533	-11.562537390340633	13.721626583968298	
7.94	12.19798365497423	17.732798885080186	24.54971164960262	-7.109697238980127	-12.40544556599388	14.167319267839192	
7.95	12.733628758274506	17.888338469309282	26.097303053453484	-7.648519795593005	-13.276404693260655	14.725273445164044	
7.96	13.224003837436808	17.85206996662765	27.70235810070495	-8.219374921878407	-14.164913678769146	15.407534290080495	
7.97	13.654230869563879	17.604774654140385	29.32791370852324	-8.820205601072495	-15.05685039715495	16.225802540492953	
7.98	14.009288270176057	17.135249486950663	30.930644177575488	-9.447610748841921	-15.93395517345949	17.19058415566156	
7.99	14.2749495975918	16.442588760079982	32.46319575933126	-10.096557078580078	-16.7734390668513	18.31006964201009	
8.0	14.439063401116465	15.537840777608189	33.87777173401776	-10.760112042613855	-17.547930969306687	19.588778157846694	
8.01	14.49209816724514	14.444123258471535	35.12928384708194	-11.42919076756715	-18.22574428715876	21.025888528881428	
8.02	14.428208377040027	13.195660071732274	36.179449880283556	-12.092406998805139	-18.77179097394878	22.613454633571628	
8.03	14.245794595466396	11.83531093501445	37.00001808596531	-12.736003424962218	-19.14909506948218	24.334724156389974	
8.040000000000001	13.947830979993087	10.411148834012819	37.575015525649	-13.344014323231663	-19.321172266594402	26.162778803771385	
8.05	13.54159306420604	8.972204259276038	37.9014288938996	-13.89875301858866	-19.255372008241906	28.059791528363128	
8.06	13.038248389139099	7.564605548288451	37.98854551819012	-14.381406666578044	-18.92633492527882	29.9775812173569	
8.07	12.45201329123649	6.228221134825092	37.85592756292093	-14.773075721013383	-18.319942477960037	31.859414138596804	
8.08	11.799144878822489	4.99441532336296	37.53055569761687	-15.056049292531386	-17.436470774492513	33.643587257472944	
8.09	11.09686986500884	3.8849463173579926	37.04370513476571	-15.215118746240778	-16.292884929714425	35.267906690973874	
8.1	10.362396846894148	2.91219381044654	36.42789852274766	-15.238913136423372	-14.923162409219817	36.67512411233744	
8.11	9.612050756595103	2.0800715723375536	35.714480410988315	-15.121216458257557	-13.375712529733994	37.81917092984378	
8.120000000000001	8.860625917799124	1.3855755353839498	34.93184530090558	-14.861536421125738	-11.709984573009459	38.66881634340713	
8.13	8.120965975137716	0.8205510615797094	34.10440117404735	-14.465377061968258	-9.990681892111878	39.2105368424747	
8.14	7.403728898457264	0.3734188750769123	33.25215293671125	-13.943836387509412	-8.28167382042805	39.44873279856971	
8.15	6.717354005144793	0.030689102187324777	32.390790083416384	-13.312829810978638	-6.640400709250708	39.40391469671493	
8.16	6.068159587657842	-0.22182524938446718	31.532089215795093	-12.591642496421416	-5.113678312021518	39.10873804970557	
8.17	5.460512517953687	-0.3980874865559316	30.684466916874456	-11.80153321254763	-3.73531793460233	38.60352377535465	
8.18	4.897069347841729	-0.5112256384712283	29.853613621475695	-10.964296843307629	-2.5256223923124987	37.931679506664885	
8.19	4.379040013540642	-0.5731534894323869	29.043095507462237	-10.100959885655085	-1.4924867077426152	37.1356814592418	
8.2	3.9064647439078635	-0.5943793655067613	28.25489540402851	-9.230723511528222	-0.633458281427834	36.254149296153365	
8.21	3.4784408686513597	-0.5839578729641931	27.489862421092614	-8.37033902158538	0.061624627110915264	35.320112496059224	
8.22	3.0933546063989437	-0.5495290576461791	26.74807105431313	-7.533733593223652	0.6080430822518536	34.3603039430358	
8.23	2.7490911215551197	-0.49741364619728456	26.029099706710632	-6.731875471334329	1.023918505185191	33.39522139789295	
8.24	2.443191932463648	-0.4327434995900654	25.3322316146379	-5.972904123796065	1.3283559385065966	32.43974933547771	
8.25	2.172995618339617	-0.35960268427434516	24.65659806056106	-5.262381014616162	1.5400951259199787	31.50403714256129	
8.26	1.9357495021911022	-0.2811702929842976	24.001274651779838	-4.603605285161373	1.6766332523507796	30.5944611412225	
8.27	1.7287001826048254	-0.19985664437731515	23.365343945731688	-3.997982087948289	1.7537094440016052	29.714541393986277	
8.28	1.5491578991811448	-0.11742724134037413	22.747931038075805	-3.445385182900867	1.7850728310231054	28.865743526835296	
8.290000000000001	1.3945474759501666	-0.03511439701849167	22.148223147490008	-2.9444924698219297	1.7824535006399946	28.048133358447753	
8.3	1.2624443778806569	0.04628512393676293	21.565477188145973	-2.4930907578984356	1.7556574068241262	27.260885978043305	
8.31	1.150596133444856	0.12632734661117784	20.99902007556093	-2.088332882622872	1.712735330005131	26.50266206459389	
8.32	1.056934618975706	0.20485104548442612	20.44824471568688	-1.7269574535841317	1.660186627847461	25.7718738708915	
8.33	0.9795864869344746	0.28191742811966863	19.912604420991496	-1.4054648730633197	1.603173184447808	25.066863751215855	
8.34	0.9168718392512707	0.3577630976909919	19.39160629992543	-1.1202588656349288	1.5457274094853484	24.3860170003164	
8.35	0.867298566822705	0.43276218688187196	18.884804581720104	-0.8677487800442629	1.4909429808562675	23.727826022248145	
8.36	0.8295580502100508	0.5073950783826682	18.39179508223112	-0.6444293455813557	1.4411480828678176	23.090921866282308	
8.370000000000001	0.8025160741319315	0.5822253219543869	17.912210327537252	-0.44694837316093916	1.3980600549359758	22.474086927774298	
8.38	0.7852032695712182	0.6578822037310164	17.445715750845636	-0.2721308394115807	1.362911772847168	21.876249239452576	
8.39	0.7768050902173869	0.7350484534711518	16.992006917050546	-0.11700776280990688	1.3365650427680569	21.296473104227978	
8.4	0.7766518075788058	0.8144522958897085	16.55080776776859	0.021172452392864693	1.3196043224948413	20.733945104965088	
8.41	0.7842085341627371	0.8968631582423809	16.121869839779198	0.14494368270946878	1.3124140506599553	20.187959250843356	
8.42	0.7990669113693717	0.9830897697637049	15.70497235962845	0.2566280936649614	1.3152426560877373	19.65790282635348	
8.43	0.8209358409624884	1.0739820788674717	15.299923325006775	0.3583431095312863	1.3282567746134282	19.14324401957747	
8.44	0.8496343253074461	1.1704344666613589	14.906561438835368	0.4520173035037235	1.3515830918702978	18.643521454744775	
8.45	0.8850865158852894	1.2733898770833298	14.524758942671706	0.5394067729877956	1.3853430984870967	18.158335905793223	
8.46	0.9273174092255928	1.3838458219093033	14.154425498247562	0.6221118703123494	1.4296814804164608	17.68734422542018	
8.47	0.9764476255819236	1.502863222744622	13.79551326626672	0.7015956430534347	1.4847887336409291	17.23025530384967	
8.48	1.0326875886686269	1.6315776603309715	13.448023165754053	0.7792018596838779	1.5509198840565372	16.786828021374202	
8.49	1.0963418819479804	1.7712047759402014	13.112012834606066	0.8561735999547767	1.6284092923818152	16.356870898319563	
8.5	1.1678066166390881	1.9230531358141183	12.787605946167883	0.9336712561089008	1.7176830808809727	15.940243486562254	
8.51	1.2475692026387246	2.088536027555659	12.475003405046424	1.0127900959844687	1.819269294515202	15.536859620898136	
8.52	1.3362103708769537	2.269182801143613	12.174498099102127	1.0945733663484492	1.9338103727517146	15.14669246441232	
8.53	1.434407105856944	2.4666511912287157	11.886491887296069	1.1800327915724695	2.0620674722540224	14.769780959289166	
8.540000000000001	1.5429364808289834	2.6827398856980347	11.611515737030292	1.2701647895840174	2.2049273488027676	14.406238461474008	
8.55	1.662680234408026	2.9194006951720515	11.350254007454684	1.365961765410085	2.3634125391753376	14.056263912166438	
8.56	1.7946299274445239	3.1787496780996602	11.103573875212764	1.4684218713266146	2.538691976304718	13.72015566350498	
8.57	1.9398925189576053	3.463076576114954	10.872560899100389	1.5785606226265516	2.7320891710371606	13.398328075805273	
8.58	2.0996961999403463	3.774851914321001	10.658561720109756	1.6974277580198613	2.945085093809096	13.091331003711623	
8.59	2.2753963238464716	4.116731121165028	10.463234893332011	1.8261324425675878	3.1793131029130555	12.799872295535776	
8.6	2.468480653165472	4.491554778072977	10.288610593233177	1.9658411583173454	3.436574190079768	12.52484684218687	
8.61	2.6805741284323066	4.902336173375101	10.137159907432942	2.1177839536947323	3.7188470990285794	12.267373569381572	
8.620000000000001	2.913443220942965	5.352239691015303	10.011878346773482	2.283263280462535	4.028283883086436	12.028830978674243	
8.63	3.1689870561598754	5.84454764078295	9.91637902332735	2.4636686511708383	4.367203267028578	11.81090612580929	
8.64	3.4492454166635396	6.382602124479675	9.85500751229097	2.6604934947905674	4.738076627455441	11.61565162804986	
8.65	3.7563885492017564	6.969721648061478	9.832967018432115	2.875338161865323	5.143512721212627	11.445550431670767	
8.66	4.092689244034673	7.609081360290493	9.856451567282043	3.1099036862387033	5.586233818961821	11.303589372721651	
8.67	4.4604822600304	8.30354527516224	9.932786460815125	3.365980910413675	6.069035901009401	11.193342564167244	
8.68	4.86211616896624	9.055438835374712	10.070575237358698	3.645439581600784	6.594725572499847	11.119065642511353	
8.69	5.299902692490512	9.866250174105602	10.279852375475881	3.950222025511928	7.166026355081042	11.08580190701115	
8.700000000000001	5.776059621072303	10.736246806775787	10.572233648248066	4.2823460049565245	7.7854470121486195	11.099501384588418	
8.71	6.292514968027557	11.663968763163826	10.960933746180766	4.643916229830936	8.455105998730112	11.167152488674501	
8.72	6.850757882499373	12.64561166703101	11.460759771174247	5.036979205117113	9.176546089419801	11.296875259112344	
8.73	7.451637494418024	13.67429252736436	12.087967467516751	5.463465017908812	9.9504426816296	11.498020784169094	
8.74	8.095081242791636	14.739183351615358	12.859890655554098	5.925143398928473	10.77623459909597	11.781256532640512	
8.75	8.779766267614887	15.824565753052479	13.79430454632074	6.423487720478767	11.651681346149179	12.15858047997393	
8.76	9.502730909436584	16.90888728070059	14.908408688671258	6.959517716589106	12.572318345668066	12.643251165529815	
8.77	10.258921589263721	17.96390303910829	16.217319876168112	7.53359872406643	13.530826693037366	13.24958078173256	
8.78	11.040721219193328	18.95409792878594	17.732055020496862	8.145199046268907	14.516327631977855	13.992542883508772	
8.790000000000001	11.837511434631972	19.836712956301692	19.45703170932364	8.792607041421293	15.51361195811982	14.88714630641143	
8.8	12.63530220167621	20.562616957316727	21.387074012748318	9.472599293414559	16.502378068153774	15.947490971254027	
8.81	13.416533769627934	21.07837569678761	23.50433029155009	10.180061832002442	17.456670395024744	17.18540519763564	
8.82	14.160112658985925	21.329629804935063	25.775597633838416	10.907623173390073	18.344523930208247	18.60872208822361	
8.83	14.841981994580985	21.266312933866985	28.150536520577695	11.645308332843312	19.128169870615462	20.21910908537479	
8.84	15.43606748743599	20.848779822745993	30.56183612703281	12.380253572089163	19.764866524179173	22.009728318592792	
8.85	15.915737745713754	20.054428892174982	32.92786696452122	13.096596991860935	20.208756086229673	23.96282300405203	
8.86	16.2558605473966	18.88346562563768	35.15846845745875	13.775641771840522	20.41403424856471	26.047465554728728	
8.870000000000001	16.43497594849294	17.362814335763197	37.16283410924805	14.396266106901505	20.33886529506119	28.218604132745657	
8.88	16.437465846312794	15.546512015553652	38.85894845816293	14.935768778435184	19.950495806338907	30.417238331996607	
8.89	16.255591749710433	13.510759343009529	40.18403030819441	15.371255952523075	19.2304538408681	32.573038393211135	
8.9	15.89036489886763	11.347180947646333	41.100618408131396	15.681077848875308	18.179266227683712	34.60854353184427	
8.91	15.351730698657846	9.152226778615546	41.600349153888075	15.846546530085474	16.81943073936582	36.44544522606156	
8.92	14.657620870055649	7.016792711087289	41.702708257766126	15.854245600404493	15.19534034688104	38.01348386531576	
8.93	13.83245224666313	5.017366832171289	41.45039156224317	15.697094085229375	13.370591971925249	39.25700930347708	
8.94	12.904502249641869	3.2106498597949145	40.90110196342262	15.375361357068709	11.422000256708372	40.141091092396245	
8.950000000000001	11.903729666887557	1.6315178292439887	40.11966585904961	14.896892326290972	9.431621834331644	40.6547109606491	
8.96	10.85957963591321	0.29427073242019386	39.17062869224517	14.27657110517737	7.478403821712935	40.810481149115645	
8.97	9.799198514099242	-0.8038748494959362	38.1126525120623	13.534779719542403	5.630741394011471	40.64080085995165	
8.98	8.746186398261887	-1.678327640311874	36.995182430115264	12.695793743450626	3.941485665206968	40.192370725702574	
8.99	7.720067260442335	-2.352513688070034	35.857228350687215	11.78573701783781	2.4456443255336113	39.5194646365323	
9.0	6.736022240932844	-2.8539604297691312	34.72754085369743	10.830698431106288	1.1606808684522738	38.67773567653689	
9.01	5.805100804754348	-3.211214125369081	33.625823396815896	9.855175051689784	0.08882669758063011	37.719276958192	
9.02	4.934627674792848	-3.4517178984387638	32.5643760852269	8.880974171441189	-0.7794524346357792	36.68940029896789	
9.03	4.1287296519386345	-3.60051898821432	31.549827446243675	7.926477709707917	-1.4618406759178977	35.62503176131703	
9.040000000000001	3.3888942370391186	-3.679631996629063	30.584716185812216	7.006391554570397	-1.9807170447678044	34.55448039763799	
9.05	2.7145337304958383	-3.7078392238422104	29.668827888668172	6.13178561120683	-2.3603593818803263	33.498114465174446	
9.06	2.103479814492905	-3.700799035482028	28.800235657966258	5.3103606363640266	-2.6249082632274665	32.46955695669971	
9.07	1.5524223046887968	-3.6713141856346008	27.97607316452391	4.54685777426406	-2.7969923095732128	31.477059340563667	
9.08	1.0572710510357892	-3.629680937509495	27.193076605841707	3.843522992096932	-2.896952588333536	30.524841349456736	
9.09	0.6134515437581842	-3.5840573184944136	26.447943024478764	3.2005771937847167	-2.942496382136359	29.61426514772565	
9.1	0.21613745965080677	-3.5408197214849	25.73755168162294	2.6166792756502315	-2.948647233014201	28.744798235920445	
9.11	-0.1395710135547683	-3.5048883422235555	25.059087303275433	2.089312477689264	-2.927888941957765	27.914750768500365	
9.120000000000001	-0.4585197645058512	-3.4800125385290497	24.410095550968467	1.6151175243269045	-2.8904094757763414	27.121810759330955	
9.13	-0.7454021190958686	-3.469019192191301	23.78849758942151	1.1901964900883093	-2.8443891147075084	26.363423919414092	
9.14	-1.0046967588150713	-3.474020566939794	23.192578452496416	0.8103311043184129	-2.796301199204991	25.637035598017814	
9.15	-1.24063134174415	-3.4965876405936513	22.620961513179786	0.47116403797285056	-2.7511963821441734	24.940240571906365	
9.16	-1.4571595214434843	-3.537894584288539	22.072579350971683	0.16832701654655802	-2.71295983500243	24.270862379959112	
9.17	-1.6579567047547614	-3.5988354490492376	21.546644043857526	-0.10245358089702113	-2.6845430042790626	23.626989229383184	
9.18	-1.8464241974182862	-3.6801193373216163	21.04262107036356	-0.3452759827378193	-2.66816426102712	23.00698345015443	
9.19	-2.025700241881359	-3.7823467834167888	20.560208473060385	-0.5640379658624827	-2.6654713670108694	22.409465433604925	
9.200000000000001	-2.1986795989067245	-3.9060686186048894	20.099321547613044	-0.7623971069161554	-2.677687333457987	21.833297258845132	
9.21	-2.368033291515409	-4.0518324500833085	19.660084066369816	-0.943761322351791	-2.7057274704540686	21.27755962358366	
9.22	-2.5362316585513778	-4.220216643070466	19.242825415758418	-1.1112901322304025	-2.7502957462674895	20.741529879044005	
9.23	-2.705567374915617	-4.411854447390268	18.84808380907595	-1.2679009803365164	-2.8119649539506257	20.22466290087612	
9.24	-2.8781783022321155	-4.627448694550304	18.47661502799709	-1.416281524694311	-2.8912418031078273	19.726575956186956	
9.25	-3.056069272086381	-4.867777867234004	18.12940626953544	-1.5589110250051363	-2.988617230092058	19.24703753104086	
9.26	-3.241133201066826	-5.133693223178544	17.807695361690982	-1.6980789797295484	-3.104608592208775	18.785961205793452	
9.27	-3.43516501982094	-5.42611055695678	17.512994740858755	-1.8359079263558753	-3.2397917055110885	18.343403899143716	
9.28	-3.6398775898742834	-5.745989609606122	17.24711932020407	-1.974375853321324	-3.394826035078914	17.91956883512402	
9.290000000000001	-3.856917208416914	-6.094301802529123	17.012218316004887	-2.1153388575859395	-3.5704732236247523	17.514812871217362	
9.3	-4.087867314766665	-6.4719914679408	16.81081055861027	-2.26055338236664	-3.767609866771044	17.12965803949724	
9.31	-4.3342441918989	-6.879925550606988	16.645821419762594	-2.4116983506882397	-3.9872345508466296	16.76480799059487	
9.32	-4.597488902733582	-7.318826464459052	16.520619444209665	-2.570390265282639	-4.2304738380360725	16.421169006464883	
9.33	-4.878959700871871	-7.78918278767242	16.439050773531537	-2.7382039841535972	-4.498577910629187	16.099875279627188	
9.34	-5.179929099566552	-8.291132513018534	16.405469458651517	-2.91669249336815	-4.792910332254165	15.802319259262088	
9.35	-5.50154701689505	-8.824337446648855	16.424758188902565	-3.107396881448125	-5.114936412103908	15.530187605718252	
9.36	-5.844776632476214	-9.387838404271937	16.50232334816824	-3.311850773690041	-5.466205342999952	15.285502409440555	
9.370000000000001	-6.210365256982815	-9.979861173927372	16.64408470925181	-3.531583667077832	-5.848321158058047	15.070667314688674	
9.38	-6.598772439617971	-10.597606509755257	16.856405812485466	-3.7681276064525333	-6.26289755071893	14.888518188417695	
9.39	-7.010089179097273	-11.237008608603764	17.14598475069753	-4.023031642603917	-6.711491602909332	14.742377974691173	
9.4	-7.443939789362709	-11.892481311821921	17.519692853695258	-4.297848669932848	-7.195533149949332	14.636115865268613	
9.41	-7.899368831956887	-12.556664541684237	17.984336129370963	-4.594092139775285	-7.716243062548144	14.574206034522179	
9.42	-8.374715526984673	-13.220183481891574	18.546314318538712	-4.913232527095273	-8.27449953194762	14.561783078305822	
9.43	-8.867478054589837	-13.871433011593467	19.21115242060901	-5.256660831053223	-8.870685693847312	14.604690173963611	
9.44	-9.374170560657324	-14.496407591994556	19.982888760966063	-5.625645723650141	-9.504494721941978	14.709513204415744	
9.450000000000001	-9.890195470590362	-15.078756529430903	20.863461655815403	-6.021265282755604	-10.174700642638516	14.88358754837201	
9.46	-10.40972527891045	-15.599960623370706	21.851924272255584	-6.444317704438854	-10.878890255163409	15.134961667906136	
9.47	-10.92564241035065	-16.03975915077228	22.943595649585745	-6.895215393493562	-11.613151539038984	15.472301624461597	
9.48	-11.429532843661889	-16.376895797854893	24.129275852940914	-7.373866831044291	-12.371713930902581	15.90472065435835	
9.49	-11.911728442366925	-16.59012409676085	25.394598546156377	-7.879550618125162	-13.146535852646856	16.441517934871023	
9.5	-12.361496780348144	-16.65957954932715	26.71964130823558	-8.410739636031716	-13.926908768338858	17.091773201647076	
9.51	-12.767434308448243	-16.56854568422189	28.07891708708587	-8.964866235383335	-14.69916500631212	17.863743374487846	
9.52	-13.117810468676979	-16.30503376657201	29.44196476154063	-9.538160818410669	-15.446339730329775	18.764148331825666	
9.53	-13.40117034814374	-15.863548864551861	30.774480160271075	-10.125443724261121	-16.148091261417296	19.79719665693873	
9.540000000000001	-13.606996381825475	-15.246321883723498	32.04019556575023	-10.719934970669796	-16.780808789729317	20.963501771151225	
9.55	-13.72640012526756	-14.464103937558173	33.203114387676735	-11.313111354661794	-17.318060543654937	22.258904611685054	
9.56	-13.75278317522072	-13.536306886600872	34.229911833656686	-11.894661150355049	-17.73155609229216	23.67319668325977	
9.57	-13.682387480394704	-12.489916302420175	35.09254902880217	-12.452552376693689	-17.99264287424446	25.1889495031037	
9.58	-13.514664895222507	-11.357354091386865	35.77061238532498	-12.973224478236235	-18.0741337636564	26.78099211383977	
9.59	-13.252413944964358	-10.174721123423929	36.252185082704514	-13.441983875895637	-17.952808388650922	28.41613893119218	
9.6	-12.901650343682729	-8.978681618432118	36.534598786952586	-13.843723848617977	-17.612032914110774	30.05415073010751	
9.61	-12.471198119583871	-7.803931554186053	36.623819823488475	-14.163623311441029	-17.04433730885004	31.64928818959806	
9.620000000000001	-11.972182620384979	-6.6809120083306635	36.53329014295877	-14.38795042481772	-16.253486276815764	33.15274972190556	
9.63	-11.417344299911868	-5.634204903600216	36.28212103211761	-14.505257687200823	-15.255560500092928	34.51651350688057	
9.64	-10.820138212509967	-4.681880678305107	35.89271482187783	-14.507607078550175	-14.078709800192076	35.69778918221438	
9.65	-10.194183137801229	-3.835246298132362	35.38908045181754	-14.390760046537226	-12.761614703591642	36.66158636354046	
9.66	-9.55256626899685	-3.0994191699847584	34.794960507995555	-14.155012278671965	-11.350430096308301	37.38436262715187	
9.67	-8.907363167889018	-2.4742505383290103	34.13251574418931	-13.80521714401705	-9.89491426854901	37.85552810204728	
9.68	-8.269265681457721	-1.9554398713205674	33.42144713566366	-13.350562509553594	-8.44426509719611	38.077673017645004	
9.69	-7.647364641258365	-1.535705774659573	32.678534401471325	-12.80374243093885	-7.043149247022368	38.065038391215396	
9.700000000000001	-7.04913421904843	-1.205879660175669	31.917568588700835	-12.18018372181206	-5.728793359253242	37.84121332815998	
9.71	-6.480387624335664	-0.9558152049120049	31.14945561665588	-11.496922540855035	-4.529150123456928	37.435950080813825	
9.72	-5.945406465853702	-0.775129830835962	30.382532721414037	-10.771542353745634	-3.462349999327368	36.88196655981301	
9.73	-5.447084632509127	-0.6537435129697615	29.622947233896546	-10.021174268956699	-2.537162022824739	36.21208786247591	
9.74	-4.987116472638377	-0.5822507417913322	28.875054894606897	-9.261771642526055	-1.754387444860126	35.457023159398986	
9.75	-4.566187525879682	-0.552146676479692	28.141801415807613	-8.507497895014309	-1.1084846559633783	34.64390073426003	
9.76	-4.184142781006219	-0.5559343905514729	27.425058233820817	-7.770399914495498	-0.5894102111983117	33.79550862597392	
9.77	-3.840189250731642	-0.5871631382106995	26.725907860099795	-7.060269163827831	-0.18431101438842568	32.93012714407881	
9.78	-3.533042835307563	-0.640399278892439	26.044873483701256	-6.384662428937472	0.12103415124239492	32.06177394995104	
9.790000000000001	-3.261071203031302	-0.7111646837216289	25.382098441602377	-5.749040564853968	0.3411126944434577	31.20071662632702	
9.8	-3.0224141129397886	-0.795853603008281	24.737481343864957	-5.156987182416639	0.48987562703199855	30.3540930055024	
9.81	-2.815083869639162	-0.8916396622245282	24.110775530839454	-4.610468914471732	0.5802139781672349	29.526551470172862	
9.82	-2.637046756277755	-0.9963818649687128	23.50165998373809	-4.1100988838513075	0.6236687883148819	28.720846071042164	
9.83	-2.4862880180664466	-1.1085334461354301	22.909787418572844	-3.6554062161964085	0.6303045380730933	27.93834774465298	
9.84	-2.3608628503635494	-1.2270575707078177	22.33481736900941	-3.245093155429606	0.6087036316829888	27.179464493504593	
9.85	-2.2589354740012215	-1.3513512601562045	21.776437575138694	-2.877236228913804	0.5660393066672736	26.44396768552274	
9.86	-2.1788050406345434	-1.481179529016883	21.234377603279356	-2.549466568561593	0.5081923369538554	25.73123390296697	
9.870000000000001	-2.118923651364762	-1.6166184439366316	20.708417460219028	-2.259153018626074	0.4398925931290654	25.040423703373914	
9.88	-2.0779125006901373	-1.7580055277229703	20.19839403955595	-2.003514009744259	0.3648663959822397	24.370600859448352	
9.89	-2.054569286294587	-1.9058999778944947	19.704206248656124	-1.779724250258361	0.28598105813128216	23.720811919234027	
9.9	-2.047865922958598	-2.061052013754954	19.225819032068664	-1.584990626034503	0.20537877746690142	23.09013416241082	
9.91	-2.0569525942212525	-2.224375814260537	18.763269264425908	-1.4166127018149415	0.12459936156716905	22.477702340614382	
9.92	-2.0811544889165723	-2.396930220545921	18.316672362718037	-1.2720322901716592	0.04468968472048114	21.88272237825528	
9.93	-2.119968112033027	-2.5799038883745555	17.886230634423818	-1.148852806348426	-0.03370581384747273	21.304472370268808	
9.94	-2.1730567778322283	-2.7746044714082494	17.47224371780959	-1.0448626381644226	-0.11026394142949666	20.74230078774871	
9.950000000000001	-2.2402458185332614	-2.9824511479467013	17.075121617223633	-0.9580446761930667	-0.18491603702204545	20.195620600019566	
9.96	-2.3215174065265556	-3.204969513150892	16.69540045046864	-0.8865783213991123	-0.25779330281339974	19.66390231501155	
9.97	-2.417005620948984	-3.4437877226270537	16.333761377767374	-0.8288362999706895	-0.3291824793551727	19.146666805079203	
9.98	-2.526991658293699	-3.700632751007533	15.99105267953446	-0.7833804966283545	-0.3994894178386037	18.643478710944574	
9.99	-2.6518987024437437	-3.9773273705554715	15.668316821050686	-0.7489556958337636	-0.4692104327787442	18.153940870365165	
10.0	-2.7922873597733746	-4.275784638623048	15.36682141946408	-0.7244754300876571	-0.5389130410504959	17.677689381088	
10.01	-2.9488510130053722	-4.597998425894357	15.088094537287557	-0.7090144917386862	-0.6092189757301268	17.214390060117616	
10.02	-3.1224104447385383	-4.946029019738422	14.83396524128941	-0.7017972161540051	-0.6807939508097871	16.763735771949605	
10.03	-3.3139070815595533	-5.321982836997865	14.606610365672836	-0.7021872949996135	-0.7543406025649072	16.32544473058805	
10.040000000000001	-3.5243942096534173	-5.72798528053879	14.408608418440743	-0.709678090345565	-0.8305947778613195	15.89925969302851	
10.05	-3.7550248996266715	-6.166142373712694	14.242999088670393	-0.723882704550744	-0.9103253370903167	15.484947992272401	
10.06	-4.007042683098398	-6.638474929628876	14.113342792487115	-0.7445255682895163	-0.9943358139940502	15.082302365667214	
10.07	-4.281755363681159	-7.146848988996239	14.023788932418114	-0.7714357147383514	-1.0834676743328504	14.691142639448028	
10.08	-4.580510893974303	-7.692875092681458	13.979145128565952	-0.8045419504884932	-1.1786042701442685	14.311317989133697	
10.09	-4.904669578303308	-8.277775519239887	13.984947050995219	-0.8438650375014339	-1.2806795663086845	13.942710475913263	
10.1	-5.255556324732807	-8.902218077790197	14.047516508402587	-0.8895133332990788	-1.390686273664845	13.585239347685015	
10.11	-5.634395519327252	-9.566109945175256	14.173998919110995	-0.9416817524859165	-1.5096833115564705	13.238866290337528	
10.120000000000001	-6.042231343896001	-10.268345078319797	14.37237142141326	-1.0006523638244664	-1.6388037837346006	12.903601952682639	
10.13	-6.479836358459054	-11.006498732694514	14.651412880290097	-1.0667949370851948	-1.7792646515401898	12.579514068450727	
10.14	-6.947611169671205	-11.776462617798906	15.020627047528322	-1.1405657538923177	-1.9323792882919402	12.266737498757422	
10.15	-7.44544939053097	-12.572031061663653	15.490072944873194	-1.2225029967865395	-2.0995740988035654	11.96548651845297	
10.16	-7.972518230227117	-13.38449028175254	16.069994318649325	-1.3132266805721857	-2.2824028238089142	11.676069189939321	
10.17	-8.527103286426351	-14.202147394663111	16.770418638894682	-1.4134634296576858	-2.4825428869457187	11.398904636760802	
10.18	-9.106380226032215	-15.009938605705067	17.600469737853963	-1.5240323175327257	-2.701822445984353	11.134544267850508	
10.19	-9.706181074031301	-15.789111609030726	18.567513664027828	-1.6458538545311625	-2.942229186603792	10.883697179784555	
10.200000000000001	-10.320766242459378	-16.517087709081906	19.676124086250834	-1.7799591241546726	-3.2059195760926515	10.647261372178525	
10.21	-10.942619853654532	-17.167642347223456	20.92681221663197	-1.9274958470093633	-3.495229419653443	10.426360342460397	
10.22	-11.562286930999395	-17.711534877146516	22.314489423034814	-2.0897327954543385	-3.8126828433799056	10.222386586463665	
10.23	-12.168327640930677	-18.117593228244367	23.82716800947169	-2.268063801298238	-4.16099697227782	10.037053560915622	
10.24	-12.747381285323192	-18.35442600634743	25.444767859307667	-2.464012598880595	-4.543079571701333	9.872457663894341	
10.25	-13.284487540438445	-18.392817007518097	27.138362207980567	-2.679239745874366	-4.962016920575877	9.731151789328754	
10.26	-13.763578597497151	-18.2085565768376	28.870217374003094	-2.9155528641461532	-5.421049184779075	9.61623201161594	
10.27	-14.168072578169177	-17.785389529969	30.594680166548784	-3.1749111385893447	-5.923533157598741	9.53143741593572	
10.28	-14.481894506685528	-17.11790491391152	32.26045692705227	-3.4593960381574886	-6.472891996825579	9.481262228502828	
10.290000000000001	-14.690821718847154	-16.213864185058522	33.81426465343156	-3.7712135982078663	-7.072519729763498	9.47108308534101	
10.3	-14.783213077086785	-15.094799258054984	35.20453133813303	-4.112672758069191	-7.725659720304666	9.50730218252205	
10.31	-14.751270384302012	-13.795456290802704	36.386148413490176	-4.486164816615754	-8.435230880081221	9.597506980924154	
10.32	-14.5917910268342	-12.361386901000351	37.32448522694912	-4.894109147332373	-9.203591340692544	9.750623639482658	
10.33	-14.30664218512268	-10.845236327610426	37.99838522247134	-5.338869776901814	-10.03222457946158	9.977053608227491	
10.34	-13.902585692531218	-9.301840853509457	38.401434650739986	-5.822649847046879	-10.921332441435073	10.288783361647711	
10.35	-13.39093385452053	-7.783709937085286	38.54157593118117	-6.347370979359743	-11.869319500343314	10.699457252923404	
10.36	-12.786620011072907	-6.336841682658844	38.438989311646004	-6.914543217632703	-12.872153094645373	11.224401945689719	
10.370000000000001	-12.107095194138587	-4.997845770322408	38.12291754483408	-7.525003992204535	-13.922585897730816	11.880422616835174	
10.38	-11.371115663977491	-3.7924459768566243	37.628018326234134	-8.17859683816954	-15.00926079778728	12.685364439521546	
10.39	-10.597574224014922	-2.735591030921978	36.990716809392	-8.87387625795839	-16.115736358619763	13.65747904138359	
10.4	-9.804496542642207	-1.8323614652048748	36.24632381374391	-9.607680169009031	-17.219496355447156	14.814295422060145	
10.41	-9.008275352862817	-1.0797946592131513	35.42685156967703	-10.37468149942103	-18.291063434849402	16.171084439669386	
10.42	-8.223158713896739	-0.46891927170448344	34.559752159428726	-11.16691349773217	-19.293454829331026	17.73876518994932	
10.43	-7.460958940382705	0.013214737888186612	33.667397121369206	-11.973278923865669	-20.18223018843209	19.521121107654366	
10.44	-6.7310304978887405	0.38176449477622576	32.76719196882052	-12.779190878510857	-20.90642935720916	21.511776157512717	
10.450000000000001	-6.040343326537858	0.6526641499059503	31.87202761571441	-13.566383317236275	-21.41078206200332	23.69105614772463	
10.46	-5.393692836536838	0.8415696569661419	30.990956790794563	-14.313065966415486	-21.639528232237293	26.02317320621026	
10.47	-4.793966919934531	0.9631550246275258	30.12993646618021	-14.994391547190087	-21.541631690335347	28.45458635383812	
10.48	-4.242454787815717	1.0306866967644899	29.29253922754529	-15.583459370342588	-21.07720589146964	30.914329887101438	
10.49	-3.7391421157955813	1.055822620832927	28.480583706261964	-16.053154639741585	-20.224793174068857	33.31720982667231	
10.5	-3.282970526455437	1.0485730191962472	27.694651465298065	-16.37795179218526	-18.98699278281424	35.56974448527037	
10.51	-2.8721194556829963	1.0173525627869742	26.934504912630192	-16.5363710396928	-17.394165337965735	37.578999469576694	
10.52	-2.5042103519409364	0.9691060445628931	26.199396178028888	-16.513254860176193	-15.504326913615195	39.26267921588072	
10.53	-2.176495040346829	0.9094622859921122	25.48829319231299	-16.30160662502191	-13.39867376281231	40.55875780409464	
10.540000000000001	-1.8860074456332878	0.8429009868943076	24.800035574449108	-15.903556177500233	-11.172829833151145	41.43263244896397	
10.55	-1.629687330254743	0.7729184917612532	24.13343840075567	-15.330438076007203	-8.926488936453094	41.8799493354867	
10.56	-1.4044737302895447	0.7021829743851723	23.48735496262601	-14.601670060434206	-6.752407977227292	41.92482244329369	
10.57	-1.2073768866132677	0.6326762458121885	22.860712262649376	-13.7429641905266	-4.727496157949512	41.6142872844207	
10.58	-1.035532296654041	0.5658200037348488	22.25252742705213	-12.78382841077162	-2.907548620713424	41.00993637300307	
10.59	-0.8862350642599122	0.5025843851652485	21.66191150210611	-11.75512914720601	-1.3256150163012723	40.1794036678043	
10.6	-0.7569609412032474	0.443580800761809	21.08806553009841	-10.686877036952312	0.006330322076578909	39.18888249959818	
10.61	-0.6453839753612776	0.38914281766908515	20.530273203905416	-9.606485516357377	1.0935081719202717	38.097671476230694	
10.620000000000001	-0.5493796357480945	0.3393911048438229	19.9878912971008	-8.53754279967681	1.9535784874101703	36.95503694746495	
10.63	-0.46702017196130285	0.2942864259399479	19.460339275527645	-7.499352519065242	2.611860062145497	35.79926436703053	
10.64	-0.3965716069533809	0.2536747464097625	18.947090139375387	-6.506734396570948	3.0973418727635185	34.65808622258176	
10.65	-0.33648377064564644	0.21732213166537595	18.447661808136417	-5.570284556416136	3.4396138934070546	33.55008325433166	
10.66	-0.28537882148947125	0.18494255918258393	17.96160973022586	-4.696836883817996	3.6667996717702858	32.486469955790525	
10.67	-0.24203887264367654	0.15621966835791462	17.488520611726297	-3.890029234874673	3.804335594490352	31.472908002430614	
10.68	-0.20539315276039014	0.13082339213214195	17.02800724630058	-3.1508831930295305	3.8744108461614797	30.511124263886185	
10.69	-0.17450403063554387	0.1084219618578272	16.579704347581472	-2.4783868354382994	3.8958333035522186	29.600256266818192	
10.700000000000001	-0.1485546937597682	0.08869122665022601	16.14326516977957	-1.869996349166061	3.8841913746887666	28.737881956121484	
10.71	-0.12683575459339624	0.07132013450866179	15.718358824879244	-1.3220765345701317	3.8521622542817746	27.920772755995237	
10.72	-0.10873398285451061	0.05601511699021783	15.304668180407734	-0.8302629983095757	3.8098897354532726	27.145412858634007	
10.73	-0.09372230234137569	0.042503133651913216	14.901888222335451	-0.3897529193555378	3.7653716791410297	26.408335227850994	
10.74	-0.08134935610419033	0.03053241318637137	14.50972475132757	0.004466737164015688	3.724828644245614	25.706322953949766	
10.75	-0.07122787929455958	0.0198706414976777	14.127893303332172	0.357445852519805	3.6930367373762296	25.036516167237387	
10.76	-0.06302924541940355	0.010306414640685269	13.756118412259239	0.6741485384165178	3.6736167407759064	24.396454607585202	
10.77	-0.05647588766766183	0.0016479940777322094	13.394132953338737	0.9593610411785749	3.669283407623807	23.784081847531493	
10.78	-0.05133381603296314	-0.006278908240079137	13.04167761615109	1.217632189638104	3.6820538941195275	23.197726862888576	
10.790000000000001	-0.0474063378609636	-0.013633296883673408	12.698500487957231	1.4532421482134346	3.7134195765321425	22.636073297475914	
10.8	-0.04452978775719244	-0.020560034151470577	12.364356706116887	1.670182587092749	3.764488964136045	22.098127124706277	
10.81	-0.04257020001791777	-0.027190789298166138	12.039008167507347	1.872155148746057	3.836102348976705	21.583185079009088	
10.82	-0.04141953050048805	-0.033645893617184335	11.722223277761472	2.062578113452669	3.9289245032034237	21.090807701029608	
10.83	-0.04099003484957992	-0.04003819920721137	11.41377672314154	2.2445994136067435	4.043518362113213	20.620798390269332	
10.84	-0.041210147094763665	-0.04647601144601133	11.113449267248454	2.4211173138239226	4.180401108681181	20.17318859573852	
10.85	-0.042028178351240064	-0.05305968882974149	10.821027597993503	2.5948012911698894	4.340087378167684	19.748229860018267	
10.86	-0.043406013427003676	-0.05988700966921128	10.53630415060378	2.768115637410957	4.523119669756667	19.346392021273545	
10.870000000000001	-0.045318205448113304	-0.06705421228384363	10.259076966139817	2.943342427230697	4.730088623622732	18.968367624709362	
10.88	-0.047750656362831045	-0.07465759073774064	9.989149558202538	3.1226039480959953	4.961643305309834	18.615081860201705	
10.89	-0.05069991360488831	-0.08279474831150394	9.726330790927586	3.3078840525942024	5.218491951888748	18.287707412302442	
10.9	-0.054172655465854015	-0.09156588741787088	9.470434769336704	3.5010476322525403	5.501393464926572	17.98768432657744	
10.91	-0.05818491320684835	-0.10107553561557761	9.221280743026522	3.703854038608634	5.811141733532287	17.71674425202444	
10.92	-0.0627606504173157	-0.1114350442596796	8.978693024055241	3.9179678526999	6.14853920038543	17.476937875226085	
10.93	-0.06793245470709983	-0.12276339984614668	8.742500917223941	4.144973859322584	6.514353964451738	17.270664802725474	
10.94	-0.07374212080810814	-0.13518834970973348	8.512538669558714	4.3863786023545375	6.909270135954017	17.100705783526234	
10.950000000000001	-0.08023998369035519	-0.14884893309600572	8.288645439502444	4.643601591347027	7.333826764065283	16.9702545630548	
10.96	-0.08748536735267469	-0.16389710987768297	8.070665291628442	4.917960625383023	7.788339713602677	16.882946495635437	
10.97	-0.09554704850705731	-0.18049974284997222	7.858447218214499	5.210655700200358	8.272800867002294	16.842881042527978	
10.98	-0.10450395643954956	-0.19884074426010234	7.651845194956917	5.5227559645765805	8.786749027852402	16.85463528257911	
10.99	-0.11444603086740257	-0.21912341858728315	7.450718279687773	5.85518100022761	9.329115279269082	16.92326498475629	
11.0	-0.12547515961213554	-0.24157303358926305	7.25493076295945	6.208604254241762	9.898086516254297	17.05427011462399	
11.01	-0.13770611790818665	-0.2664396516316765	7.064352379360231	6.58342111318959	10.490895719979758	17.253545872937103	
11.02	-0.15126750010936613	-0.2940014214892095	6.878858579874263	6.9796745741717725	11.103612362953207	17.527276754893464	
11.03	-0.16630383261141946	-0.3245677007579314	6.698330925585783	7.396965766669941	11.730913823616865	17.881762368307797	
11.040000000000001	-0.18297716919996856	-0.35848220785980606	6.522657647765139	7.834352715415106	12.365851522835483	18.32319436223785	
11.05	-0.20146858492006908	-0.39613026262010864	6.351734145831508	8.29023824006915	12.999636190996103	18.857358588469545	
11.06	-0.2219805706541922	-0.4379412599546149	6.185463890796202	8.762250460096444	13.621465206755088	19.48923526663585	
11.07	-0.24473955188673208	-0.48439272728801536	6.023759476317145	9.247119373199968	14.218414948464059	20.222469923741265	
11.08	-0.26999861040351586	-0.5360163128211426	5.866543889046731	9.740553181780342	14.775422384191705	21.058692943992376	
11.09	-0.2980404846132083	-0.5934052875571236	5.713752110294303	10.23714677187411	15.27546584983939	21.99690043394011	
11.1	-0.32918092417752154	-0.6572231439966119	5.5653331610243235	10.73031751533266	15.699957990963084	23.032759067391062	
11.11	-0.36377247463714124	-0.7282128744122476	5.4212527022112935	11.21229847005789	16.02936996237732	24.157835517662328	
11.120000000000001	-0.4022087677202827	-0.8072065116125074	5.281496302572498	11.674225114866713	16.2441839519424	25.359031654984985	
11.13	-0.4449293930207447	-0.8951345151050063	5.14607348569978	12.10625052004833	16.32604331134564	26.618208951005982	
11.14	-0.4924254267324741	-0.9930345855696134	5.0150226686110635	12.497796647560488	16.25914708026885	27.912168047824682	
11.15	-0.545245693127413	-1.1020594905512484	4.888417103743195	12.83804871241782	16.031927133977437	29.21313008982145	
11.16	-0.6040035276066142	-1.2234876364800567	4.766372142154618	13.116390716841106	15.638479969252074	30.489707621878026	
11.17	-0.6693829579386845	-1.3587623231414732	4.6490563649323216	13.322943026703179	15.079757995851988	31.70840689252178	
11.18	-0.742148076376656	-1.509491700286827	4.536702717683761	13.449227315841295	14.36435487713729	32.83565433759865	
11.19	-0.8231514895175329	-1.6774682985932006	4.4296230431646375	13.4887622023913	13.508605373244768	33.840030166263965	
11.200000000000001	-0.9133451748733664	-1.864687605675917	4.328227161069569	13.437607484776006	12.536020478999086	34.694480911059266	
11.21	-1.0137917238466314	-2.07336945045938	4.23304576586001	13.294683415228477	11.475662580653019	35.37835104484713	
11.22	-1.1256760564470931	-2.3059827435200884	4.144758777307945	13.061951610741467	10.36016274484889	35.87872550271318	
11.23	-1.2503180074726723	-2.5652714235581255	4.064230788311612	12.744385199952186	9.22343373221044	36.19101293293801	
11.24	-1.3891861838773756	-2.8542794601546104	3.9925552545388476	12.349638642461867	8.098189058752137	36.318704451561494	
11.25	-1.5439134930490233	-3.176372762971872	3.931109070454036	11.88759318884937	7.0138333180556005	36.27242086487634	
11.26	-1.7163147417196194	-3.535255847553374	3.88161917628453	11.369787427079467	5.994815882698757	36.06846471552204	
11.27	-1.9084045418758746	-3.934985378692563	3.8462433803740206	10.808671305010344	5.059780019739181	35.726833096775366	
11.28	-2.1224085434423543	-4.380002834038209	3.827675040615024	10.216977859577302	4.221248062035509	35.26944839211593	
11.290000000000001	-2.3607799944548296	-4.875122460083195	3.829263471653786	9.607140536615143	3.4858770513233215	34.718544812986366	
11.3	-2.626213268789123	-5.425516931521681	3.855164033830883	8.990791275456095	2.855211008438869	34.095296576323584	
11.31	-2.9216602114796735	-6.036681074263871	3.910522281809075	8.378391903907971	2.3266240872139194	33.418901111298894	
11.32	-3.2503292746534234	-6.714357489051186	4.001686646834466	7.778972826024681	1.8943639539272779	32.70602072778669	
11.33	-3.615670737662511	-7.464409122381732	4.136455401634726	7.200068731734383	1.5505781007911148	31.97060132547145	
11.34	-4.021352867474163	-8.292622547143406	4.324363953033301	6.647695358372466	1.286199236143743	31.223916489375323	
11.35	-4.471233875376438	-9.204425715352553	4.577018507358483	6.126390225050269	1.0916777487353422	30.47476685599219	
11.36	-4.969316149914113	-10.204491338600526	4.908467701677779	5.6393541780175696	0.9575472460697653	29.729810836944292	
11.370000000000001	-5.519581155208887	-11.296121332366809	5.3355198931144	5.188604641794829	0.8748246422415435	28.993914319468953	
11.38	-6.125850213437358	-12.48046670461443	5.8780833431205854	4.775156694817555	0.8352740814932617	28.270501772967677	
11.39	-6.791548965327783	-13.755477619135258	6.559402101635698	4.399182148071383	0.8315509105255671	27.56187801514509	
11.4	-7.51937358349895	-15.11452884879045	7.406086918760956	4.060182750314841	0.8572645424083352	26.869504587092464	
11.41	-8.310840100441826	-16.544720829142435	8.447795908543359	3.757152973998001	0.90698186144719	26.194230406000617	
11.42	-9.165710394184021	-18.024879983607356	9.716422659196379	3.4887105937994347	0.9761843893302306	25.53647485856835	
11.43	-10.081269448221398	-19.523317164800194	11.244521300413536	3.2532179925100158	1.0612025214008478	24.896369292169574	
11.44	-11.051440371866214	-20.99560366002894	13.062604927284013	3.0488835835597614	1.1591351714542806	24.2738630123105	
11.450000000000001	-12.065806974854281	-22.382805660798063	15.19518001321143	2.8738453588991417	1.2677645949378726	23.66880161871515	
11.46	-13.108593834683449	-23.610762434153763	17.65533754291095	2.7262381591460696	1.3854721376958763	23.08098217631502	
11.47	-14.157778928101084	-24.59127129473707	20.438215942441964	2.6042466501012935	1.511158152027037	22.51019178871321	
11.48	-15.184520958263187	-25.22649511443918	23.513408820524447	2.506147179044462	1.6441685921781144	21.956234608849076	
11.49	-16.153246936860086	-25.416880223090928	26.818575352727596	2.430338255409062	1.7842298926398994	21.41895029492006	
11.5	-17.02266557950265	-25.073261915238387	30.255541927658477	2.375360426475365	1.931392834521008	20.898226831314894	
11.51	-17.748242437083483	-24.13214671445463	33.69200689183374	2.339910515563611	2.0859840621229626	20.394010099287414	
11.52	-18.28518004804272	-22.571030880182708	36.96924937456749	2.3228549281054742	2.2485640070972326	19.906312591561072	
11.53	-18.593312380639752	-20.42056537935919	39.91902337616441	2.3232319738806804	2.4198944215206737	19.435221144485475	
11.540000000000001	-18.64241470911382	-17.76887231365243	42.386453598257994	2.3402508883980766	2.600911852500679	18.980904891653804	
11.55	-18.415687739912155	-14.754345814996803	44.25166289152024	2.3732935338683254	2.7927050865503626	18.543625297794303	
11.56	-17.91295873663879	-11.548366448644149	45.448813588547424	2.4219107567349893	2.996498489280999	18.123747566780416	
11.57	-17.151061399138907	-8.331007200109173	45.974008709857266	2.485818460889765	3.213638463191086	17.721754242309384	
11.58	-16.161672641197523	-5.265950464326945	45.88096874668343	2.564892924992741	3.445582568325662	17.33826147356372	
11.59	-14.987488655229788	-2.4814531920487077	45.26689788116093	2.659165578599345	3.693890649561844	16.974038536380405	
11.6	-13.677169594517427	-0.060312682128248696	44.252804132694436	2.768817177437987	3.9602164784941585	16.63003055897296	
11.61	-12.280389665706346	1.960271497800074	42.964051367700336	2.8941729878769884	4.246298181806543	16.307385241395178	
11.620000000000001	-10.843696966132399	3.581630622571207	41.51519392175685	3.035695131989738	4.553947149867767	16.00748257771	
11.63	-9.407647981062226	4.832935705012486	40.0008582576008	3.193976480359635	4.885034314645346	15.731971142793485	
11.64	-8.005267010949872	5.759973231452612	38.49235345683606	3.369733431712244	5.241470861888222	15.48280838761119	
11.65	-6.661676252739853	6.4156626812791515	37.03857878738324	3.5637963793596743	5.625180978558968	15.262304528010386	
11.66	-5.39451558595203	6.853136599159642	35.669376290312215	3.777097676543076	6.0380645215449515	15.0731705126244	
11.67	-4.214856340913123	7.121432668445681	34.399841536203866	4.010656912758633	6.481947493676744	14.918570555486417	
11.68	-3.1283473886867723	7.263287059104481	33.23456875570295	4.265563313152604	6.958518213082462	14.80217971894982	
11.69	-2.1363890810840545	7.314424748464605	32.17129438626506	4.542954985734442	7.469247010955339	14.728246946722754	
11.700000000000001	-1.2371483394018483	7.303808949790702	31.20368781127278	4.843985748355582	8.015275528536867	14.701647273820882	
11.71	-0.4265313184483215	7.25432167428927	30.323428254451745	5.169785798407265	8.597271852497112	14.727923539768772	
11.72	0.3010892200627744	7.1836812283845095	29.5215684212901	5.521410187176967	9.215269684324417	14.813332051733246	
11.73	0.9522811770160522	7.105354759092716	28.789401590996597	5.899778579066519	9.868454856744481	14.964853140580843	
11.74	1.5340988092868648	7.029400180570811	28.118956590356095	6.30559738453999	10.554911096974369	15.19017213256442	
11.75	2.0537420874618686	6.963189629086612	27.503243587513076	6.739259821395137	11.271328512836359	15.497609478198324	
11.76	2.518326381239963	6.912004888813651	26.93632658764937	7.2007255245932615	12.012677448049146	15.895978227650417	
11.77	2.9347087747161	6.879521541213797	26.413306088486117	7.6893813248823175	12.771850353013884	16.394347041979266	
11.78	3.309383578125135	6.868188826189594	25.930242375717725	8.203884816448044	13.539274317412517	17.0016869295448	
11.790000000000001	3.6484139451161264	6.879527221399287	25.484055398282774	8.741987361540296	14.302523260919516	17.726375722776563	
11.8	3.9573918452133556	6.914358237958087	25.072419033463113	9.300325063009227	15.046089321031946	18.575513999575847	
11.81	4.241431477780138	6.972976802263913	24.69365534691515	9.874225653391093	15.751172709804953	19.554085473401816	
11.82	4.505167294736406	7.055282557685593	24.34664153287089	10.45753198575387	16.395755898736343	20.663906750280812	
11.83	4.7527679107715715	7.160875076729613	24.03072653265243	11.042443519586442	16.954939411306405	21.902479340263298	
11.84	4.987956836771222	7.289121211957397	23.745659212637328	11.619417365050465	17.401646658433	23.261825780053194	
11.85	5.21403228652817	7.4392004700236765	23.491528520705565	12.177201885759851	17.707886584264585	24.72734424760429	
11.86	5.433892683106175	7.610131171442785	23.26871107135174	12.703017437978739	17.846578568987226	26.276884721113674	
11.870000000000001	5.650060044116193	7.800782933104782	23.07782616533411	13.182831641469509	17.7935850943191	27.88057412553139	
11.88	5.8647013875328895	8.009875776409176	22.9196957927453	13.601899359237752	17.530339106056775	29.501102330462324	
11.89	6.079649466000065	8.23596776380256	22.79530612161219	13.945547707558632	17.046312092214777	31.095248891205102	
11.9	6.29641714816105	8.477438025337275	22.705770555851892	14.19996715567807	16.34127848789783	32.616012159650964	
11.91	6.516207752676779	8.73246439926208	22.652291399528764	14.35308650788326	15.426821618741464	34.01555643661396	
11.92	6.739923691879716	8.998994550109183	22.636117103711733	14.395725173212096	14.326452241560215	35.249391977171086	
11.93	6.968175782012029	9.274709427742216	22.658492072231006	14.322451004027231	13.074472244794102	36.28022554266961	
11.94	7.201285366872128	9.556990344052311	22.720600787209992	14.13191036486175	11.713765641535547	37.08052192362551	
11.950000000000001	7.439275251453299	9.842903524409142	22.82350612605661	13.827223876378142	10.292103634314994	37.63506606368381	
11.96	7.681868215655401	10.12916569813991	22.968078442384577	13.415830692707258	8.858166723624699	37.94159061382487	
11.97	7.928485877515174	10.412135641540122	23.15490777350427	12.909021032689424	7.457615493738217	38.01006182329071	
11.98	8.178245177521834	10.687814995549658	23.38420957335409	12.320954675658484	6.129769860888425	37.86041731638867	
11.99	8.429949855539318	10.951862902560787	23.655730223622566	11.667840116259756	4.905458880092791	37.51994002828112	
12.0	8.682083917677655	11.19963087042235	23.96865043712187	10.96680304688146	3.806012586096448	37.01999623609902	
12.01	8.932814093165817	11.426224269922397	24.321484665811674	10.234909491408313	2.8433970950787337	36.39309778368966	
12.02	9.180008281278258	11.626596872031431	24.71197462587221	9.48828974073475	2.0211698321061125	35.67045853887063	
12.030000000000001	9.421274037234015	11.79568345033261	25.136977533103234	8.741573542572025	1.3361107349284702	34.88028202277544	
12.040000000000001	9.653961250534012	11.928531905782991	25.592440916301427	8.00741193159504	0.7798970617560261	34.046746109530034	
12.05	9.8752048618931	12.020477550168497	26.073371299234513	7.296286156513869	0.34084389440890317	33.18962610111827	
12.06	10.081986538648485	12.067353702162736	26.57380534381192	6.616469082239998	0.005404856942955005	32.32439253812908	
12.07	10.271222435362148	12.06569035622542	27.08690874231269	5.9741228046178	-0.2406089144029342	31.46261598916349	
12.08	10.439846118449978	12.012922338503534	27.60508463189765	5.373477055488912	-0.41114314195934265	30.612544748006883	
12.09	10.584886670429384	11.907585696712376	28.120110067443154	4.81707286326032	-0.519285302392286	29.779729186103285	
12.1	10.703555333738361	11.749481169980827	28.623325461498766	4.306025606323028	-0.5768922438360709	28.967625146299806	
12.11	10.793354054078987	11.539783584645084	29.10590190017117	3.8402825908722624	-0.5944103366052876	28.178129744306236	
12.120000000000001	10.85221928323836	11.281076021975156	29.559211243736762	3.4188763658208066	-0.5808260716853021	27.412028230207806	
12.13	10.878668770638605	10.977303978472568	29.975237840591745	3.040153837178817	-0.5437097810146189	26.669351111573032	
12.14	10.871726110890878	10.633719814697454	30.34659942493907	2.701957156452228	-0.489314802708724	25.949644866600995	
12.15	10.831078439862031	10.256676640504558	30.6669951859202	2.401802441771869	-0.42270776527259396	25.252171242315598	
12.16	10.757090032872688	9.853379666200336	30.931408226195362	2.137013918592455	-0.3479112614429549	24.576047614481826	
12.17	10.650797760803243	9.43159723632403	31.1362462516186	1.90483522658354	-0.26804771146699996	23.92034124056285	
12.18	10.513904631899365	8.999354490550946	31.279434712436533	1.7025149591157274	-0.1854748170252235	23.284129198949636	
12.19	10.348733708696228	8.56461915581869	31.360420748794525	1.5273693123990526	-0.10190946941590923	22.6665330214726	
12.200000000000001	10.158110560171542	8.134986759684978	31.380057606184124	1.376834865340591	-0.01854053884536724	22.06673744933943	
12.21	9.945264027593563	7.7174263281000535	31.340454041957784	1.2485069718579398	0.06387328072877853	21.483998652820585	
12.22	9.71377338204589	7.318106945860322	31.24483367760275	1.1401509914611188	0.14492335502574702	20.917642013808198	
12.23	9.467407155934227	6.942240034648196	31.09727051461513	1.0497223497003496	0.2244787336753633	20.367059502274373	
12.24	9.210027203832658	6.594020729537773	30.902462104118225	0.9753709290074759	0.3026282863720148	19.831703440957718	
12.25	8.945476941319654	6.276612291371628	30.665504434325257	0.9154401653896651	0.3796335595741058	19.311079962685046	
12.26	8.677478309906238	5.9921790215840485	30.391685775059198	0.8684623558685635	0.4558908614111454	18.804742611674754	
12.27	8.409556422944624	5.741973057091883	30.086304661595438	0.8331537439384122	0.5319004099981202	18.312286767227814	
12.280000000000001	8.145000542813873	5.526469962733627	29.754519474055552	0.8084055154103063	0.6082436163967581	17.833344998589354	
12.290000000000001	7.886787081419711	5.345463659727019	29.401250294294417	0.7932720628966445	0.6855669302003861	17.367583255207105	
12.3	7.637561487823927	5.198209901071287	29.03109906049822	0.7869624255371265	0.7645692099150725	16.914698332710156	
12.31	7.399627505329467	5.083560168373012	28.648307549459073	0.7888294543718838	0.8459944951372117	16.474416246696574	
12.32	7.174945085712295	5.0000802872488785	28.256741658753914	0.7983605767087808	0.9306275709708041	16.046491585597636	
12.33	6.965142274548056	4.946159046092418	27.85989141870673	0.8151690040650166	1.0192926909051507	15.630707808595721	
12.34	6.771535366963617	4.920101815321248	27.46088667282507	0.8389846368378264	1.1128556469246984	15.22687846734287	
12.35	6.595153447515153	4.920205990993788	27.062528121548507	0.8696470357978199	1.2122271361044412	14.834849368717963	
12.36	6.436764360823371	4.944815948846871	26.667331550247678	0.9071000922416047	1.3183675887086557	14.454501768727027	
12.370000000000001	6.29691114679409	4.992370595341007	26.277555477542954	0.9513884353861886	1.432292631194031	14.085756267823562	
12.38	6.175943566349948	5.0614342223177	25.89524112954513	1.0026506098239385	1.5550834115472505	13.728578506022869	
12.39	6.074048126615629	5.150712837593219	25.522254584004607	1.061115901752702	1.6878961168781341	13.382985888641068	
12.4	5.991276163314902	5.259062791021985	25.160322678408853	1.1271044876210141	1.8319707071995317	13.049055656862947	
12.41	5.927572001993466	5.385490413316915	24.81106624132495	1.20102937172148	1.988639863227659	12.726934771906276	
12.42	5.882799345691515	5.5291445514862065	24.476029991641113	1.2833985792652634	2.159339146036147	12.416852081551694	
12.43	5.856762828775251	5.689303360860777	24.156709989583227	1.374816071470657	2.3456193663972194	12.119133237806706	
12.44	5.849221676636629	5.865356713686637	23.854579523382764	1.4759798491987168	2.5491621616433853	11.834218834472484	
12.450000000000001	5.859897919992973	6.056785150113249	23.57111251281119	1.587676789023749	2.77179882563396	11.562686095086185	
12.46	5.888499635222617	6.263134274151614	23.307796781413145	1.710805097653504	3.01550753575931	11.305273659084921	
12.47	5.9347211541135705	6.483987688639313	23.06615275553862	1.8463791690996962	3.2824251516427525	11.062913576826595	
12.48	5.998247188475502	6.71893654751507	22.847745302103625	1.9955196667956372	3.574865179402882	10.836766551380164	
12.49	6.0787512234458205	6.967546727894963	22.654192229624517	2.1594696779931777	3.8953171636319177	10.628267648308812	
12.5	6.175892706025328	7.22932367156784	22.487169826575688	2.3396030663720904	4.246447673773871	10.43917939358295	
12.51	6.289312352635842	7.503674934705731	22.348414289025193	2.537426717708687	4.631097655741595	10.27165316028168	
12.52	6.418624332138511	7.78987051886023	22.23971801127419	2.7545790312451826	5.0522712590557495	10.128300736865473	
12.530000000000001	6.563404080751628	8.087001056315879	22.16291971322596	2.992827009401351	5.5131112497888	10.012277969802744	
12.540000000000001	6.723170505306516	8.393933922871216	22.11988737821042	3.2540642984697357	6.016856119596575	9.927382373333156	
12.55	6.897361388028486	8.709267344080713	22.112493012101982	3.540312532936555	6.566774001121685	9.87816659915007	
12.56	7.085318845570318	9.03128590823429	22.14258076676362	3.8537283360689725	7.166068500050153	9.870069658785281	
12.57	7.286275680121677	9.357921679631188	22.211919174576867	4.19656929184487	7.817754162815399	9.909551832305377	
12.58	7.499316861129282	9.686706176616303	22.322153451125107	4.571116679544799	8.524478246714498	10.00422516231198	
12.59	7.723360118195366	10.014743101078896	22.474727594226	4.979666414175281	9.288275378695545	10.163009821748773	
12.6	7.957130874960968	10.338686467451726	22.670797225100753	5.424449764456994	10.110254520492559	10.39626994162391	
12.61	8.199135204499756	10.654726729209923	22.911138924342723	5.907534888641832	10.99018685665366	10.715919866673854	
12.620000000000001	8.447634329462593	10.95859304813271	23.196052479691225	6.430683893330284	11.925988703966762	11.135460363864995	
12.63	8.700624190212743	11.245579851590755	23.525252462616127	6.995169954900475	12.913091859341208	11.669912926586418	
12.64	8.955823604192556	11.510605823122987	23.897745550719932	7.6015591057414715	13.943693797098316	12.33562033667782	
12.65	9.210674539760921	11.748313471564899	24.311690012962167	8.249455891892419	15.005882993513431	13.149871361996023	
12.66	9.462353611098871	11.95321042564408	24.76424684261117	8.937130930922606	16.082718956224724	14.130117719554896	
12.67	9.707773294466051	12.119784369366853	25.2515880438577	9.661129558123369	17.1513124168089	15.292872355562379	
12.68	9.943618541787288	12.242717720259744	25.768785094359156	10.41584387125524	18.182066865302406	16.652109131322767	
12.69	10.166396326340674	12.317119520666376	26.309771888018492	11.193051043826195	19.13824165843278	18.217148558701776	
12.700000000000001	10.372529197124857	12.338767791051618	26.8674271698766	11.981491757238588	19.97608811416589	19.9901376694192	
12.71	10.558434148123979	12.304362563398817	27.433664451982175	12.766544402644252	20.645990157692335	21.963031211297935	
12.72	10.72059905919934	12.211766895217204	27.99956228555817	13.530079030094448	21.094839375374125	24.11445986677841	
12.73	10.855676350552155	12.06021702035098	28.555566684733854	14.250622043587327	21.269675669635994	26.407462285732816	
12.74	10.960613492703057	11.850482792781719	29.09179749711499	14.903941494643227	21.122968413744996	28.788020914979466	
12.75	11.032840013933255	11.584959579615646	29.598490516462554	15.464278647594428	20.618939435761906	31.185994208972076	
12.76	11.070421034551234	11.26767134723116	30.066434086007664	15.90557040982465	19.739847325398827	33.51788276087454	
12.77	11.071948592309834	10.904172398177934	30.48701709872353	16.203386340944633	18.49136466880394	35.69278453578842	
12.780000000000001	11.036782823359138	10.501369690223521	30.852816491433586	16.33801522796341	16.90601842268549	37.62228611757477	
12.790000000000001	10.965048556696534	10.067241351478597	31.15782131639378	16.29565626902187	15.04210354382958	39.22865923486121	
12.8	10.857651894675827	9.610506419934774	31.397638873153472	16.070395347213466	12.979108118029938	40.454320361065044	
12.81	10.716281429492048	9.140266537958317	31.569626301076198	15.665153896502474	10.809525635644569	41.26831661390787	
12.82	10.543349325919488	8.665622308093628	31.67290488857641	15.091609838479519	8.628662487197364	41.668723465766874	
12.83	10.341845765344555	8.195276291872139	31.70823151953836	14.369001324395441	6.524343038100342	41.68049753991691	
12.84	10.115288963150272	7.737256988201274	31.677878895208206	13.522428625319463	4.568943656683304	41.34997812294425	
12.85	9.867592165839655	7.298664745442517	31.58541021345547	12.580507175270702	2.8145055220436177	40.73700821349131	
12.86	9.602915500864155	6.8854952746345335	31.435395522353144	11.57300258898406	1.2913618213026334	39.906813199488866	
12.870000000000001	9.32554051915308	6.502555585099779	31.233135538292682	10.52877023297034	0.010053842472459884	38.92292170632298	
12.88	9.039735397012029	6.153436795724169	30.984392652978578	9.474088551709615	-1.03511271580421	37.8421378460082	
12.89	8.749638306606965	5.840556616560413	30.695141023420316	8.43160199743639	-1.8614674504952062	36.71167227829428	
12.9	8.459180826666813	5.565281126663938	30.371342330003507	7.419768879383843	-2.4935245723568222	35.56820769312231	
12.91	8.17201302779618	5.328058716708966	30.018776898441867	6.45277047580354	-2.959194658582171	34.43838338732724	
12.92	7.891427678027939	5.128544146896893	29.642925513190438	5.540746042870056	-3.286922635491836	33.3401235423728	
12.93	7.62034475447707	4.965782472361973	29.248875244819008	4.690223125043873	-3.503730118654182	32.284320642376244	
12.94	7.361291822023869	4.838358517681655	28.841277367779362	3.904648892208614	-3.634076265871111	31.276552214375783	
12.950000000000001	7.1164051249827605	4.744541267004212	28.424328786170037	3.1849782316058186	-3.6993064822030393	30.318625286800106	
12.96	6.887443419725004	4.682412920218798	28.001776229441653	2.530213684980065	-3.717534570948854	29.409850797622315	
12.97	6.675811089158217	4.649977565542462	27.576942349195004	1.937856104626267	-3.703797078171388	28.548010913864307	
12.98	6.482587235729473	4.645244692799261	27.152772269625807	1.4043743490640115	-3.6703323597812183	27.730096111493587	
12.99	6.3085623658021195	4.666297835562761	26.731872361922996	0.9255290723005385	-3.62694452703643	26.952794012296792	
13.0	6.154276053805447	4.711348051271039	26.31655113419953	0.4966579701646001	-3.5813714139949555	26.212815601632194	
13.01	6.020054060889157	4.778764122030935	25.908873437983814	0.1128906914575345	-3.5396357240850205	25.507089507916596	
13.02	5.906042830965939	4.867093152725445	25.51070509218838	-0.2306757567387055	-3.5063668440676543	24.83287002146903	
13.030000000000001	5.812244821738679	4.975068906799113	25.12375499136251	-0.5388600442889055	-3.4850781589804813	24.187780372116897	
13.040000000000001	5.738552544271308	5.101610610332163	24.74961321904055	-0.8163118549319691	-3.4784067491452397	23.56981838507206	
13.05	5.684777402226908	5.245814161881552	24.38978618166442	-1.0674509977410283	-3.488316499091172	22.97734173889491	
13.06	5.650669421897279	5.406937685566514	24.04572977856121	-1.2964365321850233	-3.5162649769703167	22.409040943560246	
13.07	5.635931982368728	5.584382666096745	23.718878991367422	-1.507152442495111	-3.5633410765054436	21.86390889669788	
13.08	5.640252573060609	5.777669795444615	23.410667357249558	-1.703197388813624	-3.6303807469242684	21.341212974715074	
13.09	5.6633062787045745	5.98641331354942	23.12255175958065	-1.8878990099975073	-3.718054773864176	20.840469188390454	
13.1	5.704765464781817	6.210291697519188	22.85603022528995	-2.0643257318710555	-3.82694217942921	20.36142290766037	
13.11	5.764304323438092	6.449016095149861	22.612657454562605	-2.2353052819715593	-3.9575869131159984	19.904035393713443	
13.120000000000001	5.841600747092826	6.702296275768918	22.39405727743822	-2.4034469129208107	-4.1105409067596375	19.46847650871866	
13.13	5.936334899280791	6.9698039724804115	22.20193162948786	-2.5711647012802903	-4.2863957611326295	19.055123541275993	
13.14	6.048183605380212	7.251133509283402	22.03806571666304	-2.7407004161573276	-4.485804698271515	18.664565810882365	
13.15	6.176809685880684	7.545759606534258	21.904329039411635	-2.914147839845382	-4.709494288323856	18.29761490292354	
13.16	6.321848000822743	7.852992436756069	21.8026714721151	-3.093471793681547	-4.958270177461651	17.955320377198547	
13.17	6.482895410168962	8.171930327649662	21.73511105501046	-3.280530160565671	-5.233011138144593	17.638989992448	
13.18	6.659488482979363	8.501409543862433	21.703716525129437	-3.4770919040880313	-5.5346556717218105	17.35021481383	
13.19	6.8510822077295135	8.83995283848417	21.71057800463329	-3.684847603406549	-5.864182203227038	17.09089892272827	
13.200000000000001	7.057025422505362	9.185717159758177	21.75776764080225	-3.9054160841361716	-6.222578892768798	16.863292642204957	
13.21	7.276533857572773	9.53644281069147	21.847289466349785	-4.140350789768278	-6.610799040697822	16.670028181736708	
13.22	7.508661099134045	9.889406617769323	21.981014763219903	-4.391149212916528	-7.029698274188719	16.514156661463318	
13.23	7.75226768602065	10.241381659277849	22.16059919735121	-4.65924101916001	-7.479965317919218	16.399186379381433	
13.24	8.005988643314414	10.588606224413198	22.387380445604727	-4.945969848873304	-7.96203099797433	16.32911492808368	
13.25	8.268206364634423	10.926773678490278	22.66227247082854	-5.252570620806047	-8.475959304369791	16.308461231998606	
13.26	8.537018292818559	11.251035658905959	22.985636584399902	-5.580143984463675	-9.021304322766552	16.34227732492319	
13.27	8.810217243039016	11.556040575318839	23.35713995274338	-5.929617203134981	-9.596940986473298	16.436145541717025	
13.280000000000001	9.085281579213389	11.836010857261696	23.775608223539493	-6.301684177445431	-10.200875911528586	16.596151121802958	
13.290000000000001	9.359363218710586	12.084845817550873	24.238884758718946	-6.696728786564514	-10.830036240254366	16.82881543743715	
13.3	9.629286104684336	12.296263246500438	24.743704207932733	-7.114735724196816	-11.480034418674979	17.140975059712016	
13.31	9.891568585739295	12.463993755746305	25.285587435741384	-7.5551930064841635	-12.144906833191895	17.53959187525466	
13.32	10.142483142636557	12.582041890487233	25.858764815769465	-8.01699032894852	-12.81682423190826	18.031479466584255	
13.33	10.378138254572459	12.644992145959657	26.456148970740962	-8.49830279032362	-13.485804846018247	18.62293307383023	
13.34	10.594503426763254	12.648222272426416	27.06942980962769	-8.996399495207694	-14.139628818486182	19.319251638504184	
13.35	10.787550488661669	12.588276859410863	27.689161656882746	-9.507533424899455	-14.76365474717192	20.124135264648505	
13.36	10.953374334136816	12.463124620939611	28.305014340680994	-10.026817521713381	-15.340874703867682	21.0389557648569	
13.370000000000001	11.088331641290793	12.272383040056592	28.906092507897775	-10.548113173791467	-15.852149782095571	22.061958078958398	
13.38	11.18917959245107	12.017514152618539	29.481274434730267	-11.063953803818572	-16.27666972270595	23.18745706834472	
13.39	11.253211346219382	11.701932994012406	30.019594615083662	-11.565555305481901	-16.592758236621734	24.40505581945419	
13.4	11.278386333776258	11.33097089709566	30.510694679123947	-12.042950665047197	-16.779103828203908	25.698942148645628	
13.41	11.26345345164125	10.911635829659186	30.945367194402685	-12.485162963817585	-16.816103589586348	27.047672559051268	
13.42	11.20803459669475	10.452312370614411	31.315977356612997	-12.880537119911349	-16.687600753238456	28.424225585325644	
13.43	11.112630142394877	9.962608214932883	31.616513493839584	-13.217268360015492	-16.382640459368233	29.796793615281274	
13.44	10.978650439152418	9.452757849574642	31.843000024820956	-13.483992841387103	-15.897111625333924	31.130122911450336	
13.450000000000001	10.808348658094403	8.933205154265579	31.993500553963823	-13.67038097981256	-15.235081994763002	32.38724977323899	
13.46	10.604745510345982	8.414151600912493	32.068084753010694	-13.767841589111612	-14.409417371022098	33.53189370218922	
13.47	10.371533065160332	7.90514305813228	32.068703619343076	-13.770385409265039	-13.441351381652325	34.531595350712706	
13.48	10.11292877554601	7.414731190574033	31.99893768892693	-13.674939114625504	-12.359557640727331	35.3596511641266	
13.49	9.833465481747044	6.95024092412453	31.863606303748703	-13.481711291746493	-11.198164705799801	35.9971646528627	
13.5	9.537889884697883	6.517613714116374	31.66851797131942	-13.194278763288315	-9.99414057761731	36.43430994644814	
13.51	9.23099971692485	6.121354277360069	31.420123259319467	-12.819440066579993	-8.78454398125518	36.670589318917784	
13.52	8.917493850658246	5.764573318582624	31.12517633965219	-12.36679515814313	-7.603881047015258	36.714151826667816	
13.530000000000001	8.601862449871028	5.449091090645724	30.790471971632	-11.847994990349957	-6.481914216349082	36.5801548980104	
13.540000000000001	8.288280102715166	5.175583664094724	30.422621597901703	-11.276170314739762	-5.442256474874119	36.28900874926068	
13.55	7.980528464964554	4.9437621475797595	30.027884064622008	-10.665094281472332	-4.501689040639205	35.86414389608919	
13.56	7.6819708334813654	4.752577152560568	29.612058023665337	-10.02848858083482	-3.6702307027067183	35.33002566453769	
13.57	7.39553963863892	4.600413539781653	29.180423002492702	-9.379378384274386	-2.95173026434823	34.710466610868075	
13.58	7.123692673308488	4.485249257744662	28.73770322989963	-8.729669054855364	-2.344927980740617	34.02739040766943	
13.59	6.868456043134452	4.404827556832219	28.28808248693013	-8.089808779747944	-1.8446130979574211	33.30005887412542	
13.6	6.63144012191543	4.3567866017212085	27.8352349488206	-7.468593162699243	-1.4427895696550737	32.54470202660915	
13.61	6.41387608932841	4.33876823934044	27.382369178859197	-6.873128303466208	-1.129769387015177	31.774492408788625	
13.620000000000001	6.216660405068053	4.348503354837622	26.932279915431838	-6.308876630538978	-0.8950741121857531	30.99974062243115	
13.63	6.040398279310103	4.383873961906934	26.48740634448837	-5.779775645741818	-0.7281423032750349	30.22823363948886	
13.64	5.885438093841342	4.442952393613489	26.049895121908797	-5.288393569932696	-0.6188245083966198	29.465640003747623	
13.65	5.751921303237274	4.524027408353908	25.6216515876867	-4.836128750400628	-0.557737343633072	28.715912563381156	
13.66	5.639828804044901	4.625617745251022	25.204388272631803	-4.423399275082129	-0.5364555715330439	27.98167053348497	
13.67	5.54901221917738	4.7464702595362	24.79967476286774	-4.04983129221499	-0.547605385191659	27.264530245687602	
13.68	5.479227832177221	4.885552145801249	24.40897891668039	-3.7144404466906207	-0.584878849079279	26.565379780798505	
13.69	5.43016629603547	5.042035897528627	24.03370351252614	-3.4157922921296286	-0.6429949164068481	25.884599197113737	
13.700000000000001	5.401479010327825	5.215278839163958	23.675218180360787	-3.152127777618068	-0.7176294212941646	25.222230015811935	
13.71	5.3927991711336745	5.4047986667745045	23.334887824352364	-2.9214916455708266	-0.8053248889276668	24.578100795843337	
13.72	5.403755498203957	5.61024643333785	23.014098745039938	-2.7218253348283588	-0.9033943739573681	23.95191884831917	
13.73	5.43397956616675	5.831377773505288	22.714282526333214	-2.5510464544743527	-1.0098241869162679	23.343334404605848	
13.74	5.4831219373814575	6.0680191351928885	22.436931790836315	-2.4071106394498605	-1.123182169671547	22.751984332104037	
13.75	5.550851989521319	6.320034153110556	22.183618743203446	-2.28805579365045	-1.2425341606132623	22.17752041059456	
13.76	5.636857662628067	6.58728678876626	21.95600885845152	-2.1920370014549944	-1.3673683344852234	21.61962733849432	
13.77	5.740841461896178	6.869601719405534	21.75587146979383	-2.1173594620847522	-1.4975272513055662	21.078035561028937	
13.780000000000001	5.862513706189691	7.166721915320945	21.585087117698723	-2.062492104042977	-1.6331530804593621	20.55252844565691	
13.790000000000001	6.001582629744988	7.478262997502572	21.445650411005204	-2.0260721974702975	-1.77464164221531	20.04294604344679	
13.8	6.1577405029623105	7.8036640410158675	21.339667283856734	-2.006917163229755	-1.9226018639875253	19.549190469342612	
13.81	6.330644938188009	8.14213448949152	21.269345532215144	-2.0040246149180083	-2.077825099257125	19.071230053042065	
13.82	6.51989486868317	8.492596831253449	21.236977868592255	-2.016570860562493	-2.241260702187081	18.609104554791163	
13.83	6.725009628878849	8.853628553903647	21.244913628964603	-2.043907640608214	-2.413997281366211	18.162931751388086	
13.84	6.945401130823765	9.223401282159504	21.29551749625772	-2.085558579545076	-2.5972485995640424	17.7329160048808	
13.85	7.180339836202846	9.599616520439358	21.391124352560038	-2.141214184940194	-2.79234379216372	17.319358949723306	
13.86	7.428922571857335	9.979451565045236	21.53395528001441	-2.2107254660885096	-3.0007209358203997	16.92267245243586	
13.870000000000001	7.69003627116783	10.35950678635912	21.726025423791487	-2.2940996331634955	-3.2239220188222224	16.54339455763842	
13.88	7.962320014637408	10.735761285803138	21.969041891921137	-2.3914941641730425	-3.4635904822932027	16.182208851436712	
13.89	8.244127692543763	11.103545546190952	22.264285179023922	-2.5032120803323337	-3.721468312908188	15.839967100480344	
13.9	8.533493612527675	11.457539694095306	22.612467600983248	-2.6296977115596496	-3.9993920293678356	15.517715726590334	
13.91	8.828103374986709	11.791805992859013	23.013562227600143	-2.7715321168509295	-4.299287235900797	15.216726918425053	
13.92	9.125272339142148	12.099864184875276	23.4665958002718	-2.929427324288601	-4.623161416059487	14.938535181654887	
13.93	9.421931680968488	12.374810067884345	23.969440814359462	-3.1042188692358734	-4.973092595915199	14.684978990361772	
13.94	9.714635753345789	12.609464821779596	24.518781461069977	-3.2968665008781763	-5.351204403643424	14.458247834832454	
13.950000000000001	9.999568596103053	12.796609738816597	25.109868030614198	-3.508437290197182	-5.759641331761456	14.260933795877438	
13.96	10.27260383612986	12.929271056724547	25.736445442943822	-3.7400974595001966	-6.200527217096688	14.096091209717397	
13.97	10.52939157117257	13.001057171435455	26.39074234988845	-3.9931045473271443	-6.675907522191546	13.967303516085382	
13.98	10.765431090474769	13.00650952218758	27.06350050161963	-4.268786713222398	-7.187673814111266	13.878751148036287	
13.99	10.976160749008011	12.941456833204413	27.744089651442692	-4.568511512792778	-7.737464247803302	13.835278193123107	
14.0	11.1570979440569	12.803363796931633	28.42075056355358	-4.893646554971927	-8.326533855995201	13.842455589028948	
14.01	11.304062142922904	12.591665283814645	29.081008688398445	-5.245514453411512	-8.955588447618316	13.90663861674332	
14.02	11.413426433301472	12.308029647129198	29.712209290493448	-5.625344483919687	-9.62457591674465	14.035016454371476	
14.030000000000001	11.482064639613334	11.956336979279268	30.30180692811594	-6.034221339663277	-10.332428913486568	14.235649879044644	
14.040000000000001	11.507654892832152	11.542719391679874	30.838049491939444	-6.47295412734426	-11.076761031358465	14.517413071042615	
14.05	11.488774130752578	11.075341791144204	31.310486827605768	-6.9419552081346865	-11.853505797613291	14.88989286181058	
14.06	11.4249933419861	10.564074602090722	31.710433825938157	-7.441121043203749	-12.656508558953067	15.363230280598732	
14.07	11.316952678723172	10.020074963139061	32.03134578024414	-7.969651523995077	-13.477083942464736	15.947790072385384	
14.08	11.166344131491355	9.455242556913145	32.26904474343351	-8.525855411625216	-14.303557362320586	16.653709658023335	
14.09	10.975785722664332	8.881576103019736	32.42176409758846	-9.106936058375007	-15.120849147977108	17.490272001523216	
14.1	10.748814513046218	8.310734882521198	32.49010557413105	-9.708759278337475	-15.910161875986455	18.465045640292832	
14.11	10.489696210698046	7.7534968360833325	32.47681209647103	-10.325605465570701	-16.64883169311343	19.582736730638196	
14.120000000000001	10.203257702299315	7.219382683729238	32.38643421998279	-10.949960345998347	-17.310472174328098	20.84391231682333	
14.13	9.894700371930824	6.716383249295002	32.22494691596729	-11.57237142690794	-17.86556454678383	22.243656944900522	
14.14	9.569405304821569	6.250793369841647	31.999346108547943	-12.18138098983446	-18.282560634422786	23.77007300587005	
14.15	9.232756257779258	5.827191311726798	31.717230511418546	-12.763621147377414	-18.529632989271246	25.403070492843256	
14.16	8.889992915810264	5.448562465818041	31.386397291939822	-13.304012731277414	-18.57692632562619	27.113587209174536	
14.17	8.546057844389523	5.11638358669231	31.014579302476818	-13.78628566412112	-18.399443698961115	28.863578775998796	
14.18	8.205500438739179	4.830857671157988	30.609175267089086	-14.19381639724799	-17.98032621978993	30.607052166221145	
14.19	7.872405950455888	4.591144724055361	30.177081327836454	-14.510401110510047	-17.313519289609985	32.292232560023926	
14.200000000000001	7.550351729981127	4.395597481832697	29.724583825135987	-14.721459158890047	-16.406121417936895	33.864970191595866	
14.21	7.242386273495204	4.241990963320876	29.25730211324047	-14.815166374442693	-15.279332745785204	35.272977297439375	
14.22	6.951033122587115	4.1277311386058235	28.780180938026888	-14.783540435810671	-13.968025122176028	36.47029030921976	
14.23	6.678321896189794	4.050029966079691	28.29753014537473	-14.623217906115647	-12.518093409167433	37.4215923232723	
14.24	6.425823263525437	4.006051458413414	27.813071489575748	-14.335914494955835	-10.982776843568187	38.105186073086216	
14.25	6.194687102636035	3.9930321462030482	27.329992206951257	-13.9284220735947	-9.417965419992461	38.51440127128179	
14.26	5.98569984470953	4.00836426534799	26.851025309190714	-13.412077976440957	-7.877287620956337	38.65712158189229	
14.27	5.799332614502486	4.049656877210713	26.378519875134117	-12.801978857549027	-6.407847278717858	38.55383462343471	
14.280000000000001	5.635795939830605	4.114774285043776	25.914508941228057	-12.115826643663043	-5.047214329216103	38.23433997547649	
14.290000000000001	5.495093802177263	4.201856198910436	25.460772397737685	-11.372584174244782	-3.822004786617402	37.73378216047669	
14.3	5.377069459662583	4.309323321657499	25.018895513958196	-10.59143125841056	-2.747648478343347	37.08929859166003	
14.31	5.28143670246086	4.435871977090953	24.59032339359756	-9.790670243074189	-1.8295248039011573	36.33681916669171	
14.32	5.207825465350356	4.580459897852422	24.176403311320875	-8.986943875469418	-1.0647238067795195	35.508899867311754	
14.33	5.155817905900607	4.742286138010253	23.77842341417537	-8.194665605935903	-0.4441349868100115	34.63339325543752	
14.34	5.124968890371671	4.920766475243994	23.397648919663865	-7.425836546462461	0.045437528082316325	33.732991583993	
14.35	5.114829157123798	5.1155056504586085	23.03535210137541	-6.689912672390859	0.4194751223703358	32.825284564746056	
14.36	5.124962363798493	5.326267268879866	22.692838885143864	-5.9939222515646895	0.6942624386366401	31.92325463868284	
14.370000000000001	5.154957880886761	5.552941570498734	22.37147223338928	-5.3426796697830135	0.8858042971683093	31.035977749414656	
14.38	5.204438916981109	5.795511393548487	22.072693167828053	-4.73907159454054	1.0090914648508957	30.169385476131325	
14.39	5.273065561546755	6.054016654555121	21.798040280360894	-4.184347177596068	1.0776743073643003	29.32699517108764	
14.4	5.360534574402595	6.328516762224269	21.5491665709256	-3.678426371675265	1.1034561718273699	28.510552767025533	
14.41	5.466577394466267	6.619049447619301	21.32785200994488	-3.2201931588736405	1.096644763264925	27.72056788728566	
14.42	5.590951709995174	6.925587584842765	21.136015893414267	-2.80774771550411	1.0658170951754942	26.95673222350301	
14.43	5.733430395521197	7.247991580257537	20.975723838482125	-2.4386324243283055	1.0180453870030157	26.218235294453574	
14.44	5.893786988344725	7.5859576524683145	20.84919072719013	-2.1100198429367802	0.9590571127981924	25.50399221908395	
14.450000000000001	6.071777735648866	7.938961630812796	20.758777655818545	-1.818867629700422	0.8934067470293341	24.8128001096503	
14.46	6.267119546347857	8.306197859001575	20.706980846903978	-1.562041768136701	0.8246458952534659	24.143440365224084	
14.47	6.479463181784363	8.686512790547148	20.696410480997184	-1.3364147131220023	0.7554840959748808	23.494741147291574	
14.48	6.708361822260693	9.078333236323209	20.72975859855657	-1.1389354237053955	0.687933392433086	22.86561124972659	
14.49	6.953240017146133	9.479597150078359	20.80974647669458	-0.9666790464534634	0.6234365327978204	22.25505444294643	
14.5	7.213353046854424	9.887674758808512	20.939067774533402	-0.8168896339641103	0.5629813942142204	21.662172893385396	
14.51	7.487746515745934	10.299299868111746	21.12029791096153	-0.6870006979788501	0.507195725827788	21.08616237765648	
14.52	7.775214066682873	10.710510893929705	21.355770750767427	-0.5746431288528461	0.45642677867614057	20.526302826243267	
14.530000000000001	8.074251383891475	11.116598492210533	21.647446190530086	-0.47765342132472255	0.4108100732773904	19.981948644849346	
14.540000000000001	8.38301023650744	11.512072560082615	21.996761393193324	-0.3940703961661482	0.37032437057573697	19.452518069084192	
14.55	8.699256360322057	11.890661636256457	22.404457774183044	-0.32212771507310156	0.3348363712124135	18.937483295314717	
14.56	9.020334975244525	12.245357728369564	22.87037584192476	-0.26024459867771293	0.3041371745297812	18.436361647709155	
14.57	9.343147735997926	12.568519594991713	23.39320999562055	-0.20701496246309112	0.27797139034994794	17.948708048444896	
14.58	9.664142904090202	12.852043077129089	23.970229441839997	-0.16119194434350115	0.256058432922486	17.47410862734794	
14.59	9.97931855695573	13.087552429526502	24.597202513372885	-0.12167549693762414	0.2381104108072093	17.01217554459927	
14.6	10.284249405259562	13.266705529819365	25.268190641673375	-0.08749769870929117	0.22384452720026213	16.56254277477234	
14.61	10.57414816998596	13.381566897424133	25.975412827835587	-0.05780957542282575	0.21299293131605315	16.12486278656546	
14.620000000000001	10.843991896324008	13.425037860770358	26.709287077325673	-0.031868441579862544	0.20530984332673122	15.698803936625026	
14.63	11.08862816129846	13.391306722027766	27.458510368960006	-0.00902454052201515	0.20057548790962867	15.284048382101622	
14.64	11.302892282784965	13.276289905849547	28.210240391543078	0.01129081053315473	0.19859893247932242	14.880290484078264	
14.65	11.481777266135955	13.078041759932892	28.95043818365992	0.02957466398232151	0.1992207879285932	14.487235649798079	
14.66	11.62069822464536	12.797110675198082	29.664430812122657	0.046262150942372106	0.2023144533473103	14.104599365054638	
14.67	11.715818206282957	12.436790655352189	30.337658816948988	0.061737318694689694	0.20778479492403776	13.732106479724296	
14.68	11.763997972356618	12.00306228075321	30.956035310966307	0.07634108758673025	0.21556826838965185	13.369490674916495	
14.69	11.763108910316594	11.504497348107227	31.506773000843804	0.09037678287447208	0.2256342971977861	13.016494088358794	
14.700000000000001	11.712149945111923	10.951901466340082	31.978998344050762	0.10411524550985436	0.23798634798132265	12.672867054554342	
14.71	11.611328206763988	10.35781162617399	32.36424841768226	0.11780152587730461	0.25266114482413227	12.338367916249938	
14.72	11.462111749430322	9.73589635190814	32.65683693208582	0.13166516448350452	0.2697244638873139	12.012762863751501	
14.73	11.267157793391606	9.100235247428065	32.85399737458747	0.14592527774971484	0.28927121935007	11.69582590449835	
14.74	11.030145004673907	8.464566094227655	32.95579854769391	0.16078487609812236	0.31143466058810587	11.387339050881803	
14.75	10.755719929347674	7.841754097041292	32.96498038593853	0.1764432702583824	0.3363802299229328	11.087092343931442	
14.76	10.449230706733124	7.2432107313617715	32.8865414068089	0.1930983306791047	0.3643079759657017	10.794884100220068	
14.77	10.116521651480102	6.678549914913361	32.72726305180866	0.21095019582504326	0.39545406418883666	10.510521234218166	
14.780000000000001	9.763696773293823	6.155364605678475	32.495200488456256	0.23020405584039383	0.4300935649627544	10.23381970823112	
14.790000000000001	9.396892899987092	5.679156026551977	32.1991742877584	0.25107281107011953	0.46854375091024847	9.964605126891428	
14.8	9.022097352121087	5.253450954629515	31.848278256888502	0.2737804088144084	0.5111671320512625	9.702713493126714	
14.81	8.64498019538799	4.879984609169553	31.45148846671574	0.2985666616912469	0.5583734572105598	9.447992142526164	
14.82	8.270749082021482	4.558914490214911	31.017373041408746	0.3256918708210868	0.6106226368699625	9.200300915613871	
14.83	7.9040707057774275	4.289140202053534	30.55386103505068	0.35543568002071935	0.6684343490509751	8.959513786812032	
14.84	7.549015348396552	4.068592290330579	30.06811786504837	0.388103491894164	0.7323911595512587	8.725520668339485	
14.85	7.209033471875129	3.8945171473532403	29.566481773156728	0.42402997150578486	0.803144964766872	8.498229767330058	
14.86	6.886960023893604	3.763735175209357	29.054459027642306	0.4635837163920572	0.8814230028988252	8.277570499770754	
14.870000000000001	6.5850463086669375	3.672856346035049	28.53677337275247	0.5071715233229185	0.9680362131394656	8.063497065538238	
14.88	6.305007440709967	3.6184539974386833	28.01743831119028	0.5552426391424437	1.063889297150058	7.855992894091967	
14.89	6.048070397245347	3.5972111827618196	27.49982573159788	0.6082934825872781	1.1699917138882567	7.655076170241614	
14.9	5.815040865831056	3.606017011773412	26.986766612612044	0.6668733239809863	1.2874688388436155	7.460806649407806	
14.91	5.6063623209212246	3.6420369287023533	26.480639451471035	0.731591409702746	1.4175725187398251	7.273293971793833	
14.92	5.422180764060497	3.702755176295719	25.983454106603038	0.8031260176136403	1.5616902539619215	7.092707684861018	
14.93	5.262408793150413	3.785995494874717	25.496927979038553	0.8822301152006974	1.7213629210749664	6.919289770562865	
14.94	5.126780285491808	3.889924988836158	25.022555211179807	0.9697378147297854	1.8983055980215262	6.7533713661886265	
14.950000000000001	5.014888525951618	4.013045984617623	24.56166924318335	1.066574313825119	2.094420734458905	6.595390467785437	
14.96	4.9262389529346455	4.154177862529571	24.115491788517417	1.1737662931909751	2.31181492573236	6.445916081764652	
14.97	4.860290159631812	4.3124329843915135	23.68517673693701	1.2924545041780053	2.5528149131192217	6.305677460326089	
14.98	4.816479377867882	4.487188633465848	23.271849653739896	1.4239045326931279	2.819987647433387	6.175599288375949	
14.99	4.794249608972404	4.678056165977843	22.876640733132383	1.569516899489661	3.1161613370903507	6.056844812403966	
15.0	4.79306976809146	4.884848571365106	22.50071372603574	1.7308376568740036	3.4444444017322517	5.950868901785897	
15.01	4.812449982190975	5.107546675592934	22.145291488682894	1.9095706418652862	3.8082392525126307	5.859483032977291	
15.02	4.851952088683316	5.346264380145467	21.811679357837356	2.1075925458444025	4.211247820140555	5.784934187064499	
15.030000000000001	4.911195388246911	5.601213321938107	21.501287539007375	2.3269719607288657	4.65746575178388	5.729999651138868	
15.040000000000001	4.989858556917798	5.872666036176853	21.215650883616682	2.5699804578278638	5.1511718214441276	5.698099921589482	
15.05	5.087678337088354	6.160916339409367	20.956446048352074	2.839083106150259	5.696921892140889	5.693439966278872	
15.06	5.204443899252894	6.466237911693776	20.72550894949169	3.1369491745384446	6.299474841733035	5.721163349530004	
15.07	5.339987525100313	6.788838816919026	20.524848804271464	3.466450651876851	6.963710815852211	5.787545549898358	
15.08	5.494172022529439	7.128811691709736	20.35665942565796	3.830661546720431	7.694497307069759	5.900219916111552	
15.09	5.666874518056651	7.486078690782453	20.223326125612346	4.232820492215959	8.496486516991919	6.068417838183554	
15.1	5.857966020623771	7.86033031282766	20.12742677037759	4.676264607479091	9.373822098070468	6.303220994136723	
15.11	6.067286150814248	8.25095723099193	20.07172553132073	5.164343697786338	10.32973286625787	6.617823741692959	
15.120000000000001	6.2946134027382845	8.656974402729741	20.059160559366514	5.700323875941246	11.365991075636177	7.02780372429528	
15.13	6.539633595474312	9.076943754510683	20.092796418837523	6.287284973290684	12.482210938403474	7.551393758264346	
15.14	6.80189986314684	9.50887983648602	20.175808042129486	6.9278251348908135	13.67488669614669	8.209521776632075	
15.15	7.080789098681007	9.950164220591926	20.311401581577556	7.62373231986762	14.936201355356985	9.025683115603517	
15.16	7.375453703711443	10.39745824085654	20.502699933374	8.37563528475396	16.25263157439622	10.025581870315083	
15.17	7.684769334822334	10.846614688502282	20.75262402412029	9.182478047537444	17.603302210317814	11.236226009903506	
15.18	8.007280712546278	11.29260076871744	21.063758013748505	10.040910931987705	18.958250771034	12.68440201538583	
15.19	8.341147559680435	11.72944464028567	21.438186502931483	10.944568497110884	20.27681611673885	14.39426940596108	
15.200000000000001	8.684092735478464	12.150217859262039	21.877291833101243	11.883253669090642	21.506428237259954	16.38388989182894	
15.21	9.033354632276358	12.547066047883835	22.381499567194645	12.84218802641095	22.582428710489513	18.660813019695794	
15.22	9.385645901111568	12.91130010990586	22.949960239246884	13.801348443458018	23.429514733240786	21.216678952139965	
15.23	9.737120621726744	13.233560052283176	23.580158659959423	14.735129289465675	23.96556378466883	24.021564058527705	
15.24	10.083384133943724	13.504047187980747	24.267818661525776	15.612442481420013	24.108094716409152	27.01919809129385	
15.25	10.419532188421059	13.712867717040952	25.006766378925253	16.397788276693547	23.78426275350313	30.124286702422868	
15.26	10.740177535830249	13.850469017068383	25.7885621228812	17.053043545240723	22.942428511071533	33.224065853555935	
15.27	11.039602104105045	13.908167435866465	26.602558695148154	17.54031560630713	21.564114911483717	36.18531784972889	
15.280000000000001	11.311887516223306	13.878713974308651	27.435974298231184	17.825575884225973	19.67332919880477	38.86714776336235	
15.290000000000001	11.551051760112385	13.756856218188883	28.274086662324038	17.88246078042893	17.34033664569596	41.137701658088886	
15.3	11.75124676271978	13.539868845465556	29.10062581718227	17.69588928627992	14.676425467898817	42.892951557187665	
15.31	11.907071620289084	13.228025035313383	29.898442936642297	17.26424925000743	11.821815574417979	44.07077394988024	
15.32	12.013968556594735	12.82494305801033	30.650423674850856	16.599977525200295	8.927013466536215	44.6585971444024	
15.33	12.068197952211067	12.33753654733682	31.339993576228178	15.728414937877828	6.13327249575951	44.69199497390751	
15.34	12.067206489299616	11.775904448887655	31.95213296160023	14.68466636551937	3.5563075752224944	44.244555270059514	
15.35	12.00977751591426	11.152884975443676	32.47415725568385	13.509864626319715	1.2766280826118903	43.41342977402546	
15.36	11.896139864762217	10.483421231301518	32.89634967367925	12.247077260180257	-0.6626897697755698	42.30370363382678	
15.370000000000001	11.728026691088235	9.783789115729961	33.21240986045757	10.937663002644825	-2.252164823464698	41.01527365266898	
15.38	11.508563891232262	9.070656805074083	33.419600733552926	9.618644642221382	-3.5082079530415076	39.63409249599087	
15.39	11.242115031676033	8.360187454508665	33.51864376380146	8.321077794064568	-4.4643291927980355	38.227963650388915	
15.4	10.934151595339316	7.667326592624469	33.51344313064735	7.069372347795015	-5.163071961018851	36.84602062955343	
15.41	10.59094853447495	7.0051261435637056	33.41054001152738	5.881408839807191	-5.649622993668641	35.52067378238834	
15.42	10.219319891474711	6.384338589163864	33.21849080540164	4.7691248911790165	-5.967476045720805	34.27073905953928	
15.43	9.826326885398382	5.813176807571255	32.94721474631287	3.739382258046506	-6.15587365293629	33.104847575871474	
15.44	9.419011867091859	5.29729707091493	32.60734482892415	2.7949157401585887	-6.248640010750054	32.024563267795735	
15.450000000000001	9.004185225253318	4.840010156394856	32.209625528799336	1.9352619252165106	-6.273946900440782	31.02694823599285	
15.46	8.588207624754634	4.442479171153556	31.764488879660917	1.157590265312808	-6.254642583867716	30.1065134556111	
15.47	8.176856874416398	4.104096093890586	31.281690533726426	0.4573965337151633	-6.208864270893629	29.256599024666777	
15.48	7.7752347348185324	3.822856712146365	30.770090229992597	-0.17091305747268426	-6.150745220286462	28.470302120925638	
15.49	7.3877152188821835	3.5957324507849378	30.237531200330228	-0.7335749191635657	-6.091118923555552	27.741046548206427	
15.5	7.017929681451399	3.419018913883958	29.690801763189338	-1.2371290527292644	-6.0381545531401155	27.062900374673298	
15.51	6.668789408974118	3.2886368020926158	29.135672551396357	-1.6881587414430763	-5.9979095543367515	26.43072610142831	
15.52	6.342538463519289	3.200372662401756	28.576986416734737	-2.09310940336	-5.974788309546649	25.840219929880142	
15.530000000000001	6.040804140930041	3.1500847831869305	28.018741932594324	-2.458166405408069	-5.971916801337836	25.287884241171092	
15.540000000000001	5.764676202736755	3.1338438529442105	27.46421971215161	-2.7891705138859053	-5.991444486113489	24.770968325121682	
15.55	5.514779000942417	3.1480348336274764	26.91609873469235	-3.091572948494476	-6.034781688702664	24.287392385187193	
15.56	5.291350027372966	3.189421136226248	26.37656663969175	-3.370408254050495	-6.102786922806172	23.83567102250381	
15.57	5.094319783478495	3.25517863450053	25.84741978747305	-3.6302912426321123	-6.19590917112329	23.41484021290204	
15.58	4.923381333917536	3.342906356112503	25.33015306575413	-3.8754232266086475	-6.314296019555682	23.024393605000174	
15.59	4.778040028801807	3.4506204849196855	24.82603923357713	-4.109606162176207	-6.457872439555558	22.664228741376373	
15.6	4.657679604937977	3.5767353650721563	24.336191573953265	-4.336263274917396	-6.626395154510803	22.334602693081933	
15.610000000000001	4.56161389978936	3.720036807973833	23.861618483148288	-4.558461642628874	-6.8194865434576055	22.036096546523776	
15.620000000000001	4.4891217011993705	3.8796503757892453	23.403270491619633	-4.778932057419561	-7.036651610779953	21.769587895321543	
15.63	4.439482341237577	4.0550068861451125	22.962079029061893	-5.000092484645177	-7.277278262172423	21.53622734572437	
15.64	4.412002748489779	4.245806782676643	22.538989426240786	-5.2240648079423835	-7.540626518252722	21.337419890024364	
15.65	4.4060386734678545	4.451983964166927	22.13498946687853	-5.452690387207456	-7.825803296610587	21.174806602929593	
15.66	4.421010715998053	4.673669796906162	21.75113527578611	-5.687542937373905	-8.13172473553654	21.050244500922116	
15.67	4.456415744918652	4.911158005954643	21.388576246204206	-5.9299323450525865	-8.457072769481368	20.965784736877634	
15.68	4.511832722530967	5.164869461348185	21.048576920620185	-6.180902301244834	-8.800244136351727	20.923644971376973	
15.69	4.586925126429303	5.435315876046493	20.732537770565912	-6.441224788560221	-9.159289703370233	20.92617164107372	
15.700000000000001	4.681440269991085	5.7230629772207715	20.44201694358789	-6.711394461370615	-9.531841998228456	20.97578784448236	
15.71	4.795204283730502	6.0286913661097286	20.178750592114177	-6.9916186488427945	-9.915036890022808	21.07492614414964	
15.72	4.928114097789774	6.352754129355292	19.94467231488965	-7.281780059010595	-10.305465313394777	21.225949963433866	
15.73	5.0801260018637375	6.69572997814287	19.741930896226567	-7.581418133025371	-10.699093112693387	21.431051873499577	
15.74	5.2512404175444285	7.05797077715041	19.572905833411593	-7.889702175490726	-11.091210778797521	21.69212103741703	
15.75	5.4414825150790564	7.439642340128683	19.4402201864658	-8.2054033529814	-11.476400353462632	22.010584484260864	
15.76	5.650878752594766	7.8406573643434845	19.346747872457293	-8.526861060074754	-11.848522135667187	22.387239129024056	
15.77	5.879430312547432	8.260596790588588	19.295607217732115	-8.85195173764398	-12.200736166800626	22.822069394183305	
15.780000000000001	6.127079010492738	8.698626332013035	19.29015832382602	-9.178068870084761	-12.525573176875014	23.31404471276059	
15.790000000000001	6.393668190116192	9.153399171831449	19.333968215392733	-9.502122888146744	-12.81506967394234	23.860891192725223	
15.8	6.678898151408557	9.622948075740243	19.43076174823362	-9.820563276776497	-13.060976821370495	24.45884259212835	
15.81	6.982275816845457	10.104572536369407	19.58435532053466	-10.129384652669593	-13.254991113881792	25.102556911442015	
15.82	7.303058778276828	10.594725391183198	19.798563547291305	-10.424176947072809	-13.389089332946684	25.78495977840455	
15.83	7.640193867230968	11.088903355241522	20.077069057901955	-10.700212084023088	-13.455923120659524	26.497178897656323	
15.84	7.9922503913382394	11.581545910234222	20.423245576910606	-10.952599893119542	-13.449248386380589	27.22867227369594	
15.85	8.357348179579432	12.065946991200548	20.839924447879326	-11.17641561565	-13.364366400858824	27.967384490695665	
15.860000000000001	8.733082426688588	12.534190150869625	21.32910467432238	-11.366826081907046	-13.198537447674944	28.699987624086507	
15.870000000000001	9.116475209405762	12.977200061796198	21.891709925794594	-11.519254212457323	-12.951330989206843	29.412268565041586	
15.88	9.503910987276493	13.384807769404599	22.52722161155829	-11.629621496128593	-12.624876304318564	30.0897245389894	
15.89	9.89110620985389	13.745930028634957	23.233308333150298	-11.694701680370677	-12.223977117296217	30.71841859749347	
15.9	10.273107972204595	14.048876154842782	24.005478345607703	-11.71216525869451	-11.756023395275943	31.285433217914846	
15.91	10.644300326723737	14.28174263234036	24.836772864715478	-11.680619613394557	-11.230728194363184	31.779313448528566	
15.92	10.998459196749131	14.432934552167705	25.71754397148539	-11.599868229765127	-10.659709001452262	32.19084869640716	
15.93	11.328898421199927	14.491852502848342	26.635354622674296	-11.470891962266093	-10.055909694585129	32.51338427616448	
15.94	11.628684148779056	14.449690703174142	27.575052551814327	-11.295861399351073	-9.432966384853744	32.74306877733384	
15.950000000000001	11.890769603200022	14.300056191517127	28.51910157567971	-11.078066981083166	-8.80453393243777	32.878898343246654	
15.96	12.10833350679819	14.039794969449936	29.44808736292555	-10.82170810395526	-8.18359798116935	32.922500165619375	
15.97	12.275079302008567	13.66948455120134	30.34155876940941	-10.531770700192967	-7.5819583054307635	32.87786821925035	
15.98	12.385564398213786	13.19380383329959	31.17898372829538	-10.21382073637953	-7.009805065145077	32.75094898535524	
15.99	12.435520942298652	12.621692753614731	31.940759516484647	-9.873765560084493	-6.475443235483822	32.54912764441546	
16.0	12.422132333070042	11.96610228879796	32.60930512466748	-9.51764142654325	-5.985179025495562	32.28073256512353	
16.01	12.344231445296451	11.243150944562785	33.17025235981066	-9.15139792047659	-5.543323355032772	31.954565529776225	
16.02	12.202422457644037	10.471325676240342	33.61314068326296	-8.780727180512475	-5.152332306640092	31.579482233403876	
16.03	11.999103499353996	9.670584496743245	33.93175738397101	-8.410952605261773	-4.813065245610611	31.164048292913844	
16.04	11.738353988680624	8.860991136034034	34.12440213881224	-8.046882850141415	-4.524995679974744	30.716308193559026	
16.05	11.425715867434297	8.061663964110682	34.193579439784386	-7.692764207280355	-4.286525322275556	30.243612984213005	
16.06	11.067946198438495	7.2897884027859305	34.14553867161045	-7.352243958381218	-4.0952631859998245	29.752538037893515	
16.07	10.67270751256335	6.559868478423795	33.98958007389946	-7.02836529579519	-3.948286128923182	29.248856774518295	
16.080000000000002	10.248146274504053	5.883351541727142	33.73706176705602	-6.723586732966162	-3.842370919187333	28.737558505604465	
16.09	9.802524852421346	5.268506355608117	33.40049356793179	-6.439818408367214	-3.7741862662338783	28.222905064149696	
16.1	9.343999303596682	4.720413982793346	32.992938032680314	-6.178469862030271	-3.740437854224236	27.708515943477348	
16.11	8.880279069371163	4.241337637007908	32.52718708975172	-5.940511139647948	-3.7379909961088638	27.19744053074146	
16.12	8.418443136207122	3.831127519729178	32.01528951296906	-5.726533525732216	-3.7639509092672827	26.692249281719274	
16.13	7.9647793115214665	3.4877019542804524	31.468196257282433	-5.536809618095846	-3.8157152017999034	26.195119825820978	
16.14	7.5246910014066035	3.207544225447843	30.895559941036275	-5.371352365570214	-3.8910043704614883	25.70791469914902	
16.15	7.102701553627284	2.986174110803787	30.3056885769958	-5.229974278923336	-3.9878729794690213	25.232250664935684	
16.16	6.702448142922382	2.818550645120916	29.705565966450088	-5.11234072289408	-4.104706401592802	24.76956035244428	
16.17	6.326720557206695	2.699412967429244	29.100940189801257	-5.0180107809746435	-4.240207603400499	24.3211476354139	
16.18	5.977544912588862	2.6235484017757096	28.496469796064744	-4.946469095098115	-4.393377071769395	23.888235750328022	
16.19	5.656266534718828	2.585989597632308	27.895875708792154	-4.897175083810394	-4.563484785665858	23.472003146259915	
16.2	5.3636520870249385	2.5821528918889443	27.302096331471574	-4.869580873690198	-4.7500416541046215	23.073620786038386	
16.21	5.099986225658642	2.6079246321210814	26.717436731567698	-4.863154759411537	-4.952767361962584	22.69428214595881	
16.22	4.865147892630989	2.6597036070454485	26.143704703709886	-4.877397838803269	-5.17155712455333	22.33523015697955	
16.23	4.658715430823779	2.734417530961525	25.582323734505426	-4.911856003189589	-5.406447119678109	21.99778108919486	
16.240000000000002	4.4800417885862025	2.8295145659212473	25.03443228158781	-4.96612749099026	-5.657578605568685	21.68334619371779	
16.25	4.328321921159629	2.942938769125092	24.5009657503865	-5.039866006662688	-5.925160761027085	21.39345197189375	
16.26	4.202654192131899	3.0730966218502185	23.98272309571689	-5.132779569862162	-6.209432118928419	21.129759480314206	
16.27	4.102091858045907	3.218817434668649	23.480420537414005	-5.244626506928285	-6.510618633670735	20.89407922879027	
16.28	4.0256858955439	3.3793109589015744	22.99473541256932	-5.375207387633489	-6.828888905119835	20.688385757205893	
16.29	3.9725191733284104	3.5541253661947363	22.5263433673166	-5.524352901071353	-7.164305313297621	20.51482860010876	
16.3	3.9417332290689084	3.743106421901425	22.075948872242915	-5.691908218757646	-7.516769977280213	20.37573899208909	
16.31	3.9325493559575344	3.9463573016053948	21.644310363104655	-5.877713855836585	-7.8859653109190795	20.27363121426884	
16.32	3.9442837972276656	4.164201496269002	21.23226482283103	-6.08158240631578	-8.271288544564493	20.21119625796657	
16.330000000000002	3.9763580688751734	4.39714748896054	20.84075012725039	-6.303270481265684	-8.671779593277936	20.19128553976348	
16.34	4.028304723659008	4.6458550693246075	20.47082675818676	-6.542445260793166	-9.086041604942467	20.2168829022057	
16.35	4.099769339388561	4.911102264536391	20.12369922648539	-6.79864888557449	-9.512158913045818	20.291058774703437	
16.36	4.190509337483364	5.193752135897652	19.80073804921107	-7.071257106005659	-9.947610151120838	20.416906816709723	
16.37	4.3003902377916114	5.494718690235531	19.50350312525863	-7.3594319408794995	-10.389178435182323	20.597465768713615	
16.38	4.429379246167904	5.8149309036111045	19.23376858160477	-7.66207427175514	-10.83287556983183	20.83558848869219	
16.39	4.577533326981272	6.155291676787777	18.993544894493	-7.977771323677885	-11.273869991027016	21.133797232062253	
16.4	4.744987086692902	6.516632198979436	18.7851036565338	-8.304742439811172	-11.706431326007532	21.494120549509137	
16.41	4.931935732951063	6.899659287564831	18.61100056447289	-8.640787144447012	-12.123906512108194	21.917902085819865	
16.42	5.138614687108723	7.304893447495916	18.47409604688508	-8.983239488854455	-12.51874241618052	22.405571562842066	
16.43	5.365274708740612	7.732596482306036	18.377571026907127	-9.328932674431904	-12.882569896352294	22.956368229696086	
16.44	5.6121517804276735	8.182687047337005	18.32493504433911	-9.67417737936077	-13.206363256917236	23.568010566228914	
16.45	5.879431103441375	8.654642543400591	18.320024043434355	-10.014754314977043	-13.480648186258765	24.23652136612059	
16.46	6.167204554963427	9.147385749095658	18.366985132697163	-10.345937823210598	-13.695812904347662	24.956042604341498	
16.47	6.475420815264636	9.659156576360013	18.47024148426887	-10.662540372124473	-13.84252128070018	25.71858920280073	
16.48	6.8038276255277665	10.187374256832712	18.634417278111734	-10.959045355313853	-13.912208837771908	26.514051057990226	
16.490000000000002	7.151905303781053	10.72848212188784	18.864257047954613	-11.229723115337181	-13.89761554647694	27.33024345853365	
16.5	7.518791932585076	11.277798393606112	19.16446564454316	-11.468758395623144	-13.793321203678715	28.15307741604983	
16.51	7.90320066375396	11.829365769393624	19.539507633669384	-11.670440823323627	-13.596262472231283	28.966920681317255	
16.52	8.303332122717773	12.375816690293188	19.9933685105151	-11.829470025583575	-13.306210664152008	29.755220217725704	
16.53	8.716785607213922	12.908278622660857	20.52925899331448	-11.941313537378862	-12.926131978114366	30.501324930516336	
16.54	9.140472774997244	13.41634368291816	21.149243659134978	-12.002183998574273	-12.462159441726028	31.18897526912009	
16.55	9.570537515267306	13.888126935102807	21.853775184585462	-12.009423652710028	-11.923553932036073	31.803295369539086	
16.56	10.002286765640667	14.310436063967925	22.641139997725503	-11.961636332232642	-11.322308504944846	32.331532120063734	
16.57	10.430174176104723	14.669081084520057	23.50712076880671	-11.858812748260604	-10.672586583998584	32.76369573147741	
16.580000000000002	10.847791520627664	14.94935720205632	24.444488568168232	-11.70239939705295	-9.990010728918701	33.093025850484125	
16.59	11.247950399725852	15.136724295915135	25.44262747574748	-11.495201778726008	-9.290761981165241	33.31618149868776	
16.6	11.622832887607341	15.217660590102888	26.4873668098422	-11.241255634578835	-8.59071640521679	33.43319343688409	
16.61	11.964143505103817	15.180591331044404	27.56097808439875	-10.945711476669263	-7.904741113957462	33.44723657965415	
16.62	12.263352238406057	15.016880433092538	28.642471597182997	-10.614549240313364	-7.246001197587727	33.364143977682765	
16.63	12.512125105854654	14.721878990016389	29.70831976761297	-10.254327284634192	-6.625524885134292	33.19182869569266	
16.64	12.702826490647151	14.29584022564248	30.73354755668549	-9.871902010121868	-6.051922886685119	32.93966638419878	
16.65	12.828699756625397	13.744238428723614	31.69280913399238	-9.474166107613685	-5.531324004448372	32.617866047788105	
16.66	12.884453751432915	13.078028530647261	32.56199240580955	-9.067832257801204	-5.067544061727304	32.23686615325581	
16.67	12.86657698765029	12.313231920855669	33.319685324076836	-8.659217895681103	-4.662249903634388	31.80690897632829	
16.68	12.773656347180777	11.470179624639531	33.94852929531092	-8.254101939248379	-4.315300376500646	31.33766320029911	
16.69	12.606528832421883	10.57228359066276	34.43626361585897	-7.857625356259195	-4.02510550158048	30.837983898416105	
16.7	12.368196349939154	9.644370800441486	34.776308701883686	-7.474231191992301	-3.7889858853202565	30.31577365415654	
16.71	12.063798576033978	8.711292662711944	34.96787237629661	-7.10764027951406	-3.6035168743980606	29.777924801941623	
16.72	11.700275946524622	7.796322035308127	35.015545195410304	-6.760865192433476	-3.4648325466301264	29.230338092980645	
16.73	11.28599346398365	6.919950458919749	34.928475548153536	-6.436259298391386	-3.368872548427259	28.678001799602892	
16.740000000000002	10.830298117278554	6.09897751730452	34.71933025246805	-6.135559858781308	-3.3115932949137905	28.125065470109735	
16.75	10.343051297584958	5.346038027418131	34.403098422258196	-5.859962293015132	-3.2891200613140934	27.57495599452282	
16.76	9.834171564250589	4.6696284981644	33.995838711177484	-5.610190762668413	-3.297856578833247	27.03049116534357	
16.77	9.313247809431378	4.074251365953266	33.51374907825418	-5.386573099576156	-3.334557546940566	26.49398718887865	
16.78	8.789211413525022	3.560961151070011	32.972296200466694	-5.189119394785764	-3.396369891824191	25.967357370428527	
16.79	8.270109122799179	3.127986958569731	32.385647665027996	-5.017592428358898	-3.4808495194767684	25.452201463430455	
16.8	7.762941714649566	2.7714080077712873	31.76631567721499	-4.871558958471696	-3.5859600085532475	24.94988568621591	
16.81	7.273580707605879	2.485813917747333	31.124998594969867	-4.750449509083486	-3.710057594517147	24.461607401282212	
16.82	6.806788674999175	2.264890527264791	30.470607811040836	-4.653617631462249	-3.8518670050600354	23.988449400809362	
16.830000000000002	6.366253449301777	2.1019101842443555	29.810375494963203	-4.5803721889047075	-4.010451732586786	23.531428794556465	
16.84	5.954661369012415	1.9901252545453216	29.150027270883783	-4.530014303191192	-4.185180643896517	23.091536749819028	
16.85	5.5738126623568895	1.9230542453493638	28.49400658047621	-4.5018652111252635	-4.375692951448284	22.669772510573402	
16.86	5.224738121659774	1.8946814997539578	27.845692085925737	-4.495288293053735	-4.581862168637418	22.267172710224806	
16.87	4.907831452449225	1.8995830190847682	27.20760547768704	-4.509705697471917	-4.80375984806747	21.8848377321075	
16.88	4.622968688385074	1.9329918349990216	26.581599824170173	-4.544609984294457	-5.0416198981458225	21.52395686256573	
16.89	4.369602362044066	1.9908168602620222	25.969021043249843	-4.599570752958395	-5.295802860057028	21.185830990663412	
16.9	4.1468892732588705	2.0696338050001897	25.370839672380857	-4.674237308887414	-5.566758530229161	20.871892586296166	
16.91	3.953770601879076	2.1666520079185863	24.78776009578028	-4.76833813974703	-5.854988345863933	20.58372745013294	
16.92	3.789051364327197	2.279668441923514	24.220306487680656	-4.8816759962255025	-6.16100527119629	20.323094328680746	
16.93	3.6514669367372683	2.4070152853305804	23.668889830661467	-5.014119872636948	-6.4852905441751485	20.091943511331163	
16.94	3.5397374261902517	2.5475046857364676	23.133859466752142	-5.165593570437816	-6.828246062629747	19.892433370321772	
16.95	3.4526124859652367	2.7003738933682935	22.615543424826356	-5.336060429170721	-7.190141321598018	19.72694420382158	
16.96	3.388907972529045	2.8652337474421725	22.114281323835197	-5.525503809351512	-7.5710538134977385	19.59808874234715	
16.97	3.347530722549035	3.0420210119352307	21.630448667114297	-5.733903329602707	-7.970802069867817	19.508717971508123	
16.98	3.3274992286093115	3.2309546533401337	21.16447854096436	-5.961208416191735	-8.388868082762642	19.461910520380396	
16.990000000000002	3.3279586741805076	3.4324968115703443	20.716881079936947	-6.207304513258839	-8.824313989158608	19.460967541366745	
17.0	3.348190217819207	3.647318201734267	20.28826171656068	-6.471974191841467	-9.275688281356231	19.50937593505702	
17.01	3.387615881156317	3.87626710877913	19.87933921697885	-6.754853112214754	-9.740921242524117	19.610753020165653	
17.02	3.445800215153292	4.120341085824379	19.490964435175027	-7.055380453158747	-10.217216077693173	19.768776055492552	
17.03	3.522450078150605	4.380660495928964	19.124140853137103	-7.372744213794375	-10.700940894596314	19.987086645934255	
17.04	3.617413335488755	4.6584430524505525	18.780047748162847	-7.705821793903432	-11.187526687360899	20.269160058019228	
17.05	3.730671067101953	4.954978307382596	18.460063934482765	-8.053116258654393	-11.671376476071735	20.618129470444046	
17.06	3.862330989016306	5.2715995130088595	18.165794554721217	-8.412688693648864	-12.145790755211546	21.036555185083028	
17.07	4.012618436449737	5.609652602513398	17.899100611723714	-8.782087431667573	-12.602915878015981	21.526132084252755	
17.080000000000002	4.181864577330586	5.970460056349826	17.662130608407328	-9.158298757223841	-13.03379025761617	22.087445676105926	
17.09	4.370492096614148	6.3552771059313145	17.45735308034509	-9.53769821456317	-13.42844492912803	22.719650674884157	
17.1	4.578997504339217	6.765238384677268	17.287589311144025	-9.916015580951662	-13.776072419483478	23.420096962907827	
17.11	4.807929532671974	7.201293142695093	17.156045694968153	-10.288347818042446	-14.0653458579341	24.184014045604684	
17.12	5.057863073569317	7.664127145668303	17.066345218753337	-10.649173028538797	-14.284815397278146	25.004230407645434	
17.13	5.329366632299481	8.154067222456383	17.022551891924923	-10.99240337522946	-14.423412409950588	25.870980492393947	
17.14	5.62296484354431	8.67096153189873	17.02917739077558	-11.311521054887375	-14.471094805490402	26.771840840142076	
17.150000000000002	5.9390887208233805	9.214048354086945	17.091188896079462	-11.59981402833738	-14.419632390324777	27.691837004444835	
17.16	6.278019263891346	9.781794205962196	17.213976200179296	-11.850508814431832	-14.263201676465822	28.613774456040783	
17.17	6.639820251234372	10.37170760043579	17.403293021610736	-12.057076115104858	-13.999118850185281	29.51875909129977	
17.18	7.024258270855028	10.980137244905375	17.665162384987568	-12.213531754068725	-13.62833219767158	30.386997192755953	
17.19	7.43071059022821	11.6020613959118	18.005728551715034	-12.31474056265051	-13.155701764648878	31.198745381524866	
17.2	7.858061466303533	12.230875086670045	18.43103798709471	-12.356728791087216	-12.590127081697137	31.93528330676397	
17.21	8.304587496437982	12.858181944220956	18.946731849389682	-12.336949652352375	-11.944332849787317	32.57991356964616	
17.22	8.767832611825453	13.473597340803517	19.55763251431169	-12.254450748354229	-11.23412200401498	33.118997110932995	
17.23	9.244484632009035	14.06464837528154	20.267262853611523	-12.109953339647108	-10.477329270591076	33.54277967153929	
17.240000000000002	9.730265576528584	14.616834869424265	21.077299756057116	-11.905921846231088	-9.693258472361645	33.84552236435937	
17.25	10.219825453357027	15.113739689145879	21.98687829170606	-11.646421587976539	-8.901247633957457	34.025811529630175	
17.26	10.706695843933186	15.537432325454064	22.991896950689224	-11.336913370457843	-8.119701970468736	34.08623560147208	
17.27	11.183260754301552	15.86905427233342	24.084353747301492	-10.983996791255004	-7.365173362433399	34.03291009802662	
17.28	11.640800599712156	16.089666311796172	25.251794553534197	-10.595114470705504	-6.651644275206583	33.874827946978385	
17.29	12.069681719563386	16.18145215329659	26.47693856492147	-10.178188962955288	-5.990143559353826	33.62298756828275	
17.3	12.459631720377814	16.129121819090845	27.737638026394524	-9.741235524745546	-5.388693431598194	33.2894361166305	
17.31	12.80003910476385	15.921261989599316	29.007328862280954	-9.292150844797193	-4.852252305441871	32.88674884187658	
17.32	13.080474910614175	15.551866231928082	30.255910755076407	-8.838400491235413	-4.38307420681182	32.42725274193321	
17.330000000000002	13.291252516005398	15.021429490967503	31.451269854167652	-8.38683921969902	-3.9810932923554123	31.922571872801704	
17.34	13.424005297581434	14.337791867938455	32.561028203048735	-7.9435643399451	-3.6443798155880947	31.383294658497004	
17.35	13.472249597915827	13.516360352842531	33.55456124567894	-7.51382099001699	-3.369611670277567	30.81877840270566	
17.36	13.43192559959219	12.57928257611491	34.405389385678795	-7.101989266788883	-3.1525228284559867	30.237093264264857	
17.37	13.301769514382075	11.55405412657247	35.09312018522481	-6.7116152289421045	-2.988293395072778	29.645061066760338	
17.38	13.083435301885915	10.471971911075478	35.60443411991231	-6.3454152078502695	-2.8718757158407757	29.048317187240496	
17.39	12.781483587687188	9.365625864211186	35.933984319863924	-6.005371673046724	-2.7982553233996983	28.451454972676657	
17.400000000000002	12.403071709471872	8.266691279160874	36.08412346822435	-5.692807106704311	-2.7626430094949144	27.85816865140955	
17.41	11.957601100503705	7.203853697861352	36.06419394688882	-5.408480309266889	-2.7606103652049745	27.271400008486392	
17.42	11.456173003478376	6.201217085623393	35.88918583944902	-5.152684456100531	-2.788176379118919	26.69347892101006	
17.43	10.910739795747427	5.277456293809343	35.57769075535946	-4.925327162379281	-2.8418527267446407	26.126253303920524	
17.44	10.333648463464591	4.445403863021124	35.150456914095436	-4.726009506393724	-2.918658746727291	25.571200383195777	
17.45	9.737039451603145	3.7122613003643505	34.628771199247446	-4.554121500011401	-3.0161173081674106	25.029518920711062	
17.46	9.132334124925983	3.0802594504858867	34.033096636979394	-4.408897209528878	-3.1322316982687104	24.502210024392657	
17.47	8.529869903579618	2.54752138618596	33.38216069328483	-4.289476386634591	-3.2654540766765616	23.990142043237878	
17.48	7.938639348119223	2.109040457568019	32.692374583313224	-4.194954110709028	-3.4146478818810997	23.494103509841867	
17.490000000000002	7.36622104764783	1.7576616228734243	31.977615342998302	-4.124422316844475	-3.5790469505470717	23.01484619353656	
17.5	6.818714861842565	1.4849289650394497	31.249210369068656	-4.07700351882432	-3.75821387874148	22.553121238392773	
17.51	6.300797729123369	1.2818086567745726	30.516112039333507	-4.051877049344871	-3.952000047576517	22.109711173053512	
17.52	5.815836152399569	1.1392483341272475	29.785183439508423	-4.048298697118342	-4.160506366568168	21.685455630761425	
17.53	5.366032668931536	1.0485839373175496	29.061520576214303	-4.0656154380848175	-4.384045245928929	21.28127496375999	
17.54	4.9525936279591924	1.0018137053452831	28.348782768431928	-4.103275297791103	-4.6231048976414515	20.89819365597598	
17.55	4.575876795188251	0.9917525978842935	27.649500331636286	-4.160832561210613	-4.878314649831562	20.537362443628155	
17.56	4.2355686725255755	1.012112236312619	26.96534272092203	-4.237949235392386	-5.150410617717274	20.200080211289052	
17.57	3.930833186851503	1.0575145276246012	26.297345031688597	-4.334393117481344	-5.440200696719694	19.887815905302322	
17.580000000000002	3.660443783291767	1.1234612461537403	25.646090418871243	-4.450032760629012	-5.748528019828594	19.602231049527717	
17.59	3.422902907428255	1.2062779644900485	25.01185256921326	-4.5848296300490246	-6.076232021272227	19.3452034480779	
17.6	3.216543301365906	1.3030418169030984	24.394704149743593	-4.738826652919584	-6.424105313472738	19.118850371415068	
17.61	3.039610972035441	1.4115032822400977	23.79459806550273	-4.912133385587064	-6.792843267449013	18.925548661695615	
17.62	2.890334199406765	1.5300067703858957	23.21142532887122	-5.104907883356873	-7.182988276855375	18.76795595514255	
17.63	2.766977599380497	1.657414690015911	22.645056962796566	-5.317334206196302	-7.594863575460838	18.649026475928636	
17.64	2.667885638787194	1.7930368691422724	22.095373620141146	-5.549595732855558	-8.028496379632154	18.572021534146078	
17.650000000000002	2.5915141902164134	1.9365677009768656	21.562286539096633	-5.801842997232927	-8.483529612536067	18.540510862192477	
17.66	2.5364519719557177	2.0880313152999888	21.045752546048487	-6.074155458165155	-8.959121039397315	18.558360755187834	
17.67	2.5014369160016923	2.2477336694595	20.54578568614815	-6.366496613821793	-9.453828643144174	18.62970498103956	
17.68	2.485371407628404	2.416220780621396	20.062467916715228	-6.678661871680078	-9.965481069544916	18.758894427012855	
17.69	2.4873236215365804	2.594246821003984	19.5959581891415	-7.010218845407835	-10.491038340114502	18.950417505984507	
17.7	2.5065300436289286	2.7827463356240925	19.146502306645374	-7.360440699633217	-11.026455395782303	19.20877379665087	
17.71	2.542397081265284	2.9828113862535397	18.71444446484005	-7.728229763974684	-11.566529313756018	19.53832771784852	
17.72	2.594498425408492	3.1956737215129	18.300240284450354	-8.112039488181228	-12.104779466308187	19.94307414007622	
17.73	2.6625716540663116	3.4226898659630844	17.904472068431605	-8.509789876623815	-12.6333437652292	20.426363099068737	
17.740000000000002	2.746513899933282	3.6653285198126424	17.527866828055917	-8.918781748700699	-13.142913497172039	20.990587550135025	
17.75	2.8463769065215674	3.925159492085948	17.17131768316053	-9.335618242935315	-13.622740450394744	21.636818845168253	
17.76	2.96236114795133	4.20384257964818	16.835908512577003	-9.75614198254091	-14.060750033399763	22.364374614231203	
17.77	3.094810389306859	4.503114686541579	16.522942519714352	-10.175396320225786	-14.443794085969834	23.170303733618347	
17.78	3.2442033937102086	4.824774706939867	16.233974088013653	-10.587611509446132	-14.758027213515012	24.04893533438748	
17.79	3.4111469744973	5.170664678456923	15.970847077199384	-10.986241043353083	-14.989408837455127	24.991646998005145	
17.8	3.596367131806826	5.542644116108802	15.73573663301103	-11.36403465049759	-15.124437449758547	25.986455775931745	
17.81	3.8006972912531567	5.942555038042942	15.53119410096206	-11.713250243199441	-15.151011094826904	27.0180328833942	
17.82	4.025063479136352	6.372175362428583	15.360195283376656	-12.025860664387732	-15.059361785629994	28.067853833984096	
17.830000000000002	4.270466268638463	6.833158354894365	15.226192278960184	-12.293782256847946	-14.842977625662007	29.114581814162136	
17.84	4.537959331459005	7.326955805906543	15.133169144154666	-12.509219959483103	-14.499456451707895	30.134823832399988	
17.85	4.828623776847431	7.854722158976948	15.085700799877193	-12.665219876684343	-14.031233172009044	31.104394259071743	
17.86	5.143526421229933	8.417182303902054	15.088990545508826	-12.756038425985762	-13.445903664727807	31.999581535519667	
17.87	5.483674390665313	9.014472276394466	15.148904803072892	-12.777335962895226	-12.756067948775707	32.79830394465431	
17.88	5.84995491568753	9.645953852234214	15.27199552446965	-12.726646656090622	-11.978872386061957	33.48167464258575	
17.89	6.243063976338137	10.30997878458654	15.465480712077104	-12.603540796729801	-11.135042070117816	34.03509155440852	
17.900000000000002	6.66341591723904	11.003615371634924	15.73718665370806	-12.409761855385646	-10.247665985112409	34.44907229356706	
17.91	7.111032411816675	11.722343738995345	16.09542826815759	-12.149124600836394	-9.340687214852782	34.71959485600432	
17.92	7.585411717148231	12.459726207362609	16.548803620211565	-11.827287818959547	-8.437385784020716	34.84796143538641	
17.93	8.0853791608998	13.207059115838655	17.10587866398478	-11.451538693776115	-7.5591488661321335	34.84032568099327	
17.94	8.608919801832263	13.953012471402152	17.774738273462862	-11.030348467774363	-6.724373070559462	34.70678297724508	
17.95	9.152993960499588	14.68332729691348	18.56238874992755	-10.572951016411956	-5.94779717172785	34.460315548891046	
17.96	9.71334702958776	15.380699470491683	19.47400161248192	-10.088893560516539	-5.2401593487119715	34.115690656880986	
17.97	10.284330147728792	16.0247303801246	20.51198039626801	-9.587640441204304	-4.60828209723748	33.68837871661645	
17.98	10.858762169890575	16.59223537429319	21.67488538822457	-9.078226950995996	-4.0554146748817494	33.1936497319421	
17.990000000000002	11.427819249541894	17.05783406144273	22.956336519020525	-8.56896509644437	-3.5816823248649827	32.64590803137186	
18.0	11.981017404030318	17.3949675142318	24.34397728167912	-8.067260597958763	-3.18473834611542	32.05820462471234	
18.01	12.506370443400446	17.57751203503979	25.818564889672135	-7.57949444157789	-2.860388565206351	31.441979048602313	
18.02	12.99065615114889	17.581728099963357	27.353557734833036	-7.110969318865974	-2.6031959941297056	30.806960154008692	
18.03	13.419823765770115	17.388481191888374	28.915347514012687	-6.665922143281575	-2.4070105094324825	30.16120920438128	
18.04	13.779677543602936	16.98567128079388	30.464291096183945	-6.247591558387577	-2.2653948802635564	29.511263693018968	
18.05	14.056685654558947	16.370331115574796	31.95670675367646	-5.858289758551142	-2.1719776858006656	28.862297370628927	
18.06	14.238789503717229	15.55028934098837	33.34737658492443	-5.499518337237337	-2.1206966090135793	28.21833429346382	
18.07	14.316304739292349	14.54474768783687	34.592838855863356	-5.172077751674276	-2.1059685063742326	27.582451151147986	
18.080000000000002	14.282943608976517	13.383269262935274	35.655509677009185	-4.87618940920622	-2.1227928404689407	26.95696596472027	
18.09	14.136218399119059	12.104191795395476	36.50619078385497	-4.611616120367945	-2.166802923280058	26.34360633024614	
18.1	13.877821140518463	10.751539922492139	37.12653635742634	-4.37775991889568	-2.2342779096313503	25.743654921462138	
18.11	13.513574585736576	9.371339741339883	37.51014748947647	-4.1737442959306525	-2.322127458136326	25.1580688603164	
18.12	13.053122891290865	8.00793680411042	37.66236373175495	-3.9985242192296866	-2.4278575989415	24.587574231913948	
18.13	12.509204545255715	6.700728643215575	37.598694057791874	-3.8509415796465865	-2.549526090731498	24.03274412299616	
18.14	11.896683522186022	5.481788024157119	37.34229172572118	-3.729790000391152	-2.6856914071793345	23.494058918442796	
18.150000000000002	11.231704756089815	4.3745709827644355	36.92131422979876	-3.633863911220894	-2.8353606227346257	22.97195353789666	
18.16	10.530676369105588	3.3937003822778595	36.36600166440075	-3.5619975096906034	-2.99793793637186	22.466854186052778	
18.17	9.809426972225731	2.545601482116722	35.706264723148166	-3.513096220758867	-3.1731753746825673	21.97920803685244	
18.18	9.082514360249576	1.8297346997009392	34.96982644905735	-3.486163207510187	-3.3611272164072488	21.509509260652415	
18.19	8.362836377970906	1.2402292438670117	34.181063770262675	-3.4803162968500505	-3.5621092460564525	21.058320921286185	
18.2	7.661278666247469	0.7674062872135579	33.36040245502402	-3.4947964178634265	-3.7766611591504744	20.626293042849152	
18.21	6.9866534871664605	0.39928543363274605	32.52423793010518	-3.5289786169830375	-4.0055122173859266	20.214183332422557	
18.22	6.345732782519741	0.12280534867088089	31.685187274751332	-3.582374958904569	-4.249550345549569	19.822876707408533	
18.23	5.743393707611471	-0.0752180785070149	30.852547651219258	-3.654634922430599	-4.509793028102362	19.4534059175642	
18.240000000000002	5.182810834699943	-0.20742700526986094	30.03285087089302	-3.7455430048818403	-4.787358977825266	19.10697344408655	
18.25	4.665700291098566	-0.2854766474181736	29.230422742335314	-3.8550140751576643	-5.083439596232021	18.784975392433818	
18.26	4.192565537419314	-0.3197866205531926	28.44790160427779	-3.9830869265172977	-5.399269230744806	18.489028028406103	
18.27	3.7629327405679294	-0.31944011026127067	27.68668545303155	-4.12991438038255	-5.73609200638974	18.220995272451987	
18.28	3.375575469249018	-0.2921813588538327	26.947297819747934	-4.295751729990261	-6.095123136196041	17.98301758833942	
18.29	3.0287110756801114	-0.24448100656215863	26.229675291394386	-4.48094155949022	-6.4775046967434164	17.777542482393446	
18.3	2.720163901045901	-0.18163985536222604	25.53338334969353	-4.685896436054077	-6.884251779013444	17.60735553112822	
18.31	2.44751525294662	-0.1079134691476919	24.857773530794013	-4.911077310798233	-7.316187507656849	17.475609463325554	
18.32	2.2082161941517637	-0.026642484990216403	24.20209286939358	-5.156966596072099	-7.773864760326525	17.38584856762994	
18.330000000000002	1.9996832817710426	0.059619101865301005	23.565557200181402	-5.424035519108632	-8.25747231838983	17.342025992888185	
18.34	1.8193678703403673	0.14898545379527345	22.947396948131185	-5.712705352038151	-8.766723180341867	17.348511508458586	
18.35	1.6648089663075032	0.24013074586579158	22.346883493788305	-6.023302117740393	-9.300722769014723	17.410087292215838	
18.36	1.5336802197243893	0.33219114690990653	21.76334412047983	-6.356000828939295	-9.857816567308445	17.53191872748553	
18.37	1.423815327095607	0.424682910540298	21.196167279274018	-6.71075745119267	-10.435420131694734	17.719478218436024	
18.38	1.333219906785978	0.5174330346022034	20.644801389327426	-7.087234613313188	-11.029828086087266	17.978463879766394	
18.39	1.2600867894635304	0.6105185315876799	20.108753041479282	-7.4847125455446815	-11.63601932298853	18.3146245906553	
18.400000000000002	1.202798592783492	0.7042181999315577	19.58758272117246	-7.901990076317866	-12.24745508242935	18.73353586096165	
18.41	1.1599260712166077	0.7989737707817564	19.08090053236084	-8.33727811449085	-12.855892243512454	19.240320751249214	
18.42	1.1302238567314566	0.8953590200081027	18.58836231917549	-8.78808899082977	-13.451239865126945	19.83929153299699	
18.43	1.1126263456619152	0.9940551355039803	18.109666783904107	-9.251125032484323	-14.021487012400543	20.53348777535487	
18.44	1.106238548418704	1.0958339670548378	17.644553536464635	-9.722169744218643	-14.552729905463789	21.324086544811724	
18.45	1.1103274661294382	1.2015458580660134	17.19280226022365	-10.19599331850484	-15.02933249970099	22.209735982768102	
18.46	1.1243144079782426	1.312111679362618	16.754233258822282	-10.666324625292038	-15.434302067203422	23.18609264228611	
18.47	1.1477663444146924	1.4285192364829296	16.328709217861874	-11.125820696376062	-15.749855889815858	24.245096275649082	
18.48	1.1803888589763627	1.5518221812893374	15.916138274383773	-11.566172196783107	-15.958283591750984	25.374509054656897	
18.490000000000002	1.222019613541991	1.68314180044785	15.516478531761143	-11.97823849568744	-16.043003468817304	26.557621113290097	
18.5	1.2726214527231887	1.8236719766234737	15.129744162480165	-12.35223767543215	-15.989758412456396	27.77323125902408	
18.51	1.3322774519163998	1.9746851750368695	14.756013040960767	-12.678110915213695	-15.787971343682804	28.996061407873505	
18.52	1.401188651286247	2.137539453251365	14.395437070622698	-12.946110714929839	-15.43220481077165	30.19771329581228	
18.53	1.4796716030539079	2.3136862333165285	14.048252783188227	-13.14712883497376	-14.923055815437165	31.347882425728283	
18.54	1.568155347664625	2.5046808904226827	13.71479666149828	-13.27331305114885	-14.267904142852831	32.41610074272309	
18.55	1.6671803645134171	2.7121934052613113	13.395523039283992	-13.318593849103339	-13.480989205154582	33.37370009421221	
18.56	1.7773996697081835	2.9380178990623618	13.091024784981908	-13.27916586409141	-12.582925548297492	34.19574711845119	
18.57	1.899581286140187	3.18408087851043	12.802057824297169	-13.153842320227922	-11.599571542760543	34.86275662445641	
18.580000000000002	2.0346113111298125	3.452448017737323	12.52957055622626	-12.944127816642391	-10.560087911099666	35.36197042564126	
18.59	2.1834968069174883	3.7453293045927065	12.274739217244651	-12.65427062125459	-9.49510787156329	35.6879317111235	
18.6	2.347367739268466	4.065082378391986	12.03901024836864	-12.291005998514184	-8.434561510680686	35.842412813798084	
18.61	2.5274771894597983	4.414213886340001	11.82415071980023	-11.863141905220463	-7.405796509011884	35.83364055495394	
18.62	2.7251991343244106	4.795378306947087	11.632307711860259	-11.38105597594363	-6.432065328944398	35.675110546286966	
18.63	2.942036294741074	5.2113494059831895	11.466072011711304	-10.856114234513429	-5.531561216594362	35.3840739157667	
18.64	3.179624133370534	5.6649865356452604	11.328556758420271	-10.300036613938989	-4.7171592124671236	34.97980489656835	
18.650000000000002	3.439708724621824	6.159200487970415	11.223484585400346	-9.724395665030581	-3.9964252403167535	34.48227222158788	
18.66	3.7241503188663634	6.69688159339376	11.155290888636115	-9.140133460034827	-3.3721959248996223	33.91084734204458	
18.67	4.034909413975017	7.280804148200694	11.129235442713389	-8.557224030238888	-2.843351737328033	33.28342007971127	
18.68	4.374013882400091	7.913495031707348	11.15151642644255	-7.984416990213955	-2.4057022630326674	32.61582201879648	
18.69	4.743511750202373	8.59705594312149	11.229384134685144	-7.429093976207135	-2.0528828330225664	31.921544784076772	
18.7	5.145414224417095	9.332928688024602	11.371251652994005	-6.897280348011732	-1.7771730755140944	31.211736585546507	
18.71	5.581633565160144	10.121592944429612	11.586799771677263	-6.3936460899654906	-1.570181299600986	30.495314571002872	
18.72	6.053917389674362	10.962185657086826	11.887070799195907	-5.921603648843887	-1.4233958037533387	29.779204224398104	
18.73	6.563671733428899	11.852023268811966	12.284434121366624	-5.483440303107063	-1.3285891923314874	29.06863633733769	
18.740000000000002	7.1117842897775105	12.786026693401723	12.792478278360235	-5.08046888084205	-1.2780981092845964	28.36744557040378	
18.75	7.698441931258193	13.756061263558614	13.425796470306718	-4.7131918848576255	-1.264998080775242	27.678356606625393	
18.76	8.322858083882485	14.75019216725983	14.199520167995967	-4.381439416932004	-1.283190313009822	27.003239849076614	
18.77	8.982970863665617	15.751906078037916	15.12861988325908	-4.08451568323264	-1.3274287837146992	26.343326227738356	
18.78	9.67510036113328	16.7393951322993	16.226871152835148	-3.821340985240781	-1.3933060268129556	25.699384571028325	
18.79	10.393562516737237	17.68500347947181	17.505385322151742	-3.5905573412213307	-1.4772059824270989	25.071861808875987	
18.8	11.130268010986121	18.5549769968724	18.970693275067312	-3.390629237504213	-1.5762419290201442	24.46099106622491	
18.81	11.874418798291025	19.309841466003668	20.62262206135166	-3.21992616077441	-1.6881853506105884	23.86687272080625	
18.82	12.61224983327134	19.905540421312942	22.451771055426047	-3.0767910299635552	-1.8113921902528807	23.289534809349227	
18.830000000000002	13.326999890873624	20.295675730333432	24.43712443559275	-2.9595953012295055	-1.9447317855824582	22.728977848079598	
18.84	13.999055977843117	20.434740879936452	26.544179074448657	-2.8667802694128763	-2.087519817044338	22.185205545589955	
18.85	14.606562004166124	20.282634738680102	28.7241173120319	-2.7968902769805015	-2.2394574593363554	21.658248865613754	
18.86	15.126471398946638	19.810017111805497	30.914623872157748	-2.748597906605465	-2.4005770268633286	21.148183839066792	
18.87	15.535797570552614	19.003281111709267	33.04285020991081	-2.7207205088496167	-2.5711952574177324	20.655146008102342	
18.88	15.81341061089223	17.868883836332955	35.03064937022594	-2.7122298772641686	-2.751873459788495	20.17934274779462	
18.89	15.941883003152306	16.43562062131033	36.80149421107564	-2.722258156429571	-2.9433834924594873	19.72106507035009	
18.900000000000002	15.909245043563335	14.754040804728653	38.28821159176506	-2.7501030739667502	-3.146678542139176	19.280700522335668	
18.91	15.71036783562387	12.892082773617211	39.44054318745574	-2.7952323071303673	-3.362868456150738	18.858748086055297	
18.92	15.347691579562525	10.92889547553647	40.23001132140769	-2.857272691695834	-3.5932020228386317	18.455832343483078	
18.93	14.831120661991124	8.946361728330483	40.652115843846595	-2.936011831913877	-3.839047791125664	18.0727222755496	
18.94	14.177204142031815	7.0209034371243195	40.72502619820135	-3.0313929216003186	-4.101878541077329	17.710352333328576	
18.95	13.407759594074136	5.216668902293533	40.48553098426645	-3.1435087145243954	-4.383255882756106	17.36984650412465	
18.96	12.547686689158862	3.5814292746827694	39.9824277125084	-3.2725950013844267	-4.684813408376024	17.052545619733614	
18.97	11.623293367164477	2.1449843405412485	39.27048278032944	-3.4190229126706626	-5.008237532967858	16.760038453970132	
18.98	10.660374950039296	0.9202293302953564	38.40432945366204	-3.583289606680596	-5.355245101299978	16.49419720255771	
18.990000000000002	9.682786458879796	-0.09417076281823356	37.43407202171464	-3.766006590830041	-5.727554842328027	16.257216198379062	
19.0	8.711395401829497	-0.9102645871331486	36.40250821010426	-3.9678923364609684	-6.126846384470862	16.05165411795604	
19.01	7.763632730771327	-1.5471166059333887	35.344026903675505	-4.189747765579658	-6.554716245532588	15.88047740743121	
19.02	6.853209789371945	-2.0276419005721826	34.2845876969717	-4.432442277936712	-7.01261381137502	15.747108758339918	
19.03	5.990279746302286	-2.3760179444395053	33.24258636065553	-4.696892995628837	-7.501760517639912	15.655475580075494	
19.04	5.181747832030157	-2.6158518465753513	32.23009641845894	-4.984032406807456	-8.023050071187887	15.610052930699307	
19.05	4.431694681108556	-2.769006339665191	31.254231697322066	-5.294765870355261	-8.57692517653923	15.61589654290856	
19.06	3.7418372341395782	-2.854967353920795	30.318427070429788	-5.629920443385993	-9.163226232591018	15.67866158197716	
19.07	3.1120067220840117	-2.8905820449469486	29.42354919399074	-5.990186493429064	-9.781007464896463	15.80460277248357	
19.080000000000002	2.540572924656767	-2.890075580114299	28.568783838607704	-6.376053557153931	-10.428315958780434	16.000551530639957	
19.09	2.0248287433435124	-2.865220953021109	27.752312898257323	-6.787739242086517	-11.101930333263393	16.273862871254547	
19.1	1.5613118424405392	-2.8255957166347114	26.971803146407144	-7.225051329664753	-11.797095109450186	16.63224169379564	
19.11	1.1460724816562544	-2.778871328377209	26.224741195533294	-7.687269895407621	-12.507215683672037	17.083532046157085	
19.12	0.7748871451378938	-2.7311048507382	25.508650228315688	-8.17302067499066	-13.223544755584248	17.635416624357322	
19.13	0.44342643497735756	-2.687013912820233	24.82121971961889	-8.680113240770213	-13.934906460640605	18.294948261900394	
19.14	0.14737626667861536	-2.6502231795692124	24.160372944347944	-9.205375926832383	-14.627461103810694	19.067991378702672	
19.150000000000002	-0.11746925891979082	-2.6234829998999927	23.524294322419685	-9.74449266060466	-15.28458380283369	19.958537346177202	
19.16	-0.355137718376846	-2.60885880882612	22.91143296089174	-10.291852283794972	-15.886932245567898	20.967855740476583	
19.17	-0.569447456877777	-2.6078872927834067	22.320487501246536	-10.840420797041006	-16.412777396901053	22.09344819862813	
19.18	-0.7639784252825599	-2.6217120404304994	21.750387417715743	-11.381679043015268	-16.838617006798597	23.328116832887474	
19.19	-0.9420639406951691	-2.651194212493193	21.200270690655397	-11.905640563198375	-17.140168829660183	24.659148317907587	
19.2	-1.1067933214441248	-2.6970034419242004	20.669462677421414	-12.400991619716711	-17.29381259191011	26.06755530324073	
19.21	-1.26101877152513	-2.7596936225983555	20.15745807427567	-12.855407476340137	-17.278403088354825	27.527868928424297	
19.22	-1.407370117014982	-2.8397634700772434	19.66390670401828	-13.255891837444212	-17.07723864376442	29.00836159583872	
19.23	-1.5482744414589482	-2.937704858570317	19.188603529194342	-13.58932419313374	-16.68009840027746	30.472016679915054	
19.240000000000002	-1.6859758081664513	-3.0540421789197683	18.731483339017824	-13.843398038748678	-16.085258777299014	31.878530276309537	
19.25	-1.8225575799416207	-3.1893628273772845	18.292619839593378	-14.007287585350301	-15.300673897632288	33.18667305562859	
19.26	-1.9599645556252216	-3.3443411009988844	17.872229304862117	-14.0723865915833	-14.344331620207246	34.357157233234474	
19.27	-2.1000254388808886	-3.5197557022170476	17.470678435492854	-14.033095990839552	-13.24363348150614	35.35579450037826	
19.28	-2.244474576874445	-3.71650199335838	17.088496429118308	-13.88737205581986	-12.033710039024102	36.156201469667444	
19.29	-2.3949737665029747	-3.935598686422125	16.726391919848087	-13.637003247208359	-10.754796237089527	36.74178328928913	
19.3	-2.5531265239344227	-4.178193878673859	16.385274299085708	-13.287469576571754	-9.44885762925255	37.10661201190265	
19.31	-2.7205001439209964	-4.445559680775255	16.06627938213705	-12.847724404154539	-8.156543339436428	37.25522641477535	
19.32	-2.8986438302347977	-4.739083067442612	15.770800289063704	-12.32952071007561	-6.914201820227995	37.20128830999356	
19.330000000000002	-3.089097884605702	-5.060254672638742	15.500523844872689	-11.746635858290443	-5.751755035958187	36.96551575386227	
19.34	-3.2933981968705126	-5.410650805005377	15.257472256354136	-11.114004333718748	-4.691415936064069	36.57325506459331	
19.35	-3.5130802952295843	-5.791903948321581	15.04404982147939	-10.446851289235825	-3.747528154402064	36.05190532519471	
19.36	-3.7496872155067704	-6.205657011772777	14.863094427271328	-9.759934245948646	-2.9269558583545954	35.42882400138923	
19.37	-4.00478499108598	-6.653496842347785	14.717933602231795	-9.066925759964416	-2.23015859100889	34.72961988392222	
19.38	-4.279938117260202	-7.13688933630504	14.612444956957455	-8.379983487541889	-1.6525368357525436	33.97704169805667	
19.39	-4.57668109387705	-7.6570882863651235	14.551115958009495	-7.709465301270359	-1.185846210024636	33.19038189953254	
19.400000000000002	-4.896505628856227	-8.215006245894747	14.539101048108728	-7.063822870022563	-0.8195279556652649	32.38533210461691	
19.41	-5.240827846905455	-8.811058083709757	14.582272402707645	-6.4496533791250235	-0.541830574827274	31.574182431005532	
19.42	-5.610943109302331	-9.444964877921766	14.687256504443656	-5.871770297351868	-0.34071336640438266	30.766161270747705	
19.43	-6.007956089772693	-10.115522113523998	14.861442413684543	-5.3333990627421635	-0.20449761064096417	29.9679223129261	
19.44	-6.43269035770251	-10.820327378344555	15.112946484118865	-4.836379569124516	-0.12230683786608765	29.184032792584507	
19.45	-6.885581719913065	-11.555462751982873	15.45051827234199	-4.381401278157464	-0.08433280803376131	28.417437952729546	
19.46	-7.366559572237759	-12.315127082359613	15.883372390391779	-3.9682150160202796	-0.08196050241376049	27.669869932418138	
19.47	-7.874920327690409	-13.091213547713766	16.420930936622185	-3.5958232263498786	-0.10779242943741837	26.942184524710484	
19.48	-8.409136447021096	-13.872921520117618	17.072404627126513	-3.2626904941290733	-0.15561350889192507	26.234634553721822	
19.490000000000002	-8.966630548681174	-14.646437418680772	17.846189263285485	-2.9668895726057674	-0.2203068863171415	25.54707612308686	
19.5	-9.543604811756625	-15.394604785678315	18.74913679168012	-2.7062410014533653	-0.29774989484375364	24.879122371004726	
19.51	-10.13482782158293	-16.09684012892126	19.785565632878523	-2.478425489130016	-0.3846999084086491	24.23025264331068	
19.52	-10.733440680182587	-16.729243721134555	20.956162470025117	-2.2810763725989585	-0.4786794125426635	23.599888254626237	
19.53	-11.33081379386827	-17.26506858565271	22.25677806370158	-2.1118511233079817	-0.5778672818335817	22.987441988553826	
19.54	-11.916501643353769	-17.675722212687496	23.67710608472505	-1.9684853719115707	-0.6809986499414826	22.392348633334485	
19.55	-12.47830755521804	-17.932277188027694	25.199525911894547	-1.8488353367692558	-0.787274989601917	21.814083291325712	
19.56	-13.002486138464745	-18.007373754477157	26.79853768311018	-1.7509066591439735	-0.896286066586323	21.252170777947704	
19.57	-13.474159770869871	-17.877764774614636	28.440526559953767	-1.6728715908116478	-1.0079438739857187	20.706189530749736	
19.580000000000002	-13.87805105372589	-17.52699073264139	30.084742577154312	-1.613080764429553	-1.122426302554692	20.17577248953704	
19.59	-14.199176274353464	-16.947980793055276	31.684867527709738	-1.5700740618739477	-1.240128958691122	19.66060722382579	
19.6	-14.423680481011829	-16.145109287322185	33.19154815695171	-1.5425760730289182	-1.3616301626615024	19.160434828345426	
19.61	-14.54011236438328	-15.135232680089166	34.55643084861591	-1.5294955442700477	-1.4876607857008333	18.675049747041065	
19.62	-14.54055163855478	-13.947382392324682	35.73647212427	-1.529921803118404	-1.6190815953924458	18.20430062853071	
19.63	-14.420870503864057	-12.621073623193478	36.69670385852527	-1.5431186113466502	-1.7568669903119232	17.74809231404369	
19.64	-14.181533106850763	-11.203149248375865	37.41382846271277	-1.5685177478505095	-1.902093575209717	17.306389339022868	
19.650000000000002	-13.827617590798454	-9.743820542215762	37.87770733267456	-1.6057122901277814	-2.0559331889561765	16.879221186844006	
19.66	-13.368548105959958	-8.29243968422363	38.09149750249334	-1.6544499694553896	-2.2196496837194775	16.46668948530531	
19.67	-12.81724587239829	-6.893531236624929	38.070040875358565	-1.7146268945671443	-2.3945984551102977	16.068977254125027	
19.68	-12.189346014881064	-5.583938975363944	37.837498670337894	-1.7862827837765605	-2.5822276259346655	15.68636031580867	
19.69	-11.50204523424185	-4.3910669794237	37.42408666029255	-1.869595463262617	-2.784082060983965	15.319221686379615	
19.7	-10.773032221110261	-3.3324127310051637	36.86285575750443	-1.9648765502939824	-3.001808287926745	14.968068944613503	
19.71	-10.019493478787897	-2.416119359737497	36.18682517774293	-2.0725691179499286	-3.2371586066942974	14.633554649997372	
19.72	-9.25739588971208	-1.6424389712964134	35.42677740676867	-2.1932462649825375	-3.4919945003381656	14.31650063128758	
19.73	-8.500872191724014	-1.005370163070686	34.6098189955452	-2.3276094929163076	-3.768289487855967	14.017926979600514	
19.740000000000002	-7.7619176362044	-0.4945351871067427	33.75865362049535	-2.476485792479	-4.06813155947685	13.739086579977716	
19.75	-7.050256350411647	-0.09686015707026696	32.891441215332215	-2.640823115376197	-4.393723826498181	13.481505480498516	
19.76	-6.373371370291629	0.20199646817115635	32.02206569731324	-2.8216965434353583	-4.747369896771769	13.247028337040938	
19.77	-5.736651405995467	0.4165667782473461	31.160664385502617	-3.020300693451457	-5.13146258903927	13.037871752993267	
19.78	-5.1436141587187425	0.5607842634588982	30.314254370556807	-3.2379431894328374	-5.548460705137828	12.856684984556754	
19.79	-4.596168635134774	0.6474858899527944	29.48737947132364	-3.476045422028623	-6.000850567662318	12.706621603903358	
19.8	-4.094879291722475	0.6881356467465851	28.682704959692224	-3.736131685399096	-6.491093131840989	12.591416708867728	
19.81	-3.6392387181494374	0.6927106078157579	27.90152806501508	-4.019808727416594	-7.021549980395212	12.515468813900732	
19.82	-3.227922768727044	0.6697046604010224	27.14419656068675	-4.328738386468664	-7.594381577786906	12.483925873833284	
19.830000000000002	-2.8589842672618575	0.626207454403764	26.410431588987358	-4.6646059881296535	-8.211411160246634	12.502774892002154	
19.84	-2.530042671683564	0.5680250378870152	25.699568234503843	-5.029087174972134	-8.873947637985228	12.578934564287218	
19.85	-2.2384579424690236	0.49982307441130946	25.010732189498235	-5.423811324807447	-9.582560625167945	12.720347251674236	
19.86	-1.9814440128550987	0.4252753138090628	24.342957487535084	-5.850244366564991	-10.336793527969581	12.936001669738346	
19.87	-1.7561731847496813	0.34720778126735113	23.69526490742797	-6.309598139672523	-11.134809707158418	13.235944637259218	
19.88	-1.5598510019945286	0.26773218250674186	23.066709023140223	-6.802714374987213	-11.972974164582462	13.631230651299116	
19.89	-1.389777181539427	0.1883680935971991	22.456404620261264	-7.329900681083742	-12.845355895864136	14.133753379405938	
19.900000000000002	-1.2433926689836787	0.11015077245889494	21.8635397377554	-7.890737984469009	-13.743171332431913	14.755953680904016	
19.91	-1.1182990401606663	0.03372097416235112	21.287376293955024	-8.48385304508374	-14.654203659955225	15.510345047794008	
19.92	-1.0122819212940706	-0.04059477969558831	20.72724818002952	-9.10665563273348	-15.562233443570976	16.408798712241783	
19.93	-0.9233197998498148	-0.11271846788524992	20.18255506040348	-9.755040595031309	-16.446518361876404	17.461532983091548	
19.94	-0.849585639214091	-0.18276671239268938	19.652755189659374	-10.423093342773225	-17.281497603097563	18.6758387290165	
19.95	-0.7894436553399735	-0.25100699269975274	19.13735798791118	-11.10280433329042	-18.036838244380675	20.054513548999317	
19.96	-0.741445690723627	-0.3178214067241817	18.63591724436507	-11.783844374714192	-18.677971020808013	21.594019628804524	
19.97	-0.7043238503551488	-0.38367881177565005	18.14802525171399	-12.453434766198445	-19.167303944666127	23.282600460441934	
19.98	-0.6769769747121004	-0.44911540162802677	17.673307579663547	-13.096346175056675	-19.466153706525386	25.098609408622508	
19.990000000000002	-0.6584628808562206	-0.5147179354787463	17.211419236338592	-13.69521451595989	-19.53772075329799	27.009280757560102	
20.0	-0.6479866788824192	-0.5811134026121576	16.762041648204658	-14.23111535977207	-19.350770730756743	28.970456657058737	
20.01	-0.6448905584622969	-0.6489618114335299	16.32488058863646	-14.684352832693495	-18.883534248529916	30.927711957318394	
20.02	-0.6486439182563795	-0.7189523494456771	15.899664953795227	-15.035699790194828	-18.12764706718685	32.81910476627069	
20.03	-0.658833295454708	-0.7918029236653084	15.486146310823777	-15.2677834020629	-17.091122031517866	34.579507377524166	
20.04	-0.6751539859306606	-0.86826139641478	15.084099212570385	-15.366473640334494	-15.800027917377138	36.14577130536251	
20.05	-0.6974034572851637	-0.9491081750150386	14.693322202255374	-15.3223110416643	-14.297413393670734	37.46302811040773	
20.06	-0.7254755264513115	-1.0351603954123294	14.313639457618832	-15.131605094649633	-12.639857641205667	38.49042385210883	
20.07	-0.75935254719316	-1.1272800123196736	13.944903433694783	-14.796833629761402	-10.892923111192651	39.20430206418597	
20.080000000000002	-0.7991014147758595	-1.2263809705767361	13.586998143888092	-14.32660440209903	-9.124472250998284	39.6001134774881	
20.09	-0.8448724756828051	-1.3334360258377465	13.239843276057906	-13.73497164858194	-7.398430970667251	39.691379179124645	
20.1	-0.896899638457952	-1.449484420007158	12.903399393956922	-13.040455931880976	-5.76941139176801	39.50687427051221	
20.11	-0.9554999817512759	-1.5756416168425331	12.577674474375458	-12.264255849914084	-4.279317892261622	39.085573496593625	
20.12	-1.0210711556460192	-1.7131123031455877	12.262732030335137	-11.428812129943209	-2.955869062621293	38.47185934338969	
20.13	-1.0940851601399086	-1.86320764400162	11.958701050573463	-10.556427595219215	-1.8129645252069544	37.711052652220964	
20.14	-1.1750993836629011	-2.027350763652872	11.665787366792163	-9.6679838752449	-0.8525560669726175	36.84561798498877	
20.150000000000002	-1.264766188371026	-2.207084813575615	11.38428829828754	-8.78203849837286	-0.06720085767408879	35.91276330809422	
20.16	-1.3638254212146965	-2.4040950295932175	11.114609549132439	-7.914328451661604	0.5571051063108501	34.94323566693474	
20.17	-1.4731142835072282	-2.620217741778109	10.857286621954888	-7.077566611891909	1.0383150271409964	33.96110162132769	
20.18	-1.593574242718082	-2.8574527243558867	10.613010304514349	-6.2814192803882305	1.3961730351974335	32.984161980268254	
20.19	-1.7262568385298098	-3.1179764264592915	10.382656956853422	-5.5327367762376625	1.6505610612645145	32.02481790746363	
20.2	-1.8723291755403275	-3.404154171652093	10.167324949251276	-4.8358739308028085	1.8203647251885504	31.091079990024383	
20.21	-2.0330798949947533	-3.7185494141480637	9.968378601199376	-4.193050128403676	1.9227895908182175	30.187577657471937	
20.22	-2.209926417928144	-4.063928139644509	9.787500971625576	-3.6047320711956643	1.9730157866704006	29.316465835635498	
20.23	-2.404424252103659	-4.443256498696104	9.626756850587503	-3.0700084218471435	1.9840900027947843	28.478187675050417	
20.240000000000002	-2.618279040935146	-4.859689794875127	9.488667283079543	-2.5869163514788998	1.9669890993971264	27.67207293789119	
20.25	-2.853341843184478	-5.3165577805772575	9.376295749254773	-2.1527340510834723	1.93077646285813	26.89678898330047	
20.26	-3.1116101625850927	-5.817330123928102	9.29335202784899	-1.7642238210623113	1.882809697945844	26.150663957521324	
20.27	-3.3952198237109483	-6.3655567344485515	9.244304065672802	-1.4178330398115453	1.8289659903748903	25.431906598317735	
20.28	-3.706445609395975	-6.964784092003148	9.23451752310949	-1.1098536522617195	1.7738658884626577	24.738747730770175	
20.29	-4.047688007861376	-7.618432308125282	9.270408041444382	-0.836548019408986	1.7210838409795843	24.06952439368093	
20.3	-4.421433268068623	-8.329622084356473	9.359597390160719	-0.5942383226602068	1.6733368252624226	23.42272307500833	
20.31	-4.830193250856487	-9.100936823668551	9.511069982340862	-0.37937244769911316	1.6326518084989836	22.796996000082245	
20.32	-5.276431563427966	-9.934105151051877	9.735326246312004	-0.18857915680575005	1.600513817633958	22.191162742101493	
20.330000000000002	-5.762482464744908	-10.829589099337413	10.044529341674199	-0.018686845037923894	1.5779862750854912	21.604198848372466	
20.34	-6.290464910549817	-11.786062422736416	10.45263768627037	0.13325738929811487	1.5658169709589123	21.035221931735332	
20.35	-6.862044941589505	-12.799738424810341	10.975349290857508	0.26998244313360686	1.564525508433753	20.48347570173999	
20.36	-7.478193872291046	-13.86356237243483	11.629933493596987	0.39399768624614784	1.5744750427482088	19.948314433112614	
20.37	-8.138936110065785	-14.966287724581983	12.434896953782097	0.5076025093040696	1.5959315462878343	19.42918911265483	
20.38	-8.842974108939336	-16.09143457280001	13.409277191491062	0.6128972684288014	1.6291134700657202	18.9256359804183	
20.39	-9.587272789204118	-17.21622605652347	14.571569657561163	0.7118021848667553	1.674229881602101	18.43726745967964	
20.400000000000002	-10.366585852552742	-18.31065623265194	15.938133606847085	0.8060743086549433	1.7315130488575543	17.963765746918043	
20.41	-11.172920898882817	-19.336851973917103	17.52093493055494	0.8973269377484034	1.8012440370199179	17.50487880712294	
20.42	-11.995052861169256	-20.24904082481661	19.324780983565983	0.9870488872655983	1.8837738815898117	17.060418826782456	
20.43	-12.81812426722675	-20.994501802864715	21.344114852960058	1.0766234363581875	1.9795410989966666	16.630262991014124	
20.44	-13.623447410919072	-21.51589803025724	23.55955692968785	1.1673479852130013	2.089085398537613	16.214356308363815	
20.45	-14.388566175526663	-21.75512241086365	25.93492049496613	1.2604525822640846	2.213059533952313	15.812716723033335	
20.46	-15.087757064393951	-21.65877464179627	28.41540793352154	1.3571185994356423	2.3522384990133487	15.42544270033235	
20.47	-15.69328388554207	-21.18540618566554	30.92783802640378	1.4584898950118212	2.5075333690189376	15.052723367531275	
20.48	-16.176898139125843	-20.312512471322712	33.38382366337164	1.565696006547273	2.679993017549869	14.694850647437027	
20.490000000000002	-16.512100331002138	-19.04300699251228	35.68620767169989	1.6798697094987114	2.870809132750807	14.352234651172953	
20.5	-16.676593147841764	-17.408974830715923	37.73828857314307	1.8021579001100108	3.081325139314921	14.025422873071356	
20.51	-16.654668137622846	-15.471610165035514	39.45441358317262	1.9337296769496355	3.313045387463612	13.715123453688017	
20.52	-16.43914493448194	-13.315718716235203	40.77058044349675	2.075785495498995	3.5676409702126106	13.42223277694766	
20.53	-16.032423436025947	-11.041204670925143	41.651495858370424	2.2295712701919568	3.846948530218601	13.14786766742548	
20.54	-15.446396330164747	-8.75140952395547	42.0936135250554	2.3964012983031426	4.152958417495977	12.89340245377609	
20.55	-14.701382436062932	-6.54175084471545	42.123188504353266	2.5776844634176905	4.4877953458124	12.660511852162593	
20.56	-13.824177246835248	-4.490556504097722	41.7901825574539	2.774883671437795	4.853744105240395	12.451228740747386	
20.57	-12.845252688033986	-2.6538210837449143	41.15909248237213	2.9895439391346135	5.2532105291415325	12.268001739223632	
20.580000000000002	-11.796458424117994	-1.0637258953073427	40.30040125299642	3.2232927176924155	5.6886888129317414	12.1137625619686	
20.59	-10.708597962525982	0.26922104283089876	39.28253030434593	3.4778472711051966	6.162714218495625	11.992008290883442	
20.6	-9.609625688232525	1.3520262845801625	38.166315617303056	3.7550083751759495	6.677798372519167	11.906889910422137	
20.61	-8.52353172442272	2.2040899208902776	37.00195585177968	4.056638780195211	7.236341797356431	11.863305745054003	
20.62	-7.469809687801515	2.8522780378832504	35.82812685643138	4.3846316108412715	7.840514130693645	11.866998498692725	
20.63	-6.4633232499082744	3.32682995816029	34.672563412535645	4.740873876838929	8.492092490263799	11.92465459562657	
20.64	-5.5146157018800945	3.6582650048899072	33.55361078486742	5.127210267920217	9.192248439877062	12.044004522483105	
20.650000000000002	-4.630402002086102	3.875338933917676	32.482120281455344	5.54541235126112	9.941274020736236	12.233922843136773	
20.66	-3.81414739566479	4.003894077415402	31.463336417184458	5.997068484703567	10.73824966716455	12.504470610083422	
20.67	-3.066698221028428	4.0663305715702665	30.498580913829784	6.483412018912931	11.580635951345611	12.866852058614457	
20.68	-2.386856788950079	4.081542536784319	29.586618550696695	7.005237055977441	12.463770132612796	13.333364463735151	
20.69	-1.7719050149454367	4.06511634280757	28.724704630414788	7.562693518078344	13.380294676529763	13.91716220877291	
20.7	-1.2180462560392598	4.029675694687293	27.90934131449838	8.155063784466215	14.319514538599964	14.631873919169479	
20.71	-0.7207702071490006	3.985282282357857	27.136793745875963	8.780501594264127	15.266739216260515	15.49100049803356	
20.72	-0.2751463290459588	3.939841384305427	26.40342160092032	9.43573213305551	16.202666946143033	16.507019086251724	
20.73	0.12394889643308593	3.899481883928568	25.705874640038004	10.115712769478469	17.102869574836575	17.69012002224648	
20.740000000000002	0.48166535953212763	3.868894060896524	25.041192382660462	10.813306757087913	17.93756323589303	19.046640511849326	
20.75	0.8030507044769373	3.851625130571303	24.406843000910637	11.518990194225179	18.671859247470998	20.577203251448594	
20.76	1.092962876860304	3.8503285459249486	23.800723254320395	12.220635204153558	19.266646424800495	22.27456198112315	
20.77	1.3560174843430306	3.866971405379688	23.22113495291958	12.903432434867636	19.680324104404196	24.121508856198552	
20.78	1.596550870784679	3.903007604508668	22.666753510491716	13.549981116696594	19.871392798401313	26.089161413532793	
20.79	1.8186067223402116	3.9595175750789973	22.136592819998157	14.140787359393304	19.80224242475222	28.13598225322308	
20.8	2.0259336841381756	4.037321968874709	21.629972652340744	14.65503609400576	19.443530078904555	30.208139807957593	
20.81	2.2219916359264498	4.137072788176823	21.14649121258298	15.071646092676692	18.778658942502922	32.24158341372559	
20.82	2.4099690190300156	4.2593233928845	20.686003361113514	15.370772259071714	17.80775366821292	34.166149157389185	
20.830000000000002	2.5928007504356856	4.404583547681331	20.24860617251889	15.535397855112748	16.550254782308006	35.91117128880601	
20.84	2.7731905385801108	4.573359472820517	19.834631024641794	15.552885944081947	15.045539999195134	37.41185761882327	
20.85	2.9536340099897256	4.7661817555937365	19.444642359108325	15.416400258908832	13.349875724980144	38.61647398226383	
20.86	3.136441687766692	4.983622099104512	19.079442479200804	15.125733917845462	11.531667363368362	39.49140637002678	
20.87	3.3237604664808855	5.226300087655744	18.74008188648905	14.687512895432846	9.664945297302499	40.02389269991949	
20.88	3.517595354068492	5.4948790124790925	18.427874799282375	14.114658045158514	7.821826130388941	40.22212137867151	
20.89	3.7198230906548866	5.790055413505576	18.144419424368376	13.425390164076237	6.065957268407455	40.11264371372481	
20.900000000000002	3.932209442214438	6.112533774685103	17.891621384593325	12.641702958134761	4.447732273167912	39.73566085931594	
20.91	4.15642160990377	6.462991018456558	17.671720382504336	11.787367911807047	3.0020944476190796	39.1388746380016	
20.92	4.3940301328315865	6.842032630125248	17.487318973649394	10.88655374862976	1.7481787393589983	38.37254843592497	
20.93	4.646504072695022	7.250135688251646	17.34141112202346	9.962235009986792	0.6911242634110368	37.48467500530541	
20.94	4.915203345325211	7.687574023226903	17.237408199151375	9.035119382678232	-0.175175527435818	36.51787457096897	
20.95	5.201372064180115	8.154320726203059	17.179160088301835	8.122908676123087	-0.8648875254998201	35.50764122002489	
20.96	5.506129314710701	8.649927934343163	17.17096949804426	7.240070015163857	-1.3971455741260561	34.48191148259573	
20.97	5.8304085922462905	9.173410465573351	17.217585530367977	6.397706438223576	-1.793493532739797	33.461385091102734	
20.98	6.174928266248878	9.723081806396062	17.324186358954343	5.603789561838294	-2.075883180041191	32.46046793433266	
20.990000000000002	6.540137348514899	10.29637814457668	17.496327219847384	4.863485785672135	-2.265300099057293	31.488419093615533	
21.0	6.926148313524222	10.889656661392412	17.739834954464023	4.179565670714271	-2.380912198232901	30.550529855702205	
21.01	7.332656006204397	11.497981227092453	18.06066803819585	3.552810301397777	-2.439648497189625	29.649187000701144	
21.02	7.758843420692604	12.114909913750582	18.464721107145397	2.982441492857311	-2.456051788149993	28.784777467191155	
21.03	8.203277210897395	12.732297372010514	18.957551305942754	2.466485760776985	-2.4423442349070195	27.956396588173437	
21.04	8.663795793654328	13.340125118212324	19.5440037795822	2.0021029897410223	-2.4086031710310034	27.162382000685795	
21.05	9.137392905278864	13.926372778401898	20.22771363222678	1.5858621120569674	-2.3629985640711664	26.40069510352613	
21.06	9.620102516051748	14.4769754313765	21.010513075424544	1.2139651152587718	-2.312050902342438	25.669179941146997	
21.07	10.106913051955997	14.976036436061193	21.891927959406118	0.8824268900177197	-2.2608864193445464	24.965728034363018	
21.080000000000002	10.591689144853701	15.406092370170807	22.868415578500386	0.5872149451235464	-2.2134762832124895	24.288375818949692	
21.09	11.067180022150769	15.748703708975507	23.932714681698883	0.3243521988951279	-2.172851022004004	23.635354161266655	
21.1	11.52505749943143	15.985261316522429	25.07327771018773	0.08998825445781211	-2.1412882080757734	23.005105882566944	
21.11	11.956015958607257	16.098010920253337	26.273890447866005	-0.11954268070902649	-2.12047760820027	22.396285608407894	
21.12	12.350031568721915	16.071368913178322	27.51359205026517	-0.30769386333437737	-2.111657802133159	21.807747024661463	
21.13	12.696791369126577	15.893472250434279	28.7670010711335	-0.4776905965736839	-2.1157320936819577	21.23852507740623	
21.14	12.986005139224595	15.557397926853435	30.005117691760503	-0.6325226580709069	-2.133366082016596	20.687817600736565	
21.150000000000002	13.208009629427163	15.062485117718936	31.196625414751534	-0.7749493420610667	-2.16506697942124	20.154967440817508	
21.16	13.354330168915439	14.415074118086675	32.30967536875019	-0.9075101973353888	-2.211248897567244	19.639447051739985	
21.17	13.41826320382816	13.62881886662288	33.31386737232294	-1.0325377904277915	-2.272287205206835	19.14084634121744	
21.18	13.395390264765178	12.724292780148488	34.1823129912823	-1.1521780450020536	-2.348560611599359	18.65886376071972	
21.19	13.283930439516903	11.727578021580719	34.893682102802586	-1.2684091577706993	-2.4404866503289147	18.193301054223852	
21.2	13.084969479285833	10.668714544996162	35.4334964559642	-1.3830631888681995	-2.548549287537447	17.744061330692798	
21.21	12.802466288756735	9.579533318016868	35.79493071676487	-1.4978472021613918	-2.6733215424880554	17.311150667597992	
21.22	12.442999566708313	8.491393490429845	35.97878741840238	-1.614363964316397	-2.8154837252355596	16.894683136526634	
21.23	12.015400126499618	7.433134405376893	35.99284047523305	-1.7341334235916888	-2.9758369347001876	16.494888948767567	
21.240000000000002	11.530264815804045	6.429406196060886	35.85066810910449	-1.8586125107997085	-3.1553139843696782	16.11212607204073	
21.25	10.999239975501919	5.499683287975841	35.569862349694915	-1.9892165178448176	-3.3549856397446645	15.746895895006896	
21.26	10.434425731632928	4.657804298162091	35.170382392543694	-2.1273283322982603	-3.576072231737517	15.399862761160993	
21.27	9.847845931180041	3.9120197052339902	34.67306763925515	-2.274322855942126	-3.8199400431602566	15.071877038682441	
21.28	9.250915095364647	3.2655728552668037	34.098217604518815	-2.431586418638701	-4.088097681198937	14.764003198084328	
21.29	8.654063109254633	2.717495452629306	33.464628395915774	-2.600526398730314	-4.3821945727339635	14.477553547007563	
21.3	8.066444084463338	2.263540081216358	32.78894533870785	-2.7825756470414458	-4.704016597666635	14.21412777182571	
21.31	7.495830823242698	1.8971442409330357	32.08537310886577	-2.979196311551374	-5.055473875406321	13.975658435733603	
21.32	6.948572606942007	1.6102923129505624	31.36563216707729	-3.191887659809372	-5.438575719679164	13.764462582985974	
21.330000000000002	6.42959174959713	1.394241251362545	30.639069980550452	-3.4222024961605406	-5.85538777681224	13.583299598958558	
21.34	5.9425031103678165	1.2401094905397563	29.912928204952763	-3.6717728001188688	-6.307968683322553	13.435435584225448	
21.35	5.489742278081371	1.139305556757485	29.192646072697546	-3.9422529353463824	-6.798337414802047	13.324717937718484	
21.36	5.0727296138032205	1.0838266944709405	28.4821810706989	-4.235314184151922	-7.328380578386393	13.255650863339772	
21.37	4.692020819035481	1.0664375053152768	27.78431518979053	-4.552635689037174	-7.899729584995048	13.233470649638571	
21.38	4.347465546411245	1.0807618932574174	27.10092499950877	-4.895877397747556	-8.513612991668396	13.264226329367856	
21.39	4.038371006332297	1.1213154397913643	26.433212398813787	-5.2666374620381635	-9.17066555091393	13.35484967626564	
21.400000000000002	3.763628742485097	1.1834838569614958	25.781892880552604	-5.666383495471484	-9.870693818944298	13.513201505173349	
21.41	3.5218367139022106	1.263475087433681	25.147344106468708	-6.096363052552639	-10.612389748307976	13.748081401257764	
21.42	3.311402924381958	1.3582526145851803	24.529719833328233	-6.557498691504111	-11.392983690406364	14.0691880041036	
21.43	3.130631477739244	1.465460352027822	23.929035998081257	-7.050272982981055	-12.207828233389908	14.487016972441824	
21.44	2.9777930933892818	1.5833458257293913	23.345233553269665	-7.574605346494856	-13.049906607599723	15.012680619854557	
21.45	2.851182364137995	1.7106848647449509	22.778223285996962	-8.129611834803194	-13.90935702913358	15.65750736456267	
21.46	2.7491625586627855	1.8467115884547693	22.227918507892035	-8.713378677202682	-14.772967815015443	16.432495804891452	
21.47	2.6702002955254214	1.9910548402415742	21.69425826699852	-9.32274758543096	-15.623694216358892	17.34757567938673	
21.48	2.612888985824531	2.1436826887223464	21.17722421036523	-9.953042709692125	-16.440333417770383	18.41056196837413	
21.490000000000002	2.5759655103129484	2.3048540288901003	20.67685345777648	-10.59781090541395	-17.197386930452296	19.62593005114054	
21.5	2.558324901432138	2.47507621031993	20.193249957997153	-11.248596427691291	-17.865298913919258	20.993363400685915	
21.51	2.5590289715143086	2.6550701013207734	19.726595276998257	-11.894781680425554	-18.411260390964767	22.506026307515125	
21.52	2.577303443978382	2.8457432357975523	19.27715834221428	-12.523542733562223	-18.800596385344438	24.14896499333181	
21.53	2.612543070978524	3.0481647291835996	18.8453077800303	-13.119967845094967	-18.9988161558997	25.89793621808359	
21.54	2.6643089824188366	3.2635464889600447	18.431525387896535	-13.667436998712535	-18.974492469681888	27.7186326505072	
21.55	2.7323256185676312	3.493227170808656	18.03642182072002	-14.148278160160125	-18.70262175537006	29.56703824129206	
21.56	2.816476573775947	3.738658290036385	17.66075489156966	-14.544493146536858	-18.168048344494732	31.39075064890093	
21.57	2.916799632305035	4.001391716907952	17.305451140140107	-14.838902885377365	-17.368601290068757	33.13190669258925	
21.580000000000002	3.0334808421349226	4.283067516067797	16.97163093304085	-15.016759620240164	-16.317424198299953	34.73185252817072	
21.59	3.1668488261817855	4.585399525374587	16.660637230903372	-15.066563514097002	-15.043273816132306	36.13551347680493	
21.6	3.3173666681698606	4.910158483522875	16.374067514161418	-14.98138848965554	-13.58920619600793	37.2968042244097	
21.61	3.485623229471903	5.259151186416122	16.113811108718753	-14.759628342968766	-12.009214132868085	38.18292022286691	
21.62	3.672324752977606	5.634193053917961	15.882091705099592	-14.405362179392165	-10.363479272972702	38.777161316262486	
21.63	3.8782826857332635	6.037071305083927	15.681512306744642	-13.927973130331186	-8.712607404905052	39.07955428548997	
21.64	4.104397656615477	6.469496042597685	15.515102443082675	-13.34156610202408	-7.112526614410539	39.10560404086243	
21.650000000000002	4.351639619614404	6.933036554828674	15.38636753121491	-12.663784399792835	-5.610174865398267	38.88317588825439	
21.66	4.62102417330576	7.429040143935605	15.299340270044926	-11.914482743382854	-4.240847561017723	38.44846164203955	
21.67	4.91358506708857	7.958530788435623	15.25863395068985	-11.114350816578787	-3.0272548005404647	37.84169554330988	
21.68	5.230339613714187	8.5220829395103	15.269492793047064	-10.283672705379479	-1.980258380372363	37.10325133313803	
21.69	5.572229283758275	9.119651732842701	15.337800882312031	-9.441294375366954	-1.1004307981655859	36.27072337137512	
21.7	5.940065221537374	9.750382824086696	15.470103940788407	-8.603911567220628	-0.38039940716182086	35.37696606795242	
21.71	6.334451345579383	10.412382876948138	15.673583849675152	-7.785629208260069	0.1927535961643061	34.44914639781863	
21.72	6.755692673873282	11.102444613786714	15.955981608795863	-6.997786303539311	0.6352615895721764	33.50859071154666	
21.73	7.203684446967332	11.815740840418478	16.32546508009891	-6.249026346090085	0.9648478460548879	32.5712190425791	
21.740000000000002	7.677781761357048	12.545500355405867	16.790412854749977	-5.545459757323592	1.199313451075164	31.64825175240508	
21.75	8.17665028296894	13.282678883851165	17.359085784036612	-4.890958057191379	1.355580502106864	30.74708429396771	
21.76	8.698098610541086	14.015638175700994	18.039157714302107	-4.287480665294085	1.4490952822957621	29.87214373208125	
21.77	9.238893814011272	14.729853135526533	18.837081845785836	-3.7354310984658565	1.4935172253399476	29.02566767944535	
21.78	9.794588376292992	15.40781444085163	19.757350758045376	-3.2339585846326564	1.5006272537768555	28.208352972095838	
21.79	10.359345578354805	16.029074351088163	20.801573259677106	-2.7812624753199673	1.4803690219582788	27.419873504141385	
21.8	10.925814237719297	16.570573510649872	21.967417042271325	-2.3748610537344614	1.4409755401757838	26.659276332188664	
21.81	11.485054194848221	17.007332051576743	23.247536301419704	-2.0118030210364	1.3891464329536733	25.92526438403685	
21.82	12.026524523772174	17.313497014963023	24.628603999150634	-1.6888494645554633	1.330240607715894	25.21639335892617	
21.830000000000002	12.538240164482682	17.463911018443675	26.090558630200427	-1.4026191342822587	1.268470977221678	24.53120042975462	
21.84	13.007129095762346	17.43620436527334	27.606238737501062	-1.149704534633995	1.2070888220968272	23.86828415528327	
21.85	13.419409236380938	17.212836320470466	29.141801885092253	-0.9267536933087613	1.1485508581732276	23.22634607967078	
21.86	13.761274926846202	16.7834995368578	30.657788234459602	-0.7305350376549468	1.094669089594798	22.60421048335723	
21.87	14.019704815348575	16.146987309951005	32.11124853906655	-0.5579812439053731	1.0467410030751618	22.000827739654977	
21.88	14.18330309105601	15.31264014872197	33.458359417746024	-0.406214293262645	1.0056598999360455	21.415268359722486	
21.89	14.24313575758957	14.300833476468263	34.65751665873325	-0.27256091643179725	0.9720093233231979	20.846712108535495	
21.900000000000002	14.193576141825732	13.14180802945826	35.67307011472572	-0.15456412427162233	0.9461442068682188	20.294435845490447	
21.91	14.03284040135157	11.873692108743214	36.47816864452688	-0.049974079925100334	0.9282530743423852	19.757799864620935	
21.92	13.763194968923482	10.539774174375184	37.056515670865316	0.0432553873240758	0.9184132286858462	19.236236116964434	
21.93	13.390889303669141	9.184744055866664	37.403424197370065	0.12697821970630363	0.9166341124058212	18.72923750410263	
21.94	12.925761866082386	7.851213437555175	37.52535476969705	0.20287005839118327	0.9228924081094357	18.236348926634246	
21.95	12.380610765819457	6.576660807348827	37.43843056603367	0.27244365624098443	0.9371602568391943	17.757160025645984	
21.96	11.770148149777308	5.391318255573968	37.16578574319235	0.3370647481879751	0.9594279232373844	17.291299481503483	
21.97	11.110206994000254	4.317015692938713	36.73506894239922	0.3979692893793608	0.9897213809543397	16.838430914959073	
21.98	10.416774212099439	3.367078670304198	36.17568776299369	0.45627933091061906	1.028117151066192	16.39825009027395	
21.990000000000002	9.705211132291277	2.54704288478632	35.51653223856521	0.5130200530897855	1.0747531469417577	15.97048326167024	
22.0	8.989588867487173	1.855866417905153	34.78425708479382	0.5691356017412295	1.1298379505961482	15.554886651432042	
22.01	8.282282179157237	1.2874585023935115	34.00220509103952	0.6255027255981598	1.1936598461505115	15.151247037816214	
22.02	7.593762600580234	0.8322320259778393	33.18992163168455	0.6829443698498988	1.266594326755242	14.75938329812507	
22.03	6.93245036953283	0.4784554917350634	32.36306454037883	0.7422454287600659	1.349108740258049	14.37914874578479	
22.04	6.304798545875608	0.21343561623915464	31.533684484844606	0.804165828014989	1.4417685573480452	14.010434538819046	
22.05	5.715429639533269	0.02440606827489411	30.71066885769211	0.8694530423010226	1.5452421357907116	13.653174602094998	
22.06	5.167340954554216	-0.10083300093391578	29.90027290064682	0.938846941569667	1.6603148774422922	13.307351585804005	
22.07	4.662117046342032	-0.17351792415134243	29.106654664912085	1.0130950820897757	1.7878918049342807	12.973004063627586	
22.080000000000002	4.200186019431696	-0.20368060179086075	28.332367278424023	1.0929700974260683	1.9289984182831406	12.650235287942557	
22.09	3.7810415576473027	-0.20005892640604991	27.57878304281695	1.179279876324836	2.0847891130445175	12.339224168848533	
22.1	3.403456422542855	-0.17009744619884565	26.846440321119942	1.2728734542046554	2.256560136830467	12.040238857563567	
22.11	3.0656730255283087	-0.12001107085566277	26.135315610155182	1.3746455451977644	2.4457640607755042	11.753653314724154	
22.12	2.7655638718994324	-0.05488570178754936	25.445028963673767	1.4855426416889268	2.654022742539439	11.47996724412213	
22.13	2.500770307338756	0.021202347880408146	24.774992944291704	1.60657360829675	2.8831357574315497	11.219829772417004	
22.14	2.2688130014045242	0.10506156388703339	24.12451698810611	1.7388276972446428	3.135081274244743	10.974067255355655	
22.150000000000002	2.0671848393976244	0.19426170022529698	23.49287757742858	1.8835029120662024	3.4120063523839046	10.743715591037684	
22.16	1.8934188976960862	0.2870199601457712	22.8793627228744	2.0419268835391424	3.7162223140699178	10.530059190067925	
22.17	1.7451368343754567	0.38209832918522224	22.283297612221816	2.2154867964954272	4.050282536792479	10.334687832100691	
22.18	1.6200885812197547	0.47871093714595886	21.704058300830045	2.4056953599904927	4.416924038631953	10.15954757608941	
22.19	1.5161906529987916	0.5764412960743022	21.141079618622353	2.614189526758359	4.819064403828724	10.00700872769894	
22.2	1.4315298387226558	0.6751790698494832	20.593854088549122	2.8427401972308064	5.259783798531074	9.879948438105783	
22.21	1.364375073129319	0.7750624142801876	20.061930177228398	3.0932530464918915	5.742293032604737	9.78184346451087	
22.22	1.3131845395948458	0.8764307235818889	19.544909890409798	3.3677593155057237	6.26988347770196	9.71687477765612	
22.23	1.276603783594462	0.9797878148945393	19.04244541748906	3.6684007751611887	6.845850226134656	9.690045527550547	
22.240000000000002	1.2534615017003006	1.0857728711246495	18.554236431003634	3.9974130716718923	7.473379875085968	9.707313878614265	
22.25	1.2427639982397019	1.1951380445834454	18.08002827330516	4.357111661874679	8.155394320704229	9.775742225446804	
22.26	1.2436896191350737	1.3087316288754003	17.6196113981752	4.749879618707378	8.894341924991295	9.903662011952918	
22.27	1.2555790594220324	1.4274878951993442	17.172821903219695	5.178055128784019	9.691921295498942	10.100798964256589	
22.28	1.2779287707793734	1.5524197220809925	16.739543518108007	5.643852206087017	10.548711378488418	10.378399669462375	
22.29	1.310383010871236	1.6846159239064606	16.319711114981857	6.149262745030414	11.46370855242693	10.74932656798009	
22.3	1.3527268569202855	1.8252413530587237	15.913315740091505	6.695896789543189	12.433740837010532	11.22806579677014	
22.31	1.4048807996022572	1.9755389435202364	15.520411299492448	7.284778270400492	13.452756333297941	11.83060946318508	
22.32	1.4668958151681766	2.136834137408573	15.141123191004246	7.916086256838465	14.511000834148021	12.574145573569313	
22.330000000000002	1.5389478629677924	2.3105421165564595	14.775659174141925	8.588842287712367	15.594099875428618	13.47649240363813	
22.34	1.6213342641035422	2.498175402781654	14.424322403785293	9.300542446117902	16.682069762976454	14.555205869050434	
22.35	1.7144749988787764	2.7013502742568116	14.087528027135338	10.0467209665818	17.748442044758832	15.826186582581213	
22.36	1.818908364912337	2.9217964975282333	13.765821223309352	10.820487174968648	18.759590233020432	17.30181687406066	
22.37	1.935291538571663	3.161365325809672	13.45990108702952	11.612074744244921	19.674575163115264	18.988502416229444	
22.38	2.064401913666749	3.4220369886036206	13.170648627122157	12.408430562647402	20.445696127280485	20.883820946018705	
22.39	2.2071382461580953	3.7059263612903557	12.899159053586132	13.192950627783551	21.020121607989406	22.973486863451136	
22.400000000000002	2.3645216040051444	4.015285496240166	12.64677963240758	13.945502848633035	21.34314662198486	25.228247632067422	
22.41	2.5376961212840534	4.352501697008976	12.415154387291874	14.64277676830191	21.36270214335379	27.601913587964717	
22.42	2.7279295557022345	4.720089817174731	12.206276927487751	15.259059959415287	21.03530340836332	30.030831747860653	
22.43	2.9366136486366976	5.120677465371134	12.022552680877912	15.767758050885957	20.332735659929657	32.43607810830727	
22.44	3.165264286825604	5.556981798079988	11.86687181150785	16.143114031334726	19.248399406365863	34.728055605017076	
22.45	3.4155162730152155	6.03177186933371	11.742690410264032	16.362176888552504	17.801915457905267	36.81360389751861	
22.46	3.689110138818226	6.54779680557483	11.65411486032717	16.407622328423717	16.040205389201425	38.606769967597494	
22.47	3.9878761347969602	7.107709729596671	11.606004293909638	16.269446778617258	14.034823253932116	40.03803235964007	
22.48	4.313712555193459	7.713950556489986	11.604078274719622	15.94618491121527	11.87515280484309	41.062115710533405	
22.490000000000002	4.668560040614083	8.36858703198859	11.655032108674195	15.445464816091217	9.658513891849799	41.66293137760025	
22.5	5.054348510811245	9.073106653014243	11.766641964541904	14.78346189076966	7.479484671039971	41.85371784089856	
22.51	5.4729209734748	9.828148491755918	11.947850033265253	13.983132970039287	5.420210559419564	41.67253097430393	
22.52	5.925939062123176	10.633164087349808	12.208820240082021	13.072231973948078	3.5438341952002155	41.17527614518195	
22.53	6.414775156189565	11.485996569235974	12.560955023566654	12.08081043305456	1.8914890080749842	40.427132841858295	
22.54	6.940394998625367	12.382367242735404	13.016862657873045	11.03888343433459	0.4827086189547032	39.49463002219555	
22.55	7.503142176441145	13.315278670110777	13.590140055858539	9.974556011907033	-0.6814454698367794	38.43943187713377	
22.56	8.10247859768335	14.274350060712317	14.294969550956193	8.912646711367897	-1.613974748116557	37.31438719500223	
22.57	8.736747977576034	15.245104672991825	15.145567836710953	7.87387933861031	-2.337243827799064	36.161732287332015	
22.580000000000002	9.402843451683312	16.208290470043742	16.15525422408003	6.874607997056314	-2.8786956020761894	35.0130231192099	
22.59	10.095866857357613	17.13930090337244	17.33524655430496	5.926917499760216	-3.267460070078951	33.89018873402309	
22.6	10.808781853663131	18.00787776149832	18.693087914998607	5.038993015431981	-3.531968238665824	32.80716812011835	
22.61	11.532071495951694	18.77828898504646	20.230601418855684	4.215641216757371	-3.6984190154449754	31.771702202857036	
22.62	12.25347402564551	19.410148368782366	21.941615283422898	3.4588578210082037	-3.7899924935853027	30.787018362094727	
22.63	12.957897922539678	19.860104337852096	23.809880821792476	2.7684084391558175	-3.8265616434811127	29.85326670008973	
22.64	13.627537703995444	20.08463255704068	25.80703558221602	2.142366982540196	-3.8247461709158443	28.968663966915585	
22.650000000000002	14.242316088872752	20.043858086901558	27.891523147801603	1.5775368638612783	-3.798171119069129	28.130331295658433	
22.66	14.78052959682311	19.705999707689973	30.008706318527423	1.0698771220123091	-3.7578088835567907	27.33490663788084	
22.67	15.220136753983711	19.052372748601975	32.09297043017224	0.6148008551026636	-3.712363132133642	26.578941646827882	
22.68	15.540342000758873	18.08185036111656	34.071853834780384	0.20743061811121888	-3.6686421899802943	25.85915334531259	
22.69	15.723076907723483	16.813427080335668	35.8717472398988	-0.15721808904290802	-3.631899128931743	25.172564192076585	
22.7	15.754817140243242	15.286741147628936	37.42505030005191	-0.4840951039431105	-3.606136051617169	24.516568391360536	
22.71	15.628048650965548	13.559755343460747	38.67714241907309	-0.777994754709227	-3.5943711722602485	23.88895671041374	
22.72	15.342158485448818	11.703441558713395	39.59207278439294	-1.0435096560646289	-3.5988531505332717	23.287901047755174	
22.73	14.90365989523304	9.794577909863765	40.155745935708254	-1.2849763962347416	-3.6212498564058593	22.711932492959285	
22.740000000000002	14.32575914271508	7.908191019077007	40.37603285339047	-1.5064527400403136	-3.662800757693195	22.159910408198918	
22.75	13.627145400411415	6.110543793073545	40.27991486190016	-1.7117120541490263	-3.724440600614799	21.63099107020477	
22.76	12.830427166627072	4.454036605244259	39.908651581712405	-1.9042451218865595	-3.806900804245881	21.12459991685237	
22.77	11.960247037584798	2.974839984536905	39.311656336083146	-2.0872706479318985	-3.9107902040264415	20.640409042978764	
22.78	11.041546529910688	1.6927118263602714	38.54081337858435	-2.2637554025109505	-4.036656927104009	20.17832025039898	
22.79	10.098051722021191	0.6128046429182334	37.64570342895056	-2.436433386625524	-4.185037519073707	19.73845506581265	
22.8	9.15114655506719	-0.27137152147609456	36.670302627496476	-2.607829187209366	-4.356492491435046	19.321150825990884	
22.81	8.219096155453123	-0.9746073117354133	35.65116328808172	-2.780281369648923	-4.551631288259648	18.92696304579255	
22.82	7.316778733125103	-1.5167788117106775	34.61695405331025	-2.9559656884124834	-4.7711272144407495	18.556673448872978	
22.830000000000002	6.4556316251963	-1.9201681539627669	33.588862319930556	-3.136916882039828	-5.0157234050693695	18.211303311809047	
22.84	5.6438417137165455	-2.2074103212579663	32.58155020743321	-3.3250503073929014	-5.286228965614624	17.89213212179355	
22.85	4.88670490970588	-2.400086978919995	31.604373059999965	-3.522174855406562	-5.583510233744667	17.60072105710684	
22.86	4.187057098936641	-2.5178622880515835	30.662607663359253	-3.7300114960547814	-5.908466753063414	17.338939982791675	
22.87	3.545694221932897	-2.5780637797317763	29.758558888650555	-3.950206322186339	-6.261998306180991	17.108998423088718	
22.88	2.9618099192873943	-2.595551853626145	28.8924931425121	-4.184332618920528	-6.644964439154537	16.913479568106034	
22.89	2.433378262267004	-2.5827946407733777	28.06337216199707	-4.433886213437477	-7.058131219000678	16.75537528112667	
22.900000000000002	1.9574871463045382	-2.550059978096793	27.26940106176155	-4.70027839799259	-7.502099940321127	16.638120068034752	
22.91	1.5306210078976759	-2.5056646573198007	26.50841869477845	-4.98483071898902	-7.97721249709	16.565621970335886	
22.92	1.1488910954113538	-2.4562439253318256	25.778162278349644	-5.288771244702573	-8.483430974573166	16.542288617755204	
22.93	0.8082176237852136	-2.4070147686045837	25.076434194932673	-5.613173996473768	-9.020221598721355	16.57303757068131	
22.94	0.5044710592345131	-2.362021575530943	24.401199588207547	-5.958925299541493	-9.586390458852637	16.663291523802265	
22.95	0.23357909301273172	-2.3243566785285408	23.750635548145322	-6.32667483326505	-10.179898366464858	16.818950069444362	
22.96	-0.008400948791582152	-2.2963517772520396	23.12314767314557	-6.716767715981412	-10.79764611648622	17.046307290444084	
22.97	-0.22522962947078407	-2.279744067581676	22.517367292534207	-7.1291618028582135	-11.435238405733433	17.351932954094682	
22.98	-0.42044788960925183	-2.275818423511727	21.93213887636133	-7.563328680849317	-12.0867403174219	17.742496432736345	
22.990000000000002	-0.5973680462352704	-2.285522493106705	21.36650002963926	-8.018141262452824	-12.744437385113269	18.22450945101391	
23.0	-0.7590642597615985	-2.309566390851147	20.819662490725083	-8.491750879979193	-13.398610249497898	18.803963759830626	
23.01	-0.9083773701236354	-2.3485032010573947	20.29099356249119	-8.981456782032321	-14.037334921402135	19.48583983702413	
23.02	-1.0479262830768024	-2.4027948500020586	19.780000404573826	-9.48357150212024	-14.646350582851515	20.273496517147187	
23.03	-1.1801220586468368	-2.4728665926041753	19.286317807550674	-9.99330034519599	-15.20918884408569	21.168085972711218	
23.04	-1.307186538799804	-2.559150486523852	18.809699720396477	-10.50463553089154	-15.707348934571867	22.167734985770075	
23.05	-1.4311732938361923	-2.6621202861800652	18.350014604403565	-11.010321660316146	-16.12080904821854	23.266758707090105	
23.06	-1.5539887487236808	-2.7823195529423126	17.9072445815387	-11.501854015964907	-16.42879024717009	24.454931587396356	
23.07	-1.6774143029156219	-2.9203836200494586	17.481488304367417	-11.969545329132766	-16.610792941342098	25.716921860538374	
23.080000000000002	-1.8031270372285455	-3.0770575400703732	17.07296773083913	-12.40275908177079	-16.648009960451553	27.031996863029107	
23.09	-1.932720478449907	-3.253209402450924	16.68203855292355	-12.790299549243194	-16.525033994863698	28.374134330892925	
23.1	-2.0677257768826003	-3.449839085371519	16.30920408680682	-13.120753239933496	-16.231347673918854	29.712721535388674	
23.11	-2.2096313602354662	-3.668083835599316	15.955133725434942	-13.383122630852965	-15.763014490793433	31.013780690920896	
23.12	-2.3598999532146396	-3.909221810246454	15.62068591943094	-13.567458510252154	-15.123735078156626	32.24189448934309	
23.13	-2.5199752976991308	-4.174676748730792	15.306935200857337	-13.665527124995183	-14.32554538684715	33.362373871678365	
23.14	-2.6913103025101273	-4.466003308184556	15.015204187947813	-13.671430007292336	-13.388773399895532	34.343597813755544	
23.150000000000002	-2.875382412819465	-4.784874998403223	14.747101619846177	-13.582107315202462	-12.340720162397606	35.159572354182664	
23.16	-3.0736974370529273	-5.133071291535737	14.504566427669287	-13.397655685042166	-11.213728622847237	35.79188043683464	
23.17	-3.2877869210772825	-5.512457874471949	14.28991773701943	-13.121416773829806	-10.043245773145177	36.2305081575767	
23.18	-3.5192041594595946	-5.924954011882342	14.105910697071076	-12.75979860808745	-8.864880809142576	36.47434100488659	
23.19	-3.7695239335900204	-6.3724809878699515	13.955798031354252	-12.321857508708712	-7.711993447081624	36.530461284805654	
23.2	-4.040351066455068	-6.856885594186773	13.843397205361075	-11.818794296856677	-6.613559900825062	36.41295042634519	
23.21	-4.333342883853318	-7.379832632975993	13.773163106097615	-11.263249830594468	-5.592747965109475	36.141041360857145	
23.22	-4.6501608663703955	-7.942704878568299	13.750260952938126	-10.668438578358895	-4.666373143351862	35.73683683800554	
23.23	-4.992368332509751	-8.546487104861349	13.780628830351649	-10.047658876876234	-3.8447047060367843	35.2237800354766	
23.240000000000002	-5.361463406310881	-9.191537672814	13.871039196647994	-9.413599431078172	-3.1321103097645695	34.624830540888915	
23.25	-5.758797596670214	-9.87736550002007	14.029134621738185	-8.777908288764214	-2.527958356403864	33.96128998972048	
23.26	-6.185498425563578	-10.60233962500812	14.263432157849536	-8.150843972516357	-2.027706517927699	33.25200407788708	
23.27	-6.642362975628576	-11.36335012642521	14.583273400821641	-7.5410910027563	-1.6240304301756519	32.5129694362868	
23.28	-7.12972534025797	-12.155421465529965	14.998694702425702	-6.955754937444565	-1.3078656550960737	31.757300536985472	
23.29	-7.647300975270986	-12.971279312252207	15.520191994554446	-6.400323462912575	-1.0692701500856	30.995346837527418	
23.3	-8.194010951239363	-13.800871915093113	16.158354686136377	-5.87880752944795	-0.8981259598521044	30.235014578289345	
23.31	-8.767782118503938	-14.63086803008232	16.923335543451124	-5.393882131898456	-0.784645765495693	29.482132962465467	
23.32	-9.36528719296341	-15.44432206746037	17.82406827712749	-4.9470732892003095	-0.7197218265036952	28.740837443113048	
23.330000000000002	-9.981712381153676	-16.220365367128743	18.867304874732273	-4.538941682411928	-0.6951357400450809	28.013933636037223	
23.34	-10.610532036916418	-16.934197743071678	20.056376741996576	-4.169247940134637	-0.7036570350332331	27.30321589250324	
23.35	-11.243301362169255	-17.55740567891262	21.3897996385406	-3.8371489154024365	-0.7390763678935539	26.609736916477832	
23.36	-11.869516178351542	-18.058729286418753	22.859828879320386	-3.5413384729804283	-0.796174873409154	25.93402432670645	
23.37	-12.476621245060063	-18.4055228018759	24.45099641168662	-3.280185509268768	-0.8706633296207562	25.27624957920846	
23.38	-13.050186943632042	-18.565909993853488	26.138907853965136	-3.051849606009495	-0.959100932291916	24.636354992893065	
23.39	-13.57423365662585	-18.51130356146703	27.889901421883323	-2.854377469239602	-1.0588049460186773	24.014147320423984	
23.400000000000002	-14.03186658565766	-18.219625828686116	29.661346121356026	-2.6857809497976732	-1.1677596579982084	23.409364575134923	
23.41	-14.40621337868081	-17.67841638866545	31.403430297126924	-2.5440992293787232	-1.28452811394739	22.821721426094893	
23.42	-14.681359866297058	-16.88765314167847	33.06173165590532	-2.4274474957741017	-1.4081706160092946	22.25094079541499	
23.43	-14.843446281250824	-15.86155654584136	34.58095298610695	-2.33405418209142	-1.5381711832437222	21.696774589564928	
23.44	-14.882150132793008	-14.628632154873973	35.91026610013153	-2.2622855679145832	-1.6743739045342863	21.159017334277262	
23.45	-14.79149981266265	-13.230259851750588	37.00753528925054	-2.2106626982785844	-1.8169279628997181	20.637515282142513	
23.46	-14.570447000746874	-11.717545442439143	37.84290848572967	-2.1778763283864393	-1.966239820894143	20.132173656174736	
23.47	-14.223189557256166	-10.146696881735384	38.40148129357871	-2.1627944195605022	-2.122934575352894	19.642962988042676	
23.48	-13.758973508892089	-8.574045450661089	38.68385790695946	-2.1644589610663854	-2.287826563322393	19.169924470457723	
23.490000000000002	-13.191329447989768	-7.051254648834259	38.70475806736468	-2.1820899294836176	-2.461892991193705	18.71317742216036	
23.5	-12.536979080364334	-5.621552400759948	38.49012374410401	-2.2150817981623634	-2.6462551404673125	18.27292767645211	
23.51	-11.814705222561575	-4.317452362243889	38.073568616435146	-2.262999754543431	-2.8421636359847735	17.849477881570763	
23.52	-11.044043511593145	-3.15999019864792	37.49241275579591	-2.325575103678761	-3.0509873588657976	17.44324008897887	
23.53	-10.244112561176156	-2.15925193543415	36.784213626056435	-2.402700252318782	-3.274205350335147	17.054751178030664	
23.54	-9.432705799465536	-1.315948638207137	35.98405428830997	-2.494423286679807	-3.513400602125107	16.684691237260502	
23.55	-8.625642306327709	-0.6234988162267847	35.12277624553266	-2.6009429492230125	-3.770254336222614	16.333905410615518	
23.56	-7.836322822196801	-0.07014580675466853	34.22606898498645	-2.7226030296372827	-4.046539806696018	16.00342890647077	
23.57	-7.075592439376825	0.3589959441107107	33.314302733120904	-2.859886747574349	-4.344115837333726	15.694517493601003	
23.580000000000002	-6.3517678304850165	0.6802576010924879	32.4028571048213	-3.013411254250472	-4.664917034791117	15.408682191900445	
23.59	-5.670802422158123	0.9101333225161542	31.50275858656	-3.1839213804703363	-5.010938664501041	15.147728119763048	
23.6	-5.03654179752542	1.0643861835598518	30.621446377287803	-3.372282129333416	-5.384214801126934	14.91379832352019	
23.61	-4.451028702173194	1.1574685548291506	29.763544717831067	-3.579469411882595	-5.786788365336886	14.709423414332242	
23.62	-3.914808515644327	1.2022257072373894	28.93157103733055	-3.8065585239572233	-6.220671658681741	14.537577837927547	
23.63	-3.427234578315542	1.2097838719438474	28.12653644575685	-4.054709238308362	-6.687795145088168	14.401742692895052	
23.64	-2.986754523593702	1.1895729845095613	27.34843139641432	-4.325146464191511	-7.18992623448625	14.30596313985991	
23.650000000000002	-2.5911372172929634	1.1494334772377697	26.596596062002757	-4.619134660748017	-7.728572859312197	14.254912741429315	
23.66	-2.237685866586171	1.0957674238518833	25.869992795686283	-4.937939302474478	-8.30486348502471	14.253955035174592	
23.67	-1.9234182449041448	1.0337112329293718	25.167400063078134	-5.282790286682255	-8.919384396596868	14.309197887221849	
23.68	-1.645200970451177	0.9673120249116989	24.48754041902777	-5.654824712656241	-9.571980900320911	14.427530599922854	
23.69	-1.399860509913042	0.8996956072112834	23.829162082547004	-6.055009351647556	-10.261518087103944	14.616629678884152	
23.7	-1.1842625629884536	0.8332200729521866	23.19108512892339	-6.484045406122369	-10.985596647472692	14.884919847820433	
23.71	-0.9953770776675122	0.769615651755967	22.572224955465035	-6.942258156697196	-11.740219228519539	15.241476899700235	
23.72	-0.8303306714233077	0.7101080441845219	21.97160203518838	-7.429474095182179	-12.519402823006946	15.695858972648526	
23.73	-0.6864206508433925	0.6555184435227974	21.38833692951524	-7.944872915897439	-13.314751048465187	16.257832842919377	
23.740000000000002	-0.5611406586026824	0.6063548598859532	20.821644471961545	-8.486763335146028	-14.115085143492598	16.936884613833474	
23.75	-0.45218733707609926	0.5628860661019455	20.270823285685303	-9.052404878975281	-14.906028751732654	17.741654279485743	
23.76	-0.3574597027436438	0.5252025754551213	19.735244832975845	-9.637790530685688	-15.66974210976305	18.679098722964078	
23.77	-0.2750533790334142	0.49326663838737256	19.214342698554724	-10.237427176769327	-16.3848003411523	19.753487645222556	
23.78	-0.2032544221818871	0.46695418944696426	18.707602920767858	-10.844138365108773	-17.02631957000971	20.965265148271204	
23.79	-0.14052744186604654	0.4460871711630189	18.214555540507636	-11.448924782822743	-17.56649705152541	22.309747457770165	
23.8	-0.08550042871670244	0.43045850469007785	17.73476727913521	-12.04091275052635	-17.97570475056816	23.77567109210487	
23.81	-0.036952548105451954	0.4198531105316765	17.267835660354834	-12.607432590109568	-18.223982590419922	25.344231756699497	
23.82	0.006200846865378445	0.414063169269699	16.813384160634623	-13.13420627693456	-18.28318274636252	26.98826475094815	
23.830000000000002	0.04492201989705463	0.4129003974656619	16.371058409295223	-13.605899104013458	-18.129615636466927	28.67231757672571	
23.84	0.08006471279323119	0.41620505713367556	15.940523203875108	-14.006808145494945	-17.74688985085924	30.353602599585606	
23.85	0.11238835030340247	0.4238520207893286	15.521460154982911	-14.321523126877718	-17.12856598945406	31.983639271709407	
23.86	0.14257046033360501	0.4357557219403816	15.113566045316944	-14.535892716213665	-16.280234125532125	33.51115929862656	
23.87	0.17121688832301826	0.451875257581168	14.716551628664613	-14.638584572970487	-15.220623166918672	34.88675051562921	
23.88	0.1988735887115765	0.47221663849963835	14.330140795454719	-14.621779215770673	-13.981120298484814	36.066568617096614	
23.89	0.22603964939073468	0.4968325141289093	13.954070035469275	-14.48175242150768	-12.603751949928489	37.01584538642267	
23.900000000000002	0.25317572573845415	0.5258249947104199	13.588088281847718	-14.219554081316996	-11.137828944529495	37.71225891330519	
23.91	0.2807099783501219	0.5593499742785545	13.231957081179582	-13.8410431385428	-9.635728223259006	38.147383420082356	
23.92	0.30904394434480964	0.5976210583214506	12.885451024223576	-13.356462739644034	-8.148384281708422	38.32650642353093	
23.93	0.3385607721262863	0.6409111999725863	12.548358371790764	-12.779615112604521	-6.721246619007869	38.26685129953067	
23.94	0.36963824947853646	0.6895501485882256	12.220481810325222	-12.126951944171278	-5.391387929865142	37.994874671469226	
23.95	0.402663617339784	0.7439205383915891	11.901639437726052	-11.416384843944765	-4.185842053902436	37.54279675257266	
23.96	0.4380170317074263	0.8044812953424245	11.591667069458452	-10.6661536528902	-3.121238370702991	36.94524117252349	
23.97	0.4760896975775175	0.871761848209927	11.290419911570048	-9.893850823763085	-2.2046009921837095	36.23630335038221	
23.98	0.51729042699397	0.9463667139011186	10.997775093496209	-9.115663950903995	-1.43491634674284	35.44736697850027	
23.990000000000002	0.5620514243537633	1.0289811742395942	10.71363485467121	-8.345797494657678	-0.8049348152132463	34.60573303176459	
24.0	0.6108338429124729	1.120378584464893	10.437930458717512	-7.596189600870135	-0.3031392832521096	33.73398955074126	
24.01	0.6641327436213053	1.221429465783903	10.170627051451154	-6.876405283633845	0.08451265747429026	32.84996614109605	
24.02	0.7224825509922995	1.3331112197042312	9.911729638748703	-6.193695628907871	0.3731467404849144	31.967097792235514	
24.03	0.7864641006890314	1.456517301880734	9.661290360317896	-5.553175041332875	0.5778958617247426	31.09502481585683	
24.04	0.8567143735390881	1.5928646932044126	9.41941723541949	-4.958064801987871	0.7131239100351858	30.240269287350188	
24.05	0.9339352946173582	1.7435038545138353	9.186284661462194	-4.409969375604671	0.791960629831602	29.406918535467888	
24.060000000000002	1.0188950994570232	1.9099395003576223	8.962148006991631	-3.9091578784782715	0.8260499596435054	28.597236259595135	
24.07	1.1124397786647873	2.0938414147090993	8.747358945080432	-3.4548540029451793	0.8254629538185217	27.812181978713777	
24.080000000000002	1.2154995799101993	2.2970606909400995	8.542385087365105	-3.04548396132813	0.798725901207516	27.051828840196706	
24.09	1.329103694175596	2.5216391510383205	8.347835136434036	-2.678860688719388	0.7529180840328699	26.315677156666812	
24.1	1.4543912145756235	2.7698245500684395	8.164488484385153	-2.352415874681093	0.6938081629184637	25.602893878333155	
24.11	1.5926195437848918	3.0440887766543483	7.99333094824884	-2.0633338455167225	0.626009012409728	24.91247606456282	
24.12	1.7451718917846786	3.347145735857234	7.835598374666025	-1.8086809224748401	0.5531355790262439	24.24336238059399	
24.13	1.9135655056368455	3.681965600818794	7.692829846215679	-1.5855021314293933	0.4779548918364489	23.594503443300685	
24.14	2.0994622729961607	4.051782119544877	7.566932221781912	-1.3908956654365945	0.40252515553404633	22.964902671595375	
24.150000000000002	2.304683341068964	4.460089663198367	7.460257743354573	-1.2220754926364161	0.32832211421521595	22.353638714317213	
24.16	2.531229392729168	4.91062670227622	7.375696441654104	-1.0764040730585458	0.25634604326824934	21.75987183781115	
24.17	2.781299567436399	5.407347836153246	7.316784894043464	-0.9514197502885122	0.1872162822554067	21.182843415377608	
24.18	3.0572478054611936	5.954423543137162	7.28783893207849	-0.8448538160866319	0.12125139590734668	20.62187058029051	
24.19	3.361607128548211	6.5561467295209725	7.294102076848435	-0.7546365486698632	0.058535279552035524	20.07633831761894	
24.2	3.6970759917179103	7.21682891322571	7.341916391442382	-0.6788961093687442	-0.001028754252032027	19.54569077552663	
24.21	4.066513030494873	7.940652366997936	7.438930256681509	-0.6159551823197412	-0.05767309021115763	19.029422780620713	
24.22	4.472897257848966	8.731450508963377	7.594312346912268	-0.5643273224718411	-0.11172864475358385	18.527072391660095	
24.23	4.9192534560055625	9.59239965223359	7.8189635716991015	-0.5227011614872377	-0.1635997098644198	18.038213952452352	
24.240000000000002	5.408551792700303	10.525601398259877	8.125720375023691	-0.48993223674680375	-0.21374109130440086	17.56245258979721	
24.25	5.943590691461276	11.53153495864321	8.52954278359983	-0.46503053765085123	-0.2626425496825835	17.099419640779384	
24.26	6.526871985497107	12.608358690100175	9.047680595912153	-0.4471485223697158	-0.31081732486575925	16.648769042631265	
24.27	7.1603848672373385	13.751016532493287	9.699695253922975	-0.43556966064495045	-0.3587942373358912	16.210174579338847	
24.28	7.845174939200045	14.950109020039578	10.50709000823762	-0.4296967082550119	-0.40711348543723014	15.783327842581212	
24.29	8.58105872005393	16.190643426513994	11.49288617386042	-0.4290409956443269	-0.4563247545254375	15.367936831035216	
24.3	9.36610995570898	17.450624110552084	12.680572015393057	-0.4332134526654621	-0.5069868442857699	14.963725133188145	
24.310000000000002	10.19609801463877	18.69962962441528	14.092517537819404	-0.4419167903794609	-0.5596685935407092	14.570431497945071	
24.32	11.063857898721704	19.897633513057407	15.747641817570237	-0.45493578465198115	-0.6149536762952927	14.187809957827682	
24.330000000000002	11.958588460227904	20.994364546232273	17.658120412826825	-0.47213081081470665	-0.673444743743038	13.815630285256628	
24.34	12.86524183517092	21.929663247031	19.825414392616967	-0.49343421779894514	-0.7357670629923352	13.453678807494114	
24.35	13.764072614518641	22.6354127219688	22.23578956831315	-0.5188476313382964	-0.8025730635965918	13.101759649260398	
24.36	14.630535740936645	23.039631105604393	24.8557985861541	-0.548438275836939	-0.8745492029702455	12.759696472045214	
24.37	15.435582827720573	23.072719156379627	27.628867471116344	-0.5823324045005216	-0.9524265617741318	12.427334779127033	
24.38	16.146737201680352	22.67604595561084	30.474182726484734	-0.6207097431611734	-1.0369920259444347	12.104544746177355	
24.39	16.730074448253568	21.812087660515658	33.28918788764294	-0.6638170297809113	-1.12908558600294	11.791224506659946	
24.400000000000002	17.152637386690454	20.473426535525178	35.95653550683523	-0.7119592029236081	-1.2296171238410463	11.487304539476758	
24.41	17.385662443112388	18.689333188790627	38.355520222949	-0.7655018038759647	-1.3395751685908466	11.192752918132744	
24.42	17.40778134374057	16.52739520706768	40.376098000233355	-0.8248732252307898	-1.4600369683108672	10.907581808799614	
24.43	17.207736445523693	14.088021893662109	41.93337988379802	-0.8905677673689782	-1.5921797922147463	10.631855267044342	
24.44	16.786063112613647	11.493290786807563	42.97860187469379	-0.963149645557904	-1.7372930670620184	10.36569875517179	
24.45	16.155296293818633	8.871873860177754	43.50408395607941	-1.0432577623971724	-1.8967911942832247	10.109310814185024	
24.46	15.338675258928847	6.34333093860455	43.541242810211735	-1.1316110603440899	-2.072226894414454	9.86297732436055	
24.47	14.367749023686317	4.005379083827481	43.15268932935966	-1.2290142690496304	-2.2653049254132234	9.62708878844191	
24.48	13.278833129080564	1.9266551902129336	42.419918651263856	-1.3363638060031133	-2.4778961143779052	9.402161056797326	
24.490000000000002	12.109904443327093	0.1448555474964568	41.4314559440939	-1.4546563206984313	-2.7120527063591244	9.18886072335962	
24.5	10.897524346198825	-1.33010792316687	40.27217388312815	-1.5850000455201632	-2.9700214564932432	8.988036828692348	
24.51	9.674573918757451	-2.5101850268065173	39.016123070110865	-1.7286163010225328	-3.254259995490634	8.80075646532591	
24.52	8.468931337239983	-3.42214899259441	37.7229131878951	-1.8868545550028935	-3.5674446018789703	8.62835105763326	
24.53	7.302804931445701	-4.101102511051101	36.43693989789359	-2.061203805912331	-3.9124779917215173	8.472470962067636	
24.54	6.192768057727196	-4.585189339500206	35.18866073574142	-2.2532990482666357	-4.292494877228888	8.335149926017147	
24.55	5.150203262031898	-4.911841403848936	33.99692334145786	-2.4649250874468835	-4.7108602985287895	8.218881817695845	
24.560000000000002	4.181973792075633	-5.115476710207289	32.87162249101384	-2.698019971275153	-5.171155732850959	8.12671203949459	
24.57	3.291216470383658	-5.226299710871424	31.81623077324595	-2.9546803057544153	-5.677147985391372	8.062346037211931	
24.580000000000002	2.478114483605904	-5.2699248187657375	30.82994061933536	-3.237170722359523	-6.232735866115702	8.03027731758729	
24.59	1.7406163921686222	-5.267499819600553	29.909346785627896	-3.547933005908801	-6.841870688330567	8.035935862082999	
24.6	1.075053548768779	-5.236115451108423	29.04968169202064	-3.889532496101803	-7.508449955010094	8.08584536597165	
24.61	0.4766531864567737	-5.189337195801468	28.245669031357203	-4.264646222070622	-8.236141751951015	8.187804188340172	
24.62	-0.060044921482196534	-5.137763539187124	27.492079482927284	-4.676022671195453	-9.028154453887906	8.351078984904431	
24.63	-0.540866970852794	-5.089555239144758	26.784062763709628	-5.1264258871724575	-9.886920470570304	8.58660815809821	
24.64	-0.9717661613931718	-5.050905502405119	26.117322129681288	-5.618534879723828	-10.813668933325047	8.907175858773746	
24.650000000000002	-1.3586371429459747	-5.026447507161694	25.48818833712969	-6.154798341208243	-11.807871028859795	9.327530037589128	
24.66	-1.7071933150892828	-5.019592525438574	24.89362576517551	-6.737252141308883	-12.866540906775342	9.864420219487386	
24.67	-2.022882232985311	-5.032809498970134	24.331201719375194	-7.36730707097117	-13.983375087244687	10.536530674670523	
24.68	-2.310830904725775	-5.067852169908676	23.799038306212324	-8.04547578771455	-15.14771479271532	11.364218077235646	
24.69	-2.5758197143572827	-5.125939919257281	23.295757156872195	-8.77091137003112	-16.343366535149585	12.368737521900247	
24.7	-2.822268885895583	-5.207902578994894	22.820426727318633	-9.541000721386949	-17.547358088334665	13.571234115326728	
24.71	-3.05424310363457	-5.31429154918863	22.37251452614671	-10.350817164864202	-18.728768426598656	14.991019016937774	
24.72	-3.2754630683542953	-5.445465158705735	21.951847638473346	-11.192542605703872	-19.84780109603676	16.6432567787601	
24.73	-3.4893224427295166	-5.601651465875003	21.558581900788287	-12.054893614737079	-20.855483415447626	18.535954965481423	
24.740000000000002	-3.698909253021042	-5.782991624042476	21.1931792660001	-12.922582781435278	-21.694438801005617	20.66610780707616	
24.75	-3.907028546969921	-5.98956652760662	20.85639279603668	-13.776007631686085	-22.301058858944895	23.0157747269623	
24.76	-4.116223085476527	-6.221409002096191	20.54925842694827	-14.59124551433256	-22.609572393291337	25.54840838657193	
24.77	-4.328794618255333	-6.478501648450133	20.2730915716043	-15.340621677187436	-22.558297363216052	28.206333931537987	
24.78	-4.5468212203918315	-6.760763011585062	20.02948780322347	-15.993691094261273	-22.09737202588817	30.910426646612418	
24.79	-4.772170217907101	-7.068021650430711	19.820325865342998	-16.5190494371164	-21.19740306733504	33.563206686733146	
24.8	-5.00651135089419	-7.399974443415923	19.647769877159327	-16.887050851015587	-19.85768016831535	36.056134737296574	
24.810000000000002	-5.251319707482626	-7.756136984239096	19.51427108241043	-17.072277705519724	-18.110765258014442	38.27983065835339	
24.82	-5.507870772583771	-8.13578357275619	19.42256551538917	-17.05652009625998	-16.022937206419208	40.136916654883905	
24.830000000000002	-5.7772307884353875	-8.537873481590395	19.37566366934243	-16.83112037743143	-13.689070986318335	41.554199785433994	
24.84	-6.060245623963496	-8.96096017906694	19.376828252509885	-16.39818304881514	-11.22187774842211	42.49169972616365	
24.85	-6.357528955975237	-9.403082189661612	19.429537053650822	-15.77067144767231	-8.738608700868335	42.94630677659854	
24.86	-6.669416846347026	-9.861669333206565	19.537427006383254	-14.971093031577148	-6.347445272906	42.94933806940745	
24.87	-6.9959313685125215	-10.333424340709318	19.704214973242706	-14.029173861266168	-4.136557709914687	42.559090689631894	
24.88	-7.336739206292709	-10.814199867840832	19.933590202808194	-12.978922645183589	-2.1678035171294994	41.85040037978128	
24.89	-7.691100598893678	-11.298890232052004	20.229046499799082	-11.855585517362542	-0.4754759977935037	40.903749394866715	
24.900000000000002	-8.057810640284648	-11.781329907446297	20.593693656035175	-10.69304982421722	0.9311249114903468	39.79629386476082	
24.91	-8.43513640116062	-12.25421812634708	21.030038697275028	-9.521848578855565	2.062392275071267	38.59555439382172	
24.92	-8.820756205747221	-12.709088455298325	21.53972263688994	-8.367842675698967	2.942306970016544	37.35614084245715	
24.93	-9.21170739570503	-13.136342213237512	22.12319842732919	-7.251766155499433	3.6026224827103372	36.1191256591229	
24.94	-9.604348913395416	-13.525364599585268	22.77933580033855	-6.189150847121711	4.078158558449069	34.91304718014676	
24.95	-9.994338405448014	-13.864736116391015	23.505009785414945	-5.190728729158575	4.403381534633921	33.75592890796098	
24.96	-10.376631467724959	-14.14255170361595	24.294936038707938	-4.263046329838879	4.61023441401928	32.65761322216041	
24.97	-10.745510276299933	-14.346876132534279	25.14124580904018	-3.409165066500012	4.726981653450002	31.62200023602101	
24.98	-11.094705043082104	-14.466339863875387	26.033345678581735	-2.6293627510521076	4.777789263399068	30.64896555483976	
24.990000000000002	-11.41754087402894	-14.490829244355533	26.957892731630736	-1.9218000376868363	4.7827669084606805	29.73589137011852	
25.0	-11.707083057202627	-14.41220439208249	27.89890553501591	-1.2830879348078814	4.758294615986676	28.878797973301193	
25.01	-11.956351336679518	-14.225022967092421	28.838110658126176	-0.7087704883727728	4.7174745294108575	28.073139164441482	
25.02	-12.158675361495229	-13.927249021536893	29.75562164571854	-0.1937139799766866	4.670624199180809	27.314327694119964	
25.03	-12.308154618125325	-13.520856398561623	30.630932511882396	0.26758787652094995	4.62575062989951	26.59805552840293	
25.04	-12.399717803569864	-13.011924864931617	31.44366795826759	0.680779784339764	4.588982657483925	25.92047034598522	
25.05	-12.429579253269925	-12.410688860363486	32.17482857866323	1.0514706103774019	4.56494778662006	25.278254453695286	
25.060000000000002	-12.39546267360222	-11.73111622661505	32.8078559550308	1.385115583184631	4.557090047407152	24.668639919857466	
25.07	-12.296799574746768	-10.990227013910143	33.32956732578086	1.686926805644152	4.567938231563385	24.08938938242654	
25.080000000000002	-12.134841030224823	-10.207163863900956	33.73085666137526	1.9618201953848893	4.59932420627488	23.538757527382895	
25.09	-11.912550526200569	-9.40195674953638	34.00702666092786	2.214391186742362	4.652558798875373	23.01544391487493	
25.1	-11.634513886027769	-8.594413503622466	34.15780344170797	2.4488994522629763	4.728575171563345	22.518548472559576	
25.11	-11.30673194348745	-7.803065510667216	34.187021453906524	2.6692725156565107	4.828040465102495	22.04753050831129	
25.12	-10.936291600811082	-7.044257160446389	34.10198783932302	2.8791165333070374	4.951443066074107	21.60217501016528	
25.13	-10.531028158328791	-6.331524573898745	33.912701940634584	3.0817319923407904	5.099159016153948	21.182567037739922	
25.14	-10.099163697158009	-5.675223318161318	33.631005800167834	3.2801366538993175	5.27149879877848	20.7890735002799	
25.150000000000002	-9.648971178125434	-5.08250677460227	33.269694402997196	3.4770869931937414	5.468739642248328	20.42233289270493	
25.16	-9.188472410931265	-4.5575157961625665	32.84174492617876	3.6751016990205043	5.69114277360787	20.083251388455693	
25.17	-8.725178380827307	-4.1016555309512785	32.35973562288959	3.876482718775521	5.938958997262274	19.773004928335848	
25.18	-8.265908711373653	-3.714086877743746	31.835361215170824	4.083334240462735	6.2124221329622	19.49304598257795	
25.19	-7.816668835071296	-3.3922079942003096	31.27914881906572	4.297580129448388	6.51172958653446	19.245113607284775	
25.2	-7.382576348036396	-3.1321438984797525	30.700301175760007	4.520975915310799	6.837012788258613	19.031246289749976	
25.21	-6.9678433584598825	-2.9291978572771162	30.106662585070666	4.755119989196218	7.18829170275518	18.85379266466069	
25.22	-6.575820419120989	-2.778231055075154	29.504792329452965	5.001446413095049	7.56542903453543	18.71542775077214	
25.23	-6.209039299986674	-2.6739811115752743	28.90006156353265	5.261229533753397	7.9680549244870775	18.619156800397374	
25.240000000000002	-5.869293303525298	-2.6113069413238783	28.29679768650483	5.535578683288721	8.39547949325465	18.568314591286157	
25.25	-5.557728195383143	-2.585363257002774	27.698445569015817	5.825416794085566	8.846598675965078	18.56655771389635	
25.26	-5.2749365103057935	-2.5917200249130414	27.107720299432973	6.131447392655387	9.319789577183297	18.61784228514024	
25.27	-5.0210600395503135	-2.626434299403199	26.526749563859543	6.454114437144102	9.812791574981933	18.726379519686965	
25.28	-4.795882402624089	-2.6860842750239624	25.95720212790711	6.793559463174796	10.32256940301513	18.896561589902902	
25.29	-4.598897534223086	-2.767774840538273	25.400400020608053	7.149580502706983	10.845154439477165	19.13285020551092	
25.3	-4.429398317519658	-2.8691235137339173	24.85740863510672	7.521595371381227	11.375462716864703	19.439620984950498	
25.310000000000002	-4.286545861160387	-2.9882331481087685	24.329113176704855	7.908530992809658	11.907205579363119	19.82097750653593	
25.32	-4.169421191239754	-3.12365551425163	23.81628151909025	8.308739959301802	12.432785346784144	20.280498543491937	
25.330000000000002	-4.077075340596051	-3.274350962844876	23.319614910605555	8.719951202717764	12.943176728638838	20.820917859308526	
25.34	-4.0085685419405745	-3.439646376351937	22.839788937336316	9.139191319493445	13.427937179728245	21.443740573927734	
25.35	-3.963001854555793	-3.619192887850207	22.377487118981307	9.562713886622559	13.87527071203793	22.1488308051597	
25.36	-3.9395425167902856	-3.8129248577857804	21.93342986836313	9.985945346255505	14.272200643667585	22.933979342547662	
25.37	-3.9374442094513586	-4.021021563619752	21.508401433245645	10.403469946253134	14.604901154857949	23.794450527578842	
25.38	-3.9560588507083003	-4.243870884427075	21.10327222002983	10.809073486305893	14.859233669490271	24.722511431142692	
25.39	-3.9948446949376724	-4.482033893535841	20.71901970763312	11.19580379755448	15.021371398663234	25.707161764487054	
25.400000000000002	-4.0533724403613105	-4.736211601168281	20.35675124990023	11.556090259284266	15.078583689141647	26.734005891984697	
25.41	-4.1313258115298845	-5.007212190780761	20.017725882846662	11.88196420504212	15.020195961661962	27.785285509934692	
25.42	-4.228499355709522	-5.295917730283505	19.703376718318122	12.165381898584588	14.838529759016472	28.840350863830665	
25.43	-4.344793218179044	-5.6032491582927735	19.415333827860906	12.398523155865245	14.529825607091551	29.876270839841627	
25.44	-4.480205008656686	-5.930128480324852	19.1554479794969	12.574114927791143	14.095000607818422	30.86870167367998	
25.45	-4.634818842604881	-6.2774371123660835	18.925815568275276	12.685856983969583	13.540092490939127	31.79316208019661	
25.46	-4.808790638683823	-6.6459680341943494	18.72880218187733	12.729002966165147	12.876251726726224	32.62681301830727	
25.47	-5.002330914398234	-7.036368823719763	18.567063497938445	12.700534938945932	12.119410322274389	33.34954704797008	
25.48	-5.215681756485511	-7.449078292038648	18.443565672783247	12.59936887228499	11.289482559298119	33.94512979077689	
25.490000000000002	-5.449090628898181	-7.884249150268655	18.361598388835503	12.42656852696536	10.409114580862834	34.40233863501634	
25.5	-5.70277882415758	-8.341658137453718	18.324780741122556	12.185312828066685	9.502268928431675	34.71541812004602	
25.51	-5.976903285848455	-8.820603382829628	18.337054989602226	11.880797356315599	8.59274297888356	34.88417356149887	
25.52	-6.271511389335697	-9.319788114816761	18.402662738684075	11.5198822890863	7.702729272484867	34.91347273383933	
25.53	-6.586488267787795	-9.837189829112534	18.52609810531729	11.110732107340029	6.8516722951709825	34.812456887265	
25.54	-6.921496270586245	-10.369914028246612	18.712032437017136	10.662442379793399	6.055484848290515	34.593570755451815	
25.55	-7.275905982119399	-10.914033629170756	18.96520481774013	10.184558675147837	5.3261232133510426	34.27137037343461	
25.560000000000002	-7.648719266071317	-11.464449061291306	19.290257200180474	9.686658504355341	4.671535500413772	33.861432452491975	
25.57	-8.038483483205098	-12.01473631888254	19.69152934142967	9.177956993201274	4.095889014026898	33.3793843829861	
25.580000000000002	-8.443204325149495	-12.55702708611915	20.172783053314273	8.667038998054707	3.6000877100325104	32.840130177929886	
25.59	-8.860258492399167	-13.081943547114317	20.73684974538631	8.161630535559722	3.1823636939872273	32.257313175643645	
25.6	-9.28630448389408	-13.578581803051204	21.385245110850576	7.668436053007601	2.838893813949212	31.64298729385209	
25.61	-9.717205528066916	-14.034589621948925	22.117742796673042	7.193088708435345	2.5644446147045805	31.007481344818586	
25.62	-10.14797952749852	-14.436385635384848	22.931896286320367	6.740142433601201	2.352924482545466	30.35940653636853	
25.63	-10.572790764332936	-14.769566968731333	23.822498338170796	6.31311892940081	2.1978576040790285	29.705763463670515	
25.64	-10.984970238573782	-15.0194543267931	24.78114642547916	5.9145845743994325	2.0927505073655457	29.05212097690064	
25.650000000000002	-11.377097637619345	-15.171754081039094	25.79606295429869	5.546253120247822	2.031362552103695	28.402821617812844	
25.66	-11.741122052581698	-15.21349698998536	26.85179907830396	5.209106327615521	2.0079072703523773	27.76118412697003	
25.67	-12.068680310838804	-15.134022157832485	27.929526929968773	4.903509214863548	2.017166307613854	27.129706706946898	
25.68	-12.351384451882463	-14.926002568518946	29.00746249272607	4.629324468342587	2.0545543741197827	26.510244695864166	
25.69	-12.581094668702022	-14.58638453116091	30.061492802673616	4.386025629354986	2.1161398508374982	25.9041632413767	
25.7	-12.750282112631101	-14.11711982455289	31.0661817149191	4.172799406810903	2.19863419462854	25.312465374289793	
25.71	-12.852585959591234	-13.525569328400287	31.996328469681742	3.988624710460337	2.299361931656801	24.735897469659033	
25.72	-12.883497713757128	-12.824463968190797	32.82895192757414	3.832347229194924	2.41621740302199	24.17503162809112	
25.73	-12.840164855721795	-12.03139573079297	33.54384287090432	3.7027542528748287	2.547612615306285	23.630329903094243	
25.740000000000002	-12.721899226376129	-11.167844713790448	34.12526729819902	3.598619405668033	2.692425093004651	23.102196160093047	
25.75	-12.530255400654463	-10.257821948554717	34.56284947942839	3.518747997097919	2.8499447653337353	22.591015945032957	
25.76	-12.268999543720632	-9.326338406072317	34.851994352399096	3.4620098049062316	3.019824007990898	22.09718805325783	
25.77	-11.943945387124385	-8.397837831575583	34.99384082843961	3.4273640111820005	3.2020309832037515	21.621150061275763	
25.78	-11.562520982520414	-7.494717584571314	34.99459020969528	3.413879304675463	3.396806587731946	21.163400487543655	
25.79	-11.13346936898508	-6.636259804980174	34.864705608182256	3.4207506892793824	3.604625512058807	20.72451976659177	
25.8	-10.666352416124518	-5.837874963701196	34.61774433262502	3.4473032369245162	3.826162635332639	20.305187955485277	
25.810000000000002	-10.171093044747355	-5.110791532660226	34.26914946322437	3.4929987650297543	4.062260912945647	19.906203993985137	
25.82	-9.657527864101176	-4.462083062205185	33.835127216460855	3.5574377800355794	4.313902368462172	19.528505748506483	
25.830000000000002	-9.135027321231279	-3.8950047159789474	33.33167942333402	3.6403577862098557	4.582180708293322	19.173191177791974	
25.84	-8.61225098428416	-3.409606447479113	32.77386210108163	3.741629419423607	4.868273984854504	18.84154103994697	
25.85	-8.096888339615068	-3.0033181270778235	32.17529097534664	3.8612503576494674	5.173416278977377	18.535043599286077	
25.86	-7.595557030521876	-2.6716549792526223	31.547859735699237	3.999337247672538	5.498867334626121	18.255421893546238	
25.87	-7.1137514635805665	-2.4088490563185916	30.901651417328328	4.156114842782671	5.845878492899679	18.004662862389534	
25.88	-6.655856254088336	-2.2084076877242333	30.244982311955873	4.331904007602538	6.215650792923465	17.785046799822073	
25.89	-6.225206143474516	-2.063574793610152	29.584542794725515	4.5271039208157235	6.609288124132244	17.59917832334955	
25.900000000000002	-5.824173645584344	-1.9676732891988309	28.925602073980347	4.7421732452959215	7.027738687727792	17.45001729370044	
25.91	-5.454286841895151	-1.9143705675178415	28.272218554262153	4.977607517035469	7.471723716418264	17.340907905980643	
25.92	-5.1163509311242965	-1.8978496201469393	27.6274589623354	5.233909787571602	7.941652225760832	17.275601864832073	
25.93	-4.810568033239951	-1.9129105865261744	26.993601686960833	5.511554456924695	8.437519367831834	17.258272024419618	
25.94	-4.536656780637729	-1.955020342972043	26.37231408492337	5.810944234093933	8.958785957949079	17.29351287408208	
25.95	-4.293967809204911	-2.020320947734023	25.764803149224896	6.132360162150756	9.504236745161649	17.386324250484247	
25.96	-4.081581704338986	-2.105610054474175	25.17194088260012	6.475904644976447	10.071814997233348	17.542074657106422	
25.97	-3.898382386123284	-2.2083048290437755	24.59436559204191	6.841430458054405	10.658439195940959	17.766425053096604	
25.98	-3.743147289107585	-2.3263915768488608	24.03255891209377	7.228451388038358	11.259816822571869	18.06518203279485	
25.990000000000002	-3.614603971595118	-2.458372565846717	23.48690822564273	7.636055320818898	11.870228392991649	18.44414322152779	
26.0	-3.511481234015378	-2.6032107119298806	22.957754454946883	8.062799418311414	12.482339967775829	18.90881923689871	
26.01	-3.4325507383775626	-2.760276012233168	22.44542922184592	8.506597838984737	13.087028717368193	19.46409449574479	
26.02	-3.3766579105211303	-2.9292953694067045	21.950283925563035	8.96460649714933	13.673253333819597	20.113826107919763	
26.03	-3.3427461220543746	-3.1103060753797447	21.472713481830557	9.433112674648054	14.228013931225863	20.86035640567112	
26.04	-3.3298774324426916	-3.3036133163318953	21.013177552645676	9.907437309206127	14.736446075268088	21.703914659885132	
26.05	-3.337245525032087	-3.5097530189036004	20.57221970194625	10.381857454454938	15.1820922744909	22.641888203912014	
26.060000000000002	-3.36417895738465	-3.729459145248043	20.15048416400956	10.84957489260354	15.547346343210918	23.668241726943833	
26.07	-3.410149226256053	-3.9636327916478225	19.74873514372676	11.302738957710282	15.814144751383056	24.772996330988374	
26.080000000000002	-3.474770919594413	-4.213315039187261	19.367876247241803	11.73254764039608	15.964936881522355	25.941711988964332	
26.09	-3.5578000741856157	-4.479661023236619	19.008971508909575	12.129488089919446	15.983891181705557	27.155379861569234	
26.1	-3.6591302226977094	-4.7639142448241305	18.673268262226586	12.483570401914914	15.85819323806339	28.390548988097873	
26.11	-3.7787865068813433	-5.067380077653436	18.362222490874164	12.78466428166408	15.579370996607723	29.619883477768298	
26.12	-3.9169179724336964	-5.3913973833057645	18.077527105243387	13.023078686506695	15.144604089167244	30.813351440292916	
26.13	-4.07378711878381	-5.737305347600257	17.82114146046562	13.190247259273447	14.557770860992402	31.93993720938202	
26.14	-4.249757746855057	-6.106404343308578	17.59532294312673	13.27896828302078	13.829663758108136	32.96919003268482	
26.150000000000002	-4.445278213815142	-6.499910086291123	17.402659949563482	13.28412205501908	12.977936734157545	33.87346883084359	
26.16	-4.660864016106848	-6.9188963442700935	17.24610624362611	13.203028293630588	12.026179376328736	34.62981854222826	
26.17	-4.89707486225389	-7.364225153276756	17.129012896508648	13.035766645356185	11.002510729531664	35.22155599561126	
26.18	-5.15448557243099	-7.8364620596111205	17.05515488035479	12.78520619197405	9.937569245926953	35.63924842431302	
26.19	-5.433650636994312	-8.335773797282503	17.028749587107967	12.456835663290972	8.862297172959208	35.880974785108656	
26.2	-5.7350622661636725	-8.86180581089063	17.05446454407655	12.058533177355983	7.805993067616635	35.95194432984537	
26.21	-6.059101763053549	-9.413537033917203	17.137411597683105	11.60003854360554	6.7944892972318325	35.863424513764535	
26.22	-6.4059818382086675	-9.989110282204374	17.283120351124165	11.092393505108868	5.848908744474421	35.6313066954224	
26.23	-6.77566671682733	-10.585647252729585	17.497445455087917	10.547332693183483	4.984942987207347	35.27449974678413	
26.240000000000002	-7.167793023787589	-11.199036302873843	17.786469479428337	9.976700448138407	4.212835011366407	34.81325633766342	
26.25	-7.581572795505235	-11.823717660861337	18.156319734467633	9.39193056090197	3.537683237960627	34.267811928637194	
26.26	-8.015683780599943	-12.452467819956468	18.612903789700326	8.803626572864614	2.960123325440861	33.657286350616126	
26.27	-8.468152265977984	-13.076198266144171	19.16158853910412	8.221268369611327	2.4772214081037167	32.998926542386286	
26.28	-8.936232430010605	-13.683805312945752	19.806796154454837	7.65301794260919	2.0833953285959916	32.307682528480996	
26.29	-9.416286565783057	-14.262108187814448	20.55148954165462	7.105625980378148	1.7713026046810976	31.596053558413672	
26.3	-9.90367051739913	-14.795912514568807	21.396519915093997	6.584461483399556	1.5326070682667483	30.874174879186018	
26.310000000000002	-10.392635352046122	-15.268234851624447	22.339873833290962	6.093567667778717	1.3586102737833061	30.15000969701048	
26.32	-10.876305944231543	-15.66074836869094	23.376158188133868	5.635776614247922	1.2407374028611737	29.429627111836517	
26.330000000000002	-11.346663364400532	-15.95447880821875	24.495842866009024	5.212854716367083	1.1708767328163328	28.717519333447527	
26.34	-11.794679758407307	-16.13081385772523	25.68479219501027	4.82566058409863	1.1416038635489099	28.01690483349161	
26.35	-12.210495668547617	-16.172727413555698	26.924019573695148	4.4743132105927295	1.146309694686729	27.330007788965677	
26.36	-12.583649465123328	-16.06612991615318	28.189761218536322	4.158333509294806	1.1792523777969866	26.65830122733465	
26.37	-12.903497297090228	-15.801345758373916	29.454062536218355	3.8767732359797695	1.2355560535118253	26.002706502711018	
26.38	-13.159893048606017	-15.374651174216998	30.686009340110292	3.628363624826173	1.311177052358823	25.36375505138319	
26.39	-13.34356030665299	-14.789142446492377	31.85317447898246	3.4116082028927552	1.4028442052305055	24.741713839435832	
26.400000000000002	-13.446747955492844	-14.055331202462483	32.923628006408926	3.2248778947874754	1.507988469626141	24.136680858159114	
26.41	-13.463792318073237	-13.19098954161738	33.8681224745267	3.066485753701385	1.6246679127466745	23.54865558215215	
26.42	-13.391597559783246	-12.22034129544393	34.66215356912589	2.9347481310138064	1.7514925380569735	22.97759036430876	
26.43	-13.229950777614954	-11.172557192745302	35.28767773558133	2.8280355348473485	1.8875529231937873	22.42342870779522	
26.44	-12.981517573745888	-10.079487279805571	35.73422469567631	2.744808171660295	2.032355536968134	21.88613158129229	
26.45	-12.651832610485137	-8.973604938211421	35.99925404574101	2.683643275160937	2.1857642374743893	21.365696828606463	
26.46	-12.248920487801952	-7.88567048324091	36.0877515739208	2.6432567745849838	2.34794885828335	20.862174671362588	
26.47	-11.782802534132651	-6.842879233536479	36.01113963452247	2.6225169889598177	2.5193413506371414	20.37568019856074	
26.48	-11.264909465271545	-5.867456252001632	35.78581229068864	2.6204521920435746	2.700598916517877	19.90640455760449	
26.490000000000002	-10.707432774644603	-4.9759433736370635	35.43137334639363	2.636254277657211	2.892573053610792	19.454625996388046	
26.5	-10.122685677812928	-4.179155268237365	34.96885729305917	2.669281118083874	3.09628339943037	19.02072205535435	
26.51	-9.522576989267879	-3.4824373019257746	34.41934573122682	2.719058828026551	3.3128956130996694	18.605183920159817	
26.52	-8.918157906208059	-2.886465422057583	33.80273700616285	2.785273919774894	3.543705062917789	18.208631341028564	
26.53	-8.319310929428692	-2.388159416221209	33.13696560764364	2.8677712639412927	3.790120471968865	17.83183099083089	
26.54	-7.734529592672651	-1.9816660764190948	32.43754024896389	2.9665493660847937	4.053649843700608	17.475717872370527	
26.55	-7.170839531478281	-1.6592973990836255	31.717397320568487	3.0817540910268804	4.335886667772531	17.141419821308244	
26.560000000000002	-6.633838670805755	-1.4123391062226818	30.986999006965334	3.213672158561845	4.638494293735038	16.830285308989772	
26.57	-6.1277203161804845	-1.2317149829238376	30.254515816310498	3.362723605889868	4.963187629157572	16.543915097334345	
26.580000000000002	-5.655423570797462	-1.1084893166280798	29.526146478549382	3.529452726593363	5.311711255611028	16.284198382932733	
26.59	-5.2187750278387375	-1.0342212210877926	28.806443812384153	3.7145158969020438	5.685812451503763	16.053353006892007	
26.6	-4.818662911454662	-1.0011959131957382	28.098637051058372	3.918675202105701	6.087199336936333	15.85396851417093	
26.61	-4.45520346725177	-1.0025531709481084	27.404927422257803	4.142775619932913	6.517496210517792	15.689051352919037	
26.62	-4.127877458970725	-1.0323348665384535	26.726741138181417	4.387726212145203	6.978181229974654	15.562073562369667	
26.63	-3.8357013565275873	-1.085485620518881	26.0649392451136	4.654483440590124	7.470502850162894	15.47702417369732	
26.64	-3.5773449336403496	-1.1578110978879508	25.419985442172106	4.9440203543921815	7.995377735115529	15.438455447806625	
26.650000000000002	-3.3512444209543846	-1.2459151545642664	24.79207599272768	5.2572834559731785	8.553265298200158	15.451518735934659	
26.66	-3.1556970346306796	-1.3471252938563116	24.181237413060394	5.595139215968549	9.144013969036429	15.52198478866905	
26.67	-2.988939132905066	-1.4594131888076554	23.587398326206102	5.958312207103303	9.766674285817839	15.6562433389861	
26.68	-2.8492106319728405	-1.5813163224459377	23.01044232543714	6.347316827090487	10.419273911681255	15.861276784911704	
26.69	-2.7348040254193364	-1.71186433243806	22.45024450789949	6.762384580619693	11.098549673775446	16.144602797409554	
26.7	-2.644102157135527	-1.8505113047247588	21.90669740699699	7.203364803217079	11.799648263267075	16.514151858072697	
26.71	-2.575608372200282	-1.997075100099437	21.379729922682774	7.669540395252882	12.51585398688284	16.977974227138557	
26.72	-2.527967648874718	-2.1516847252148024	20.869321291114552	8.159531374606468	13.238235748987663	17.543979281638595	
26.73	-2.4999791540674474	-2.3147358576785946	20.37551204155541	8.671126883328306	13.955367065294528	18.219452579067152	
26.740000000000002	-2.490603496263044	-2.4868533388235425	19.898413470981534	9.201112893674892	14.653090165389958	19.010454624784828	
26.75	-2.4989682123706833	-2.668859422619044	19.43821727972707	9.745101704456145	15.314381957253158	19.921109863683412	
26.76	-2.52437456124274	-2.861746698777962	18.995206929390363	10.297376744812375	15.919413266028041	20.952748009537324	
26.77	-2.5662919821276295	-3.066659016001776	18.569769083650826	10.850767593982672	16.445892291902236	22.102860746367238	
26.78	-2.6243533557476444	-3.284874935622161	18.162406902418326	11.396575619430672	16.869738330854194	23.3639933704858	
26.79	-2.6983551549978135	-3.51779267227285	17.773757052821765	11.924605784355254	17.16607583509127	24.723016065292605	
26.8	-2.788251481215367	-3.766918665509638	17.4046088845727	12.423279606631514	17.310740097789687	26.160263241751796	
26.810000000000002	-2.894148952299816	-4.033856126729405	17.05592678409779	12.879993263318703	17.282172352747978	27.649355323951724	
26.82	-3.0163009822919866	-4.320293112525982	16.728876127534026	13.281500982357905	17.063504753213564	29.157465537724235	
26.830000000000002	-3.1551011238237043	-4.627989402934562	16.424853501451345	13.614428763784407	16.644650508411917	30.646286923513102	
26.84	-3.3110746629553995	-4.958760796481672	16.145521149389992	13.866156267898699	16.02428351652264	32.074067422655574	
26.85	-3.484873786281758	-5.314455142470376	15.892845793895964	14.02577986215227	15.211234306736015	33.398407258063905	
26.86	-3.677263163402545	-5.696924907873707	15.66914030259733	14.084607427739492	14.224644769793576	34.57894946645178	
26.87	-3.889108411753495	-6.107988879425485	15.477111606656061	14.037099870726466	13.093345653148097	35.580839929804014	
26.88	-4.121364880583064	-6.549380573340193	15.319913753223355	13.881368120641309	11.853957573712023	36.377492614206766	
26.89	-4.375057477794742	-7.022681629284147	15.201200951026573	13.61949482988825	10.548173108494488	36.95263398487131	
26.900000000000002	-4.651252548913879	-7.529235830205025	15.125178659444908	13.257344734997911	9.219209853486133	37.30111260293028	
26.91	-4.951022900418206	-8.070039377853595	15.09665080486956	12.804304539967001	7.908590166554463	37.428608472702834	
26.92	-5.275407059668687	-8.645603053826477	15.121061208146706	12.272595183792543	6.653127068137454	37.35015451656418	
26.93	-5.625363863676668	-9.255781895957806	15.20452730690035	11.676446871480632	5.482793551845429	37.08788859357623	
26.94	-6.001722197185266	-9.8995680353853	15.35386296154354	11.03119218506019	4.419485072510556	36.66848195697704	
26.95	-6.405079200466913	-10.57484568259446	15.57652479024019	10.352388196913576	3.4769149969351214	36.12049160648118	
26.96	-6.835700887951057	-11.278105406864336	15.880525654359008	9.655035400335246	2.661174503426078	35.47215448072767	
26.97	-7.293418791640661	-12.004125479356915	16.27430519849694	8.952956212185471	1.9718582983112136	34.74969623421932	
26.98	-7.777484720649056	-12.745628643494639	16.766461338294203	8.258370000082788	1.403516916294684	33.97622586909876	
26.990000000000002	-8.286413784081734	-13.492927501568902	17.365395643948613	7.5816251302388	0.9471304245775536	33.17118424885021	
27.0	-8.817813369256886	-14.23360280250551	18.07883222460166	6.931102107972174	0.591476505904366	32.35024609406276	
27.01	-9.368200037714498	-14.952261188702838	18.913166782782795	6.313276480102776	0.32426481415862035	31.525567882181363	
27.02	-9.932806301463168	-15.630418959858353	19.872602508095316	5.732814324172232	0.13304357036048187	30.706176205236574	
27.03	-10.50539587115051	-16.246576230105493	20.958107899991084	5.192775905484835	0.005837946660391946	29.898487273736404	
27.04	-11.078166083655335	-16.77664210550341	22.166476476126324	4.6948291113466585	-0.06842626797616491	29.10682154926379	
27.05	-11.641656286119847	-17.194691467045335	23.489121117499415	4.239493293839368	-0.09967578702968272	28.333885419724965	
27.060000000000002	-12.184826575166891	-17.474242508206583	24.91109925203208	3.8263601550026567	-0.0965827447369088	27.581190538546338	
27.07	-12.695194231196007	-17.58991229287767	26.410402568921313	3.454281656749767	-0.06655741443956983	26.849394727732633	
27.080000000000002	-13.15912994809493	-17.519453314433353	27.957743034473882	3.121588054877367	-0.015797536291882422	26.138577387065588	
27.09	-13.562492317138851	-17.24624993049055	29.51708932637805	2.8262324424912064	0.05061616233206423	25.448444353389828	
27.1	-13.891291944210005	-16.761615318685315	31.047021706784424	2.5659307412559826	0.1286067935638753	24.77847947324253	
27.11	-14.132458929239144	-16.066652566902754	32.502946256301804	2.3382729076214863	0.21498044257448645	24.12805087919713	
27.12	-14.274806746366602	-15.173472858687344	33.84015117285615	2.1408141746830913	0.3073061145397284	23.496483644659563	
27.13	-14.309915800160582	-14.105332849782053	35.01721181529377	1.971145352503619	0.40380338151537465	22.883106577279815	
27.14	-14.232903016105519	-12.895576795977643	35.999365481583396	1.8269446364277886	0.5032399387206318	22.287279964645272	
27.150000000000002	-14.042864092507937	-11.584934992811458	36.76150335972071	1.706018447209975	0.6048400713607165	21.708411611377763	
27.16	-13.7431232414185	-10.218534983600382	37.28989611289835	1.606328704975165	0.7082055979205759	21.14596416723004	
27.17	-13.34103896769447	-8.842064593445567	37.582788847170086	1.5260084798575124	0.8132493094593903	20.5994572269175	
27.18	-12.847473095288976	-7.498215783835641	37.64956461711584	1.463372118960825	0.9201385222651489	20.068466573058174	
27.19	-12.276082521084996	-6.223682856143186	37.508969397317266	1.4169246129469282	1.0292468977068014	19.552622778835474	
27.2	-11.64234994278579	-5.047225349777995	37.18642080513068	1.385356328309379	1.1411194403656921	19.051608693699546	
27.21	-10.962550495555657	-3.988875400390222	36.71102789810078	1.3675410197372297	1.2564426671465874	18.5651578078377	
27.22	-10.252927166068853	-3.059951543890212	36.11310135911507	1.3625313879867857	1.376022137538349	18.093053632463835	
27.23	-9.528870236564154	-2.2640505742056964	35.42182288460462	1.3695520892578232	1.5007664404310779	17.635130108125527	
27.240000000000002	-8.804333863599346	-1.598425256337673	34.66368335883333	1.3879926137249945	1.6316760208584633	17.191273390295784	
27.25	-8.09140629934869	-1.0555704518162337	33.861516144367286	1.4173999047322563	1.7698365189992673	16.761425180132264	
27.26	-7.40017473771596	-0.6248094355023842	33.03415755362316	1.4574710966180597	1.9164159263755234	16.345587735234528	
27.27	-6.738656731488641	-0.29365949562568217	32.19649353092113	1.508046851872228	2.072664539008844	15.943830645742564	
27.28	-6.112864813690215	-0.04895255518002639	31.359791223376334	1.5691062829333582	2.2399167444161727	15.556299438783777	
27.29	-5.526988904694225	0.12232260946829976	30.532216403969496	1.6407610444206167	2.4195960071821383	15.18322669153476	
27.3	-4.983617881453583	0.23243872821941358	29.71939097209858	1.723250853368441	2.6132209743512558	14.824945596062914	
27.310000000000002	-4.483982964498414	0.2925691623361424	28.924942130498934	1.8169413255066948	2.8224112307994362	14.481906108031753	
27.32	-4.028182597499496	0.31260931385695534	28.15099083024347	1.9223229090703209	3.048893109615638	14.154694383233766	
27.330000000000002	-3.615438585106941	0.30110763395851836	27.398569627068326	2.040009677120074	3.2945059840239823	13.844056212715346	
27.34	-3.244295119484473	0.2652968500350555	26.66795583019702	2.170736739355596	3.5612094673762122	13.550925167257788	
27.35	-2.912807053137822	0.211175180696404	25.958929850430202	2.315356810537545	3.8510897867018676	13.276455650967595	
27.36	-2.6186990593750377	0.14361986268320343	25.270966938283877	2.4748496278989243	4.166352879736621	13.022061066322864	
27.37	-2.3594970363628125	0.06651439228058048	24.603374850480503	2.650314842666649	4.509325040855224	12.789458699758459	
27.38	-2.132635561931128	-0.017121715118758624	23.955387661583973	2.8429711089877223	4.882442531598445	12.580722190476502	
27.39	-1.9355424863638915	-0.1050082243772534	23.32622768536705	3.05415966643855	5.288231596002887	12.39834400865503	
27.400000000000002	-1.7657058366191314	-0.19548845542274484	22.71514358889892	3.2853394051613023	5.729278848222422	12.24530468379007	
27.41	-1.6207202924018946	-0.287426720047982	22.12143165004104	3.538075403631661	6.208186530972823	12.125149369275196	
27.42	-1.4983203344828275	-0.38011802867918176	21.54444559741687	3.8140231189037967	6.727507233447462	12.042072479725773	
27.43	-1.3964092361217884	-0.4732081336808967	20.983600290677387	4.114910409177863	7.28965265735101	12.001011137554135	
27.44	-1.3130712162567832	-0.5666285985145378	20.43837048290961	4.442519568538751	7.896771019704522	12.007748165301027	
27.45	-1.2465757247346039	-0.6605428054140525	19.908286957480644	4.798667370874483	8.55058728471587	12.069022948404704	
27.46	-1.1953826051076326	-0.7553000755788144	19.392932834053852	5.185119889143019	9.252189257618952	12.192605270618643	
27.47	-1.1581391399672016	-0.8514001808071059	18.891939412080493	5.603532013999664	10.001755135829644	12.387373332874906	
27.48	-1.1336747091427348	-0.9494655210569856	18.404982717123385	6.05536336832307	10.798219942809421	12.663360903806598	
27.490000000000002	-1.1209942013483198	-1.0502198436275036	17.931780979619532	6.541759025873332	11.638857133830598	13.031739415100049	
27.5	-1.119271118431646	-1.1544725294710503	17.47209330573743	7.0633978599566785	12.51878241162462	13.504715262946194	
27.51	-1.1278377114988882	-1.2631089815056715	17.025719446155502	7.620303613293862	13.430391209908358	14.095296701823948	
27.52	-1.1461777998273028	-1.3770838806007193	16.592500881623923	8.211619727904255	14.362741518553326	14.816886556345818	
27.53	-1.1739180966272607	-1.4974191763445295	16.1723232756012	8.835348968969754	15.30089373739023	15.682656974878235	
27.54	-1.2108210572188893	-1.6252044632783136	15.7651202593359	9.488053993672628	16.225291782480674	16.704640809804754	
27.55	-1.256779267585019	-1.7615993229595945	15.370878662745763	10.164529589425833	17.11134970274555	17.89248049854538	
27.560000000000002	-1.311810199932484	-1.9078381749172983	14.989645426460255	10.85748695603239	17.929247829987524	19.251857376595314	
27.57	-1.3760502098201222	-2.0652381397711976	14.62153641374458	11.557272331844509	18.644253687055144	20.782580354976098	
27.580000000000002	-1.44975135477718	-2.23520680624491	14.266747052930688	12.251643866467745	19.217598169596368	22.476575911103208	
27.59	-1.5332821550400775	-2.4192496100454424	13.925566064057142	12.92571831311831	19.608244569751655	24.31587894086568	
27.6	-1.6271239233230363	-2.618980468914737	13.59839025500481	13.562176725339242	19.77578434693673	26.270831284905487	
27.61	-1.7318710481154298	-2.8361314374051694	13.28574455284962	14.141663481076078	19.683874587107958	28.2994565798145	
27.62	-1.848232262213106	-3.0725623968802775	12.988305421756678	14.643572687068358	19.304649458132154	30.347823184807645	
27.63	-1.9770324888109485	-3.3302696692307032	12.706928033374702	15.047287646506406	18.623075494348665	32.35249649531593	
27.64	-2.119215065383878	-3.6113926427613303	12.442678390852775	15.333471632310241	17.64085668268992	34.244299116617036	
27.650000000000002	-2.2758441455810208	-3.9182174987005056	12.196871607608323	15.485534669363236	16.37884841659603	35.95365893009423	
27.66	-2.448107079360125	-4.253177126786982	11.971117541969273	15.491562999313539	14.876798926101142	37.41810162584974	
27.67	-2.6373165715878883	-4.618846318387382	11.76737498881719	15.34534842855121	13.190992230774059	38.5880232294869	
27.68	-2.844912419331467	-5.017931325596235	11.588015629357555	15.047143698915228	11.38928626339256	39.43157647422146	
27.69	-3.0724608000925073	-5.453250475573348	11.435897418184224	14.603888137963445	9.544331899153356	39.93754865403992	
27.7	-3.321650862623852	-5.927685178451407	11.31444312385043	14.028782084667156	7.726532239342647	40.11527666732189	
27.71	-3.5942852252769777	-6.4441292624338615	11.227735907015724	13.339997257348376	5.9976772722021	39.99160063271829	
27.72	-3.892263972043466	-7.005409174472777	11.180623112349862	12.55925393056157	4.406490022228206	39.60629813352122	
27.73	-4.217574705602018	-7.6141686542730875	11.178835009148395	11.710113404955766	2.986410706010119	39.006536885721815	
27.740000000000002	-4.572257985340104	-8.272714098032775	11.229103191249306	10.816324060839015	1.755584357990772	38.24152386050795	
27.75	-4.9583513775029715	-8.982808776864328	11.339271985945087	9.9003846082287	0.7185028987852586	37.35813055093976	
27.76	-5.377817193180107	-9.745404392905625	11.518397040762032	8.98257911938114	-0.13113200030404115	36.39790871757824	
27.77	-5.832458989838441	-10.560298456126977	11.776825256976998	8.080233962945133	-0.8074122481490278	35.39544417473676	
27.78	-6.323831912116829	-11.425705964850643	12.126250238744172	7.207439780558024	-1.3292094105474486	34.37791412391738	
27.79	-6.853109376802937	-12.33773436955888	12.579689743348474	6.375026507077052	-1.7176728009849014	33.365476403798404	
27.8	-7.420811429050555	-13.289763325152181	13.15122971318186	5.590754117249658	-1.9943088871334882	32.3721689034075	
27.810000000000002	-8.02663262855509	-14.271738650135022	13.85575319907995	4.8596359405630505	-2.1796700974790424	31.407031983078657	
27.82	-8.66914058018359	-15.269418759141754	14.708326333555554	4.184340857117815	-2.2925215280465068	30.475248716255997	
27.830000000000002	-9.345447623248715	-16.26361086247911	15.723321833583467	3.5656017168333647	-2.349432722109712	29.57918161258214	
27.84	-10.050855554202384	-17.22952191070029	16.913205161399166	3.0026213677110283	-2.364644391799313	28.71924342988802	
27.85	-10.77847384466871	-18.1363769889986	18.286870985755176	2.493445417546794	-2.350127613674243	27.89458858291067	
27.86	-11.518826977789049	-18.947463624346465	19.847475362980266	2.0352604077361334	-2.31575776830097	27.103626693186474	
27.87	-12.259598909303925	-19.620873938859603	21.5902100706344	1.624682210645836	-2.269543121453629	26.344396009745264	
27.88	-12.985462541221304	-20.111170771836978	23.499808826462214	1.2579681939152743	-2.2178766226337197	25.614814036913717	
27.89	-13.678200525687089	-20.372242098664	25.548376258421925	0.9311970901495306	-2.1657858573196807	24.912839196700986	
27.900000000000002	-14.317021508312953	-20.36113868742713	27.69399202302234	0.6403998487157665	-2.117163838693078	24.23656521035045	
27.91	-14.879320541022096	-20.042903291133506	29.880698479746183	0.3816571697265738	-2.0749780863976426	23.584268657092814	
27.92	-15.342061490438832	-19.396149831307174	32.040479547088644	0.15118625680348646	-2.0414594183729573	22.954429941385442	
27.93	-15.683112020927611	-18.41752330136983	34.09729056975707	-0.05461546831175218	-2.018258389790926	22.345731774379896	
27.94	-15.883162615106379	-17.125100114967225	35.973312293861724	-0.2391453799243593	-2.0065793531771416	21.75704580676896	
27.95	-15.927544701016007	-15.559130707964629	37.59644973524155	-0.4055716518056224	-2.0072966469975477	21.187417552035388	
27.96	-15.807832395266622	-13.779818649162173	38.90790848664344	-0.5568304901189584	-2.02104868100527	20.636047816704032	
27.97	-15.522825182847221	-11.861451224894264	39.86863734079899	-0.6956313443672532	-2.0483156672686333	20.102275339981116	
27.98	-15.078942262407526	-9.885219053816032	40.4628052551897	-0.8244645980658742	-2.089485071329899	19.585561806955123	
27.990000000000002	-14.489671810725316	-7.93065326930417	40.698101958894476	-0.9456160646396032	-2.1449040458647004	19.085479779815127	
28.0	-13.774405607533245	-6.06807801972246	40.60284791274738	-1.0611870622005044	-2.214920965894249	18.601703631924444	
28.01	-12.956753555905097	-4.3530805068814535	40.220735645157575	-1.173112357728516	-2.2999206098430873	18.134004026376434	
28.02	-12.062453550313423	-2.823916313831312	39.60410351449598	-1.283181372626211	-2.400351614819626	17.68224551816443	
28.03	-11.117623180822754	-1.5012266683141942	38.807975616609575	-1.3930588408745765	-2.5167491013263223	17.246387479106286	
28.04	-10.147090815539338	-0.39010543207760673	37.884775303393596	-1.5043059272262704	-2.6497524613742707	16.826488037616187	
28.05	-9.173170491168325	0.5167277980971736	36.88080678150758	-1.618400978385829	-2.8001195165405726	16.422711034130725	
28.060000000000002	-8.214871775764818	1.2352898241677257	35.83434651384193	-1.736760448405115	-2.9687369204460516	16.035336521921877	
28.07	-7.287656984178188	1.7868551760752505	34.77522778745737	-1.8607529336048416	-3.1566327706487947	15.664774721297876	
28.080000000000002	-6.403314195889258	2.195119599884716	33.72526640642102	-1.991721477323773	-3.3649794923664427	15.311583038130276	
28.09	-5.5702354593432375	2.4840127027664245	32.69937535341328	-2.1310034170418115	-3.595095613792944	14.976487191018995	
28.1	-4.79379168640142	2.676227357089479	31.70688297817959	-2.2799425442087142	-3.8484498579107083	14.660407242108628	
28.11	-4.076782096015858	2.7923431033628052	30.752862643668735	-2.4398976801447536	-4.126663512056759	14.364488708424155	
28.12	-3.419894265850467	2.850411407772593	29.83931965448989	-2.6122517917856785	-4.4315070205958715	14.090138928774401	
28.13	-2.8221660927684686	2.8658438626510443	28.966185405816002	-2.7984257710410354	-4.764886746048132	13.839068861278978	
28.14	-2.2813824598053083	2.8515194215636375	28.13208731685694	-2.99990100153844	-5.128817844024461	13.613340486567555	
28.150000000000002	-1.7944279822210807	2.8180031112584816	27.334921482351604	-3.2182269155200602	-5.52539709388233	13.415421988213007	
28.16	-1.3575791201018252	2.7738226744720973	26.572256115505482	-3.454988920202026	-5.956790306284815	13.248255653332397	
28.17	-0.9667415390371664	2.72575936137563	25.841600080922433	-3.7118272336681137	-6.425161817444502	13.115322044112597	
28.18	-0.6176381408075544	2.6791304084225454	25.140570520214947	-3.990425984754243	-6.932607131310075	13.020718259094295	
28.19	-0.3059545590231818	2.638049500232178	24.466988180853797	-4.292508966605763	-7.481053720877114	12.969242937189104	
28.2	-0.02744272185827934	2.605656879422336	23.81892215092061	-4.6198115729550535	-8.072136803773535	12.966479413389544	
28.21	0.22200313415688422	2.5843206850720826	23.194702480923084	-4.9740341853591445	-8.707040244487093	13.018871419217483	
28.22	0.4462882289411971	2.5758110380692463	22.592915190947895	-5.3567828307844625	-9.386292414508727	13.133785715342231	
28.23	0.6490951528826812	2.581442071869164	22.01238346533935	-5.769502928932983	-10.109506841678577	13.319556043798972	
28.240000000000002	0.8338631040834693	2.6021949354814318	21.45214734256001	-6.213411948696492	-10.875057480007738	13.585502787237601	
28.25	1.0037850934574788	2.6388177876661745	20.911441889714922	-6.689429658382213	-11.679680855008115	13.941917785174397	
28.26	1.161814459923419	2.6919076732877403	20.38967757117834	-7.197955060665536	-12.518057453060713	14.399875748647851	
28.27	1.3106752881430102	2.761978377323388	19.886424158737153	-7.738706024670374	-13.382304923799307	14.970986144503074	
28.28	1.4528791141857376	2.849514590395183	19.40139872276771	-8.310543660983866	-14.261433720543826	15.666996196762351	
28.29	1.5907454604712659	2.955015072251946	18.934457947247108	-8.911218217727205	-15.140819471970609	16.499141047804095	
28.3	1.726422641476954	3.0790274233484083	18.485594967902824	-9.537109630150137	-16.00172388076583	17.47730710355967	
28.310000000000002	1.86191032674417	3.2221749296838977	18.054940556652486	-10.18295831927502	-16.820983603771737	18.608933105391877	
28.32	1.999081392042894	3.385177588668957	17.642768800646174	-10.841593713864562	-17.57098643237032	19.89757401741919	
28.330000000000002	2.1397039688853843	3.568867156424954	17.24950694244797	-11.503687577079809	-18.220052231435297	21.34116800837264	
28.34	2.2854630825775635	3.7741969598610132	16.875749259511387	-12.15764823756643	-18.73338400530027	22.93050843655233	
28.35	2.437981892675561	4.002246584321044	16.522275969862477	-12.789591383557708	-19.074742928769886	24.647506919493352	
28.36	2.5988351560839407	4.254226127548654	16.19007656534877	-13.38359146528747	-19.208958217942005	26.464009596830977	
28.37	2.7695674856458243	4.531470742214658	15.880377575390401	-13.922046010642628	-19.10500359471036	28.341284430325064	
28.38	2.951714413558223	4.835426860641286	15.594675521668755	-14.38636591998959	-18.739563885215674	30.23064281306629	
28.39	3.14681195605913	5.167637719446822	15.334775579456293	-14.758210666909928	-18.100963507175187	32.07564310591961	
28.400000000000002	3.356398832674799	5.5297231139447005	15.102835629786426	-15.020497537156809	-17.191955769861604	33.815467755242395	
28.41	3.5820159353731302	5.923348019775085	14.901415361210184	-15.158824831786884	-16.03156902202299	35.38973691411904	
28.42	3.825207642967002	6.350174719243624	14.73353007989034	-15.162770601754493	-14.654987567760193	36.743938272302465	
28.43	4.087529576110967	6.811793069841203	14.602708886782825	-15.027011679825447	-13.11153435728869	37.834604893159245	
28.44	4.370561521204108	7.309626592027375	14.51305679776088	-14.751887079301625	-11.460214577037748	38.63345639191497	
28.45	4.675840413784383	7.844852443997742	14.46931526321362	-14.343581456136585	-9.764404410674196	39.129571001765946	
28.46	5.004845053435967	8.418257927609181	14.476918031239821	-13.813685642171624	-8.08596528181355	39.329339722210285	
28.47	5.358964024828945	9.030069860116614	14.542039023781177	-13.178241037563287	-6.479954428823783	39.25426912869921	
28.48	5.739443375022148	9.67974399893635	14.671620239491496	-12.456516051645059	-4.990653572603334	38.93737799918291	
28.490000000000002	6.147315420502978	10.3657110165053	14.87337109173209	-11.669498291237572	-3.6496265267269346	38.418533436868024	
28.5	6.583302862676266	11.08508279467465	15.155719432547311	-10.838523067371074	-2.4753647823830187	37.740124500471	
28.51	7.047701640087444	11.833317895476187	15.527693818429562	-9.984047254748663	-1.4744482546635904	36.94332343796743	
28.52	7.540245945664504	12.603845065098387	15.998716573681023	-9.12471319268765	-0.6436815976310961	36.065370906087765	
28.53	8.059958837269075	13.387643627918855	16.578287207184136	-8.276671477841479	0.027405459706318247	35.137963318569504	
28.54	8.604979817554113	14.172808988508068	17.275525989893517	-7.453279659984165	0.5540448125232262	34.18665716942297	
28.55	9.172325426635481	14.94428313291181	18.09850023387749	-6.665061636592018	0.9540442899933217	33.2310326910818	
28.560000000000002	9.757697969440265	15.683561448211902	19.053411243689872	-5.919763415201342	1.2460521421842812	32.28526531992631	
28.57	10.355286325423046	16.36867572909713	20.143536573163516	-5.222633882873975	1.4482905755519568	31.3590104425362	
28.580000000000002	10.957581505767928	16.97443298104774	21.368044314917167	-4.576749379635833	1.5777237281581984	30.458327345611927	
28.59	11.555246735225586	17.473021925785833	22.720756143470233	-3.9833671803917374	1.6495821524474408	29.58655972503858	
28.6	12.137108483134156	17.835186395833453	24.18887792896843	-3.4422596037325364	1.6771626120379868	28.74509451196811	
28.61	12.690293356233756	18.032008515245764	25.75188223261763	-2.9520626598332234	1.6717968172455975	27.933990561330415	
28.62	13.200477108202936	18.03696436161311	27.381140214134554	-2.510556680563975	1.6429527426612784	27.152459475345587	
28.63	13.65238474184775	17.828649529527024	29.039956487650493	-2.1149194838163234	1.5983988686504171	26.399223186020656	
28.64	14.030584279580063	17.393465074574017	30.684902006649068	-1.7619362305019886	1.5444026091648222	25.67276616966091	
28.650000000000002	14.320288036353151	16.728153040556528	32.26781279716569	-1.4481692020119068	1.485936794026322	24.971505217920154	
28.66	14.508251658496398	15.84163137354302	33.73868857466395	-1.1700918284297224	1.4268799849847418	24.293895455899044	
28.67	14.584015113653008	14.755503809581171	35.049981957099675	-0.9241928267325235	1.370202551246227	23.638492311761304	
28.68	14.540912008439001	13.503174967779028	36.160843475221334	-0.7070532503023277	1.3181334851535027	23.00398187969765	
28.69	14.376416896568788	12.127755840059994	37.03992433053883	-0.5153971971748861	1.2723054355498986	22.389190323476207	
28.7	14.092695912595744	10.678363176682819	37.66844152284397	-0.34613048558599213	1.2338820038366893	21.793081091888897	
28.71	13.696515649585947	9.205941695330853	38.04116849301125	-0.19636726453421083	1.2036666625177757	21.21474583062595	
28.72	13.198820581420991	7.759023556757865	38.16598842969286	-0.06343163212415126	1.1821899676530543	20.65338983242312	
28.73	12.61376040738226	6.380022307185803	38.061759073396026	0.0551355118539637	1.1697867842846934	20.10831862545209	
28.740000000000002	11.957835964760795	5.102747548179693	37.75563382802066	0.16158256919232472	1.1666579379893185	19.578924303219893	
28.75	11.248713349456333	3.9511191907457466	37.279643624200354	0.2579578581787171	1.1729207118243175	19.064673507624462	
28.76	10.504170375100363	2.939131278791793	36.6675268058451	0.3461226469034281	1.188650307139011	18.565097230353256	
28.77	9.741150619476691	2.0717500481760025	35.95204062516664	0.4277656391531506	1.2139137165981584	18.07978264210531	
28.78	8.975128674344141	1.3465846935562173	35.16302568283259	0.5044216977716509	1.2487957285772675	17.608366872657225	
28.79	8.219568182885016	0.7556277170518457	34.32622311181438	0.5774882933078984	1.2934211943567955	17.150532649085783	
28.8	7.485698957644592	0.2871245820172388	33.462789792396656	0.6482440534454241	1.3479719348802028	16.706005590718874	
28.810000000000002	6.782448957452147	-0.07281431952101958	32.58933921629242	0.717865748400174	1.4127014139494116	16.274553189213655	
28.82	6.116528339642461	-0.33888893316475377	31.71833350494046	0.7874447892344372	1.4879469978940165	15.855985296082373	
28.830000000000002	5.492607439212206	-0.5256448015386355	30.858678461846278	0.8580047735758852	1.5741391800121363	15.450155882240457	
28.84	4.91356633805917	-0.6467886243395257	30.016377795780272	0.9305162498577075	1.6718115235934627	15.056966305725142	
28.85	4.380765599160888	-0.7147800763181674	29.195176282727367	1.0059184291068168	1.7816018482121465	14.676370022677176	
28.86	3.8943153366440444	-0.7406244935599053	28.397133298431132	1.085117531433442	1.9042753298967403	14.308379644030095	
28.87	3.4533436513181353	-0.7338106585788791	27.62310423809115	1.1690097302065152	2.040723127974694	13.953074589633095	
28.88	3.056239059161642	-0.7023503476049281	26.87312689710977	1.2585033943025223	2.191961277931542	13.610610690443668	
28.89	2.700836555040024	-0.6528789566243385	26.146713990465376	1.3545312697792733	2.3591386960966148	13.281232594819002	
28.900000000000002	2.384610403847209	-0.59078996498405	25.443069732194633	1.458056462817936	2.543550509765949	12.965289270640323	
28.91	2.104817598279382	-0.5203839361195771	24.761242556904236	1.5700760857783702	2.7466529263758366	12.663252894997235	
28.92	1.8586141335955344	-0.4450190526838912	24.100227236640368	1.691626428211781	2.970075855338801	12.375741423163618	
28.93	1.643146997873354	-0.36725341819550145	23.459030034873894	1.8237935146745017	3.2156294961533063	12.103545128596249	
28.94	1.4556213650091343	-0.2889753800529935	22.836706244446457	1.96773291118823	3.485301106401306	11.84765740568377	
28.95	1.2933571098157568	-0.21152222802736118	22.232380319103033	2.124702642189636	3.781238163243313	11.609310126979338	
28.96	1.1538288966654395	-0.13578304083219828	21.645254162325514	2.2961059170088434	4.105720091662409	11.39001445219205	
28.97	1.0346805720791017	-0.062283928822376516	21.074604713125428	2.483395153984297	4.461244702307273	11.19162360597145	
28.98	0.9337458838788577	0.008735651268273886	20.519780361400226	2.6881133170540377	4.850487576116203	11.016392044667368	
28.990000000000002	0.8490538664236482	0.0772612644146729	19.980193670201484	2.9119248879188024	5.276253505186101	10.867041179974024	
29.0	0.7788281455158854	0.1434531450710561	19.455313663311006	3.1566113884896327	5.741455260890708	10.746847470591367	
29.01	0.7214822666000756	0.20760535496897758	18.94465821195469	3.4240708573470267	6.249063352065586	10.659738498522225	
29.02	0.6756149873242548	0.2701120901181366	18.447787248870583	3.7163028851891013	6.802034562222145	10.610397795693817	
29.03	0.640000405819263	0.33144272994198287	17.96429689536289	4.035384051194854	7.403209592900441	10.604378535827319	
29.04	0.6135756276479977	0.3921234095305081	17.493814436561806	4.383438602223292	8.055170140260323	10.648226206480928	
29.05	0.5954314761856604	0.4527222698432891	17.03599452390192	4.762609216775532	8.760045732022553	10.74961037619049	
29.060000000000002	0.5848007947876768	0.5138401558916301	16.590516216062674	5.175032567731656	9.51926065445939	10.917465604959625	
29.07	0.5810481389368278	0.5761042572316839	16.15708090506884	5.622740445072723	10.333211319326164	11.162089659867046	
29.080000000000002	0.5836597107927586	0.6401650124754936	15.735411022204591	6.107507816753178	11.200850589081215	11.495178789792456	
29.09	0.5922331595832769	0.7066961588396703	15.325249432967437	6.630764916571415	12.119176341875855	11.929856545847084	
29.1	0.6064693888337704	0.7763961360879028	14.926359549967305	7.193402225966457	13.082613696032608	12.480550839818894	
29.11	0.6261663481887255	0.8499904364568556	14.538525974113355	7.795544761452696	14.082291104448291	13.16272478237843	
29.12	0.6512125474381413	0.9282362870912232	14.161555784205627	8.436276392596216	15.105249358428722	13.992381898645073	
29.13	0.6815793024325453	1.0119305609113463	13.795280627214153	9.113312582953798	16.13362480093526	14.98526836372262	
29.14	0.7173170658960546	1.1019164151808067	13.439559332995733	9.822620862130096	17.14385220037445	16.15569651007898	
29.150000000000002	0.7585545032104133	1.199089596047961	13.094281239101758	10.55802360201634	18.106096860822998	17.514949150635665	
29.16	0.8054985650470442	1.3044056770245556	12.759370433354901	11.310793194602317	18.984072290847752	19.069234922754845	
29.17	0.8584338087238522	1.4188894993636327	12.434791121877145	12.069310784367463	19.735507598580234	20.81720593765846	
29.18	0.9177192201633609	1.5436480822987209	12.120554330251366	12.818818724491134	20.31348177568331	22.74730284462863	
29.19	0.9837812227651683	1.6798879453689808	11.816726123718363	13.541358922107856	20.66883113244079	24.83526877034252	
29.2	1.057126595341292	1.828918625201506	11.523436951232249	14.216105616571285	20.75411128819569	27.04210824917636	
29.21	1.1383503702822337	1.9921614880909582	11.240893755831776	14.81999727201871	20.528455781227812	29.313476059194027	
29.22	1.2281288502502246	2.1711714418935655	10.969394136146521	15.32879737187097	19.963230239673326	31.58088716626636	
29.23	1.327228940980211	2.3676462778184337	10.709344144614755	15.718738617175559	19.047531005611855	33.76554011589586	
29.240000000000002	1.4365145442318212	2.5834397917305116	10.46127953255222	15.968313931652856	17.79262867194667	35.784146947517804	
29.25	1.5569524737310274	2.8205760970685017	10.22589116360253	16.060156545267724	16.234103965823547	37.556442140847	
29.26	1.6896184943243053	3.081263615506052	10.004055765376998	15.983180099983677	14.429815412998689	39.01472901486569	
29.27	1.8357040845678085	3.367907231483996	9.796873189091352	15.733710985729898	12.455450782876218	40.11070618895786	
29.28	1.996524522975736	3.6831170967447013	9.605711347003988	15.31611777616223	10.396756491294518	40.82051122468072	
29.29	2.1735288981494425	4.029712570994391	9.432259997464966	14.74257306777136	8.340285847883813	41.14624436137881	
29.3	2.368311770396264	4.410720156636878	9.2785944484994	14.032091133986537	6.364685486404202	41.11379035865998	
29.310000000000002	2.5826112350277786	4.829372368205016	9.147251438302682	13.208548188959425	4.533913803939751	40.76708917707872	
29.32	2.818317550153961	5.289087034660104	9.041319860369411	12.298800571836795	2.8933860989715967	40.16146003442733	
29.330000000000002	3.07746752605257	5.793431848817949	8.964541339891857	11.33052350579041	1.4691922974660923	39.35636641118962	
29.34	3.3622540880556357	6.346068484423219	8.921437232351689	10.330359648428523	0.2698087690343014	38.40937710166634	
29.35	3.675019155086927	6.950668061287162	8.91744854035284	9.322466883860665	-0.7105875499163694	37.371838952160616	
29.36	4.018226609983831	7.610787256213241	8.959086216935752	8.327679974951842	-1.4880186955075312	36.28652080401186	
29.37	4.394421025858498	8.329691916740856	9.054091559177369	7.362956123034374	-2.0849010375099954	35.18679888882733	
29.38	4.806177812746238	9.110115034724092	9.211606395881653	6.441345037865196	-2.5266823993701113	34.09711366554987	
29.39	5.256050448796685	9.953935936776908	9.442352773165956	5.572199909531552	-2.8393127066499533	33.034122655803	
29.400000000000002	5.74651353227273	10.861765912142198	9.758816113864006	4.761562170884026	-3.0475270447214644	32.008173503129925	
29.41	6.2797598304876345	11.832389556510037	10.175292766450728	4.0126527608101	-3.1738022212046246	31.024805959596787	
29.42	6.8575274952453515	12.86207743383521	10.707896970710571	3.32638286404083	-3.2378480576751008	30.086108411767952	
29.43	7.480888588502182	13.943763880032547	11.374436562444602	2.70184398777651	-3.2564767742210012	29.191844614480324	
29.44	8.149937871226234	15.066063660913713	12.194029599272394	2.1367580902621404	-3.2437093571201294	28.340334818388097	
29.45	8.863427297144824	16.212186072374113	13.186417381817243	1.627853948013338	-3.211021019630733	27.529103857548147	
29.46	9.618329487221647	17.358835424364198	14.370840976914167	1.17119598193623	-3.1676486959520114	26.755337771834533	
29.47	10.409324678138454	18.475192483247305	15.764355615299962	0.7624423072349253	-3.1209178334542798	26.016184880083074	
29.48	11.228268927061848	19.522222616216855	17.379548105800502	0.3970511365076652	-3.076557372154054	25.308942248900635	
29.490000000000002	12.063680030821649	20.452645814422997	19.22164852975753	0.0704320486950123	-3.0389868264557283	24.631158078022025	
29.5	12.900316898835557	21.21193358459829	21.285072560562796	-0.2219322676556012	-3.0115741804005283	23.98068045894438	
29.51	13.718932710179958	21.740659461908407	23.549856922665366	-0.4844023341890161	-2.9968569166079617	23.355669964461452	
29.52	14.496334691094546	21.9784757479586	25.97855860125607	-0.7211342138328404	-2.996728245985394	22.754587917824466	
29.53	15.206053141791774	21.870281482815358	28.51419908079641	-0.9360404107040718	-3.0125967922234813	22.17617709178123	
29.54	15.819399710005204	21.37325813279103	31.08066795105954	-1.1327753118614114	-3.0455169906444968	21.619436430760107	
29.55	16.307238043428963	20.464668126904897	33.58604368727956	-1.314733170345144	-3.0962962933692504	21.083596080932644	
29.560000000000002	16.64234833183001	19.148333928825693	35.92965935092237	-1.4850501510631342	-3.165584809734778	20.568095774350343	
29.57	16.80187379450095	17.458890799752325	38.01138796810181	-1.6466203839993754	-3.2539448374667432	20.072566869138694	
29.580000000000002	16.76985820668686	15.461191492772604	39.74313514266188	-1.8021131315457748	-3.3619078839998973	19.596819706684574	
29.59	16.5394127508509	13.244172736736786	41.06031896194753	-1.9539932433281617	-3.490019384507474	19.140836191229866	
29.6	16.11352173407448	10.912144901227819	41.92833943370257	-2.104543852069447	-3.638873100608067	18.704767656375854	
29.61	15.504997859771319	8.572155009471928	42.345870841576016	-2.2558895133964008	-3.809136918632401	18.288937950879905	
29.62	14.735291668662661	6.322174292952383	42.34240681966213	-2.4100192968990255	-4.0015709215812665	17.89385135029185	
29.63	13.832471062053123	4.241655794739256	41.9716923457439	-2.5688096480324356	-4.217038316068051	17.520205548861963	
29.64	12.828095861498738	2.3864644016102314	41.301633889640286	-2.734044262946543	-4.45651114631452	17.168909719419265	
29.650000000000002	11.754997913823528	0.7875924518925648	40.405640450460865	-2.9074322513173345	-4.721069487396881	16.841107170792398	
29.66	10.644703906546356	-0.5462639978001436	39.35419925014692	-3.0906297531587437	-5.011890418934198	16.538202630321052	
29.67	9.525650666014867	-1.6241483986204237	38.2093667338701	-3.285252558254439	-5.330234050497535	16.261894886223786	
29.68	8.42205253718841	-2.4674407558052827	37.021811261591814	-3.4928825014997478	-5.677422937389492	16.014214252033728	
29.69	7.353442888094047	-3.1047237084479895	35.830134807795986	-3.7150717670919358	-6.054810280428114	15.797564188784698	
29.7	6.334570153999264	-3.567603183106339	34.66163688028656	-3.953349234503211	-6.463732303362846	15.614766420635975	
29.71	5.375760339210812	-3.8876073772547013	33.53403962623594	-4.209232268208176	-6.905440626106332	15.469108929761065	
29.72	4.483453069346265	-4.094179063575649	32.45751064751189	-4.4842054028081915	-7.381033007807978	15.364396570683828	
29.73	3.6608115912607344	-4.213584335736426	31.43663341724994	-4.779697984847241	-7.891357202266524	15.304998083811212	
29.740000000000002	2.9083788392819594	-4.26844874848518	30.472139295808198	-5.097063207975845	-8.436887970971434	15.295890424975468	
29.75	2.2246687006607067	-4.277750564596857	29.56229449984441	-5.437547787441003	-9.017571055257338	15.342689620319442	
29.76	1.606698241736337	-4.257066788061217	28.703950999281147	-5.802246631017495	-9.632634600294573	15.45166595300243	
29.77	1.0504359510941206	-4.218954573919274	27.893296736431605	-6.192034734752575	-10.280371910942963	15.629730388753478	
29.78	0.5511664972144544	-4.173378514130061	27.126360549617523	-6.607480542395175	-10.957892061527797	15.884376796530578	
29.79	0.10378382656081331	-4.128134053846681	26.399331022735034	-7.04874500737351	-11.660834881584664	16.223564520542062	
29.8	-0.2969839163022854	-4.089239392897554	25.70874004665802	-7.5154705961934685	-12.383046839634055	16.65552585988995	
29.810000000000002	-0.6564100153191594	-4.061280504118929	25.051552109169066	-8.006664471052908	-13.116214348454596	17.188483011871234	
29.82	-0.9796449217929415	-4.047710078351178	24.425194168421207	-8.520533172225647	-13.849541228143387	17.830235638960833	
29.830000000000002	-1.271631002379379	-4.051098731207699	23.827548901843176	-9.054275093114478	-14.569539396323993	18.587585940991676	
29.84	-1.5370528041697566	-4.073342395641349	23.256926012319155	-9.603941501352306	-15.259777498389605	19.46564761553222	
29.85	-1.7803029411445817	-4.1158344833019935	22.712026948326244	-10.164264064556814	-15.900900346363223	20.466953270138713	
29.86	-2.005470698823678	-4.179604124782407	22.19190719694198	-10.72850178840202	-16.470826508226722	21.59048611308568	
29.87	-2.2163412133418934	-4.265427933960321	21.69594204452243	-11.288338567210817	-16.945260506073186	22.83066230678413	
29.88	-2.416403861837026	-4.373918517499313	21.223798064538386	-11.833883752041974	-17.298669612461136	24.17627168791953	
29.89	-2.608869885969488	-4.50559221516659	20.77541098083899	-12.353781564696904	-17.505717719099064	25.609567176808458	
29.900000000000002	-2.796691370993283	-4.660921079408615	20.35097109698826	-12.835413357139108	-17.542926336732567	27.10595961026863	
29.91	-2.9825838260573256	-4.84036978877314	19.950915553172898	-13.265304762522392	-17.390900766635962	28.633974123123775	
29.92	-3.1690492571179076	-5.044420052778441	19.575927348220137	-13.629785968586402	-17.036541652560526	30.156285232625795	
29.93	-3.358398774040872	-5.273583357334062	19.226940375139534	-13.915643396874223	-16.47518005483598	31.63124555912663	
29.94	-3.5527733427602435	-5.528403187424176	18.905149863720695	-14.110845728512647	-15.71221807852789	33.01512159204795	
29.95	-3.7541644998825836	-5.809445639316372	18.612027583109576	-14.205553197693257	-14.76381771735333	34.2654412030617	
29.96	-3.964426151565826	-6.117283347124911	18.349341466531744	-14.193147200953556	-13.656419630301055	35.34481253079053	
29.97	-4.18528990851364	-6.452463401222577	18.119177404548406	-14.070397609360725	-12.425380970631506	36.22300773930977	
29.98	-4.418375388666578	-6.815463926001669	17.92396321566658	-13.838113384900666	-11.1121913478689	36.879954467959216	
29.990000000000002	-4.665189151739484	-7.206641817253462	17.766493396824075	-13.501117561980719	-9.761150858734801	37.30687748411338	
30.0	-4.927116057428537	-7.6261669003569	17.64995166469632	-13.068038682354135	-8.415848777131995	37.50641618928786	
30.01	-5.205406925834661	-8.073937707200518	17.577928284340054	-12.550574902508208	-7.115844321916956	37.49127150925324	
30.02	-5.501166378649616	-8.549474069760713	17.554429181687848	-11.962779802976447	-5.8942056498704325	37.28220065675369	
30.03	-5.815340596774329	-9.05178452315359	17.583874305689303	-11.320127300757862	-4.775980540463548	36.90537875779158	
30.04	-6.148653081038321	-9.579242363580812	17.67107212929938	-10.638579226172476	-3.7777182123750475	36.389667503144814	
30.05	-6.501563025094853	-10.129418458448495	17.821173443229068	-9.933714393655418	-2.9078231403736137	35.764190176553214	
30.060000000000002	-6.874210587889038	-10.698899997295669	18.039592260882348	-9.220073270731838	-2.1676583580841013	35.05641158019286	
30.07	-7.266342746421263	-11.283098632015694	18.33185738464939	-8.510661634576064	-1.5529759264556007	34.290846199715475	
30.080000000000002	-7.677228851113393	-11.87605118104513	18.70342813869378	-7.816607141941264	-1.0554064111048365	33.488344706775976	
30.09	-8.105566120144752	-12.47023394812627	19.15945518862398	-7.147041455503832	-0.6639414279620441	32.665891038388374	
30.1	-8.54937864812949	-13.05640993050715	19.70446326943943	-6.509101032363667	-0.3661844634351956	31.83675620604189	
30.11	-9.005913504498679	-13.623528191431223	20.341932643134623	-5.908036011236113	-0.14934879643248794	31.010888999123406	
30.12	-9.471537496959982	-14.158694671781982	21.073756107353745	-5.347388019645022	-0.0009738730229992554	30.19542738106898	
30.13	-9.94164436186678	-14.64725880583364	21.899633710315932	-4.829216912813804	0.09056507242041484	29.395229471631552	
30.14	-10.4106081828697	-15.073134523395101	22.81662901828836	-4.3543334949720345	0.1357695897832077	28.613385827148505	
30.150000000000002	-10.871742409273391	-15.419232851481647	23.818443134979788	-3.922530691686954	0.14387316837739816	27.851666818047843	
30.16	-11.317372420610418	-15.668203261517403	24.894917936437277	-3.5328125576173095	0.12280786019662343	27.110895847398144	
30.17	-11.73893132824446	-15.80335751365904	26.031659103479438	-3.1835934548656697	0.07924674909524654	26.391247746566226	
30.18	-12.127114766907177	-15.809754820071738	27.20989592523495	-2.8728492693142997	0.018690618775986212	25.692474595384933	
30.19	-12.472200154567984	-15.675486783600888	28.4067095693368	-2.5982875083960373	-0.05441773293527517	25.014073625345564	
30.2	-12.76455919014437	-15.393107369511533	29.595724180165114	-2.3574589058492377	-0.13657028894884654	24.355405969737838	
30.21	-12.994958853447448	-14.960582753802848	30.74812362618183	-2.147856512101062	-0.22506928810946425	23.715777451404154	
30.22	-13.155160121682439	-14.382211595511	31.83417024328726	-1.966991268033088	-0.31790981080147224	23.094490892933916	
30.23	-13.238430198361934	-13.668919442530719	32.82501389275182	-1.812448624801084	-0.4136718556399737	22.490877557044506	
30.240000000000002	-13.240042786335861	-12.838069497830954	33.69456354978147	-1.6819366505804805	-0.511422140910731	21.904315554518845	
30.25	-13.157677478287043	-11.912643336692895	34.42125166311748	-1.5733159146667528	-0.6106302985466104	21.334238288606507	
30.26	-12.991583682694488	-10.91957123910392	34.98952747453329	-1.484615290848071	-0.7110976430680019	20.780135951353056	
30.27	-12.74469452895019	-9.888077402074243	35.390673358676835	-1.4140478839660109	-0.8128952086761577	20.241555287689852	
30.28	-12.422481852284013	-8.847622092511406	35.62305745468849	-1.360015983212487	-0.9163137615878914	19.718096969764634	
30.29	-12.032615365005158	-7.825970780949852	35.69167058365002	-1.3211108863586731	-1.02182351491182	19.209412676637942	
30.3	-11.584531381950555	-6.847566380113649	35.60719344390406	-1.2961097813113884	-1.1300420158889573	18.715202460545747	
30.310000000000002	-11.088910262684129	-5.932347157740228	35.38469160806045	-1.2839727574154025	-1.2417084286238982	18.23521311212616	
30.32	-10.557041145810105	-5.095241433614975	35.04194313254662	-1.2838351369541434	-1.3576656713034094	17.769237546526192	
30.330000000000002	-10.000315594286684	-4.34600589166209	34.598066609111	-1.2949985613951565	-1.478848018598009	17.31711530546419	
30.34	-9.429734134398533	-3.689561223904776	34.07220922662939	-1.3169246209810552	-1.6062722875017614	16.878734703020847	
30.35	-8.855517970068243	-3.126657190700163	33.482506299847024	-1.3492264920472155	-1.741034003321683	16.45403637817107	
30.36	-8.286817588554383	-2.6546708045960674	32.845381123300044	-1.391662266235271	-1.884306049350739	16.043018405994633	
30.37	-7.7315127198749805	-2.2684654502082706	32.17512683678819	-1.4441288802329049	-2.0373401045196426	15.645743177915975	
30.38	-7.196171042065393	-1.9612208325969105	31.483780657032646	-1.5066557685476396	-2.201471150570384	15.26234630634624	
30.39	-6.686047815376827	-1.7251484716754104	30.781173320928282	-1.5793993794693657	-2.378123464017068	14.893047368669228	
30.400000000000002	-6.2051177653021545	-1.5520828992135647	30.07508525621197	-1.6626424945676075	-2.568816365178164	14.53816439377879	
30.41	-5.756204472850333	-1.433940081288422	29.371515965788845	-1.7567900395682177	-2.7751717776177287	14.19812838382843	
30.42	-5.34110906545023	-1.3630441916304248	28.674963267026314	-1.8623669729476702	-2.998922580442867	13.873503677376828	
30.43	-4.960766813322822	-1.3323467777994562	27.98870456592699	-1.9800178726670652	-3.2419209520348113	13.56501225829524	
30.44	-4.615388919740218	-1.335551714011648	27.31505824381635	-2.1105073638474057	-3.5061450685890865	13.273561383583909	
30.45	-4.304595114010475	-1.3671689613015086	26.655609725366535	-2.254721003524774	-3.7937032796164036	13.00027575797263	
30.46	-4.027568221042617	-1.4225253857960822	26.0114015318743	-2.413666238626549	-4.106834882561239	12.746535483173586	
30.47	-3.783159930742739	-1.4977333119213951	25.383087610773412	-2.5884730533069757	-4.4479066186892275	12.514021009661276	
30.48	-3.569997220783039	-1.5896401850804431	24.771054579369114	-2.780393921783543	-4.819404012400815	12.304766318848094	
30.490000000000002	-3.3865705999493905	-1.6957652204652813	24.175514450267354	-2.990802682812226	-5.2239166761219105	12.121221563529907	
30.5	-3.2313079639692153	-1.8142302916112214	23.596574667802486	-3.221191951942848	-5.664116702928534	11.966326394471047	
30.51	-3.102634693825403	-1.9436912180998636	23.03429102435538	-3.4731659438779765	-6.142716388078005	11.843588280827854	
30.52	-2.9990209579588885	-2.083271458383546	22.48870496115662	-3.748434294455745	-6.662385886111586	11.757163763816518	
30.53	-2.919018896297362	-2.2325008822710775	21.95987219641339	-4.048787113014644	-7.225685546433804	11.711961541878582	
30.54	-2.8612917270656055	-2.391260323187898	21.44788421100212	-4.376076223268612	-7.834942331071574	11.713746461190132	
30.55	-2.824633999288389	-2.5597330921918915	20.952885196549342	-4.732186698787679	-8.49208857172786	11.769249321836675	
30.560000000000002	-2.807984459241122	-2.7383632028033347	20.475086186475544	-5.118981567904442	-9.19845265726725	11.886265087720526	
30.57	-2.8104348995946116	-2.9278192386555264	20.01477806711464	-5.53822448949731	-9.954490829882321	12.073729786013546	
30.580000000000002	-2.831238337049071	-3.1289628213625944	19.572345199489675	-5.991485308961591	-10.759449373436869	12.341766474669152	
30.59	-2.869810578339416	-3.3428230796721494	19.148279646824292	-6.480033403678757	-11.610946477480812	12.701690656505853	
30.6	-2.92572585970075	-3.570575604913243	18.74319613209027	-7.004721326259013	-12.504463420976874	13.165962912926698	
30.61	-2.9987178712559723	-3.8135221195105693	18.357850264401346	-7.565758758112095	-13.43276410666912	13.747941428578809	
30.62	-3.0886748584220145	-4.073073533489495	17.993158950908363	-8.162470879025864	-14.385247103958942	14.461481815631105	
30.63	-3.1956345433781186	-4.350732920781069	17.650223602159986	-8.793058264393032	-15.347260319188681	15.320355612428893	
30.64	-3.3197779185138576	-4.6480775912079695	17.330356498104358	-9.454274461923577	-16.29945481436171	16.33731418932842	
30.650000000000002	-3.461421721742613	-4.9667393329196745	17.035110941880518	-10.141095779115323	-17.2172476465715	17.522888546724268	
30.66	-3.621008954967966	-5.308381745335042	16.766315463726645	-10.846387604994153	-18.070572528144766	18.88383111261708	
30.67	-3.799099966156434	-5.674669381948077	16.526110758490947	-11.560579755442951	-18.82410379939365	20.421104176875094	
30.68	-3.9963590568479512	-6.067230464971733	16.316989691435058	-12.271426629226681	-19.438108311029517	22.127695251717878	
30.69	-4.213536294213957	-6.487610555442761	16.141840072007128	-12.96393630573525	-19.870143735524138	23.98662329889379	
30.7	-4.451452826716037	-6.937210276809911	16.00399160873761	-13.620511242251515	-20.07782509032173	25.96903748441768	
30.71	-4.710977216568573	-7.417207570101772	15.907260902509492	-14.221395613820503	-20.022559823687075	28.03327019994485	
30.72	-4.992992941891945	-7.928460708041877	15.855991025974832	-14.745321393833091	-19.673860643988235	30.125065172320124	
30.73	-5.29835790359613	-8.471388122210875	15.855082455996198	-15.170784606933287	-19.014172193275968	32.179750721809214	
30.740000000000002	-5.627856772028943	-9.045821097345263	15.910012125994271	-15.477588079460276	-18.043129077077804	34.126343821456466	
30.75	-5.9821470084284325	-9.650825386871684	16.02683736508098	-15.648274279695668	-16.779965919193828	35.89311684351228	
30.76	-6.3616993160132145	-10.284487818251147	16.212181413404892	-15.669881177566458	-15.263952027911365	37.41453061850482	
30.77	-6.766703314915671	-10.943675772488	16.4731528550345	-15.535348011837632	-13.552093504194744	38.63792537310243	
30.78	-7.196950889225476	-11.623773582060453	16.81718866118211	-15.24436073333035	-11.713970249899312	39.52893494037099	
30.79	-7.651736345471353	-12.318384271564046	17.25188336871261	-14.803545016199621	-9.824743179069165	40.07447077308217	
30.8	-8.129713496667637	-13.019044669199248	17.784653902509376	-14.226038491877484	-7.957855784058308	40.28275225316208	
30.810000000000002	-8.628745535839467	-13.714947910257031	18.422323754821544	-13.530302545420561	-6.178235191280417	40.180489813328556	
30.82	-9.14574896007633	-14.39272361285855	19.170601038541093	-12.7385982399935	-4.537336422533812	39.808187464639644	
30.830000000000002	-9.676537340207446	-15.036333252310405	20.033412537966168	-11.875158127025408	-3.0708032838709878	39.214224788548954	
30.84	-10.215670731191974	-15.627138260437267	21.012055880603988	-10.96449007289273	-1.7982721295038662	38.449339544695555	
30.85	-10.75632458644998	-16.144194276878647	22.104200570401968	-10.029906599753332	-0.7250725786838874	37.56202280821886	
30.86	-11.290254139643494	-16.564840633628332	23.30313607175873	-9.092425283411885	0.15490846823320226	36.59531132625236	
30.87	-11.807780448283918	-16.865656546016748	24.596802210241915	-8.170009009420387	0.8559873268834082	35.585019222590006	
30.88	-12.297966581487673	-17.02384734895272	25.96716975642315	-7.277290683508403	1.3975483841661829	34.55927473909209	
30.89	-12.74885155925216	-17.018921465662686	27.389952543919982	-6.425533781330022	1.80141575907427	33.538914550992295	
30.900000000000002	-13.147779711179336	-16.83454494636801	28.83480773494191	-5.622802377880354	2.0898302129109796	32.53839734002161	
30.91	-13.482019501888407	-16.460571465775015	30.266304909172128	-4.874315674871456	2.2840533889353045	31.566989227260528	
30.92	-13.739610601128499	-15.89497977511795	31.645720906954786	-4.1828684804122975	2.4035024110082888	30.6299572379749	
30.93	-13.909846308876974	-15.144836219357034	32.93314095366649	-3.549246035505553	2.4653199122738307	29.729649837897362	
30.94	-13.984208390573723	-14.226878692062932	34.09038065530194	-2.972647736497713	2.484235453126814	28.866406634075275	
30.95	-13.957016098171067	-13.166891378973387	35.08387713820639	-2.45106952422143	2.472625921017319	28.039278420059823	
30.96	-13.826006513694347	-11.99824009677409	35.88732078607739	-1.9816303151122778	2.4406979044445887	27.24656391057025	
30.970000000000002	-13.592543642727492	-10.759260907074898	36.48361872482209	-1.5608515665077056	2.3967275684161913	26.486193258439066	
30.98	-13.261612646442703	-9.490268626730547	36.86586261672083	-1.1848854159992024	2.3473230765259427	25.755988319983643	
30.990000000000002	-12.841564645067823	-8.230551535927706	37.03721926300621	-0.8496951910687518	2.297682421148997	25.053827413383992	
31.0	-12.343511953023274	-7.015541848377305	37.00975682009879	-0.5511953026911565	2.251834950280231	24.377741485086812	
31.01	-11.780608917383152	-5.874690700379667	36.80258983321291	-0.28535785766650834	2.2128592071493736	23.72596306491361	
31.02	-11.167228728504508	-4.830199192045022	36.43957914471237	-0.048285298005797284	2.183072586378224	23.096943065550075	
31.03	-10.51810704347456	-3.8967854790463745	35.94684667548588	0.16373891846746647	2.164195602859021	22.489348136384685	
31.04	-9.847632283819637	-3.0819290383905487	35.35080324498682	0.3542112655775167	2.1574939353245206	21.902048623996343	
31.05	-9.169223658011243	-2.3868809150264747	34.67641183361686	0.5263995865288562	2.1638927194833726	21.33409908417855	
31.060000000000002	-8.494899982416264	-1.8078919754446332	33.9460672924208	0.683333726933631	2.1840759161948378	20.78471954744208	
31.07	-7.834974785680847	-1.3375496308497428	33.17894553397132	0.827809870207153	2.2185667862457183	20.253277251173845	
31.080000000000002	-7.197946248193086	-0.9660548665522223	32.3908079851676	0.9624017494981676	2.2677936778163303	19.73927106376048	
31.09	-6.5905276406834306	-0.6823163107459289	31.594139738426154	1.0894750771715374	2.3321442419367644	19.242319184821937	
31.1	-6.017691955873972	-0.47483513546591205	30.79843453256247	1.2112051587298234	2.412009326833197	18.762150461387467	
31.11	-5.482855896516611	-0.3323602378312017	30.010643572868155	1.3295983393862805	2.507817541309685	18.298599294532384	
31.12	-4.9880685468823085	-0.24433785242666484	29.235632949228712	1.4465124853685976	2.6200637819226085	17.851604172249125	
31.13	-4.534233967349047	-0.2011921251561165	28.4766286427756	1.563679253306357	2.74933116836432	17.42120962042828	
31.14	-4.121309424093434	-0.1944646372291854	27.73561361405427	1.682724688638603	2.8963093204978074	17.007571820982232	
31.150000000000002	-3.7484991375406342	-0.21685558279395478	27.01366048757454	1.8051895689547637	3.0618084416941604	16.610967677725206	
31.16	-3.414452146199754	-0.2622023163150403	26.311203909298108	1.9325507565282638	3.2467686953990413	16.231807077368067	
31.17	-3.11740959633904	-0.32540734291320783	25.62824949634764	2.066239361432591	3.4522679153299327	15.870649105260336	
31.18	-2.8553426085400857	-0.40234451015611716	24.96453140704618	2.2076632944298287	3.6795229563756044	15.528222768563111	
31.19	-2.626065152893337	-0.489752873378531	24.319626199886272	2.358207873606441	3.9299016238805273	15.205451576086855	
31.2	-2.4273268842561366	-0.5851284798917584	23.693033417403623	2.519264264845137	4.2049103758018	14.903482362258126	
31.21	-2.256885558113204	-0.6866205774886078	23.0842290863195	2.692249428444879	4.506183416570418	14.623719836956134	
31.220000000000002	-2.112563304535183	-0.7929352154567664	22.49270051455741	2.8786129902169213	4.835474098888465	14.36786715893836	
31.23	-1.9922906543184453	-0.9032481396262402	21.917967831368802	3.0798362314758005	5.194642577783791	14.137972545512415	
31.240000000000002	-1.8941366997771616	-1.017129003583746	21.359596246274755	3.297428392342355	5.585633661240703	13.93648193111547	
31.25	-1.8163280343094428	-1.1344767108187415	20.817202272717477	3.5329254827755054	6.010438801724391	13.76629768746182	
31.26	-1.7572629941595719	-1.2554637954562509	20.29045666155345	3.7878967957522143	6.4710361729217585	13.630843417916772	
31.27	-1.7155241819496483	-1.380488999430999	19.779086345393885	4.063964317010756	6.9693027760135395	13.534134838758977	
31.28	-1.6898738046243191	-1.5101430715576847	19.28287453893092	4.36282043182497	7.506903162220898	13.480856173234763	
31.29	-1.6792563541425525	-1.64517810357796	18.80166214965918	4.686083585792316	8.085232464015185	13.476432179648503	
31.3	-1.6827954194617334	-1.7864851890823812	18.335349868199067	5.035329263488027	8.70521789885324	13.527097530377327	
31.310000000000002	-1.6997887956838282	-1.9350779210212803	17.88390149692013	5.412045937188488	9.36711810716821	13.63995516775392	
31.32	-1.7297029691825083	-2.0920807194346316	17.44734886493908	5.81756713936625	10.070274547205793	13.823012477182857	
31.330000000000002	-1.7721672790827474	-2.258721444115749	17.02579865571281	6.252984196251882	10.812807034615687	14.085179231978925	
31.34	-1.826968118143164	-2.4363275392529324	16.619441371124612	6.719031098737636	11.591258701765497	14.436203414272248	
31.35	-1.8940430724386332	-2.626324897751214	16.2285625857656	7.215945183885109	12.40018908700004	14.886520972395175	
31.36	-1.973476581025629	-2.830238061057938	15.85355664812877	7.743307300290529	13.231714064054339	15.446995575160678	
31.37	-2.065494733402463	-3.049692988751677	15.494943813366984	8.299865034096602	14.07499146437306	16.12852435163094	
31.38	-2.170461290419426	-3.2864201077119195	15.153390669902134	8.88330396569497	14.915745378566108	16.94143621732284	
31.39	-2.2888751833634777	-3.5422561289933974	14.82973403491479	9.489982157383121	15.735911785899372	17.894643489717513	
31.400000000000002	-2.4213685357061863	-3.8191444962603702	14.525009210459107	10.114703553618092	16.51334381283027	18.994599894344432	
31.41	-2.5687042481450364	-4.119134338532822	14.24048349745826	10.750478292392714	17.2218624259162	20.24396254040081	
31.42	-2.731772187567138	-4.444377799993887	13.977695864840202	11.388314029272811	17.83162740603046	21.640141395414574	
31.43	-2.9115838903179894	-4.797123210971894	13.738502667695812	12.017098174926208	18.31005471796471	23.173767505026106	
31.44	-3.109276833057039	-5.179691142931318	13.525128753314121	12.62363892429269	18.623506024810794	24.827116297032365	
31.45	-3.326101258821687	-5.594452903430484	13.340226151178507	13.192852487964913	18.73949627330699	26.57311267917499	
31.46	-3.563412802356214	-6.04379141534222	13.186940978689139	13.708144463305405	18.629566651580774	28.374931492838684	
31.470000000000002	-3.8226678506105154	-6.530044442950512	13.068990247884317	14.15217557297804	18.272606551906264	30.18673082617061	
31.48	-4.105405095039576	-7.055428123631367	12.99074167605543	14.507798173849753	17.658124340186465	31.95561233930347	
31.490000000000002	-4.41321577724293	-7.621933694521582	12.957294589582608	14.759005936342831	16.789036529596107	33.62448849922588	
31.5	-4.747705424919547	-8.231190358892356	12.974560170029491	14.89221119950287	15.683227469314193	35.13648861135241	
31.51	-5.11044987511745	-8.884287236951879	13.049339291535192	14.89784294988815	14.373297432653974	36.44078181757307	
31.52	-5.502948381751237	-9.581547345789721	13.189396198542111	14.77077119534548	12.9048120228541	37.49615536736608	
31.53	-5.926567050695167	-10.322246276799312	13.403517995749914	14.511168107544142	11.332460575007394	38.275327471942056	
31.54	-6.382385650669389	-11.104266068429903	13.701462950105572	14.124607602271578	9.715124518147933	38.766981587414534	
31.55	-6.871095644455408	-11.923682914555172	14.093907873884053	13.621783079413653	8.11060730520114	38.975950482731015	
31.560000000000002	-7.392846109286942	-12.77429669796737	14.592274065576127	13.017503001938511	6.570704354402256	38.9211495857445	
31.57	-7.94704780650787	-13.647100863093847	15.208404316278845	12.329686188860462	5.137647313411641	38.632458800576714	
31.580000000000002	-8.532153029513353	-14.529729712904604	15.95408560067648	11.57800072459141	3.8420485519149965	38.146608865390256	
31.59	-9.145406661104584	-15.405941422658444	16.840350633721663	10.782566434445856	2.702487749036427	37.5031237250908	
31.6	-9.782567820209982	-16.25519572832495	17.876492833109886	9.962772648390999	1.7263812433221855	36.7408118381816	
31.61	-10.437608964386596	-17.052396768231564	19.06875400248979	9.136443564490719	0.9119300904637878	35.8951759858631	
31.62	-11.102481945535052	-17.768032307939606	20.418887781863017	8.319152455680353	0.25026828463348916	34.996810738462536	
31.63	-11.766898411124497	-18.36876282154114	21.922428150726525	7.523905845179703	-0.27220267306012214	34.07071541701938	
31.64	-12.418260145845027	-18.818716023479897	23.56692413428567	6.761035790009	-0.6717752977113856	33.13631114820239	
31.650000000000002	-13.041698126943363	-19.081461620193792	25.330411723389183	6.0382822793207	-0.9657667403911352	32.20792929178386	
31.66	-13.620326858656528	-19.12273100849513	27.18042487949258	5.3610023661393456	-1.17130821276115	31.295565993501256	
31.67	-14.13592177516233	-18.914065913878414	29.073888619397742	4.732462866061207	-1.3044954496529706	30.40571460934988	
31.68	-14.569694708802537	-18.436430275823206	30.958330632769368	4.1541616496919	-1.3799000350319814	29.542180353533503	
31.69	-14.903418654936525	-17.683787706838608	32.77452707835117	3.6261483162684263	-1.4103287084084997	28.706798500337825	
31.7	-15.120769591697815	-16.665587138100104	34.46076312737325	3.147346643108135	-1.4067654228536688	27.900032488880804	
31.71	-15.208693416768789	-15.407977848362947	35.95788792672136	2.7158354904497024	-1.378437456505438	27.121446412271474	
31.720000000000002	-15.158650764979788	-13.953090266320451	37.21466117780321	2.329059850754326	-1.3329526826643958	26.37005354371495	
31.73	-14.967526428627062	-12.35514554341483	38.193179203128686	1.9840699100842083	-1.2764737935396735	25.64457502621296	
31.740000000000002	-14.638090239631879	-10.676068223852466	38.8719639208648	1.6776728167687704	-1.2139064744813717	24.943612987056564	
31.75	-14.178893031333576	-8.9796685306494	39.24727422079022	1.4065697916732482	-1.1490862226165643	24.265764283308275	
31.76	-13.603549234421768	-7.325730328796774	39.33213116875523	1.1674568241673235	-1.0849516872617953	23.609688826533535	
31.77	-12.92971227656614	-5.765190806964295	39.15351650375168	0.9570991329921981	-1.0237023275314994	22.974145619227656	
31.78	-12.177674161236897	-4.337008549321665	38.748139881882175	0.7723961310846492	-0.9669413052084477	22.358009822091294	
31.79	-11.368780266960593	-3.067081838709535	38.15757651810374	0.6104172063009807	-0.9157955861487984	21.7602746297421	
31.8	-10.524238953716244	-1.9684408688687047	37.42438897299878	0.4684194986297549	-0.8710182250722543	21.180043649725988	
31.810000000000002	-9.663923735959536	-1.0430492797967688	36.588584281177646	0.343866705380737	-0.8330778211139646	20.61652173916177	
31.82	-8.805563307044766	-0.28414359232796027	35.68540466566057	0.23443155388273829	-0.8022310431938329	20.069002686984852	
31.830000000000002	-7.964199583290269	0.321196816314111	34.7441376264402	0.13799158276926615	-0.7785822384248611	19.53685706519702	
31.84	-7.152064992533093	0.7896318531658736	33.78791319851245	0.052621886896512926	-0.7621328877598519	19.019520890941074	
31.85	-6.378520166548821	1.1395723615847708	32.83402795288256	-0.023412962685843475	-0.7528227935099409	18.51648581105084	
31.86	-5.650263440614143	1.3896400573610341	31.894710257628336	-0.09167686560512553	-0.7505598993196237	18.027290463528313	
31.87	-4.971616444987502	1.5576063816935697	30.978032054473232	-0.1535747269746501	-0.755246910346397	17.551513606725926	
31.88	-4.3448776283176205	1.6597254922478115	30.088833770702276	-0.21036873737852668	-0.7668009376179963	17.088768546243944	
31.89	-3.7706579189050866	1.710399102952083	29.229560208217293	-0.26319396529170735	-0.7851694906903858	16.63869890384513	
31.900000000000002	-3.2482375908293384	1.7220567297412346	28.400971598590004	-0.31307360994016586	-0.8103432031605039	16.200975536266156	
31.91	-2.7758782284857366	1.7051952501907872	27.602710269166685	-0.3609348668333413	-0.8423651538874257	15.775294347123355	
31.92	-2.3510953613685697	1.6685138052577566	26.83373017225071	-0.40762369796355663	-0.8813386172113825	15.361375035391413	
31.93	-1.9708928717591379	1.6190979585606726	26.092609070068413	-0.4539183320145199	-0.9274336344074406	14.958960710268979	
31.94	-1.6319553412429806	1.5626249464659783	25.377765363163064	-0.5005400269492734	-0.9808949853645104	14.567818237268625	
31.95	-1.3308022275271867	1.5035689963405476	24.687599633531235	-0.5481698066295804	-1.042043247927655	14.18773904536662	
31.96	-1.0639082946644072	1.4453962384669414	24.020581508399225	-0.5974607493919493	-1.1112790564997836	13.818540777570044	
31.970000000000002	-0.8277969903900546	1.3907429585660236	23.37529765917685	-0.6490462444586289	-1.1890905130872609	13.460069849865963	
31.98	-0.6191046383809888	1.3415722394446812	22.750472802514203	-0.7035470674293594	-1.2760614344384507	13.112204877986052	
31.990000000000002	-0.4346248114369389	1.2993105840790216	22.144973365791795	-0.7615801260990951	-1.372878118923576	12.774860931425007	
32.0	-0.27134583285611763	1.2649681430967927	21.557802436418545	-0.8237717278468508	-1.4803323168040396	12.447994574150767	
32.01	-0.12646137777752056	1.2392357508100642	20.988087480944557	-0.8907782074482862	-1.5993180987242406	12.13160965208033	
32.02	0.002622491097661106	1.222568583347676	20.43506653609403	-0.9632885479157585	-1.7308454252235115	11.82576552937002	
32.03	0.118286932631127	1.2152558461897989	19.898074449237082	-1.0420158953025693	-1.8760641975594121	11.530588060073216	
32.04	0.22270842978475835	1.2174772388601112	19.376529845945537	-1.1277237182773665	-2.0362588124772873	11.246280036881092	
32.05	0.31787065901116285	1.2293492128379317	18.869923806301088	-1.221231860967153	-2.2128603720691493	10.97313590032395	
32.06	0.40557737165658553	1.2509633796026085	18.377810495154293	-1.3234273094076527	-2.407455892737482	10.71155909881052	
32.07	0.4874695560017934	1.2824164997907808	17.899799815433127	-1.4352721233750538	-2.621801050129174	10.462083105774441	
32.08	0.5650426157760213	1.3238352675189657	17.43555201320297	-1.5578104101701973	-2.857833983557039	10.22539692627018	
32.09	0.6396640836844403	1.3753961482526291	16.984774087773747	-1.6921762169237724	-3.1176876834216145	10.00237592536717	
32.1	0.71259148061472	1.4373415597958792	16.547217941895912	-1.839604217992914	-3.403698485149414	9.794118810685521	
32.11	0.7849889974705107	1.5099938787126246	16.122680229809145	-2.001445074020138	-3.718408193164885	9.601991601417321	
32.12	0.8579445487028621	1.5937666774535786	15.71100367246558	-2.179182149153633	-4.064561407564825	9.427679571325129	
32.13	0.9324867027144164	1.6891743102043106	15.312079745600538	-2.3744196859068856	-4.445125222689248	9.273253161550803	
32.14	1.0096029470933867	1.7968379226193771	14.925853105173042	-2.5888994682356095	-4.863270235026844	9.141241187907443	
32.15	1.0902496778558144	1.9174983230769338	14.55232796878033	-2.8245022680117833	-5.322350651651787	9.03471728899871	
32.160000000000004	1.1753619589835194	2.0520281318417672	14.191576127124005	-3.083261323015787	-5.825868327743471	8.9574074560541	
32.17	1.2658794000009863	2.2014282898068855	13.84374617964427	-3.3673597543693052	-6.377417859200541	8.913809622684186	
32.18	1.3627620514069312	2.36683342497836	13.509075554627685	-3.6791130626607984	-6.980603598979736	8.909325874945631	
32.19	1.4669988875451274	2.5495235195409944	13.187905683903152	-4.020941974830392	-7.638917156632422	8.950408313580681	
32.2	1.579612666632228	2.750938192152277	12.880700644942584	-4.395340913887598	-8.355563940524359	9.04471960029399	
32.21	1.7016649576584792	2.972689910109075	12.588069583189586	-4.804847363529558	-9.133227302213287	9.201309219930389	
32.22	1.8342651238793508	3.216572446035241	12.310793227433145	-5.252013682502766	-9.973758403515935	9.430804184198582	
32.230000000000004	1.9785870526133436	3.4845608937333665	12.049854811050997	-5.73925321182656	-10.877759955686981	9.745521305174949	
32.24	2.1358974210632664	3.7787995578475178	11.806475711940994	-6.2687012130916955	-11.844048441519124	10.159550797902414	
32.25	2.307598435355642	4.10157470763886	11.582156189552194	-6.842073772507225	-12.868996112081568	10.688782858469233	
32.26	2.4951741294267524	4.45536274615556	11.378733362178899	-7.460426670677271	-13.945716069013354	11.3507570917296	
32.27	2.700176647435015	4.842838695268832	11.19844681739013	-8.123864284617778	-15.063109367539102	12.164300059567664	
32.28	2.924283680177192	5.2668047487602525	11.044000248130608	-8.83118125400512	-16.20482009313757	13.14884665459836	
32.29	3.1692880670418986	5.730173190204899	10.918649427383665	-9.579433874932871	-17.348147314754367	14.32334680406031	
32.3	3.437100010738281	6.235915349393057	10.826298671142602	-10.363449244808095	-18.463021072612786	15.704655102692923	
32.31	3.7297333109435575	6.786989593548901	10.771605694465682	-11.175310528417016	-19.511353463615734	17.305314340781287	
32.32	4.049280480548324	7.386238541695624	10.76009476260153	-12.00384444450884	-20.446932867394402	19.130724479985968	
32.33	4.397881608183962	8.036245690526686	10.798278039170144	-12.834203444372664	-21.216336829524916	21.17579423881277	
32.34	4.77769183070931	8.73914164012939	10.893785033386221	-13.647591361867466	-21.76103516127694	23.421531232836593	
32.35	5.190852279339046	9.496350107916939	11.055500048309503	-14.42136461436388	-22.021352382046125	25.831862882636734	
32.36	5.639417418581692	10.30826284585308	11.293674447828232	-15.129583483902543	-21.94221458652682	28.35157746523213	
32.37	6.125170846464161	11.173822209792704	11.619941955336667	-15.744004483250476	-21.479972946613827	30.906581020179438	
32.38	6.649550369005651	12.090006950358447	12.047354576031786	-16.235869463763084	-20.61005244060664	33.407063462748965	
32.39	7.213449252002476	13.051214599890395	12.590255624028327	-16.578096066940795	-19.33363555318027	35.753942992655055	
32.4	7.816988218044246	14.048535312226644	13.26400669598042	-16.74756728746825	-17.68209239014482	37.847629226558745	
32.410000000000004	8.459238720106509	15.068958785188329	14.084492498423915	-16.727962365758106	-15.71651330460088	39.60008513062242	
32.42	9.137894282662856	16.094562762979148	15.06732232184824	-16.511676425054393	-13.522999978825512	40.94520402057659	
32.43	9.848887640594532	17.101732629369394	16.226648046844005	-16.10077810454733	-11.20378870939142	41.84606562319219	
32.44	10.58598932297981	18.06059028136678	17.573568267300164	-15.507138605723444	-8.865239462419218	42.29855766121065	
32.45	11.34041151130471	18.93485418987012	19.114100772967422	-14.75142321598721	-6.606038756335302	42.3295339048798	
32.46	12.100462649887858	19.682321352961104	20.846720130165806	-13.86077392134493	-4.507541237776788	41.99004063299974	
32.47	12.851316846427336	20.256265596479	22.759722736941722	-12.86643014089535	-2.628036546232707	41.34667000317897	
32.480000000000004	13.574954845284045	20.60787054988745	24.828788492073237	-11.800971324611861	-1.0012300346703285	40.47198409823976	
32.49	14.250505763004869	20.690182182855928	27.01503806706768	-10.695906120465963	0.36176268446850113	39.43640806476835	
32.5	14.854921161353257	20.463046786205286	29.264441712537177	-9.579849817466743	1.468032376122075	38.30246005191326	
32.51	15.364030317342078	19.898644346526723	31.509131857158728	-8.477359233266007	2.3375474094634474	37.12160747181462	
32.52	15.754185007204253	18.98691961446716	33.671201860388045	-7.408301996573423	2.998082260292739	35.93331005253903	
32.53	16.004081473298065	17.739820952358556	35.6685966754857	-6.387812645471687	3.480873989095358	34.765718986010256	
32.54	16.09662302157708	16.193325425428103	37.422474648946746	-5.426579334917933	3.817413703104924	33.637292136270005	
32.55	16.020952734653868	14.405263411736732	38.86641967717569	-4.5313495798696755	4.0373502625613655	32.558782181323124	
32.56	15.773641118480693	12.450667300052247	39.95332174805999	-3.705556257455131	4.167267157852983	31.53521632012914	
32.57	15.359220258100075	10.414202083055152	40.66001193129752	-2.9499481862785104	4.230169889946203	30.567637222439227	
32.58	14.78991094300272	8.380998891064284	40.98870820042327	-2.2632008058649595	4.2454207680582545	29.65451963792269	
32.59	14.084650356559923	6.428170478587724	40.96482086761423	-1.642446923491002	4.2289596141451	28.79284621171112	
32.6	13.26715669713939	4.618296415070478	40.63137114696186	-1.0837285235920653	4.19366785502779	27.978878061780993	
32.61	12.364003451558805	2.9957450561264043	40.042384824495315	-0.5823783038496007	4.149788652363274	27.208681116575516	
32.62	11.402554695887776	1.585978324164497	39.255965241952815	-0.13331529795137476	4.105351184668893	26.478457602761303	
32.63	10.409146492887748	0.3972921870552275	38.32840189218345	0.2687281961844419	4.0665628322986045	25.784738287984958	
32.64	9.407646698599086	-0.5759618688949066	37.309968878908535	0.6290324115673634	4.0381606126114935	25.124478860090058	
32.65	8.41866343440151	-1.3493736714725697	36.242640580141696	0.9527579305999645	4.023715311506551	24.49509569300856	
32.660000000000004	7.458995010811462	-1.9447787989094267	35.15928003691617	1.2448684147039002	4.025884812519752	23.894457560303433	
32.67	6.541601866675103	-2.3869968090863543	34.08406117218948	1.510067866680191	4.046629208869969	23.320860919250475	
32.68	5.6758100354387775	-2.701376957698178	33.03356759583169	1.752769656180995	4.08738554112825	22.77299367189035	
32.69	4.867691547669849	-2.9121136774373615	32.01820937793485	1.9770835183664863	4.149209849345341	22.2498972505452	
32.7	4.120532936246464	-3.04123779597129	31.043670031575562	2.1868099829666314	4.232893635828228	21.750932454998857	
32.71	3.435342307065392	-3.1081022324300482	30.112223963672406	2.3854533667250584	4.339053059082877	21.27574955700614	
32.72	2.8113239780967136	-3.129249419645975	29.223832348168447	2.5762354882908265	4.468200562346378	20.824265994910117	
32.730000000000004	2.2463192402133116	-3.118505319335931	28.377004474596916	2.7621156246084277	4.620798444518837	20.396650902155432	
32.74	1.7371790025206333	-3.087211278343383	27.56943575788639	2.9458131171734	4.797297708017178	19.993316748267503	
32.75	1.2800836846116592	-3.0445186178647945	26.798458199904985	3.129830721620986	4.998163997019517	19.614917630546675	
32.76	0.870799586630892	-2.9977030474734208	26.061340676336922	3.316476739124579	5.223892292558078	19.262353626775454	
32.77	0.5048836979102327	-2.952469948884932	25.35547651795105	3.5078880999126922	5.475009719970678	18.936780588144195	
32.78	0.1778343562948297	-2.9132331041191812	24.678488470579033	3.706047522804369	5.752070445522014	18.639625046935247	
32.79	-0.1147905080676494	-2.8833650847921883	24.028279218445636	3.912801298897526	6.055637739180789	18.372602693342838	
32.8	-0.3772839920986815	-2.865414912844758	23.403047851191687	4.129874794510658	6.386254535207373	18.137739989074735	
32.81	-0.6137456465799082	-2.8612891943487826	22.801279644364875	4.3588782465260145	6.744406207866181	17.937398298264178	
32.82	-0.8280401910108599	-2.8724094618517593	22.221728901216938	4.601306179165806	7.1304714993355525	17.774298344216092	
32.83	-1.023781273742284	-2.899840918314637	21.66339508061978	4.858534073333852	7.544657308603412	17.651542751683294	
32.84	-1.204328711627641	-2.9443982420529538	21.125498788965	5.1318159196494335	7.986913050128239	17.57263443437363	
32.85	-1.3727907028164799	-3.00673401951095	20.60746049765019	5.422276039366022	8.456827094747114	17.541489570783224	
32.86	-1.5320360496409082	-3.087409293459065	20.108883034684084	5.730861101605816	8.953523445275277	17.562432156583434	
32.87	-1.6847128779378542	-3.1869496518486775	19.62953851548333	6.058317325034452	9.475518361336785	17.640184365813216	
32.88	-1.8332672174279474	-3.305890981512111	19.169360578025746	6.405143183595217	10.020566760286712	17.779820457197417	
32.89	-1.9799653255039853	-3.4448145507304395	18.728441474523564	6.77153479977066	10.58548248014948	17.986679331291704	
32.9	-2.1269163201182266	-3.6043740122527392	18.30703423557753	7.157316165097098	11.165949219331921	18.266249120408258	
32.910000000000004	-2.2760950865081986	-3.785314937658065	17.90555951513532	7.561856665443644	11.756331752651482	18.62400485659394	
32.92	-2.429364427376322	-3.988488035065821	17.524617179136833	7.983979241264091	12.349496405669159	19.06517961302051	
32.93	-2.58849708640526	-4.21485586165871	17.165002899727053	8.421862513030938	12.93664976931758	19.59444951415013	
32.94	-2.7551915957961484	-4.465496710555517	16.827729417864536	8.872940202052451	13.507204636802534	20.215513010030968	
32.95	-2.9310949673369517	-4.741596772858095	16.514052238384576	9.33380016058254	14.048698334605948	20.930567320551397	
32.96	-3.117818321741171	-5.0444391390378485	16.22550062568809	9.800091032918258	14.54694762355838	21.739873409482648	
32.97	-3.316945132634949	-5.3753881663768555	15.9639137496855	10.266448944259647	14.986235100661316	22.64110432362145	
32.980000000000004	-3.530036119684452	-5.735864742385161	15.731481509677112	10.72648368623624	15.349739062419218	23.628727639684577	
32.99	-3.7586348253586523	-6.127307974120699	15.530789563844696	11.172801843268555	15.62018719718231	24.693461740402075	
33.0	-4.004277909823278	-6.5511188333397845	15.364868092030466	11.597066091365251	15.780687337343243	25.821859730333863	
33.01	-4.2684981639351385	-7.008589886494527	15.237244124369637	11.990171114741996	15.815804161279381	26.996119997619985	
33.02	-4.552784376854031	-7.500834181513206	15.151994301986317	12.342597441778056	15.712917154975338	28.19421374854596	
33.03	-4.85857666005627	-8.028668071403946	15.113795161321098	12.64469800028743	15.463395024856748	29.3904298236684	
33.04	-5.187234408713711	-8.592476953346909	15.127966770585644	12.887156276944495	15.063826446553312	30.55632579442775	
33.05	-5.54000234657939	-9.19204069504077	15.200504417450805	13.061509673337852	14.51690572548744	31.662184101469762	
33.06	-5.917952758134165	-9.826329448333922	15.338088916086441	13.160667805685598	13.8318801735151	32.678753546653134	
33.07	-6.321907010148333	-10.493266437462074	15.548060778221538	13.17942937239372	13.02463051362155	33.57903963123355	
33.08	-6.752340488125382	-11.189453727014865	15.838343413864152	13.11489401432571	12.116988665186684	34.34012842947562	
33.09	-7.209275073085744	-11.909856974738446	16.21730052731749	12.966684892896136	11.134997169339876	34.9449788741075	
33.1	-7.692163284155421	-12.647445174293134	16.693512874129706	12.737094441477145	10.107500860733804	35.38323158046828	
33.11	-8.199756019779999	-13.392800988636616	17.27545190958594	12.43100708890725	9.06417962491987	35.651608651480885	
33.12	-8.729877673591268	-14.133871405891325	17.970965396038867	12.055590209714175	8.033444632246043	35.75367511023998	
33.13	-9.279270622877544	-14.855653810938225	18.78666476687487	11.61988428166875	7.040763788716312	35.69896587261092	
33.14	-9.843417484026302	-15.540067356076904	19.727102732385838	11.134317631235083	6.107318089066916	35.50179081975575	
33.15	-10.41636394096363	-16.16601641232524	20.793807923855166	10.610098545064453	5.249301856400584	35.17963193010599	
33.160000000000004	-10.990572349742408	-16.709702757581514	21.98424892504377	10.05860971197861	4.477787735559404	34.7515166497448	
33.17	-11.556851019404998	-17.14534462003849	23.29072719988272	9.490990974193627	3.7988071312657494	34.236872715585115	
33.18	-12.10439811666381	-17.446428622883857	24.699233442344916	8.9176675747458	3.214027872881598	33.65428620126997	
33.19	-12.620940131116052	-17.587245508053645	26.18881496847464	8.348058667030113	2.7215178705908643	33.020751159228354	
33.2	-13.09301312786105	-17.54496311342408	27.731205994980375	7.790351148224607	2.3166056702233417	32.351181228724826	
33.21	-13.506536179928993	-17.301965351014402	29.29131480526132	7.251397320093375	1.9927297814626876	31.65820499037644	
33.22	-13.847491497234286	-16.848196936806666	30.828489698770728	6.736746826811023	1.7421953827387173	30.95220803575045	
33.230000000000004	-14.102600064804447	-16.183228835908672	32.29836699651919	6.250639494474435	1.556800600876555	30.24145194119622	
33.24	-14.260215420492406	-15.317587023917818	33.655734419702725	5.796133054622538	1.4283335666772745	29.53233555051829	
33.25	-14.31157767057108	-14.272923957619682	34.85865504446203	5.375225089831934	1.3489309667442653	28.82967758052595	
33.26	-14.251265358177783	-13.08113159866362	35.87128610222777	4.989005971920366	1.311322832048074	28.137003258710816	
33.27	-14.077758452777696	-11.78213377818822	36.6668574916722	4.637814706373646	1.3089805138623638	27.45681469663875	
33.28	-13.793741047048393	-10.4206416806256	37.22986871412894	4.321366080563733	1.3361845705422404	26.79082931967973	
33.29	-13.406024288480335	-9.042513271390675	37.55684554924323	4.038901686457962	1.3880425256707363	26.140179304120096	
33.3	-12.925048695592677	-7.691088518238201	37.65570770568693	3.7893133357821984	1.4604665144110045	25.505575681025377	
33.31	-12.364071375113621	-6.404090611850988	37.54391428621859	3.5712465409334313	1.5501243070875663	24.887437604496462	
33.32	-11.73836699688675	-5.211556130211935	37.24607013863017	3.3831938511297395	1.6543771855615392	24.285991848002677	
33.33	-11.0641935868805	-4.1347938701619125	36.79098250601886	3.223571761621513	1.771210428549725	23.701347552199138	
33.34	-10.357854276272178	-3.1863630785895882	36.20894111425427	3.0907843467281304	1.8991623909268587	23.13355239116654	
33.35	-9.634887322686634	-2.3708810596092627	35.529409375272635	2.983273848893634	2.037256729664607	22.582634135507302	
33.36	-8.909499544277917	-1.686455426581132	34.77934726404216	2.899558707994852	2.1849387191259146	22.048629700102918	
33.37	-8.194085506420148	-1.1261690084877183	33.98217453344496	2.8382642131860196	2.342017686191297	21.531608278747587	
33.38	-7.499031300925289	-0.6797080043368948	33.15732227901839	2.7981452871485177	2.5086158720056315	21.031688944575702	
33.39	-6.832647108685801	-0.33476722215224797	32.320235034207684	2.7781010789574063	2.685124516899762	20.549055251371204	
33.4	-6.201234221766747	-0.07822055227452651	31.482680459014954	2.7771834523385213	2.872166278462962	20.083968071029116	
33.410000000000004	-5.609239035076079	0.10301577197439862	30.653245622619313	2.794602237397062	3.0705630034944216	19.636778247888337	
33.42	-5.059470050185633	0.22135310914297784	29.837888782881794	2.829730113897461	3.2813078745650506	19.20794065064458	
33.43	-4.553337359867109	0.2881464295258297	29.040494773964074	2.882105090424007	3.5055420440950322	18.798030045663122	
33.44	-4.091091343410147	0.3134855858698448	28.26337630547864	2.9514198159007767	3.744536875905684	18.40775633814212	
33.45	-3.6720648051676954	0.3061183894617234	27.50770037677311	3.037523589470788	3.9996744347235462	18.037984998631046	
33.46	-3.2948957676139723	0.2734677327508196	26.77383581932913	3.14041596199305	4.272431303549514	17.68975937579767	
33.47	-2.9576972888822946	0.22170740749770426	26.06162136071404	3.2602404736621433	4.5643614733403615	17.36432614993643	
33.480000000000004	-2.6582274971434243	0.15587163206397647	25.37056556720458	3.3972774969702826	4.8770771154729475	17.063163969982753	
33.49	-2.394035305187133	0.07998193409786747	24.699992895615058	3.551935685266431	5.212226250860362	16.788015825243562	
33.5	-2.162562496964356	-0.0028229094494797435	24.049142807504182	3.724741476774064	5.571466342378669	16.540925675138613	
33.51	-1.9612336895317648	-0.09016116594233553	23.417235879690452	3.9163263602578766	5.956430121915468	16.3242777078475	
33.52	-1.7875215729480791	-0.18029203593948595	22.803514305463203	4.1274173812516395	6.368677984242956	16.140838338793998	
33.53	-1.639000301514068	-0.27200944516321524	22.20726552032312	4.358809791986675	6.8096469376940245	15.993798974114144	
33.54	-1.5133860059161697	-0.36454872511577135	21.62783469102096	4.6113511227248365	7.280576460001779	15.88682224191064	
33.55	-1.4085539824166635	-0.45750883787204516	21.064627028417664	4.885916571844758	7.782416540376758	15.824086198273557	
33.56	-1.322559202383179	-0.5507831847713538	20.517107999908404	5.183372036116401	8.315715817795363	15.81032037348228	
33.57	-1.2536441053748733	-0.6445032971411704	19.984800022061126	5.504526321759041	8.880485525106945	15.850828301406235	
33.58	-1.2002402994797807	-0.7389930373528819	19.467278374281282	5.850074076883459	9.476034948577128	15.951491175121031	
33.59	-1.1609661493134602	-0.8347318113858603	18.964166994973937	6.2205309859116875	10.1007741124717	16.118747271757094	
33.6	-1.1346239202040296	-0.9323247381683109	18.47513495780748	6.616162766573218	10.751979398295532	16.35954178959657	
33.61	-1.1201941841057375	-1.0324802182537076	17.999893940703082	7.03690689839443	11.425519640175818	16.681238860165482	
33.62	-1.1168245674655894	-1.1359952766406485	17.538196418189845	7.482226792227363	12.11559696440774	17.091401521958485	
33.63	-1.1238240327234574	-1.2437433545738636	17.089835415653663	7.950987361479218	12.814451996030499	17.59752695399048	
33.64	-1.1406535756915304	-1.3566681772735096	16.65464538295449	8.44132576028714	13.512073034455486	18.206684222619504	
33.65	-1.1669185802455972	-1.4757804605043199	16.23250436170125	8.950490618256811	14.195973214739087	18.924978658700955	
33.660000000000004	-1.2023618479007807	-1.6021576400287443	15.82333752823959	9.474681886151963	14.851030080754139	19.75693107970096	
33.67	-1.2468565022902915	-1.7369468671267227	15.427122257655057	10.008900409538041	15.459470679201527	20.70474118934677	
33.68	-1.3003997058281695	-1.8813701291819676	15.043894656879283	10.546822546126492	16.001086920555238	21.76740270302888	
33.69	-1.3631093348076198	-2.0367301493227674	14.673758400073309	11.080714189042636	16.45375934519292	22.939654971331795	
33.7	-1.4352212797889508	-2.204417301540404	14.316894367450113	11.60142204247875	16.794248114141936	24.211188319540224	
33.71	-1.517085789666058	-2.385919313091479	13.97357380118493	12.09843980798797	16.99938750572289	25.565905283897873	
33.72	-1.609165191346779	-2.5828318530162777	13.644174235732649	12.560151000239374	17.047698289263405	26.981466003004908	
33.730000000000004	-1.7120342328772384	-2.7968680180312324	13.329197928913606	12.974209288309467	16.921265647453957	28.429401390741734	
33.74	-1.8263821055650074	-3.0298667896079463	13.029293752976695	13.327937124707027	16.607671239577293	29.875689397016114	
33.75	-1.9530151993137603	-3.283800537294397	12.74528350536208	13.608938523742083	16.101842045932358	31.28212533851408	
33.76	-2.0928596453798742	-3.560781643329395	12.478193598891771	13.80609352212788	15.40766460194489	32.60875716820622	
33.77	-2.24696270076402	-3.863068323606791	12.229293091108548	13.910152092392085	14.53863707096558	33.81635385637946	
33.78	-2.4164920284485114	-4.1930697200412	12.000139012489692	13.914416492177427	13.517645585617075	34.86926320188422	
33.79	-2.602733521858325	-4.55334753827065	11.792629188156447	13.815407646170922	12.37574686709628	35.73833302841723	
33.8	-2.807108557847928	-4.946587752921588	11.609060384042705	13.61325731698444	11.150029892458349	36.40314412174595	
33.81	-3.031164258125095	-5.375588102056985	11.452200363029384	13.311799772514584	9.880747848107868	36.85336458345175	
33.82	-3.276565670719287	-5.843225364473918	11.325368124027218	12.91827252968471	8.608044895293512	37.08894169158347	
33.83	-3.545100084010481	-6.352399775283267	11.232529831026678	12.442962777217303	7.369162005953046	37.119359640611	
33.84	-3.8386640319811884	-6.905958721717115	11.178402015227775	11.898455804613103	6.195972629516253	36.961885486846064	
33.85	-4.159236148873558	-7.506589525997224	11.168560220176552	11.298835208705519	5.1134159897169305	36.63934334956849	
33.86	-4.508839898476294	-8.156671964860317	11.209552068341491	10.658838579910393	4.138775019396851	36.17771927840478	
33.87	-4.889500203259837	-8.858081175324056	11.309013727563551	9.993087963331893	3.2819509891758587	35.603841251686056	
33.88	-5.3031979985856665	-9.61193159629161	11.47578875581238	9.315413580072997	2.5461291407405713	34.94358889552165	
33.89	-5.751815678961912	-10.418251315942872	11.720039479708412	8.638356097343493	1.9290051312760417	34.22053194726245	
33.9	-6.236963496928476	-11.275561921107887	12.053241841006317	7.972836915418034	1.4241207480018137	33.455136760810376	
33.910000000000004	-6.759862876729313	-12.18037103776067	12.488174409641031	7.3279688829559895	1.0221932169495216	32.664419905834585	
33.92	-7.321169165405026	-13.126573082153937	13.038777614374768	6.711025727952643	0.7122975413248985	31.861983305790545	
33.93	-7.9207377888646375	-14.104750239954813	13.719837121836086	6.127522490389381	0.48282700710781823	31.058299545985303	
33.94	-8.557352549023069	-15.101416395107861	14.546459776436048	5.581337461725741	0.32224561459649526	30.26110467714518	
33.95	-9.228407842307686	-16.098267782002385	15.533253949447296	5.074909101142226	0.21960288036208742	29.47587759851544	
33.96	-9.929541890676424	-17.0715052773672	16.693128555196317	4.6094428073815426	0.16486855294053693	28.70629991963911	
33.97	-10.65424315869134	-17.991346879959465	18.03567894556338	4.1851383080875495	0.14911839173859032	27.954677867943502	
33.980000000000004	-11.393506604847147	-18.8220354674308	19.565252728637677	3.8013869447328625	0.16460401553901718	27.222304128221268	
33.99	-12.135510061548047	-19.5224234124497	21.27858509702944	3.4569442521757385	0.20474281430119082	26.509749521830503	
34.0	-12.865454478819036	-20.047520050328124	23.162332751335178	3.150126650111485	0.2640614334327761	25.817096993932942	
34.01	-13.565544701102784	-20.350975977408133	25.1908631476252	2.8789385702357735	0.3381031916513073	25.14411502722326	
34.02	-14.215348589713601	-20.388879741849916	27.32468323231816	2.6411971576246875	0.4233223480773677	24.490385706488137	
34.03	-14.792570838146279	-20.124677889988785	29.51009446620822	2.4346301476636807	0.5169735990478488	23.855394447344757	
34.04	-15.274059768793052	-19.534200327959912	31.680808781811333	2.2569561678172825	0.6170034078763438	23.23859151976603	
34.05	-15.637397368073204	-18.610709218585747	33.761728554591656	2.105947344968596	0.7219490222698918	22.639432488384198	
34.06	-15.86267871927311	-17.36842910955259	35.674877856357185	1.979473235139347	0.8308472352110934	22.057401969138226	
34.07	-15.934285045358294	-15.844180736190177	37.34637183145909	1.8755366908425721	0.9431530228628618	21.492028462601873	
34.08	-15.842604816340552	-14.09509868292258	38.714593062519704	1.792297860928668	1.0586693949623567	20.94289181571171	
34.09	-15.585213445498038	-12.1935110613214	39.73694528032281	1.7280877709236224	1.1774887300329229	20.40962660306505	
34.1	-15.1672526919203	-10.220179392797899	40.39347791433796	1.681415871101394	1.2999437517815537	19.891923225538132	
34.11	-14.601059369675651	-8.255563403891497	40.68799147125453	1.650976880941682	1.4265659848118688	19.389528612916017	
34.12	-13.905151094736016	-6.372063065170629	40.64567290131156	1.6356506728623461	1.5580538532211818	18.902246971159837	
34.13	-13.102651163837148	-4.628040929553666	40.308227161729754	1.6344951242620203	1.6952494132643925	18.429940622356728	
34.14	-12.219013694431414	-3.0648218842530923	39.726905042289594	1.6467448889635137	1.8391183765112036	17.972532821655204	
34.15	-11.280466439711605	-1.7059225256994157	38.95678567226645	1.671804669916598	1.990737391120366	17.530011697400358	
34.160000000000004	-10.312165380021295	-0.5588552841939007	38.051067006086505	1.7092432013213	2.1512851593876294	17.10243592306511	
34.17	-9.336933626170447	0.38183942644102586	37.05730191284042	1.758787149671069	2.322037307680326	16.689942353132775	
34.18	-8.374380132035688	1.1309826770576403	36.01521364720463	1.82031482737228	2.5043647128194992	16.292755951391328	
34.19	-7.440590276683707	1.7092042380888877	34.95606873421005	1.8938505369868601	2.699733917672328	15.911202073842338	
34.2	-6.547961153329665	2.1399905221802866	33.90297646787461	1.9795604431029719	2.9097087752325383	15.545721693070409	
34.21	-5.705438471101912	2.447374465310598	32.87192831133088	2.0777482529514146	3.1359528540432313	15.19688905197257	
34.22	-4.918872531604121	2.6543526165272415	31.873097379403468	2.1888510267080665	3.380233580996583	14.865434094001424	
34.230000000000004	-4.191463441797964	2.7819152911014884	30.912182280505302	2.3134363784962977	3.6444249644995494	14.55226842060183	
34.24	-3.5242184423203358	2.8485678051097643	29.99162400413322	2.452200610111163	3.9305077278691347	14.258515306514347	
34.25	-2.9164220019618368	2.8701722109193333	29.11163781720337	2.605967006673254	4.2405663449389825	13.98554482080235	
34.26	-2.366040394000121	2.8600280426849034	28.271019625144042	2.7756835234173414	4.576782469853484	13.735015101465727	
34.27	-1.8700844113622495	2.8290765702967184	27.46775087879074	2.9624190928241276	4.941424253032237	13.508920831496273	
34.28	-1.424911366407597	2.7861718270662985	26.699428262017975	3.1673577446075516	5.336830975506644	13.309649915535065	
34.29	-1.0264713442962843	2.738371328905122	25.963552540244773	3.39179295221545	5.7653798340127835	13.140043949790273	
34.300000000000004	-0.6705034872540798	2.69122152335022	25.25771107013709	3.637125446149365	6.229434455161606	13.003466884031502	
34.31	-0.35268840583827	2.649022917612889	24.579683570019967	3.90483720406149	6.731291400623485	12.90388072874329	
34.32	-0.06875773855307288	2.6150654449800688	23.927493841266138	4.196482204494657	7.273091261020635	12.845930529764683	
34.33	0.18542569226474437	2.5918348201235735	23.299426622050106	4.513663212506106	7.856703149194642	12.835031904298578	
34.34	0.4138050623408098	2.581191755737	22.694025232106732	4.857989764568185	8.48357484559756	12.877452578637865	
34.35	0.6201048622802363	2.58451824913902	22.11007387423854	5.231021050588522	9.15454007532856	12.980382332870818	
34.36	0.8078077860902542	2.6028444600555627	21.546577690254217	5.634197390898633	9.869574396349785	13.15198575782833	
34.37	0.9801500128577706	2.636952104037828	21.002740769807396	6.068764006051141	10.627491178399188	13.401432229534523	
34.38	1.1401265005471326	2.6874591383199813	20.477946026262746	6.535689620552703	11.42556929716635	13.738896435936114	
34.39	1.290500638849626	2.754889940228163	19.97173844441014	7.035500947026445	12.259122399126857	14.175428259745875	
34.4	1.433819879382168	2.839731687825317	19.483812383225874	7.568096721347526	13.121007542757228	14.722712404413288	
34.410000000000004	1.572436310365102	2.9424789834893095	19.01400311995044	8.132578083183358	14.001081982609717	15.392733782294348	
34.42	1.7085269901701041	3.063670153679763	18.56228299056179	8.727001057634203	14.885658212323365	16.197177822584422	
34.43	1.8441165143750293	3.2039151997617212	18.128761858390096	9.348117612005284	15.756988508732778	17.146645226105957	
34.44	1.9810989433577813	3.363917767554428	17.71369210343395	9.99110323223425	16.59288866781428	18.249608927672718	
34.45	2.1212599112108648	3.5444910661710023	17.317477801237597	10.64927677693213	17.366616539006934	19.511035957822642	
34.46	2.2662984201842638	3.746568433706535	16.94068794033928	11.313830227956137	18.047121571989802	20.930662183349295	
34.47	2.417848174576953	3.9712087912833614	16.58407460388547	11.973687224690174	18.599839507624967	22.501391786191217	
34.480000000000004	2.5774917999490903	4.219601276901227	16.248595604896	12.61542869476401	18.988184286146332	24.207495392648454	
34.49	2.7467791007534177	4.493060756915192	15.93544151808541	13.2234782865613	19.175896514144416	26.023204562001652	
34.5	2.927248167531726	4.793015060217597	15.646067826418445	13.78041759617453	19.130032494494785	27.911939547681264	
34.51	3.1204353866989627	5.120991473334853	15.382232747232315	14.267590461137404	18.824505751437318	29.82658396286743	
34.52	3.327878378259786	5.478597598183136	15.146040452841232	14.666258661137755	18.244142954011025	31.711297237380105	
34.53	3.5511163846319334	5.867491342743392	14.939989370704044	14.958638839223818	17.38784046511484	33.50465447869321	
34.54	3.7916926337546997	6.28933481492273	14.767025248230704	15.129291178804019	16.270814737955465	35.14428247035006	
34.550000000000004	4.0511631996557025	6.745726889860462	14.630598667309197	15.166493034094957	14.92501557495856	36.57239028265548	
34.56	4.331108290426288	7.238113692143917	14.534726603065707	15.063453895553506	13.397598286127664	37.74125474839484	
34.57	4.633065429718559	7.767712726174146	14.48405306927046	14.819040633657417	11.74684373051258	38.617898354838694	
34.58	4.958522361684738	8.335370606870617	14.48390600121084	14.438078231945065	10.036851562894855	39.186884316361365	
34.59	5.308881429689198	8.94140030006444	14.540346244731824	13.931066602698067	8.33155902038942	39.45083525029286	
34.6	5.685411442815644	9.58537548947759	14.66019916321278	13.313301146600201	6.689038256924688	39.42863540572935	
34.61	6.089178464949874	10.265883825608938	14.851058824463609	12.603700444348533	5.157042568664771	39.15200937375181	
34.62	6.520952412855837	10.980240579287681	15.121245909371726	11.823287625141017	3.770542190776327	38.660813460312916	
34.63	6.981093078291304	11.724160630383572	15.479700072372168	10.993740821182719	2.5510402315846674	37.99840495239733	
34.64	7.469419189201989	12.491386722150693	15.935787483810556	10.1361065784272	1.507452244615381	37.20762657360184	
34.65	7.985064125041645	13.273271911695643	16.499004284274413	9.269763097014671	0.6381821366551494	36.327721873070736	
34.660000000000004	8.526307567845352	14.058344919330008	17.178544518133375	8.41166151566195	-0.06634561290131735	35.392439990159595	
34.67	9.090333878822959	14.832031884294889	17.982648074160924	7.575939021996801	-0.6210585730831772	34.4292217219302	
34.68	9.673045978366034	15.576342184008958	18.91782093830224	6.773851188737898	-1.0438947934011475	33.45925790778703	
34.69	10.268863009280187	16.269819903392758	19.98780424015357	6.013777839058587	-1.3539296321380858	32.49800143039004	
34.7	10.870531078448893	16.887735130457692	21.192410820134217	5.301496857862889	-1.5699782225437666	31.55606085708296	
34.71	11.46898460951429	17.402629176669112	22.526297980381184	4.640503602487903	-1.709667452135428	30.640159489358272	
34.72	12.053320040682163	17.78540857875029	23.97768781298189	4.032372456350208	-1.7888913112596878	29.754066915283254	
34.730000000000004	12.610909481063548	18.00704703293118	25.5271993872357	3.4771012537747423	-1.8215688680354922	28.89941118170828	
34.74	13.127627823329409	18.040570741773536	27.147410129550565	2.9734730727378484	-1.8195892252874861	28.0763570787818	
34.75	13.588313962629373	17.86372915750198	28.802764656488222	2.519351108703125	-1.7929036754933905	27.284128721862672	
34.76	13.977541718428984	17.461685994175365	30.45076600274522	2.1119449137565685	-1.7496896465412186	26.521400306833026	
34.77	14.280400686485734	16.829600316819203	32.04383920081469	1.7480320109873682	-1.696554231128671	25.786573323798507	
34.78	14.483367898006602	15.974578329866151	33.53207937906228	1.4241374342292026	-1.6387484939086332	25.07796421077102	
34.79	14.57553050796832	14.91640031533776	34.867395062223714	1.1366762992006927	-1.5803766726823951	24.39392268581314	
34.800000000000004	14.5496938919144	13.686827212392155	36.007913934702984	0.8820645519831246	-1.5245911301785293	23.73290167177575	
34.81	14.40268272393551	12.327712975166666	36.92072455286781	0.6568011085177639	-1.4737673772700086	23.093492467220575	
34.82	14.135993110554493	10.887470519351572	37.5851909984789	0.4575224461900298	-1.4296564965643084	22.474436668128245	
34.83	13.755739878916302	9.416956662990764	37.9941376998529	0.2810448601306095	-1.3935191155312072	21.874624647157102	
34.84	13.272305492402463	7.965214475533391	38.15364528319866	0.12439213483836956	-1.3662394449655801	21.293086614989686	
34.85	12.699403476204509	6.575641996255474	38.081096982235614	-0.015200707569086425	-1.3484174932341266	20.728977708372867	
34.86	12.053248022940084	5.283345360846655	37.80260599951177	-0.14027995331680781	-1.3404501057104878	20.181564035579292	
34.87	11.351376433369351	4.113663494305838	37.3496382483071	-0.25317891567765205	-1.3425959008344879	19.650208339041082	
34.88	10.611586528573293	3.0819721508945372	36.7558024851642	-0.3560285491670011	-1.3550284895250557	19.13435734796028	
34.89	9.85096363810717	2.1944515120580395	36.05407820795721	-0.45077037493893496	-1.3778803859950937	18.633531089253548	
34.9	9.085212177670268	1.449686333507827	35.27476795645203	-0.5391716475923385	-1.4112786770770709	18.147314410132772	
34.910000000000004	8.328087782301276	0.8403870837920964	34.444212209868056	-0.6228443836194091	-1.4553728113415818	17.675350612048316	
34.92	7.591138600742455	0.3552647633608701	33.584211571505826	-0.7032625609272494	-1.5103581916917632	17.217337198300314	
34.93	6.8836145196271685	-0.019320295465485415	32.71200192900749	-0.7817812414569851	-1.5764944077539897	16.77302350994757	
34.94	6.212531769792994	-0.29798914199347815	31.84060322572858	-0.8596541831047374	-1.6541210826240178	16.34221033586583	
34.95	5.582839497021446	-0.49533211874540484	30.979393431862327	-0.9380512560733063	-1.74367097443674	15.924751287606044	
34.96	4.997660692006891	-0.6251857469287606	30.134757289499127	-1.0180767992170667	-1.8456800715533996	15.520555713620617	
34.97	4.458561422209425	-0.7001880843838381	29.310733675688603	-1.1007860120593513	-1.9607972602458852	15.12959354404175	
34.980000000000004	3.965819116477253	-0.7315465734629405	28.50960008327178	-1.18720392308669	-2.0897898836961684	14.75190209097319	
34.99	3.5186926694208407	-0.7289570058314843	27.732366822502662	-1.2783278925367116	-2.233563483214639	14.387595385840488	
35.0	3.1156708174026	-0.7006305184086286	26.9791767220935	-1.3751536788754484	-2.393158791833563	14.036874538768089	
35.01	2.754662797658228	-0.6533870802973712	26.249610077995857	-1.4786950452556287	-2.5697540225774476	13.700040980963074	
35.02	2.43318885297879	-0.5927855457264558	25.542910534108714	-1.5899943255674822	-2.7646745241163613	13.377513241332142	
35.03	2.1485360364381023	-0.5232714104326005	24.858146974708696	-1.7101279890370742	-2.9794057983406352	13.069847575715364	
35.04	1.8978736574604138	-0.44832718678305616	24.194321559236226	-1.840211242329286	-3.2156058743989773	12.777762767113543	
35.050000000000004	1.6783503148165058	-0.37061607654138917	23.550439803117282	-1.981405708109837	-3.475113033737239	12.502169415294102	
35.06	1.4871638153527025	-0.29211380450207275	22.92555155486658	-2.134934219022753	-3.75994488067857	12.244204034153748	
35.07	1.321618710055704	-0.21422883838339773	22.318773179319777	-2.3021067660402155	-4.072284753086784	12.005268275216896	
35.08	1.1791706258609398	-0.13790789779626927	21.72929776428563	-2.484361606031336	-4.414451493629336	11.787073598012663	
35.09	1.0574410515406631	-0.06372265755136117	21.156393470129363	-2.683231323526276	-4.788923671144427	11.591701085736197	
35.1	0.9542395981038811	0.008052060046297271	20.599400542249438	-2.9003010177166857	-5.198362457470331	11.421674194491331	
35.11	0.867570553370888	0.07737497450607672	20.057724304602925	-3.1372751832795003	-5.645522165610721	11.280022840528702	
35.12	0.7956330889347337	0.1443865135252932	19.53082755141675	-3.395961613080525	-6.133222832636452	11.170374994492974	
35.13	0.7368169894532668	0.2093667933770093	19.018222923442373	-3.6782717121002393	-6.664283728195242	11.097056549822772	
35.14	0.6896980244140725	0.27270098098865597	18.519466022594393	-3.9862016921367895	-7.241433169295487	11.065197279236223	
35.15	0.6530294255236307	0.3348529461704607	18.034149489087348	-4.321800044361011	-7.867183963869484	11.08084136661058	
35.160000000000004	0.625728680353112	0.3963465569598313	17.56189782970999	-4.6871266867914345	-8.543663805608265	11.151061001566395	
35.17	0.60686888350141	0.457750009630446	17.102363539017624	-5.084209183762281	-9.272389942569916	11.284071524064291	
35.18	0.5956669182718247	0.51966609630211	16.655224051014724	-5.515001434458924	-10.05397744206575	11.489346606324872	
35.19	0.5914731025955481	0.5827254490139323	16.22017959498309	-5.981309170358707	-10.887772507437493	11.777703688395613	
35.2	0.593761171136756	0.6475830406992531	15.79695184917766	-6.4845717009617365	-11.77140167317274	12.161251198695865	
35.21	0.602118048438918	0.714917951253119	15.385283304782945	-7.025773351219598	-12.70021518627724	12.653356106695501	
35.22	0.616235452965032	0.7854346331802917	14.984937342948573	-7.605226211118682	-13.666645415463062	13.268411011767808	
35.230000000000004	0.6359033586116694	0.8598653476081104	14.595698910125627	-8.222320755313953	-14.659475709022647	14.021425471674243	
35.24	0.6610040065946194	0.9389742681638878	14.217375775945813	-8.875235110509667	-15.663078086770565	14.927375407103138	
35.25	0.6915038834811054	1.0235654569035058	13.84980066622385	-9.560598982358954	-16.65669106692972	16.000220938306377	
35.26	0.7274496680219004	1.1144896986507733	13.492833933257666	-10.273110653210543	-17.613809527055214	17.251505383423797	
35.27	0.7689671111558675	1.2126508815445252	13.146366937373198	-11.005159608096713	-18.5018765618875	18.688580892567195	
35.28	0.8162611086107339	1.319013181513078	12.810326354659932	-11.746490613083385	-19.28252805607239	20.312496972681068	
35.29	0.8696152255246415	1.434610308397506	12.484679625836286	-12.483947279807907	-19.912568626814533	22.115542765446577	
35.300000000000004	0.9293889325120052	1.5605580714428013	12.169441761192612	-13.201376719239358	-20.345938849589004	24.07884824471394	
35.31	0.9960109219685882	1.6980714402921555	11.864683710151446	-13.879731239597572	-20.53669799376197	26.170427509180776	
35.32	1.0699882688848374	1.8484709444185965	11.570541923540285	-14.497640449633979	-20.44341389787861	28.344086192245303	
35.33	1.1519191536560247	2.0131877247253414	11.28723058547896	-15.032285498889511	-20.03419002626787	30.53992766489198	
35.34	1.2424832823280931	2.193787256224641	11.01505603876609	-15.46063945176078	-19.29186045794474	32.68686005688413	
35.35	1.3424515143535976	2.391978427195702	10.754434818452593	-15.761187234261602	-18.21843831390648	34.70749673934794	
35.36	1.452692445122164	2.609626375864029	10.505915284633602	-15.915735320015623	-16.837964562652804	36.524676355295036	
35.37	1.5741783501894708	2.8487666266209217	10.270203424463649	-15.911162968847776	-15.196807269290138	38.068884915887296	
35.38	1.7079911247124033	3.11161894395498	10.048194026353611	-15.740991382106914	-13.359609757876097	39.286435847253955	
35.39	1.8553288515960227	3.400599322263476	9.841008429313106	-15.406179288075286	-11.40379404641965	40.14456713608325	
35.4	2.0175136318604654	3.7183285297163158	9.65004005039734	-14.915244661880575	-9.411470856619175	40.63427813097334	
35.410000000000004	2.19600131073261	4.067635624338886	9.477008893223047	-14.283504945029648	-7.461001017131676	40.76962832108535	
35.42	2.3923934604452395	4.451554965748944	9.324026202356144	-13.531868380179866	-5.619748257137688	40.58426863163013	
35.43	2.6084360317581967	4.873322933947938	9.193670650230827	-12.684886476957733	-3.9392850351391737	40.12540314874583	
35.44	2.8460263235144456	5.336357904186104	9.089080871000576	-11.768689104595955	-2.4534238743787298	39.44705622705026	
35.45	3.1072071422760175	5.844221718369782	9.014056028787635	-10.80933633975257	-1.1785436573597234	38.60437889464178	
35.46	3.394174597634711	6.400561932805447	8.973183438193304	-9.831192663046465	-0.11609759734700642	37.648671781519226	
35.47	3.709272295932927	7.009024121980463	8.9719801176866	-8.85580847806893	0.7440045840375058	36.624328185081595	
35.480000000000004	4.054963872794302	7.673124237212363	9.017043845672296	-7.901293332106724	1.419700767924857	35.567379121125676	
35.49	4.433789701750447	8.39606752992254	9.116212947348059	-6.982115760526339	1.9334113382351945	34.505373164842844	
35.5	4.8483136162515645	9.180500549292912	9.278734040462448	-6.109094743301263	2.3093319102803846	33.458044858419996	
35.51	5.301065482341297	10.028182724049955	9.515436968083968	-5.2897178256937	2.571424630223291	32.43853970226425	
35.52	5.794482518736594	10.939563353216732	9.838913678743694	-4.528555746810671	2.7420994333621067	31.454775398012337	
35.53	6.330719116461938	11.91321803632552	10.263570824445456	-3.827715912804546	2.8414738427188273	30.510755653350355	
35.54	6.911445070795871	12.945147140172342	10.805602749010792	-3.1873197814760976	2.8870453817197816	29.60772031149745	
35.550000000000004	7.537644959492312	14.027948060290889	11.48286351304997	-2.605948225750164	2.8936531749933283	28.74508267018492	
35.56	8.209298259213865	15.149828189254944	12.31445374838593	-2.0810317559287705	2.873624974479985	27.921145858277605	
35.57	8.92501000101	16.293518714566524	13.320004073762798	-1.609189715875809	2.8370209073095665	27.133625750062482	
35.58	9.681572420328717	17.435187150589	14.51851709549884	-1.186507881963257	2.791921561966104	26.380012847110233	
35.59	10.473451318857943	18.543453319518637	15.926636538187688	-0.8087637340629744	2.7447222355609364	25.65780757475253	
35.6	11.292251736115933	19.57873915173877	17.556315788635892	-0.4716022286774266	2.7004141123946273	24.964663174362123	
35.61	12.126219950580769	20.493324231081758	19.411913128002496	-0.17067025358464472	2.6628401308125476	24.298462728745495	
35.62	12.959833886815964	21.232436783051313	21.486727420465154	0.09828968693167295	2.634919379846481	23.657351112838782	
35.63	13.7735893935087	21.73674740060849	23.759465589993617	0.3393675580821267	2.618843663764153	23.039739970962	
35.64	14.54408544629005	21.946455405603977	26.191240199288455	0.5564387861417861	2.6162440755557794	22.44429672205666	
35.65	15.2447398350337	21.80753901356945	28.723710455831295	0.7531440360505322	2.6283288557380966	21.86992353913019	
35.660000000000004	15.846903319089481	21.27885706030291	31.27968809336723	0.9328735886020753	2.656001126625882	21.3157356060034	
35.67	16.321651684527176	20.339823775165904	33.766728037832614	1.0987682584191174	2.6999543427095007	20.781039186165476	
35.68	16.642167971514958	18.99666154328856	36.08440896219098	1.253728094485129	2.7607504948438413	20.265312572022907	
35.69	16.786206415824097	17.28631141905653	38.13378434719926	1.4004240181557028	2.8388849002849015	19.76819107963923	
35.7	16.73856296533596	15.275505394363126	39.828737947378286	1.5413178635956322	2.934836497634806	19.289456207596196	
35.71	16.493145861618626	13.054188529919632	41.1072315952517	1.6786821503441	3.0491092022631423	18.82902952208006	
35.72	16.053727845256383	10.72670561999887	41.93741305996266	1.8146225186019207	3.182263752273266	18.38697093422638	
35.730000000000004	15.433793467416415	8.399156933778482	42.3204567642511	1.9511001867836366	3.334942646745082	17.963481549615295	
35.74	14.655267438495803	6.167808768952067	42.287738366121445	2.089953945937955	3.5078890293777296	17.558910968021525	
35.75	13.746441867335744	4.109992585762049	41.89404580792451	2.2329226004941667	3.7019593100694723	17.1737686555978	
35.76	12.738908035285311	2.2794248056098363	41.20755885635064	2.381665687892797	3.9181312374295603	16.8087396401997	
35.77	11.665309581815462	0.7051980987508197	40.30124652058182	2.5377848518337873	4.1575059397073595	16.464705201031673	
35.78	10.556848188715659	-0.6054513959823966	39.2447079798884	2.7028340899894214	4.421311199163545	16.14276787265311	
35.79	9.441551980997371	-1.6625312523034497	38.09889127095388	2.87834252282488	4.7108895819742305	15.84428087960079	
35.800000000000004	8.343193577277127	-2.487927607656986	36.91333000666414	3.0658312490666115	5.0276833421474105	15.570883001864177	
35.81	7.280881020509989	-3.110361965194585	35.725603626204	3.266819498585922	5.373217133997702	15.324538908591983	
35.82	6.268975965230178	-3.561319611921308	34.562167409481205	3.4828247832588732	5.749073049787594	15.107584517624286	
35.83	5.317474433572489	-3.8720500185019575	33.44010020617571	3.7153617463597044	6.1568524991367255	14.922776938449562	
35.84	4.432548666838766	-4.071639923109041	32.36911484935299	3.9659444110496582	6.59811944680863	14.773348556179258	
35.85	3.617155062311224	-4.185978766825736	31.3534992954918	4.236096528519095	7.074319525477545	14.663064814137392	
35.86	2.8716845991032676	-4.23733196792105	30.39381342220261	4.527349886901794	7.586682641122022	14.596284573142228	
35.87	2.1945464819925156	-4.244353602052542	29.488242431049702	4.841162226614104	8.136136896901036	14.578014381089961	
35.88	1.5826914773280865	-4.2223410133112536	28.633618836177632	5.1789243296214185	8.723139455568097	14.613959562007402	
35.89	1.032052763841475	-4.183617249791301	27.82614998576647	5.541907935463287	9.34749906256966	14.710559272803792	
35.9	0.5379031607009922	-4.1379556345168025	27.061906278160777	5.931209704262759	10.008148610414858	14.874998454423407	
35.910000000000004	0.09514212486725349	-4.0929981546655	26.33712807070698	6.347670747784315	10.702879811495745	15.115184039322417	
35.92	-0.30148419791056824	-4.0546420022132725	25.648401536344107	6.791773221526135	11.428040521744098	15.439664698831848	
35.93	-0.6572222144870445	-4.027379346977945	24.992743293840363	7.263517532347197	12.178194119063328	15.857473321160212	
35.94	-0.9771911841946023	-4.01459105291555	24.367627218270105	7.762283716120876	12.94574034045964	16.377871410783328	
35.95	-1.266298395041097	-4.018794385247047	23.770976919938157	8.286680531198831	13.720496996773893	17.00997459795233	
35.96	-1.5291927687739322	-4.041846384741501	23.201136404860197	8.834353994200434	14.489332347250047	17.76221709015134	
35.97	-1.7702315343036878	-4.085113374423468	22.656835152813237	9.401763108312872	15.235937932873226	18.641621265423176	
35.980000000000004	-1.993469622922041	-4.149606941784019	22.137150979622408	9.98400137408931	15.940621781948705	19.652909260287508	
35.99	-2.2026601738002483	-4.236093584898896	21.641476407096366	10.57461188185053	16.58042893472029	20.797396217446018	
36.0	-2.401262651860548	-4.345182072097341	21.169490963507194	11.165428417827648	17.129519074473997	22.071812162872018	
36.01	-2.592461237069074	-4.477389806854188	20.72113969310987	11.746494215085455	17.559972772521164	23.467097310204846	
36.02	-2.7791838139637988	-4.633194047034492	20.29661927133824	12.306125820980261	17.843211906321116	24.9672013357642	
36.03	-2.964124700213514	-4.813068105795582	19.89637083458734	12.831095112233676	17.951857507828567	26.548293023622605	
36.04	-3.149767653155577	-5.017505359623786	19.52107955028132	13.306955501789286	17.861983845896592	28.178578137221958	
36.050000000000004	-3.3384084568203725	-5.2470317480914686	19.17168018134178	13.718657514711794	17.555794787653248	29.818848593141816	
36.06	-3.532175868157412	-5.502207699655558	18.84936797156623	14.051355691285083	17.024174624776375	31.424146355753464	
36.07	-3.7330518398234807	-5.783618949331837	18.555614345120773	14.29120263430539	16.268928742476337	32.94604095821079	
36.08	-3.94288443425323	-6.091859793414654	18.292186967991288	14.426309638102994	15.304105543717883	34.33592305014122	
36.09	-4.163400651558767	-6.427502817350316	18.0611723195964	14.448022034514695	14.155837869898757	35.549590635569665	
36.1	-4.396218705342863	-6.791054242760019	17.865000054485016	14.351489804011248	12.861105016014719	36.550514148663375	
36.11	-4.6428479456981995	-7.18290117382943	17.706468510819466	14.136191881137032	11.464994413177775	37.3129153967668	
36.12	-4.90467984862762	-7.603246181093368	17.588768278016637	13.80616016129029	10.016846270406527	37.823869562339645	
36.13	-5.182974062751472	-8.052024253360718	17.515500646399165	13.369807030085674	8.566117523748419	38.08375065493914	
36.14	-5.478843504163398	-8.528797148517445	17.490687761712472	12.839278960670251	7.158387699338155	38.10508293016951	
36.15	-5.793242355196788	-9.032620261640465	17.51877134529969	12.229508461785063	5.832167651266962	37.910128284680056	
36.160000000000004	-6.12691974368295	-9.561905620056926	17.604593792164554	11.557282303683941	4.616921601041124	37.527983969780784	
36.17	-6.480350984445601	-10.114272773550509	17.753343346752334	10.840111727587033	3.5323062586628	36.991247176389436	
36.18	-6.853698273655283	-10.686353184463915	17.970487803418226	10.095228635313918	2.5884972696177106	36.333072256006005	
36.19	-7.246732522293164	-11.273601090952733	18.26162712462095	9.338766188187545	1.7873788607868712	35.58480549676263	
36.2	-7.658748459913417	-11.870090598748408	18.63230350461676	8.58520256083051	1.124275597695902	34.774391220054696	
36.21	-8.088469084082522	-12.468323242036254	19.08776129575276	7.84692072889925	0.58968676565443	33.92548231784783	
36.22	-8.533943278906232	-13.059068036047272	19.632632742643917	7.134066891291949	0.17105741891813753	33.057189293026426	
36.230000000000004	-8.992440426044737	-13.631256043947772	20.270525469509362	6.454542762164516	-0.14574418614232965	32.18427055459442	
36.24	-9.460345831624482	-14.17195148062271	21.003487665949105	5.814129009496513	-0.37525167104625906	31.317609311588075	
36.25	-9.933063229997623	-14.666429619817992	21.831366020172087	5.2166869073667135	-0.5315696897273423	30.4648342427667	
36.26	-10.404965627414123	-15.098476194832159	22.75134825135622	4.664419139670398	-0.62779597582349	29.630963116204494	
36.27	-10.869352504938757	-15.450834458737324	23.757266430584988	4.158136048831464	-0.6757039446916285	28.819014089169382	
36.28	-11.318511795969746	-15.705930253272287	24.839053495332013	3.6975199668458245	-0.6855944058579537	28.030535725131287	
36.29	-11.743830171062253	-15.846819195191253	25.98236255307716	3.2813832901732725	-0.6662751188828656	27.266044411411517	
36.300000000000004	-12.135941120018504	-15.858282643346277	27.168405125177145	2.90788958646135	-0.6251254970459535	26.52536886271128	
36.31	-12.485019481823738	-15.728103238334642	28.374155215670882	2.574728842597651	-0.5682094389350095	25.807906639953845	
36.32	-12.781303834857818	-15.44851782540053	29.573042589937486	2.279303159862479	-0.5004157986868437	25.112813210736807	
36.33	-13.015457439208987	-15.017270632173808	30.735988697360664	2.0188470677136103	-0.42560638799057837	24.43913097059466	
36.34	-13.179096085978902	-14.438472981937544	31.83290053509677	1.7905380832328035	-0.3467629528444738	23.78587540634584	
36.35	-13.26535224337166	-13.722978526160203	32.83452144829432	1.5915761030034792	-0.2661233980467605	23.152088020032057	
36.36	-13.269368090480727	-12.888169358343308	33.71434300990418	1.4192436153092347	-0.18530621789009455	22.53686588104834	
36.37	-13.188718069273532	-11.957168829692254	34.45040309516821	1.2709584486524186	-0.10542326233156614	21.93937735132481	
36.38	-13.023586168749208	-10.957200222096727	35.026796789196545	1.1443008557480077	-0.02717393324335092	21.358865864873906	
36.39	-12.7768561534594	-9.917799963910138	35.43455849857753	1.0370296363215552	0.049073766487513465	20.794647044879042	
36.4	-12.454001328147505	-8.868821580976622	35.67191039164583	0.9470971375217321	0.12321325155222035	20.246104071104888	
36.410000000000004	-12.062731154385006	-7.838422096425026	35.74381804813164	0.8726518998057757	0.19534290666185472	19.71268053560013	
36.42	-11.612549559449544	-6.851415120826177	35.6610293081107	0.812035976992523	0.2657203012093287	19.193873139429364	
36.43	-11.114227483412566	-5.928051579641979	35.438759605287004	0.7637796234692062	0.33472509704806475	18.68922475193143	
36.44	-10.579173546530441	-5.083484794547663	35.09501825524332	0.726596122353622	0.4028288014449691	18.198318469434188	
36.45	-10.018896029847358	-4.327634538600554	34.64915750635744	0.6993690992095253	0.4705740167804417	17.72077240682286	
36.46	-9.444515696093939	-3.665496478917185	34.12057452577663	0.6811429114670143	0.5385574813523004	17.25623561958445	
36.47	-8.866364428006698	-3.0978297825773202	33.52763554971093	0.671111962562962	0.6074185590224809	16.804385067681448	
36.480000000000004	-8.293693536416633	-2.62196846878864	32.88696671725734	0.6686098807131938	0.6778318124007333	16.364923480318872	
36.49	-7.734469300022532	-2.2326958121408884	32.213028268972494	0.6730998135185754	0.7505025421046887	15.937578107185892	
36.5	-7.195322467356166	-1.9230872975978917	31.51798275500338	0.6841647416009583	0.8261656712362283	15.522100290042868	
36.51	-6.681561054652685	-1.685239907309511	30.8117544400191	0.7014980543032313	0.9055874015845682	15.118265780532793	
36.52	-6.1971937835206585	-1.5108724039885715	30.102184075305278	0.7248964612138253	0.989568002541724	14.725875930813087	
36.53	-5.745065163730306	-1.3917903914748853	29.39530598016598	0.7542551661972813	1.0789451176564209	14.344759381395747	
36.54	-5.3269845064633525	-1.3202170751039124	28.695632904277304	0.7895611173654792	1.1746008089093087	13.974774790879104	
36.550000000000004	-4.94388490910892	-1.289014512307351	28.00644241940205	0.8308866410901976	1.2774705065939034	13.61581449698106	
36.56	-4.5959697723550414	-1.2918099117711077	27.330042749545097	0.8783872208768262	1.3885506220656016	13.26780893726103	
36.57	-4.282843024939917	-1.3230484784282894	26.66800258327417	0.9323017923825561	1.508905981716501	12.930732129267273	
36.58	-4.003668444839771	-1.3780034797672147	26.02134375236859	0.9929538522819594	1.6396782999826762	12.6046085147717	
36.59	-3.757275724241802	-1.4527435831834765	25.39069748181637	1.0607516786839246	1.782096909193165	12.289521472745534	
36.6	-3.5422682770411624	-1.5440810462922192	24.776426949795496	1.136185960802961	1.9374929640676668	11.985623805736	
36.61	-3.3571122485494866	-1.6495070327671977	24.178720811642716	1.2198233911573757	2.107318137363602	11.693150484334227	
36.62	-3.2002109993892276	-1.7671211974540713	23.5976635334383	1.3123203273264281	2.2931488401945206	11.412433169086354	
36.63	-3.0699660006288574	-1.8955616504740989	23.033288392579358	1.414435260725036	2.4966927646124812	11.14391892394042	
36.64	-2.964824324389767	-2.0339378373864627	22.48561490262764	1.5270180126058355	2.7198134248384296	10.888191670424765	
36.65	-2.8833157061051233	-2.1817684486804896	21.954676968137814	1.6510220187352687	2.964536990696211	10.645999302152347	
36.660000000000004	-2.824082082065179	-2.338925212697068	21.440544115849004	1.7875122389294822	3.233062747474977	10.418285916571977	
36.67	-2.785898480952582	-2.5055837885467787	20.943338206493433	1.9376707466852232	3.527773896576008	10.206229869534262	
36.68	-2.767685865566221	-2.6821816515685066	20.463247191881475	2.102801213072076	3.851246032600244	10.01128921976344	
36.69	-2.7685189434881896	-2.869381983955492	20.000537509665946	2.2843334990494646	4.206250632527086	9.835256130330501	
36.7	-2.7876320553870424	-3.0680425984269677	19.555566791300038	2.4838295703752884	4.595750892641797	9.680321794217448	
36.71	-2.824426001882444	-3.279188980615758	19.12879850509565	2.70299194927004	5.022887248862921	9.549153451066696	
36.72	-2.8784638647775944	-3.503993733778411	18.72081674705833	2.943675853216632	5.490949932858218	9.444985049842144	
36.730000000000004	-2.9494652423169807	-3.743758217457342	18.3323425852311	3.207877540606621	6.003343382223075	9.371719500269759	
36.74	-3.037306969131316	-3.99989443758048	17.964254806423778	3.497722656222053	6.563523504721576	9.334048318295991	
36.75	-3.1420166042628255	-4.273909493962039	17.617612681701402	3.8154560708111154	7.174899015782074	9.337581101557841	
36.76	-3.2637664269738162	-4.567388698664596	17.293681936374373	4.16342847865375	7.840699528527633	9.388999877183773	
36.77	-3.4028663254116815	-4.881976607164775	16.993964172884095	4.544066584242449	8.56378886651326	9.496220829595474	
36.78	-3.559755245632994	-5.219354965362571	16.720230350229965	4.959810381396936	9.346412170547808	9.668547923245809	
36.79	-3.734990129614869	-5.5812164015199235	16.47455838821996	5.41302466443883	10.189861008623492	9.916809573250635	
36.800000000000004	-3.929236852937298	-5.969226867794478	16.259373322131147	5.905891911043055	11.094040697958262	10.25346951686971	
36.81	-4.1432531016877725	-6.38498146574238	16.077490042178905	6.440293676389632	12.05692404816946	10.692703038792617	
36.82	-4.377867497722585	-6.829948240298843	15.93215843526328	7.017670623588759	13.073874742193238	11.250409224200714	
36.83	-4.6339630476507265	-7.3053919574951856	15.827111768112028	7.638692115571192	14.13682810507504	11.94390345066681	
36.84	-4.912448902396544	-7.8122802821629005	15.766611062622715	8.302995049826343	15.233359163115178	12.791517772360741	
36.85	-5.214221164566245	-8.351168232247677	15.755480717179019	9.008827822793176	16.345680839808086	13.811825821818427	
36.86	-5.540114070197333	-8.922056592676064	15.799130773472559	9.75261733266327	17.449631696015505	15.022434174616501	
36.87	-5.890842871462892	-9.524219971704568	15.90356122836335	10.528508066061335	18.513820507812994	16.438313135084318	
36.88	-6.266939746909864	-10.15600018269394	16.075343790310395	11.327869589692146	19.49916646562285	18.069502494436776	
36.89	-6.668684065804431	-10.814560634240774	16.321576479904078	12.138800414452499	20.359082739953184	19.918135821992898	
36.9	-7.096004313586141	-11.495612921004005	16.649774053459577	12.945815252281983	21.04067209631397	21.975378703942752	
36.910000000000004	-7.548323412732984	-12.193149571043973	17.067623584181483	13.729683427125149	21.487303602621708	24.218091240111384	
36.92	-8.024459012626298	-12.899117848997149	17.58275656436114	14.467662146015625	21.64285135545255	26.606135890229012	
36.93	-8.522465254654387	-13.603147953821868	18.202318022285837	15.134025833250496	21.45726677374805	29.080985696799097	
36.94	-9.039470761158302	-14.292311425845536	18.932436841690414	15.70133763337057	20.893555965226668	31.56662744337287	
36.95	-9.57151611742399	-14.950967161372354	19.777590782325973	16.142267488928535	19.934955205190448	33.973399532230694	
36.96	-10.113401960531412	-15.56077332601291	20.739829362952342	16.431619003408265	18.59044152306704	36.20484524166408	
36.97	-10.658559111612416	-16.100943362700868	21.817818013440718	16.54882589626911	16.89771608246757	38.16729918615023	
36.980000000000004	-11.198959215471994	-16.54879611375506	23.00578667977784	16.48023829578853	14.922264626641194	39.7803556965559	
36.99	-11.725128717430971	-16.880602682920273	24.292826979807682	16.22079559466108	12.75135742833242	40.98656706734574	
37.0	-12.226218144141146	-17.072891656666645	25.662011428405364	15.774880681433633	10.48474500207907	41.75785828769831	
37.01	-12.6903030232218	-17.104147524789997	27.090088591661768	15.156069220973363	8.223414453506713	42.09737842185538	
37.02	-13.104719613340201	-16.95672412703976	28.547575741741465	14.38581050936736	6.058660290858988	42.036577812056954	
37.03	-13.456506776972047	-16.618810780079087	29.999452161654716	13.49143354339677	4.063668705784185	41.628651297349755	
37.04	-13.733172154560936	-16.08636823511521	31.40678292584566	12.503450392881717	2.289179667929437	40.93939248611827	
37.050000000000004	-13.923652321977658	-15.364689485539056	32.72919103915134	11.453204128059213	0.7626467239946866	40.0387338841294	
37.06	-14.018746091650238	-14.468774114966918	33.92723542632303	10.370639570730829	-0.5091848079868209	38.99330258029717	
37.07	-14.012059223545474	-13.423111746033467	34.96564256237613	9.28265451673135	-1.5359389234434362	37.8614488981499	
37.08	-13.900528036168073	-12.260210762853	35.81604190949807	8.212045448852294	-2.338576546544398	36.69063891803569	
37.09	-13.684825134106287	-11.018340260339196	36.45916283997426	7.177166181553393	-2.944616909418246	35.51698129361026	
37.1	-13.369302497423606	-9.73836722188189	36.88600391489139	6.191807445745342	-3.3842928530109293	34.36598276717907	
37.11	-12.961793118723046	-8.460648828143423	37.097940578137255	5.265570682183858	-3.6876811458270433	33.25420473376664	
37.12	-12.473095604815402	-7.222108198021299	37.10575123713045	4.4043791547284945	-3.882849654085023	32.19116001753064	
37.13	-11.916224664948395	-6.053926610716499	36.92775586552858	3.611060123555289	-3.9948415969632154	31.181154935909912	
37.14	-11.305581196955544	-4.980053140045786	36.58754086843401	2.8859601434564413	-4.0452515651329035	30.22489834199275	
37.15	-10.65610390904674	-4.016711318635078	36.11149072643142	2.227510853648114	-4.052213148040868	29.32079521519818	
37.160000000000004	-9.982491562237167	-3.1727358102530214	35.52653399758007	1.6327293813276684	-4.030630065144079	28.46592355842304	
37.17	-9.29855259510843	-2.450355057508312	34.85840597103721	1.0976454895506156	-3.9925317835688654	27.65673322805805	
37.18	-8.616731583749367	-1.846484482504518	34.130359888721465	0.6176471090844343	-3.9474759639157617	26.889517566176423	
37.19	-7.947794168923703	-1.354080400488149	33.36244313659585	0.1877585574272843	-3.9029473629588876	26.160710754187562	
37.2	-7.300659040580413	-0.9634677548986623	32.571212382213304	-0.1971456279325654	-3.8647295136306434	25.467060087268013	
37.21	-6.682410904963326	-0.6634916507371624	31.769834026792527	-0.5421818342709517	-3.8372338919002638	24.805710826436446	
37.22	-6.098363326463846	-0.44245750735982303	30.968372564263998	-0.8523446864026802	-3.8237839885227207	24.1742337916454	
37.230000000000004	-5.552213060643565	-0.288840019147804	30.174218839242243	-1.1324203431046733	-3.8268586394619812	23.570621102806943	
37.24	-5.046233329556834	-0.19176904601226064	29.392567527623797	-1.3869430363077038	-3.8482905167223778	22.99325966175818	
37.25	-4.581493361419992	-0.1413385361643671	28.626875919981327	-1.6201626891589567	-3.8894330611425514	22.44089907973568	
37.26	-4.158081718258661	-0.12877063059473748	27.87928053810563	-1.8360338075506615	-3.9512951880018288	21.912617389568755	
37.27	-3.7752868269042765	-0.14646713919002685	27.1509478954447	-2.038217556970874	-4.03464957238703	21.40778967034129	
37.28	-3.431801594490195	-0.1879934512343442	26.442360542238216	-2.2300895571487653	-4.140120122065669	20.926062331861583	
37.29	-3.125887708431994	-0.24801224556979162	25.753540804494975	-2.4147581635598896	-4.268248714377233	20.467333337191196	
37.300000000000004	-2.855512607574892	-0.3221881391261613	25.084217945668613	-2.595084159425459	-4.419547148997552	20.03173955777899	
37.31	-2.618468403488334	-0.4070804974627226	24.433949967677062	-2.7737036835831397	-4.594534645075488	19.61965068570276	
37.32	-2.4124681498340297	-0.5000323509304634	23.802208899415962	-2.953051622317858	-4.793763636571512	19.231669708535698	
37.33	-2.235224465523394	-0.5990629019679722	23.188439372944924	-3.1353844750048063	-5.017834853422072	18.868639466115674	
37.34	-2.084506998366142	-0.7027682004161929	22.59209502707031	-3.3228025675562307	-5.267401875681676	18.531654516968516	
37.35	-1.9581879981124155	-0.810231016543075	22.012661622747057	-3.5172696806947634	-5.543166457463295	18.22207810625937	
37.36	-1.854276205919058	-0.920941201252454	21.449669994588497	-3.7206317054680125	-5.845862952382113	17.941563666345512	
37.37	-1.7709383084692711	-1.0347278770217059	20.902702618524174	-3.9346243419171714	-6.176237543439865	17.692080442652976	
37.38	-1.7065114831611727	-1.151702348603025	20.371396203723137	-4.160889375001173	-6.535007720744519	17.475940856628252	
37.39	-1.659513046651338	-1.2722094886120132	19.855442536110182	-4.400980928488844	-6.922813064806544	17.29583044131185	
37.4	-1.628647693703322	-1.3967873847461718	19.35458914545364	-4.656359601541956	-7.340156273632049	17.154838080428828	
37.410000000000004	-1.6127995474286358	-1.5261392907379534	18.868638958774024	-4.928378928559938	-7.787328831937143	17.056483367939894	
37.42	-1.611033553222683	-1.6611079271715898	18.39745180656848	-5.2182686028611736	-8.264315720814407	17.004737904991778	
37.43	-1.6225898599483422	-1.8026581910652482	17.940946740170745	-5.527118904776662	-8.770673566183936	17.004037351207455	
37.44	-1.6468781016038025	-1.9518646333700902	17.499105850491993	-5.855867754528526	-9.305378583845588	17.05928124667176	
37.45	-1.6834713924496147	-2.1099032477374875	17.071979793963628	-6.20522418115762	-9.866686086552319	17.175805871154502	
37.46	-1.7321001475387103	-2.278047159722658	16.659695334285168	-6.575612804408744	-10.451944478887784	17.359327839371336	
37.47	-1.7926460911117559	-2.457665385170269	16.262465050010384	-6.967117226052199	-11.057383022912262	17.6158557250109	
37.480000000000004	-1.865137129839768	-2.650223588247652	15.880599515980203	-7.379391785639252	-11.677894965143686	17.95151920404968	
37.49	-1.9497432194183206	-2.857285997776217	15.514521844343882	-7.811564337432008	-12.306809768675285	18.37235295261584	
37.5	-2.0467716053035034	-3.080519672567706	15.164786004413116	-8.26212800037996	-12.935681319971819	18.884014942233264	
37.51	-2.1566634524685053	-3.321698635625669	14.832098526038596	-8.728825771703557	-13.55411615023935	19.491412400224274	
37.52	-2.2799919535033086	-3.5827063942151236	14.517343793745221	-9.208531894655392	-14.149665711278995	20.198208703058025	
37.53	-2.4174609970091163	-3.865536641562037	14.22161389384767	-9.697133871021219	-14.707806745722973	21.00618447042321	
37.54	-2.569903476986375	-4.172291938065054	13.946243977943915	-10.189432790766325	-15.212075016465649	21.914574243926292	
37.550000000000004	-2.7382783239122643	-4.505180169895498	13.69285410619224	-10.67909187224872	-15.64444896738891	22.919499264685527	
37.56	-2.9236653376871877	-4.866507997052067	13.46339820752554	-11.158605967502938	-15.985903659894522	24.013167142043674	
37.57	-3.127266132771539	-5.258656831682909	13.260217479948372	-11.619394247026367	-16.2173138981572	25.183332988588077	
37.58	-3.3503995865839404	-5.6840537709407775	13.08610325268136	-12.051912134549427	-16.32055165898392	26.412914683727443	
37.59	-3.5944853168448434	-6.145133115613722	12.944365934079848	-12.445861477554539	-16.279788260916835	27.679924901464773	
37.6	-3.8610410839696874	-6.64427360786895	12.838916224822341	-12.79062158490986	-16.08304807082695	28.957873204304374	
37.61	-4.1516656646368	-7.183714954492588	12.774350164406137	-13.075778016242442	-15.723749605144908	30.216677992199678	
37.62	-4.468007605643217	-7.765445851161219	12.756034295638024	-13.291515113858457	-15.20175144695678	31.42399639169034	
37.63	-4.811723038715776	-8.391055703883248	12.7901883714586	-13.429320758952302	-14.524277240800185	32.54712718890614	
37.64	-5.184425736939492	-9.06154224373816	12.883963028440723	-13.482542277700661	-13.706044356233145	33.55514200147212	
37.65	-5.587632593471646	-9.777067231053493	13.045509851302523	-13.446937573197676	-12.768843144317822	34.42101732355118	
37.660000000000004	-6.022705208752457	-10.53665241049878	13.284039124542563	-13.32103272186832	-11.740204011680333	35.12358636967784	
37.67	-6.490704135658904	-11.337809159216228	13.609772911418617	-13.106270289005453	-10.651363299072484	35.6489922162582	
37.68	-6.9922480859272405	-12.176097045004333	14.033844578012303	-12.807061694195257	-9.535269014157008	35.99131592875277	
37.69	-7.527367263875065	-13.044622085085116	14.568116925115557	-12.43049223796821	-8.424105463246946	36.15252029609352	
37.7	-8.095288607840944	-13.933481212236938	15.224804694711443	-11.985890215640268	-7.347234080823265	36.14160685410018	
37.71	-8.694200877626592	-14.82918484707766	16.01593532305055	-11.484295268479123	-6.329500586870951	35.97332628883699	
37.72	-9.320992428339204	-15.714129634308339	16.952575794122104	-10.937787596450118	-5.3902408282668	35.66640622019842	
37.730000000000004	-9.970961480561378	-16.566196108857298	18.043752944705627	-10.35880752425288	-4.542949559529893	35.241700878309494	
37.74	-10.63750434025272	-17.35855230514329	19.295015437839574	-9.759626219815594	-3.7953430106836556	34.720722577378446	
37.75	-11.311879508776446	-18.059882285964203	20.70688341590592	-9.151813381723573	-3.1500341220187025	34.124212231633685	
37.76	-11.983004397446999	-18.635146473592993	22.273037217052213	-8.545873966734584	-2.6053950804784867	33.47119820956042	
37.77	-12.637415205172603	-19.04710169974703	23.978497550803	-7.950966351299892	-2.1565443960168174	32.77838447482259	
37.78	-13.259359454453667	-19.258560613695433	25.7981319534276	-7.374784052785015	-1.7963395815263568	32.059890050069306	
37.79	-13.83111292208976	-19.23539487135356	27.695812081678937	-6.8235683225098	-1.5162675908758936	31.327270210437476	
37.800000000000004	-14.333763773133581	-18.950449162765473	29.624626989218307	-6.302090043876712	-1.3071776838963909	30.58964877656382	
37.81	-14.748096178856521	-18.387332406477018	31.528505598801196	-5.813794531704559	-1.1598693703723886	29.854021645930867	
37.82	-15.055804365686278	-17.54389941599453	33.34540963402175	-5.360935151608169	-1.0655132657873576	29.12558247876151	
37.83	-15.24091846215887	-16.43457666476355	35.01204144092435	-4.944747169361291	-1.0159384562494354	28.408057858806867	
37.84	-15.291209060367235	-15.091074532529106	36.46930738244412	-4.565614295750586	-1.0038025537319357	27.704022325821057	
37.85	-15.199396819899675	-13.560637229456308	37.66805108281441	-4.223216298330845	-1.0226687473934055	27.015172771637847	
37.86	-14.963974066179796	-11.901970499418045	38.57395691960307	-3.916707975624501	-1.0670285243702484	26.342559528421592	
37.87	-14.589540915067142	-10.180099930645618	39.170347949268226	-3.644843280228631	-1.132270744903917	25.68677287037713	
37.88	-14.086454567704493	-8.460012554043217	39.458863640287845	-3.4060988503771537	-1.2146256775905748	25.04808880825898	
37.89	-13.470046583184574	-6.800871505415392	39.45783071375881	-3.1987769342611116	-1.311092164995035	24.426579403810653	
37.9	-12.759424842663895	-5.251459632717996	39.19881307457836	-3.0210914546863856	-1.419357105766138	23.822194738776165	
37.910000000000004	-11.975778084466668	-3.8476751663829623	38.72162064801888	-2.8712378186924634	-1.537714795064232	23.234823034314275	
37.92	-11.141107347128507	-2.611659442049471	38.0699769752748	-2.7474481288212704	-1.6649887865332074	22.66433178880762	
37.93	-10.276786689130754	-1.5528051158412115	37.28715914213336	-2.64803441685213	-1.8004598818780568	22.11059792546261	
37.94	-9.402520639699407	-0.6697853216894378	36.41291484252831	-2.5714223229549784	-1.9438008765132346	21.573528679301216	
37.95	-8.535552669989562	0.046873689348336356	35.48148224835149	-2.516173871843558	-2.0950199421867057	21.053076716632244	
37.96	-7.690350883931391	0.6120900844853993	34.520788551300065	-2.4810022183996856	-2.2544120088776545	20.549251513762215	
37.97	-6.878399550076235	1.0438917340985903	33.55240136308595	-2.4647829186964554	-2.422516836589099	20.062129121072395	
37.980000000000004	-6.108302012626922	1.361483681215179	32.59209546951806	-2.466564292694018	-2.6000830857821846	19.59186214272163	
37.99	-5.38601738966152	1.5838356137938812	31.65072241294123	-2.4855638014021646	-2.7880420800760484	19.13868892026102	
38.0	-4.71519267464197	1.7287312464362927	30.735184029155686	-2.521169845802998	-2.9874838849643015	18.70294467507827	
38.01	-4.097505548263952	1.8122275232191152	29.849368949772167	-2.57294003165307	-3.199638703142548	18.28507452770524	
38.02	-3.53304633036144	1.8483886854869507	28.99498432670037	-2.6405971761996923	-3.4258619685428258	17.885648622083053	
38.03	-3.020656760080389	1.8492405051793597	28.172239091314083	-2.724024842013154	-3.6676215040684195	17.50537984758737	
38.04	-2.558239417743341	1.824856821332951	27.380378217452993	-2.823262114866702	-3.926486166941567	17.145144741741863	
38.050000000000004	-2.143026594122833	1.7835248608962568	26.618081072030726	-2.938497537158479	-4.204115281205195	16.80600812068422	
38.06	-1.7718026158479194	1.731949102982085	25.88374479397272	-3.0700627196446515	-4.502246473505125	16.489251226955293	
38.07	-1.441087841460146	1.6754667568374841	25.175675737609165	-3.2184270673677355	-4.822680258221631	16.19640418442412	
38.08	-1.1472836876450099	1.6182585342820153	24.492211866632424	-3.3841862742540445	-5.167262054484139	15.929281218045695	
38.09	-0.886785664105997	1.5635446039386445	23.831794608506307	-3.568055902964672	-5.537857568021767	15.690023700627197	
38.1	-0.6560624206640238	1.513759177496644	23.19300475548108	-3.7708613540521307	-5.936319858351271	15.481146387990732	
38.11	-0.45171719361370033	1.4707060883919538	22.57457559800685	-3.9935231138813885	-6.3644451092993695	15.305585833302791	
38.12	-0.2705359969396415	1.4356946300284301	21.975393207217483	-4.23703761590264	-6.823914001735064	15.166750700864124	
38.13	-0.1095005345397268	1.4096494609486974	21.39448459649062	-4.502454049867884	-7.316215587397032	15.068573699647567	
38.14	0.03419242276513623	1.3932088142204853	20.831005267729005	-4.790847453579346	-7.842550562693303	15.015564856875516	
38.15	0.1631290327273338	1.3868040710793499	20.284224100701774	-5.103288421762655	-8.403710841359576	15.012865851926108	
38.160000000000004	0.27968369162133333	1.3907253602666854	19.753509022649766	-5.440803039057679	-8.999929691185859	15.066296473142724	
38.17	0.38602846778203603	1.405175901812746	19.238314168981002	-5.804295446335586	-9.630684226060925	15.182342847519466	
38.18	0.48414401490049924	1.4303173749101097	18.73816921134937	-6.1944904520907205	-10.29447599044152	15.368170121612652	
38.19	0.5758384986451168	1.4663044101177236	18.25267071586174	-6.611843047468379	-10.988567466432588	15.631564330287464	
38.2	0.6627633085609845	1.5133146337516152	17.7814758999858	-7.056431621386896	-11.708673633741569	15.980812661929669	
38.21	0.7464318880530958	1.5715719280301113	17.324298435881865	-7.5278313952380165	-12.448625882214506	16.424514902073817	
38.22	0.8282379415974702	1.6413659527244677	16.880906394658034	-8.024967963127278	-13.200026662223351	16.971292673369856	
38.230000000000004	0.9094735028902394	1.7230682666188224	16.451122149594404	-8.545951783970127	-13.95191351317542	17.629363561427756	
38.24	0.9913476521591449	1.8171450895910461	16.03482399208732	-9.087894471767958	-14.690451110430086	18.405947216084737	
38.25	1.0750042910856807	1.9241683461156984	15.631949722128711	-9.646713271765556	-15.398694808213547	19.306494559017256	
38.26	1.161538788778867	2.0448255807129128	15.242502283424825	-10.216964816143696	-16.056620364375515	20.33384312954567	
38.27	1.252009958902632	2.179932647673937	14.866557472561936	-10.791674819488279	-16.641303994980834	21.487137817976173	
38.28	1.3474623623704507	2.3304359676576	14.504273254139877	-11.362255083137448	-17.127518040370038	22.760702655641353	
38.29	1.448942284962199	2.4974193018098614	14.15590186501578	-11.918465439081384	-17.488691775605403	24.142966848882693	
38.300000000000004	1.557508127855107	2.682114327998812	13.821805099352558	-12.448482760463053	-17.6983064340669	25.61559393907057	
38.31	1.6742387960988785	2.8859117868941895	13.502473002772788	-12.939202119038201	-17.73189163293278	27.15295296771948	
38.32	1.80024367006533	3.1103699656213286	13.19854620391937	-13.376667807585875	-17.569307321702254	28.722218389859147	
38.33	1.936677744900656	3.3572172867154944	12.910842111730755	-13.746612478318355	-17.197041231160714	30.284281168755353	
38.34	2.0847655230111455	3.628345770107206	12.640385206730208	-14.035284383632048	-16.61049713650271	31.79556322271301	
38.35	2.2458250039760115	3.9258014842711564	12.388442697315114	-14.230332313415024	-15.81559760555976	33.210726592249216	
38.36	2.4212304539675586	4.251820999100355	12.156574375385844	-14.321694035274476	-14.829743542793382	34.48574769749024	
38.37	2.612447112093865	4.608801201135757	11.946680779775365	-14.302441769461934	-13.681357683552317	35.581457300076636	
38.38	2.8210341425035104	4.9992855776270835	11.761063052360337	-14.169507290486319	-12.407634183989208	36.46728984046414	
38.39	3.0486561234939877	5.425938133472557	11.60249578337068	-13.92397224631662	-11.052306573868611	37.12313114658484	
38.4	3.2970831286753755	5.891506158693959	11.47430793020447	-13.571142118435926	-9.661759057508103	37.540895178146606	
38.410000000000004	3.5681796508467407	6.398766489555179	11.380472316094117	-13.120143715275164	-8.28129633305792	37.72430439587914	
38.42	3.863886811017405	6.950447077032647	11.325704162227284	-12.583373158257672	-6.951712769800429	37.687672776349785	
38.43	4.186202295006272	7.549115676348008	11.315569106927576	-11.975672345614202	-5.706669928419576	37.453666731054	
38.44	4.537162460046635	8.197027471262654	11.356601165501392	-11.31309601542981	-4.571354351851369	37.050033065423925	
38.45	4.9188306746851165	8.89592348793949	11.456430931666995	-10.612187139507856	-3.561928461680364	36.50716290664319	
38.46	5.333209259088597	9.646778606185418	11.62388266599357	-9.889018102930558	-2.6861060788453393	35.855409628131696	
38.47	5.7821221771433455	10.449471692916994	11.86903616253179	-9.158498409097428	-1.944357174306207	35.123130527980315	
38.480000000000004	6.267150406311341	11.302369921526015	12.203284321966128	-8.433842676857699	-1.3314345182592398	34.33539048287175	
38.49	6.789476299405268	12.201824859813291	12.639286877805626	-7.726280539557782	-0.8380175193802452	33.513300562409825	
38.5	7.349701522274854	13.141569318837327	13.1908188835839	-7.0449841655363485	-0.45224262678840244	32.67390353866102	
38.51	7.947620316990644	14.112039704443958	13.872452310920941	-6.397021650508399	-0.16097258790521796	31.83035368744924	
38.52	8.581947579913681	15.099648097205945	14.69901134133648	-5.787522257145863	0.049184645575162	30.992387123715346	
38.53	9.250001241011693	16.08602834634521	15.684741947621585	-5.219869789020565	0.19115070402309065	30.166871273160837	
38.54	9.947346984650002	17.047367221583727	16.84213091022562	-4.695949413603668	0.2768927541613564	29.358378914394983	
38.550000000000004	10.667427361619549	17.954027569939843	18.180327031332943	-4.216376889026558	0.3171552370437532	28.569720349871393	
38.56	11.401205167732671	18.770524161212442	19.703165447498247	-3.7807572250749506	0.3213317484234516	27.802406829584054	
38.57	12.136874860775237	19.456199182517757	21.406866286277438	-3.387909325277246	0.29745116985594505	27.057032130530878	
38.58	12.859669339265002	19.966658869169454	23.2777073090195	-3.036065863468912	0.2522371919806999	26.333571768378956	
38.59	13.551922254989838	20.25639707422774	25.289837259644834	-2.723049957327909	0.19121008098831477	25.631609285622403	
38.6	14.193452258787143	20.282667169405652	27.40368364654913	-2.446422206184253	0.11881144998791841	24.950501114166574	
38.61	14.76219831506158	20.00991512232117	29.565915588412842	-2.2036018514779423	0.03853670872552581	24.28949128805777	
38.62	15.235390726911865	19.415045433053162	31.710986076718974	-1.9919634191457862	-0.04693407563549315	23.64778812560621	
38.63	15.591094392527383	18.49211703957239	33.765060995566174	-1.808913918241001	-0.13561245579810075	23.024612850771128	
38.64	15.80978333020019	17.256013803276215	35.65134184703592	-1.6519487886998987	-0.22609007566103415	22.419227884520076	
38.65	15.876194300562991	15.74348791635666	37.297408022586254	-1.5186909493670757	-0.3174400698402038	21.830950989648187	
38.660000000000004	15.781226847558191	14.010814142284982	38.643632303844356	-1.4069232225705641	-0.4091293904764779	21.259161077476584	
38.67	15.522621325994107	12.129533796871257	39.64830127468629	-1.3146095451230708	-0.5009445975757804	20.70329885759285	
38.68	15.10559063763649	10.178885832071671	40.29225767388727	-1.2398978777580225	-0.5929325535903568	20.1628627716316	
38.69	14.542456041397205	8.237740548278287	40.57959233744204	-1.1811293480989646	-0.6853477796804437	19.637405370029075	
38.7	13.851600664850373	6.377011850226062	40.535282056936175	-1.1368365647436858	-0.7786117083695192	19.126528625122635	
38.71	13.05566849344634	4.6539201049899255	40.20001202168359	-1.1057390685366162	-0.8732803056388896	18.62987982252745	
38.72	12.179864325067518	3.108881995692646	39.62427605260155	-1.0867368368321593	-0.9700189725308942	18.147148261586736	
38.730000000000004	11.249998947341052	1.765027099035862	38.86202590232417	-1.0789035793367185	-1.0695833910073589	17.678063092193348	
38.74	10.290822075907126	0.6297742964630855	37.96544124731534	-1.0814768558142276	-1.172807006176345	17.222392252320592	
38.75	9.324800183611655	-0.30214129844221815	36.98120441516387	-1.0938498369132221	-1.2805921665693356	16.779942620332335	
38.76	8.371310421180036	-1.0451315704183382	35.94841364780633	-1.1155624701852367	-1.3939058414309142	16.3505614929476	
38.77	7.446190028246198	-1.6193800795535958	34.89786451726034	-1.146293251005564	-1.5137785553956964	15.934139326777327	
38.78	6.561695844090737	-2.047890715549087	33.85240347632198	-1.1858527402162853	-1.6413053739007444	15.530613789280272	
38.79	5.726690560011673	-2.3542357744301055	32.82789952585223	-1.2341776258921355	-1.7776494845085282	15.13997530942766	
38.800000000000004	4.946981862996027	-2.5610193017596856	31.83450859274097	-1.291324155144804	-1.9240489223243737	14.762274320081598	
38.81	4.225765905103341	-2.688903194508113	30.877979396254048	-1.3574632039728576	-2.0818241295075395	14.397629881619508	
38.82	3.56408155788822	-2.7561252654737283	29.9608461003469	-1.4328808651035363	-2.252384710699548	14.046242058627097	
38.83	2.9612570483018796	-2.778344071524383	29.083432432826218	-1.5179745975112142	-2.4372393262315954	13.708403191441743	
38.84	2.4153225647325223	-2.768704675475065	28.244647485084027	-1.6132517648558782	-2.6380057225719686	13.384514949925881	
38.85	1.9233517080525782	-2.7380361742096784	27.44257832264291	-1.7193298880552583	-2.8564213022209866	13.075108821475588	
38.86	1.481771268213428	-2.695111381249311	26.674916020277518	-1.8369381337839967	-3.0943529745940133	12.780869341931451	
38.87	1.086599967244221	-2.646930630624449	25.939241608124963	-1.9669196546567793	-3.353805561150474	12.50266126653961	
38.88	0.7336473638891514	-2.599001908135071	25.233208938154693	-2.1102343968548114	-3.6369280280319702	12.24156187810261	
38.89	0.41865692732237036	-2.5555977127123866	24.55464977701875	-2.2679619909528896	-3.946016819468213	11.99889962946582	
38.9	0.13741383288965014	-2.519986854570587	23.901625611351353	-2.4413043417069664	-4.28351556521474	11.776300317479716	
38.910000000000004	-0.11415751787393666	-2.494642911345896	23.2724498586153	-2.63158753255859	-4.652010435279468	11.575741985584926	
38.92	-0.3399486307206225	-2.4814147333631698	22.665683521287775	-2.840262660615157	-5.054220415200204	11.39961975216126	
38.93	-0.5436373619741383	-2.4816734277328196	22.080118932868853	-3.068905076907967	-5.492981497822611	11.25082158853561	
38.94	-0.7286617597772308	-2.4964385104467444	21.514761555878795	-3.319210568723451	-5.9711975618655595	11.132805634613005	
38.95	-0.8982169352875709	-2.5264797579900575	20.968808375146192	-3.5929937174056485	-6.491776431295223	11.049695294872217	
38.96	-1.0552600776771783	-2.5724012818594733	20.441628168464476	-3.8921613370793855	-7.057562775140491	11.006384971551107	
38.97	-1.202517804378035	-2.6347121959138926	19.932745086160196	-4.2187041143545185	-7.671218970856777	11.008657987001646	
38.980000000000004	-1.3425033690082708	-2.713881928093108	19.44182581143396	-4.57466765819591	-8.335069363887946	11.063308744185075	
38.99	-1.4775361023365197	-2.8103852762527852	18.968670896169403	-4.962097940592046	-9.050893982453333	11.178256786249156	
39.0	-1.6097614367496709	-2.9247388726324735	18.513210444979542	-5.382966624988759	-9.819659577352871	11.36264521281057	
39.01	-1.7411730875042912	-3.0575296323720376	18.07550397190055	-5.839081779446949	-10.64117585656929	11.626915910563687	
39.02	-1.8736349327098227	-3.2094372082616665	17.655744529182414	-6.331989471492152	-11.513664784463	11.982854055838427	
39.03	-2.0089032919260186	-3.381250540802421	17.254266770667655	-6.862860934422051	-12.433231444336117	12.443582628169418	
39.04	-2.148648161732882	-3.5738798991412173	16.87155911116575	-7.432230956374109	-13.393244009426937	13.02332009949335	
39.050000000000004	-2.2944748772681782	-3.78836364795944	16.508280485482317	-8.039785973944458	-14.383621028884297	13.737061314747033	
39.06	-2.447937412448255	-4.02587551833818	16.165281405107745	-8.68409159450377	-15.390071386638777	14.599996131893576	
39.07	-2.6105617587188514	-4.287719457950654	15.84362919692719	-9.362252968114909	-16.39332799381609	15.626600472815005	
39.08	-2.7838633841075358	-4.575322751180528	15.544638529930602	-10.069556486633907	-17.368479259112224	16.829414358418045	
39.09	-2.9693562023736018	-4.89022755822119	15.269907512073152	-10.799092050357222	-18.284571170334768	18.21739120520368	
39.1	-3.168557351760832	-5.234076172098258	15.021359244744309	-11.541364046414404	-19.104654578800332	19.793719773779806	
39.11	-3.3829920828620663	-5.608585292563426	14.801288722297894	-12.28400846144403	-19.78649701781117	21.553495570631497	
39.12	-3.614203055099774	-6.0155046157997	14.612414964102546	-13.01163797734338	-20.28423444224374	23.48130674135382	
39.13	-3.8637681017143595	-6.45655516891308	14.457938270966364	-13.705945372740345	-20.55121310656535	25.548992180721527	
39.14	-4.133278522338811	-6.933370552342851	14.341603184074659	-14.34605432000598	-20.54390043647269	27.71424347598936	
39.15	-4.424308651093182	-7.447416093350011	14.267763024257942	-14.909211904148023	-20.226669269433607	29.920548184686254	
39.160000000000004	-4.738409205486706	-7.999864951556454	14.241441775755698	-15.37219605440846	-19.577437365462337	32.09921510824778	
39.17	-5.0770770404197245	-8.591451712379708	14.268394420686924	-15.7127242362881	-18.59235311160894	34.173442800325056	
39.18	-5.4417148625624545	-9.222285114419893	14.355156101566228	-15.911302691814118	-17.289198310162877	36.06458432364365	
39.19	-5.833565512894138	-9.891624039417302	14.509066532240741	-15.95309747754772	-15.708219120190025	37.69979333899855	
39.2	-6.253625367402893	-10.597610748533157	14.738255524988459	-15.829580028702884	-13.91003627694078	39.01969104386744	
39.21	-6.70254140593983	-11.33695534869442	15.051575501517904	-15.539511698144091	-11.969783380823042	39.984867218469375	
39.22	-7.180496499228887	-12.104565472756839	15.458466855612443	-15.08935565814478	-9.969750435456573	40.57948262638585	
39.230000000000004	-7.687087463347443	-12.893115157797434	15.968742034717822	-14.492752077528507	-7.990748234184636	40.81156803333986	
39.24	-8.221141985976905	-13.692619043649193	16.592216642204754	-13.769305893494039	-6.1043795418757805	40.71003638330561	
39.25	-8.780474579623734	-14.490076958835848	17.33813346779272	-12.942907580171632	-4.367311249348985	40.31938846843866	
39.26	-9.361718715954995	-15.269072198563354	18.214488671667624	-12.039614710358675	-2.8185965929426438	39.69285286624794	
39.27	-9.960095391518669	-16.009594824778787	19.227061895279157	-11.085853019444079	-1.4793373296517647	38.88628786623403	
39.28	-10.569198093893723	-16.688038431712332	20.37831416644827	-10.10672732173779	-0.3547621322174459	37.952824494313845	
39.29	-11.180817393276396	-17.27753038874429	21.66614878474064	-9.124790950480035	0.5625326505582313	36.93930499076513	
39.300000000000004	-11.784846751650768	-17.74877327011131	23.082511054076875	-8.15922228227479	1.2888738284925942	35.88435055160395	
39.31	-12.369293889841277	-18.071446815522716	24.61202005074343	-7.225592781269509	1.8459514236446593	34.81796811887794	
39.32	-12.920438148617368	-18.21601638399882	26.231228546146298	-6.3357439353946035	2.2579119853667455	33.762012219692785	
39.33	-13.423161506465624	-18.156275840138626	27.908043582673333	-5.498070766969281	2.54912498190009	32.731335829147696	
39.34	-13.861664645762518	-17.872168527659987	29.60242375332381	-4.717905173402649	2.7426836974030766	31.735146303608893	
39.35	-14.22015245611387	-17.35263200279694	31.267714274055493	-3.9979819674588453	2.85950983168476	30.778367704859434	
39.36	-14.483635253661884	-16.59801640921262	32.85295113787393	-3.338901378111719	2.9179379962306493	29.86284907830752	
39.37	-14.639192014907596	-15.621638912054024	34.306729872037735	-2.739603980029527	2.9336048860857455	28.988375171745876	
39.38	-14.677416028526931	-14.4500120624543	35.58208133697412	-2.197772430763046	2.919563426733479	28.153445004715497	
39.39	-14.592577709070046	-13.121416791328112	36.63931868747504	-1.7101888522712434	2.8865092007719912	27.355848596306473	
39.4	-14.383665958437126	-11.683024139920327	37.45027775966084	-1.2730314653859685	2.8430651067355552	26.593071037945315	
39.410000000000004	-14.05451823920189	-10.18686096800036	38.000356830601355	-0.8821136942943024	2.7960796436855184	25.862560001665518	
39.42	-13.613680155114004	-8.685329038958454	38.28916213287996	-0.5330737499840029	2.7509156002589568	25.161890554899244	
39.43	-13.073613313557166	-7.226771944464	38.329223411895825	-0.22152067528568975	2.7117159511229363	24.488857703230078	
39.44	-12.449908941528523	-5.852118587348715	38.1437089016168	0.056860731365984796	2.681638725356754	23.84151845088746	
39.45	-11.760108973727876	-4.592648630871121	37.76307792409649	0.30623574450331104	2.6630612782562633	23.218201620769563	
39.46	-11.022559255415802	-3.469170183883519	37.221598646718334	0.530561478119266	2.657757501347906	22.6175005768039	
39.47	-10.255319944154344	-2.4923538860840377	36.55415645543751	0.7335643708320793	2.6670422221125216	22.0382530755377	
39.480000000000004	-9.475344998706522	-1.6641428166468284	35.79370886521659	0.9187213877803567	2.691895492541067	21.479519383414967	
39.49	-8.697785409379035	-0.9794448648843486	34.96957112314786	1.0892573975938364	2.7330639834895925	20.940559706049875	
39.5	-7.935610667401424	-0.42813725081291176	34.1064830190981	1.2481524040995169	2.7911436941994854	20.420814076513032	
39.51	-7.199425973007745	0.0030916645096548123	33.224347080189794	1.3981530677915055	2.866648126138757	19.919886064988596	
39.52	-6.497470266159423	0.32915391367944213	32.33844463999538	1.541789694231718	2.9600628270613583	19.43753087920698	
39.53	-5.835753153962142	0.5653465984411075	31.459968470550468	1.681397473273353	3.0718884179211132	18.973647997606985	
39.54	-5.218275873827181	0.7264524249153459	30.59668225328529	1.8191377552075552	3.2026750724567807	18.52827850760175	
39.550000000000004	-4.647303517981722	0.8261640346751941	29.75361911476972	1.9570210704013689	3.3530487443984933	18.101606930589266	
39.56	-4.123642122154881	0.8767564565558899	28.933731304164812	2.096929146372783	3.523731458480857	17.693967700046045	
39.57	-3.6469298844620623	0.8889435475527385	28.138452953911433	2.240636949066696	3.7155553819557543	17.305855932744155	
39.58	-3.2159104286468354	0.8718682283065781	27.36816416915058	2.3898345813090818	3.929471091129196	16.9379422600882	
39.59	-2.828637470130886	0.8331797257317064	26.62254887605318	2.5461480290185694	4.1665507491441796	16.59109273471206	
39.6	-2.482682990289908	0.7791584779258967	25.900863214645476	2.71115359478697	4.427989475825556	16.266393310399827	
39.61	-2.175323351999471	0.7148671338752567	25.202132755650727	2.8863925928437277	4.715099286690098	15.96517868022325	
39.62	-1.9036621827906248	0.6443094356741006	24.52528340674838	3.073393716414749	5.029290799200112	15.689066139344236	
39.63	-1.6647431709033589	0.5705846631317435	23.86922872717728	3.273682820207424	5.3720543003376395	15.439995047130239	
39.64	-1.455631631175355	0.4960312510212554	23.232922128523573	3.4887837132065367	5.744935234737657	15.22027135969418	
39.65	-1.2734816433958038	0.42235864272999785	22.61538622277236	3.7202148005874096	6.149498346460641	15.032616638202141	
39.660000000000004	-1.115584625224609	0.35076283598711067	22.015726406656192	3.969486413547738	6.587274707476507	14.88022093829834	
39.67	-0.9793931603181909	0.28202427851972484	21.43313152714757	4.238103665863205	7.059685865938091	14.766798985991382	
39.68	-0.8625455498438312	0.2165944401459863	20.86687102086071	4.527579231591088	7.567939585767438	14.696649043355984	
39.69	-0.7628756494795668	0.15466722070101496	20.316287495193727	4.839384395547458	8.112930314503664	14.674708882230235	
39.7	-0.6784144710472645	0.09623756349028684	19.780788132788892	5.174891073158671	8.695105603797574	14.706600193775914	
39.71	-0.6073870030761794	0.0411495906055383	19.259835811267955	5.53536032612195	9.314272145535353	14.798667961096978	
39.72	-0.5482091969565513	-0.01086293771331778	18.752940961043148	5.921876772189455	9.969380222577051	14.957988479018793	
39.730000000000004	-0.4994780808556948	-0.06014622313283438	18.259654260626526	6.335274029398497	10.658259551458876	15.192345478085441	
39.74	-0.4599584147143126	-0.10710343195255843	17.779560137230533	6.776035318381291	11.37731942997115	15.510154367073739	
39.75	-0.4285733450700365	-0.15217538760876542	17.312271645247275	7.244172304835169	12.1212156187994	15.920310916175367	
39.76	-0.40439154610710254	-0.19582752958549868	16.85742616794984	7.7390852642254675	12.882486386401798	16.43194070299264	
39.77	-0.38661559893628733	-0.23854015829049394	16.414682051499806	8.25940765080366	13.651160146313323	17.054025643499532	
39.78	-0.3745704194548108	-0.2808022264442826	15.983715996901461	8.802833527316368	14.414354842989107	17.79488369176061	
39.79	-0.36769152461948995	-0.32310839080532366	15.564221075974274	9.3659001002074	15.156065132891923	18.66146911550058	
39.800000000000004	-0.365515286922936	-0.3659574345584668	15.155905376397076	9.943795431889416	15.856976480737854	19.65849848824407	
39.81	-0.36767066395200415	-0.40985190872085697	14.758491044763543	10.530187169920035	16.494552633478992	20.787379480567424	
39.82	-0.37387004584495653	-0.45530064158267447	14.371713776236776	11.117071600537557	17.0434259901648	22.045034145048152	
39.83	-0.3839006059281276	-0.5028229003825115	13.995322679285508	11.694680769479676	17.476154508859228	23.422724855585827	
39.84	-0.3976191781302675	-0.5529514642539384	13.629080421273501	12.251527786267184	17.764540314782582	24.90493344987666	
39.85	-0.41494896274095594	-0.6062358353323882	13.272763686634683	12.774618012762836	17.881546984119453	26.468470222142216	
39.86	-0.4358761783600168	-0.6632469664067058	12.926163981180258	13.249741558719506	17.803389839725938	28.08236223534195	
39.87	-0.46044477788451776	-0.7245848834984159	12.589088816093522	13.662042631665127	17.512207369772156	29.70825252705191	
39.88	-0.4887478991542298	-0.7908901556028439	12.261363296980742	13.996824811569649	16.998526393575204	31.3020452742159	
39.89	-0.5209336600616302	-0.8628453089795208	11.942831986377545	14.24037748677949	16.2634818477589	32.81618660695331	
39.9	-0.5572065872616672	-0.9411809326024072	11.633361398219607	14.380871218250897	15.320228634101932	34.20273191202257	
39.910000000000004	-0.5978229598883982	-1.0266880448592957	11.332843045761443	14.409490254000431	14.193871624506938	35.41758471273376	
39.92	-0.6430928725521801	-1.1202257984953796	11.04119730230175	14.321255284645352	12.920154707690166	36.42430156660915	
39.93	-0.6933819802437311	-1.222731076478586	10.758378059240645	14.115370056530805	11.543084776827305	37.196658095510024	
39.94	-0.7491144254082888	-1.335228778002818	10.48437840523382	13.795535577693768	10.111093614599074	37.721005467405796	
39.95	-0.8107766164779462	-1.458842860371266	10.219237625231969	13.369756627372677	8.673001495255928	37.99672952702281	
39.96	-0.8789215271493377	-1.5948082025000616	9.963049818199627	12.84982265441783	7.274103700719006	38.035343380508436	
39.97	-0.9541731856949809	-1.7444833557848427	9.715974432302108	12.250289199051224	5.9529529489572575	37.858064329891	
39.980000000000004	-1.0372310235950724	-1.9093642480697721	9.478249016355901	11.58763909092535	4.739339185553369	37.4931008045673	
39.99	-1.1288761557834683	-2.0910985580085497	9.250204710285287	10.879134173555595	3.653425790248313	36.972355275186935	


==> data/fig_hidden_fit.dat <==
t	x1	x2	x3	y1	y2	y3	
0.0	-8.0	7.0	27.0	12.109412085455848	6.854030968452266	26.940372234581336	
0.01	-6.581022762188462	6.814745308019678	25.793149148767636	10.572545310001153	6.696546491235359	25.76277193539036	
0.02	-5.317128889521147	6.58540742359382	24.721765794559204	9.169223555006612	6.4980899227425875	24.713639188809246	
0.03	-4.196171359375242	6.343043720460232	23.76849571661024	7.900719108743096	6.286213287209299	23.776680302251822	
0.04	-3.2046802869017412	6.10934174599351	22.916342193064875	6.763341491822761	6.080465494615675	22.936135728661583	
0.05	-2.3287389499797957	5.898943702483425	22.149971982064486	5.75016834538231	5.894346571816104	22.177840434800732	
0.06	-1.554645420279015	5.721378159831526	21.456290085007247	4.85235060348428	5.73690985445518	21.489659203373034	
0.07	-0.8692800694463729	5.582531093787204	20.82452319925401	4.060055929028487	5.6140124644594405	20.86155820041252	
0.08	-0.26033085674972556	5.4857730944545136	20.24606451097782	3.36312949016167	5.5292677854363985	20.28548041598278	
0.09	0.2835679654319505	5.432790268376993	19.71423931895909	2.7515368601156336	5.4847501829616085	19.75513543692654	
0.1	0.7728104178246	5.4241737679878	19.22402550450558	2.2156498449682225	5.48151348245109	19.265763217415277	
0.11	1.216824053716169	5.459847430118063	18.771794923724283	1.7464160094403456	5.519961588187205	18.81391024496065	
0.12	1.6241026192799977	5.539370555451397	18.355092092787178	1.3354492999086487	5.600114535899123	18.39723148622697	
0.13	2.0022877790501328	5.662129555009804	17.972445033226194	0.975062815402678	5.721789963330158	18.01432859873974	
0.14	2.3582311121873465	5.827476579909045	17.623225176484816	0.6582652890067654	5.884727262138875	17.66462115757862	
0.15	2.6980722471595855	6.034807893579431	17.307541249333294	0.3787303190043888	6.088661400339593	17.348252689142782	
0.16	3.0273128000412797	6.283602988615927	17.026166276708864	0.13075091979960551	6.333363514698398	17.066023425524165	
0.17	3.350885639600382	6.5734307443215245	16.78049164098568	-0.09081815432570842	6.618647504043304	16.819349906197207	
0.18	3.6732176659328246	6.9039268647598755	16.572502927164127	-0.29062247079188763	6.9443537593518645	16.610242285775573	
0.19	3.9982748679812525	7.274752712607635	16.40477353877724	-0.47287538974555526	7.310304753694079	16.441299646254453	
0.2	4.329620094335867	7.685512072956352	16.280466780087046	-0.6414254374106929	7.716240085100718	16.315713589637937	
0.21	4.67044087769104	8.135656412912503	16.203346919843398	-0.7998263741167678	8.161723075355836	16.237280278928207	
0.22	5.023552587676367	8.624372336996725	16.177791357069285	-0.9514053774830903	8.646024507073426	16.210409694496462	
0.23	5.3913903847402045	9.150438671155985	16.208794664445257	-1.099332819546673	9.16797447190041	16.24013088206273	
0.24	5.77600344776377	9.71204060820244	16.301955284865475	-1.2466889136588633	9.725787525288027	16.332078876324783	
0.25	6.179064464426356	10.30652868883999	16.463435749746164	-1.3965303913003246	10.31685309129458	16.4924590281737	
0.26	6.601800197077951	10.930191534446084	16.69989086220189	-1.5519511370920578	10.937498693874838	16.72796970362016	
0.27	7.044871779817023	11.578026986699358	17.01833711035535	-1.7161383080525834	11.582722739314153	17.045674805486037	
0.28	7.508337865691232	12.243415914361778	17.425963435828653	-1.8924149076468004	12.245911787270142	17.45280196046487	
0.29	7.991532874243234	12.917847549771562	17.929818767356142	-2.0842669828190763	12.918550201214753	17.956454712425526	
0.3	8.492941270854896	13.590645268482234	18.536420283759625	-2.295341661188954	13.589951967065213	18.56321311429585	
0.31	9.010061222337372	14.248747557028064	19.251264254415855	-2.5294094462775853	14.24704186329364	19.278615346559366	
0.32	9.53926681892912	14.876594059723182	20.078201656680218	-2.790271786850685	14.874237816507073	20.106505698508197	
0.33	10.075678052863958	15.456166595401587	21.01864076973073	-3.0816041230089604	15.453484999662274	21.04826418107237	
0.34	10.613049318728912	15.96723558288551	22.07059064455492	-3.4067149616361645	15.96451268762173	22.101938494590517	
0.35000000000000003	11.143724083472156	16.387899759337483	23.227949137076024	-3.768217326623865	16.385373686007508	23.261344939464568	
0.36	11.658627487980423	16.69544899307664	24.479583116684747	-4.167607719497394	16.69332602450294	24.5152227002261	
0.37	12.14742523629917	16.867636166590884	25.808696099999054	-4.6047757187803535	16.8660761829371	25.846578677065207	
0.38	12.598748833817668	16.88424441412532	27.192519300074242	-5.077477998025681	16.883363670874324	27.23236913871319	
0.39	13.000493882562525	16.728824462286777	28.60243325814436	-5.580848583262597	16.728787414099	28.64368872178596	
0.4	13.34037213255105	16.390599940464412	30.00478308353039	-6.107028709643204	16.391703983468428	30.046591648098975	
0.41000000000000003	13.606742547713097	15.866377390785072	31.362511622629626	-6.645025416892407	15.868946277132803	31.403618938041603	
0.42	13.78906824671388	15.16154855799307	32.63708258625621	-7.180888806063816	15.166077340938301	32.67597618284331	
0.43	13.878791362160287	14.290751304519429	33.791179084620524	-7.698277280014478	14.297900441811548	33.82619026613313	
0.44	13.869982055212937	13.277429097854805	34.79147195560546	-8.179407273752835	13.288035007282836	34.820926813048004	
0.45	13.759919380331592	12.152584175485055	35.61118233186495	-8.606319912983926	12.167509001595576	35.633587832246604	
0.46	13.54936310398243	10.952487448555575	36.23207910037711	-8.96230964232571	10.972501676452048	36.24628915146603	
0.47000000000000003	13.242548656375893	9.715791612369616	36.64557881064412	-9.233322829619116	9.741534266447644	36.650926485205815	
0.48	12.847032522714603	8.48075551990171	36.85283343145051	-9.409114716142804	8.512512282775521	36.849184811062415	
0.49	12.373141004939974	7.282427241641308	36.86379639448718	-9.484005652230456	7.320035677615669	36.851557620858564	
0.5	11.833307257314116	6.150508712055853	36.69556305203999	-9.45714207730393	6.193312588922541	36.67559446615846	
0.51	11.241303308497109	5.107944514571151	36.37027687024807	-9.332270388670743	5.15487219685194	36.3437158498688	
0.52	10.611412473410368	4.1705336596128575	35.91274274522468	-9.11710055053162	4.220107468043286	35.88093663439023	
0.53	9.957723917903092	3.3470449401267786	35.34846438974261	-8.822399222396804	3.397546647136245	35.31280194678035	
0.54	9.293510205434767	2.6400379356988126	34.70191802615226	-8.460957670859923	2.6896600218261035	34.663724643500636	
0.55	8.63077992233936	2.0469966149344443	33.99535674879293	-8.046575911507336	2.0939864546160414	33.955820231225964	
0.56	7.9799551772669925	1.5615854319374098	33.248086270293875	-7.593160200157744	1.604372838276589	33.20822586828633	
0.5700000000000001	7.34971271570938	1.174887650187134	32.47617016706855	-7.1139996649361175	1.2121742845134842	32.436841848320086	
0.58	6.74700895269403	0.8764940785599584	31.692505464861483	-6.621240134895043	0.9073073074594898	31.654387327622022	
0.59	6.177091687314455	0.6553968991083593	30.90704214605703	-6.125553007546884	0.6791104549613206	30.870671557471045	
0.6	5.643665600582316	0.5006720067052001	30.12718550566176	-5.635969515656102	0.5169943286494094	30.092979378756475	
0.61	5.149063230768272	0.40195718199344344	29.358226328680185	-5.1598502739236825	0.4109019264094856	29.326504367218615	
0.62	4.694454928583445	0.3497625938827237	28.603768276624546	-4.702950263775421	0.3516009827786741	28.57477124403783	
0.63	4.280051403430753	0.33564100195205204	27.866119321914788	-4.269550326065405	0.33084910632190545	27.840022798049702	
0.64	3.905277341490631	0.35224947931258915	27.146624067306803	-3.8626242190577718	0.34145722202822354	27.12354871104949	
0.65	3.568978102904908	0.39334888075018165	26.445939871028976	-3.4840237064324246	0.37728774106704266	26.425958208688822	
0.66	3.2695638466455335	0.453746596251068	25.764252154177434	-3.13466310231327	0.4332032832295936	25.747392372176883	
0.67	3.0051492666690267	0.5292137799916762	25.101439025818486	-2.814696366454847	0.5049919794402424	25.087688989466383	
0.68	2.773668396443639	0.6163875310022595	24.457191978270192	-2.523677445039567	0.5892747372155952	24.446501582243837	
0.6900000000000001	2.5729697177055137	0.7126680015937221	23.831102348290347	-2.2607036653282107	0.6834118972178574	23.82338733698012	
0.7000000000000001	2.4008923200392105	0.816118261926108	23.222721195380355	-2.02453820144753	0.7854074447307832	23.21786530871339	
0.71	2.2553241369707138	0.9253700974892476	22.631598030476454	-1.8137147106884124	0.8938228731503358	22.629457902484024	
0.72	2.134248104481102	1.039538317635124	22.057306473107765	-1.626622654712154	1.0076948167539472	22.05771487937789	
0.73	2.0357761665253697	1.1581448023294363	21.49945963272774	-1.4615775735076448	1.1264657218388527	21.50223052638608	
0.74	1.9581708062791927	1.2810536748761532	20.95771901872761	-1.3168757320176585	1.2499197410757363	20.96265115787388	
0.75	1.899859241859443	1.4084159897589674	20.431799429521856	-1.190837499821691	1.3781317655106917	20.4386816798968	
0.76	1.859446277022812	1.5406220069362546	19.921472337161557	-1.0818390306399415	1.5114210359577291	19.930086915109246	
0.77	1.835718536193678	1.678263631075253	19.426568437759258	-0.9883362462103615	1.6503166375192484	19.43669517191348	
0.78	1.8276403792078828	1.8221058825986092	18.946979626471766	-0.9088805377350421	1.7955261820247403	18.95839889612338	
0.79	1.8343557240232204	1.9730621012325662	18.482662814300163	-0.8421297060285241	1.947914697931682	18.495159180370848	
0.8	1.855183300477918	2.1321768856089443	18.033644614011354	-0.7868533210182999	2.108485179314743	18.04700855890071	
0.81	1.8896118797186188	2.3006134575857082	17.600027724100773	-0.7419355560878501	2.2783676387461465	17.614058513154887	
0.8200000000000001	1.9372949887108342	2.479645148398798	17.181999300703936	-0.7063744620974702	2.4588083742463005	17.19650599228908	
0.8300000000000001	1.9980454579393587	2.6706504361983883	16.7798417187686	-0.6792803462441478	2.6511661181358845	16.79464523483177	
0.84	2.0718299815364305	2.875110492898871	16.393945822205644	-0.6598720574371021	2.856907050154166	16.408879242655072	
0.85	2.1587644378371853	3.0946082547519698	16.024827108592515	-0.6474735460942196	3.0776050988823433	16.03973716438901	
0.86	2.2591094308340076	3.3308282357596677	15.67314483299054	-0.6415093999593903	3.3149397316020415	15.687892082445558	
0.87	2.3732656462455695	3.5855577779123404	15.339725715370415	-0.6415015217169685	3.5706972958832908	15.354185474721708	
0.88	2.5017703520496077	3.860686573788463	15.025591292426355	-0.6470656147145544	3.846768213474662	15.039653031717659	
0.89	2.645294458536453	4.158203394553876	14.73198953785103	-0.6579095333878822	4.145145557529015	14.745558099283832	
0.9	2.804639372123452	4.4801894230475785	14.460431747959104	-0.673832194804888	4.467917224344574	14.473427600349222	
0.91	2.9807328771704076	4.8288075916410005	14.212735689547156	-0.6947250896571473	4.81725645736101	14.225096610034937	
0.92	3.174623280036196	5.206287324557724	13.991076006877758	-0.7205751855464397	5.195402567228259	14.002756496499261	
0.93	3.3874711175892207	5.614901006988186	13.798041125070737	-0.7514713295369214	5.604635507995432	13.809012463565521	
0.9400000000000001	3.620547000660663	6.056915977059577	13.63669324757181	-0.787613100169801	6.04723541590363	13.646945155886112	
0.9500000000000001	3.875211494121735	6.534546077790794	13.51063754953816	-0.8293243521614067	6.5254292808890435	13.520181298745133	
0.96	4.152898729814607	7.049876918542331	13.424096853291054	-0.8770705876981167	7.041314710655576	13.43296709504403	
0.97	4.455099932041478	7.604763886992851	13.381992792055767	-0.9314825300433751	7.596761121631889	13.390247448872092	
0.98	4.783328335987058	8.200700626245586	13.390022686392939	-0.9933851234450443	8.193276935020792	13.397742457770045	
0.99	5.139068302828283	8.838650254933853	13.454726329216946	-1.0638342572792863	8.831841341478093	13.462020467855494	
1.0	5.523711795660821	9.518831682579943	13.583537069944446	-1.1441601120677523	9.512688355730273	13.59055452859137	
1.01	5.93848538037194	10.240453372461802	13.784811588316291	-1.2360186379445184	10.235041322766431	13.791754793606104	
1.02	6.384370915589368	11.001386904241844	14.067832748435983	-1.341448597358738	10.996787321738779	14.07495571942616	
1.03	6.8620007164445544	11.79777770714668	14.442754769715874	-1.4629331716735332	11.794093685325155	14.450340130507454	
1.04	7.371448014153584	12.623616714736867	14.920364906315275	-1.6034596343960257	12.620964743729157	14.928767692189185	
1.05	7.912091151971152	13.470243026677899	15.511839722045124	-1.7665702486397878	13.468755308306731	15.521477273114877	
1.06	8.482394975208477	14.325847171652264	16.228254986402415	-1.9563898021679893	14.325661646015035	16.239620466296795	
1.07	9.079671074903453	15.174985189567582	17.07991217787768	-2.177612400466903	15.176238558843972	17.09358963783573	
1.08	9.699827401350257	15.998182482853313	18.07546709848136	-2.435420495286535	16.001006223487995	18.092103062267963	
1.09	10.337112350219432	16.77173981734998	19.220789740628828	-2.7353058758694693	16.77624700378681	19.241032681263107	
1.1	10.983860069751191	17.4678537436099	20.517486513931203	-3.082755612375255	17.474110920512945	20.541987019583747	
1.11	11.630298609348468	18.055161327059935	21.96131222872518	-3.48277088410753	18.063176126854906	21.990718619352236	
1.12	12.264480066653643	18.499876893041073	23.540700958055766	-3.9391959700837758	18.509601082696026	23.575492550754404	
1.1300000000000001	12.872337141047177	18.767649460260042	25.235242038003292	-4.453864406533966	18.77897787121211	25.275640731289446	
1.1400000000000001	13.437980694094147	18.826145826415505	27.014784627915233	-5.025610913862864	18.838903202566712	27.060604629159776	
1.1500000000000001	13.944109217320582	18.648078469341446	28.839254593924863	-5.6492598703811225	18.662153405387947	28.889819435749793	
1.16	14.372823655207707	18.214671205509738	30.65969051290418	-6.314762747779174	18.23015988016783	30.713770869331206	
1.17	14.70685032112734	17.519175531521178	32.42074970479903	-7.006708085784365	17.536303042496527	32.476433999216276	
1.18	14.930469625753014	16.56904359947879	34.06419482667977	-7.704431361949979	16.588403693595684	34.119069468068595	
1.19	15.030936163633532	15.387199850602894	35.53371013808138	-8.382894105310715	15.409795836746534	35.58503685693173	
1.2	14.999624266527405	14.01130778722999	36.77994989783074	-9.01436584849907	14.038529759316491	36.82497287451861	
1.21	14.83297452266127	12.491267593351022	37.765158746623946	-9.570760737009422	12.52460519647728	37.801476577094554	
1.22	14.532856812870216	10.884559821697923	38.466585954355274	-10.026296962524455	10.925557276384215	38.49245326141158	
1.23	14.106644322838333	9.251269504514942	38.877950029333995	-10.360035009077269	9.301111388919379	38.89250902406274	
1.24	13.566613772584853	7.648580059708679	39.00885582809378	-10.557850222385358	7.707820429824953	39.012214757241736	
1.25	12.928977221148722	6.126207223605493	38.882362437560005	-10.613519628049774	6.194562332852178	38.87551401704616	
1.26	12.212667921784949	4.723136709900665	38.531393031736926	-10.52880326338278	4.799502468123997	38.51590903376858	
1.27	11.43791166259219	3.4663076349798025	37.99433620465175	-10.312614676097077	3.5487529216669724	37.97219995599008	
1.28	10.624997874838462	2.3705657936495093	37.311220963443915	-9.979532399702228	2.4565887720272994	37.284495297601104	
1.29	9.793164758552201	1.4400429869296372	36.520374455894334	-9.547976552475744	1.526839126491452	36.49098917769293	
1.3	8.959790264445067	0.670220603722631	35.65614033095643	-9.038357482255615	0.754964161759985	35.62574438077676	
1.31	8.139813364737645	0.05026714252538422	34.74755584834784	-8.471430984385533	0.1303669843248088	34.717475897678256	
1.32	7.345522095226781	-0.4346834228017836	33.81794681920035	-7.866996153477297	-0.36140861424315135	33.789182274530944	
1.33	6.586522700083042	-0.8015921609850174	32.885140008338574	-7.242983432969737	-0.7368027476887679	32.85838910224324	
1.34	5.869837192985713	-1.0679849505969914	31.962041315370946	-6.614911794415896	-1.0127805218883161	31.9377750182772	
1.35	5.200171127976038	-1.250855086187044	31.057457368831415	-5.995656230034422	-1.205789538881904	31.035975687903605	
1.36	4.580226562239619	-1.3659469479768562	30.17694106727533	-5.395449414120005	-1.3310871447980395	30.158425662848586	
1.37	4.01103076963816	-1.4273554486820796	29.323588010552736	-4.82204411219272	-1.402361716418587	29.30813912065295	
1.3800000000000001	3.4922479384878216	-1.447364228286387	28.498719597926332	-4.280971594321875	-1.4315747123392166	28.486386063271055	
1.3900000000000001	3.022502416332986	-1.4364304829703187	27.70244794219091	-3.775847142690916	-1.4289529446610587	27.693239999349014	
1.4000000000000001	2.5996367824497955	-1.403285445142811	26.934107636836078	-3.308686118637254	-1.4030787551651078	26.92800567064327	
1.41	2.2209453093204683	-1.3550886217495408	26.19257752332078	-2.8802080151641616	-1.3610342828239195	26.189534035088315	
1.42	1.883367268103744	-1.2976113236419875	25.476508423473113	-2.490113729270754	-1.308573074338182	25.476449165039313	
1.43	1.5836434734000902	-1.235426506667552	24.784477292983688	-2.137330036756224	-1.250297187651934	24.787299600767952	
1.44	1.3184397738527602	-1.172092557865139	24.115084240132248	-1.8202182072102113	-1.1898299470830243	24.120658136243453	
1.45	1.0844432566892204	-1.1103238994407565	23.467010066947264	-1.536748499168206	-1.1299751119238388	23.47517827958071	
1.46	0.878433713081421	-1.052144036811047	22.83904526497192	-1.2846422093099288	-1.0728612057799163	22.849626030417248	
1.47	0.6973304985793964	-0.9990185333495325	22.23009992552502	-1.061485636930579	-1.0200676633869208	22.242889471844276	
1.48	0.5382276895727665	-0.9519715616720433	21.63920228968708	-0.8648188014739533	-0.9727351071557595	21.65397985978491	
1.49	0.39842084244221543	-0.9116865824197544	21.06549171162297	-0.6922035469893186	-0.9316587093077288	21.082022265546595	
1.5	0.2754069602030231	-0.8785856462988884	20.50820592074812	-0.5412735731650262	-0.8973680731606286	20.526246127271396	
1.51	0.16689181332167313	-0.8529004799853126	19.966669364071016	-0.4097704608820389	-0.8701932705969702	19.985970966358497	
1.52	0.07078458431114759	-0.8347288906488766	19.44028094068087	-0.2955674971797239	-0.8503205698792495	19.46059576924766	
1.53	-0.01481159269372001	-0.8240808586523596	18.92850300209506	-0.1966846329437458	-0.8378375426855456	18.94958572974382	
1.54	-0.09161170254506856	-0.8209160480602472	18.430851768315595	-0.11129562155304122	-0.8327708201720961	18.45246398814504	
1.55	-0.16116159133390906	-0.8251745424587469	17.946889343340743	-0.03773001544804385	-0.8351160382754783	17.968801266296772	
1.56	-0.22485491750339842	-0.8368000525121733	17.476217282292808	0.02552957595079114	-0.8448628803881971	17.498210742651573	
1.57	-0.283948080723036	-0.8557595945307616	17.01847160508655	0.0798528013190309	-0.8620145765765165	17.040340684025452	
1.58	-0.3395768513123749	-0.8820581656031228	16.573319064264282	0.12646956281850824	-0.8866044074100983	16.594872178717544	
1.59	-0.3927719025838489	-0.9157510052003014	16.140454620085457	0.1664788923163241	-0.9187084183708402	16.161514303378425	
1.6	-0.444473290507475	-0.9569539674477594	15.719599991108595	0.20085920825319378	-0.9584565665882214	15.74000420167729	
1.61	-0.4955454751423078	-1.005851292067845	15.310503057253072	0.23047839507609824	-1.00604139878769	15.330104305165351	
1.62	-0.5467928031284268	-1.0627014194819813	14.9129380104026	0.2561045049453721	-1.061726196243016	14.931604359971255	
1.6300000000000001	-0.5989720616729088	-1.1278432201483082	14.526706604216086	0.2784156642613329	-1.125851626461894	14.544320416011375	
1.6400000000000001	-0.65280253720364	-1.2017042950332797	14.151640166800572	0.29801021772062525	-1.1988425881783793	14.16809864585598	
1.6500000000000001	-0.7089787845654605	-1.2848059668329999	13.787602373328685	0.3154157544236658	-1.2812142726746063	13.80281608481361	
1.6600000000000001	-0.7681866672207665	-1.377764604141074	13.434492784242291	0.33109823773694724	-1.373578906952632	13.448386371131852	
1.67	-0.8311136176800962	-1.4812983675656388	13.092251662229422	0.3454698855534595	-1.4766522178511112	13.104762519395342	
1.68	-0.8984555361405655	-1.5962372676180907	12.760866182128254	0.35889718721467395	-1.5912608776829222	12.771945028637406	
1.69	-0.9709230843484543	-1.723534108124789	12.44037813204914	0.37170766159240554	-1.7183500058926897	12.449987313290269	
1.7	-1.0492501317022884	-1.8642738889130794	12.13089320400542	0.38419689952541036	-1.8589917823544813	12.13900700061905	
1.71	-1.1342071106127163	-2.01967924152291	11.832591972343998	0.3966344219391168	-2.014394282831088	11.839195062793102	
1.72	-1.2266220381355057	-2.1911094716953627	11.545742658266557	0.4092700613425967	-2.1859113645266817	11.550831600545289	
1.73	-1.327398170685889	-2.3800632920363127	11.270716731583688	0.4223393061849124	-2.3750527211532453	11.274300265320981	
1.74	-1.4374826221988164	-2.5882276445783226	11.008012431921607	0.4360695031424341	-2.5834946505152483	11.010110453722602	
1.75	-1.557904455731933	-2.8174622512769334	10.758276208576811	0.4506852598277395	-2.813090592042226	10.758919331770391	
1.76	-1.6897797665195216	-3.069813515960509	10.522331782324866	0.46641517103036356	-3.0658815797877104	10.521563191820615	
1.77	-1.8343256534647217	-3.347521225162417	10.301215808936252	0.4834981263210282	-3.344105464016679	10.299090327779284	
1.78	-1.992869896563764	-3.653026711137672	10.09621976426043	0.5021916140484269	-3.6502044463766126	10.09280534630279	
1.79	-2.1668567538371297	-3.988980114425675	9.908939778967522	0.5227802318743302	-3.986829318491416	9.904317265911757	
1.8	-2.3578513981143674	-4.358242521148291	9.741336088971554	0.5455872062065058	-4.3568389995242	9.735601733959172	
1.81	-2.5675455140192898	-4.763878750232485	9.595803767559131	0.5709871539312491	-4.763292855915053	9.589069833049365	
1.82	-2.7977665755022842	-5.2091365657467374	9.475256405247425	0.5994234112154218	-5.209432877303673	9.467654065729162	
1.83	-3.0504933242664585	-5.697408089540492	9.383224403395408	0.6314282959976092	-5.698651572644532	9.374903824615835	
1.84	-3.3278636713327168	-6.232175772495427	9.323968080852103	0.6676503215971814	-6.234440263768298	9.315100664469051	
1.85	-3.6321228746555794	-6.816957083737664	9.30260483843165	0.7088869888674587	-6.82031098111044	9.293384671600878	
1.86	-3.965634859603757	-7.455172754886238	9.325250089932593	0.7561280173149336	-7.4596830669036	9.315900604067641	
1.87	-4.330852712844428	-8.149992680456387	9.399175458531493	0.8106079387825075	-8.155723786260838	9.3899520450324	
1.8800000000000001	-4.730287113815894	-8.90411783130305	9.532981125207296	0.8738736838008433	-8.911129353033054	9.524167551147247	
1.8900000000000001	-5.166436911021594	-9.719484681360186	9.73675411678383	0.9478659766485883	-9.727831044517288	9.728659695869247	
1.9000000000000001	-5.641685934563219	-10.596877219138781	10.022198145022474	1.0350200743876294	-10.606608385456228	10.015170331155067	
1.9100000000000001	-6.158173343202015	-11.535430592962804	10.402721178692442	1.138382839497575	-11.546591543240716	10.39716781147282	
1.92	-6.717644804237366	-12.53201043892225	10.89346693054613	1.261748638474477	-12.54463582682594	10.889868983585398	
1.93	-7.32128531700711	-13.580451727669116	11.51126774269339	1.4098044176578115	-13.594558308628509	11.5101252088713	
1.94	-7.969382266852111	-14.67065609451455	12.274260269260965	1.5882761280561077	-14.686238482871248	12.27611315732602	
1.95	-8.66098687699903	-15.787586051299279	13.201289851957789	1.8040498797701063	-15.80460940013962	13.20673470194793	
1.96	-9.393536703032554	-16.91022305300667	14.310957230456882	2.065236231386775	-16.92860189119667	14.320634665726985	
1.97	-10.162377600210569	-18.010583640857607	15.620128474587466	2.3811185820581997	-18.03015993327802	15.634723872356085	
1.98	-10.960274191836724	-19.052982500073043	17.14196529203868	2.7619162532360897	-19.073515236916535	17.16213294384307	
1.99	-11.776911985427374	-19.993854450240594	18.883307671278747	3.21826535243867	-20.014991537062215	18.909562319133407	
2.0	-12.598429654352039	-20.78244192275052	20.841380068706684	3.7603252906772973	-20.803682149630927	20.874123883035388	
2.0100000000000002	-13.407188505670977	-21.362657315619487	23.00062635134569	4.3964286176377545	-21.38337830315791	23.039928995984692	
2.02	-14.181762897599375	-21.676554600816974	25.32948759145149	5.131266045789148	-21.69606983123966	25.374926423900046	
2.0300000000000002	-14.897416582405171	-21.66953232201117	27.77827112685089	5.963707094548071	-21.687141904625424	27.828720858419945	
2.04	-15.526892767063288	-21.296709083746293	30.27872209294865	6.8845410384335555	-21.31201919406263	30.332283517439926	
2.05	-16.04203351268932	-20.530286036581714	32.7464397884108	7.874604076599458	-20.543488301881645	32.800411343784035	
2.06	-16.415944019994928	-19.366413100020388	35.08650692373133	8.903908779466988	-19.37839075557089	35.13744104164102	
2.07	-16.625156572313053	-17.829397583011662	37.20181536535987	9.932366687997678	-17.842040000882918	37.24599145963388	
2.08	-16.652177943887505	-15.972626419008868	39.0036266323853	10.912461105452062	-15.988835854641467	39.03758643066863	
2.09	-16.487591863069117	-13.875074234242547	40.421961175737124	11.793745219633616	-13.898248370626554	40.44317580539263	
2.1	-16.13125723595711	-11.632927085989339	41.41388960695012	12.52848705080535	-11.666510767888445	41.4212661795318	
2.11	-15.592628676496387	-9.348908267150964	41.967678130344446	13.077338818429826	-9.395577188415357	41.96180055849307	
2.12	-14.889874657687677	-7.120751218437448	42.102017791727825	13.413825633565517	-7.181683870339653	42.08503667952182	
2.13	-14.04808321738636	-5.031369452969486	41.86086117915926	13.52674886601262	-5.105842958423111	41.83601087582748	
2.14	-13.096883494398117	-3.1424255631728863	41.30535084880119	13.420196490573757	-3.227865989701644	41.27623047978042	
2.15	-12.067775124434638	-1.4921574924946923	40.50456331330469	13.111460908319108	-1.5843898700592527	40.474631507088226	
2.16	-10.991817839000447	-0.09642572041971986	39.5275375378964	12.627597180834423	-0.19036824176807057	39.49957056690931	
2.17	-9.897708723574139	1.0474671205511958	38.43706092653104	12.001475420784297	0.9571291321722053	38.4129308663608	
2.18	-8.810422169412245	1.9559062152014013	37.28597208934949	11.268064537785655	1.8740800977068302	37.26666585785761	
2.19	-7.750541743494337	2.653952728972486	36.11574678527052	10.461415143676492	2.584694700505179	36.10152212989224	
2.2	-6.734097366273724	3.1710184344386443	34.9567926911214	9.61253991304272	3.11728164182771	34.947377984738985	
2.21	-5.772696790089606	3.53753834039214	33.82972473577501	8.748167494090339	3.5010995774278526	33.82456991867744	
2.22	-4.873997709430468	3.7826789497124667	32.74720583971886	7.8902262547591775	3.7642051250231208	32.74566897583946	
2.23	-4.0422830875031055	3.9329565728726386	31.715846374857435	7.055859691257247	3.9321668951771978	31.71732181897127	
2.24	-3.27905057682604	4.011583200025503	30.737927156539687	6.257786895162517	4.027436036428026	30.741923849550293	
2.25	-2.583621728879904	4.038279862067639	29.812849023875813	5.504848802345856	4.069180608464213	29.81901452528645	
2.2600000000000002	-1.9536684697946898	4.029417748909655	28.938252647796528	4.802628101590923	4.073405520847768	28.94636704003293	
2.27	-1.385676178849323	3.9983260375494414	28.110843273395883	4.154064488087293	4.053238723127373	28.12079390435122	
2.2800000000000002	-0.8753284958431482	3.9556794902472032	27.3269635076815	3.560023079981254	4.019286220139036	27.33871168067666	
2.29	-0.41781546149949633	3.909902097711063	26.58296851909417	3.019791844898826	3.9800082678533664	26.59651572389949	
2.3000000000000003	-0.008076237917268414	3.8675512417740774	25.875452573971703	2.531503049262788	3.942074842736107	25.890811954224752	
2.31	0.3590153003958534	3.8336665722821994	25.2013727922373	2.092478740814736	3.9106924291923884	25.21854682712493	
2.32	0.6885165612292423	3.812073478842665	24.558101873815794	1.699508747635318	3.8898863789948828	24.577067508429398	
2.33	0.9853222569445703	3.805642349279585	23.94343622204131	1.349068326089235	3.8827470620908056	23.964137360377126	
2.34	1.2540927442755132	3.81650897318797	23.355580740843426	1.0374861319489106	3.8916332631907986	23.377924420402625	
2.35	1.499222936164735	3.8462525145533215	22.793117253526262	0.7610698335991585	3.918345665890547	22.816975786930215	
2.36	1.7248181945547056	3.8960451259268782	22.254971291599528	0.5161983499324949	3.9642658276070764	22.28018630984306	
2.37	1.9346899152828998	3.9667717259944615	21.740378866838714	0.2993862990572883	4.03047370959936	21.766767184977855	
2.38	2.1323618548174745	4.059125933533776	21.24885753244063	0.107327240810965	4.117838736679066	21.276217895970827	
2.39	2.321081295989104	4.17368696130326	20.780183647159344	-0.0630804751163322	4.227096418382103	20.808303254896483	
2.4	2.5038391058701146	4.31097766524361	20.33437584870358	-0.2147207643554843	4.358904593297317	20.36303677722944	
2.41	2.683390207376421	4.4715092264093865	19.91168563018608	-0.35025728552898144	4.5138901252463635	19.94067029442484	
2.42	2.8622769948080116	4.655812245268193	19.512594259507363	-0.47213846337336873	4.692679269326553	19.541690319521887	
2.43	3.042852259986534	4.864457170551982	19.137816065630833	-0.5826084586560971	4.895921420679512	19.16682020545715	
2.44	3.2273011028932936	5.098064597247821	18.788307545266644	-0.6837224223705479	5.124298762578289	18.817028578206717	
2.45	3.4176621517498074	5.3573051808588135	18.4652815034923	-0.7773649734188467	5.378530494380231	18.49354258988273	
2.46	3.6158458930871213	5.642890441741633	18.170225932707975	-0.8652711631026698	5.659363543622775	18.197866651431596	
2.47	3.8236520642593685	5.955552228289678	17.90492709219169	-0.9490491549265411	5.967557442703685	17.931804692674852	
2.48	4.0427741838660225	6.2960179145195	17.671496444054977	-1.030204601760733	6.30385469983504	17.697486693728365	
2.49	4.274812666567376	6.6649650461247445	17.4723986598774	-1.1101660459539338	6.668943358413868	17.497396771225286	
2.5	4.521281127282662	7.062964200087079	17.31048133740014	-1.1903118721268269	7.0634025487422525	17.334403307230122	
2.5100000000000002	4.78359832478251	7.4904126020912685	17.189004299414268	-1.2719980481048145	7.487636827648054	17.21178712495412	
2.52	5.063070226662765	7.947452791022959	17.111664647478783	-1.356587536525247	7.941789779028755	17.133267345438732	
2.5300000000000002	5.36086668504774	8.433870614912127	17.08261374207322	-1.4454802693642033	8.425642120753295	17.10301886951925	
2.54	5.677997212370244	8.948966842683971	17.106462280789962	-1.5401446159239838	8.93848505976285	17.125679410562316	
2.5500000000000003	6.015290346576519	9.491396676080303	17.188269646171175	-1.6421484729549383	9.478974540764671	17.206336970744395	
2.56	6.373353022323608	10.058991184165805	17.333510438780756	-1.7531904241959344	10.044958841062316	17.350493024730763	
2.57	6.752450815186181	10.648605361998403	17.54798812608848	-1.87512762696082	10.633287630039622	17.563988388526745	
2.58	7.152476103499319	11.255874135273592	17.83773302831455	-2.009999527810007	11.239599517509724	17.852883936410517	
2.59	7.5728495556704605	11.87500195357229	18.208807872524996	-2.160041555573488	11.858102416929102	18.223279495471115	
2.6	8.012416606695131	12.498544122332886	18.66704430116269	-2.3276854375506972	12.481352941117107	18.681061558844604	
2.61	8.469335333796561	13.117206748407721	19.21772077477484	-2.515536725337988	13.100060618181024	19.231562994605788	
2.62	8.940960080062005	13.719700612700397	19.865154273381947	-2.7263230472196844	13.702937692944287	19.879130137914476	
2.63	9.423726109351788	14.292683740868531	20.612177922130854	-2.9628002746612134	14.276636062396378	20.626590043242707	
2.64	9.9130405757583	14.820827443078338	21.459476666875794	-3.227608667644361	14.805808218067808	21.47463178541914	
2.65	10.403192834437348	15.287044075451718	22.40485112358767	-3.5230668076747893	15.273345752440207	22.421121676077234	
2.66	10.88733271164843	15.672953002116381	23.442712109493307	-3.850901111554352	15.660836474557462	23.46040446271917	
2.67	11.357461540384337	15.959580479408206	24.56330739944609	-4.211910256849309	15.9492825155769	24.582655851225592	
2.68	11.804577149670365	16.12838252220449	25.752282604389702	-4.605582325335894	16.120088712906384	25.7733877695388	
2.69	12.218845530976655	16.162464343587782	26.99044241719831	-5.02969153073379	16.156304863853865	27.01321319732891	
2.7	12.589839610167738	16.047930655987358	28.253848487022783	-5.4799262704647775	16.044046481797952	28.27799332566523	
2.71	12.906982672081746	15.775373153795957	29.51444100779214	-5.949609059363393	15.773972709838585	29.539457034153774	
2.72	13.160222787307848	15.341388947839219	30.741281787543972	-6.429585322029435	15.34264016346066	30.766348254278828	
2.73	13.34037188136196	14.74938378182624	31.90199395599527	-6.908346099068863	14.753529366260242	31.926067297386908	
2.74	13.439808565490742	14.010183219952019	32.96481600991298	-7.372435698170825	14.017537971301213	32.98669340767821	
2.75	13.453008819202998	13.141817686081595	33.90075859321791	-7.807147501746918	13.152793427386122	33.91917045132768	
2.7600000000000002	13.377030312164418	12.168703554808035	34.685647971912275	-8.197467042806094	12.183726565782807	34.69938912367862	
2.77	13.211803636552554	11.12008711309042	35.301814013969654	-8.529160429748368	11.139475684885827	35.309871223697996	
2.7800000000000002	12.960127883456886	10.027781779158012	35.73916844933978	-8.789875279306878	10.051806595963258	35.740825128038175	
2.79	12.62765545817498	8.924132788749148	35.995521457228676	-8.970100504437726	8.952825010516925	35.99042901450099	
2.8000000000000003	12.2224958570675	7.839680222751289	36.07614492682865	-9.063858541286633	7.872783905141268	36.064345619799695	
2.81	11.754724118985038	6.801342029402005	35.99266766579796	-9.069042286713769	6.838256096885915	35.97458423692062	
2.82	11.235793824414758	5.831035259871927	35.761606512061434	-8.987378606358531	5.870855405524945	35.737932160304666	
2.83	10.677885784588993	4.9450100958683665	35.40259058304289	-8.82405301032542	4.986579946085767	35.37420002653737	
2.84	10.093277250618081	4.153808560935384	34.936615988181806	-8.58708313914568	4.19574627732033	34.904524186053926	
2.85	9.493820686140115	3.462551867683354	34.38466904689937	-8.286543946430566	3.5034035162198465	34.34989814921222	
2.86	8.890498698156964	2.871744349534479	33.766519695815745	-7.933754539533647	2.9100782135051926	33.73004581423672	
2.87	8.293117075242899	2.378187399779628	33.09995752104623	-7.540511913001084	2.4126926723740025	33.0626619319906	
2.88	7.710089230855358	1.9759583355534103	32.40034408406601	-7.118436693820445	2.0055245398029355	32.36300313417265	
2.89	7.1483672888239616	1.657340894601454	31.680480763368468	-6.67846064243993	1.6811056801050586	31.643762709249835	
2.9	6.613479533374789	1.4136248414611594	30.950709314932105	-6.230467311938643	1.4310015311259157	30.91516162197054	
2.91	6.109558271021335	1.2357611820039573	30.21909942446593	-5.783072804482735	1.2464392181581216	30.18517447356025	
2.92	5.639490401706125	1.1148566888439224	29.491768864082484	-5.343528665300731	1.1187843836045854	29.459833577946696	
2.93	5.2050601249600605	1.0425217827464208	28.773207890306104	-4.917718246139779	1.0398756235497335	28.743554869183743	
2.94	4.807123138020268	1.0110968845986132	28.066599441512373	-4.510223341082003	1.0022417267537378	28.039458474372726	
2.95	4.445770296592555	1.0137768426771638	27.374112084327106	-4.1244349407154255	0.9992216183342804	27.349656166448106	
2.96	4.120464491603148	1.0446560769671005	26.69715009657997	-3.7626913236908455	1.0250147135153818	26.67550214944599	
2.97	3.830212120525986	1.098728150698911	26.036561103776336	-3.426425869222963	1.074677654257158	26.017797319214534	
2.98	3.5736773309147805	1.1718427724228504	25.392801639266413	-3.11631615287158	1.144089014515395	25.37695559425337	
2.99	3.3492954091207587	1.2606429256456535	24.766065387607405	-2.832424503761988	1.2298903766062197	24.75313001475619	
3.0	3.1553661725839133	1.3624903368135657	24.15637948613505	-2.5743278081245475	1.3294185691558276	24.146311061793522	
3.0100000000000002	2.9901314431366712	1.4753862594826133	23.563675435085546	-2.341231838766131	1.4406311607351225	23.55639637064588	
3.02	2.8518387255557025	1.5978936407813835	22.987841312420496	-2.132071465776546	1.5620351270047914	22.983244090156692	
3.0300000000000002	2.738789445137921	1.7290638908372684	22.428757617246262	-1.9455947422522557	1.6926167395886782	22.426708055041946	
3.04	2.6493765251707275	1.8683696885725853	21.886323104884145	-1.7804338531495463	1.8317797128966937	21.886665526186867	
3.0500000000000003	2.582114185683735	2.0156447585290818	21.360473490039375	-1.635162093717303	1.9792874266592	21.363034143166082	
3.06	2.5356586086179145	2.171031764491544	20.851195378047972	-1.5083403757139335	2.1352147425782833	20.85578733966851	
3.0700000000000003	2.5088201603258975	2.3349382522738344	20.35853721844343	-1.398552767939276	2.29990414680375	20.36496361103807	
3.08	2.500570548425626	2.5079994508771035	19.882618857144013	-1.3044345315867758	2.4739309909408576	19.890677783779076	
3.09	2.510048462160992	2.691046731760108	19.42364134863532	-1.22469211152173	2.6580721093584323	19.433128863451422	
3.1	2.5365664966670054	2.8850807333727504	18.981898555518708	-1.1581182917409645	2.8532822153321207	18.992611930139685	
3.11	2.579604243396112	3.091252793545519	18.557788553080876	-1.1036017889047316	3.0606722092125898	18.569528224855627	
3.12	2.6388049491583483	3.310848029297804	18.151827348159316	-1.0601341970041627	3.2814935707842494	18.164400524173008	
3.13	2.7139749399766164	3.545270540723416	17.764666068233158	-1.026813348711627	3.517122940156625	17.77788777261349	
3.14	2.8050777594254694	3.7960318425633117	17.397110405784982	-1.0028457488633984	3.7690508292384037	17.410805879404098	
3.15	2.912229018038052	4.064739225656053	17.050143251036673	-0.9875469711871189	4.038868531723397	17.064148619030902	
3.16	3.0356905957299167	4.353083575319115	16.72495096174315	-0.9803424874159105	4.328256851999228	16.73911541724768	
3.17	3.1758638746677232	4.662825916424074	16.42295393765331	-0.9807677015916475	4.638970586409776	16.437139969743324	
3.18	3.3332812036886437	4.995781098599271	16.14584132514733	-0.9884695536865761	4.972821893500348	16.159926300287445	
3.19	3.508601183643277	5.353793017570944	15.895610203493076	-1.0032084076093095	5.331656179932815	15.909486131057124	
3.2	3.702593271085099	5.73870657376088	15.674607343114717	-1.024862558178698	5.717322938084149	15.68818379822851	
3.21	3.916126860117319	6.1523279941681475	15.485577650640616	-1.05343406297608	6.131634632619658	15.49878225353667	
3.22	4.150159312787735	6.596371905794005	15.331717154276355	-1.089058252049868	6.576315140045041	15.34449558225387	
3.23	4.405715031979396	7.072393055329057	15.216725740701381	-1.1320156183006351	7.0529301063635375	15.229040706420538	
3.24	4.683856636103231	7.581698317218646	15.144857678054942	-1.1827484341703713	7.56279966692661	15.156692108013834	
3.25	4.9856493204661545	8.125234629036042	15.120967970217967	-1.2418806902890664	8.106885169105082	15.132330393472097	
3.2600000000000002	5.3121194901888575	8.703448493094324	15.150552587597275	-1.3102434959151081	8.685649552363513	15.161485622103365	
3.27	5.664208749546708	9.316112683226441	15.23978061961866	-1.3889040772674845	9.298882957988788	15.2503628302763	
3.2800000000000002	6.042722191372468	9.96211585150031	15.39551412806016	-1.4791997497625131	9.94549372693541	15.405845873748934	
3.29	6.448221546675882	10.639214898500649	15.625244591918094	-1.5827737029962197	10.62325844446497	15.6354616530919	
3.3000000000000003	6.880929862735549	11.343746283156204	15.937008409039533	-1.7016120134330959	11.328535104588436	15.947294039169105	
3.31	7.340623010432173	12.070306401646189	16.339243308384543	-1.838075816970135	12.055940096588568	16.349822774773312	
3.3200000000000003	7.8264836554766415	12.811407995040742	16.84051125582579	-1.994924040976792	12.798003904369669	16.851669544020552	
3.33	8.336943304145318	13.557128608155343	17.44913370181581	-2.1753153377697383	13.544822153636234	17.461221769543137	
3.34	8.869510727968478	14.294796368978165	18.17269757394736	-2.38277814455483	14.283738402631796	18.186114938643613	
3.35	9.420588818320415	15.008760021759114	19.017388793837103	-2.6211303268432666	14.999102557001368	19.032550781482563	
3.36	9.985281921860464	15.680290146850524	19.98711009776352	-2.894330517092606	15.672172597829725	20.00444959912817	
3.37	10.557216977812347	16.287680884935025	21.082440220090046	-3.206238261071979	16.28123496556811	21.102448752452105	
3.38	11.128451233333125	16.806708305321635	22.299692639683013	-3.560266252763611	16.802035598054946	22.32279949495119	
3.39	11.689390183901928	17.211426506321555	23.62971194941975	-3.958912745026539	17.208602918532744	23.656250458405047	
3.4	12.228879021748332	17.475486494076538	25.05693212222426	-4.403182524844673	17.474528193376578	25.08706185579674	
3.41	12.734347579605572	17.573819282400542	26.55870711808082	-4.891927338228741	17.574710517886903	26.592335011138324	
3.42	13.192127877496063	17.484700315155003	28.105159780417793	-5.421174071791498	17.487500985778997	28.141874922073605	
3.43	13.588115214195179	17.192260022131666	29.659799822754245	-5.983542032156342	17.19706864433074	29.69879000053007	
3.44	13.90841717234152	16.688710039807894	31.180949034786384	-6.567882573038171	16.695709254773877	31.220972904547796	
3.45	14.14015173983354	15.976170144524374	32.62403151461952	-7.159278398968581	15.985726020213624	32.663477885987604	
3.46	14.272397395805747	15.067768822574747	33.94467003805681	-7.7395158207374	15.080498467544777	33.981637163665916	
3.47	14.297069868893598	13.987683629261403	35.10208539831889	-8.288073199889253	14.004418690568675	35.13456995537119	
3.48	14.209665272283035	12.769948278339081	36.062433054424105	-8.783572100572108	12.791551978861731	36.08859316507235	
3.49	14.009670476604084	11.455662888690785	36.80169665518518	-9.205526281327382	11.483108210884456	36.819996337461205	
3.5	13.70078845009454	10.089992228126	37.30728617085737	-9.536141003485373	10.124063406060117	37.316725382055026	
3.5100000000000002	13.290701146487532	8.718305965292346	37.57851052523449	-9.761881651906515	8.759439209410543	37.578723128482814	
3.52	12.790521423518117	7.382695948689607	37.625635227468074	-9.874569783335811	7.430811049836422	37.61693678149985	
3.5300000000000002	12.214068987786604	6.119061094553437	37.46803902753238	-9.871858081812473	6.173524853326595	37.451255679969044	
3.54	11.576883911579925	4.955295199355209	37.131468366615934	-9.757061889712764	5.014926427493652	37.10780383184172	
3.5500000000000003	10.895221026407729	3.9105711029061316	36.64511745572124	-9.538439433405669	3.9736750913969954	36.616063425084164	
3.56	10.18522187424688	2.9954482386994257	36.039151630883865	-9.228093379192577	3.0600245116412954	36.006236897352046	
3.5700000000000003	9.462122237815825	2.2129078691303987	35.342454713617116	-8.840693686907642	2.276817189764617	35.30712870794966	
3.58	8.73968278441463	1.5597493760026446	34.581127973381754	-8.392206817699188	1.620901829629328	34.54466883339819	
3.59	8.029781385678904	1.028174600603048	33.77758210297629	-7.8987692260270155	1.084696248143636	33.74107583739991	
3.6	7.34229981251616	0.6073544709781109	32.95024616150095	-7.375787669520452	0.6576899651299951	32.914560859357564	
3.61	6.685053269449758	0.28476419000909936	32.11363430210051	-6.837295198484359	0.3277487722563101	32.07943935383705	
3.62	6.063875476594843	0.04727771185968521	31.27870028437293	-6.295552934827961	0.08216191010116546	31.246503458737816	
3.63	5.48280049682568	-0.11801877853783127	30.45335656227553	-5.760862171138074	-0.09158238213332665	30.423535180275778	
3.64	4.9442879819769505	-0.223267270792171	29.64303006621409	-5.241541179888297	-0.2052652647478414	29.61586060788841	
3.65	4.449464415007295	-0.2794954173133241	28.851204622546373	-4.744019249356919	-0.26961259065038506	28.826885693467865	
3.66	3.9983482149003127	-0.2964498603852138	28.079900838945452	-4.273006213481743	-0.29412741117284935	28.058571022507227	
3.67	3.5901025793108996	-0.2825360005826978	27.330085122645723	-3.831702974887919	-0.2870401400248647	27.311833550425412	
3.68	3.223231777376942	-0.24485430030864924	26.601994577948915	-3.422027562708402	-0.2553358704790992	26.586866942122125	
3.69	2.8957665024286023	-0.18928414095569443	25.895388290029526	-3.044838544115427	-0.20483323367611447	25.88339123802832	
3.7	2.605420171058903	-0.12059830026926521	25.20973335674912	-2.700144423283499	-0.14028944679574742	25.20083617203818	
3.71	2.3497177505433493	-0.04258995302481203	24.544338123838664	-2.3872922921351507	-0.06551947590116103	24.538474987695295	
3.72	2.1261009052877777	0.041798458137309064	23.89844268139445	-2.105132787904665	0.01648456445520664	23.895514223030098	
3.73	1.9320106927688254	0.13035180520358336	23.27127846676861	-1.8521607173892338	0.10343715113216938	23.27115512335109	
3.74	1.7649527544225112	0.22146804663277375	22.662104777306464	-1.6266322990747097	0.19365345029890782	22.664629244532	
3.75	1.622542365363722	0.31405719700259205	22.0702289969815	-1.4266609399539312	0.2859526233395456	22.075220867902797	
3.7600000000000002	1.5025366636843143	0.40745243962976224	21.49501584901421	-1.250293768334844	0.37957426440210323	21.502275463912817	
3.77	1.4028629618649873	0.5013314908238236	20.93589080417109	-1.0955715529301695	0.47410483844380474	20.94520416268069	
3.7800000000000002	1.321629684776981	0.5956531033628581	20.39233866318803	-0.9605742508245462	0.5694166170549976	20.403480930156135	
3.79	1.257130782230076	0.690603986387326	19.863899814553793	-0.8434547364335646	0.6656153073143929	19.876640658296477	
3.8000000000000003	1.2078503048042233	0.7865540062896546	19.3501666294099	-0.7424624910211998	0.7629983533265443	19.364273235037043	
3.81	1.1724592801103977	0.8840215509966685	18.850779494672445	-0.6559594708316808	0.8620200297175158	18.866020858052487	
3.8200000000000003	1.1498102834661523	0.9836464497246242	18.365423575440314	-0.5824293470995392	0.9632651891931027	18.381572707417398	
3.83	1.1389308474737856	1.0861693337630718	17.893826537564063	-0.5204819829193102	1.0674279499773291	17.910663845894707	
3.84	1.1390165398005345	1.1924165134422104	17.43575747951477	-0.46885377840502857	1.175297224086212	17.453071940450187	
3.85	1.1494212099646521	1.3032908314633331	16.991026981487654	-0.42640546681161073	1.2877456158036775	17.008618604974313	
3.86	1.1696499382025995	1.4197653274091082	16.55948849721085	-0.3921175041950966	1.405723675291336	16.577168677193903	
3.87	1.1993504621996498	1.5428816089913664	16.141041146710926	-0.36508444859989037	1.5302562815768213	16.15863433882251	
3.88	1.238306207937969	1.6737505120004288	15.735633876707297	-0.34450806209319257	1.6624432180200424	15.75297723662189	
3.89	1.2864308564548996	1.81355468369267	15.343271116784083	-0.3296904396145112	1.8034609243050963	15.360215715928751	
3.9	1.34376327164301	1.9635536329367569	14.964020183859049	-0.32002655930943663	1.9545675346501927	14.980430233453331	
3.91	1.4104616524135773	2.1250917565683243	14.598020672123264	-0.31499755168468807	2.1171083394925327	14.61377431627841	
3.92	1.48680045398988	2.299606228398052	14.245495751757659	-0.31416380134383354	2.292523777200103	14.26048408111942	
3.93	1.5731715352818083	2.4886342502472396	13.906766683173345	-0.31715924771310916	2.482357169924305	13.920893973951163	
3.94	1.670080266761046	2.69382379580762	13.582268508699705	-0.32368576414877115	2.6882642358613387	13.59545172154319	
3.95	1.7781461645280776	2.9169429251144248	13.272571156083197	-0.3335091204749176	2.912021564953815	13.284740482264018	
3.96	1.898104371368689	3.1598890558215618	12.978404122404216	-0.34645521409318	3.1555359106512286	12.989501193026431	
3.97	2.030807457257335	3.424697035162631	12.700685086948434	-0.362408282797851	3.420851308517069	12.710663455856912	
3.98	2.1772274235279205	3.7135449657074613	12.44055368368576	-0.3813096308640047	3.7101555314376213	12.44937798325957	
3.99	2.3384577949328578	4.028756738024528	12.199411664009228	-0.40315886674279244	4.025782492415948	12.207059306981956	
4.0	2.5157156838109094	4.372800223358876	11.978970680386881	-0.4280160800482586	4.370211504687669	11.985431766867794	
4.01	2.710343710584713	4.748280079435954	11.78130892157905	-0.456007334442702	4.746059271180628	11.786587777243113	
4.0200000000000005	2.9238116648085213	5.157924122501052	11.608937830073936	-0.48733186647971877	5.15606451560584	11.613051245156106	
4.03	3.1577151350306183	5.604559474365151	11.464878219416327	-0.5222738585477107	5.6030598880060705	11.467855180558631	
4.04	3.413768990026924	6.091058290074434	11.352741224626293	-0.5612172197514906	6.089929482742765	11.354625821215928	
4.05	3.6937966906668733	6.620280361212998	11.276826597923392	-0.6046668540532476	6.619544685575707	11.277681705250293	
4.0600000000000005	3.9997130936378453	7.194983686769501	11.242228910928862	-0.6532749563933079	7.194674386143058	11.242138487842944	
4.07	4.333510762314874	7.817697722631757	11.254957299501086	-0.7078764845040161	7.817859619814855	11.25402588191536	
4.08	4.697220652363307	8.490554297064321	11.322052603782954	-0.7695323765327793	8.491245758801421	11.320403946273657	
4.09	5.092850742924705	9.215064416627271	11.451694469502042	-0.8395851171007138	9.216359375207812	11.449480185603191	
4.1	5.5223077096317645	9.991829441158501	11.653291642173942	-0.9197247026680957	9.993820355850593	11.650707297993996	
4.11	5.98730673569759	10.820175106441006	11.93754868585904	-1.0120690726905062	10.82297504444591	11.934853158804323	
4.12	6.489274557324452	11.697696873176309	12.316502358122952	-1.1192547868655705	11.701442019892813	12.314009453625951	
4.13	7.0291955911972615	12.619707860981103	12.803455956616757	-1.2445387080524248	12.624561621429118	12.801513773210372	
4.14	7.607335383155616	13.578598317145499	13.41267812888207	-1.3918999920093185	13.584752974471758	13.411731340971562	
4.15	8.2230554060879	14.563114004330492	14.159068570201045	-1.5661339040882551	14.570792164940844	14.159649296641323	
4.16	8.874496311696426	15.557605817961738	15.057452257933646	-1.7729124911846303	15.567051990298943	15.060209317446022	
4.17	9.558241862944676	16.541294741142544	16.12160752400842	-2.0187851921056255	16.552771857518344	16.127319170317246	
4.18	10.268959715995202	17.487693947656723	17.362941369159756	-2.311071079142544	17.50147301492032	17.3724749594488	
4.19	10.99902217281567	18.36435352153928	18.788700264180363	-2.657591739765235	18.380680256809608	18.80297355916061	
4.2	11.738134272326139	19.133098805268073	20.3997079022766	-3.0661768050436455	19.152163788902374	20.419736839488028	
4.21	12.473123234009797	19.751029291388548	22.188149158539346	-3.5438883644717665	19.77294322570512	22.214884295695025	
4.22	13.187827843999528	20.172508842407396	24.135104684102142	-4.095925512572632	20.1972885954538	24.16930743724393	
4.23	13.863312350396082	20.352352446646933	26.20861836613329	-4.724236150381711	20.379868040675543	26.2506712488374	
4.24	14.478272496333881	20.24992200318784	28.362663612529374	-5.425942323578296	20.280013589993082	28.41238668840705	
4.25	15.009951610782522	19.834143911699233	30.537687110279936	-6.191812031105509	19.866792452552414	30.59416681681371	
4.26	15.435616738841286	19.088946940341206	32.663250848470106	-7.005113057233253	19.124229324200112	32.724656507332135	
4.2700000000000005	15.733962171602936	18.01731590208557	34.66265273170758	-7.841258109290067	18.05571853208514	34.72632277756233	
4.28	15.887051274654617	16.64396639801909	36.459641375118494	-8.668595048824079	16.686535771292842	36.52226312307522	
4.29	15.88207553458742	15.015211776003772	37.98598554973367	-9.450520225166526	15.063539176046474	38.0440111914455	
4.3	15.712795251313693	13.195717395604808	39.188747276482935	-10.148771569806167	13.251672731116276	39.23894504191655	
4.3100000000000005	15.3803060982161	11.262011034452403	40.03590175332459	-10.72742269164568	11.327647102141022	40.07580680271696	
4.32	14.893198192264775	9.294951043750874	40.51886395021126	-11.15683796400734	9.371909069797756	40.547183093102234	
4.33	14.266770434481034	7.371376581864069	40.65174646032778	-11.416816840422639	7.460453419304224	40.66853591056882	
4.34	13.521721552261885	5.557121299265074	40.46774238968861	-11.49834175430988	5.6579893149259215	40.47420931515065	
4.3500000000000005	12.682330432768502	3.9023747945569527	40.01335563629611	-11.403714118468661	4.0135085681637275	40.01150056908651	
4.36	11.77444934082192	2.439868904705517	39.34182581549009	-11.145239104041304	2.5585989826556257	39.334135493363576	
4.37	10.823779994580685	1.1853068026621982	38.50738909007109	-10.742908770939703	1.308204463451137	38.49634604603667	
4.38	9.854358560953267	0.13984000084364467	37.560534902357915	-10.221632794436672	0.26310799070122776	37.54832473668034	
4.39	8.887447685801355	-0.7066027761283182	36.544995031569115	-9.60852315632193	-0.5866982900972483	36.533351860233665	
4.4	7.940915784823342	-1.3717095089864104	35.496312787954686	-8.930582342181001	-1.2584969269851516	35.486490040955005	
4.41	7.029065371790918	-1.8775044226405493	34.441734706649726	-8.212977027050293	-1.7736844065235908	34.43451127362709	
4.42	6.162604980777219	-2.2477226217603166	33.40084132905265	-7.47792310269423	-2.1552385977819077	33.396639459809855	
4.43	5.348969505730154	-2.5058574833445557	32.38674267185823	-6.7441156895764305	-2.425876907878197	32.38572812796808	
4.44	4.592722837442442	-2.673881735661883	31.40740101060989	-6.0265829260116925	-2.606856761364624	31.409576998168227	
4.45	3.8960058255501893	-2.771524885869191	30.466913839977362	-5.336838575328291	-2.7172921894456823	30.472194591436548	
4.46	3.258996756117745	-2.815958222898953	29.566635958201697	-4.68321632070946	-2.773860661263529	29.57489809867184	
4.47	2.6803533706890086	-2.8217533892765214	28.706100068587816	-4.071298002093718	-2.7907691005244755	28.71720925674357	
4.48	2.1575933548485757	-2.8010258639271486	27.883720576249868	-3.5043686424889646	-2.779888198912917	27.897543662397425	
4.49	1.6874277004423783	-2.7636712006255952	27.097309787161336	-2.9838584590758988	-2.7509727869699176	27.113716606920274	
4.5	1.266034633433536	-2.717645498362947	26.344436909284546	-2.5097452794525235	-2.7119261722886225	26.363295631277783	
4.51	0.8892809016245212	-2.669252066269023	25.622663049065547	-2.080907589824725	-2.6690671553787504	25.64383423654949	
4.5200000000000005	0.5528954578515776	-2.623415693680817	24.929685043623763	-1.695422965557136	-2.6273892012448408	24.953015720260705	
4.53	0.25260299766823713	-2.583932903115335	24.26341451818426	-1.3508153077626917	-2.5907928152719504	24.288733949938706	
4.54	-0.015782559397217177	-2.5536915426406286	23.62201215209488	-1.0442538052254613	-2.5622956153557905	23.649129968765717	
4.55	-0.2562889104777624	-2.5348625008620957	23.003894298574103	-0.7727108055303596	-2.544210611113416	23.032601203954183	
4.5600000000000005	-0.47273475800526576	-2.5290642919290383	22.40772445848952	-0.533083333651127	-2.5383027292253355	22.43779307749672	
4.57	-0.6687116274039113	-2.5374974272396806	21.832393395781665	-0.3222852313629042	-2.5459171831299945	21.86358242892004	
4.58	-0.8475670498384347	-2.561060442210558	21.276998692944847	-0.1373141468978376	-2.5680910456850214	21.30905656462354	
4.59	-1.0124045854722654	-2.600443986403824	20.740823608518234	0.024701070059715707	-2.605642177990561	20.77349305193799	
4.6000000000000005	-1.1660921504643977	-2.6562078393467994	20.223318501276175	0.16646937969384665	-2.65924663883461	20.256340712926377	
4.61	-1.3112736138848624	-2.7288447495079056	19.724085946752762	0.2905189433514532	-2.7294984908776203	19.757204843396405	
4.62	-1.4503868670178894	-2.8188309995649674	19.24286990308928	0.3991886473533161	-2.8169624431003206	19.275835432356388	
4.63	-1.5856842956825554	-2.926667104109393	18.779549211318283	0.49462704332994645	-2.922212860794301	18.81212062379187	
4.64	-1.719254123519335	-3.0529102058748916	18.334135439617558	0.5787971482904463	-3.045868821109005	18.366083439896194	
4.65	-1.8530428626012794	-3.1981992546235576	17.9067750147352	0.6534854396745351	-3.188618395415842	17.937883915390646	
4.66	-1.9888769461147175	-3.3632747284342104	17.497755736174902	0.7203139412787452	-3.3512410889194424	17.527824351070958	
4.67	-2.128484605267758	-3.5489926004152137	17.10751734790878	0.7807545718518926	-3.5346213190373073	17.136360069806138	
4.68	-2.273517238231574	-3.756333355196085	16.73666608487273	0.8361449186261488	-3.7397611215292037	16.76411324721775	
4.69	-2.4255705444735045	-3.9864059830581673	16.385994276749557	0.887705288190589	-3.9677846755638497	16.41189255918122	
4.7	-2.5861969681297072	-4.240452297363253	16.05650431703053	0.9365563296253401	-4.219942057912212	16.08071610805802	
4.71	-2.7569236857784345	-4.519841098707525	15.749437078394804	0.9837376602810767	-4.497604472560756	15.771840735818442	
4.72	-2.9392741509163285	-4.8260536901910545	15.46630560129849	1.0302268319087409	-4.802257487345045	15.486794997674524	
4.73	-3.134777512498782	-5.160669162427563	15.208934567689251	1.0769595855343606	-5.135484046576819	15.227419173310295	
4.74	-3.3449701839556027	-5.525344192982436	14.979505257016312	1.1248507167589994	-5.498942739449789	14.99590920185364	
4.75	-3.571394272294305	-5.921781819453683	14.780605658991835	1.1748169840896345	-5.894332404362194	14.794867936574615	
4.76	-3.8155975769027073	-6.351683645409504	14.615285417560425	1.2278013157948944	-6.323347262452705	14.627359815772188	
4.7700000000000005	-4.079139867663168	-6.816679938397193	14.487115280532663	1.2848001918467737	-6.787612720865126	14.496971844598617	
4.78	-4.363608669090802	-7.318232846289693	14.400250709797547	1.346893301232163	-7.288604536888573	14.4078754354712	
4.79	-4.67056284067913	-7.857549667821524	14.359494664108189	1.4152776776508718	-7.827540403392508	14.364890519931922	
4.8	-5.001492208468342	-8.435449577601812	14.370353696800741	1.4913050285778164	-8.40524519584285	14.373543596977331	
4.8100000000000005	-5.35780150275252	-9.052181366495505	14.439088604838688	1.576524445586192	-9.021978227471338	14.440117981690706	
4.82	-5.740751799721332	-9.707212665778925	14.572742919286117	1.6727282530247942	-9.67722321548143	14.571682940266925	
4.83	-6.151389517792712	-10.398969881864645	14.779143059037628	1.7820023336595978	-10.369430327172385	14.776094400757941	
4.84	-6.590449564976206	-11.124537263338343	15.066849948490555	1.906776482250017	-11.095713428603556	15.061946272399272	
4.8500000000000005	-7.058235890141599	-11.879314847750482	15.445040251470578	2.049873567498009	-11.851497566717951	15.43845695435968	
4.86	-7.5544826910664655	-12.656635035604081	15.9232953737213	2.214548557188189	-12.63012905055118	15.915260591788718	
4.87	-8.07819953213736	-13.447337538981564	16.511276386269206	2.404510818808404	-13.422458273892987	16.502079522201623	
4.88	-8.627496371177157	-14.239321601989488	17.218257381726385	2.6239130795355226	-14.216429061871626	17.20824129849944	
4.89	-9.199345563688249	-15.017260315610052	18.052441675923582	2.8772920940055164	-14.996714207257652	18.042017399882504	
4.9	-9.78937795937769	-15.762316719731416	19.02012235607731	3.1694349014714507	-15.744467235954154	19.00975775666408	
4.91	-10.39168279658	-16.452117500907285	20.124604163308664	3.505148364160823	-16.43727136075567	20.114826431852606	
4.92	-10.998620840889087	-17.06100872065177	21.364981954449366	3.8889026168892844	-17.049394435006523	21.35636305950491	
4.93	-11.600690978957868	-17.56068091571105	22.734873501728305	4.324333120591833	-17.55245694177046	22.727954052765128	
4.94	-12.186520632087351	-17.921371308175786	24.22113229837571	4.813593840916183	-17.916617239920846	24.21634319978653	
4.95	-12.743013224297426	-18.113712447542625	25.802704713859455	5.356589889287926	-18.112327135949897	25.800388416844548	
4.96	-13.255605005150688	-18.11084694185447	27.450262795547527	5.950148934746856	-18.11263859297364	27.450510008013243	
4.97	-13.70877924375101	-17.89122306262319	29.126269752786023	6.587246337589624	-17.895916110642716	29.128908306198504	
4.98	-14.08688001264432	-17.441342255481786	30.786369495329097	7.256433456272212	-17.448675401836645	30.790772794417578	
4.99	-14.374945119018301	-16.758338939982657	32.38148588402352	7.941651030515868	-16.768131497823223	32.38659939463889	
5.0	-14.559628128148683	-15.851831385600589	33.8608214631997	8.622584510216749	-15.863972598225995	33.86552156042472	
5.01	-14.630450371805846	-14.744378311335694	35.17625106314287	9.275660067245743	-14.75890359913223	35.179335760073364	
5.0200000000000005	-14.580824097122042	-13.470495212708927	36.28666635345084	9.875653849890835	-13.487671618962173	36.28666883580056	
5.03	-14.408411818547377	-12.074457867227627	37.16083088618294	10.397754709016247	-12.094558881153	37.1566302093663	
5.04	-14.11565380800138	-10.606449647826464	37.780428789854035	10.819785800130333	-10.629652696544461	37.77131695820758	
5.05	-13.709657329663987	-9.1182642704917	38.14099575286095	11.124235417965515	-9.144469676842096	38.126761101820996	
5.0600000000000005	-13.201741744465725	-7.658979650491824	38.25136587767603	11.299761946404974	-7.687640171996345	38.232214358506894	
5.07	-12.606431057388209	-6.271225673991745	38.131407060211835	11.34195493444172	-6.301307187414341	38.10801454571244	
5.08	-11.940570537212293	-4.988715490182104	37.80923032588738	11.25328296430824	-5.018687037439199	37.78251313830707	
5.09	-11.222116385142161	-3.8350236449317467	37.31767883805786	11.0423250367762	-3.862959477211058	37.28865857051017	
5.1000000000000005	-10.469066650795511	-2.8236306842446037	36.691105935384755	10.722487465437979	-2.8473840819370033	36.66076779600806	
5.11	-9.698510550220064	-1.958908606927909	35.96267100938143	10.310464728791287	-1.9763582478814352	35.93187744516013	
5.12	-8.925998230465732	-1.2378642790262	35.162422331646106	9.824680687100328	-1.247048165806215	35.131860083179824	
5.13	-8.165005003498463	-0.6519331451836727	34.31614617565041	9.28389768105161	-0.6512459435070173	34.28632877247146	
5.14	-7.4267223701913965	-0.1888831474311614	33.44492605881424	8.706100258180477	-0.17717419739076953	33.41621892455085	
5.15	-6.720002593478119	0.16555933066209327	32.56522505968106	8.107697998823138	0.18893514735968464	32.53788633535185	
5.16	-6.05145558345987	0.42638451901158403	31.68931434730091	7.503032385256075	0.4615783336760794	31.663537263560375	
5.17	-5.425637052613876	0.6083440461855449	30.825895407812407	6.904146618863776	0.6550446883137576	30.801838955872842	
5.18	-4.845307873588023	0.7252782629988768	29.980773441808346	6.320756755166155	0.7827852878263755	29.958584507707457	
5.19	-4.311710350211537	0.7897243663903568	29.15751232110251	5.760367346918622	0.8570288097495785	29.137336068890885	
5.2	-3.8248426732592335	0.8127225479267401	28.358013690081243	5.228475954773694	0.8885925289827856	28.33999371284462	
5.21	-3.3837306754555665	0.8037663477501767	27.58300027368406	4.728826736757819	0.8868287497822508	27.567274029603453	
5.22	-2.9866697196243646	0.7708525413836681	26.832401193467668	4.263679154867262	0.8596670188473187	26.819089571639456	
5.23	-2.6314116536716523	0.7205895583112413	26.10564168730177	3.8340727220782793	0.8137104959999485	26.094841450269215	
5.24	-2.3153613017978896	0.6583382676036654	25.401857323777932	3.4400720148810255	0.754366373611002	25.39363223232288	
5.25	-2.03571391374243	0.5883651931459823	24.72004281747411	3.080986813794474	0.685985848045836	24.714418502542927	
5.26	-1.7895735782015911	0.5139963201658954	24.059151451160442	2.755562166618096	0.6120078307477642	24.05611163200919	
5.2700000000000005	-1.5740427474167686	0.4377612433386766	23.418157396825055	2.4621402036327558	0.5350926097851513	23.417644152625684	
5.28	-1.3862884953439016	0.3615249948235501	22.79609096827442	2.198793278268752	0.45724757968427726	22.79800670426246	
5.29	-1.2235993475369384	0.2866079635196418	22.192057225559218	1.9634328284090108	0.3799366738057846	22.19626887848241	
5.3	-1.0834218488970566	0.2138884760758105	21.605242367608984	1.753895100668578	0.30417926686221364	21.611584939875456	
5.3100000000000005	-0.9633754239660388	0.14388877917171605	21.034910406705684	1.5680085283438494	0.2306325291220892	21.043194274205028	
5.32	-0.8612718225988799	0.07685132441158243	20.48039862127807	1.4036440309328544	0.15966435810049495	20.49041458384642	
5.33	-0.7751195182875852	0.012800353283149102	19.94110958611192	1.2587525624770461	0.09141172841121892	19.952635398072562	
5.34	-0.7031221220521989	-0.048407814294516405	19.416502901933328	1.1313907884379146	0.02583187051386214	19.42930808081793	
5.3500000000000005	-0.6436732192500856	-0.10704385975216335	18.906087139310728	1.019738525080087	-0.03725864513899007	18.91993863268378	
5.36	-0.5953513774507173	-0.16347160578048772	18.4094127072865	0.9221083306202232	-0.09814967948973258	18.424078455104368	
5.37	-0.5569085444569494	-0.21812350590069252	17.926065593316128	0.8369502150745525	-0.15721305768593363	17.94131877360099	
5.38	-0.5272583375509172	-0.27148153859995194	17.455662074299294	0.7628514186940323	-0.21488097222792207	17.471283377132565	
5.39	-0.5054656420276689	-0.3240625532072562	16.997844576129623	0.6985336689226661	-0.2716321914935749	17.013625157073193	
5.4	-0.49073462049597183	-0.37640855620894975	16.552278376708088	0.6428475190582364	-0.32797958677341726	16.56802086330829	
5.41	-0.4823979600285215	-0.4290799462476013	16.11864915597814	0.5947657452516398	-0.38446392222904674	16.13416954584576	
5.42	-0.4799062118963955	-0.48265203435142406	15.69666126422301	0.5533751496116859	-0.4416478313258335	15.711788989371794	
5.43	-0.4828171015625301	-0.5377145275805831	15.286036600092748	0.517868425058706	-0.5001148913229233	15.300615684067367	
5.44	-0.4907870506717421	-0.5948721447335052	14.886514131281453	0.487535250139823	-0.5604681157612865	14.900402583378607	
5.45	-0.5035645868168307	-0.6547460055048804	14.497849804931182	0.46175404245547563	-0.6233326972662071	14.510920301927328	
5.46	-0.5209825201493239	-0.7179781084041107	14.119817031101723	0.4399834169192876	-0.6893576957315622	14.131955965418102	
5.47	-0.5429501115217934	-0.7852378963490501	13.752207687454764	0.4217546261474109	-0.7592213817104868	13.763315486507949	
5.48	-0.5694492411205665	-0.8572274350620062	13.394833501664886	0.40666394777745385	-0.8336352824904009	13.404823444771836	
5.49	-0.6005329249702442	-0.9346864180050556	13.047527929725282	0.3943662043784907	-0.9133514808112123	13.056326468981837	
5.5	-0.6363243558951064	-1.0183983506807768	12.710148653559752	0.3845683256670596	-0.9991685441506462	12.717694270135656	
5.51	-0.6770146455223958	-1.109199267124277	12.382580821353653	0.3770240941154426	-1.091940443162156	12.388824352148916	
5.5200000000000005	-0.7228574439125623	-1.2079903314126221	12.064741154015351	0.37152894388598157	-1.192584146337927	12.069644527846714	
5.53	-0.7741625709448764	-1.315752647599747	11.756582943395436	0.36791594746009804	-1.302090030561933	11.760119405700909	
5.54	-0.8313156572153342	-1.43354317923063	11.458101748933338	0.36605182766179123	-1.4215310810674169	11.460254971396935	
5.55	-0.8947705182064255	-1.5625136913749664	11.169342976343627	0.36583415485962	-1.552074774082948	11.170107586328724	
5.5600000000000005	-0.9650512230712609	-1.7039232469810335	10.89041080673912	0.36718853793879225	-1.6949938735642596	10.889791551932452	
5.57	-1.0427575216899874	-1.8591489298496138	10.62147931653177	0.37006702425907007	-1.851679754967054	10.619491747581359	
5.58	-1.1285696291572425	-2.0296991088957568	10.362805771147514	0.37444649043390893	-2.023654702959895	10.359475558020268	
5.59	-1.2232535770567992	-2.217227806999844	10.114746766443247	0.3803283265942939	-2.2125864643230657	10.110110825850809	
5.6000000000000005	-1.3276673056066002	-2.4235494625911307	9.877777953444895	0.38773817528788457	-2.4203016484303945	9.87188417037092	
5.61	-1.4427676707571693	-2.6506533721065297	9.652518082026212	0.3967271544366294	-2.648800837664724	9.64542669216892	
5.62	-1.5696185403266447	-2.900717101467904	9.439758099147351	0.40737332079129535	-2.900272024415701	9.431541603418337	
5.63	-1.7094001532553365	-3.1761181547204504	9.240496037272958	0.4197849841117475	-3.177104664300101	9.23124115209329	
5.64	-1.8634168423268171	-3.47944672218797	9.055978873665323	0.4341046586138265	-3.4819007743963355	9.045787656281556	
5.65	-2.033107279448461	-3.813517716960231	8.887755334318005	0.45051552208333684	-3.8174845224506715	8.87674641801012	
5.66	-2.220048822473411	-4.181373399271338	8.737734512324094	0.46924926539768014	-4.186906181345874	8.7260456544631	
5.67	-2.425969355866777	-4.586280915220181	8.608260484789064	0.4905975813769473	-4.593440584832599	8.59605159583395	
5.68	-2.652758573917033	-5.031720215722903	8.502200753711042	0.5149263835500248	-5.040574789397575	8.489654126350256	
5.69	-2.9024691941856897	-5.521360097034834	8.423047870076934	0.5426955514937777	-5.5319830004842	8.410371251825447	
5.7	-3.177311433198766	-6.059014388871924	8.37503693609432	0.5744836640148068	-6.071481322809125	8.36246757107251	
5.71	-3.4796441103469036	-6.648570293941722	8.363281685531105	0.6110212745688384	-6.662957145512799	8.351094362429635	
5.72	-3.8119657459601997	-7.293880882692374	8.393931842135096	0.6532327357984341	-7.310262183575163	8.382444987084316	
5.73	-4.176909019524633	-7.998613747089731	8.474354456105475	0.7022910422621151	-8.017059216809335	8.463930498636222	
5.74	-4.577206393950355	-8.766041097232312	8.613324449247246	0.7596862458615133	-8.786606454863923	8.604364640501675	
5.75	-5.015582258385266	-9.598737514755799	8.82119156021228	0.8273125946935993	-9.621463558548177	8.814155886408404	
5.76	-5.494704671505963	-10.498192760704153	9.110075515042453	0.9075747559186507	-10.523097700229105	9.105484871398414	
5.7700000000000005	-6.017059682811508	-11.464301514655137	9.494012136998965	1.0035174101557678	-11.491368997652405	9.492448971951811	
5.78	-6.584786306109869	-12.494702765504293	9.98902580754181	1.1189754915300425	-12.523872603695427	9.991130400311604	
5.79	-7.1994500913644695	-13.583963488402848	10.613062101178608	1.2587436096248736	-13.615121905567474	10.619540080803885	
5.8	-7.861757045694534	-14.722608280400879	11.385722973735849	1.4287510920581816	-14.755567047036966	11.397356983293584	
5.8100000000000005	-8.571209923728862	-15.89599671605046	12.327746726742506	1.6362239971460517	-15.930468357869662	12.34537264529475	
5.82	-9.325673982085185	-17.083099301340674	13.460057464784741	1.8897941029500327	-17.11868137663239	13.484518594018457	
5.83	-10.120849109863123	-18.255328878439222	14.80222240693572	2.1994999485767055	-18.29147154815844	14.834356249234503	
5.84	-10.949722443544267	-19.37558472858456	16.370337954183242	2.5765940875319484	-19.411556168292865	16.410910572162674	
5.8500000000000005	-11.80198315750927	-20.39782637949785	18.174150501008867	3.033053025209349	-20.432671381779954	18.223794673013845	
5.86	-12.663498064159622	-21.267473500776376	20.21367525392421	3.5806666424915843	-21.300057524208103	20.27267934796138	
5.87	-13.515946906233003	-21.923274025854713	22.475261980017205	4.229604619465749	-21.952317937250402	22.543368955415453	
5.88	-14.33673907049941	-22.300965399472204	24.927679687215694	4.986413705474723	-22.325068756162526	25.0040082905575	
5.89	-15.099356224600907	-22.338669834895708	27.519520925521412	5.8515383214353855	-22.35659903953918	27.602260246765564	
5.9	-15.774367316380323	-21.984375443282655	30.178288047169936	6.816653536550628	-21.995340880937352	30.264520867427873	
5.91	-16.331136407019745	-21.204333709439428	32.81277419940087	7.862347424178373	-21.208333898880777	32.898255226512894	
5.92	-16.739652365795042	-19.9908883244585	35.31824960451793	8.956875475375256	-19.989184942794207	35.398149229132805	
5.93	-16.973505590091335	-18.368167688793065	37.58641942410063	10.056735499803223	-18.363557257516735	37.65594381673177	
5.94	-17.0131925342389	-16.393656900441897	39.518403577522044	11.109538544764462	-16.39028715796993	39.57266943145701	
5.95	-16.847600737693877	-14.154024590205974	41.03527269694285	12.059097740215027	-14.157034139964322	41.07095058937093	
5.96	-16.47605855268071	-11.756103166715093	42.08876175971196	12.851949099844608	-11.77077837780053	42.104594981550754	
5.97	-15.908685811410374	-9.314375996789478	42.66619724274251	13.443969543600156	-9.345010267648334	42.6631786842961	
5.98	-15.165262049881369	-6.937407636963103	42.789441635336175	13.80561638417075	-6.9864346379445115	42.77068502398292	
5.99	-14.273305185035651	-4.716643839681751	42.50891146380005	13.924696283255376	-4.784022759369695	42.47892316820741	
6.0	-13.265276324083256	-2.7191580295841398	41.893944081059075	13.806293595117772	-2.802307194461122	41.85774353916805	
6.01	-12.175614579884748	-0.9851144499214985	41.02226739738789	13.47025488014169	-1.079434126244635	40.98452883983441	
6.0200000000000005	-11.038074555974232	0.47039221723053104	39.97060190399561	12.947127700168815	0.37076468029975346	39.93506105970354	
6.03	-9.883598203406324	1.6528061672187127	38.80781586141342	12.273591807262491	1.554114728000465	38.77698969966374	
6.04	-8.738901025053533	2.5823314208689876	37.59099429892145	11.488238831016158	2.4904008608111794	37.566197495561376	
6.05	-7.625756505610518	3.2881612102813835	36.364113868290616	10.628229635702802	3.2078433319323305	36.34567699523867	
6.0600000000000005	-6.5608515321044125	3.8036104111048687	35.15862676657216	9.72701787671969	3.73848748755052	35.14620291968803	
6.07	-5.556071681243791	4.162493072290677	33.99518232160602	8.81308412740719	4.114788411344823	33.98804396351987	
6.08	-4.619032398421689	4.396694826612708	32.88580791029296	7.909483458832873	4.367367394398327	32.88309537482171	
6.09	-3.7537303049793693	4.5348159714866245	31.8361111873931	7.033970521839718	4.523738466942464	31.83700520950495	
6.1000000000000005	-2.9612577451857627	4.601564846605184	30.847239600861535	6.199478969548342	4.607758671021167	30.851054420061363	
6.11	-2.240457327111492	4.61768810417396	29.917474600785557	5.414781270205662	4.639558890959821	29.92368643005877	
6.12	-1.5884560061685753	4.600226059626315	29.04341821328133	4.685202657827845	4.635768134532669	29.051676029959708	
6.13	-1.0012197153323266	4.562900552795028	28.220884975451145	4.01331224611893	4.609885681754653	28.230972572901305	
6.140000000000001	-0.473929435066583	4.516590338849319	27.445476560943973	3.399546032441427	4.572713253208469	27.457277231582452	
6.15	-0.001308906576547031	4.4697939824778965	26.71295549643778	2.842744269696707	4.5327846917105905	26.726413154073278	
6.16	0.4221327709962268	4.42905899314501	26.01945761657748	2.3405979924451876	4.4967674814108545	26.0345456528394	
6.17	0.8019026043334154	4.399366377172372	25.36160257950689	1.8900113094518154	4.4698161610499	25.3782959367871	
6.18	1.1433957787583056	4.384454199550912	24.7365283008303	1.4873875324480343	4.455879055371854	24.754785852833677	
6.19	1.4518030410235436	4.3870921455697545	24.141883370735876	1.1288514105377374	4.457954285690094	24.16163801432736	
6.2	1.7320453198789871	4.409309496089644	23.575798013274778	0.8104170585460893	4.478304923645296	23.596952032259257	
6.21	1.9887415376562372	4.4525791451017565	23.036842675552766	0.5281126298077872	4.518633052599577	23.05926789542479	
6.22	2.2261915874197507	4.517967412243982	22.523985195005803	0.27806923481578844	4.580223631205741	22.547526798009265	
6.23	2.4483696061108966	4.606254939233272	22.036551995935536	0.056582381828285296	4.66405756311586	22.06103300215774	
6.24	2.658938303331694	4.718027943515938	21.574193338996093	-0.13984901936544028	4.770903719311223	21.599421489946398	
6.25	2.861260597321011	4.853751563387373	21.13685756450553	-0.31450033363880925	4.9013880231623315	21.162631419402395	
6.26	3.0584198771205893	5.013823047404648	20.72477228165291	-0.4704124409491529	5.056047894174896	20.75088749237879	
6.2700000000000005	3.253242483220616	5.198609184849094	20.338433166804716	-0.610392679582187	5.23536893211456	20.364687817299895	
6.28	3.4483203212454625	5.408469861168884	19.97859970878129	-0.7370236949342096	5.439810862523288	20.00479919226667	
6.29	3.6460322592201972	5.643769284333402	19.646297209140112	-0.8526776808958813	5.669818637319494	19.67225796562493	
6.3	3.84856679044243	5.904873974748358	19.34282381345827	-0.9595350626757398	5.925824639931423	19.3683768057668	
6.3100000000000005	4.057936833423431	6.19214260701812	19.069762538109646	-1.0596060570148835	6.208237097715573	19.094755447210794	
6.32	4.2759980936119995	6.5058996508833475	18.82899559550117	-1.1547546642059623	6.51741973137179	18.853295226219245	
6.33	4.504459666368789	6.8463998970947335	18.622721272843066	-1.2467241856236733	6.853657110268467	18.646215318641104	
6.34	4.744886184097632	7.21378304535674	18.453471413293318	-1.337164062336085	7.2171099786571125	18.476069726765385	
6.3500000000000005	4.9986948311565405	7.608014442009873	18.32412680495737	-1.4276575409865209	7.607754597872473	18.345762439787684	
6.36	5.267150550170575	8.028808055119294	18.237927783224897	-1.5197499488530741	8.025309890047701	18.258558566937445	
6.37	5.551362247603681	8.475528144943686	18.198477591766697	-1.6149772272692104	8.469146433442408	18.21808784914313	
6.38	5.852252989237186	8.947087379698548	18.209735231710113	-1.7148941724222664	8.938181239900066	18.228336467258877	
6.390000000000001	6.170522542318162	9.4418264194853	18.27598511634431	-1.8211018045980278	9.430753275049316	18.29362193002551	
6.4	6.506613313856613	9.9573708919081	18.401803061169115	-1.935272522212258	9.944485062319165	18.418544501594	
6.41	6.860659550188706	10.490476849515318	18.59195935650599	-2.05917169542767	10.476127955919516	18.607907996161188	
6.42	7.2324264673873335	11.036863929421862	18.85129614632363	-2.1946729285448243	11.021400058382891	18.86660096317597	
6.43	7.621237712569712	11.591051189543311	19.184571382876737	-2.3437642030906756	11.574819742063116	19.19942987673654	
6.44	8.025894707756377	12.14620745072006	19.596250646535164	-2.5085400370638617	12.129550568036073	19.610894654342978	
6.45	8.444591427935835	12.69402797400974	20.09022812018048	-2.691174936655376	12.677269302056088	20.104900158722643	
6.46	8.874828164989882	13.224649302427043	20.669458007547682	-2.893871069868974	13.208082668237692	20.68439844654583	
6.47	9.313327828075415	13.726614099679502	21.33547769496856	-3.118774121774869	13.710515143342102	21.35096491472897	
6.48	9.755960748739604	14.186964090674085	22.087953008630805	-3.367849814889374	14.171602721968354	22.104317320710162	
6.49	10.197697149748526	14.59152148212074	22.924280580610542	-3.6427171250821786	14.577121027303965	22.94180200114537	
6.5	10.632582717825139	14.925228512165923	23.838968880335354	-3.944435637176485	14.91198170369215	23.85788262412406	
6.51	11.053799582346725	15.17276995515861	24.82322962655556	-4.273252687276598	15.160814108879983	24.84368707822359	
6.5200000000000005	11.453736874648442	15.319322557089082	25.86464842141592	-4.62832192977281	15.308740188686947	25.8866783547842	
6.53	11.824120682294973	15.351448958868538	26.94704953524851	-5.007418137152247	15.342317166779804	26.97052971948566	
6.54	12.156286875872151	15.25817300220997	28.05065132816715	-5.406681462621663	15.250597311964533	28.075278423039013	
6.55	12.441605253278565	15.03218138118361	29.152582168646667	-5.820436843948007	15.026210977577959	29.17782235927834	
6.5600000000000005	12.671714484883223	14.670624215340348	30.227676546314687	-6.24113556881771	14.666354507106853	30.252784692246305	
6.57	12.83904133697763	14.175967816216147	31.249680616871895	-6.659465273837302	14.173539759051891	31.27372812732025	
6.58	12.937233405463132	13.55632633205797	32.19272447364443	-7.064656399841549	13.55597302791615	32.214633649004504	
6.59	12.961595790836148	12.825429278194054	33.03287643011635	-7.44499091109308	12.827457788514737	33.051507425986856	
6.6000000000000005	12.909460613435582	12.002098756867314	33.7496516467798	-7.7884823144418505	12.006781499801852	33.76393024725054	
6.61	12.78037293294301	11.108996352796643	34.32737887509713	-8.083665775918258	11.116618866558678	34.3363600548737	
6.62	12.5762081951209	10.171255178931553	34.756058462519356	-8.320407189432647	10.182067873899129	34.75901577604843	
6.63	12.301132540386865	9.214890916279263	35.03174180935333	-8.490633036526804	9.228991205545581	35.028239463596464	
6.640000000000001	11.961347818373405	8.265082887268141	35.15637083637467	-8.588887535573702	8.282367799325764	35.146307221394096	
6.65	11.564754999466494	7.3447247450132	35.13714187501344	-8.61265388194444	7.3648439600246025	35.12075259152719	
6.66	11.120547586914329	6.4732493401244	34.9855692367673	-8.562410473390687	6.495630711701532	34.96332425865034	
6.67	10.63869514573533	5.665956623344893	34.71618901404464	-8.441437105836567	5.689824096525771	34.688745844081076	
6.68	10.129430425207548	4.933786143244399	34.345229116649215	-8.255415837703401	4.958156881722997	34.313438819688095	
6.69	9.602868555903072	4.283326413827752	33.889592858123784	-8.011895856064495	4.307129172488153	33.85435293368826	
6.7	9.068590597986647	3.7172904978814287	33.36578054792545	-7.719694161154079	3.739428924693496	33.3279955856377	
6.71	8.535369947792194	3.235110583171971	32.78918253572869	-7.38830115937326	3.254537442540273	32.74971306092265	
6.72	8.01094861373123	2.8336333093528814	32.17358640531709	-7.027341716126499	2.849420275997914	32.1332241926895	
6.73	7.501920173034807	2.507833792011537	31.53092283098902	-6.646127337794665	2.5192213951011824	31.490385578363888	
6.74	7.013743899341898	2.2514804132607695	30.871235303025465	-6.253313637063521	2.257901764483904	30.83113964385727	
6.75	6.550712274298543	2.0576891380056326	30.202725864698138	-5.856665912017329	2.0587876006670514	30.16360031708538	
6.76	6.1160435701874585	1.91938816863303	29.531933002916194	-5.462921810929447	1.915012604374012	29.494223404257543	
6.7700000000000005	5.711980092857652	1.8296651189047672	28.86395025456131	-5.077737319891647	1.8198545837990376	28.828025963827702	
6.78	5.339911819172501	1.7820159897693593	28.202657191162167	-4.705696571679711	1.7669747918262333	28.168818510749336	
6.79	5.000511618276482	1.7705091533577249	27.55094717782036	-4.350369405707707	1.750575281500828	27.519433317857096	
6.8	4.693849657667799	1.7898751893776528	26.910937404328823	-4.014399258964111	1.7654891158200678	26.88193040897791	
6.8100000000000005	4.419517068351177	1.8355455764708117	26.284148986462874	-3.699609752489011	1.8072202342328625	26.257779355195208	
6.82	4.176750154852447	1.9036556411073304	25.67165909709853	-3.4071181187494997	1.8719454086488254	25.648009711461984	
6.83	3.9645210651933933	1.991015881403229	25.074225702473157	-3.137449373916308	1.9564913232191028	25.053336056448618	
6.84	3.78162707460442	2.0950687660290517	24.492386284248177	-2.890644483241925	2.05829443186473	24.47425539319949	
6.8500000000000005	3.6267648699677135	2.2138353014992784	23.92653456352525	-2.6663606621077762	2.1753522742661935	23.911125593584806	
6.86	3.498592677065193	2.345857143410486	23.376979901149866	-2.46396049474454	2.3061697280078213	23.364223743008036	
6.87	3.395780615146989	2.4901392716366297	22.843993883933447	-2.282590574478114	2.449705599392002	22.833793156945838	
6.88	3.317050624166611	2.6460943948721294	22.327844506012223	-2.1212482427948505	2.6053201810150672	22.320077368494374	
6.890000000000001	3.261207597638881	2.813491253476148	21.828823861037804	-1.9788384103970365	2.772727123584239	21.823349019390847	
6.9	3.2271638775453604	2.992407465634396	21.347270747003716	-1.8542198904666396	2.951948538371387	21.343930985113154	
6.91	3.2139565833591077	3.1831876771100514	20.883590093295794	-1.7462437223594984	3.1432755135742037	20.88221674358843	
6.92	3.2207584623245173	3.386406643600779	20.43827036176615	-1.6537831742968463	3.347232001440372	20.438686469008992	
6.93	3.246884326344963	3.6028364615061435	20.01190027768269	-1.5757579898624947	3.564543623698549	20.01392514859709	
6.94	3.291795166781689	3.8334172088149385	19.605186350997947	-1.5111525325297708	3.796108816377779	19.608638609604014	
6.95	3.3551019778731934	4.079230265615094	19.21897262875432	-1.4590303042494335	4.042973484923488	19.2236732788917	
6.96	3.4365624255831624	4.34147453424397	18.85426113768322	-1.4185443414125163	4.306306250529839	18.860035183758075	
6.97	3.536073575203757	4.621442935426842	18.512233379873052	-1.3889458284028728	4.587375163724131	18.518913693659208	
6.98	3.6536698020929603	4.920497393949876	18.19427652432654	-1.3695902568688203	4.887522672806318	18.201705244449382	
6.99	3.7895140608501277	5.240042912409689	17.90201130287253	-1.3599433501093394	5.208139398809393	17.910042251124338	
7.0	3.9438883879534323	5.581497337928672	17.637322337627854	-1.3595859213875978	5.55063316606339	17.64582216221175	
7.01	4.117182140527275	5.946255354090225	17.40239052685752	-1.3682197989766034	5.916393427041109	17.41124144472709	
7.0200000000000005	4.309877525511782	6.33564518556846	17.19972760348682	-1.385673846436249	6.306747109636993	17.2088289758973	
7.03	4.522531816260261	6.750876558484673	17.032212959054718	-1.4119121416583003	6.722905530678892	17.04148289322275	
7.04	4.755755456969686	7.192975089483318	16.903128225849823	-1.4470431863103264	7.165897950786378	16.912504492221455	
7.05	5.010188628181987	7.662698076718539	16.81618753413932	-1.4913320937559404	7.636490966639556	16.825631906086517	
7.0600000000000005	5.286462976113252	8.16044225352172	16.77556705745854	-1.545214360086226	8.135089053534319	16.785065577239518	
7.07	5.585165810413162	8.68612077285457	16.785919194530692	-1.609312866269981	8.661615424120868	16.79548605343018	
7.08	5.906793235058232	9.239018088232287	16.852373766012374	-1.6844561515999	9.215368996071193	16.862053566330378	
7.09	6.251690148602998	9.817624394022872	16.980516431848223	-1.7716988689134028	9.794857824129682	16.99038662774989	
7.1000000000000005	6.619977975537562	10.419449258677627	17.17633306776732	-1.872341284374911	10.397607101693911	17.18650554842913	
7.11	7.011470990499136	11.040814084446591	17.446108839453775	-1.9879471772251018	11.019945927371172	17.456734011835945	
7.12	7.425582097086108	11.676623027134081	17.796270712924446	-2.1203548059621413	11.656776830906285	17.80754090085957	
7.13	7.861218923021983	12.320112009447623	18.233162139645973	-2.271677549323806	12.301340718774377	18.245312275592557	
7.140000000000001	8.316665596655906	12.962604005757507	18.762734817747585	-2.444285469334149	12.944992630583656	18.77603470516647	
7.15	8.789440139846173	13.593395001550544	19.39012646921751	-2.640760630379555	13.577015467691027	19.404881871835904	
7.16	9.27617092310385	14.19958368062693	20.119159441672352	-2.863813635226688	14.184504048796622	20.135693528662337	
7.17	9.772479445314184	14.766096896162303	20.951706950789195	-3.1161513458196226	14.752364730749248	20.970353832958544	
7.18	10.27287182080894	15.275851859485455	21.886996294915374	-3.4002825651467674	15.263478975629747	21.908083698943884	
7.19	10.770657295683208	15.710106567062736	22.920896184557083	-3.7182550099643086	15.699085650580983	22.944690436310974	
7.2	11.257936364035954	16.049100223413216	24.045201594831667	-4.071319917630247	16.039426741816253	24.071836831271092	
7.21	11.725693414487159	16.273067014695602	25.246944577389165	-4.459535386443725	16.26468722852224	25.27642631837346	
7.22	12.163931177857766	16.363378692062167	26.508091795582736	-4.881331877357927	16.356222169292028	26.54021830657745	
7.23	12.561920434300372	16.304001368248823	27.80548034722586	-5.333086113656356	16.298019843559782	27.83980518798552	
7.24	12.908633716753034	16.0830838474079	29.111291262724308	-5.808765554524416	16.07828537056914	29.147066779193096	
7.25	13.193270447038623	15.694455189474324	30.394103599667222	-6.299723074997687	15.690973725943683	30.43018282004594	
7.26	13.405766317748485	15.138946007249595	31.620252412907245	-6.794720099260925	15.137051132116328	31.655207101003764	
7.2700000000000005	13.537383129211852	14.425200041252605	32.75572024019618	-7.28024338853239	14.425257965364077	32.78811294398526	
7.28	13.581487655966232	13.5696459768107	33.768796962532825	-7.741140491371917	13.572178322290329	33.7971115124775	
7.29	13.53407985313249	12.59579960140265	34.632380351603196	-8.161547789760746	12.601516396721344	34.65496282815669	
7.3	13.393961711781808	11.532994111463433	35.32544248967854	-8.52602187013037	11.542602363312268	35.3409608734245	
7.3100000000000005	13.16305551796981	10.414159995658611	35.83481066060102	-8.820737167325875	10.428295178228252	35.842306459423035	
7.32	12.846303611405082	9.273450246922469	36.15568321414947	-9.034585031624795	9.292555870887833	36.1546766368794	
7.33	12.451446731674867	8.143825869625601	36.291490507975695	-9.160021597438638	8.168026047422089	36.28194008436098	
7.34	11.988424619696541	7.054877998607256	36.25277560442851	-9.193552745096106	7.083922552804702	36.23511475393934	
7.3500000000000005	11.46881659523209	6.031246030341094	36.05571952710659	-9.135811900575995	6.064485202442608	36.030779699763535	
7.36	10.90518375567294	5.091675120989816	35.72034538224949	-8.99125362507367	5.12808965529914	35.68921354421905	
7.37	10.310381274571347	4.2487530707782355	35.2686198181896	-8.767544266488203	4.2870230548004225	35.23252779183783	
7.38	9.696940239078616	3.5091867807535007	34.72279968216818	-8.474761511881198	3.547816444765886	34.6830123582378	
7.390000000000001	9.076562596008989	2.8745141204150366	34.10409435681654	-8.124522470107731	2.911979151573553	34.06182862786022	
7.4	8.459814396721672	2.3421395643028835	33.43174536839157	-7.729142875293137	2.3769587029242154	33.388105405439646	
7.41	7.855821236420981	1.906307845394148	32.72247184347052	-7.300903228136665	1.9371751469669636	32.67842184873869	
7.42	7.27218906475793	1.5591593367062302	31.99026509575041	-6.851464372291445	1.5850079111162187	31.94662008060091	
7.43	6.714985785542154	1.2916166025251885	31.246434100283896	-6.391447426103157	1.3116627944738781	31.203864995856247	
7.44	6.18881292168179	1.0941260858934656	30.499819217512368	-5.930170104708351	1.1078777248957805	30.458870587027494	
7.45	5.6969239442654285	0.9572168362891667	29.75711082041736	-5.475518757677126	0.9644628183382411	29.718217480634063	
7.46	5.241378768273778	0.8718941518883985	29.023204267614723	-5.033928088332151	0.8726826997725486	28.98670692543154	
7.47	4.823223908786716	0.8299115386342182	28.30154681392439	-4.610440258839432	0.8245070142865852	28.267708421991443	
7.48	4.442662122686812	0.8239121953751289	27.594461637720435	-4.208816878943173	0.8127519501871308	27.563478649850673	
7.49	4.099220666228604	0.8474928031556991	26.90342528041031	-3.8316821901019873	0.8311422463957171	26.875435977161597	
7.5	3.7919120163675952	0.8952041437652234	26.22929754069884	-3.480680137803352	0.8743132348915414	26.204389230915876	
7.51	3.5193716035456375	0.9625100801549094	25.57250597486284	-3.1566329788192107	0.9377754111204727	25.55071920123226	
7.5200000000000005	3.2799661622914207	1.0457229888797397	24.933188056590982	-2.859692825102424	1.0178530497822817	24.914520665151425	
7.53	3.071910329101862	1.1419224766161764	24.311297156208276	-2.5894808606885986	1.1116113890993125	24.295707972895176	
7.54	2.8933426887094083	1.2488715857666066	23.70668101961092	-2.345211388083505	1.2167770659402248	23.69409397278553	
7.55	2.74239710045383	1.3649318473999486	23.119137628747833	-2.1257995286827174	1.3316605559658494	23.109445109995722	
7.5600000000000005	2.6172557443294067	1.488984132783905	22.548454296242237	-1.9299528041982783	1.455080949987354	22.541521520237495	
7.57	2.5161873862783777	1.620356656304316	21.994434047333552	-1.756247288574693	1.5862983873848746	21.99010319060419	
7.58	2.4375776155982565	1.758759913657963	21.456913664162784	-1.603189895377337	1.7249521348917392	21.455009412667255	
7.59	2.3799575966750695	1.9042283675998384	20.935777767386792	-1.469268058521004	1.8710078144360447	20.93611079811844	
7.6000000000000005	2.3420193641151563	2.0570727194544363	20.43096905445907	-1.3529887859458998	2.0247106747059944	20.433339767579994	
7.61	2.3226146199263686	2.2178418095243817	19.942494105411093	-1.252908272075029	2.18654752278555	19.94669743148288	
7.62	2.3207686391310296	2.387286877058949	19.470432726988555	-1.167654048732349	2.357213789260484	19.47626195022036	
7.63	2.335679788472093	2.5663352521592135	19.014945866572873	-1.0959405257338224	2.537587928051253	19.022195420469078	
7.640000000000001	2.366718534252414	2.756068912171197	18.576285048804458	-1.0365797608835376	2.728709520334523	18.584753975260636	
7.65	2.4134247290376725	2.957707554661209	18.154803537408547	-0.9884879055189486	2.9317630730666195	18.16429763314054	
7.66	2.4755042284244464	3.172595292960658	17.750969889255064	-0.9506890190642882	3.14806389046909	17.76130447519403	
7.67	2.552824956950457	3.4021901498727543	17.36538427057085	-0.9223163118343528	3.3790478481257864	17.376385400312675	
7.68	2.6454107652020205	3.6480555714718728	16.998797424354464	-0.902612416585611	3.6262614477205006	17.010304097282017	
7.69	2.7534370432447584	3.911851735575281	16.652133095694253	-0.8909284160146604	3.8913537725898473	16.6639983139443	
7.7	2.877224678241727	4.1953275053154915	16.326514744548454	-0.8867232109713094	4.1760666267968825	16.338607189540262	
7.71	3.017234185709399	4.500310259959285	16.02329628607269	-0.8895626918050856	4.482224143250201	16.035500578335274	
7.72	3.1740594431087965	4.828691644292002	15.744096749786284	-0.8991203662967463	4.811717880180061	15.756315226944418	
7.73	3.3484203880213936	5.182408131954626	15.490839630028901	-0.9151787093191839	5.166488161802154	15.502993488881724	
7.74	3.5411540549064133	5.563415301236032	15.265797708213924	-0.9376330372573103	5.548497184802111	15.27782937080752	
7.75	3.753203312535417	5.973654719314276	15.071644120251337	-0.9664970310410489	5.959693863783338	15.083517089822017	
7.76	3.985602054418083	6.4150068845588235	14.91150616362574	-1.0019119209486265	6.401965166277869	14.923206486334264	
7.7700000000000005	4.239463013275122	6.889221560687083	14.789020614412433	-1.0441583347375734	6.877072869687939	14.800559426863206	
7.78	4.515945501619984	7.397841526183715	14.708392825144005	-1.0936730318621581	7.386569505535766	14.71981034479821	
7.79	4.816231683672213	7.942093035475137	14.674455922438145	-1.1510693228083126	7.93169128524915	14.685823011685155	
7.8	5.141491696260362	8.522747387734078	14.692725169473574	-1.2171634497900998	8.513220902043377	14.704144184993432	
7.8100000000000005	5.492830823571165	9.139950981085317	14.769436815682171	-1.2930052097944096	9.13131734101163	14.781042544147654	
7.82	5.871221030120363	9.793018643992017	14.91156236750575	-1.3799146469775312	9.785305774629764	14.923529062476005	
7.83	6.277419156321386	10.480185035603478	15.12678921406593	-1.4795217745697424	10.473425920547678	15.139341278173594	
7.84	6.71187408102694	11.198308906843232	15.423458541595407	-1.5938095399529275	11.192535264312427	15.436880722475493	
7.8500000000000005	7.17462515541976	11.942525014018312	15.810451470479109	-1.7251540301812596	11.937771544946477	15.825077919038604	
7.86	7.6651589362518715	12.70586984577288	16.29696643652894	-1.876358362292721	12.702181106120287	16.313166128218896	
7.87	8.182209550600682	13.478928032557864	16.89212382287954	-2.050668637223562	13.476332758221359	16.910331035362248	
7.88	8.723608573162839	14.249430887644586	17.604524580780495	-2.2517616946608694	14.247945547731039	17.625213811474584	
7.890000000000001	9.28607699204225	15.001970145772106	18.441543142494545	-2.483684728196031	15.001578444027837	18.465237501796473	
7.9	9.865019092198121	15.717802919370202	19.40848996662495	-2.7507283027465714	15.718444898598026	19.435748259521485	
7.91	10.454330132258491	16.37485707363784	20.507627406265534	-3.0572058604848236	16.376437189721234	20.53897203594311	
7.92	11.046240532692714	16.948067513464167	21.736998872577566	-3.40711944455591	16.950456553781503	21.772830896826164	
7.930000000000001	11.631218304286982	17.410158239739083	23.089067527812958	-3.803691843578336	17.41315112713587	23.12969730724629	
7.94	12.19798365497423	17.732798885080186	24.54971164960262	-4.24876702088781	17.736143983915962	24.595231067691635	
7.95	12.733628758274506	17.888338469309282	26.097303053453484	-4.742100383979797	17.891789882242566	26.147489151560194	
7.96	13.224003837436808	17.85206996662765	27.70235810070495	-5.280603648759894	17.855416265958297	27.756551939533832	
7.97	13.654230869563879	17.604774654140385	29.32791370852324	-5.857644823578865	17.607893091678275	29.384905147432455	
7.98	14.009288270176057	17.135249486950663	30.930644177575488	-6.462548666091464	17.1382466342279	30.988775781836566	
7.99	14.2749495975918	16.442588760079982	32.46319575933126	-7.080454407189869	16.445922665699747	32.52048658991225	
8.0	14.439063401116465	15.537840777608189	33.87777173401776	-7.692676482234062	15.54225362381977	33.931714789455384	
8.01	14.49209816724514	14.444123258471535	35.12928384708194	-8.27764260827059	14.450734685690183	35.17731208326713	
8.02	14.428208377040027	13.195660071732274	36.179449880283556	-8.812383348953317	13.20588170168721	36.21916458998422	
8.03	14.245794595466396	11.83531093501445	37.00001808596531	-9.27441364112416	11.850703926534072	37.029474332529254	
8.040000000000001	13.947830979993087	10.411148834012819	37.575015525649	-9.64374428753328	10.433115229263379	37.59291252849261	
8.05	13.54159306420604	8.972204259276038	37.9014288938996	-9.90470178706366	9.001834318555538	37.90729362742125	
8.06	13.038248389139099	7.564605548288451	37.98854551819012	-10.047267042568608	7.602422803293812	37.98272579823784	
8.07	12.45201329123649	6.228221134825092	37.85592756292093	-10.067736173092298	6.274039859875475	37.839486007018465	
8.08	11.799144878822489	4.99441532336296	37.53055569761687	-9.96865374246866	5.047298788553418	37.505088201834766	
8.09	11.09686986500884	3.8849463173579926	37.04370513476571	-9.75810170445298	3.943348260362643	37.01108349697221	
8.1	10.362396846894148	2.91219381044654	36.42789852274766	-9.448532708598067	2.974069287681946	36.390080726084264	
8.11	9.612050756595103	2.0800715723375536	35.714480410988315	-9.055372493898501	2.1431124695138957	35.67332332519061	
8.120000000000001	8.860625917799124	1.3855755353839498	34.93184530090558	-8.595608393452437	1.4474429600800869	34.88898695776598	
8.13	8.120965975137716	0.8205510615797094	34.10440117404735	-8.086525591764465	0.8790723682003354	34.06120065736624	
8.14	7.403728898457264	0.3734188750769123	33.25215293671125	-7.5446926790332025	0.42673495605348527	33.209691191171295	
8.15	6.717354005144793	0.030689102187324777	32.390790083416384	-6.985231741225003	0.07734603678054831	32.34989281957627	
8.16	6.068159587657842	-0.22182524938446718	31.532089215795093	-6.421365692905756	-0.18282873839464256	31.493360432699234	
8.17	5.460512517953687	-0.3980874865559316	30.684466916874456	-5.864201888320886	-0.3673107150522817	30.648340778187297	
8.18	4.897069347841729	-0.5112256384712283	29.853613621475695	-5.32270199615578	-0.48882056596242246	29.820393945411983	
8.19	4.379040013540642	-0.5731534894323869	29.043095507462237	-4.803782694189396	-0.5589234073573077	29.012989684035883	
8.2	3.9064647439078635	-0.5943793655067613	28.25489540402851	-4.3125013259541625	-0.5878491673755147	28.22803736917154	
8.21	3.4784408686513597	-0.5839578729641931	27.489862421092614	-3.852286108076107	-0.5844438009031544	27.466329039530176	
8.22	3.0933546063989437	-0.5495290576461791	26.74807105431313	-3.425183726804532	-0.5562045235585278	26.72789385050487	
8.23	2.7490911215551197	-0.49741364619728456	26.029099706710632	-3.0321027205438846	-0.5093713681818137	26.012269186901975	
8.24	2.443191932463648	-0.4327434995900654	25.3322316146379	-2.673041510932733	-0.44904561743127697	25.318701153756336	
8.25	2.172995618339617	-0.35960268427434516	24.65659806056106	-2.347292487541841	-0.379323226954071	24.646286235982732	
8.26	1.9357495021911022	-0.2811702929842976	24.001274651779838	-2.0536204070652246	-0.3034266762875071	23.99406799157985	
8.27	1.7287001826048254	-0.19985664437731515	23.365343945731688	-1.7904133067149688	-0.2238333244446465	23.36109884518343	
8.28	1.5491578991811448	-0.11742724134037413	22.747931038075805	-1.5558084189561403	-0.142390987214093	22.74647751037364	
8.290000000000001	1.3945474759501666	-0.03511439701849167	22.148223147490008	-1.347794054522509	-0.06042389091437052	22.149368410673578	
8.3	1.2624443778806569	0.04628512393676293	21.565477188145973	-1.1642912405507355	0.02117680022318819	21.56900994357131	
8.31	1.150596133444856	0.12632734661117784	20.99902007556093	-1.0032167951158462	0.10187256493038238	21.004714775406825	
8.32	1.056934618975706	0.20485104548442612	20.44824471568688	-0.8625315808524261	0.1814115754720159	20.455866289833526	
8.33	0.9795864869344746	0.28191742811966863	19.912604420991496	-0.7402754732625528	0.2597712065036977	19.921912265871864	
8.34	0.9168718392512707	0.3577630976909919	19.39160629992543	-0.6345922533773948	0.3371128683490699	19.402358236722165	
8.35	0.867298566822705	0.43276218688187196	18.884804581720104	-0.5437455448017512	0.413743124467585	18.896760407000496	
8.36	0.8295580502100508	0.5073950783826682	18.39179508223112	-0.46612837402603147	0.49008485081051945	18.404719680274948	
8.370000000000001	0.8025160741319315	0.5822253219543869	17.912210327537252	-0.4002670397636291	0.5666526409049005	17.925876084337016	
8.38	0.7852032695712182	0.6578822037310164	17.445715750845636	-0.3448212947610837	0.6440362367007755	17.459904722455818	
8.39	0.7768050902173869	0.7350484534711518	16.992006917050546	-0.2985811622838542	0.7228865294886129	17.006512299286552	
8.4	0.7766518075788058	0.8144522958897085	16.55080776776859	-0.26046191674193137	0.8039079549174648	16.565435185508008	
8.41	0.7842085341627371	0.8968631582423809	16.121869839779198	-0.22949727824938604	0.8878521864636842	16.136438013592386	
8.42	0.7990669113693717	0.9830897697637049	15.70497235962845	-0.20483198077730827	0.9755169733674298	15.719313732075218	
8.43	0.8209358409624884	1.0739820788674717	15.299923325006775	-0.18571357641490543	1.067745373890493	15.313884141381049	
8.44	0.8496343253074461	1.1704344666613589	14.906561438835368	-0.17148435703144088	1.1654292141640874	14.920001859036855	
8.45	0.8850865158852894	1.2733898770833298	14.524758942671706	-0.16157313932601966	1.2695123420333927	14.537552808458086	
8.46	0.9273174092255928	1.3838458219093033	14.154425498247562	-0.15548759106468338	1.380997448252414	14.166460225118621	
8.47	0.9764476255819236	1.502863222744622	13.79551326626672	-0.15280678345835452	1.5009523079081724	13.806689368633208	
8.48	1.0326875886686269	1.6315776603309715	13.448023165754053	-0.1531745033160971	1.6305191130935908	13.458253996436259	
8.49	1.0963418819479804	1.7712047759402014	13.112012834606066	-0.15629299143151817	1.7709229919638534	13.121223903980136	
8.5	1.1678066166390881	1.9230531358141183	12.787605946167883	-0.16191754362783325	1.9234832371260746	12.795734667128134	
8.51	1.2475692026387246	2.088536027555659	12.475003405046424	-0.16985165584458276	2.0896235294546006	12.481999037400769	
8.52	1.3362103708769537	2.269182801143613	12.174498099102127	-0.17994309144290505	2.2708844750971586	12.180321232023045	
8.53	1.434407105856944	2.4666511912287157	11.886491887296069	-0.19208059625189725	2.4689348618261366	11.891113755573684	
8.540000000000001	1.5429364808289834	2.6827398856980347	11.611515737030292	-0.2061916177130213	2.6855846663514216	11.614918137536254	
8.55	1.662680234408026	2.9194006951720515	11.350254007454684	-0.2222408289379832	2.922796231071308	11.352429459346304	
8.56	1.7946299274445239	3.1787496780996602	11.103573875212764	-0.2402298330497364	3.1826962281077824	11.104526239124384	
8.57	1.9398925189576053	3.463076576114954	10.872560899100389	-0.260197964931297	3.467584668176508	10.872305836062976	
8.58	2.0996961999403463	3.774851914321001	10.658561720109756	-0.28222463901122247	3.7799429476003006	10.65712715644434	
8.59	2.2753963238464716	4.116731121165028	10.463234893332011	-0.3064333375897247	4.122436746569678	10.460661135627346	
8.6	2.468480653165472	4.491554778072977	10.288610593233177	-0.3329978404000676	4.497914798989634	10.284950964092568	
8.61	2.6805741284323066	4.902336173375101	10.137159907432942	-0.3621510599569578	4.909398445251993	10.132482769520673	
8.620000000000001	2.913443220942965	5.352239691015303	10.011878346773482	-0.39419734929322214	5.360061458104284	10.00626871577962	
8.63	3.1689870561598754	5.84454764078295	9.91637902332735	-0.4295290476075564	5.8531934475982546	9.90994313489578	
8.64	3.4492454166635396	6.382602124479675	9.85500751229097	-0.4686485428896014	6.392143976655955	9.847873053856983	
8.65	3.7563885492017564	6.969721648061478	9.832967018432115	-0.5121971671290961	6.980238108506505	9.825282713298337	
8.66	4.092689244034673	7.609081360290493	9.856451567282043	-0.5609927425356418	7.620657101477309	9.848391391413605	
8.67	4.4604822600304	8.30354527516224	9.932786460815125	-0.6160777039621426	8.316271312785874	9.924560980326211	
8.68	4.86211616896624	9.055438835374712	10.070575237358698	-0.6787800641866459	9.069414746232917	10.062447471947358	
8.69	5.299902692490512	9.866250174105602	10.279852375475881	-0.7507893865310715	9.881584297910212	10.27214533156333	
8.700000000000001	5.776059621072303	10.736246806775787	10.572233648248066	-0.8342496187849405	10.75304963309526	10.565307893436717	
8.71	6.292514968027557	11.663968763163826	10.960933746180766	-0.9318695414093345	11.682355506708214	10.955217737080595	
8.72	6.850757882499373	12.64561166703101	11.460759771174247	-1.0470493996112813	12.665705076290598	11.456769928191981	
8.73	7.451637494418024	13.67429252736436	12.087967467516751	-1.1840184366565398	13.696216036713333	12.086316841114535	
8.74	8.095081242791636	14.739183351615358	12.859890655554098	-1.347971634561846	14.763059463979946	12.86130755584875	
8.75	8.779766267614887	15.824565753052479	13.79430454632074	-1.5451845464648455	15.850511807652442	13.79963963102397	
8.76	9.502730909436584	16.90888728070059	14.908408688671258	-1.7830716684343908	16.93699154697774	14.918630362028903	
8.77	10.258921589263721	17.96390303910829	16.217319876168112	-2.0701372289926594	17.994201030467316	16.23351707567132	
8.78	11.040721219193328	18.95409792878594	17.732055020496862	-2.4157486564457877	18.98656381884887	17.75542089482909	
8.790000000000001	11.837511434631972	19.836712956301692	19.45703170932364	-2.8296480208402834	19.871216663092635	19.48877217628098	
8.8	12.63530220167621	20.562616957316727	21.387074012748318	-3.3211130170528538	20.59887801685586	21.428308736228793	
8.81	13.416533769627934	21.07837569678761	23.50433029155009	-3.897700853594811	21.11592646553089	23.555929875408037	
8.82	14.160112658985925	21.329629804935063	25.775597633838416	-4.563569329715526	21.36795147655851	25.83790165878582	
8.83	14.841981994580985	21.266312933866985	28.150536520577695	-5.317481822710862	21.30482849931652	28.22312111799677	
8.84	15.43606748743599	20.848779822745993	30.56183612703281	-6.150760342821982	20.887012468506907	30.64326602615787	
8.85	15.915737745713754	20.054428892174982	32.92786696452122	-7.045621984421952	20.092265512170897	33.01557633083188	
8.86	16.2558605473966	18.88346562563768	35.15846845745875	-7.974449748527334	18.921573738404295	35.248628672468016	
8.870000000000001	16.43497594849294	17.362814335763197	37.16283410924805	-8.900524056135259	17.402758300130497	37.25077991703798	
8.88	16.437465846312794	15.546512015553652	38.85894845816293	-9.780509102821231	15.590467755349238	38.940109261699085	
8.89	16.255591749710433	13.510759343009529	40.18403030819441	-10.568562978011013	13.561930916182893	40.25399559234893	
8.9	15.89036489886763	11.347180947646333	41.100618408131396	-11.221441438070817	11.408917282220456	41.15625812808633	
8.91	15.351730698657846	9.152226778615546	41.600349153888075	-11.70359296492765	9.227415641071227	41.640264860758016	
8.92	14.657620870055649	7.016792711087289	41.702708257766126	-11.991172558971366	7.107171560439275	41.72744682011105	
8.93	13.83245224666313	5.017366832171289	41.45039156224317	-12.074184781441373	5.123152499986197	41.46186536986717	
8.94	12.904502249641869	3.2106498597949145	40.90110196342262	-11.956485928428243	3.330304556736298	40.902380223075106	
8.950000000000001	11.903729666887557	1.6315178292439887	40.11966585904961	-11.653918374476438	1.761959491960837	40.11427866154853	
8.96	10.85957963591321	0.29427073242019386	39.17062869224517	-11.191221734806044	0.43135515387883755	39.161941052212114	
8.97	9.799198514099242	-0.8038748494959362	38.1126525120623	-10.598481241123938	-0.6647888145084472	38.10348880253476	
8.98	8.746186398261887	-1.678327640311874	36.995182430115264	-9.907766512416838	-1.5417928036188784	36.98767420743651	
8.99	7.720067260442335	-2.352513688070034	35.857228350687215	-9.150385865731423	-2.222577663476497	35.852761067960444	
9.0	6.736022240932844	-2.8539604297691312	34.72754085369743	-8.354937212990793	-2.733860032866407	34.72687286657219	
9.01	5.805100804754348	-3.211214125369081	33.625823396815896	-7.5461448675235925	-3.103245449376365	33.62923767829584	
9.02	4.934627674792848	-3.4517178984387638	32.5643760852269	-6.74435675167789	-3.3572361591156423	32.57183836647959	
9.03	4.1287296519386345	-3.60051898821432	31.549827446243675	-5.965530623641679	-3.5200282841511092	31.56111994369834	
9.040000000000001	3.3888942370391186	-3.679631996629063	30.584716185812216	-5.221540454402299	-3.612916921506719	30.599540385365636	
9.05	2.7145337304958383	-3.7078392238422104	29.668827888668172	-4.520661472325737	-3.6541266539714927	29.68686632718887	
9.06	2.103479814492905	-3.700799035482028	28.800235657966258	-3.8681290480267476	-3.65891325616412	28.821186138128574	
9.07	1.5524223046887968	-3.6713141856346008	27.97607316452391	-3.2667006786755284	-3.6398189178401594	27.99966150227906	
9.08	1.0572710510357892	-3.629680937509495	27.193076605841707	-2.7171790090136434	-3.6069994399706133	27.219055227384	
9.09	0.6134515437581842	-3.5840573184944136	26.447943024478764	-2.2188738748005106	-3.5685702360067584	26.476083626604453	
9.1	0.21613745965080677	-3.5408197214849	25.73755168162294	-1.7699958299702379	-3.5309402338709344	25.767634978421377	
9.11	-0.1395710135547683	-3.5048883422235555	25.059087303275433	-1.3679814404920072	-3.499116810647248	25.09089389116115	
9.120000000000001	-0.4585197645058512	-3.4800125385290497	24.410095550968467	-1.0097560588498415	-3.4769751615839293	24.44339935012514	
9.13	-0.7454021190958686	-3.469019192191301	23.78849758942151	-0.6919411650934445	-3.4674903941666484	23.823061723160023	
9.14	-1.0046967588150713	-3.474020566939794	23.192578452496416	-0.41101480046954847	-3.4729345579202593	23.228153167624928	
9.15	-1.24063134174415	-3.4965876405936513	22.620961513179786	-0.1634324475943168	-3.4950415090009286	22.657285635194786	
9.16	-1.4571595214434843	-3.537894584288539	22.072579350971683	0.054284079739740115	-3.5351438367015464	22.10938210930677	
9.17	-1.6579567047547614	-3.5988354490492376	21.546644043857526	0.2454840636478341	-3.5942852593286765	21.583648692951087	
9.18	-1.8464241974182862	-3.6801193373216163	21.04262107036356	0.4133458438531469	-3.6733123928781803	21.07954833094952	
9.19	-2.025700241881359	-3.7823467834167888	20.560208473060385	0.5608514847552947	-3.7729485953159716	20.596780451749055	
9.200000000000001	-2.1986795989067245	-3.9060686186048894	20.099321547613044	0.6907739631704609	-3.8938529014613916	20.135264993134573	
9.21	-2.368033291515409	-4.0518324500833085	19.660084066369816	0.8056745522773843	-4.036665856032603	19.69513366566308	
9.22	-2.5362316585513778	-4.220216643070466	19.242825415758418	0.9079074229416024	-4.2020443563887815	19.276725976273966	
9.23	-2.705567374915617	-4.411854447390268	18.84808380907595	0.9996302612283661	-4.39068648516092	18.88059239786605	
9.24	-2.8781783022321155	-4.627448694550304	18.47661502799709	1.0828187781795384	-4.603347621590103	18.507501908033205	
9.25	-3.056069272086381	-4.867777867234004	18.12940626953544	1.1592847305359357	-4.840848056617522	18.15845621169515	
9.26	-3.241133201066826	-5.133693223178544	17.807695361690982	1.2306959193624503	-5.104072620849203	17.83470778309603	
9.27	-3.43516501982094	-5.42611055695678	17.512994740858755	1.2985983853657994	-5.393961810690195	17.537784033100998	
9.28	-3.6398775898742834	-5.745989609606122	17.24711932020407	1.3644396665750658	-5.711494127206017	17.269514593680366	
9.290000000000001	-3.856917208416914	-6.094301802529123	17.012218316004887	1.4295937750534138	-6.057658338796325	17.032063847100595	
9.3	-4.087867314766665	-6.4719914679408	16.81081055861027	1.4953870044217763	-6.433414542012413	16.827965275439546	
9.31	-4.3342441918989	-6.879925550606988	16.645821419762594	1.5631255194512292	-6.839641923716232	16.660159183732333	
9.32	-4.597488902733582	-7.318826464459052	16.520619444209665	1.6341239265493386	-7.2770712625053	16.53202943636978	
9.33	-4.878959700871871	-7.78918278767242	16.439050773531537	1.7097358890146859	-7.746199355985	16.447439506911014	
9.34	-5.179929099566552	-8.291132513018534	16.405469458651517	1.7913858348179934	-8.24718281247145	16.410761709624644	
9.35	-5.50154701689505	-8.824337446648855	16.424758188902565	1.8806026198814145	-8.779708159556183	16.42689763816317	
9.36	-5.844776632476214	-9.387838404271937	16.50232334816824	1.9790536110760288	-9.342835949293095	16.50128074254449	
9.370000000000001	-6.210365256982815	-9.979861173927372	16.64408470925181	2.088579267124585	-9.934816948740604	16.639855512223807	
9.38	-6.598772439617971	-10.597606509755257	16.856405812485466	2.211225317546303	-10.55288041204342	16.849020021334127	
9.39	-7.010089179097273	-11.237008608603764	17.14598475069753	2.3492708292066204	-11.192996668696077	17.135521746911557	
9.4	-7.443939789362709	-11.892481311821921	17.519692853695258	2.505246666398173	-11.849620451996568	17.50628890901336	
9.41	-7.899368831956887	-12.556664541684237	17.984336129370963	2.6819394421114895	-12.515426696362983	17.968183549529247	
9.42	-8.374715526984673	-13.220183481891574	18.546314318538712	2.8823714579946778	-13.181058110437672	18.527657009593433	
9.43	-8.867478054589837	-13.871433011593467	19.21115242060901	3.1097474190023355	-13.834912884195228	19.19029624869801	
9.44	-9.374170560657324	-14.496407591994556	19.982888760966063	3.367354137278185	-14.463011426613354	19.96025018130246	
9.450000000000001	-9.890195470590362	-15.078756529430903	20.863461655815403	3.6584010550513053	-15.048991554213268	20.839541855085084	
9.46	-10.40972527891045	-15.599960623370706	21.851924272255584	3.985787586879151	-15.574289805974752	21.827284746671182	
9.47	-10.92564241035065	-16.03975915077228	22.943595649585745	4.351790077280863	-16.01856952785396	22.918851194626384	
9.48	-11.429532843661889	-16.376895797854893	24.129275852940914	4.7576669077668505	-16.36044897506705	24.10506607900217	
9.49	-11.911728442366925	-16.59012409676085	25.394598546156377	5.20319711669762	-16.578561416965208	25.371535939376106	
9.5	-12.361496780348144	-16.65957954932715	26.71964130823558	5.686184451892003	-16.65293905090816	26.698245912534713	
9.51	-12.767434308448243	-16.56854568422189	28.07891708708587	6.201984571926129	-16.566655439720698	28.059573609539925	
9.52	-13.117810468676979	-16.30503376657201	29.44196476154063	6.743132236025422	-16.307590229173385	29.424850080840518	
9.53	-13.40117034814374	-15.863548864551861	30.774480160271075	7.299162370652546	-15.87011145709086	30.759552344628002	
9.540000000000001	-13.606996381825475	-15.246321883723498	32.04019556575023	7.856714169690233	-15.25642063492415	32.02712003281103	
9.55	-13.72640012526756	-14.464103937558173	33.203114387676735	8.39998561305845	-14.477300600953743	33.19127719475193	
9.56	-13.75278317522072	-13.536306886600872	34.229911833656686	8.911553955897578	-13.55205674931144	34.21861685775562	
9.57	-13.682387480394704	-12.489916302420175	35.09254902880217	9.37351355284156	-12.507556431241502	35.08111866713007	
9.58	-13.514664895222507	-11.357354091386865	35.77061238532498	9.768809710241205	-11.37642323296359	35.75823717654046	
9.59	-13.252413944964358	-10.174721123423929	36.252185082704514	10.082596723301211	-10.194603561366339	36.23825141031061	
9.6	-12.901650343682729	-8.978681618432118	36.534598786952586	10.303426902763634	-8.998639908434273	36.5186873579137	
9.61	-12.471198119583871	-7.803931554186053	36.623819823488475	10.42410363495676	-7.823033832545037	36.60579426448546	
9.620000000000001	-11.972182620384979	-6.6809120083306635	36.53329014295877	10.442089984015462	-6.698040192827234	36.513218030128314	
9.63	-11.417344299911868	-5.634204903600216	36.28212103211761	10.359447564940917	-5.6481298071917365	36.26013678601131	
9.64	-10.820138212509967	-4.681880678305107	35.89271482187783	10.182357037173885	-4.6912130679898	35.86917219239518	
9.65	-10.194183137801229	-3.835246298132362	35.38908045181754	9.920331630232996	-3.83858507330984	35.364370836382164	
9.66	-9.55256626899685	-3.0994191699847584	34.794960507995555	9.585260280353513	-3.095449763386495	34.76947687532809	
9.67	-8.907363167889018	-2.4742505383290103	34.13251574418931	9.190415814919893	-2.46183452534141	34.10662278818786	
9.68	-8.269265681457721	-1.9554398713205674	33.42144713566366	8.749536527140519	-1.9336993293483544	33.395472827778214	
9.69	-7.647364641258365	-1.535705774659573	32.678534401471325	8.276054940665047	-1.5040782267748831	32.65278382650427	
9.700000000000001	-7.04913421904843	-1.205879660175669	31.917568588700835	7.78250884165658	-1.1641327995146056	31.89230532657021	
9.71	-6.480387624335664	-0.9558152049120049	31.14945561665588	7.28014025607555	-0.9040496606898912	31.124924744784785	
9.72	-5.945406465853702	-0.775129830835962	30.382532721414037	6.7786649386354565	-0.7137507248783831	30.35896643603097	
9.73	-5.447084632509127	-0.6537435129697615	29.622947233896546	6.2861841012758175	-0.5834193550144225	29.60056778373956	
9.74	-4.987116472638377	-0.5822507417913322	28.875054894606897	5.809204391373187	-0.50385936336816	28.854074985753385	
9.75	-4.566187525879682	-0.552146676479692	28.141801415807613	5.352734329965119	-0.46671740029920583	28.12241964467894	
9.76	-4.184142781006219	-0.5559343905514729	27.425058233820817	4.920428454983061	-0.46459677608563554	27.407454089398563	
9.77	-3.840189250731642	-0.5871631382106995	26.725907860099795	4.514756976362238	-0.49109341565778636	26.71023486701812	
9.78	-3.533042835307563	-0.640399278892439	26.044873483701256	4.13718344382016	-0.5407758437358188	26.031253208401303	
9.790000000000001	-3.261071203031302	-0.7111646837216289	25.382098441602377	3.788338913594835	-0.6091309762093947	25.370615505253628	
9.8	-3.0224141129397886	-0.795853603008281	24.737481343864957	3.468184495376345	-0.6924881853349933	24.728180686108214	
9.81	-2.815083869639162	-0.8916396622245282	24.110775530839454	3.176158167979692	-0.7879347420513613	24.10366123924767	
9.82	-2.637046756277755	-0.9963818649687128	23.50165998373809	2.911303470124168	-0.8932278231612464	23.49669584515421	
9.83	-2.4862880180664466	-1.1085334461354301	22.909787418572844	2.672379936940398	-1.0067103554992491	22.90689956794137	
9.84	-2.3608628503635494	-1.2270575707078177	22.33481736900941	2.4579557046744314	-1.1272315040954055	22.333898027555502	
9.85	-2.2589354740012215	-1.3513512601562045	21.776437575138694	2.2664838304180654	-1.25407580364859	21.777349453326313	
9.86	-2.1788050406345434	-1.481179529016883	21.234377603279356	2.09636382412448	-1.386899486362495	21.236959123334305	
9.870000000000001	-2.118923651364762	-1.6166184439366316	20.708417460219028	1.9459903628401731	-1.525676379023224	20.712488204638767	
9.88	-2.0779125006901373	-1.7580055277229703	20.19839403955595	1.8137908901732647	-1.670650920224956	20.203760017187477	
9.89	-2.054569286294587	-1.9058999778944947	19.704206248656124	1.6982539209434426	-1.8222999433123883	19.71066440692161	
9.9	-2.047865922958598	-2.061052013754954	19.225819032068664	1.5979495997666648	-1.9813004214423648	19.233162334284593	
9.91	-2.0569525942212525	-2.224375814260537	18.763269264425908	1.511543976879601	-2.1485045292553413	18.77129055906799	
9.92	-2.0811544889165723	-2.396930220545921	18.316672362718037	1.4378082932322294	-2.3249191606508743	18.32516806513084	
9.93	-2.119968112033027	-2.5799038883745555	17.886230634423818	1.375624349606114	-2.511691146188638	17.89500367853103	
9.94	-2.1730567778322283	-2.7746044714082494	17.47224371780959	1.3239870095215864	-2.710095359110694	17.481106362881242	
9.950000000000001	-2.2402458185332614	-2.9824511479467013	17.075121617223633	1.2820045647577443	-2.921526882527022	17.083897452755334	
9.96	-2.3215174065265556	-3.204969513150892	16.69540045046864	1.2488978328082116	-3.147494473121722	16.70392632847059	
9.97	-2.417005620948984	-3.4437877226270537	16.333761377767374	1.2239984390941907	-3.3896163771888226	16.341888728078715	
9.98	-2.526991658293699	-3.700632751007533	15.99105267953446	1.2067470507990723	-3.6496157022417344	15.99864930871279	
9.99	-2.6518987024437437	-3.9773273705554715	15.668316821050686	1.1966918162475815	-3.929316170390651	15.675267635717391	
10.0	-2.7922873597733746	-4.275784638623048	15.36682141946408	1.193487755725508	-4.230635278427107	15.373029335265198	
10.01	-2.9488510130053722	-4.597998425894357	15.088094537287557	1.196897235080969	-4.555575280458075	15.093481540420674	
10.02	-3.1224104447385383	-4.946029019738422	14.83396524128941	1.2067923264612455	-4.90620862050684	14.838474414279089	
10.03	-3.3139070815595533	-5.321982836997865	14.606610365672836	1.223159135135697	-5.284657564971186	14.610207686232396	
10.040000000000001	-3.5243942096534173	-5.72798528053879	14.408608418440743	1.2461050249654217	-5.69306396955438	14.411283806727697	
10.05	-3.7550248996266715	-6.166142373712694	14.242999088670393	1.2758688203333612	-6.133547941525254	14.244766114074354	
10.06	-4.007042683098398	-6.638474929628876	14.113342792487115	1.3128350830376665	-6.608150297531724	14.114242940524603	
10.07	-4.281755363681159	-7.146848988996239	14.023788932418114	1.3575525358834626	-7.118756265951846	14.023894795483715	
10.08	-4.580510893974303	-7.692875092681458	13.979145128565952	1.410757842857412	-7.666994042940923	13.978563898546625	
10.09	-4.904669578303308	-8.277775519239887	13.984947050995219	1.473404657351915	-8.254104244865253	13.983820627244862	
10.1	-5.255556324732807	-8.902218077790197	14.047516508402587	1.5466989736757741	-8.880772777310089	14.046022783647294	
10.11	-5.634395519327252	-9.566109945175256	14.173998919110995	1.632140030562272	-9.546922469971497	14.172357506595189	
10.120000000000001	-6.042231343896001	-10.268345078319797	14.37237142141326	1.7315668362834493	-10.251456427416777	14.370855760009004	
10.13	-6.479836358459054	-11.006498732694514	14.651412880290097	1.8472076967535054	-10.991950480181975	14.650361542296322	
10.14	-6.947611169671205	-11.776462617798906	15.020627047528322	1.9817301303314916	-11.764292563484817	15.020436780398878	
10.15	-7.44544939053097	-12.572031061663653	15.490072944873194	2.138284332117159	-12.562275182753314	15.491173908314801	
10.16	-7.972518230227117	-13.38449028175254	16.069994318649325	2.3205318864806013	-13.3771532606182	16.07288719823067	
10.17	-8.527103286426351	-14.202147394663111	16.770418638894682	2.5326451499812657	-14.197195035761847	16.775646903846017	
10.18	-9.106380226032215	-15.009938605705067	17.600469737853963	2.7792597273099786	-15.00726838158236	17.608624979296845	
10.19	-9.706181074031301	-15.789111609030726	18.567513664027828	3.065355011546663	-15.788528700111668	18.57922437111715	
10.200000000000001	-10.320766242459378	-16.517087709081906	19.676124086250834	3.396035779934882	-16.518295814723334	19.69198556232602	
10.21	-10.942619853654532	-17.167642347223456	20.92681221663197	3.776184303173745	-17.170231360909582	20.947291179447983	
10.22	-11.562286930999395	-17.711534877146516	22.314489423034814	4.209959801242348	-17.714938777031126	22.339941373437437	
10.23	-12.168327640930677	-18.117593228244367	23.82716800947169	4.700134110712532	-18.121103512732642	23.857731304857136	
10.24	-12.747381285323192	-18.35442600634743	25.444767859307667	5.247282539204232	-18.35725111697281	25.480237655011628	
10.25	-13.284487540438445	-18.392817007518097	27.138362207980567	5.848887581362379	-18.39412286785152	27.178080531044966	
10.26	-13.763578597497151	-18.2085565768376	28.870217374003094	6.498467616518156	-18.20754291300818	28.912963306309965	
10.27	-14.168072578169177	-17.785389529969	30.594680166548784	7.184891128639829	-17.781497058442298	30.638758619809032	
10.28	-14.481894506685528	-17.11790491391152	32.26045692705227	7.8920726703322615	-17.110989086846537	32.303797217399286	
10.290000000000001	-14.690821718847154	-16.213864185058522	33.81426465343156	8.59923644162407	-16.20414314505393	33.85430625512848	
10.3	-14.783213077086785	-15.094799258054984	35.20453133813303	9.281871651274535	-15.083032488870657	35.238683332528204	
10.31	-14.751270384302012	-13.795456290802704	36.386148413490176	9.913378125293685	-13.782874801586106	36.412033234907234	
10.32	-14.5917910268342	-12.361386901000351	37.32448522694912	10.467246017390147	-12.349528388564444	37.340242220542336	
10.33	-14.30664218512268	-10.845236327610426	37.99838522247134	10.919463604147907	-10.835583671325313	38.002877311914645	
10.34	-13.902585692531218	-9.301840853509457	38.401434650739986	11.250765680107705	-9.295660692968964	38.39441147858458	
10.35	-13.39093385452053	-7.783709937085286	38.54157593118117	11.44834576446531	-7.781689297792798	38.523621056761264	
10.36	-12.786620011072907	-6.336841682658844	38.438989311646004	11.506769812594657	-6.338912702269083	38.411385431947984	
10.370000000000001	-12.107095194138587	-4.997845770322408	38.12291754483408	11.427999853053086	-5.003136656152569	38.0874084043396	
10.38	-11.371115663977491	-3.7924459768566243	37.628018326234134	11.220617368774159	-3.7994344750202576	37.586513259413785	
10.39	-10.597574224014922	-2.735591030921978	36.990716809392	10.898466356551515	-2.742211854982434	36.945116546825076	
10.4	-9.804496542642207	-1.8323614652048748	36.24632381374391	10.478997792959019	-1.8363217972072925	36.19832079979272	
10.41	-9.008275352862817	-1.0797946592131513	35.42685156967703	9.981582527045646	-1.0788235325658686	35.37784683283099	
10.42	-8.223158713896739	-0.46891927170448344	34.559752159428726	9.426000172531294	-0.460996065127629	34.51083120138635	
10.43	-7.460958940382705	0.013214737888186612	33.667397121369206	8.831227356561042	0.029702326645803478	33.61937262147306	
10.44	-6.7310304978887405	0.38176449477622576	32.76719196882052	8.214572919564409	0.40792475588184646	32.72064326512524	
10.450000000000001	-6.040343326537858	0.6526641499059503	31.87202761571441	7.591146359346747	0.6890730604517832	31.82736533798398	
10.46	-5.393692836536838	0.8415696569661419	30.990956790794563	6.973611400596417	0.8882964925718613	30.948479827839822	
10.47	-4.793966919934531	0.9631550246275258	30.12993646618021	6.372158931284338	1.0198203272447979	30.089873401165672	
10.48	-4.242454787815717	1.0306866967644899	29.29253922754529	5.794634352637203	1.0965448110815468	29.25507558564119	
10.49	-3.7391421157955813	1.055822620832927	28.480583706261964	5.246760601200994	1.129852250053424	28.445874274777164	
10.5	-3.282970526455437	1.0485730191962472	27.694651465298065	4.732411441499707	1.1295607134014527	27.66282841399311	
10.51	-2.8721194556829963	1.0173525627869742	26.934504912630192	4.253900400644305	1.103976575935391	26.905673997367117	
10.52	-2.5042103519409364	0.9691060445628931	26.199396178028888	3.8122631011295307	1.0600053090829513	26.173632911580594	
10.53	-2.176495040346829	0.9094622859921122	25.48829319231299	3.407518189490367	1.0032944774241277	25.465637776588313	
10.540000000000001	-1.8860074456332878	0.8429009868943076	24.800035574449108	3.0388999453425445	0.9383875075879308	24.78048954727393	
10.55	-1.629687330254743	0.7729184917612532	24.13343840075567	2.7050590092624884	0.8688777192559566	24.11696208996126	
10.56	-1.4044737302895447	0.7021829743851723	23.48735496262601	2.4042318594460164	0.7975528856241128	23.473867996483197	
10.57	-1.2073768866132677	0.6326762458121885	22.860712262649376	2.134380358710892	0.726528235686967	22.850095725567634	
10.58	-1.035532296654041	0.5658200037348488	22.25252742705213	1.8933047434670818	0.6573639380466143	22.244627716674827	
10.59	-0.8862350642599122	0.5025843851652485	21.66191150210611	1.678732823612259	0.5911687629909069	21.656545177610514	
10.6	-0.7569609412032474	0.443580800761809	21.08806553009841	1.4883891902953386	0.5286883563461491	21.08502534108254	
10.61	-0.6453839753612776	0.38914281766908515	20.530273203905416	1.3200471550273427	0.4703812018964569	20.529333717082654	
10.620000000000001	-0.5493796357480945	0.3393911048438229	19.9878912971008	1.171566751213523	0.4164814922954997	19.988814627237897	
10.63	-0.46702017196130285	0.2942864259399479	19.460339275527645	1.0409209790579048	0.36705228774199694	19.46288063246574	
10.64	-0.3965716069533809	0.2536747464097625	18.947090139375387	0.9262129332587279	0.32202830266183635	18.95100273413414	
10.65	-0.33648377064564644	0.21732213166537595	18.447661808136417	0.825685382007825	0.2812515755232693	18.452700946930886	
10.66	-0.28537882148947125	0.18494255918258393	17.96160973022586	0.7377247804811219	0.24449924726971406	17.96753643583862	
10.67	-0.24203887264367654	0.15621966835791462	17.488520611726297	0.660860756482787	0.21150643710671213	17.495104345950676	
10.68	-0.20539315276039014	0.13082339213214195	17.02800724630058	0.5937625105029116	0.18198326990946487	17.03502823575439	
10.69	-0.17450403063554387	0.1084219618578272	16.579704347581472	0.5352327546141871	0.15562875042209473	16.586955061420955	
10.700000000000001	-0.1485546937597682	0.08869122665022601	16.14326516977957	0.4842002155937195	0.13214037915937027	16.15055154429125	
10.71	-0.12683575459339624	0.07132013450866179	15.718358824879244	0.4397110248065971	0.11122192823253703	15.725500822040523	
10.72	-0.10873398285451061	0.05601511699021783	15.304668180407734	0.4009197121971326	0.09258814779243761	15.311500225557506	
10.73	-0.09372230234137569	0.042503133651913216	14.901888222335451	0.36707991744792945	0.07596857582980772	14.90825908669297	
10.74	-0.08134935610419033	0.03053241318637137	14.50972475132757	0.3375353154492982	0.06110913806557351	14.515497458871556	
10.75	-0.07122787929455958	0.0198706414976777	14.127893303332172	0.31171073142422084	0.04777349951947238	14.132944673085118	
10.76	-0.06302924541940355	0.010306414640685269	13.756118412259239	0.2891037901898987	0.03574280838600938	13.760338655575746	
10.77	-0.05647588766766183	0.0016479940777322094	13.394132953338737	0.2692769903331887	0.02481561466490118	13.397424944089193	
10.78	-0.05133381603296314	-0.006278908240079137	13.04167761615109	0.25185044517697613	0.014806590432693953	13.04395636845409	
10.790000000000001	-0.0474063378609636	-0.013633296883673408	12.698500487957231	0.2364951344292046	0.005545682593141222	12.699692339240139	
10.8	-0.04452978775719244	-0.020560034151470577	12.364356706116887	0.22292684167775104	-0.003123662876197139	12.36439874305607	
10.81	-0.04257020001791777	-0.027190789298166138	12.039008167507347	0.21090060022804277	-0.011345703512399965	12.037847387765485	
10.82	-0.04141953050048805	-0.033645893617184335	11.722223277761472	0.2002057806521596	-0.019254359134766124	11.719816023353852	
10.83	-0.04099003484957992	-0.04003819920721137	11.41377672314154	0.190661637441002	-0.026974536710671414	11.410087875492895	
10.84	-0.041210147094763665	-0.04647601144601133	11.113449267248454	0.18211342309248282	-0.03462410517462454	11.108451740739538	
10.85	-0.042028178351240064	-0.05305968882974149	10.821027597993503	0.1744288915466905	-0.04231522833263809	10.814701570124114	
10.86	-0.043406013427003676	-0.05988700966921128	10.53630415060378	0.16749528518414666	-0.05015628506709809	10.528636610802355	
10.870000000000001	-0.045318205448113304	-0.06705421228384363	10.259076966139817	0.16121663681015844	-0.05825317321550859	10.250061019535899	
10.88	-0.047750656362831045	-0.07465759073774064	9.989149558202538	0.1555114736266081	-0.06671116625832745	9.978784037073263	
10.89	-0.05069991360488831	-0.08279474831150394	9.726330790927586	0.15031076603811394	-0.07563620007783806	9.714619622477835	
10.9	-0.054172655465854015	-0.09156588741787088	9.470434769336704	0.1455562053340256	-0.08513669621419973	9.45738665531032	
10.91	-0.05818491320684835	-0.10107553561557761	9.221280743026522	0.14119866447943916	-0.0953248743589484	9.206908588925328	
10.92	-0.0627606504173157	-0.1114350442596796	8.978693024055241	0.13719692569353598	-0.10631859723325955	8.96301368159029	
10.93	-0.06793245470709983	-0.12276339984614668	8.742500917223941	0.1335165392367611	-0.11824277206679118	8.725534672288088	
10.94	-0.07374212080810814	-0.13518834970973348	8.512538669558714	0.13012889834861044	-0.1312312894440654	8.494309047056642	
10.950000000000001	-0.08023998369035519	-0.14884893309600572	8.288645439502444	0.12701040311375178	-0.1454285922213257	8.269178746071209	
10.96	-0.08748536735267469	-0.16389710987768297	8.070665291628442	0.12414180058073813	-0.16099179482498338	8.049990477132253	
10.97	-0.09554704850705731	-0.18049974284997222	7.858447218214499	0.12150758013395992	-0.17809251187887	7.8365954691881266	
10.98	-0.10450395643954956	-0.19884074426010234	7.651845194956917	0.1190955147385182	-0.19691925864905946	7.628849852370081	
10.99	-0.11444603086740257	-0.21912341858728315	7.450718279687773	0.1168962310454461	-0.21767964683079366	7.4266144820694855	
11.0	-0.12547515961213554	-0.24157303358926305	7.25493076295945	0.11490290317198411	-0.2406031834661693	7.229755415795281	
11.01	-0.13770611790818665	-0.2664396516316765	7.064352379360231	0.11311095490189159	-0.26594395990455344	7.038143845266411	
11.02	-0.15126750010936613	-0.2940014214892095	6.878858579874263	0.11151787032675399	-0.2939839873514818	6.8516567168206155	
11.03	-0.16630383261141946	-0.3245677007579314	6.698330925585783	0.1101229972659416	-0.3250365285340472	6.670176829352402	
11.040000000000001	-0.18297716919996856	-0.35848220785980606	6.522657647765139	0.10892744990506656	-0.3594501344561908	6.493593670253217	
11.05	-0.20146858492006908	-0.39613026262010864	6.351734145831508	0.10793399251764124	-0.39761279797908194	6.321803768389807	
11.06	-0.2219805706541922	-0.4379412599546149	6.185463890796202	0.10714701862577665	-0.43995688937689853	6.154711856522117	
11.07	-0.24473955188673208	-0.48439272728801536	6.023759476317145	0.10657250306622598	-0.48696434765566543	5.9922316169805745	
11.08	-0.26999861040351586	-0.5360163128211426	5.866543889046731	0.10621805112195239	-0.5391727525712631	5.834287341774829	
11.09	-0.2980404846132083	-0.5934052875571236	5.713752110294303	0.10609291608346778	-0.597181813031868	5.680815283622825	
11.1	-0.32918092417752154	-0.6572231439966119	5.5653331610243235	0.10620812165611465	-0.6616608596457004	5.531766078254853	
11.11	-0.36377247463714124	-0.7282128744122476	5.4212527022112935	0.10657655316863612	-0.7333569382695178	5.387107029540782	
11.120000000000001	-0.4022087677202827	-0.8072065116125074	5.281496302572498	0.10721316957582436	-0.8131040567357862	5.24682570289464	
11.13	-0.4449293930207447	-0.8951345151050063	5.14607348569978	0.10813519225172388	-0.901833240266506	5.110933652861364	
11.14	-0.4924254267324741	-0.9930345855696134	5.0150226686110635	0.10936244289443453	-1.0005839105382952	4.979471819784529	
11.15	-0.545245693127413	-1.1020594905512484	4.888417103743195	0.11091767950002157	-1.1105162957611099	4.852516485609594	
11.16	-0.6040035276066142	-1.2234876364800567	4.766372142154618	0.11282713028349782	-1.2329253411265668	4.730187450256052	
11.17	-0.6693829579386845	-1.3587623231414732	4.6490563649323216	0.11512107123339242	-1.369255862800171	4.612657428260359	
11.18	-0.742148076376656	-1.509491700286827	4.536702717683761	0.11783468639399351	-1.521119347081253	4.5001645096241045	
11.19	-0.8231514895175329	-1.6774682985932006	4.4296230431646375	0.12100906252833302	-1.690312138711563	4.39302686259331	
11.200000000000001	-0.9133451748733664	-1.864687605675917	4.328227161069569	0.12469261620167466	-1.8788353028631444	4.291661787739233	
11.21	-1.0137917238466314	-2.07336945045938	4.23304576586001	0.12894283052726296	-2.0889158328797315	4.196608579233772	
11.22	-1.1256760564470931	-2.3059827435200884	4.144758777307945	0.13382869307989745	-2.323029268761236	4.1085576870845575	
11.23	-1.2503180074726723	-2.5652714235581255	4.064230788311612	0.13943377686187342	-2.583923180552678	4.0283860546238275	
11.24	-1.3891861838773756	-2.8542794601546104	3.9925552545388476	0.14586051077462353	-2.8746411579514675	3.957201669975992	
11.25	-1.5439134930490233	-3.176372762971872	3.931109070454036	0.1532357207854803	-3.1985462569550265	3.8963978043324743	
11.26	-1.7163147417196194	-3.535255847553374	3.88161917628453	0.16171825288793243	-3.5593427263421344	3.8477207114022933	
11.27	-1.9084045418758746	-3.934985378692563	3.8462433803740206	0.1715090360868278	-3.9610939177467483	3.8133520482720153	
11.28	-2.1224085434423543	-4.380002834038209	3.827675040615024	0.18286485364971633	-4.4082336418489145	3.796010683728477	
11.290000000000001	-2.3607799944548296	-4.875122460083195	3.829263471653786	0.19611670081293298	-4.905566823591011	3.799076020046585	
11.3	-2.626213268789123	-5.425516931521681	3.855164033830883	0.21169477784502708	-5.458253816828224	3.82673830092453	
11.31	-2.9216602114796735	-6.036681074263871	3.910522281809075	0.2301619146849978	-6.0717704108222375	3.8841785236626087	
11.32	-3.2503292746534234	-6.714357489051186	4.001686646834466	0.25225875185513547	-6.751832699402251	3.977783361172703	
11.33	-3.615670737662511	-7.464409122381732	4.136455401634726	0.27896395431489873	-7.50427214195021	4.115396525821924	
11.34	-4.021352867474163	-8.292622547143406	4.324363953033301	0.3115746605410717	-8.33484130446823	4.306608958546996	
11.35	-4.471233875376438	-9.204425715352553	4.577018507358483	0.3518124366669396	-9.248924913183746	4.563083204222336	
11.36	-4.969316149914113	-10.204491338600526	4.908467701677779	0.4019620320216261	-10.251123917152656	4.898903593597772	
11.370000000000001	-5.519581155208887	-11.296121332366809	5.3355198931144	0.4650496860687037	-11.344673124609594	5.3309297587942535	
11.38	-6.125850213437358	-12.48046670461443	5.8780833431205854	0.5450684318078987	-12.530646380178217	5.879117148839686	
11.39	-6.791548965327783	-13.755477619135258	6.559402101635698	0.6472540672104655	-13.806900258399736	6.566740297593669	
11.4	-7.51937358349895	-15.11452884879045	7.406086918760956	0.7784104656455951	-15.16671134953505	7.420423156943446	
11.41	-8.310840100441826	-16.544720829142435	8.447795908543359	0.947269083048742	-16.59708117693043	8.469832883115687	
11.42	-9.165710394184021	-18.024879983607356	9.716422659196379	1.1648471030579823	-18.07672567377209	9.746843648953442	
11.43	-10.081269448221398	-19.523317164800194	11.244521300413536	1.444732532421311	-19.573847092947865	11.283921551312204	
11.44	-11.051440371866214	-20.99560366002894	13.062604927284013	1.8031763719702167	-21.043917730817682	13.111451523594296	
11.450000000000001	-12.065806974854281	-22.382805660798063	15.19518001321143	2.258807723411235	-22.42789592350424	15.253744570780714	
11.46	-13.108593834683449	-23.610762434153763	17.65533754291095	2.8317256057895897	-23.651533274578675	17.723592254370203	
11.47	-14.157778928101084	-24.59127129473707	20.438215942441964	3.541683310097746	-24.626669529752792	20.515525876226466	
11.48	-15.184520958263187	-25.22649511443918	23.513408820524447	4.405124391307472	-25.255536818388347	23.59844873567279	
11.49	-16.153246936860086	-25.416880223090928	26.818575352727596	5.43101329853934	-25.43893269969319	26.909008283533574	
11.5	-17.02266557950265	-25.073261915238387	30.255541927658477	6.615789489171226	-25.088469451411726	30.347807431972925	
11.51	-17.748242437083483	-24.13214671445463	33.69200689183374	7.938337205668362	-24.141860951623745	33.7809521631333	
11.52	-18.28518004804272	-22.571030880182708	36.96924937456749	9.356451272988602	-22.578550232108096	37.04901349995338	
11.53	-18.593312380639752	-20.42056537935919	39.91902337616441	10.806559766589533	-20.431526590016755	39.983864294079154	
11.540000000000001	-18.64241470911382	-17.76887231365243	42.386453598257994	12.208069156332055	-17.790873809536965	42.43119902882768	
11.55	-18.415687739912155	-14.754345814996803	44.25166289152024	13.47246456187444	-14.79618503776252	44.27380518584394	
11.56	-17.91295873663879	-11.548366448644149	45.448813588547424	14.515571987817298	-11.618332416333551	45.4493196121888	
11.57	-17.151061399138907	-8.331007200109173	45.974008709857266	15.269970670199669	-8.434842233549322	45.957368068685724	
11.58	-16.161672641197523	-5.265950464326945	45.88096874668343	15.69425901907588	-5.4053914960301555	45.85442476836276	
11.59	-14.987488655229788	-2.4814531920487077	45.26689788116093	15.776952650038908	-2.653511045418879	45.23879889471448	
11.6	-13.677169594517427	-0.060312682128248696	44.252804132694436	15.534672091360676	-0.25783570477712225	44.230875026719474	
11.61	-12.280389665706346	1.960271497800074	42.964051367700336	15.006000655863522	1.7472249620682514	42.954076741509276	
11.620000000000001	-10.843696966132399	3.581630622571207	41.51519392175685	14.243262548334538	3.364066755233893	41.52039293537696	
11.63	-9.407647981062226	4.832935705012486	40.0008582576008	13.30437213337153	4.621288086858144	40.02193718164673	
11.64	-8.005267010949872	5.759973231452612	38.49235345683606	12.246199286924327	5.562965673875842	38.528043055685536	
11.65	-6.661676252739853	6.4156626812791515	37.03857878738324	11.120050599000423	6.239708861312481	37.08634952853896	
11.66	-5.39451558595203	6.853136599159642	35.669376290312215	9.96921055903925	6.702230532820645	35.72613552173525	
11.67	-4.214856340913123	7.121432668445681	34.399841536203866	8.828124619724386	6.997363494491806	34.46247951266588	
11.68	-3.1283473886867723	7.263287059104481	33.23456875570295	7.7226996033592235	7.1660389638278685	33.30030995835647	
11.69	-2.1363890810840545	7.314424748464605	32.17129438626506	6.671244990264292	7.242639302653921	32.23786036588801	
11.700000000000001	-1.2371483394018483	7.303808949790702	31.20368781127278	5.685694601614863	7.255196870844982	31.269363787672543	
11.71	-0.4265313184483215	7.25432167428927	30.323428254451745	4.772870001446289	7.226041332297704	30.38701082764595	
11.72	0.3010892200627744	7.1836812283845095	29.5215684212901	3.935649143356482	7.172625665774803	29.58228458986104	
11.73	0.9522811770160522	7.105354759092716	28.789401590996597	3.173975699735352	7.108370665964818	28.846811639417922	
11.74	1.5340988092868648	7.029400180570811	28.118956590356095	2.4856911521783833	7.043440736189812	28.172860298794525	
11.75	2.0537420874618686	6.963189629086612	27.503243587513076	1.8671972307372309	6.985415706881878	27.553595240472095	
11.76	2.518326381239963	6.912004888813651	26.93632658764937	1.3139691475065156	6.9398490413932485	26.98317245974334	
11.77	2.9347087747161	6.879521541213797	26.413306088486117	0.8209438383590473	6.910720783620559	26.456735505271297	
11.78	3.309383578125135	6.868188826189594	25.930242375717725	0.38280729206501396	6.9007970400800955	25.97035564743314	
11.790000000000001	3.6484139451161264	6.879527221399287	25.484055398282774	-0.005797813454973668	6.911912500592289	25.520944037789064	
11.8	3.9573918452133556	6.914358237958087	25.072419033463113	-0.35012614181389007	6.94518864729098	25.106154176770122	
11.81	4.241431477780138	6.972976802263913	24.69365534691515	-0.6552308687797264	7.001201485864702	24.72428519247624	
11.82	4.505167294736406	7.055282557685593	24.34664153287089	-0.9259004217070794	7.080107459598213	24.374192239017745	
11.83	4.7527679107715715	7.160875076729613	24.03072653265243	-1.1666217526190483	7.181737211180007	24.055206323586862	
11.84	4.987956836771222	7.289121211957397	23.745659212637328	-1.381563214184328	7.305662111904163	23.767064667992884	
11.85	5.21403228652817	7.4392004700236765	23.491528520705565	-1.5745715980270498	7.45124005452906	23.509850491287118	
11.86	5.433892683106175	7.610131171442785	23.26871107135174	-1.749179317042103	7.617642941826604	23.28394138259778	
11.870000000000001	5.650060044116193	7.800782933104782	23.07782616533411	-1.9086184201148697	7.8038704151850355	23.089963890248	
11.88	5.8647013875328895	8.009875776409176	22.9196957927453	-2.0558391410227275	8.008750865914498	22.928752961795887	
11.89	6.079649466000065	8.23596776380256	22.79530612161219	-2.193530851392732	8.230933250354285	22.80131347227119	
11.9	6.29641714816105	8.477438025337275	22.705770555851892	-2.3241440967240687	8.46887015851343	22.708782476646824	
11.91	6.516207752676779	8.73246439926208	22.652291399528764	-2.449912186726191	8.720795303743571	22.652389356564214	
11.92	6.739923691879716	8.998994550109183	22.636117103711733	-2.5728715444461367	8.984695884467342	22.633412715839714	
11.93	6.968175782012029	9.274709427742216	22.658492072231006	-2.6948795362272424	9.258283151412147	22.653131308285673	
11.94	7.201285366872128	9.556990344052311	22.720600787209992	-2.817629245512999	9.538962110020533	22.712768282278187	
11.950000000000001	7.439275251453299	9.842903524409142	22.82350612605661	-2.9426599712282586	9.823804268454126	22.813426424841083	
11.96	7.681868215655401	10.12916569813991	22.968078442384577	-3.0713630531851566	10.109525186278576	22.956014519934406	
11.97	7.928485877515174	10.412135641540122	23.15490777350427	-3.204981825119258	10.39247153497635	23.141163442429683	
11.98	8.178245177521834	10.687814995549658	23.38420957335409	-3.344605487669941	10.668620318958638	23.369133617859955	
11.99	8.429949855539318	10.951862902560787	23.655730223622566	-3.491155878947415	10.933595587176837	23.63971422711177	
12.0	8.682083917677655	11.19963087042235	23.96865043712187	-3.6453673975269587	11.182705689198373	23.95211819852751	
12.01	8.932814093165817	11.426224269922397	24.321484665811674	-3.8077596334227612	11.411006123528148	24.30487601718865	
12.02	9.180008281278258	11.626596872031431	24.71197462587221	-3.978603938858178	11.613390089247483	24.6957355410066	
12.030000000000001	9.421274037234015	11.79568345033261	25.136977533103234	-4.157884679592307	11.784709664554423	25.12157390469808	
12.040000000000001	9.653961250534012	11.928531905782991	25.592440916301427	-4.345258002645209	11.919926532699204	25.57833166362509	
12.05	9.8752048618931	12.020477550168497	26.073371299234513	-4.540010606259609	12.01429052900981	26.060977317705536	
12.06	10.081986538648485	12.067353702162736	26.57380534381192	-4.741023289978862	12.063539260952403	26.5635132918115	
12.07	10.271222435362148	12.06569035622542	27.08690874231269	-4.946743482287742	12.064110378036572	27.07903040717643	
12.08	10.439846118449978	12.012922338503534	27.60508463189765	-5.155172868777597	12.013353021124523	27.5998185814663	
12.09	10.584886670429384	11.907585696712376	28.120110067443154	-5.363874757093145	11.909723778120432	28.11753467207412	
12.1	10.703555333738361	11.749481169980827	28.623325461498766	-5.57000662555942	11.75294940211532	28.623426643788047	
12.11	10.793354054078987	11.539783584645084	29.10590190017117	-5.770380282825964	11.544139992757115	29.108604328194694	
12.120000000000001	10.85221928323836	11.281076021975156	29.559211243736762	-5.961551376785192	11.285837296944065	29.564344509321195	
12.13	10.878668770638605	10.977303978472568	29.975237840591745	-6.139935535132759	10.981988232795805	29.982409706393973	
12.14	10.871726110890878	10.633719814697454	30.34659942493907	-6.301946867970916	10.63783900342649	30.355359932398073	
12.15	10.831078439862031	10.256676640504558	30.6669951859202	-6.444149932163831	10.259753419411386	30.676832303890354	
12.16	10.757090032872688	9.853379666200336	30.931408226195362	-6.563415525180458	9.854965984978842	30.941768491701467	
12.17	10.650797760803243	9.43159723632403	31.1362462516186	-6.65706776708573	9.431287538858639	31.146571107276745	
12.18	10.513904631899365	8.999354490550946	31.279434712436533	-6.723011674307266	8.996785567621219	31.289180167493445	
12.19	10.348733708696228	8.56461915581869	31.360420748794525	-6.759830345293613	8.559463582836608	31.369065310362128	
12.200000000000001	10.158110560171542	8.134986759684978	31.380057606184124	-6.766845295975821	8.126962944345234	31.387140743085414	
12.21	9.945264027593563	7.7174263281000535	31.340454041957784	-6.744135491825726	7.7063068627401945	31.345613427083904	
12.22	9.71377338204589	7.318106945860322	31.24483367760275	-6.692516122639925	7.303700960235221	31.24778319342329	
12.23	9.467407155934227	6.942240034648196	31.09727051461513	-6.613480211641275	6.924397840175629	31.097812628675616	
12.24	9.210027203832658	6.594020729537773	30.902462104118225	-6.50911058376871	6.572627057954911	30.900487770959682	
12.25	8.945476941319654	6.276612291371628	30.665504434325257	-6.38197002766615	6.251585534195213	30.660985325072023	
12.26	8.677478309906238	5.9921790215840485	30.391685775059198	-6.234979700531555	5.963479986743324	30.384661686560104	
12.27	8.409556422944624	5.741973057091883	30.086304661595438	-6.07129402600983	5.709609461512915	30.076871664569662	
12.280000000000001	8.145000542813873	5.526469962733627	29.754519474055552	-5.894180641886913	5.490476175631105	29.742823524386036	
12.290000000000001	7.886787081419711	5.345463659727019	29.401250294294417	-5.706910886362757	5.3059121409628105	29.387470123173472	
12.3	7.637561487823927	5.198209901071287	29.03109906049822	-5.512665805760876	5.155211767113328	29.015435827392547	
12.31	7.399627505329467	5.083560168373012	28.648307549459073	-5.314459467151386	5.037261217481331	28.63097390561216	
12.32	7.174945085712295	5.0000802872488785	28.256741658753914	-5.115081020766675	4.950659020104426	28.237950726017125	
12.33	6.965142274548056	4.946159046092418	27.85989141870673	-4.9170543580872295	4.893822930359643	27.839849881982772	
12.34	6.771535366963617	4.920101815321248	27.46088667282507	-4.72261448109432	4.865081626654342	27.439792234640553	
12.35	6.595153447515153	4.920205990993788	27.062528121548507	-4.533697882019511	4.8627495143662145	27.040565747503855	
12.36	6.436764360823371	4.944815948846871	26.667331550247678	-4.3519450859036874	4.8851859230599315	26.644662330869227	
12.370000000000001	6.29691114679409	4.992370595341007	26.277555477542954	-4.178712314678247	4.930838776602757	26.25431721265993	
12.38	6.175943566349948	5.0614342223177	25.89524112954513	-4.015090434476164	4.998275297286868	25.87154961707733	
12.39	6.074048126615629	5.150712837593219	25.522254584004607	-3.8619285223413202	5.086200414036062	25.4982018465715	
12.4	5.991276163314902	5.259062791021985	25.160322678408853	-3.719860701797373	5.193465715078116	25.135976789689597	
12.41	5.927572001993466	5.385490413316915	24.81106624132495	-3.5893342337392253	5.319069479680344	24.786472072747355	
12.42	5.882799345691515	5.5291445514862065	24.476029991641113	-3.4706381114528155	5.462150385959854	24.45121161180349	
12.43	5.856762828775251	5.689303360860777	24.156709989583227	-3.3639307896335393	5.62197498158075	24.131673414415786	
12.44	5.849221676636629	5.865356713686637	23.854579523382764	-3.2692668097580313	5.797921087808836	23.829314674415386	
12.450000000000001	5.859897919992973	6.056785150113249	23.57111251281119	-3.1866214614062773	5.989456723006021	23.545593262117933	
12.46	5.888499635222617	6.263134274151614	23.307796781413145	-3.115913598112393	6.196116298722629	23.28198662331579	
12.47	5.9347211541135705	6.483987688639313	23.06615275553862	-3.0570260928342226	6.4174732547091295	23.04000719338604	
12.48	5.998247188475502	6.71893654751507	22.847745302103625	-3.009824247069391	6.653110572555417	22.821215107870444	
12.49	6.0787512234458205	6.967546727894963	22.654192229624517	-2.9741718336898435	6.902588059942331	22.627227167556022	
12.5	6.175892706025328	7.22932367156784	22.487169826575688	-2.9499451440025304	7.165407686423142	22.459722482321652	
12.51	6.289312352635842	7.503674934705731	22.348414289025193	-2.9370447886508293	7.440975776270116	22.320443514461598	
12.52	6.418624332138511	7.78987051886023	22.23971801127419	-2.9354055639749554	7.728563380933421	22.21119251701698	
12.530000000000001	6.563404080751628	8.087001056315879	22.16291971322596	-2.9450040988649087	8.027263787994594	22.133821815521017	
12.540000000000001	6.723170505306516	8.393933922871216	22.11988737821042	-2.9658644371125256	8.335948791339542	22.0902174902854	
12.55	6.897361388028486	8.709267344080713	22.112493012101982	-2.9980611479183508	8.65322313444526	22.082274682933463	
12.56	7.085318845570318	9.03128590823429	22.14258076676362	-3.041719881927022	8.977379384393684	22.111863748858045	
12.57	7.286275680121677	9.357921679631188	22.211919174576867	-3.097014777842714	9.306353469027448	22.180785457904594	
12.58	7.499316861129282	9.686706176616303	22.322153451125107	-3.1641623519842024	9.637684139000623	22.29071443958859	
12.59	7.723360118195366	10.014743101078896	22.474727594226	-3.2434110765718116	9.968477767342495	22.44312952326495	
12.6	7.957130874960968	10.338686467451726	22.670797225100753	-3.3350260288103484	10.295383042893587	22.63923077802896	
12.61	8.199135204499756	10.654726729209923	22.911138924342723	-3.4392677269246517	10.614578315305556	22.879843190427227	
12.620000000000001	8.447634329462593	10.95859304813271	23.196052479691225	-3.556364488501683	10.921777383113076	23.16530841400301	
12.63	8.700624190212743	11.245579851590755	23.525252462616127	-3.686477668955258	11.212257446325525	23.49536700766919	
12.64	8.955823604192556	11.510605823122987	23.897745550719932	-3.8296595435974083	11.480915419096284	23.869035484062366	
12.65	9.210674539760921	11.748313471564899	24.311690012962167	-3.985804067953025	11.722355907243548	24.284484267157143	
12.66	9.462353611098871	11.95321042564408	24.76424684261117	-4.154591483592201	11.931015434521685	24.738924681115538	
12.67	9.707773294466051	12.119784369366853	25.2515880438577	-4.335428752330572	12.101323166952714	25.22851511203767	
12.68	9.943618541787288	12.242717720259744	25.768785094359156	-4.527388851990592	12.227897951036649	25.748297722856762	
12.69	10.166396326340674	12.317119520666376	26.309771888018492	-4.729153364697799	12.30577548283731	26.292178144840943	
12.700000000000001	10.372529197124857	12.338767791051618	26.8674271698766	-4.938963781416372	12.3306575108749	26.852959539599425	
12.71	10.558434148123979	12.304362563398817	27.433664451982175	-5.154588111382138	12.29916821089072	27.422440947380284	
12.72	10.72059905919934	12.211766895217204	27.99956228555817	-5.373309477642732	12.209101107533778	27.991585209318966	
12.73	10.855676350552155	12.06021702035098	28.555566684733854	-5.591943321500078	12.059634770956155	28.550757025151213	
12.74	10.960613492703057	11.850482792781719	29.09179749711499	-5.8068880581895455	11.851496764593145	29.090023753016528	
12.75	11.032840013933255	11.584959579615646	29.598490516462554	-6.014212011297085	11.587054737170755	29.599505155289247	
12.76	11.070421034551234	11.26767134723116	30.066434086007664	-6.209775582135322	11.270320150896158	30.069749982421268	
12.77	11.071948592309834	10.904172398177934	30.48701709872353	-6.389384144681887	10.906855221018038	30.492113301982155	
12.780000000000001	11.036782823359138	10.501369690223521	30.852816491433586	-6.548962547557638	10.503584815194273	30.85910443752088	
12.790000000000001	10.965048556696534	10.067241351478597	31.15782131639378	-6.684739269794449	10.06852299162773	31.16467800810558	
12.8	10.857651894675827	9.610506419934774	31.397638873153472	-6.793425450891774	9.610434920749853	31.40444357706078	
12.81	10.716281429492048	9.140266537958317	31.569626301076198	-6.872374239239472	9.138460022290854	31.575779157891933	
12.82	10.543349325919488	8.665622308093628	31.67290488857641	-6.919706663593348	8.661727484589816	31.67784182847148	
12.83	10.341845765344555	8.195276291872139	31.70823151953836	-6.934394188588031	8.18899332950361	31.711481114134383	
12.84	10.115288963150272	7.737256988201274	31.677878895208206	-6.916291824133549	7.728325808704112	31.67906794420783	
12.85	9.867592165839655	7.298664745442517	31.58541021345547	-6.866121461391298	7.2868575757491945	31.58426099705698	
12.86	9.602915500864155	6.8854952746345335	31.435395522353144	-6.785409081745168	6.8706161453102865	31.431733601964087	
12.870000000000001	9.32554051915308	6.502555585099779	31.233135538292682	-6.676384208725614	6.484434254259811	31.22688703053086	
12.88	9.039735397012029	6.153436795724169	30.984392652978578	-6.541851687514468	6.131935485141428	30.97557106955144	
12.89	8.749638306606965	5.840556616560413	30.695141023420316	-6.3850478167910305	5.815583696604399	30.683830709467195	
12.9	8.459180826666813	5.565281126663938	30.371342330003507	-6.209491670101289	5.536782462905802	30.35768971165105	
12.91	8.17201302779618	5.328058716708966	30.018776898441867	-6.0188419321032995	5.296008511337076	30.002978783876223	
12.92	7.891427678027939	5.128544146896893	29.642925513190438	-5.816766570302777	5.092964619880606	29.625208487889974	
12.93	7.62034475447707	4.965782472361973	29.248875244819008	-5.6068311658698775	4.926738521283031	29.229485779691824	
12.94	7.361291822023869	4.838358517681655	28.841277367779362	-5.392408438917498	4.795957676437509	28.82046772058897	
12.950000000000001	7.1164051249827605	4.744541267004212	28.424328786170037	-5.176610342003848	4.6989320163239725	28.402347186086278	
12.96	6.887443419725004	4.682412920218798	28.001776229441653	-4.962241500214033	4.633780000637468	27.97886216628187	
12.97	6.675811089158217	4.649977565542462	27.576942349195004	-4.751772524723325	4.598535245104382	27.5533233459742	
12.98	6.482587235729473	4.645244692799261	27.152772269625807	-4.547330046866704	4.5912331954461	27.12865259084036	
12.99	6.3085623658021195	4.666297835562761	26.731872361922996	-4.350700922207374	4.609978395610169	26.70742883707745	
13.0	6.154276053805447	4.711348051271039	26.31655113419953	-4.163347058946248	4.652993994108829	26.291936095770957	
13.01	6.020054060889157	4.778764122030935	25.908873437983814	-3.986428459606141	4.718655492549547	25.884212203636103	
13.02	5.906042830965939	4.867093152725445	25.51070509218838	-3.8208314148762796	4.8055109983359365	25.486094947391077	
13.030000000000001	5.812244821738679	4.975068906799113	25.12375499136251	-3.667200141590711	4.912290217964044	25.09926584070674	
13.040000000000001	5.738552544271308	5.101610610332163	24.74961321904055	-3.5259695905189425	5.037904190149155	24.725289468452527	
13.05	5.684777402226908	5.245814161881552	24.38978618166442	-3.397398520841979	5.181437627266282	24.365649650891307	
13.06	5.650669421897279	5.406937685566514	24.04572977856121	-3.281601313632312	5.342135250472038	24.0217810020873	
13.07	5.635931982368728	5.584382666096745	23.718878991367422	-3.17857829535332	5.519383437828333	23.69509754979842	
13.08	5.640252573060609	5.777669795444615	23.410667357249558	-3.0882436083023186	5.712687916126535	23.3870171925656	
13.09	5.6633062787045745	5.98641331354942	23.12255175958065	-3.0104508700756387	5.92164830374832	23.098983701100117	
13.1	5.704765464781817	6.210291697519188	22.85603022528995	-2.9450160185168075	6.1459296839544155	22.832484956156453	
13.11	5.764304323438092	6.449016095149861	22.612657454562605	-2.8917378609422464	6.385231633643531	22.589068942607188	
13.120000000000001	5.841600747092826	6.702296275768918	22.39405727743822	-2.850415905704166	6.639254495736923	22.37035594118793	
13.13	5.936334899280791	6.9698039724804115	22.20193162948786	-2.820866112092359	6.907663106818479	22.17804811083987	
13.14	6.048183605380212	7.251133509283402	22.03806571666304	-2.802934176429077	7.190047568362698	22.013934549312815	
13.15	6.176809685880684	7.545759606534258	21.904329039411635	-2.7965069801385476	7.485881264840218	21.879892604977766	
13.16	6.321848000822743	7.852992436756069	21.8026714721151	-2.8015217421812153	7.794475753624813	21.77788311009947	
13.17	6.482895410168962	8.171930327649662	21.73511105501046	-2.8179733831166116	8.114932988253845	21.70993983671412	
13.18	6.659488482979363	8.501409543862433	21.703716525129437	-2.8459194662578855	8.44609484942921	21.678150422134454	
13.19	6.8510822077295135	8.83995283848417	21.71057800463329	-2.8854830057467895	8.786491063100566	21.68462862686173	
13.200000000000001	7.057025422505362	9.185717159758177	21.75776764080225	-2.936852239277941	9.134286241911273	21.731474873181973	
13.21	7.276533857572773	9.53644281069147	21.847289466349785	-3.000277355290096	9.487228203659324	21.820724709963933	
13.22	7.508661099134045	9.889406617769323	21.981014763219903	-3.0760629462311764	9.84259954766154	21.95428223989576	
13.23	7.75226768602065	10.241381659277849	22.16059919735121	-3.164555852650396	10.197176189872764	22.133838502079037	
13.24	8.005988643314414	10.588606224413198	22.387380445604727	-3.2661268833158226	10.547196482218359	22.360772750383365	
13.25	8.268206364634423	10.926773678490278	22.66227247082854	-3.381145877017587	10.888346405852358	22.636038030619343	
13.26	8.537018292818559	11.251035658905959	22.985636584399902	-3.509948564442145	11.215766065222274	22.960031249756693	
13.27	8.810217243039016	11.556040575318839	23.35713995274338	-3.6527949175289103	11.524084291442586	23.332452106245228	
13.280000000000001	9.085281579213389	11.836010857261696	23.775608223539493	-3.8098180471709715	11.80748711210424	23.752155022169152	
13.290000000000001	9.359363218710586	12.084845817550873	24.238884758718946	-3.980964399380878	12.059826394955964	24.217003009388094	
13.3	9.629286104684336	12.296263246500438	24.743704207932733	-4.165925965033023	12.274772265841895	24.723732800897693	
13.31	9.891568585739295	12.463993755746305	25.285587435741384	-4.364067492639824	12.446011562931348	25.267845189498896	
13.32	10.142483142636557	12.582041890487233	25.858764815769465	-4.5743522505614775	12.567489529363817	25.843534322216886	
13.33	10.378138254572459	12.644992145959657	26.456148970740962	-4.79527250082766	12.633688443036743	26.443672400054027	
13.34	10.594503426763254	12.648222272426416	27.06942980962769	-5.0247914682059225	12.639929863497537	27.05986341858768	
13.35	10.787550488661669	12.588276859410863	27.689161656882746	-5.260305652667379	12.582682845099264	27.682578238453818	
13.36	10.953374334136816	12.463124620939611	28.305014340680994	-5.4986358292660364	12.45985388839611	28.301376120399716	
13.370000000000001	11.088331641290793	12.272383040056592	28.906092507897775	-5.73605519668349	12.271032648886669	28.905211638129284	
13.38	11.18917959245107	12.017514152618539	29.481274434730267	-5.968360195646411	12.017665304264717	29.48281510028045	
13.39	11.253211346219382	11.701932994012406	30.019594615083662	-6.190986774500955	11.703132238584162	30.02312608828308	
13.4	11.278386333776258	11.33097089709566	30.510694679123947	-6.399169405332057	11.33271193334014	30.51574983600821	
13.41	11.26345345164125	10.911635829659186	30.945367194402685	-6.588135528662377	10.913425077148528	30.951401273224974	
13.42	11.20803459669475	10.452312370614411	31.315977356612997	-6.753322273673661	10.453763592145359	31.32229890720789	
13.43	11.112630142394877	9.962608214932883	31.616513493839584	-6.890598908004603	9.963323953752909	31.62247470991601	
13.44	10.978650439152418	9.452757849574642	31.843000024820956	-6.9964758053824125	9.452373254114935	31.847973587082237	
13.450000000000001	10.808348658094403	8.933205154265579	31.993500553963823	-7.06828168422328	8.931385686380278	31.996928244060665	
13.46	10.604745510345982	8.414151600912493	32.068084753010694	-7.104293320572523	8.410587455382961	32.069508439689166	
13.47	10.371533065160332	7.90514305813228	32.068703619343076	-7.103807458919122	7.89954727253757	32.06775696309806	
13.48	10.11292877554601	7.414731190574033	31.99893768892693	-7.067150536060662	7.406840200208754	31.995335188995437	
13.49	9.833465481747044	6.95024092412453	31.863606303748703	-6.995628715895783	6.939804429016213	31.857207734120205	
13.5	9.537889884697883	6.517613714116374	31.66851797131942	-6.891426106634749	6.504397160751794	31.65929809814197	
13.51	9.23099971692485	6.121354277360069	31.420123259319467	-6.757463451635455	6.1051473567217025	31.408144933918685	
13.52	8.917493850658246	5.764573318582624	31.12517633965219	-6.5972315331492375	5.745192602423789	31.110583848597134	
13.530000000000001	8.601862449871028	5.449091090645724	30.790471971632	-6.414613970749782	5.426383994626612	30.7734721495407	
13.540000000000001	8.288280102715166	5.175583664094724	30.422621597901703	-6.213712565986569	5.149438360062433	30.40346710310349	
13.55	7.980528464964554	4.9437621475797595	30.027884064622008	-5.998685962904969	4.914119409769861	30.006860692711065	
13.56	7.6819708334813654	4.752577152560568	29.612058023665337	-5.7736092673829535	4.719429421479174	29.58946917506503	
13.57	7.39553963863892	4.600413539781653	29.180423002492702	-5.542359177184488	4.56379842361468	29.15657094494275	
13.58	7.123692673308488	4.485249257744662	28.73770322989963	-5.308526370524659	4.445259489693314	28.712885031446245	
13.59	6.868456043134452	4.404827556832219	28.28808248693013	-5.075354572148787	4.3616044477200715	28.262580637681264	
13.6	6.63144012191543	4.3567866017212085	27.8352349488206	-4.845704148702491	4.310515425176957	27.8093096050101	
13.61	6.41387608932841	4.33876823934044	27.382369178859197	-4.622036916961021	4.289672190194154	27.356253364558494	
13.620000000000001	6.216660405068053	4.348503354837622	26.932279915431838	-4.406418501015831	4.296835088902332	26.906178635187015	
13.63	6.040398279310103	4.383873961906934	26.48740634448837	-4.20053428151821	4.329906537799253	26.461496129465623	
13.64	5.885438093841342	4.442952393613489	26.049895121908797	-4.005715423137165	4.386972766112418	26.02431941820798	
13.65	5.751921303237274	4.524027408353908	25.6216515876867	-3.8229715858438293	4.466329652813178	25.59652071871523	
13.66	5.639828804044901	4.625617745251022	25.204388272631803	-3.6530277275826037	4.566494606828324	25.179783003584635	
13.67	5.54901221917738	4.7464702595362	24.79967476286774	-3.496362579607017	4.686208032859372	24.775646852043447	
13.68	5.479227832177221	4.885552145801249	24.40897891668039	-3.353247262285357	4.824425804349168	24.385552783145798	
13.69	5.43016629603547	5.042035897528627	24.03370351252614	-3.2237825462510186	4.980305522287616	24.01087831058008	
13.700000000000001	5.401479010327825	5.215278839163958	23.675218180360787	-3.107934114270852	5.15318723825571	23.652971066118653	
13.71	5.3927991711336745	5.4047986667745045	23.334887824352364	-3.0055650145670367	5.342570606146091	23.313177454050148	
13.72	5.403755498203957	5.61024643333785	23.014098745039938	-2.916465286094384	5.548088459524039	22.99286831887598	
13.73	5.43397956616675	5.831377773505288	22.714282526333214	-2.8403783713246593	5.769478089743714	22.693460958468062	
13.74	5.4831219373814575	6.0680191351928885	22.436931790836315	-2.777024679136807	6.006549702432246	22.416438832768943	
13.75	5.550851989521319	6.320034153110556	22.183618743203446	-2.7261221199308605	6.259152815129925	22.163367976489063	
13.76	5.636857662628067	6.58728678876626	21.95600885845152	-2.6874041673457207	6.5271397404107105	21.9359111814259	
13.77	5.740841461896178	6.869601719405534	21.75587146979383	-2.660635309983894	6.810326595157542	21.735838515794725	
13.780000000000001	5.862513706189691	7.166721915320945	21.585087117698723	-2.64562449621638	7.108450848184322	21.565034855640892	
13.790000000000001	6.001582629744988	7.478262997502572	21.445650411005204	-2.6422363495104597	7.421125741796614	21.425502463437432	
13.8	6.1577405029623105	7.8036640410158675	21.339667283856734	-2.6504006899757155	7.747790714718571	21.319358809259228	
13.81	6.330644938188009	8.14213448949152	21.269345532215144	-2.670119942658807	8.087658343978966	21.248827067255956	
13.82	6.51989486868317	8.492596831253449	21.236977868592255	-2.7014747911276853	8.439657393145362	21.21621895249277	
13.83	6.725009628878849	8.853628553903647	21.244913628964603	-2.74462734887957	8.80237307614344	21.223906732063345	
13.84	6.945401130823765	9.223401282159504	21.29551749625772	-2.7998219173266	9.173985072348398	21.274283620335243	
13.85	7.180339836202846	9.599616520439358	21.391124352560038	-2.867382186584629	9.552205553399471	21.369708997693394	
13.86	7.428922571857335	9.979451565045236	21.53395528001441	-2.9477045625666407	9.934219329819422	21.51243757676159	
13.870000000000001	7.69003627116783	10.35950678635912	21.726025423791487	-3.041245999209816	10.31663017189115	21.704529174342372	
13.88	7.962320014637408	10.735761285803138	21.969041891921137	-3.1485056316786193	10.695417591305711	21.947739027393588	
13.89	8.244127692543763	11.103545546190952	22.264285179023922	-3.269998213059676	11.065910383413922	22.243386793550943	
13.9	8.533493612527675	11.457539694095306	22.612467600983248	-3.4062185108318	11.422783555985095	22.592206619304406	
13.91	8.828103374986709	11.791805992859013	23.013562227600143	-3.5575947502073135	11.76008684754963	22.994179900150474	
13.92	9.125272339142148	12.099864184875276	23.4665958002718	-3.7244308414117246	12.071312742728251	23.448357799152024	
13.93	9.421931680968488	12.374810067884345	23.969440814359462	-3.9068365949576105	12.3495120576854	23.952680917970355	
13.94	9.714635753345789	12.609464821779596	24.518781461069977	-4.104647576103495	12.587463104288396	24.50380980209687	
13.950000000000001	9.999568596103053	12.796609738816597	25.109868030614198	-4.317336505106738	12.777897949389184	25.09698053792247	
13.96	10.27260383612986	12.929271056724547	25.736445442943822	-4.543921425714227	12.913784378144635	25.725905306011654	
13.97	10.52939157117257	13.001057171435455	26.39074234988845	-4.782876715083423	12.988656383314362	26.38273640714003	
13.98	10.765431090474769	13.00650952218758	27.06350050161963	-5.032056568777377	12.996978508103416	27.058114414064228	
13.99	10.976160749008011	12.941456833204413	27.744089651442692	-5.2886409462794175	12.934521767643263	27.741314857444586	
14.0	11.1570979440569	12.803363796931633	28.42075056355358	-5.5491161578118255	12.798721827004128	28.42050385860491	
14.01	11.304062142922904	12.591665283814645	29.081008688398445	-5.809300209810894	12.588985193318852	29.083100532851848	
14.02	11.413426433301472	12.308029647129198	29.712209290493448	-6.0644219113592905	12.30690814588848	29.716234377889638	
14.030000000000001	11.482064639613334	11.956336979279268	30.30180692811594	-6.309256853651249	11.95637649174998	30.307270175327815	
14.040000000000001	11.507654892832152	11.542719391679874	30.838049491939444	-6.538318580026892	11.543523539165685	30.844363716804068	
14.05	11.488774130752578	11.075341791144204	31.310486827605768	-6.746094761412911	11.076536832259	31.317001116126235	
14.06	11.4249933419861	10.564074602090722	31.710433825938157	-6.9273126208168465	10.565321437190391	31.716474522715412	
14.07	11.316952678723172	10.020074963139061	32.03134578024414	-7.077211093815755	10.021043885849457	32.03624917599262	
14.08	11.166344131491355	9.455242556913145	32.26904474343351	-7.191795807344964	9.455596148259213	32.27219002895581	
14.09	10.975785722664332	8.881576103019736	32.42176409758846	-7.268052379695341	8.881027240786064	32.42262995875236	
14.1	10.748814513046218	8.310734882521198	32.49010557413105	-7.304098979201931	8.30899344697142	32.48828181049621	
14.11	10.489696210698046	7.7534968360833325	32.47681209647103	-7.299264826344448	7.750272178031537	32.47201170533532	
14.120000000000001	10.203257702299315	7.219382683729238	32.38643421998279	-7.254091022121236	7.214375165959913	32.37850631786792	
14.13	9.894700371930824	6.716383249295002	32.22494691596729	-7.170257503199484	6.709281103960872	32.21387277295895	
14.14	9.569405304821569	6.250793369841647	31.999346108547943	-7.050448265947723	6.241294296842109	31.98521308802078	
14.15	9.232756257779258	5.827191311726798	31.717230511418546	-6.8981708772549535	5.815020840313673	31.700209581684398	
14.16	8.889992915810264	5.448562465818041	31.386397291939822	-6.71754954457209	5.433445416223626	31.366751388216006	
14.17	8.546057844389523	5.11638358669231	31.014579302476818	-6.513109707743083	5.098084023584247	30.992621059694663	
14.18	8.205500438739179	4.830857671157988	30.609175267089086	-6.289570689843535	4.8091878564882835	30.585251699279592	
14.19	7.872405950455888	4.591144724055361	30.177081327836454	-6.051658427616053	4.565972954250441	30.151555253595227	
14.200000000000001	7.550351729981127	4.395597481832697	29.724583825135987	-5.803947006494492	4.366855835442323	29.69781722246773	
14.21	7.242386273495204	4.241990963320876	29.25730211324047	-5.550732921876318	4.2096780284747775	29.22964781986536	
14.22	6.951033122587115	4.1277311386058235	28.780180938026888	-5.295943304162228	4.091909518481108	28.751978564556076	
14.23	6.678321896189794	4.050029966079691	28.29753014537473	-5.043076002596952	4.010823556369131	28.269092116861515	
14.24	6.425823263525437	4.006051458413414	27.813071489575748	-4.795168305651604	3.9636412615668704	27.784674897726706	
14.25	6.194687102636035	3.9930321462030482	27.329992206951257	-4.554789459093804	3.947645063808994	27.301882943362184	
14.26	5.98569984470953	4.00836426534799	26.851025309190714	-4.324052363036214	3.960264223297701	26.823414009366466	
14.27	5.799332614502486	4.049656877210713	26.378519875134117	-4.104639414060034	3.999134519602666	26.351580293899328	
14.280000000000001	5.635795939830605	4.114774285043776	25.914508941228057	-3.8978383791854774	4.062137019576998	25.88837835473875	
14.290000000000001	5.495093802177263	4.201856198910436	25.460772397737685	-3.704584344806095	4.147418575582539	25.435553809162357	
14.3	5.377069459662583	4.309323321657499	25.018895513958196	-3.5255048640743656	4.2533987972340395	24.994659854078733	
14.31	5.28143670246086	4.435871977090953	24.59032339359756	-3.360965728570441	4.378765491109801	24.56710917554517	
14.32	5.207825465350356	4.580459897852422	24.176403311320875	-3.2111157294151838	4.522462401636365	24.15421955803355	
14.33	5.155817905900607	4.742286138010253	23.77842341417537	-3.0759290257445913	4.683670233839364	23.757253694548456	
14.34	5.124968890371671	4.920766475243994	23.397648919663865	-2.9552444296139675	4.861783767951373	23.37745392430741	
14.35	5.114829157123798	5.1155056504586085	23.03535210137541	-2.848801073537381	5.056385098955175	23.016072662966987	
14.36	5.124962363798493	5.326267268879866	22.692838885143864	-2.7562703678134683	5.267214937573513	22.67439917391558	
14.370000000000001	5.154957880886761	5.552941570498734	22.37147223338928	-2.677284238788351	5.4941412661061655	22.353783353908174	
14.38	5.204438916981109	5.795511393548487	22.072693167828053	-2.611459866352935	5.737126625245181	22.05565685498969	
14.39	5.273065561546755	6.054016654555121	21.798040280360894	-2.558421190295379	5.99619280607711	21.78155194963054	
14.4	5.360534574402595	6.328516762224269	21.5491665709256	-2.517817507512061	6.271383765909459	21.533118005650298	
14.41	5.466577394466267	6.619049447619301	21.32785200994488	-2.489339535367298	6.562725225376093	21.312135607035472	
14.42	5.590951709995174	6.925587584842765	21.136015893414267	-2.4727332210553863	6.870181501751903	21.120527633318396	
14.43	5.733430395521197	7.247991580257537	20.975723838482125	-2.467811652485518	7.193607929033656	20.96036686223101	
14.44	5.893786988344725	7.5859576524683145	20.84919072719013	-2.4744651938277857	7.5326993844354	20.8338787441781	
14.450000000000001	6.071777735648866	7.938961630812796	20.758777655818545	-2.492670071933342	7.886933441006803	20.743438328309235	
14.46	6.267119546347857	8.306197859001575	20.706980846903978	-2.5224952665539644	8.255508963728325	20.691559213970514	
14.47	6.479463181784363	8.686512790547148	20.696410480997184	-2.5641076806566594	8.637279258013953	20.680872839132586	
14.48	6.708361822260693	9.078333236323209	20.72975859855657	-2.617775040451762	9.030681402140091	20.714095176049042	
14.49	6.953240017146133	9.479597150078359	20.80974647669458	-2.6838661092657796	9.433662096450421	20.793978553339947	
14.5	7.213353046854424	9.887674758808512	20.939067774533402	-2.7628471146516618	9.843603220264928	20.923245108338875	
14.51	7.487746515745934	10.299299868111746	21.12029791096153	-2.8552734467166982	10.257249499080281	21.104499475619157	
14.52	7.775214066682873	10.710510893929705	21.355770750767427	-2.9617748810396827	10.670643919082723	21.340117456518836	
14.530000000000001	8.074251383891475	11.116598492210533	21.647446190530086	-3.083032843902816	11.079076203789553	21.63210939433438	
14.540000000000001	8.38301023650744	11.512072560082615	21.996761393193324	-3.219747453118447	11.477053069990642	21.98195697840181	
14.55	8.699256360322057	11.890661636256457	22.404457774183044	-3.3725926541164766	11.85829870521956	22.39042560673503	
14.56	9.020334975244525	12.245357728369564	22.87037584192476	-3.5421573116098415	12.215796754611674	22.857355811287785	
14.57	9.343147735997926	12.568519594991713	23.39320999562055	-3.7288714150940003	12.54188382173204	23.3814424341838	
14.58	9.664142904090202	12.852043077129089	23.970229441839997	-3.9329168761424946	12.828405350730181	23.960013007184326	
14.59	9.97931855695573	13.087552429526502	24.597202513372885	-4.154124853449104	13.066940780308924	24.588823185700452	
14.6	10.284249405259562	13.266705529819365	25.268190641673375	-4.391862985509578	13.249101957239885	25.261889884752467	
14.61	10.57414816998596	13.381566897424133	25.975412827835587	-4.644919597285631	13.366900651172136	25.97138802145508	
14.620000000000001	10.843991896324008	13.425037860770358	26.709287077325673	-4.911394132495309	13.413173644683491	26.707636244138584	
14.63	11.08862816129846	13.391306722027766	27.458510368960006	-5.1886069336074225	13.382042306729057	27.459197001872926	
14.64	11.302892282784965	13.276289905849547	28.210240391543078	-5.473042629372536	13.269374439798044	28.21310819055919	
14.65	11.481777266135955	13.078041759932892	28.95043818365992	-5.760342937257281	13.073206261680012	28.955254857805347	
14.66	11.62069822464536	12.797110675198082	29.664430812122657	-6.045361905670481	12.794078622480638	29.67087246690255	
14.67	11.715818206282957	12.436790655352189	30.337658816948988	-6.322293173705982	12.435241528342567	30.345157837792318	
14.68	11.763997972356618	12.00306228075321	30.956035310966307	-6.584870534524782	12.00269024068911	30.96394434670474	
14.69	11.763108910316594	11.504497348107227	31.506773000843804	-6.826634954459813	11.505010855693314	31.514386175383933	
14.700000000000001	11.712149945111923	10.951901466340082	31.978998344050762	-7.041250237845155	10.95303513636112	31.985586978582354	
14.71	11.611328206763988	10.35781162617399	32.36424841768226	-7.222841988082886	10.359327185241641	32.369112400478244	
14.72	11.462111749430322	9.73589635190814	32.65683693208582	-7.36632782781367	9.737546746413964	32.65933513909359	
14.73	11.267157793391606	9.100235247428065	32.85399737458747	-7.467706883085268	9.101749103777264	32.85358307804671	
14.74	11.030145004673907	8.464566094227655	32.95579854769391	-7.524279331948995	8.46568846322193	32.95208298038517	
14.75	10.755719929347674	7.841754097041292	32.96498038593853	-7.534776234582581	7.842187949987092	32.95771882317543	
14.76	10.449230706733124	7.2432107313617715	32.8865414068089	-7.499389888754217	7.2426269846233575	32.875641720291874	
14.77	10.116521651480102	6.678549914913361	32.72726305180866	-7.419707893844459	6.676578318760372	32.712783290873105	
14.780000000000001	9.763696773293823	6.155364605678475	32.495200488456256	-7.298563498025887	6.151606288827309	32.477326120204	
14.790000000000001	9.396892899987092	5.679156026551977	32.1991742877584	-7.139823371961232	5.67321905105339	32.178183085595606	
14.8	9.022097352121087	5.253450954629515	31.848278256888502	-6.948136678432901	5.2449525819206855	31.824525142434084	
14.81	8.64498019538799	4.879984609169553	31.45148846671574	-6.728670419614427	4.8685557498113345	31.42538613471113	
14.82	8.270749082021482	4.558914490214911	31.017373041408746	-6.486852164353512	4.544242078884944	30.9893574757287	
14.83	7.9040707057774275	4.289140202053534	30.55386103505068	-6.228137453368869	4.270976069970798	30.524375698783498	
14.84	7.549015348396552	4.068592290330579	30.06811786504837	-5.957812648587241	4.04676608630409	30.0375947955177	
14.85	7.209033471875129	3.8945171473532403	29.566481773156728	-5.680839492264318	3.868943144216189	29.5353315653301	
14.86	6.886960023893604	3.763735175209357	29.054459027642306	-5.4017420876279445	3.7344109016484612	29.02306753119208	
14.870000000000001	6.5850463086669375	3.672856346035049	28.53677337275247	-5.124534369410957	3.639859315637136	28.505492696155134	
14.88	6.305007440709967	3.6184539974386833	28.01743831119028	-4.8526829337995805	3.581938461877283	27.986575887809096	
14.89	6.048070397245347	3.5972111827618196	27.49982573159788	-4.589099671656519	3.557393828676236	27.46965068152446	
14.9	5.815040865831056	3.606017011773412	26.986766612612044	-4.336157441213292	3.5631656806019967	26.95750670284973	
14.91	5.6063623209212246	3.6420369287023533	26.480639451471035	-4.095723035829875	3.596457664384804	26.452480565204368	
14.92	5.422180764060497	3.702755176295719	25.983454106603038	-3.8692015631642787	3.654779103652738	25.956541185152265	
14.93	5.262408793150413	3.785995494874717	25.496927979038553	-3.657587932322593	3.7359666936058784	25.47136786232841	
14.94	5.126780285491808	3.889924988836158	25.022555211179807	-3.461521326270859	3.8381895533965316	24.998419175002688	
14.950000000000001	5.014888525951618	4.013045984617623	24.56166924318335	-3.281340112464727	3.9599423689171753	24.538993455496886	
14.96	4.9262389529346455	4.154177862529571	24.115491788517417	-3.117134753295142	4.1000292616219856	24.09428056955731	
14.97	4.860290159631812	4.3124329843915135	23.68517673693701	-2.968797612418281	4.257541770451594	23.665406747403313	
14.98	4.816479377867882	4.487188633465848	23.271849653739896	-2.8360684661246984	4.431832231071461	23.25347275676443	
14.99	4.794249608972404	4.678056165977843	22.876640733132383	-2.7185755848996163	4.622484743744936	22.85958731799829	
15.0	4.79306976809146	4.884848571365106	22.50071372603574	-2.615871980071569	4.829283926970887	22.484896028652173	
15.01	4.812449982190975	5.107546675592934	22.145291488682894	-2.5274672335357673	5.052182741297952	22.130607450010533	
15.02	4.851952088683316	5.346264380145467	21.811679357837356	-2.4528549311614016	5.291268792490408	21.798016344265584	
15.030000000000001	4.911195388246911	5.601213321938107	21.501287539007375	-2.391536372295024	5.5467297573641945	21.488525304261046	
15.040000000000001	4.989858556917798	5.872666036176853	21.215650883616682	-2.343040758584168	5.818816798844236	21.203664383808253	
15.05	5.087678337088354	6.160916339409367	20.956446048352074	-2.306942595318956	6.107806179457814	20.945109480591753	
15.06	5.204443899252894	6.466237911693776	20.72550894949169	-2.2828765358437098	6.413957590254495	20.714698627727042	
15.07	5.339987525100313	6.788838816919026	20.524848804271464	-2.270550336795133	6.737469146268129	20.51444636629226	
15.08	5.494172022529439	7.128811691709736	20.35665942565796	-2.2697560739319083	7.078427404550402	20.346554795049272	
15.09	5.666874518056651	7.486078690782453	20.223326125612346	-2.2803801207249306	7.436752306889459	20.21342074764688	
15.1	5.857966020623771	7.86033031282766	20.12742677037759	-2.3024118572339303	7.812135505636761	20.11763697202844	
15.11	6.067286150814248	8.25095723099193	20.07172553132073	-2.3359513329623365	8.203972261349016	20.061985855989295	
15.120000000000001	6.2946134027382845	8.656974402729741	20.059160559366514	-2.381215538304978	8.61128591769709	20.049422680956738	
15.13	6.539633595474312	9.076943754510683	20.092796418837523	-2.4385430733643587	9.032646006446468	20.08304590278419	
15.14	6.80189986314684	9.50887983648602	20.175808042129486	-2.508396374249546	9.466080276804183	20.16605051191538	
15.15	7.080789098681007	9.950164220591926	20.311401581577556	-2.591360644821894	9.90898348494632	20.30166104824512	
15.16	7.375453703711443	10.39745824085654	20.502699933374	-2.688137947104393	10.35802562169126	20.493039791291036	
15.17	7.684769334822334	10.846614688502282	20.75262402412029	-2.7995347627521685	10.809065426839005	20.743166556296302	
15.18	8.007280712546278	11.29260076871744	21.063758013748505	-2.9264406481695353	11.25707552359266	21.05468640606169	
15.19	8.341147559680435	11.72944464028567	21.438186502931483	-3.0697954758882933	11.696089176495327	21.429723550338746	
15.200000000000001	8.684092735478464	12.150217859262039	21.877291833101243	-3.2305423173763126	12.119179404079658	21.86966131663519	
15.21	9.033354632276358	12.547066047883835	22.381499567194645	-3.409563273053984	12.518484563760254	22.374891900942256	
15.22	9.385645901111568	12.91130010990586	22.949960239246884	-3.607595888158317	12.88529422413812	22.944543664195326	
15.23	9.737120621726744	13.233560052283176	23.580158659959423	-3.825129063381717	13.210210417585559	23.576199760874193	
15.24	10.083384133943724	13.504047187980747	24.267818661525776	-4.062279182109858	13.483395695391899	24.265628059166414	
15.25	10.419532188421059	13.712867717040952	25.006766378925253	-4.318650100567042	13.694915932564747	25.006549117303308	
15.26	10.740177535830249	13.850469017068383	25.7885621228812	-4.593184294289564	13.8351762909824	25.790474465908478	
15.27	11.039602104105045	13.908167435866465	26.602558695148154	-4.884016803492517	13.895438878847184	26.606650626215515	
15.280000000000001	11.311887516223306	13.878713974308651	27.435974298231184	-5.18834797819339	13.868395401245184	27.442143293058994	
15.290000000000001	11.551051760112385	13.756856218188883	28.274086662324038	-5.502354525788939	13.748754769368729	28.282089189206616	
15.3	11.75124676271978	13.539868845465556	29.10062581718227	-5.821159991900396	13.533791112814427	29.110129877631778	
15.31	11.907071620289084	13.228025035313383	29.898442936642297	-6.1388842001843855	13.223790707481388	29.909021739371468	
15.32	12.013968556594735	12.82494305801033	30.650423674850856	-6.448785836868437	12.822334647684402	30.661392616696563	
15.33	12.068197952211067	12.33753654733682	31.339993576228178	-6.743502710120139	12.336365414765737	31.350590401539712	
15.34	12.067206489299616	11.775904448887655	31.95213296160023	-7.015381673273897	11.776004804799404	31.961548998163025	
15.35	12.00977751591426	11.152884975443676	32.47415725568385	-7.25687605251639	11.154121125753113	32.48158534522926	
15.36	11.896139864762217	10.483421231301518	32.89634967367925	-7.460976161053455	10.4856752556116	32.901043883853525	
15.370000000000001	11.728026691088235	9.783789115729961	33.21240986045757	-7.62163009873045	9.786906888151522	33.21372004639103	
15.38	11.508563891232262	9.070656805074083	33.419600733552926	-7.734110665199293	9.074442795381767	33.41702301500425	
15.39	11.242115031676033	8.360187454508665	33.51864376380146	-7.795289562179239	8.364418544414717	33.51187129805489	
15.4	10.934151595339316	7.667326592624469	33.51344313064735	-7.803792318205243	7.671697703245792	33.502349694786915	
15.41	10.59094853447495	7.0051261435637056	33.41054001152738	-7.760022890213024	7.009254721812872	33.39518227219167	
15.42	10.219319891474711	6.384338589163864	33.21849080540164	-7.666063764171471	6.387759719796517	33.19909307623072	
15.43	9.826326885398382	5.813176807571255	32.94721474631287	-7.5254711549457705	5.815375434683527	32.924128261162245	
15.44	9.419011867091859	5.29729707091493	32.60734482892415	-7.342994811349761	5.297750007903412	32.58100657334516	
15.450000000000001	9.004185225253318	4.840010156394856	32.209625528799336	-7.124255600071591	4.838171631502213	32.18054801366237	
15.46	8.588207624754634	4.442479171153556	31.764488879660917	-6.875413336747318	4.437840248773468	31.733212701695894	
15.47	8.176856874416398	4.104096093890586	31.281690533726426	-6.602851959208536	4.096210385144225	31.248761813012063	
15.48	7.7752347348185324	3.822856712146365	30.770090229992597	-6.312902342109187	3.8113627460080033	30.7360384619788	
15.49	7.3877152188821835	3.5957324507849378	30.237531200330228	-6.011614816381038	3.580371024386679	30.202854033764243	
15.5	7.017929681451399	3.419018913883958	29.690801763189338	-5.704586678449386	3.3996393506222113	29.65596093381529	
15.51	6.668789408974118	3.2886368020926158	29.135672551396357	-5.396843739134577	3.265195771574265	29.101089158414393	
15.52	6.342538463519289	3.200372662401756	28.576986416734737	-5.092771282910728	3.1729345860080445	28.543026709060133	
15.530000000000001	6.040804140930041	3.1500847831869305	28.018741932594324	-4.796086912935832	3.1188069447303044	27.985725100328732	
15.540000000000001	5.764676202736755	3.1338438529442105	27.46421971215161	-4.509847142215716	3.0989628216491965	27.432416572908586	
15.55	5.514779000942417	3.1480348336274764	26.91609873469235	-4.236479130352526	3.109850306112134	26.88573176038122	
15.56	5.291350027372966	3.189421136226248	26.37656663969175	-3.977830104413225	3.1482789028684466	26.347811714086376	
15.57	5.094319783478495	3.25517863450053	25.84741978747305	-3.7352276131369897	3.2114539935573587	25.82040933142353	
15.58	4.923381333917536	3.342906356112503	25.33015306575413	-3.5095454588879953	3.296988864379492	25.304979161433838	
15.59	4.778040028801807	3.4506204849196855	24.82603923357713	-3.301270897422076	3.4029001511306105	24.80275436891872	
15.6	4.657679604937977	3.5767353650721563	24.336191573953265	-3.1105702911309967	3.527591396091538	24.31481242968881	
15.610000000000001	4.56161389978936	3.720036807973833	23.861618483148288	-2.9373508710266965	3.6698286387428554	23.842129942884995	
15.620000000000001	4.4891217011993705	3.8796503757892453	23.403270491619633	-2.781317544184679	3.82871092107852	23.385629026596067	
15.63	4.439482341237577	4.0550068861451125	22.962079029061893	-2.642023797573636	4.003637922303912	22.9462160177488	
15.64	4.412002748489779	4.245806782676643	22.538989426240786	-2.5189167292259445	4.1942761680798135	22.52481494371959	
15.65	4.4060386734678545	4.451983964166927	22.13498946687853	-2.4113760569004667	4.400524764753148	22.122396240613774	
15.66	4.421010715998053	4.673669796906162	21.75113527578611	-2.318747720120979	4.622481098083832	21.740002833257627	
15.67	4.456415744918652	4.911158005954643	21.388576246204206	-2.240372305206628	4.860406576259853	21.378773616388553	
15.68	4.511832722530967	5.164869461348185	21.048576920620185	-2.1756091621455456	5.114692181703644	21.03996600835273	
15.69	4.586925126429303	5.435315876046493	20.732537770565912	-2.123856564343894	5.3858233164014635	20.72497714825568	
15.700000000000001	4.681440269991085	5.7230629772207715	20.44201694358789	-2.084568838991435	5.674343246738478	20.43536494599122	
15.71	4.795204283730502	6.0286913661097286	20.178750592114177	-2.0572707937134678	5.980814214372658	20.17286806533915	
15.72	4.928114097789774	6.352754129355292	19.94467231488965	-2.041570316258429	6.305775204302917	19.93942553392056	
15.73	5.0801260018637375	6.69572997814287	19.741930896226567	-2.037169359268962	6.64969515332759	19.73719447919484	
15.74	5.2512404175444285	7.05797077715041	19.572905833411593	-2.043874059685439	7.012920416155556	19.568566024058725	
15.75	5.4414825150790564	7.439642340128683	19.4402201864658	-2.0616040133306335	7.3956151659195	19.436177067386783	
15.76	5.650878752594766	7.8406573643434845	19.346747872457293	-2.0904012378176158	7.797693611403746	19.342917073272552	
15.77	5.879430312547432	8.260596790588588	19.295607217732115	-2.130438539636027	8.218742940720139	19.291926535942686	
15.780000000000001	6.127079010492738	8.698626332013035	19.29015832382602	-2.1820274549708136	8.657936418389358	19.286585024523863	
15.790000000000001	6.393668190116192	9.153399171831449	19.333968215392733	-2.2456249844127627	9.113936444307214	19.33048413385418	
15.8	6.678898151408557	9.622948075740243	19.43076174823362	-2.3218386861636606	9.584788444805303	19.427381818998413	
15.81	6.982275816845457	10.104572536369407	19.58435532053466	-2.411428561717641	10.067807470918599	19.581132077081065	
15.82	7.303058778276828	10.594725391183198	19.798563547291305	-2.515304364092769	10.559461275870422	19.795585305620026	
15.83	7.640193867230968	11.088903355241522	20.077069057901955	-2.6345156407908	11.0552555348358	20.074452709021894	
15.84	7.9922503913382394	11.581545910234222	20.423245576910606	-2.7702319199205374	11.549629778396437	20.421130390178075	
15.85	8.357348179579432	12.065946991200548	20.839924447879326	-2.92370909182506	12.035875357667342	20.838478306107937	
15.860000000000001	8.733082426688588	12.534190150869625	21.32910467432238	-3.0962383208068185	12.506090311817097	21.328553570818002	
15.870000000000001	9.116475209405762	12.977200061796198	21.891709925794594	-3.289072911552643	12.951188706001007	21.8922999288535	
15.88	9.503910987276493	13.384807769404599	22.52722161155829	-3.5033297288889025	13.360984594496292	22.52920278081087	
15.89	9.89110620985389	13.745930028634957	23.233308333150298	-3.7398622538470665	13.724370920013751	23.236925133225515	
15.9	10.273107972204595	14.048876154842782	24.005478345607703	-3.9991055295749143	14.029611915910863	24.010950597718132	
15.91	10.644300326723737	14.28174263234036	24.836772864715478	-4.280896238389639	14.26476114953267	24.844267681640552	
15.92	10.998459196749131	14.432934552167705	25.71754397148539	-4.5842770877054875	14.418207186795078	25.727139874908712	
15.93	11.328898421199927	14.491852502848342	26.635354622674296	-4.907300167486801	14.479332758552372	26.64701008223839	
15.94	11.628684148779056	14.449690703174142	27.575052551814327	-5.246851282740468	14.439254190793179	27.588589050713885	
15.950000000000001	11.890769603200022	14.300056191517127	28.51910157567971	-5.598522085106732	14.291585727223632	28.5341673466813	
15.96	12.10833350679819	14.039794969449936	29.44808736292555	-5.9565604230524505	14.033154473002266	29.464172985132677	
15.97	12.275079302008567	13.66948455120134	30.34155876940941	-6.313926855967977	13.664578382530978	30.357967120633674	
15.98	12.385564398213786	13.19380383329959	31.17898372829538	-6.662478292320603	13.190619866089989	31.194836173839334	
15.99	12.435520942298652	12.621692753614731	31.940759516484647	-6.993285047457901	12.620241839918885	31.95510160871622	
16.0	12.422132333070042	11.96610228879796	32.60930512466748	-7.2970694835747585	11.966325070774104	32.62124040285117	
16.01	12.344231445296451	11.243150944562785	33.17025235981066	-7.564733187925169	11.245048389372121	33.178893974174485	
16.02	12.202422457644037	10.471325676240342	33.61314068326296	-7.787922417340936	10.474982599192565	33.617650063519775	
16.03	11.999103499353996	9.670584496743245	33.93175738397101	-7.959570181603206	9.675990799352407	33.93150840458288	
16.04	11.738353988680624	8.860991136034034	34.12440213881224	-8.074353486232223	8.868056724952364	34.11898531342792	
16.05	11.425715867434297	8.061663964110682	34.193579439784386	-8.12901422354928	8.07016823456324	34.18286291745305	
16.06	11.067946198438495	7.2897884027859305	34.14553867161045	-8.12251214631186	7.299368818367466	34.12963693541748	
16.07	10.67270751256335	6.559868478423795	33.98958007389946	-8.05600182191382	6.570056089876046	33.96875125334869	
16.080000000000002	10.248146274504053	5.883351541727142	33.73706176705602	-7.932649341703371	5.893565759361517	33.71172404997593	
16.09	9.802524852421346	5.268506355608117	33.40049356793179	-7.7573224413572115	5.278037035335509	33.371267209657105	
16.1	9.343999303596682	4.720413982793346	32.992938032680314	-7.536198687095959	4.72852340312426	32.96048303802972	
16.11	8.880279069371163	4.241337637007908	32.52718708975172	-7.276338276072532	4.247290457762578	32.492195672158886	
16.12	8.418443136207122	3.831127519729178	32.01528951296906	-6.985263678105864	3.834235864096657	31.978446048212362	
16.13	7.9647793115214665	3.4877019542804524	31.468196257282433	-6.670578739719238	3.4873681319226333	31.43015418338674	
16.14	7.5246910014066035	3.207544225447843	30.895559941036275	-6.339648961739098	3.2032925491250768	30.856933688686645	
16.15	7.102701553627284	2.986174110803787	30.3056885769958	-5.9993534369562305	2.9776650144971493	30.267032337890612	
16.16	6.702448142922382	2.818550645120916	29.705565966450088	-5.655910011864625	2.805590029570672	29.66736767997476	
16.17	6.326720557206695	2.699412967429244	29.100940189801257	-5.314768303248303	2.6819500823898323	29.06362752709012	
16.18	5.977544912588862	2.6235484017757096	28.496469796064744	-4.9805612460554	2.601664629303277	28.46040856184417	
16.19	5.656266534718828	2.585989597632308	27.895875708792154	-4.657103725762118	2.5598820488895044	27.86137209194733	
16.2	5.3636520870249385	2.5821528918889443	27.302096331471574	-4.34742673705212	2.5521132127075865	27.26940120317426	
16.21	5.099986225658642	2.6079246321210814	26.717436731567698	-4.053836241586122	2.5743156830586025	26.686749282466792	
16.22	4.865147892630989	2.6597036070454485	26.143704703709886	-3.777987492099193	2.622939185723731	26.11517363656717	
16.23	4.658715430823779	2.734417530961525	25.582323734505426	-3.520967256962959	2.69494094875948	25.55605181250446	
16.240000000000002	4.4800417885862025	2.8295145659212473	25.03443228158781	-3.2833781782677463	2.7877796690707206	25.010479899416634	
16.25	4.328321921159629	2.942938769125092	24.5009657503865	-3.0654210497433634	2.899394138620288	24.479354252987502	
16.26	4.202654192131899	3.0730966218502185	23.98272309571689	-2.8669721598457314	3.028172517145628	23.963438215218776	
16.27	4.102091858045907	3.218817434668649	23.480420537414005	-2.687653953917243	3.1729156615123646	23.46341652801925	
16.28	4.0256858955439	3.3793109589015744	22.99473541256932	-2.5268980786487836	3.332798131311963	22.979939420353645	
16.29	3.9725191733284104	3.5541253661947363	22.5263433673166	-2.3840005641404276	3.5073282981123723	22.513659034613728	
16.3	3.9417332290689084	3.743106421901425	22.075948872242915	-2.2581692627877126	3.696309510902356	22.065259772157404	
16.31	3.9325493559575344	3.9463573016053948	21.644310363104655	-2.148564076536892	3.8998024345211246	21.63548473738296	
16.32	3.9442837972276656	4.164201496269002	21.23226482283103	-2.0543305639191893	4.118089434759132	21.225159255990185	
16.330000000000002	3.9763580688751734	4.39714748896054	20.84075012725039	-1.9746277823271432	4.35164030629975	20.835213110670853	
16.34	4.028304723659008	4.6458550693246075	20.47082675818676	-1.9086510894605666	4.601079524155634	20.466701905131472	
16.35	4.099769339388561	4.911102264536391	20.12369922648539	-1.8556508374188627	4.867153787960627	20.120828738536872	
16.36	4.190509337483364	5.193752135897652	19.80073804921107	-1.8149476425900897	5.150699558443797	19.798966113133837	
16.37	4.3003902377916114	5.494718690235531	19.50350312525863	-1.785945126039662	5.452608976106197	19.502678846646678	
16.38	4.429379246167904	5.8149309036111045	19.23376858160477	-1.7681406887703959	5.77379347723432	19.233747432249096	
16.39	4.577533326981272	6.155291676787777	18.993544894493	-1.7611351268783049	6.115143183874878	18.994192158164182	
16.4	4.744987086692902	6.516632198979436	18.7851036565338	-1.7646414934999037	6.477481051050647	18.78629683415108	
16.41	4.931935732951063	6.899659287564831	18.61100056447289	-1.7784938870252474	6.861509597207745	18.612631785798122	
16.42	5.138614687108723	7.304893447495916	18.47409604688508	-1.8026563673956866	7.267748969058053	18.476074095651246	
16.43	5.365274708740612	7.732596482306036	18.377571026907127	-1.837232485078611	7.696464089423437	18.37982374356501	
16.44	5.6121517804276735	8.182687047337005	18.32493504433911	-1.8824753118608242	8.147579697156328	18.32741232054732	
16.45	5.879431103441375	8.654642543400591	18.320024043434355	-1.93879810478795	8.620581414484805	18.322701458446904	
16.46	6.167204554963427	9.147385749095658	18.366985132697163	-2.0067849522324734	9.114402412082482	18.36986581550758	
16.47	6.475420815264636	9.659156576360013	18.47024148426887	-2.0872008711523247	9.627295214942393	18.47335575382487	
16.48	6.8038276255277665	10.187374256832712	18.634417278111734	-2.1809997618129526	10.156690394346615	18.63783236063339	
16.490000000000002	7.151905303781053	10.72848212188784	18.864257047954613	-2.289328533213134	10.69904497297315	18.868067889500235	
16.5	7.518791932585076	11.277798393606112	19.16446564454316	-2.413524298896954	11.249686825788295	19.168802569219853	
16.51	7.90320066375396	11.829365769393624	19.539507633669384	-2.5551012235131094	11.80266399347804	19.544550121202498	
16.52	8.303332122717773	12.375816690293188	19.9933685105151	-2.71572193310327	12.350612788420845	19.99934378213117	
16.53	8.716785607213922	12.908278622660857	20.52925899331448	-2.8971481350248847	12.884662635897598	20.536418623455308	
16.54	9.140472774997244	13.41634368291816	21.149243659134978	-3.1011637253325954	13.394401261651074	21.157829009666855	
16.55	9.570537515267306	13.888126935102807	21.853775184585462	-3.3294643592757445	13.867927528729467	21.86400880203846	
16.56	10.002286765640667	14.310436063967925	22.641139997725503	-3.583507733623301	14.292022436697827	22.65329049691584	
16.57	10.430174176104723	14.669081084520057	23.50712076880671	-3.8643222282348106	14.652467402843211	23.521413994217298	
16.580000000000002	10.847791520627664	14.94935720205632	24.444488568168232	-4.172275431136717	14.934533496950033	24.461068854847237	
16.59	11.247950399725852	15.136724295915135	25.44262747574748	-4.506811917903631	15.123651849864375	25.461530064515717	
16.6	11.622832887607341	15.217660590102888	26.4873668098422	-4.866177976052261	15.206255045306495	26.508456844736944	
16.61	11.964143505103817	15.180591331044404	27.56097808439875	-5.247162200941461	15.170750593965932	27.583929093340874	
16.62	12.263352238406057	15.016880433092538	28.642471597182997	-5.6448897266187075	15.008555079673181	28.666785678660627	
16.63	12.512125105854654	14.721878990016389	29.70831976761297	-6.052715035991769	14.715085417335644	29.73330600185683	
16.64	12.702826490647151	14.29584022564248	30.73354755668549	-6.462257083434193	14.290581030160267	30.75823404261604	
16.65	12.828699756625397	13.744238428723614	31.69280913399238	-6.863611726794755	13.740625424536889	31.716092671237327	
16.66	12.884453751432915	13.078028530647261	32.56199240580955	-7.24575559543435	13.076255137713597	32.58267807367998	
16.67	12.86657698765029	12.313231920855669	33.319685324076836	-7.597127911436482	12.313589767949445	33.33657866912501	
16.68	12.773656347180777	11.470179624639531	33.94852929531092	-7.906343798816044	11.472983430571086	33.96053740547203	
16.69	12.606528832421883	10.57228359066276	34.43626361585897	-8.16296516711209	10.57777299986808	34.44248634048987	
16.7	12.368196349939154	9.644370800441486	34.776308701883686	-8.358237439745102	9.652764323764364	34.77612389587541	
16.71	12.063798576033978	8.711292662711944	34.96787237629661	-8.485701079064691	8.722638882202974	34.96097571389751	
16.72	11.700275946524622	7.796322035308127	35.015545195410304	-8.541603574603917	7.810469041009894	35.001958488358795	
16.73	11.28599346398365	6.919950458919749	34.928475548153536	-8.525069730632465	6.936501435536439	34.9085391638385	
16.740000000000002	10.830298117278554	6.09897751730452	34.71933025246805	-8.438024802119251	6.117312449650869	34.69362910781959	
16.75	10.343051297584958	5.346038027418131	34.403098422258196	-8.284900823935924	5.365374368357639	34.37237142286317	
16.76	9.834171564250589	4.6696284981644	33.995838711177484	-8.072181209501244	4.6890085633363565	33.96096610850963	
16.77	9.313247809431378	4.074251365953266	33.51374907825418	-7.807851803117594	4.092657292577675	33.47564501733321	
16.78	8.789211413525022	3.560961151070011	32.972296200466694	-7.500825309016803	3.5773804127392954	32.93186368428514	
16.79	8.270109122799179	3.127986958569731	32.385647665027996	-7.160396233128982	3.141479995428485	32.34373495629596	
16.8	7.762941714649566	2.7714080077712873	31.76631567721499	-6.795766793017313	2.7811658805839827	31.723693589458854	
16.81	7.273580707605879	2.485813917747333	31.124998594969867	-6.415667507227014	2.4911959358726894	31.082358754291473	
16.82	6.806788674999175	2.264890527264791	30.470607811040836	-6.028080036396164	2.2654460637645597	30.428549204483655	
16.830000000000002	6.366253449301777	2.1019101842443555	29.810375494963203	-5.640058486039565	2.0973867417546317	29.76940481183849	
16.84	5.954661369012415	1.9901252545453216	29.150027270883783	-5.257637034023543	1.9804581665374001	29.110571990788642	
16.85	5.5738126623568895	1.9230542453493638	28.49400658047621	-4.885808244614843	1.9083487890308362	28.456419201373887	
16.86	5.224738121659774	1.8946814997539578	27.845692085925737	-4.528554876432183	1.8751877100619558	27.81025701507258	
16.87	4.907831452449225	1.8995830190847682	27.20760547768704	-4.188919422487608	1.8756659011943535	27.174546281426764	
16.88	4.622968688385074	1.9329918349990216	26.581599824170173	-3.8690972927206224	1.9051005585845717	26.551084347366412	
16.89	4.369602362044066	1.9908168602620222	25.969021043249843	-3.5705425874453343	1.9594571981599802	25.94116520371682	
16.9	4.1468892732588705	2.0696338050001897	25.370839672380857	-3.294077654449215	2.035340931727819	25.345712616179217	
16.91	3.953770601879076	2.1666520079185863	24.78776009578028	-3.040000411981816	2.1299675272383727	24.765388183734693	
16.92	3.789051364327197	2.279668441923514	24.220306487680656	-2.8081850967660396	2.2411213907683765	24.20067708071981	
16.93	3.6514669367372683	2.4070152853305804	23.668889830661467	-2.598174065122158	2.3671070309748936	23.651955260532137	
16.94	3.5397374261902517	2.5475046857364676	23.133859466752142	-2.4092591980313833	2.5066976054076493	23.11954151032452	
16.95	3.4526124859652367	2.7003738933682935	22.615543424826356	-2.2405526666860673	2.6590841729172903	22.60373792447493	
16.96	3.388907972529045	2.8652337474421725	22.114281323835197	-2.09104716309187	2.8238269064936086	22.10486157536369	
16.97	3.347530722549035	3.0420210119352307	21.630448667114297	-1.9596663753448123	3.0008100585424957	21.623270086218042	
16.98	3.3274992286093115	3.2309546533401337	21.16447854096436	-1.845306492041032	3.190200547287795	21.159383021265388	
16.990000000000002	3.3279586741805076	3.4324968115703443	20.716881079936947	-1.7468698771150752	3.3924108989648296	20.713700936843534	
17.0	3.348190217819207	3.647318201734267	20.28826171656068	-1.6632918947464357	3.6080656393476445	20.286823289598352	
17.01	3.387615881156317	3.87626710877913	19.87933921697885	-1.5935620473583487	3.8379712632534093	19.87946639392585	
17.02	3.445800215153292	4.120341085824379	19.490964435175027	-1.5367403721153403	4.083088427790655	19.492482129013055	
17.03	3.522450078150605	4.380660495928964	19.124140853137103	-1.4919701365359017	4.3445061074195275	19.12687813922412	
17.04	3.617413335488755	4.6584430524505525	18.780047748162847	-1.4584876614984328	4.623416042233232	18.783839896418723	
17.05	3.730671067101953	4.954978307382596	18.460063934482765	-1.435630151715028	4.921086887413202	18.464755029405154	
17.06	3.862330989016306	5.2715995130088595	18.165794554721217	-1.4228422361881243	5.238836090759302	18.171240007244073	
17.07	4.012618436449737	5.609652602513398	17.899100611723714	-1.4196819481554295	5.577998542985201	17.905169221781044	
17.080000000000002	4.181864577330586	5.970460056349826	17.662130608407328	-1.4258267395268498	5.9398896665273515	17.66870617759862	
17.09	4.370492096614148	6.3552771059313145	17.45735308034509	-1.4410801258996473	6.325761556374838	17.464336288056632	
17.1	4.578997504339217	6.765238384677268	17.287589311144025	-1.4653794561809603	6.736749423321369	17.294900322751424	
17.11	4.807929532671974	7.201293142695093	17.156045694968153	-1.4988052533783294	7.173806508069243	17.163627057025753	
17.12	5.057863073569317	7.664127145668303	17.066345218753337	-1.5415924679099695	7.637624370637771	17.07416298009337	
17.13	5.329366632299481	8.154067222456383	17.022551891924923	-1.5941438342976533	8.128536486248384	17.03059599809189	
17.14	5.62296484354431	8.67096153189873	17.02917739077558	-1.6570453389772424	8.646402129990038	17.03746900115529	
17.150000000000002	5.9390887208233805	9.214048354086945	17.091188896079462	-1.7310834504110062	9.190468983664333	17.099777700751158	
17.16	6.278019263891346	9.781794205962196	17.213976200179296	-1.8172633711218646	9.759212705202804	17.222945651960643	
17.17	6.639820251234372	10.37170760043579	17.403293021610736	-1.9168268465811373	10.350154162829359	17.412767427941674	
17.18	7.024258270855028	10.980137244905375	17.665162384987568	-2.031267285220105	10.959656336823791	17.675309264904453	
17.19	7.43071059022821	11.6020613959118	18.005728551715034	-2.1623386685287107	11.582707229670012	18.016754642093996	
17.2	7.858061466303533	12.230875086670045	18.43103798709471	-2.312053425586981	12.212698832411835	18.443181505288397	
17.21	8.304587496437982	12.858181944220956	18.946731849389682	-2.4826626044215763	12.841219199961648	18.96025775185722	
17.22	8.767832611825453	13.473597340803517	19.55763251431169	-2.676610070170061	13.45788117464765	19.572844174047763	
17.23	9.244484632009035	14.06464837528154	20.267262853611523	-2.896450678411286	14.050220466200448	20.284498976532316	
17.240000000000002	9.730265576528584	14.616834869424265	21.077299756057116	-3.1447216996087377	14.603703065370329	21.09688779566615	
17.25	10.219825453357027	15.113739689145879	21.98687829170606	-3.4237570605056744	15.101889081804165	22.00911708659247	
17.26	10.706695843933186	15.537432325454064	22.991896950689224	-3.735437108791838	15.526801066432457	23.01702884697923	
17.27	11.183260754301552	15.86905427233342	24.084353747301492	-4.080872563737729	15.85953975484273	24.11251798753369	
17.28	11.640800599712156	16.089666311796172	25.251794553534197	-4.460031980870729	16.08117227687572	25.282959478849175	
17.29	12.069681719563386	16.18145215329659	26.47693856492147	-4.871336314441326	16.173887795565005	26.510853229607015	
17.3	12.459631720377814	16.129121819090845	27.737638026394524	-5.311262067333371	16.122370101233138	27.77380542327878	
17.31	12.80003910476385	15.921261989599316	29.007328862280954	-5.774011720129995	15.915282858989828	29.044954652768936	
17.32	13.080474910614175	15.551866231928082	30.255910755076407	-6.251323152198133	15.546707572807717	30.293915176850522	
17.330000000000002	13.291252516005398	15.021429490967503	31.451269854167652	-6.732491081060316	15.017333936787619	31.488242934734092	
17.34	13.424005297581434	14.337791867938455	32.561028203048735	-7.204659248279561	14.335191019023048	32.595341809034814	
17.35	13.472249597915827	13.516360352842531	33.55456124567894	-7.653408269680333	13.51574125018194	33.584631275811084	
17.36	13.43192559959219	12.57928257611491	34.405389385678795	-8.06361558154993	12.581238620106262	34.42971938598157	
17.37	13.301769514382075	11.55405412657247	35.09312018522481	-8.420508628918345	11.559368836780495	35.11028897653915	
17.38	13.083435301885915	10.471971911075478	35.60443411991231	-8.710786152873448	10.481315382127084	35.61343036441577	
17.39	12.781483587687188	9.365625864211186	35.933984319863924	-8.923657604017306	9.379500534753388	35.93423734167657	
17.400000000000002	12.403071709471872	8.266691279160874	36.08412346822435	-9.051657901096268	8.285304293323541	36.07560982495954	
17.41	11.957601100503705	7.203853697861352	36.06419394688882	-9.091131800550016	7.227054013154263	36.04734021549257	
17.42	11.456173003478376	6.201217085623393	35.88918583944902	-9.042340895076615	6.228508192394197	35.86467076427257	
17.43	10.910739795747427	5.277456293809343	35.57769075535946	-8.909209350473983	5.307952662394952	35.546568174859864	
17.44	10.333648463464591	4.445403863021124	35.150456914095436	-8.698778012883183	4.477915711322197	35.11396589165035	
17.45	9.737039451603145	3.7122613003643505	34.628771199247446	-8.420468303435817	3.7454172304081355	34.58817998477128	
17.46	9.132334124925983	3.0802594504858867	34.033096636979394	-8.085266000495826	3.112610978465304	33.98963482197669	
17.47	8.529869903579618	2.54752138618596	33.38216069328483	-7.7049226476379955	2.5776610724371927	33.3369578330217	
17.48	7.938639348119223	2.109040457568019	32.692374583313224	-7.291248048682419	2.135706683927448	32.6464390252815	
17.490000000000002	7.36622104764783	1.7576616228734243	31.977615342998302	-6.855537802170825	1.7798002381235052	31.93180569196009	
17.5	6.818714861842565	1.4849289650394497	31.249210369068656	-6.408153146644611	1.5017427587187138	31.20424094612093	
17.51	6.300797729123369	1.2818086567745726	30.516112039333507	-5.95824895832926	1.2927756767026004	30.472569063008162	
17.52	5.815836152399569	1.1392483341272475	29.785183439508423	-5.513632296277733	1.144117259856308	29.743538867713298	
17.53	5.366032668931536	1.0485839373175496	29.061520576214303	-5.080726524317794	1.0473511498870316	29.022149208844912	
17.54	4.9525936279591924	1.0018137053452831	28.348782768431928	-4.66461459271414	0.9946861442354676	28.31197689668592	
17.55	4.575876795188251	0.9917525978842935	27.649500331636286	-4.269136476887657	0.9791108237440327	27.615480913169474	
17.56	4.2355686725255755	1.012112236312619	26.96534272092203	-3.897019727212218	0.9944673779189639	26.93426923651808	
17.57	3.930833186851503	1.0575145276246012	26.297345031688597	-3.550026160526473	1.0354663390868475	26.269322368760925	
17.580000000000002	3.660443783291767	1.1234612461537403	25.646090418871243	-3.229102324412708	1.097660888661675	25.621174280704018	
17.59	3.422902907428255	1.2062779644900485	25.01185256921326	-2.9345248917454425	1.1773951948192765	24.990054075022105	
17.6	3.216543301365906	1.3030418169030984	24.394704149743593	-2.6660355399605917	1.2717381606443268	24.375994234011532	
17.61	3.039610972035441	1.4115032822400977	23.79459806550273	-2.4229620131291174	1.3784104666375578	23.778911004681834	
17.62	2.890334199406765	1.5300067703858957	23.21142532887122	-2.2043240982118766	1.4957108062981308	23.198663121682696	
17.63	2.766977599380497	1.657414690015911	22.645056962796566	-2.008924223964535	1.6224448279026453	22.635093627708155	
17.64	2.667885638787194	1.7930368691422724	22.095373620141146	-1.8354234560419802	1.7578593546538028	22.088059620416395	
17.650000000000002	2.5915141902164134	1.9365677009768656	21.562286539096633	-1.6824039087218363	1.9015829268222841	21.557453121434353	
17.66	2.5364519719557177	2.0880313152999888	21.045752546048487	-1.5484191034670103	2.05357346800509	21.04321635895814	
17.67	2.5014369160016923	2.2477336694595	20.54578568614815	-1.4320336699125191	2.2140728747067184	20.545353285329824	
17.68	2.485371407628404	2.416220780621396	20.062467916715228	-1.3318540226945108	2.383568481257288	20.063939455942183	
17.69	2.4873236215365804	2.594246821003984	19.5959581891415	-1.246551345655225	2.5627606320901473	19.59913115727253	
17.7	2.5065300436289286	2.7827463356240925	19.146502306645374	-1.1748783430831555	2.752535938721375	19.15117518437718	
17.71	2.542397081265284	2.9828113862535397	18.71444446484005	-1.1156808626480559	2.953945213505179	18.72041962177686	
17.72	2.594498425408492	3.1956737215129	18.300240284450354	-1.0679055966074107	3.168185489079416	18.30732664347367	
17.73	2.6625716540663116	3.4226898659630844	17.904472068431605	-1.030604714553324	3.3965849955856626	17.91248743071551	
17.740000000000002	2.746513899933282	3.6653285198126424	17.527866828055917	-1.0029383964687342	3.640590382572734	17.536640053876535	
17.75	2.8463769065215674	3.925159492085948	17.17131768316053	-0.9841759068643702	3.901754930439807	17.18069031897113	
17.76	2.96236114795133	4.20384257964818	16.835908512577003	-0.9736959974257801	4.181726859021914	16.84573635656815	
17.77	3.094810389306859	4.503114686541579	16.522942519714352	-0.9709871311314782	4.48223625437921	16.53309690389521	
17.78	3.2442033937102086	4.824774706939867	16.233974088013653	-0.975648205006695	4.805079405898133	16.244343981060865	
17.79	3.4111469744973	5.170664678456923	15.970847077199384	-0.9873901876982956	5.152098682085027	15.981339794787159	
17.8	3.596367131806826	5.542644116108802	15.73573663301103	-1.0060393086933825	5.525156221033603	15.746278352218786	
17.81	3.8006972912531567	5.942555038042942	15.53119410096206	-1.031542200688624	5.926098948319896	15.54173127201045	
17.82	4.025063479136352	6.372175362428583	15.360195283376656	-1.0639736420027144	6.356712447318183	15.370697712825796	
17.830000000000002	4.270466268638463	6.833158354894365	15.226192278960184	-1.103547313528761	6.81866035549523	15.2366570744349	
17.84	4.537959331459005	7.326955805906543	15.133169144154666	-1.1506302202604888	7.313405883841927	15.143623159109007	
17.85	4.828623776847431	7.854722158976948	15.085700799877193	-1.2057611415480365	7.842111222112401	15.096196725884118	
17.86	5.143526421229933	8.417182303902054	15.088990545508826	-1.2696736156193384	8.405510621698845	15.099612735034398	
17.87	5.483674390665313	9.014472276394466	15.148904803072892	-1.3433234986124998	9.003752454491387	15.15977604405491	
17.88	5.84995491568753	9.645953852234214	15.27199552446965	-1.4279210064080496	9.636206190070522	15.28327771513137	
17.89	6.243063976338137	10.30997878458654	15.465480712077104	-1.5249662559525385	10.301230835242862	15.477380543745877	
17.900000000000002	6.66341591723904	11.003615371634924	15.73718665370806	-1.6362865938081164	10.995903706676451	15.749959769416604	
17.91	7.111032411816675	11.722343738995345	16.09542826815759	-1.764072284488076	11.715711528871804	16.109380617799115	
17.92	7.585411717148231	12.459726207362609	16.548803620211565	-1.9109053613036802	12.454211646452046	16.564291441809967	
17.93	8.0853791608998	13.207059115838655	17.10587866398478	-2.079773490423027	13.202678815769769	17.123307885620356	
17.94	8.608919801832263	13.953012471402152	17.774738273462862	-2.2740576520815416	13.949764302454714	17.794563410361842	
17.95	9.152993960499588	14.68332729691348	18.56238874992755	-2.497478456214289	14.681207591373184	18.58510390357636	
17.96	9.71334702958776	15.380699470491683	19.47400161248192	-2.75398260759742	15.379657453751815	19.50011352114447	
17.97	10.284330147728792	16.0247303801246	20.51198039626801	-3.0475483658307203	16.024675190146205	20.54197552091217	
17.98	10.858762169890575	16.59223537429319	21.67488538822457	-3.381889492614967	16.593006133151587	21.70919997428481	
17.990000000000002	11.427819249541894	17.05783406144273	22.956336519020525	-3.7600422235415887	17.059208984280275	22.995288524964653	
18.0	11.981017404030318	17.3949675142318	24.34397728167912	-4.1838327016769865	17.39672006917273	24.387654631809177	
18.01	12.506370443400446	17.57751203503979	25.818564889672135	-4.6532438422991955	17.579392049957185	25.86676730027942	
18.02	12.99065615114889	17.581728099963357	27.353557734833036	-5.165731827392149	17.583479936589953	27.40572630231469	
18.03	13.419823765770115	17.388481191888374	28.915347514012687	-5.715578902339009	17.38995141276455	28.97048781889147	
18.04	13.779677543602936	16.98567128079388	30.464291096183945	-6.293403811291236	16.98688721916897	30.520923401203653	
18.05	14.056685654558947	16.370331115574796	31.95670675367646	-6.885970524315214	16.37163502622419	32.012797283785254	
18.06	14.238789503717229	15.55028934098837	33.34737658492443	-7.476426658843745	15.552324233540364	33.400590693047235	
18.07	14.316304739292349	14.54474768783687	34.592838855863356	-8.045054021338622	14.54837391206738	34.640911341962216	
18.080000000000002	14.282943608976517	13.383269262935274	35.655509677009185	-8.570526625831524	13.38975247410559	35.69605138754532	
18.09	14.136218399119059	12.104191795395476	36.50619078385497	-9.031561723318823	12.114961746969993	36.53715637370522	
18.1	13.877821140518463	10.751539922492139	37.12653635742634	-9.408747595877315	10.76797241239935	37.14648846610242	
18.11	13.513574585736576	9.371339741339883	37.51014748947647	-9.686271237562307	9.394557868301467	37.518419634251806	
18.12	13.053122891290865	8.00793680411042	37.66236373175495	-9.853273954280011	8.038591969343805	37.65903804319952	
18.13	12.509204545255715	6.700728643215575	37.598694057791874	-9.904634436725358	6.7388555280248745	37.58452137886388	
18.14	11.896683522186022	5.481788024157119	37.34229172572118	-9.84109593579541	5.52675135591952	37.31864523329104	
18.150000000000002	11.231704756089815	4.3745709827644355	36.92131422979876	-9.668780120483088	4.425109991040293	36.88989946860419	
18.16	10.530676369105588	3.3937003822778595	36.36600166440075	-9.398230602858844	3.44804893229571	36.32866943105783	
18.17	9.809426972225731	2.545601482116722	35.706264723148166	-9.043182063221098	2.6016821574836175	35.664830896645526	
18.18	9.082514360249576	1.8297346997009392	34.96982644905735	-8.619254109442073	1.885392803727506	34.92595613210498	
18.19	8.362836377970906	1.2402292438670117	34.181063770262675	-8.14273383041315	1.2933751344739874	34.136181632386176	
18.2	7.661278666247469	0.7674062872135579	33.36040245502402	-7.6295565445851485	0.8162009004767263	33.31567663344735	
18.21	6.9866534871664605	0.39928543363274605	32.52423793010518	-7.094537496941028	0.4422392004004619	32.48058767130616	
18.22	6.345732782519741	0.12280534867088089	31.685187274751332	-6.550860492621706	0.15883530849546107	31.643313126460153	
18.23	5.743393707611471	-0.0752180785070149	30.852547651219258	-6.009797422637519	-0.04678403027399181	30.81297142170839	
18.240000000000002	5.182810834699943	-0.20742700526986094	30.03285087089302	-5.480615704064645	-0.18686774380529053	29.995952397782645	
18.25	4.665700291098566	-0.2854766474181736	29.230422742335314	-4.970625427089022	-0.27272475974037047	29.196473118388656	
18.26	4.192565537419314	-0.3197866205531926	28.44790160427779	-4.485320860083895	-0.3144898684690244	28.41708846300677	
18.27	3.7629327405679294	-0.31944011026127067	27.68668545303155	-4.028577911525749	-0.32102563392614625	27.65913088218387	
18.28	3.375575469249018	-0.2921813588538327	26.947297819747934	-3.602877761885617	-0.2999196525051946	26.923070423069937	
18.29	3.0287110756801114	-0.24448100656215863	26.229675291394386	-3.2095351070318783	-0.25754432102839436	26.20879741185032	
18.3	2.720163901045901	-0.18163985536222604	25.53338334969353	-2.84891666992582	-0.19915361769560624	25.51583598493707	
18.31	2.44751525294662	-0.1079134691476919	24.857773530794013	-2.520641240633645	-0.12899871099937396	24.843499679942635	
18.32	2.2082161941517637	-0.026642484990216403	24.20209286939358	-2.223756767856927	-0.050449513693011	24.191000415504796	
18.330000000000002	1.9996832817710426	0.059619101865301005	23.565557200181402	-1.9568929120578833	0.03388594750206039	23.557521696407907	
18.34	1.8193678703403673	0.14898545379527345	22.947396948131185	-1.7183894536023965	0.12204962265967033	22.942265069807075	
18.35	1.6648089663075032	0.24013074586579158	22.346883493788305	-1.5064020831495033	0.21263163314730354	22.344477545746713	
18.36	1.5336802197243893	0.33219114690990653	21.76334412047983	-1.318987783900059	0.3046800223393981	21.763465730349697	
18.37	1.423815327095607	0.424682910540298	21.196167279274018	-1.1541722536388594	0.3976221578120275	21.19860135170989	
18.38	1.333219906785978	0.5174330346022034	20.644801389327426	-1.0100018849421997	0.491197591083879	20.649321306567053	
18.39	1.2600867894635304	0.6105185315876799	20.108753041479282	-0.8845826855112111	0.5854014789910313	20.115124769804513	
18.400000000000002	1.202798592783492	0.7042181999315577	19.58758272117246	-0.7761083551981685	0.6804378063280724	19.595568810708166	
18.41	1.1599260712166077	0.7989737707817564	19.08090053236084	-0.6828794863599985	0.776681252932425	19.090263787122325	
18.42	1.1302238567314566	0.8953590200081027	18.58836231917549	-0.6033156283583162	0.8746468593984934	18.598869025695873	
18.43	1.1126263456619152	0.9940551355039803	18.109666783904107	-0.5359617072923222	0.974966381899366	18.121089402745636	
18.44	1.106238548418704	1.0958339670548378	17.644553536464635	-0.47949007673377136	1.078370594724859	17.65667288424529	
18.45	1.1103274661294382	1.2015458580660134	17.19280226022365	-0.43269926777545487	1.1856765884999962	17.205409355789246	
18.46	1.1243144079782426	1.312111679362618	16.754233258822282	-0.39451032476240233	1.2977794836077967	16.76713063048289	
18.47	1.1477663444146924	1.4285192364829296	16.328709217861874	-0.3639614586766567	1.4156477847544726	16.341711886522756	
18.48	1.1803888589763627	1.5518221812893374	15.916138274383773	-0.3402016043788919	1.5403219531965033	15.929074399434462	
18.490000000000002	1.222019613541991	1.68314180044785	15.516478531761143	-0.3224833650506414	1.6729155796123398	15.52918984736507	
18.5	1.2726214527231887	1.8236719766234737	15.129744162480165	-0.3101557129898421	1.8146188580740643	15.142086107354684	
18.51	1.3322774519163998	1.9746851750368695	14.756013040960767	-0.30265675920242163	1.9667038582866316	14.767854903746253	
18.52	1.401188651286247	2.137539453251365	14.395437070622698	-0.2995068152234478	2.1305313693864427	14.406661323022037	
18.53	1.4796716030539079	2.3136862333165285	14.048252783188227	-0.30030195457329295	2.3075588666684848	14.058755675464287	
18.54	1.568155347664625	2.5046808904226827	13.71479666149828	-0.30470821185088015	2.499349377908881	13.724487847212623	
18.55	1.6671803645134171	2.7121934052613113	13.395523039283992	-0.31245657847779357	2.7075807728430727	13.404324774380227	
18.56	1.7773996697081835	2.9380178990623618	13.091024784981908	-0.32333890100831447	2.9340551586062125	13.098871343647136	
18.57	1.899581286140187	3.18408087851043	12.802057824297169	-0.33720484536373446	3.1807077587216317	12.808895533072588	
18.580000000000002	2.0346113111298125	3.452448017737323	12.52957055622626	-0.35396005358371974	3.449614720265612	12.535358285555535	
18.59	2.1834968069174883	3.7453293045927065	12.274739217244651	-0.37356571693660784	3.7429989014871095	12.279449129764648	
18.6	2.347367739268466	4.065082378391986	12.03901024836864	-0.3960397729637935	4.063232623668694	12.042628231325352	
18.61	2.5274771894597983	4.414213886340001	11.82415071980023	-0.4214600789662116	4.412835835996916	11.82667606343525	
18.62	2.7251991343244106	4.795378306947087	11.632307711860259	-0.44996992693026844	4.794467871656591	11.633751494888985	
18.63	2.942036294741074	5.2113494059831895	11.466072011711304	-0.4817864687050645	5.210910215498516	11.466459507525913	
18.64	3.179624133370534	5.6649865356452604	11.328556758420271	-0.5172126706221801	5.665037141478691	11.327929188082924	
18.650000000000002	3.439708724621824	6.159200487970415	11.223484585400346	-0.5566536871461079	6.15977000142642	11.221902787711866	
18.66	3.7241503188663634	6.69688159339376	11.155290888636115	-0.6006386286809758	6.698010004835819	11.152835648491216	
18.67	4.034909413975017	7.280804148200694	11.129235442713389	-0.6498490174552	7.282542873411115	11.126006323219885	
18.68	4.374013882400091	7.913495031707348	11.15151642644255	-0.7051552942791263	7.915907440117162	11.14763430458029	
18.69	4.743511750202373	8.59705594312149	11.229384134685144	-0.7676630025335093	8.600218563860084	11.225001030058545	
18.7	5.145414224417095	9.332928688024602	11.371251652994005	-0.8387701357503402	9.336933410515197	11.366566160230278	
18.71	5.581633565160144	10.121592944429612	11.586799771677263	-0.9202370201460275	10.126548949256694	11.582067070935985	
18.72	6.053917389674362	10.962185657086826	11.887070799195907	-1.0142692350579752	10.968218506354189	11.882582911065798	
18.73	6.563671733428899	11.852023268811966	12.284434121366624	-1.123612794913545	11.859276683703172	12.28053707274851	
18.740000000000002	7.1117842897775105	12.786026693401723	12.792478278360235	-1.2516580914512938	12.794666593284747	12.789601628052829	
18.75	7.698441931258193	13.756061263558614	13.425796470306718	-1.402545142468849	13.76627230092614	13.424456505051163	
18.76	8.322858083882485	14.75019216725983	14.199520167995967	-1.581256274253725	14.762175098915709	14.200344308923933	
18.77	8.982970863665617	15.751906078037916	15.12861988325908	-1.7936738335894207	15.765876425461208	15.132353189675069	
18.78	9.67510036113328	16.7393951322993	16.226871152835148	-2.0465690697784042	16.75556502335379	16.234357629650827	
18.79	10.393562516737237	17.68500347947181	17.505385322151742	-2.3474756510989128	17.703550872405124	17.517559103724988	
18.8	11.130268010986121	18.5549769968724	18.970693275067312	-2.704388965096853	18.576040375387954	18.988602358806716	
18.81	11.874418798291025	19.309841466003668	20.62262206135166	-3.1252261043660465	19.33347629690697	20.64731009348737	
18.82	12.61224983327134	19.905540421312942	22.451771055426047	-3.616987946999715	19.931694439260788	22.48418416922642	
18.830000000000002	13.326999890873624	20.295675730333432	24.43712443559275	-4.184594790613042	20.32412990871436	24.47796464068793	
18.84	13.999055977843117	20.434740879936452	26.544179074448657	-4.829428875472046	20.465207733675708	26.593697156402083	
18.85	14.606562004166124	20.282634738680102	28.7241173120319	-5.547714861282339	20.314850560607898	28.781891355962408	
18.86	15.126471398946638	19.810017111805497	30.914623872157748	-6.32899053397973	19.843732075650998	30.979386545319446	
18.87	15.535797570552614	19.003281111709267	33.04285020991081	-7.155033127539942	19.038549232753475	33.11240051534553	
18.88	15.81341061089223	17.868883836332955	35.03064937022594	-7.9996576465617695	17.906289332723077	35.101873994978014	
18.89	15.941883003152306	16.43562062131033	36.80149421107564	-8.829736357489995	16.47637821665404	36.870669564399556	
18.900000000000002	15.909245043563335	14.754040804728653	38.28821159176506	-9.607572252984163	14.799838651814564	38.35157910503227	
18.91	15.71036783562387	12.892082773617211	39.44054318745574	-10.294425701385295	12.945181539123388	39.49466524850418	
18.92	15.347691579562525	10.92889547553647	40.23001132140769	-10.854643003117994	10.991551916666047	40.272426241659154	
18.93	14.831120661991124	8.946361728330483	40.652115843846595	-11.25960739955509	9.020380555518518	40.68171549206985	
18.94	14.177204142031815	7.0209034371243195	40.72502619820135	-11.49073258037517	7.107164865242387	40.742141827548465	
18.95	13.407759594074136	5.216668902293533	40.48553098426645	-11.540959015381404	5.314877894793027	40.49153513759277	
18.96	12.547686689158862	3.5814292746827694	39.9824277125084	-11.41460035019391	3.689956257881867	39.97967286254539	
18.97	11.623293367164477	2.1449843405412485	39.27048278032944	-11.125773379277563	2.2610898348262456	39.26164873884624	
18.98	10.660374950039296	0.9202293302953564	38.40432945366204	-10.695903156385185	1.0403990752595638	38.392045491805824	
18.990000000000002	9.682786458879796	-0.09417076281823356	37.43407202171464	-10.150872813503351	0.026215225536349314	37.42061532586846	
19.0	8.711395401829497	-0.9102645871331486	36.40250821010426	-9.518309843950338	-0.7933955814569057	36.389679685449195	
19.01	7.763632730771327	-1.5471166059333887	35.344026903675505	-8.825336815793532	-1.437079203648114	35.3330813366978	
19.02	6.853209789371945	-2.0276419005721826	34.2845876969717	-8.096935941486759	-1.9270825047126166	34.276314487240086	
19.03	5.990279746302286	-2.3760179444395053	33.24258636065553	-7.354932904347341	-2.2868111916396936	33.23740612905785	
19.04	5.181747832030157	-2.6158518465753513	32.23009641845894	-6.617514322097334	-2.5390957847834867	32.22817129530098	
19.05	4.431694681108556	-2.769006339665191	31.254231697322066	-5.899152916295314	-2.70508945355726	31.25556108540945	
19.06	3.7418372341395782	-2.854967353920795	30.318427070429788	-5.210810487821367	-2.8036695545727888	30.322924215122907	
19.07	3.1120067220840117	-2.8905820449469486	29.42354919399074	-4.560306141915774	-2.8512056253026015	29.431088219402216	
19.080000000000002	2.540572924656767	-2.890075580114299	28.568783838607704	-3.9527627491371082	-2.861572463335978	28.579227609817345	
19.09	2.0248287433435124	-2.865220953021109	27.752312898257323	-3.391070777312054	-2.8463118755681327	27.76552442982746	
19.1	1.5613118424405392	-2.8255957166347114	26.971803146407144	-2.8763307340746183	-2.8148732330575803	26.987646779501464	
19.11	1.1460724816562544	-2.778871328377209	26.224741195533294	-2.4082525724976342	-2.774885232504601	26.243078654853477	
19.12	0.7748871451378938	-2.7311048507382	25.508650228315688	-1.9855022508453402	-2.7324291896750585	25.529334783544975	
19.13	0.44342643497735756	-2.687013912820233	24.82121971961889	-1.605993490565141	-2.6922964524447806	24.844090539288015	
19.14	0.14737626667861536	-2.6502231795692124	24.160372944347944	-1.2671272920778966	-2.658221392834935	24.185251881456683	
19.150000000000002	-0.11746925891979082	-2.6234829998999927	23.524294322419685	-0.9659842820565645	-2.63308649151835	23.550984886462345	
19.16	-0.355137718376846	-2.60885880882612	22.91143296089174	-0.6994758821467328	-2.6190996045658883	22.939719600557382	
19.17	-0.569447456877777	-2.6078872927834067	22.320487501246536	-0.4644605071879131	-2.6179449201392138	22.350138857875077	
19.18	-0.7639784252825599	-2.6217120404304994	21.750387417715743	-0.25783057879877436	-2.6309103034379646	21.78115950887753	
19.19	-0.9420639406951691	-2.651194212493193	21.200270690655397	-0.07657563066886584	-2.6589936789100315	21.231911041644224	
19.2	-1.1067933214441248	-2.6970034419242004	20.669462677421414	0.08217395529790184	-2.7029914108620288	20.70171481302278	
19.21	-1.26101877152513	-2.7596936225983555	20.15745807427567	0.22111864770651934	-2.763571124592841	20.190065830737726	
19.22	-1.407370117014982	-2.8397634700772434	19.66390670401828	0.34277365239526286	-2.84133146811509	19.69661819371495	
19.23	-1.5482744414589482	-2.937704858570317	19.188603529194342	0.44946224597376966	-2.936850701540924	19.221174733905737	
19.240000000000002	-1.6859758081664513	-3.0540421789197683	18.731483339017824	0.5433163639956411	-3.0507260151441953	18.763681088208152	
19.25	-1.8225575799416207	-3.1893628273772845	18.292619839593378	0.6262826292887428	-3.183604881479957	18.324224241562003	
19.26	-1.9599645556252216	-3.3443411009988844	17.872229304862117	0.700132421705087	-3.3362097654816205	17.90303552232675	
19.27	-2.1000254388808886	-3.5197557022170476	17.470678435492854	0.7664748609601372	-3.5093569534454927	17.500498019647278	
19.28	-2.244474576874445	-3.71650199335838	17.088496429118308	0.8267718849630102	-3.7039702784727804	17.11715843668471	
19.29	-2.3949737665029747	-3.935598686422125	16.726391919848087	0.8823547984690817	-3.9210899728123136	16.753743447852617	
19.3	-2.5531265239344227	-4.178193878673859	16.385274299085708	0.934441901650709	-4.161876867212757	16.411180692847047	
19.31	-2.7205001439209964	-4.445559680775255	16.06627938213705	0.9841569490838711	-4.427611597026293	16.090624595515553	
19.32	-2.8986438302347977	-4.739083067442612	15.770800289063704	1.0325483726359126	-4.719688403771536	15.793487223930562	
19.330000000000002	-3.089097884605702	-5.060254672638742	15.500523844872689	1.08060931179119	-5.039602511340644	15.521474409137916	
19.34	-3.2933981968705126	-5.410650805005377	15.257472256354136	1.129298643277818	-5.388929886729295	15.27662726843246	
19.35	-3.5130802952295843	-5.791903948321581	15.04404982147939	1.1795632929857547	-5.769297500751944	15.06136914781373	
19.36	-3.7496872155067704	-6.205657011772777	14.863094427271328	1.232362231944934	-6.1823419074443855	14.878557723411339	
19.37	-4.00478499108598	-6.653496842347785	14.717933602231795	1.2886926253976259	-6.62965316737014	14.731541602797032	
19.38	-4.279938117260202	-7.13688933630504	14.612444956957455	1.3496186736258715	-7.112700730403212	14.6242201104862	
19.39	-4.57668109387705	-7.6570882863651235	14.551115958009495	1.41630368575229	-7.6327370643403745	14.56110404786264	
19.400000000000002	-4.896505628856227	-8.215006245894747	14.539101048108728	1.4900458765936744	-8.190674436299721	14.547373896442606	
19.41	-5.240827846905455	-8.811058083709757	14.582272402707645	1.5723182003176537	-8.786929653442531	14.588930211152542	
19.42	-5.610943109302331	-9.444964877921766	14.687256504443656	1.6648121905797197	-9.421231664888381	14.69242859795355	
19.43	-6.007956089772693	-10.115522113523998	14.861442413684543	1.7694851756466996	-10.09238725046808	14.865288766826968	
19.44	-6.43269035770251	-10.820327378344555	15.112946484118865	1.8886092652220385	-10.79800162316368	15.115663514237811	
19.45	-6.885581719913065	-11.555462751982873	15.45051827234199	2.0248190516968316	-11.534153466357036	15.452349403915845	
19.46	-7.366559572237759	-12.315127082359613	15.883372390391779	2.1811528645118883	-12.295028947513476	15.88461648436849	
19.47	-7.874920327690409	-13.091213547713766	16.420930936622185	2.3610795906120066	-13.072526659689531	16.4219304490185	
19.48	-8.409136447021096	-13.872921520117618	17.072404627126513	2.5684994406278503	-13.855856456079714	17.07353806266844	
19.490000000000002	-8.966630548681174	-14.646437418680772	17.846189263285485	2.8077028201718877	-14.631169569690968	17.847887383107178	
19.5	-9.543604811756625	-15.394604785678315	18.74913679168012	3.083267058109045	-15.38127550154369	18.75186037840025	
19.51	-10.13482782158293	-16.09684012892126	19.785565632878523	3.3998672299716413	-16.085520941955437	19.789810157693122	
19.52	-10.733440680182587	-16.729243721134555	20.956162470025117	3.761976249491901	-16.719924626967583	20.962420864521448	
19.53	-11.33081379386827	-17.26506858565271	22.25677806370158	4.1734332929529865	-17.257673335225245	22.265447685782142	
19.54	-11.916501643353769	-17.675722212687496	23.67710608472505	4.636871225715178	-17.670080368798324	23.688446531789893	
19.55	-12.47830755521804	-17.932277188027694	25.199525911894547	5.153015820171388	-17.928078598369844	25.213662803623947	
19.56	-13.002486138464745	-18.007373754477157	26.79853768311018	5.719903083795486	-18.00425714102322	26.815303879050266	
19.57	-13.474159770869871	-17.877764774614636	28.440526559953767	6.332103624835432	-17.875350642311467	28.45945153321373	
19.580000000000002	-13.87805105372589	-17.52699073264139	30.084742577154312	6.980086584328057	-17.52496191344063	30.10485414250891	
19.59	-14.199176274353464	-16.947980793055276	31.684867527709738	7.649886552779379	-16.946166878802718	31.70475348338298	
19.6	-14.423680481011829	-16.145109287322185	33.19154815695171	8.323237349191944	-16.143556207510265	33.20974017421213	
19.61	-14.54011236438328	-15.135232680089166	34.55643084861591	8.97829171925504	-15.13425704220146	34.57141524727543	
19.62	-14.54055163855478	-13.947382392324682	35.73647212427	9.590951873322723	-13.947585284001653	35.746412842918055	
19.63	-14.420870503864057	-12.621073623193478	36.69670385852527	10.136707228470708	-12.623203894389405	36.700182006988236	
19.64	-14.181533106850763	-11.203149248375865	37.41382846271277	10.592746134745813	-11.207959721996632	37.40989978007892	
19.650000000000002	-13.827617590798454	-9.743820542215762	37.87770733267456	10.940020530388729	-9.751856535829852	37.86602303397384	
19.66	-13.368548105959958	-8.29243968422363	38.09149750249334	11.16493012788774	-8.303804516414178	38.07225481912252	
19.67	-12.81724587239829	-6.893531236624929	38.070040875358565	11.260364900315471	-6.907807660828476	38.044023752789364	
19.68	-12.189346014881064	-5.583938975363944	37.837498670337894	11.225979353730759	-5.6001101345864335	37.80585350378606	
19.69	-11.50204523424185	-4.3910669794237	37.42408666029255	11.067726536221958	-4.407576423902389	37.38815774037799	
19.7	-10.773032221110261	-3.3324127310051637	36.86285575750443	10.796808453895835	-3.3473122323370896	36.82400740345517	
19.71	-10.019493478787897	-2.416119359737497	36.18682517774293	10.428272720310522	-2.4273189067236998	36.14630778869959	
19.72	-9.25739588971208	-1.6424389712964134	35.42677740676867	9.979495945928834	-1.6478551301808968	35.38564915123417	
19.73	-8.500872191724014	-1.005370163070686	34.6098189955452	9.468755799884805	-1.003157903165442	34.568916660362376	
19.740000000000002	-7.7619176362044	-0.4945351871067427	33.75865362049535	8.914028555507787	-0.48322487968624267	33.718605643636664	
19.75	-7.050256350411647	-0.09686015707026696	32.891441215332215	8.33207971976319	-0.07544647793918473	32.85270415222488	
19.76	-6.373371370291629	0.20199646817115635	32.02206569731324	7.7378573773637545	0.2340324594877024	31.984973818238334	
19.77	-5.736651405995467	0.4165667782473461	31.160664385502617	7.1441582559725045	0.45926512956827503	31.125467751154737	
19.78	-5.1436141587187425	0.5607842634588982	30.314254370556807	6.56151533327342	0.6137595923178941	30.281153604844707	
19.79	-4.596168635134774	0.6474858899527944	29.48737947132364	5.99824945734803	0.709999470939548	29.456546946653656	
19.8	-4.094879291722475	0.6881356467465851	28.682704959692224	5.460630856887561	0.7591754316601651	28.65429507632739	
19.81	-3.6392387181494374	0.6927106078157579	27.90152806501508	4.953105071697816	0.7710737384284092	27.875679951648767	
19.82	-3.227922768727044	0.6697046604010224	27.14419656068675	4.478548228389047	0.7540743577335179	27.12102932647478	
19.830000000000002	-2.8589842672618575	0.626207454403764	26.410431588987358	4.038526639486236	0.7152200025438343	26.390038424180457	
19.84	-2.530042671683564	0.5680250378870152	25.699568234503843	3.6335442451992974	0.6603267846116139	25.682011780063743	
19.85	-2.2384579424690236	0.49982307441130946	25.010732189498235	3.2632681361757068	0.5941153565483429	24.996038140235456	
19.86	-1.9814440128550987	0.4252753138090628	24.342957487535084	2.926727289182764	0.5203481569502482	24.331111805940168	
19.87	-1.7561731847496813	0.34720778126735113	23.69526490742797	2.62248303703945	0.4419634653924207	23.686212856317987	
19.88	-1.5598510019945286	0.26773218250674186	23.066709023140223	2.3487719556217517	0.3612007158164665	23.06035691259872	
19.89	-1.389777181539427	0.1883680935971991	22.456404620261264	2.1036231503841853	0.2797140813744685	22.45262317856927	
19.900000000000002	-1.2433926689836787	0.11015077245889494	21.8635397377554	1.8849525809762095	0.19867309351200044	21.862167566914067	
19.91	-1.1182990401606663	0.03372097416235112	21.287376293955024	1.690637327602476	0.1188501464899877	21.28822608119966	
19.92	-1.0122819212940706	-0.04059477969558831	20.72724818002952	1.5185726857705513	0.040695428440174417	20.730112203732485	
19.93	-0.9233197998498148	-0.11271846788524992	20.18255506040348	1.3667148249807208	-0.035599816137500864	20.18721096018397	
19.94	-0.849585639214091	-0.18276671239268938	19.652755189659374	1.2331114942181851	-0.11005058961106362	19.6589714565491	
19.95	-0.7894436553399735	-0.25100699269975274	19.13735798791118	1.1159229873984378	-0.18283485709969227	19.14489907757544	
19.96	-0.7414456899480548	-0.3178214073866804	18.635917244372198	1.0134352878395754	-0.2542585292987497	18.6445480596509	
19.97	-0.7043238453830336	-0.3836788182304032	18.14802525191403	0.9240670447526143	-0.32472763453008147	18.157514857323847	
19.98	-0.6769769462443493	-0.44911542553298106	17.67330757992688	0.8463717723509682	-0.3947266849681847	17.68343249292894	
19.990000000000002	-0.6584627699132921	-0.5147180206237845	17.211419236889224	0.7790364403302025	-0.4648023435743009	17.22196596338053	


==> data/fig_hidden_model.dat <==
d1	d2	d3	c1	c2	c3	cest1	cest2	cest3	
0.0	0.0	0.0	0.0	0.0	0.0	8.641988131797756e-06	8.24268753651691e-06	-0.00021080048135898962	
0.0	0.0	1.0	0.0	0.0	-2.6666666666666665	0.23863823713711238	0.32425824071664383	-2.7113363386696303	
0.0	1.0	0.0	10.0	-1.0	0.0	-0.00011472069751884261	11.76997351929974	-0.020201729752211364	
1.0	0.0	0.0	-10.0	28.0	0.0	-21.125687057371696	-24.759341309582325	4.378427927260066e-05	
0.0	0.0	2.0	0.0	0.0	0.0	-0.004370981678411251	-0.011557552064410004	0.002824942148066915	
0.0	1.0	1.0	0.0	0.0	0.0	-0.22788742371321144	-0.4530849660699306	0.01370014433539748	
0.0	2.0	0.0	0.0	0.0	0.0	0.006999889612713165	0.0003523611222431048	0.4577096355540073	
1.0	0.0	1.0	0.0	-1.0	0.0	0.4144786720837816	0.8904242129649247	0.0018386384894334838	
1.0	1.0	0.0	0.0	0.0	1.0	-0.008460225847159226	-0.0011356474622344686	-0.8941740585080958	
2.0	0.0	0.0	0.0	0.0	0.0	-0.002418496269392905	-0.003274459283555328	-0.02719559762881387	


==> data/fig_hidden_predict.dat <==
t	x1	x2	x3	y1	y2	y3	
0.0	-8.0	7.0	27.0	12.109412085455848	6.854030968452266	26.940372234581336	
0.01	-6.581022762188462	6.814745308019678	25.793149148767636	10.572545780885221	6.696547231706659	25.762771780257438	
0.02	-5.317128889521147	6.58540742359382	24.721765794559204	9.169221668097656	6.498089728658143	24.71363823566007	
0.03	-4.196171359375242	6.343043720460232	23.76849571661024	7.900715410666055	6.2862133156268625	23.776677845060398	
0.04	-3.2046802869017412	6.10934174599351	22.916342193064875	6.763348366340374	6.08046907749653	22.93613790287682	
0.05	-2.3287389499797957	5.898943702483425	22.149971982064486	5.750177864811944	5.894349741566107	22.177845546409014	
0.06	-1.554645420279015	5.721378159831526	21.456290085007247	4.852349356433425	5.736910126921656	21.48965869561458	
0.07	-0.8692800694463729	5.582531093787204	20.82452319925401	4.060054891558667	5.614012948900774	20.86155770832777	
0.08	-0.26033085674972556	5.4857730944545136	20.24606451097782	3.3631272803137353	5.5292677799178165	20.285479832923016	
0.09	0.2835679654319505	5.432790268376993	19.71423931895909	2.7515349853251028	5.484750493450378	19.75513481273613	
0.1	0.7728104178246	5.4241737679878	19.22402550450558	2.215651694433535	5.4815152672165475	19.265763386141078	
0.11	1.216824053716169	5.459847430118063	18.771794923724283	1.7464159326797302	5.519962643486365	18.813910095382337	
0.12	1.6241026192799977	5.539370555451397	18.355092092787178	1.3354484541091058	5.600115231838601	18.39723131968044	
0.13	2.0022877790501328	5.662129555009804	17.972445033226194	0.9750621043348889	5.7217908729109235	18.01432844186984	
0.14	2.3582311121873465	5.827476579909045	17.623225176484816	0.6582645949397855	5.884728165675369	17.664621148098103	
0.15	2.6980722471595855	6.034807893579431	17.307541249333294	0.3787297317952638	6.088662514917695	17.348252693030926	
0.16	3.0273128000412797	6.283602988615927	17.026166276708864	0.13075030561492618	6.333364608750493	17.06602359992266	
0.17	3.350885639600382	6.5734307443215245	16.78049164098568	-0.09081833006786315	6.618648971763151	16.819350122870897	
0.18	3.6732176659328246	6.9039268647598755	16.572502927164127	-0.2906227341842933	6.9443552008178795	16.610242705901605	
0.19	3.9982748679812525	7.274752712607635	16.40477353877724	-0.47287473568223715	7.3103068159727025	16.441300114394252	
0.2	4.329620094335867	7.685512072956352	16.280466780087046	-0.6414203561593065	7.716244335597711	16.315714246061347	
0.21	4.67044087769104	8.135656412912503	16.203346919843398	-0.7998182509277104	8.161729059639402	16.237280817500938	
0.22	5.023552587676367	8.624372336996725	16.177791357069285	-0.9514027523606559	8.646027913866464	16.21041047672953	
0.23	5.3913903847402045	9.150438671155985	16.208794664445257	-1.0993416651330903	9.167972405847205	16.24013222742305	
0.24	5.77600344776377	9.71204060820244	16.301955284865475	-1.2467013512630152	9.725783577086016	16.33208090455466	
0.25	6.179064464426356	10.30652868883999	16.463435749746164	-1.3965316428595789	10.316854835746174	16.49246044111806	
0.26	6.601800197077951	10.930191534446084	16.69989086220189	-1.551951457877306	10.937500879688129	16.727971646735153	
0.27	7.044871779817023	11.578026986699358	17.01833711035535	-1.7161386575079325	11.582725064509987	17.045676867534315	
0.28	7.508337865691232	12.243415914361778	17.425963435828653	-1.892415721537984	12.24591372876807	17.452806675305936	
0.29	7.991532874243234	12.917847549771562	17.929818767356142	-2.0842678927278433	12.918552569503188	17.95646130067824	
0.3	8.492941270854896	13.590645268482234	18.536420283759625	-2.2953420450559285	13.589955118193165	18.56321512224916	
0.31	9.010061222337372	14.248747557028064	19.251264254415855	-2.529409171747699	14.247044901490256	19.278610159005986	
0.32	9.53926681892912	14.876594059723182	20.078201656680218	-2.790272446186305	14.874239737628725	20.10650612012772	
0.33	10.075678052863958	15.456166595401587	21.01864076973073	-3.0816045037090083	15.453484859578419	21.048267428983053	
0.34	10.613049318728912	15.96723558288551	22.07059064455492	-3.4067161383556686	15.964513100882955	22.10194177946337	
0.35000000000000003	11.143724083472156	16.387899759337483	23.227949137076024	-3.768214031616294	16.385361363810613	23.261345970040924	
0.36	11.658627487980423	16.69544899307664	24.479583116684747	-4.167599960790813	16.693293396428075	24.515221938827093	
0.37	12.14742523629917	16.867636166590884	25.808696099999054	-4.604779163026498	16.866065777414477	25.846589591148593	
0.38	12.598748833817668	16.88424441412532	27.192519300074242	-5.077501120626291	16.883412112808134	27.232401659922406	
0.39	13.000493882562525	16.728824462286777	28.60243325814436	-5.580866770143014	16.728824050232483	28.64371730283812	
0.4	13.34037213255105	16.390599940464412	30.00478308353039	-6.10703354695669	16.391693099298	30.0466031630432	
0.41000000000000003	13.606742547713097	15.866377390785072	31.362511622629626	-6.6450296384976975	15.868934172076516	31.403628260527675	
0.42	13.78906824671388	15.16154855799307	32.63708258625621	-7.18089145755029	15.166070693337087	32.67598128524342	
0.43	13.878791362160287	14.290751304519429	33.791179084620524	-7.69827937466955	14.29788694283199	33.82619373342345	
0.44	13.869982055212937	13.277429097854805	34.79147195560546	-8.179410483208532	13.288006454307194	34.82093054007521	
0.45	13.759919380331592	12.152584175485055	35.61118233186495	-8.606319827779775	12.167496246392263	35.633585553569496	
0.46	13.54936310398243	10.952487448555575	36.23207910037711	-8.962308538801057	10.972490009371047	36.246284719939325	
0.47000000000000003	13.242548656375893	9.715791612369616	36.64557881064412	-9.233324121442854	9.741522091332145	36.65092514212638	
0.48	12.847032522714603	8.48075551990171	36.85283343145051	-9.409113681055636	8.512502835072087	36.849179826088715	
0.49	12.373141004939974	7.282427241641308	36.86379639448718	-9.483993304172335	7.320035132709363	36.851537177061616	
0.5	11.833307257314116	6.150508712055853	36.69556305203999	-9.457137255170025	6.193308313169795	36.67558479832634	
0.51	11.241303308497109	5.107944514571151	36.37027687024807	-9.332264851628004	5.154869554502939	36.34370546341107	
0.52	10.611412473410368	4.1705336596128575	35.91274274522468	-9.1170932186405	4.220105168142919	35.880925237808945	
0.53	9.957723917903092	3.3470449401267786	35.34846438974261	-8.822389570328165	3.3975446212949745	35.31278879959523	
0.54	9.293510205434767	2.6400379356988126	34.70191802615226	-8.460954333893195	2.689663994121884	34.66371567122533	
0.55	8.63077992233936	2.0469966149344443	33.99535674879293	-8.04657484682888	2.0939921011856777	33.955813469021635	
0.56	7.9799551772669925	1.5615854319374098	33.248086270293875	-7.593154976970019	1.6043766281728238	33.208216636792464	
0.5700000000000001	7.34971271570938	1.174887650187134	32.47617016706855	-7.113994734119415	1.2121787885862196	32.43683304445814	
0.58	6.74700895269403	0.8764940785599584	31.692505464861483	-6.621236317114169	0.9073131894340526	31.654379049857567	
0.59	6.177091687314455	0.6553968991083593	30.90704214605703	-6.125549235702481	0.6791167772522697	30.870663835663333	
0.6	5.643665600582316	0.5006720067052001	30.12718550566176	-5.635964496552138	0.5169995767946653	30.092972357097135	
0.61	5.149063230768272	0.40195718199344344	29.358226328680185	-5.159847033126696	0.4109079471025565	29.32649773925435	
0.62	4.694454928583445	0.3497625938827237	28.603768276624546	-4.702948029031401	0.351607674667514	28.574765256933713	
0.63	4.280051403430753	0.33564100195205204	27.866119321914788	-4.269548577064889	0.3308558800616688	27.840017172695248	
0.64	3.905277341490631	0.35224947931258915	27.146624067306803	-3.8626231335082037	0.3414642757694545	27.12354362270087	
0.65	3.568978102904908	0.39334888075018165	26.445939871028976	-3.4840228591513718	0.37729480424751827	26.42595346796809	
0.66	3.2695638466455335	0.453746596251068	25.764252154177434	-3.1346625352526822	0.43321064807617654	25.747388108070858	
0.67	3.0051492666690267	0.5292137799916762	25.101439025818486	-2.8146963168070713	0.5049993430820638	25.0876849552053	
0.68	2.773668396443639	0.6163875310022595	24.457191978270192	-2.5236778555738653	0.5892823679670474	24.44649798551239	
0.6900000000000001	2.5729697177055137	0.7126680015937221	23.831102348290347	-2.260704073149434	0.6834196431467413	23.823383947385963	
0.7000000000000001	2.4008923200392105	0.816118261926108	23.222721195380355	-2.024538528199418	0.7854155909997946	23.21786228522875	
0.71	2.2553241369707138	0.9253700974892476	22.631598030476454	-1.8137159629129507	0.8938309110319211	22.629455147267127	
0.72	2.134248104481102	1.039538317635124	22.057306473107765	-1.6266254063341186	1.0077029690334718	22.05771268564463	
0.73	2.0357761665253697	1.1581448023294363	21.49945963272774	-1.4615796959461695	1.126474283675008	21.50222845492882	
0.74	1.9581708062791927	1.2810536748761532	20.95771901872761	-1.3168775055758477	1.2499288956604648	20.962649395967315	
0.75	1.899859241859443	1.4084159897589674	20.431799429521856	-1.190839444198388	1.3781411598242987	20.438680123819214	
0.76	1.859446277022812	1.5406220069362546	19.921472337161557	-1.081841082810498	1.5114310002403752	19.93008576166091	
0.77	1.835718536193678	1.678263631075253	19.426568437759258	-0.9883383606568457	1.6503269609769544	19.43669423919428	
0.78	1.8276403792078828	1.8221058825986092	18.946979626471766	-0.9088830656682201	1.795537062473461	18.95839840145257	
0.79	1.8343557240232204	1.9730621012325662	18.482662814300163	-0.8421325806495845	1.9479259662349133	18.49515896308523	
0.8	1.855183300477918	2.1321768856089443	18.033644614011354	-0.7868560383886155	2.1084973112541903	18.04700879946143	
0.81	1.8896118797186188	2.3006134575857082	17.600027724100773	-0.741938323019697	2.2783803631136106	17.61405905690267	
0.8200000000000001	1.9372949887108342	2.479645148398798	17.181999300703936	-0.7063773810095487	2.4588219710824593	17.19650706463322	
0.8300000000000001	1.9980454579393587	2.6706504361983883	16.7798417187686	-0.6792834266639288	2.651180396821192	16.794646676004692	
0.84	2.0718299815364305	2.875110492898871	16.393945822205644	-0.6598753560200079	2.856922301739235	16.408881283993306	
0.85	2.1587644378371853	3.0946082547519698	16.024827108592515	-0.6474768613865649	3.077621294720761	16.039739717397065	
0.86	2.2591094308340076	3.3308282357596677	15.67314483299054	-0.6415127102392311	3.3149572248526065	15.687895407202042	
0.87	2.3732656462455695	3.5855577779123404	15.339725715370415	-0.6415049937286215	3.57071580295288	15.354189408584405	
0.88	2.5017703520496077	3.860686573788463	15.025591292426355	-0.6470692915426601	3.846788001091757	15.039657813311898	
0.89	2.645294458536453	4.158203394553876	14.73198953785103	-0.6579132728191738	4.1451666064543575	14.7455636875146	
0.9	2.804639372123452	4.4801894230475785	14.460431747959104	-0.6738361250447464	4.467939749074266	14.473434234057944	
0.91	2.9807328771704076	4.8288075916410005	14.212735689547156	-0.6947290413688264	4.817280224523977	14.225104047077155	
0.92	3.174623280036196	5.206287324557724	13.991076006877758	-0.7205793184540847	5.195427962202531	14.002765194531623	
0.93	3.3874711175892207	5.614901006988186	13.798041125070737	-0.751476029801946	5.604662900206615	13.809023037654887	
0.9400000000000001	3.620547000660663	6.056915977059577	13.63669324757181	-0.7876186509248999	6.047265349753705	13.646958338510045	
0.9500000000000001	3.875211494121735	6.534546077790794	13.51063754953816	-0.8293301831943821	6.525461010868527	13.520196358852399	
0.96	4.152898729814607	7.049876918542331	13.424096853291054	-0.8770763161304994	7.041347796052514	13.432983646343658	
0.97	4.455099932041478	7.604763886992851	13.381992792055767	-0.9314882066463178	7.596796268112911	13.390266455598558	
0.98	4.783328335987058	8.200700626245586	13.390022686392939	-0.9933912925483734	8.193314147799082	13.397764433034892	
0.99	5.139068302828283	8.838650254933853	13.454726329216946	-1.0638406706045316	8.83188013179721	13.462044770334584	
1.0	5.523711795660821	9.518831682579943	13.583537069944446	-1.1441665201996902	9.512729144457037	13.590581306961472	
1.01	5.93848538037194	10.240453372461802	13.784811588316291	-1.2360261091467728	10.235084018442544	13.791786446789411	
1.02	6.384370915589368	11.001386904241844	14.067832748435983	-1.3414590364354304	10.996830947207936	14.074995894727012	
1.03	6.8620007164445544	11.79777770714668	14.442754769715874	-1.4629460447524267	11.794137231694197	14.450387661516864	
1.04	7.371448014153584	12.623616714736867	14.920364906315275	-1.6034717356076889	12.62100984364152	14.928816784887072	
1.05	7.912091151971152	13.470243026677899	15.511839722045124	-1.7665835878995535	13.468800166669434	15.521532235327122	
1.06	8.482394975208477	14.325847171652264	16.228254986402415	-1.9564049682060074	14.32570528431719	16.23968263253784	
1.07	9.079671074903453	15.174985189567582	17.07991217787768	-2.177630345351229	15.176278678474578	17.093662090279846	
1.08	9.699827401350257	15.998182482853313	18.07546709848136	-2.435440101749399	16.00104457877525	18.09218102929344	
1.09	10.337112350219432	16.77173981734998	19.220789740628828	-2.7353256543133595	16.77628405411153	19.241109023930694	
1.1	10.983860069751191	17.4678537436099	20.517486513931203	-3.082779295897895	17.474138824601262	20.542075093972393	
1.11	11.630298609348468	18.055161327059935	21.96131222872518	-3.482797335524875	18.063193282869786	21.990814582100004	
1.12	12.264480066653643	18.499876893041073	23.540700958055766	-3.939225016332556	18.509607511655943	23.575592979537415	
1.1300000000000001	12.872337141047177	18.767649460260042	25.235242038003292	-4.453888709070508	18.77895838791242	25.27573390955274	
1.1400000000000001	13.437980694094147	18.826145826415505	27.014784627915233	-5.025642943714312	18.838872603890966	27.060706211427227	
1.1500000000000001	13.944109217320582	18.648078469341446	28.839254593924863	-5.649316465902669	18.662145038304903	28.889957570211106	
1.16	14.372823655207707	18.214671205509738	30.65969051290418	-6.314813089875989	18.23012620616852	30.71389263383468	
1.17	14.70685032112734	17.519175531521178	32.42074970479903	-7.006747781821449	17.536236581340944	32.47652733008023	
1.18	14.930469625753014	16.56904359947879	34.06419482667977	-7.704468824917972	16.588326970890677	34.11914951558278	
1.19	15.030936163633532	15.387199850602894	35.53371013808138	-8.382927149228465	15.409714082042273	35.585100758776775	
1.2	14.999624266527405	14.01130778722999	36.77994989783074	-9.014394099031723	14.038422325424719	36.82501822201927	
1.21	14.83297452266127	12.491267593351022	37.765158746623946	-9.570781348998864	12.524508158678229	37.80150360019186	
1.22	14.532856812870216	10.884559821697923	38.466585954355274	-10.026309752640302	10.925462079745731	38.492462410590896	
1.23	14.106644322838333	9.251269504514942	38.877950029333995	-10.360042519334256	9.301017816708237	38.89250597072704	
1.24	13.566613772584853	7.648580059708679	39.00885582809378	-10.557847132892382	7.707736517746214	39.01219362867841	
1.25	12.928977221148722	6.126207223605493	38.882362437560005	-10.6135008603943	6.1944956290159	38.87547091859918	
1.26	12.212667921784949	4.723136709900665	38.531393031736926	-10.528783699558176	4.799438748129661	38.51586462815939	
1.27	11.43791166259219	3.4663076349798025	37.99433620465175	-10.312588638633983	3.548699953975948	37.97214798783603	
1.28	10.624997874838462	2.3705657936495093	37.311220963443915	-9.979498317652135	2.456545278624907	37.28443584645923	
1.29	9.793164758552201	1.4400429869296372	36.520374455894334	-9.54794151900022	1.5268080608317733	36.49092857992933	
1.3	8.959790264445067	0.670220603722631	35.65614033095643	-9.03832521585532	0.7549443696162133	35.625686626922075	
1.31	8.139813364737645	0.05026714252538422	34.74755584834784	-8.471392551611267	0.13035340369448473	34.71741458746945	
1.32	7.345522095226781	-0.4346834228017836	33.81794681920035	-7.866957530492912	-0.36141478884793254	33.78912190021603	
1.33	6.586522700083042	-0.8015921609850174	32.885140008338574	-7.24294611054533	-0.7368020549033778	32.85833056598033	
1.34	5.869837192985713	-1.0679849505969914	31.962041315370946	-6.614875170868093	-1.0127751413001285	31.93771847575919	
1.35	5.200171127976038	-1.250855086187044	31.057457368831415	-5.995620253902661	-1.205781676997866	31.03592104916243	
1.36	4.580226562239619	-1.3659469479768562	30.17694106727533	-5.395417466251938	-1.331074860557503	30.158373702189767	
1.37	4.01103076963816	-1.4273554486820796	29.323588010552736	-4.822014834233177	-1.4023469855306818	29.30808955504982	
1.3800000000000001	3.4922479384878216	-1.447364228286387	28.498719597926332	-4.280945218630645	-1.4315580424020287	28.48633858896887	
1.3900000000000001	3.022502416332986	-1.4364304829703187	27.70244794219091	-3.775823558840841	-1.4289349294451779	27.693194698498353	
1.4000000000000001	2.5996367824497955	-1.403285445142811	26.934107636836078	-3.3086652360631557	-1.4030596380843232	26.927962158519517	
1.41	2.2209453093204683	-1.3550886217495408	26.19257752332078	-2.880189907035912	-1.361014424826413	26.189492358678034	
1.42	1.883367268103744	-1.2976113236419875	25.476508423473113	-2.4900982966692458	-1.3085526307647863	25.47640898624148	
1.43	1.5836434734000902	-1.235426506667552	24.784477292983688	-2.1373164653099144	-1.2502762157063558	24.787260928835483	
1.44	1.3184397738527602	-1.172092557865139	24.115084240132248	-1.820206687163624	-1.189808588953176	24.120620647159377	
1.45	1.0844432566892204	-1.1103238994407565	23.467010066947264	-1.5367406827214456	-1.1299539153277345	23.475142326823928	
1.46	0.878433713081421	-1.052144036811047	22.83904526497192	-1.2846371587929675	-1.0728398127562806	22.849591262082736	
1.47	0.6973304985793964	-0.9990185333495325	22.23009992552502	-1.061480509294292	-1.0200454924065925	22.242855572809553	
1.48	0.5382276895727665	-0.9519715616720433	21.63920228968708	-0.8648152944880685	-0.9727125292652277	21.653946817154115	
1.49	0.39842084244221543	-0.9116865824197544	21.06549171162297	-0.692201381291784	-0.9316356778097724	21.081990228569687	
1.5	0.2754069602030231	-0.8785856462988884	20.50820592074812	-0.5412725238403853	-0.8973444057166824	20.526214809324795	
1.51	0.16689181332167313	-0.8529004799853126	19.966669364071016	-0.4097708130525002	-0.8701690747991228	19.98594053853813	
1.52	0.07078458431114759	-0.8347288906488766	19.44028094068087	-0.29556938474363603	-0.8502957331569733	19.460565965619132	
1.53	-0.01481159269372001	-0.8240808586523596	18.92850300209506	-0.19668700956418828	-0.8378116615916193	18.94955670610115	
1.54	-0.09161170254506856	-0.8209160480602472	18.430851768315595	-0.11129871815735276	-0.8327438179682428	18.452435472774834	
1.55	-0.16116159133390906	-0.8251745424587469	17.946889343340743	-0.037733842817007535	-0.8350878569101119	17.96877344946756	
1.56	-0.22485491750339842	-0.8368000525121733	17.476217282292808	0.025525003213564795	-0.8448333316409536	17.49818334713257	
1.57	-0.283948080723036	-0.8557595945307616	17.01847160508655	0.07984762939593207	-0.8619835056551506	17.040313894028372	
1.58	-0.3395768513123749	-0.8820581656031228	16.573319064264282	0.12646394308024872	-0.8865715063622644	16.594845695272692	
1.59	-0.3927719025838489	-0.9157510052003014	16.140454620085457	0.16647280867544645	-0.9186735752743223	16.16148832559819	
1.6	-0.444473290507475	-0.9569539674477594	15.719599991108595	0.20085246412707036	-0.9584196271556235	15.73997844264085	
1.61	-0.4955454751423078	-1.005851292067845	15.310503057253072	0.23047113567145297	-1.0060021444493936	15.330078938802659	
1.62	-0.5467928031284268	-1.0627014194819813	14.9129380104026	0.2560968867964779	-1.06168421243309	14.931579069146885	
1.6300000000000001	-0.5989720616729088	-1.1278432201483082	14.526706604216086	0.27840615016518017	-1.1258075937447065	14.54429542216602	
1.6400000000000001	-0.65280253720364	-1.2017042950332797	14.151640166800572	0.29799775739505424	-1.19879676535844	14.168073645521265	
1.6500000000000001	-0.7089787845654605	-1.2848059668329999	13.787602373328685	0.31540224803061984	-1.2811652940422695	13.802791173825739	
1.6600000000000001	-0.7681866672207665	-1.377764604141074	13.434492784242291	0.3310876501998947	-1.373524051850656	13.448361040208413	
1.67	-0.8311136176800962	-1.4812983675656388	13.092251662229422	0.3454646475834044	-1.4765897361566713	13.104736809201652	
1.68	-0.8984555361405655	-1.5962372676180907	12.760866182128254	0.35889404732436125	-1.5911921587278914	12.77191866849514	
1.69	-0.9709230843484543	-1.723534108124789	12.44037813204914	0.3716994635086386	-1.718278768350331	12.449960717099174	
1.7	-1.0492501317022884	-1.8642738889130794	12.13089320400542	0.3841854015548742	-1.8589164423053115	12.138979601705595	
1.71	-1.1342071106127163	-2.01967924152291	11.832591972343998	0.39662235479471014	-2.014312718392728	11.839166751341434	
1.72	-1.2266220381355057	-2.1911094716953627	11.545742658266557	0.4092574501986194	-2.1858229104042093	11.55080187359393	
1.73	-1.327398170685889	-2.3800632920363127	11.270716731583688	0.4223247611579993	-2.3749576305688045	11.274269059663048	
1.74	-1.4374826221988164	-2.5882276445783226	11.008012431921607	0.43605207794491313	-2.5833926883918723	11.010077117846771	
1.75	-1.557904455731933	-2.8174622512769334	10.758276208576811	0.45066662721516865	-2.81298000562502	10.75888373045814	
1.76	-1.6897797665195216	-3.069813515960509	10.522331782324866	0.46639871341518935	-3.0657595287975696	10.52152454776472	
1.77	-1.8343256534647217	-3.347521225162417	10.301215808936252	0.48348597442259	-3.343969944667136	10.299048290375138	
1.78	-1.992869896563764	-3.653026711137672	10.09621976426043	0.5021809437503666	-3.650056003946876	10.092758931497368	
1.79	-2.1668567538371297	-3.988980114425675	9.908939778967522	0.5227646116446094	-3.9866702586669898	9.90426603049345	
1.8	-2.3578513981143674	-4.358242521148291	9.741336088971554	0.5455673197396156	-4.356667650517452	9.735544316081933	
1.81	-2.5675455140192898	-4.763878750232485	9.595803767559131	0.5709657748734845	-4.7631066331425735	9.589005207699593	
1.82	-2.7977665755022842	-5.2091365657467374	9.475256405247425	0.599400223918935	-5.209230506193432	9.467580418698239	
1.83	-3.0504933242664585	-5.697408089540492	9.383224403395408	0.6314026717627697	-5.698431651160478	9.374819380113047	
1.84	-3.3278636713327168	-6.232175772495427	9.323968080852103	0.6676223676317693	-6.234201955922263	9.315003513116054	
1.85	-3.6321228746555794	-6.816957083737664	9.30260483843165	0.7088577459950122	-6.820054037057553	9.293273920307449	
1.86	-3.965634859603757	-7.455172754886238	9.325250089932593	0.7560968192137432	-7.459406480382459	9.315773253805391	
1.87	-4.330852712844428	-8.149992680456387	9.399175458531493	0.8105720152097817	-8.1554249117451	9.389802849573446	
1.8800000000000001	-4.730287113815894	-8.90411783130305	9.532981125207296	0.8738325069243974	-8.910808257122284	9.523992990210093	
1.8900000000000001	-5.166436911021594	-9.719484681360186	9.73675411678383	0.9478192081290222	-9.727488329009848	9.728456406068911	
1.9000000000000001	-5.641685934563219	-10.596877219138781	10.022198145022474	1.0349669425075816	-10.606243539426474	10.014931821032574	
1.9100000000000001	-6.158173343202015	-11.535430592962804	10.402721178692442	1.138321359403562	-11.546206384575957	10.39688733363567	
1.92	-6.717644804237366	-12.53201043892225	10.89346693054613	1.2616770635845236	-12.544234447073595	10.889543249385415	
1.93	-7.32128531700711	-13.580451727669116	11.51126774269339	1.409722868669367	-13.594143303307295	11.5097536650374	
1.94	-7.969382266852111	-14.67065609451455	12.274260269260965	1.5881821485490974	-14.685813756007498	12.27568548086706	
1.95	-8.66098687699903	-15.787586051299279	13.201289851957789	1.803937041704184	-15.804186510192128	13.206234162023167	
1.96	-9.393536703032554	-16.91022305300667	14.310957230456882	2.0651030667051273	-16.928189501457055	14.320062087890003	
1.97	-10.162377600210569	-18.010583640857607	15.620128474587466	2.3809620805188416	-18.02977017922322	15.63407667476182	
1.98	-10.960274191836724	-19.052982500073043	17.14196529203868	2.7617320672938757	-19.07316578332177	17.161407395694173	
1.99	-11.776911985427374	-19.993854450240594	18.883307671278747	3.218047336484722	-20.014706422903593	18.908750796917737	
2.0	-12.598429654352039	-20.78244192275052	20.841380068706684	3.7600743217603276	-20.803472947683755	20.873245561827606	
2.0100000000000002	-13.407188505670977	-21.362657315619487	23.00062635134569	4.396141396373426	-21.383269961477513	23.038990476217485	
2.02	-14.181762897599375	-21.676554600816974	25.32948759145149	5.1309390825904835	-21.696078881727665	25.373940078813497	
2.0300000000000002	-14.897416582405171	-21.66953232201117	27.77827112685089	5.963346337395704	-21.68728441146844	27.827715270716087	
2.04	-15.526892767063288	-21.296709083746293	30.27872209294865	6.884174896602918	-21.312333581708916	30.33133064679066	
2.05	-16.04203351268932	-20.530286036581714	32.7464397884108	7.874213466215712	-20.543944276075038	32.79949194881366	
2.06	-16.415944019994928	-19.366413100020388	35.08650692373133	8.903513524210133	-19.378985854094392	35.136601177233594	
2.07	-16.625156572313053	-17.829397583011662	37.20181536535987	9.931987652848987	-17.842768093295906	37.24527407783521	
2.08	-16.652177943887505	-15.972626419008868	39.0036266323853	10.91211819604116	-15.98964979155975	39.03701859426884	
2.09	-16.487591863069117	-13.875074234242547	40.421961175737124	11.793457653040653	-13.899116629497296	40.44277678383124	
2.1	-16.13125723595711	-11.632927085989339	41.41388960695012	12.528270171151078	-11.667408202609174	41.42104577108826	
2.11	-15.592628676496387	-9.348908267150964	41.967678130344446	13.077208690014977	-9.396450826286545	41.9617561463796	
2.12	-14.889874657687677	-7.120751218437448	42.102017791727825	13.413781875483455	-7.182505240999011	42.08514334961083	
2.13	-14.04808321738636	-5.031369452969486	41.86086117915926	13.52678744180612	-5.106589821474156	41.83624066198764	
2.14	-13.096883494398117	-3.1424255631728863	41.30535084880119	13.420323124421245	-3.2285070106041927	41.27656860299269	
2.15	-12.067775124434638	-1.4921574924946923	40.50456331330469	13.111657720759359	-1.584924742947154	40.475041084196405	
2.16	-10.991817839000447	-0.09642572041971986	39.5275375378964	12.627849551465209	-0.1907981035868751	39.50002425264105	
2.17	-9.897708723574139	1.0474671205511958	38.43706092653104	12.001779642130995	0.9567935723535133	38.41341583003539	
2.18	-8.810422169412245	1.9559062152014013	37.28597208934949	11.268392762192976	1.8738351169047294	37.2671537637969	
2.19	-7.750541743494337	2.653952728972486	36.11574678527052	10.461759489100519	2.5845253923570395	36.10200438141048	
2.2	-6.734097366273724	3.1710184344386443	34.9567926911214	9.612889478541991	3.117175115363823	34.947846333639575	
2.21	-5.772696790089606	3.53753834039214	33.82972473577501	8.748512036441047	3.5010453764761746	33.825018677846614	
2.22	-4.873997709430468	3.7826789497124667	32.74720583971886	7.890559200710837	3.7641924462092318	32.74609554015662	
2.23	-4.0422830875031055	3.9329565728726386	31.715846374857435	7.056176649408144	3.9321845412026675	31.717726237115365	
2.24	-3.27905057682604	4.011583200025503	30.737927156539687	6.258083577541425	4.027476957688898	30.74230618639629	
2.25	-2.583621728879904	4.038279862067639	29.812849023875813	5.50512313094994	4.0692378823604045	29.81937605297219	
2.2600000000000002	-1.9536684697946898	4.029417748909655	28.938252647796528	4.802878402178429	4.073474051041948	28.946709391671124	
2.27	-1.385676178849323	3.9983260375494414	28.110843273395883	4.15429103997514	4.053313721597614	28.121118893095474	
2.2800000000000002	-0.8753284958431482	3.9556794902472032	27.3269635076815	3.560226107810261	4.019364622602798	27.339021165510143	
2.29	-0.41781546149949633	3.909902097711063	26.58296851909417	3.019971882930168	3.9800870777515693	26.596811326927064	
2.3000000000000003	-0.008076237917268414	3.8675512417740774	25.875452573971703	2.531660960448861	3.9421523244417225	25.891095150151656	
2.31	0.3590153003958534	3.8336665722821994	25.2013727922373	2.0926185303652534	3.91076744789357	25.21881940273944	
2.32	0.6885165612292423	3.812073478842665	24.558101873815794	1.6996315894349516	3.8899579250442797	24.577330717576665	
2.33	0.9853222569445703	3.805642349279585	23.94343622204131	1.3491720585073286	3.8828131894142386	23.96439138203555	
2.34	1.2540927442755132	3.81650897318797	23.355580740843426	1.0375746521898388	3.8916943487649545	23.378170563811764	
2.35	1.499222936164735	3.8462525145533215	22.793117253526262	0.7611445565568575	3.918401045068527	22.817214730924157	
2.36	1.7248181945547056	3.8960451259268782	22.254971291599528	0.5162607002514465	3.9643155670219974	22.28041861452737	
2.37	1.9346899152828998	3.9667717259944615	21.740378866838714	0.2994384321873278	4.0305176520969415	21.766993370198012	
2.38	2.1323618548174745	4.059125933533776	21.24885753244063	0.10737016185312864	4.11787699349438	21.276438312613937	
2.39	2.321081295989104	4.17368696130326	20.780183647159344	-0.06304647690916168	4.227128401522352	20.80851812965515	
2.4	2.5038391058701146	4.31097766524361	20.33437584870358	-0.21469401389124387	4.35893076155045	20.363246364989536	
2.41	2.683390207376421	4.4715092264093865	19.91168563018608	-0.35023678442427564	4.513910203428102	19.940874777618816	
2.42	2.8622769948080116	4.655812245268193	19.512594259507363	-0.47212333418574126	4.6926934796923	19.5418897705556	
2.43	3.042852259986534	4.864457170551982	19.137816065630833	-0.5825979679569323	4.895929418142581	19.167014702927258	
2.44	3.2273011028932936	5.098064597247821	18.788307545266644	-0.6837158494713538	5.124300706642282	18.81721807719991	
2.45	3.4176621517498074	5.3573051808588135	18.4652815034923	-0.7773615568761858	5.378526057061385	18.493727074150957	
2.46	3.6158458930871213	5.642890441741633	18.170225932707975	-0.8652702848645452	5.6593528105032656	18.198045946877574	
2.47	3.8236520642593685	5.955552228289678	17.90492709219169	-0.9490504148136152	5.967539918627521	17.931978659752218	
2.48	4.0427741838660225	6.2960179145195	17.671496444054977	-1.0302060839460132	6.3038309935655645	17.69765491722601	
2.49	4.274812666567376	6.6649650461247445	17.4723986598774	-1.1101672028271026	6.668913003112885	17.49755889637927	
2.5	4.521281127282662	7.062964200087079	17.31048133740014	-1.1903150893583239	7.063364264534942	17.33455904629475	
2.5100000000000002	4.78359832478251	7.4904126020912685	17.189004299414268	-1.2720063497240632	7.48758863800027	17.211936513366222	
2.52	5.063070226662765	7.947452791022959	17.111664647478783	-1.3565995821118362	7.941731951723892	17.133409706105667	
2.5300000000000002	5.36086668504774	8.433870614912127	17.08261374207322	-1.4454894790258028	8.425576690905242	17.1031525130118	
2.54	5.677997212370244	8.948966842683971	17.106462280789962	-1.5401509462940384	8.938411808493115	17.12580373982685	
2.5500000000000003	6.015290346576519	9.491396676080303	17.188269646171175	-1.642153953809229	9.478892209955985	17.20645164749051	
2.56	6.373353022323608	10.058991184165805	17.333510438780756	-1.7531949644873024	10.044867208275388	17.35059625112908	
2.57	6.752450815186181	10.648605361998403	17.54798812608848	-1.8751316995966292	10.63318693155886	17.56408443426155	
2.58	7.152476103499319	11.255874135273592	17.83773302831455	-2.010002151171467	11.239491833577278	17.852973003742708	
2.59	7.5728495556704605	11.87500195357229	18.208807872524996	-2.160040521822209	11.857987824560064	18.22335011631728	
2.6	8.012416606695131	12.498544122332886	18.66704430116269	-2.327678856082745	12.481228025160402	18.681095326725377	
2.61	8.469335333796561	13.117206748407721	19.21772077477484	-2.5155251617877212	13.099921611595917	19.231553707724675	
2.62	8.940960080062005	13.719700612700397	19.865154273381947	-2.7263088199728776	13.702790219971929	19.879099492395596	
2.63	9.423726109351788	14.292683740868531	20.612177922130854	-2.9627840817911553	14.276492377792579	20.62656468909458	
2.64	9.9130405757583	14.820827443078338	21.459476666875794	-3.2275864489457806	14.805663406202278	21.474582807896297	
2.65	10.403192834437348	15.287044075451718	22.40485112358767	-3.523037882487931	15.273202864659515	22.42104640256682	
2.66	10.88733271164843	15.672953002116381	23.442712109493307	-3.850861261134639	15.66069032860021	23.460301126924016	
2.67	11.357461540384337	15.959580479408206	24.56330739944609	-4.211862339377621	15.949142771554829	24.582526957458334	
2.68	11.804577149670365	16.12838252220449	25.752282604389702	-4.60553448160486	16.11998660043634	25.7732396200477	
2.69	12.218845530976655	16.162464343587782	26.99044241719831	-5.029639921066906	16.15624125723882	27.013045844421192	
2.7	12.589839610167738	16.047930655987358	28.253848487022783	-5.479855951889246	16.043977081414315	28.277797599717154	
2.71	12.906982672081746	15.775373153795957	29.51444100779214	-5.949529207306298	15.773929068527806	29.539243772261216	
2.72	13.160222787307848	15.341388947839219	30.741281787543972	-6.4294966882777045	15.342629768507658	30.766121421159422	
2.73	13.34037188136196	14.74938378182624	31.90199395599527	-6.9082495084797	14.753556410173319	31.925831940290227	
2.74	13.439808565490742	14.010183219952019	32.96481600991298	-7.372338066835978	14.017584328539858	32.986465130362696	
2.75	13.453008819202998	13.141817686081595	33.90075859321791	-7.807049336597913	13.15286865862473	33.918951239618345	
2.7600000000000002	13.377030312164418	12.168703554808035	34.685647971912275	-8.197367204101191	12.183844510196291	34.69917867962533	
2.77	13.211803636552554	11.12008711309042	35.301814013969654	-8.529065060268886	11.139621194674703	35.30968062529924	
2.7800000000000002	12.960127883456886	10.027781779158012	35.73916844933978	-8.789792061961462	10.051974064469027	35.74066537462339	
2.79	12.62765545817498	8.924132788749148	35.995521457228676	-8.97002452690559	8.953011160418338	35.99029234262235	
2.8000000000000003	12.2224958570675	7.839680222751289	36.07614492682865	-9.063783232499325	7.872986423165624	36.06422150971283	
2.81	11.754724118985038	6.801342029402005	35.99266766579796	-9.06899166191088	6.838461723872009	35.97450419469184	
2.82	11.235793824414758	5.831035259871927	35.761606512061434	-8.987343565325522	5.871062289613473	35.73788099511008	
2.83	10.677885784588993	4.9450100958683665	35.40259058304289	-8.824033123869068	4.986782595518772	35.3741757781572	
2.84	10.093277250618081	4.153808560935384	34.936615988181806	-8.587076256893623	4.195939732270295	34.90452284376441	
2.85	9.493820686140115	3.462551867683354	34.38466904689937	-8.286556864201634	3.5035927439547923	34.3499210502503	
2.86	8.890498698156964	2.871744349534479	33.766519695815745	-7.933787732344521	2.910261852322055	33.73009196912811	
2.87	8.293117075242899	2.378187399779628	33.09995752104623	-7.540551003225415	2.4128584041411476	33.062720689545536	
2.88	7.710089230855358	1.9759583355534103	32.40034408406601	-7.118486476340418	2.0056782125583092	32.363075192524626	
2.89	7.1483672888239616	1.657340894601454	31.680480763368468	-6.678519706667623	1.6812478846307828	31.643845651520316	
2.9	6.613479533374789	1.4136248414611594	30.950709314932105	-6.230533836495974	1.4311330737569583	30.91525307145148	
2.91	6.109558271021335	1.2357611820039573	30.21909942446593	-5.783143571101483	1.2465595243683794	30.185273289620095	
2.92	5.639490401706125	1.1148566888439224	29.491768864082484	-5.343602707705989	1.1188942650107807	29.45993775878434	
2.93	5.2050601249600605	1.0425217827464208	28.773207890306104	-4.917796445292179	1.0399785082387274	28.74366315496853	
2.94	4.807123138020268	1.0110968845986132	28.066599441512373	-4.510302915727744	1.0023375430035442	28.039569813177007	
2.95	4.445770296592555	1.0137768426771638	27.374112084327106	-4.124515069539832	0.9993116604649396	27.34976997653355	
2.96	4.120464491603148	1.0446560769671005	26.69715009657997	-3.762771121454711	1.0250999007917014	26.675617650356422	
2.97	3.830212120525986	1.098728150698911	26.036561103776336	-3.4265042118882487	1.074759199794675	26.017914327493536	
2.98	3.5736773309147805	1.1718427724228504	25.392801639266413	-3.1163926620672053	1.14416774177412	25.377073492318964	
2.99	3.3492954091207587	1.2606429256456535	24.766065387607405	-2.832499365687516	1.2299672372726584	24.753248757614088	
3.0	3.1553661725839133	1.3624903368135657	24.15637948613505	-2.574400448311339	1.329494218843327	24.146430324945083	
3.0100000000000002	2.9901314431366712	1.4753862594826133	23.563675435085546	-2.34130189352135	1.440706542175253	23.55651626124861	
3.02	2.8518387255557025	1.5978936407813835	22.987841312420496	-2.1321387033246335	1.5621107243807852	22.983364342671845	
3.0300000000000002	2.738789445137921	1.7290638908372684	22.428757617246262	-1.9456600476203607	1.6926930924010157	22.42682896304821	
3.04	2.6493765251707275	1.8683696885725853	21.886323104884145	-1.7804976204067169	1.8318571408471147	21.88678701104963	
3.0500000000000003	2.582114185683735	2.0156447585290818	21.360473490039375	-1.635223001184528	1.9793669293869032	21.363156313758424	
3.06	2.5356586086179145	2.171031764491544	20.851195378047972	-1.508398563750053	2.1352965368292502	20.855910078079674	
3.0700000000000003	2.5088201603258975	2.3349382522738344	20.35853721844343	-1.3986089601510603	2.299988680523952	20.365087338176835	
3.08	2.500570548425626	2.5079994508771035	19.882618857144013	-1.304488756710156	2.4740185088061226	19.890802468196824	
3.09	2.510048462160992	2.691046731760108	19.42364134863532	-1.2247446264172819	2.6581631153737333	19.43325491740107	
3.1	2.5365664966670054	2.8850807333727504	18.981898555518708	-1.1581694562220242	2.8533768303412588	18.99273941967274	
3.11	2.579604243396112	3.091252793545519	18.557788553080876	-1.103651902025089	3.060770913798062	18.569657655659416	
3.12	2.6388049491583483	3.310848029297804	18.151827348159316	-1.0601829920967416	3.2815966334445617	18.16453198264271	
3.13	2.7139749399766164	3.545270540723416	17.764666068233158	-1.0268612239771648	3.517230752970948	17.778021833836313	
3.14	2.8050777594254694	3.7960318425633117	17.397110405784982	-1.002892929311028	3.769163514875945	17.410942792813316	
3.15	2.912229018038052	4.064739225656053	17.050143251036673	-0.9875937731374688	4.0389864526617565	17.064289031577502	
3.16	3.0356905957299167	4.353083575319115	16.72495096174315	-0.9803890870166263	4.328380075582033	16.739259656001508	
3.17	3.1758638746677232	4.662825916424074	16.42295393765331	-0.9808143096934852	4.639099612869361	16.437288977983027	
3.18	3.3332812036886437	4.995781098599271	16.14584132514733	-0.9885162670583645	4.97295694811787	16.160080738711546	
3.19	3.508601183643277	5.353793017570944	15.895610203493076	-1.0032555648853678	5.331797392704549	15.909646846683577	
3.2	3.702593271085099	5.73870657376088	15.674607343114717	-1.0249104457818394	5.717469937818809	15.688351217755667	
3.21	3.916126860117319	6.1523279941681475	15.485577650640616	-1.053482755091098	6.131787831883263	15.498957718337804	
3.22	4.150159312787735	6.596371905794005	15.331717154276355	-1.0891081398962654	6.576474262673459	15.344680025693505	
3.23	4.405715031979396	7.072393055329057	15.216725740701381	-1.1320669487761665	7.05309488724798	15.229235139930699	
3.24	4.683856636103231	7.581698317218646	15.144857678054942	-1.182801376146633	7.562969635120571	15.156897536153528	
3.25	4.9856493204661545	8.125234629036042	15.120967970217967	-1.2419361403170006	8.107060126393879	15.132549338357368	
3.2600000000000002	5.3121194901888575	8.703448493094324	15.150552587597275	-1.310302407739787	8.685828630273592	15.16172058094551	
3.27	5.664208749546708	9.316112683226441	15.23978061961866	-1.3889665052598454	9.299064808654832	15.250614567095926	
3.2800000000000002	6.042722191372468	9.96211585150031	15.39551412806016	-1.47926496226037	9.945676489608678	15.406113333375156	
3.29	6.448221546675882	10.639214898500649	15.625244591918094	-1.5828432581372063	10.623440432837278	15.635749009030999	
3.3000000000000003	6.880929862735549	11.343746283156204	15.937008409039533	-1.7016862786661577	11.328713957665837	15.94760195273358	
3.31	7.340623010432173	12.070306401646189	16.339243308384543	-1.8381570623767538	12.05611218459317	16.350156474676588	
3.3200000000000003	7.8264836554766415	12.811407995040742	16.84051125582579	-1.9950127672700795	12.798166541524392	16.85203056188963	
3.33	8.336943304145318	13.557128608155343	17.44913370181581	-2.175408834843801	13.544972705825543	17.461600928410046	
3.34	8.869510727968478	14.294796368978165	18.17269757394736	-2.3828746541430768	14.283870375832027	18.18650198785624	
3.35	9.420588818320415	15.008760021759114	19.017388793837103	-2.6212345935868315	14.999208328594577	19.032956126301325	
3.36	9.985281921860464	15.680290146850524	19.98711009776352	-2.8944482704938475	15.672248251835114	20.004892648096174	
3.37	10.557216977812347	16.287680884935025	21.082440220090046	-3.2063648362357204	16.281273531116184	21.102908158261577	
3.38	11.128451233333125	16.806708305321635	22.299692639683013	-3.560400775538726	16.802029745654803	22.32327008095193	
3.39	11.689390183901928	17.211426506321555	23.62971194941975	-3.959052076961325	17.20853713502874	23.656724638592216	
3.4	12.228879021748332	17.475486494076538	25.05693212222426	-4.403332183034946	17.47441671749427	25.087536115386104	
3.41	12.734347579605572	17.573819282400542	26.55870711808082	-4.892090826311269	17.574577783118972	26.59280427409659	
3.42	13.192127877496063	17.484700315155003	28.105159780417793	-5.421335335498418	17.487303657921323	28.142316076207724	
3.43	13.588115214195179	17.192260022131666	29.659799822754245	-5.983695275664982	17.19679809606855	29.69918780591136	
3.44	13.90841717234152	16.688710039807894	31.180949034786384	-6.56802728808511	16.695390627835202	31.22132001189004	
3.45	14.14015173983354	15.976170144524374	32.62403151461952	-7.159407088585215	15.98537382293043	32.663760188300984	
3.46	14.272397395805747	15.067768822574747	33.94467003805681	-7.739628133174017	15.08010401136541	33.981855216202035	
3.47	14.297069868893598	13.987683629261403	35.10208539831889	-8.288162619693049	14.0040007749326	35.13471558925445	
3.48	14.209665272283035	12.769948278339081	36.062433054424105	-8.783628241338059	12.791145317598794	36.08865627374586	
3.49	14.009670476604084	11.455662888690785	36.80169665518518	-9.205549675873964	11.48271417243072	36.81998469457193	
3.5	13.70078845009454	10.089992228126	37.30728617085737	-9.536134780302744	10.123693572360141	37.31665123060473	
3.5100000000000002	13.290701146487532	8.718305965292346	37.57851052523449	-9.76183262196135	8.759108314125381	37.57857551633007	
3.52	12.790521423518117	7.382695948689607	37.625635227468074	-9.874481185162894	7.430527082329128	37.61672808472775	
3.5300000000000002	12.214068987786604	6.119061094553437	37.46803902753238	-9.871748995720928	6.173286432691286	37.451018654424026	
3.54	11.576883911579925	4.955295199355209	37.131468366615934	-9.756928204650137	5.01473894708148	37.10753695958473	
3.5500000000000003	10.895221026407729	3.9105711029061316	36.64511745572124	-9.538283404265991	3.973534403519482	36.615774918822815	
3.56	10.18522187424688	2.9954482386994257	36.039151630883865	-9.227925032241782	3.0599336894385805	36.00593792569403	
3.5700000000000003	9.462122237815825	2.2129078691303987	35.342454713617116	-8.84052634923922	2.2767795300638642	35.30683284641299	
3.58	8.73968278441463	1.5597493760026446	34.581127973381754	-8.392031344167192	1.6208968320623223	34.54437260189047	
3.59	8.029781385678904	1.028174600603048	33.77758210297629	-7.898595158602201	1.084724703983888	33.740786205923875	
3.6	7.34229981251616	0.6073544709781109	32.95024616150095	-7.375619763764714	0.6577475209769836	32.914281355413216	
3.61	6.685053269449758	0.28476419000909936	32.11363430210051	-6.837136553392021	0.32783100658276454	32.07917170967187	
3.62	6.063875476594843	0.04727771185968521	31.27870028437293	-6.295404525975987	0.08226229285709796	31.24624891063057	
3.63	5.48280049682568	-0.11801877853783127	30.45335656227553	-5.760727000725494	-0.09146661948433144	30.423293657626512	
3.64	4.9442879819769505	-0.223267270792171	29.64303006621409	-5.241420837987101	-0.20513617082911684	29.615632234182716	
3.65	4.449464415007295	-0.2794954173133241	28.851204622546373	-4.743913471046107	-0.2694735162333888	28.826669743037282	
3.66	3.9983482149003127	-0.2964498603852138	28.079900838945452	-4.272915177595591	-0.29398052709953976	28.058367011140156	
3.67	3.5901025793108996	-0.2825360005826978	27.330085122645723	-3.831626044353837	-0.28688692108498115	27.311640593663075	
3.68	3.223231777376942	-0.24485430030864924	26.601994577948915	-3.4219642163831616	-0.2551774871988753	26.58668442266581	
3.69	2.8957665024286023	-0.18928414095569443	25.895388290029526	-3.0447884573420896	-0.20467031742326125	25.883218288578384	
3.7	2.605420171058903	-0.12059830026926521	25.20973335674912	-2.700106724729038	-0.1401225290727303	25.200672323534498	
3.71	2.3497177505433493	-0.04258995302481203	24.544338123838664	-2.3872654266127444	-0.06534841038703515	24.538319424803284	
3.72	2.1261009052877777	0.041798458137309064	23.89844268139445	-2.1051155328472673	0.016659821819624304	23.895366561179706	
3.73	1.9320106927688254	0.13035180520358336	23.27127846676861	-1.8521541634569305	0.10361651788013138	23.271014960250486	
3.74	1.7649527544225112	0.22146804663277375	22.662104777306464	-1.6266370811500006	0.1938370836691904	22.664496693153147	
3.75	1.622542365363722	0.31405719700259205	22.0702289969815	-1.4266730700799284	0.2861420771641404	22.075095058149202	
3.7600000000000002	1.5025366636843143	0.40745243962976224	21.49501584901421	-1.2503109581896852	0.37977044516300074	21.502156049933784	
3.77	1.4028629618649873	0.5013314908238236	20.93589080417109	-1.0955952466226255	0.4743081932825257	20.945091126406243	
3.7800000000000002	1.321629684776981	0.5956531033628581	20.39233866318803	-0.9606037091002585	0.5696280703755778	20.403374373804787	
3.79	1.257130782230076	0.690603986387326	19.863899814553793	-0.8434892934645939	0.6658360429299489	19.87654033903917	
3.8000000000000003	1.2078503048042233	0.7865540062896546	19.3501666294099	-0.7425020618094972	0.7632293130480494	19.364179378352357	
3.81	1.1724592801103977	0.8840215509966685	18.850779494672445	-0.6560039299737034	0.8622624688144724	18.865933351545145	
3.8200000000000003	1.1498102834661523	0.9836464497246242	18.365423575440314	-0.5824776666713042	0.9635206299911675	18.38149187719537	
3.83	1.1389308474737856	1.0861693337630718	17.893826537564063	-0.520533657873331	1.067697988862326	17.91058966376114	
3.84	1.1390165398005345	1.1924165134422104	17.43575747951477	-0.4689089596464501	1.1755832210252875	17.453004900231107	
3.85	1.1494212099646521	1.3032908314633331	16.991026981487654	-0.4264639912177417	1.2880493285668229	17.008558833823695	
3.86	1.1696499382025995	1.4197653274091082	16.55948849721085	-0.3921793067497227	1.4060468302527611	16.57711682091814	
3.87	1.1993504621996498	1.5428816089913664	16.141041146710926	-0.3651492797374905	1.5306009948320263	16.15859071044729	
3.88	1.238306207937969	1.6737505120004288	15.735633876707297	-0.34457579969991214	1.662811595123002	15.752942701738196	
3.89	1.2864308564548996	1.81355468369267	15.343271116784083	-0.3297612712191218	1.803855235825628	15.360190812245387	
3.9	1.34376327164301	1.9635536329367569	14.964020183859049	-0.32010063337237427	1.9549901467515685	14.980416097421818	
3.91	1.4104616524135773	2.1250917565683243	14.598020672123264	-0.31507477555724706	2.117562066676926	14.613771816601766	
3.92	1.48680045398988	2.299606228398052	14.245495751757659	-0.3142444513079828	2.2930114059365976	14.260494760002908	
3.93	1.5731715352818083	2.4886342502472396	13.906766683173345	-0.31724375957761014	2.4828817286629565	13.920919073369616	
3.94	1.670080266761046	2.69382379580762	13.582268508699705	-0.32377443596036337	2.6888289946973316	13.59549331369134	
3.95	1.7781461645280776	2.9169429251144248	13.272571156083197	-0.3336017054636123	2.912630537539399	13.284800625762859	
3.96	1.898104371368689	3.1598890558215618	12.978404122404216	-0.34655148710713146	3.15619337070873	12.989582839899393	
3.97	2.030807457257335	3.424697035162631	12.700685086948434	-0.3625085699537215	3.421561523401654	12.710769367003486	
3.98	2.1772274235279205	3.7135449657074613	12.44055368368576	-0.3814153801751693	3.7109221063259614	12.449511767181466	
3.99	2.3384577949328578	4.028756738024528	12.199411664009228	-0.4032709729697436	4.0266097915146535	12.207224862737977	
4.0	2.5157156838109094	4.372800223358876	11.978970680386881	-0.4281345007549068	4.371104941812134	11.985634441107171	
4.01	2.710343710584713	4.748280079435954	11.78130892157905	-0.4561328389126789	4.747023972016359	11.786833183015945	
4.0200000000000005	2.9238116648085213	5.157924122501052	11.608937830073936	-0.4874651948497483	5.15710547960395	11.613346331118983	
4.03	3.1577151350306183	5.604559474365151	11.464878219416327	-0.5224161517416754	5.604182496670491	11.468207888618965	
4.04	3.413768990026924	6.091058290074434	11.352741224626293	-0.5613705595577366	6.091139208410179	11.355046523266783	
4.05	3.6937966906668733	6.620280361212998	11.276826597923392	-0.6048329406243903	6.620846535517121	11.27818146261063	
4.0600000000000005	3.9997130936378453	7.194983686769501	11.242228910928862	-0.6534547453144296	7.19607158445389	11.242729356528223	
4.07	4.333510762314874	7.817697722631757	11.254957299501086	-0.7080720741714577	7.819355400788915	11.254722337333043	
4.08	4.697220652363307	8.490554297064321	11.322052603782954	-0.7697470819419118	8.492842449672972	11.321223940323781	
4.09	5.092850742924705	9.215064416627271	11.451694469502042	-0.8398227524048105	9.218056376983428	11.450442438557465	
4.1	5.5223077096317645	9.991829441158501	11.653291642173942	-0.9199893916320245	9.995614614360562	11.651832980698027	
4.11	5.98730673569759	10.820175106441006	11.93754868585904	-1.0123663652275852	10.824861082605576	11.936167912779846	
4.12	6.489274557324452	11.697696873176309	12.316502358122952	-1.1195928949113414	11.703408688062595	12.315544216186423	
4.13	7.0291955911972615	12.619707860981103	12.803455956616757	-1.2449257652093766	12.626590628335757	12.803296416108461	
4.14	7.607335383155616	13.578598317145499	13.41267812888207	-1.3923429515720178	13.586820275327973	13.413784102560072	
4.15	8.2230554060879	14.563114004330492	14.159068570201045	-1.5666450425154883	14.572864403301613	14.16200493171577	
4.16	8.874496311696426	15.557605817961738	15.057452257933646	-1.773505252533175	15.56908509905839	15.062896265359816	
4.17	9.558241862944676	16.541294741142544	16.12160752400842	-2.0194744216546168	16.554710083513175	16.130361240248067	
4.18	10.268959715995202	17.487693947656723	17.362941369159756	-2.311870055550319	17.503252571817633	17.3758786038588	
4.19	10.99902217281567	18.36435352153928	18.788700264180363	-2.6585152390128552	18.382221855196185	18.806736801732438	
4.2	11.738134272326139	19.133098805268073	20.3997079022766	-3.067242384045917	19.15337357629408	20.423856111728693	
4.21	12.473123234009797	19.751029291388548	22.188149158539346	-3.5451038611704004	19.773729963037674	22.21931074135614	
4.22	13.187827843999528	20.172508842407396	24.135104684102142	-4.097290868075012	20.197549427348157	24.173969100120505	
4.23	13.863312350396082	20.352352446646933	26.20861836613329	-4.725748502121631	20.37951900453354	26.255474592654608	
4.24	14.478272496333881	20.24992200318784	28.362663612529374	-5.427600345826611	20.27903087151586	28.41723625769088	
4.25	15.009951610782522	19.834143911699233	30.537687110279936	-6.193563887989059	19.865107371448616	30.598882565501754	
4.26	15.435616738841286	19.088946940341206	32.663250848470106	-7.006899509238813	19.121822958224467	32.72905345705372	
4.2700000000000005	15.733962171602936	18.01731590208557	34.66265273170758	-7.843020959127358	18.052668686733742	34.73025173914773	
4.28	15.887051274654617	16.64396639801909	36.459641375118494	-8.67025599927437	16.68294321716372	36.52557343589664	
4.29	15.88207553458742	15.015211776003772	37.98598554973367	-9.452000658414171	15.059519560636415	38.04658761898515	
4.3	15.712795251313693	13.195717395604808	39.188747276482935	-10.149987127980921	13.247433853180732	39.240712787540176	
4.3100000000000005	15.3803060982161	11.262011034452403	40.03590175332459	-10.728310291619653	11.323351926196668	40.07674901862386	
4.32	14.893198192264775	9.294951043750874	40.51886395021126	-11.157356260505438	9.367726474225288	40.54733848436225	
4.33	14.266770434481034	7.371376581864069	40.65174646032778	-11.416930021189776	7.456542427066166	40.66796100969336	
4.34	13.521721552261885	5.557121299265074	40.46774238968861	-11.49806813898651	5.654452047651857	40.47303089499159	
4.3500000000000005	12.682330432768502	3.9023747945569527	40.01335563629611	-11.403077831725714	4.010420574387707	40.009837693407746	
4.36	11.77444934082192	2.439868904705517	39.34182581549009	-11.144282260948902	2.555994697201148	39.332110933862786	
4.37	10.823779994580685	1.1853068026621982	38.50738909007109	-10.741689579761411	1.306087800323363	38.49407745873079	
4.38	9.854358560953267	0.13984000084364467	37.560534902357915	-10.220223537633151	0.26146140641823035	37.545922314373975	
4.39	8.887447685801355	-0.7066027761283182	36.544995031569115	-9.606971595777184	-0.5879277316978747	36.530885246180105	
4.4	7.940915784823342	-1.3717095089864104	35.496312787954686	-8.928952646110256	-1.2593553878578847	35.48402600599814	
4.41	7.029065371790918	-1.8775044226405493	34.441734706649726	-8.211320831013396	-1.7742264455804166	34.43209377177914	
4.42	6.162604980777219	-2.2477226217603166	33.40084132905265	-7.476282684487183	-2.1555194200183347	33.39429693761411	
4.43	5.348969505730154	-2.5058574833445557	32.38674267185823	-6.7425252421295285	-2.425948218766031	32.383476456556366	
4.44	4.592722837442442	-2.673881735661883	31.40740101060989	-6.025070042917865	-2.6067607134742774	31.40742446386419	
4.45	3.8960058255501893	-2.771524885869191	30.466913839977362	-5.335420709991413	-2.717069152306055	30.47014158870431	
4.46	3.258996756117745	-2.815958222898953	29.566635958201697	-4.681905602055194	-2.773543133458846	29.572941436765845	
4.47	2.6803533706890086	-2.8217533892765214	28.706100068587816	-4.070100517689119	-2.7903844134084053	28.71534313532668	
4.48	2.1575933548485757	-2.8010258639271486	27.883720576249868	-3.503286984421078	-2.779457734762961	27.895761132131145	
4.49	1.6874277004423783	-2.7636712006255952	27.097309787161336	-2.98289150600245	-2.750514061771952	27.112010268132256	
4.5	1.266034633433536	-2.717645498362947	26.344436909284546	-2.5088893782812782	-2.7114522507494088	26.361658245121276	
4.51	0.8892809016245212	-2.669252066269023	25.622663049065547	-2.080156702624822	-2.6685883026411985	25.642258851854372	
4.5200000000000005	0.5528954578515776	-2.623415693680817	24.929685043623763	-1.6947723445349905	-2.6269130642033	24.951496440492374	
4.53	0.25260299766823713	-2.583932903115335	24.26341451818426	-1.3502589556405655	-2.590325175727697	24.28726554526428	
4.54	-0.015782559397217177	-2.5536915426406286	23.62201215209488	-1.043780467327636	-2.5618388446595044	23.647706979834226	
4.55	-0.2562889104777624	-2.5348625008620957	23.003894298574103	-0.7723140437670413	-2.5437675827212307	23.03121957060834	
4.5600000000000005	-0.47273475800526576	-2.5290642919290383	22.40772445848952	-0.5327562002891051	-2.5378744694037407	22.436449308633822	
4.57	-0.6687116274039113	-2.5374974272396806	21.832393395781665	-0.3220202963285276	-2.5455042664660326	21.862273301782295	
4.58	-0.8475670498384347	-2.561060442210558	21.276998692944847	-0.1371051572427704	-2.5676931570773442	21.30777938738947	
4.59	-1.0124045854722654	-2.600443986403824	20.740823608518234	0.024859914212886136	-2.6052590938512727	20.772245370496627	
4.6000000000000005	-1.1660921504643977	-2.6562078393467994	20.223318501276175	0.16658500124143938	-2.6588767593278515	20.255120365653454	
4.61	-1.3112736138848624	-2.7288447495079056	19.724085946752762	0.2905964153872801	-2.7291410359087718	19.756009819413894	
4.62	-1.4503868670178894	-2.8188309995649674	19.24286990308928	0.39923250485724093	-2.816616008757364	19.274664015014757	
4.63	-1.5856842956825554	-2.926667104109393	18.779549211318283	0.4946415373985113	-2.9218764459460838	18.810971069220553	
4.64	-1.719254123519335	-3.0529102058748916	18.334135439617558	0.5787860920938245	-3.0455409273913174	18.364954219745805	
4.65	-1.8530428626012794	-3.1981992546235576	17.9067750147352	0.6534521959576143	-3.1882980775782546	17.936773409652925	
4.66	-1.9888769461147175	-3.3632747284342104	17.497755736174902	0.7202613840013993	-3.350927054357264	17.526731152913285	
4.67	-2.128484605267758	-3.5489926004152137	17.10751734790878	0.7806849546926423	-3.5343129754040232	17.13528258838697	
4.68	-2.273517238231574	-3.756333355196085	16.73666608487273	0.8360608722013612	-3.7394572442775766	16.763050069492806	
4.69	-2.4255705444735045	-3.9864059830581673	16.385994276749557	0.8876075911489495	-3.967485356579444	16.410842099844512	
4.7	-2.5861969681297072	-4.240452297363253	16.05650431703053	0.9364452490790125	-4.2196472190815495	16.079676921179082	
4.71	-2.7569236857784345	-4.519841098707525	15.749437078394804	0.9836158571948223	-4.497313538950231	15.770811121600586	
4.72	-2.9392741509163285	-4.8260536901910545	15.46630560129849	1.030099210248367	-4.801968750187633	15.485773453080093	
4.73	-3.134777512498782	-5.160669162427563	15.208934567689251	1.0768290532722988	-5.135197270400559	15.226404007632109	
4.74	-3.3449701839556027	-5.525344192982436	14.979505257016312	1.1247140867699086	-5.498659861120613	14.99489890085745	
4.75	-3.571394272294305	-5.921781819453683	14.780605658991835	1.1746683919783691	-5.89405686490022	14.793860611541788	
4.76	-3.8155975769027073	-6.351683645409504	14.615285417560425	1.2276450024774839	-6.323078754176418	14.626353853287265	
4.7700000000000005	-4.079139867663168	-6.816679938397193	14.487115280532663	1.2846373143015	-6.7873529170897005	14.495965571828947	
4.78	-4.363608669090802	-7.318232846289693	14.400250709797547	1.3467234971837536	-7.288355448604329	14.406867017536282	
4.79	-4.67056284067913	-7.857549667821524	14.359494664108189	1.4150996730056518	-7.827305231973851	14.363877639344887	
4.8	-5.001492208468342	-8.435449577601812	14.370353696800741	1.4911198045669707	-8.405027109639645	14.37252575199168	
4.8100000000000005	-5.35780150275252	-9.052181366495505	14.439088604838688	1.5763350314144307	-9.021780818403379	14.43909648802901	
4.82	-5.740751799721332	-9.707212665778925	14.572742919286117	1.6725359559200943	-9.677050391024348	14.570658933769458	
4.83	-6.151389517792712	-10.398969881864645	14.779143059037628	1.7818023364034667	-10.36928842099996	14.775064393751093	
4.84	-6.590449564976206	-11.124537263338343	15.066849948490555	1.9065646336336073	-11.095609589048253	15.06090772056279	
4.8500000000000005	-7.058235890141599	-11.879314847750482	15.445040251470578	2.049653761496878	-11.851437643813297	15.437415657850202	
4.86	-7.5544826910664655	-12.656635035604081	15.9232953737213	2.214320984148022	-12.630120154689696	15.914220227631931	
4.87	-8.07819953213736	-13.447337538981564	16.511276386269206	2.4042768896494704	-13.422507643463923	16.50104843572193	
4.88	-8.627496371177157	-14.239321601989488	17.218257381726385	2.623671881182768	-14.21654641827472	17.20722231260663	
4.89	-9.199345563688249	-15.017260315610052	18.052441675923582	2.877041295919457	-14.996908913212007	18.041007924047868	
4.9	-9.78937795937769	-15.762316719731416	19.02012235607731	3.1691783031948018	-15.744743277227423	19.00877291922749	
4.91	-10.39168279658	-16.452117500907285	20.124604163308664	3.504894796992707	-16.43763181467719	20.113901258972515	
4.92	-10.998620840889087	-17.06100872065177	21.364981954449366	3.888651042671445	-17.0498411848593	21.355497653095373	
4.93	-11.600690978957868	-17.56068091571105	22.734873501728305	4.324089594178782	-17.55299175226376	22.727168514226822	
4.94	-12.186520632087351	-17.921371308175786	24.22113229837571	4.813353716595765	-17.917202662672384	24.21564583636375	
4.95	-12.743013224297426	-18.113712447542625	25.802704713859455	5.356373659384044	-18.11297120114532	25.799812175486107	
4.96	-13.255605005150688	-18.11084694185447	27.450262795547527	5.950000053486599	-18.11341678622384	27.450120254575427	
4.97	-13.70877924375101	-17.89122306262319	29.126269752786023	6.587167455452006	-17.896808902410072	29.128717349020874	
4.98	-14.08688001264432	-17.441342255481786	30.786369495329097	7.256373891714215	-17.449486414773588	30.790696080203457	
4.99	-14.374945119018301	-16.758338939982657	32.38148588402352	7.941646303548102	-16.768904161624477	32.386679156768714	
5.0	-14.559628128148683	-15.851831385600589	33.8608214631997	8.622648126402673	-15.864699512202218	33.86576525973956	
5.01	-14.630450371805846	-14.744378311335694	35.17625106314287	9.275795337074163	-14.759554512232322	35.179731455236514	
5.0200000000000005	-14.580824097122042	-13.470495212708927	36.28666635345084	9.875861450616494	-13.488196631047291	36.28719633729444	
5.03	-14.408411818547377	-12.074457867227627	37.16083088618294	10.398030129061869	-12.094971867934051	37.15726587555715	
5.04	-14.11565380800138	-10.606449647826464	37.780428789854035	10.820121393601744	-10.629926824145063	37.77203153182472	
5.05	-13.709657329663987	-9.1182642704917	38.14099575286095	11.12462212421806	-9.144596150413244	38.127527361993565	
5.0600000000000005	-13.201741744465725	-7.658979650491824	38.25136587767603	11.30018234677657	-7.6876247318398025	38.232997987605735	
5.07	-12.606431057388209	-6.271225673991745	38.131407060211835	11.342384139033108	-6.301168658434669	38.10877794345762	
5.08	-11.940570537212293	-4.988715490182104	37.80923032588738	11.2537221003413	-5.018420435440681	37.78325575971486	
5.09	-11.222116385142161	-3.8350236449317467	37.31767883805786	11.04275197015407	-3.8625900304950567	37.289354430666016	
5.1000000000000005	-10.469066650795511	-2.8236306842446037	36.691105935384755	10.722887309428913	-2.8469292077034516	36.661404685602335	
5.11	-9.698510550220064	-1.958908606927909	35.96267100938143	10.31082909956335	-1.975837395102737	35.93245049889576	
5.12	-8.925998230465732	-1.2378642790262	35.162422331646106	9.825009482412787	-1.2464797991945455	35.13237334320661	
5.13	-8.165005003498463	-0.6519331451836727	34.31614617565041	9.284174306603147	-0.6506402508964788	34.2867755204676	
5.14	-7.4267223701913965	-0.1888831474311614	33.44492605881424	8.70632617886864	-0.17654501877036982	33.416605659149866	
5.15	-6.720002593478119	0.16555933066209327	32.56522505968106	8.10787307362768	0.18957832589462864	32.53821811436285	
5.16	-6.05145558345987	0.42638451901158403	31.68931434730091	7.503157451077998	0.4622286140623517	31.66381999910552	
5.17	-5.425637052613876	0.6083440461855449	30.825895407812407	6.90422311975734	0.6556983663142979	30.802078099936743	
5.18	-4.845307873588023	0.7252782629988768	29.980773441808346	6.320789474545241	0.7834379669021625	29.95878612707129	
5.19	-4.311710350211537	0.7897243663903568	29.15751232110251	5.760359083102266	0.8576798026801726	29.137505062176835	
5.2	-3.8248426732592335	0.8127225479267401	28.358013690081243	5.228430732854026	0.8892415034985187	28.34013488921403	
5.21	-3.3837306754555665	0.8037663477501767	27.58300027368406	4.728748294403548	0.8874767533732839	27.567391299870778	
5.22	-2.9866697196243646	0.7708525413836681	26.832401193467668	4.263571310724982	0.8603154109411726	26.81918655593018	
5.23	-2.6314116536716523	0.7205895583112413	26.10564168730177	3.8339392096780474	0.8143616225518279	26.094920935355802	
5.24	-2.3153613017978896	0.6583382676036654	25.401857323777932	3.439916432455227	0.75502270968805	25.393696851621826	
5.25	-2.03571391374243	0.5883651931459823	24.72004281747411	3.0808111489427823	0.6866502995861303	24.7144700440543	
5.26	-1.7895735782015911	0.5139963201658954	24.059151451160442	2.755368224010077	0.6126832400876278	24.056151787285273	
5.2700000000000005	-1.5740427474167686	0.4377612433386766	23.418157396825055	2.461933026785405	0.5357833381617119	23.41767434627671	
5.28	-1.3862884953439016	0.3615249948235501	22.79609096827442	2.198578492119686	0.4579577569945497	22.798028707999812	
5.29	-1.2235993475369384	0.2866079635196418	22.192057225559218	1.9632092057704629	0.3806693587952691	22.196283152814992	
5.3	-1.0834218488970566	0.2138884760758105	21.605242367608984	1.753657340332062	0.30493667996565677	21.611591233642738	
5.3100000000000005	-0.9633754239660388	0.14388877917171605	21.034910406705684	1.56776268608986	0.2314202840295548	21.043193616689127	
5.32	-0.8612718225988799	0.07685132441158243	20.48039862127807	1.4033912624446212	0.16048662876869269	20.490407541512642	
5.33	-0.7751195182875852	0.012800353283149102	19.94110958611192	1.258493319465815	0.09227319777416651	19.95262204216117	
5.34	-0.7031221220521989	-0.048407814294516405	19.416502901933328	1.1311257800003054	0.026737226430973093	19.429288700937672	
5.3500000000000005	-0.6436732192500856	-0.10704385975216335	18.906087139310728	1.0194684231283606	-0.03630398107354521	18.919913084026533	
5.36	-0.5953513774507173	-0.16347160578048772	18.4094127072865	0.9218329984011326	-0.09714057669867515	18.424046828608233	
5.37	-0.5569085444569494	-0.21812350590069252	17.926065593316128	0.8366689245729385	-0.15614374033184622	17.941280692111658	
5.38	-0.5272583375509172	-0.27148153859995194	17.455662074299294	0.7625645738609915	-0.21374516189199128	17.47123872776478	
5.39	-0.5054656420276689	-0.3240625532072562	16.997844576129623	0.6982409706696711	-0.2704229533623672	17.013573354763526	
5.4	-0.49073462049597183	-0.37640855620894975	16.552278376708088	0.6425487165710704	-0.3266897282205936	16.56796154751228	
5.41	-0.4823979600285215	-0.4290799462476013	16.11864915597814	0.5944601952449248	-0.38308539136680086	16.134101861526155	
5.42	-0.4799062118963955	-0.48265203435142406	15.69666126422301	0.5530620894464647	-0.4401722511659908	15.711712276035486	
5.43	-0.4828171015625301	-0.5377145275805831	15.286036600092748	0.5175473324003299	-0.4985325753324398	15.300528748263517	
5.44	-0.4907870506717421	-0.5948721447335052	14.886514131281453	0.48720570569325594	-0.5587687529473002	14.900304381673207	
5.45	-0.5035645868168307	-0.6547460055048804	14.497849804931182	0.46141515118071713	-0.6215048246089381	14.510809166647741	
5.46	-0.5209825201493239	-0.7179781084041107	14.119817031101723	0.4396338889521178	-0.6873892934197215	14.13183033872797	
5.47	-0.5429501115217934	-0.7852378963490501	13.752207687454764	0.42139456389410246	-0.7570981440063168	13.763173066732646	
5.48	-0.5694492411205665	-0.8572274350620062	13.394833501664886	0.4062937727852284	-0.8313416672295248	13.404661896317371	
5.49	-0.6005329249702442	-0.9346864180050556	13.047527929725282	0.3939842672127917	-0.9108711574268427	13.056142662441948	
5.5	-0.6363243558951064	-1.0183983506807768	12.710148653559752	0.3841704457831901	-0.9964850887587524	12.717484938661443	
5.51	-0.6770146455223958	-1.109199267124277	12.382580821353653	0.37660532268462654	-1.0890356696005248	12.38858518017883	
5.5200000000000005	-0.7228574439125623	-1.2079903314126221	12.064741154015351	0.3710871596609123	-1.1894366739215654	12.06937071759599	
5.53	-0.7741625709448764	-1.315752647599747	11.756582943395436	0.36745394845516	-1.298673448594129	11.7598047583007	
5.54	-0.8313156572153342	-1.43354317923063	11.458101748933338	0.3655739307821352	-1.417815995573462	11.459892552426366	
5.55	-0.8947705182064255	-1.5625136913749664	11.169342976343627	0.36533461796991257	-1.5480338828035436	11.169688822652478	
5.5600000000000005	-0.9650512230712609	-1.7039232469810335	10.89041080673912	0.366663598185758	-1.6905960868951377	10.88930661220141	
5.57	-1.0427575216899874	-1.8591489298496138	10.62147931653177	0.36951430818837055	-1.8468898328940024	10.618928457919207	
5.58	-1.1285696291572425	-2.0296991088957568	10.362805771147514	0.3738630621935583	-2.0184344891479378	10.358819716854098	
5.59	-1.2232535770567992	-2.217227806999844	10.114746766443247	0.37971100152566895	-2.206893689941286	10.109345064287401	
5.6000000000000005	-1.3276673056066002	-2.4235494625911307	9.877777953444895	0.38708405768475085	-2.4140897079619803	9.870988209696296	
5.61	-1.4427676707571693	-2.6506533721065297	9.652518082026212	0.3960331602108648	-2.6420184104319047	9.64437578165448	
5.62	-1.5696185403266447	-2.900717101467904	9.439758099147351	0.4066354496020203	-2.8928638260561357	9.430306404317108	
5.63	-1.7094001532553365	-3.1761181547204504	9.240496037272958	0.41899725554218387	-3.169011349945989	9.229785988137163	
5.64	-1.8634168423268171	-3.47944672218797	9.055978873665323	0.4332596006958321	-3.4730586136714168	9.044070257459708	
5.65	-2.033107279448461	-3.813517716960231	8.887755334318005	0.44960642564224185	-3.8078233287762724	8.874715563221203	
5.66	-2.220048822473411	-4.181373399271338	8.737734512324094	0.46826832500383747	-4.176351086672047	8.723640348276891	
5.67	-2.425969355866777	-4.586280915220181	8.608260484789064	0.48953453670495306	-4.581912342372202	8.593198220049205	
5.68	-2.652758573917033	-5.031720215722903	8.502200753711042	0.5137686815062693	-5.0279903704610565	8.486264834479584	
5.69	-2.9024691941856897	-5.521360097034834	8.423047870076934	0.5414285895705068	-5.518256908175947	8.406341137760464	
5.7	-3.177311433198766	-6.059014388871924	8.37503693609432	0.5730899600504592	-6.056527461271842	8.357672229481	
5.71	-3.4796441103469036	-6.648570293941722	8.363281685531105	0.609477557323298	-6.646689893322733	8.345384239700158	
5.72	-3.8119657459601997	-7.293880882692374	8.393931842135096	0.6515088259938917	-7.292599572845481	8.375641814331194	
5.73	-4.176909019524633	-7.998613747089731	8.474354456105475	0.7003516927344166	-7.997931116250216	8.455825673636031	
5.74	-4.577206393950355	-8.766041097232312	8.613324449247246	0.7574870294139755	-8.76595880961707	8.594713371713716	
5.75	-5.015582258385266	-9.598737514755799	8.82119156021228	0.824797065828289	-9.599266575216596	8.802671446128773	
5.76	-5.494704671505963	-10.498192760704153	9.110075515042453	0.9046723352548129	-10.499359945765635	9.091838653989528	
5.7700000000000005	-6.017059682811508	-11.464301514655137	9.494012136998965	1.000140600834552	-11.466151519276643	9.476269436861298	
5.78	-6.584786306109869	-12.494702765504293	9.98902580754181	1.1150149235237048	-12.497303876654495	9.971998403599851	
5.79	-7.1994500913644695	-13.583963488402848	10.613062101178608	1.2540625305347297	-13.587421251050941	10.596990931291344	
5.8	-7.861757045694534	-14.722608280400879	11.385722973735849	1.4231862381945237	-14.727075168861766	11.37090862943763	
5.8100000000000005	-8.571209923728862	-15.89599671605046	12.327746726742506	1.6295796244365008	-15.901669965180433	12.314533080078172	
5.82	-9.325673982085185	-17.083099301340674	13.460057464784741	1.8818417423934959	-17.09023626914631	13.448821842027606	
5.83	-10.120849109863123	-18.255328878439222	14.80222240693572	2.1899771577742757	-18.26423983210549	14.79339837156923	
5.84	-10.949722443544267	-19.37558472858456	16.370337954183242	2.565224484696231	-19.3866055732135	16.364436442523832	
5.8500000000000005	-11.80198315750927	-20.39782637949785	18.174150501008867	3.0195617875458933	-20.41127765757983	18.171777455547687	
5.86	-12.663498064159622	-21.267473500776376	20.21367525392421	3.5648013830248657	-21.283674429639316	20.215380332888085	
5.87	-13.515946906233003	-21.923274025854713	22.475261980017205	4.211185593428579	-21.94247111528461	22.481461218066894	
5.88	-14.33673907049941	-22.300965399472204	24.927679687215694	4.965400490825671	-22.323299254334717	24.93865535859647	
5.89	-15.099356224600907	-22.338669834895708	27.519520925521412	5.8280878037512185	-22.364334982708485	27.53515583317241	
5.9	-15.774367316380323	-21.984375443282655	30.178288047169936	6.7911535214999335	-22.013421381020457	30.197802951504688	
5.91	-16.331136407019745	-21.204333709439428	32.81277419940087	7.835494275872095	-21.237055901264732	32.834446906479464	
5.92	-16.739652365795042	-19.9908883244585	35.31824960451793	8.92966889172831	-20.028177957238302	35.33994897668328	
5.93	-16.973505590091335	-18.368167688793065	37.58641942410063	10.030421134668776	-18.411559451442656	37.605907286731295	
5.94	-17.0131925342389	-16.393656900441897	39.518403577522044	11.085506223003902	-16.445252842107855	39.532908772949504	
5.95	-16.847600737693877	-14.154024590205974	41.03527269694285	12.038703329521953	-14.21640738403159	41.04284152899002	
5.96	-16.47605855268071	-11.756103166715093	42.08876175971196	12.836383820558236	-11.83167186379309	42.08864887023228	
5.97	-15.908685811410374	-9.314375996789478	42.66619724274251	13.434083177762592	-9.40462850419807	42.658997077716805	
5.98	-15.165262049881369	-6.937407636963103	42.789441635336175	13.801814936284579	-7.042370545617338	42.777073686243675	
5.99	-14.273305185035651	-4.716643839681751	42.50891146380005	13.926982744398103	-4.834433913315303	42.494208473479986	
6.0	-13.265276324083256	-2.7191580295841398	41.893944081059075	13.814229245988125	-2.84605226687383	41.87992835202599	
6.01	-12.175614579884748	-0.9851144499214985	41.02226739738789	13.483102150996318	-1.1160153096459364	41.01161193678851	
6.0200000000000005	-11.038074555974232	0.47039221723053104	39.97060190399561	12.963976075808	0.34127572063205314	39.96523359163523	
6.03	-9.883598203406324	1.6528061672187127	38.80781586141342	12.293433112148264	1.5312737287068456	38.80871513740218	
6.04	-8.738901025053533	2.5823314208689876	37.59099429892145	11.5100906963665	2.473495544422422	37.598281967343006	
6.05	-7.625756505610518	3.2881612102813835	36.364113868290616	10.651201083006963	3.1960325035780563	36.37726421322522	
6.0600000000000005	-6.5608515321044125	3.8036104111048687	35.15862676657216	9.750340412389308	3.730908046358431	35.17672395758852	
6.07	-5.556071681243791	4.162493072290677	33.99518232160602	8.836131923051088	4.110618048460781	34.01716489974195	
6.08	-4.619032398421689	4.396694826612708	32.88580791029296	7.931772938420227	4.365859544840754	32.91066085618637	
6.09	-3.7537303049793693	4.5348159714866245	31.8361111873931	7.055147492582592	4.524247965130664	31.862983644527528	
6.1000000000000005	-2.9612577451857627	4.601564846605184	30.847239600861535	6.21930319311963	4.609740320123922	30.875496303884894	
6.11	-2.240457327111492	4.61768810417396	29.917474600785557	5.433105796162886	4.6425641334624626	29.946690471494758	
6.12	-1.5884560061685753	4.600226059626315	29.04341821328133	4.701957839327337	4.6394339981116515	29.073365317569078	
6.13	-1.0012197153323266	4.562900552795028	28.220884975451145	4.028485505718439	4.6139245214962195	28.251477490966614	
6.140000000000001	-0.473929435066583	4.516590338849319	27.445476560943973	3.413168066950111	4.576899554730741	27.476724678485894	
6.15	-0.001308906576547031	4.4697939824778965	26.71295549643778	2.8548775037744294	4.5369450925778585	26.744920620790495	
6.16	0.4221327709962268	4.42905899314501	26.01945761657748	2.3513298053442293	4.500770774246383	26.052218525876775	
6.17	0.8019026043334154	4.399366377172372	25.36160257950689	1.899437937728706	4.473563470306732	25.395224991634148	
6.18	1.1433957787583056	4.384454199550912	24.7365283008303	1.4956086670524862	4.459296631144165	24.77104659600089	
6.19	1.4518030410235436	4.3870921455697545	24.141883370735876	1.1359773541765992	4.46099075761959	24.17729500926208	
6.2	1.7320453198789871	4.409309496089644	23.575798013274778	0.8165540303628592	4.480923031699561	23.61205711129603	
6.21	1.9887415376562372	4.4525791451017565	23.036842675552766	0.5333638362824562	4.520807308267234	23.07386249204038	
6.22	2.2261915874197507	4.517967412243982	22.523985195005803	0.28253426653603086	4.58193669277347	22.56164311266549	
6.23	2.4483696061108966	4.606254939233272	22.036551995935536	0.060353443591461664	4.665297586574134	22.074695121924787	
6.24	2.658938303331694	4.718027943515938	21.574193338996093	-0.13668732047619028	4.771661760575853	21.612646126290088	
6.25	2.861260597321011	4.853751563387373	21.13685756450553	-0.31186778491240336	4.901658191303215	21.175429292002683	
6.26	3.0584198771205893	5.013823047404648	20.72477228165291	-0.4682364890213257	5.055824395646281	20.76326334579652	
6.2700000000000005	3.253242483220616	5.198609184849094	20.338433166804716	-0.6086073518575795	5.234646115717838	20.376641075696046	
6.28	3.4483203212454625	5.408469861168884	19.97859970878129	-0.7355691899979397	5.438581903684022	20.016324019067618	
6.29	3.6460322592201972	5.643769284333402	19.646297209140112	-0.8515000019500635	5.668075787785401	19.683343422685432	
6.3	3.84856679044243	5.904873974748358	19.34282381345827	-0.9585852633996509	5.923558454569539	19.37900665808643	
6.3100000000000005	4.057936833423431	6.19214260701812	19.069762538109646	-1.0588401455524923	6.205436865299681	19.104908011275707	
6.32	4.2759980936119995	6.5058996508833475	18.82899559550117	-1.1541322328704207	6.51407344064963	18.86294294993028	
6.33	4.504459666368789	6.8463998970947335	18.622721272843066	-1.2462076024830009	6.849752601321972	18.655324401766755	
6.34	4.744886184097632	7.21378304535674	18.453471413293318	-1.3367201044553763	7.21263382146691	18.484599567458545	
6.3500000000000005	4.9986948311565405	7.608014442009873	18.32412680495737	-1.4272569563323665	7.602693495611833	18.353665304430237	
6.36	5.267150550170575	8.028808055119294	18.237927783224897	-1.5193638359039112	8.019652765959389	18.265778991499857	
6.37	5.551362247603681	8.475528144943686	18.198477591766697	-1.614573174066834	8.462888190778022	18.224561740997977	
6.38	5.852252989237186	8.947087379698548	18.209735231710113	-1.7144393496576118	8.931322134607669	18.233990824992954	
6.390000000000001	6.170522542318162	9.4418264194853	18.27598511634431	-1.820569408952049	9.42329771416189	18.298378090362903	
6.4	6.506613313856613	9.9573708919081	18.401803061169115	-1.9346308444574485	9.936449862310235	18.422309006650636	
6.41	6.860659550188706	10.490476849515318	18.59195935650599	-2.0583884441211713	10.467541955412404	18.610588488589013	
6.42	7.2324264673873335	11.036863929421862	18.85129614632363	-2.1937134778759133	11.012309236480608	18.868104337339158	
6.43	7.621237712569712	11.591051189543311	19.184571382876737	-2.342588773497496	11.565292847672396	19.199645399975633	
6.44	8.025894707756377	12.14620745072006	19.596250646535164	-2.5071035378008415	12.119679626276277	19.6096887700161	
6.45	8.444591427935835	12.69402797400974	20.09022812018048	-2.689429555528814	12.667170289037788	20.10213523693135	
6.46	8.874828164989882	13.224649302427043	20.669458007547682	-2.8917704174698895	13.19789862414877	20.679972160812177	
6.47	9.313327828075415	13.726614099679502	21.33547769496856	-3.116275429340114	13.700424310220825	21.344842948368175	
6.48	9.755960748739604	14.186964090674085	22.087953008630805	-3.3649098529653356	14.161821981565751	22.09650230643507	
6.49	10.197697149748526	14.59152148212074	22.924280580610542	-3.6392810374578044	14.567893374205912	22.93222161882608	
6.5	10.632582717825139	14.925228512165923	23.838968880335354	-3.9404651895287026	14.903579870021943	23.84655500886006	
6.51	11.053799582346725	15.17276995515861	24.82322962655556	-4.268709144242693	15.153516096163873	24.830682096877744	
6.5200000000000005	11.453736874648442	15.319322557089082	25.86464842141592	-4.623186624504051	15.302830838357147	25.87213250801867	
6.53	11.824120682294973	15.351448958868538	26.94704953524851	-5.0017242246186076	15.338106160111652	26.954688436959486	
6.54	12.156286875872151	15.25817300220997	28.05065132816715	-5.40049568405068	15.248380601491116	28.058472165504618	
6.55	12.441605253278565	15.03218138118361	29.152582168646667	-5.813807807234676	15.026182598037142	29.160380129746294	
6.5600000000000005	12.671714484883223	14.670624215340348	30.227676546314687	-6.234102809655739	14.668582056173237	30.235018440442108	
6.57	12.83904133697763	14.175967816216147	31.249680616871895	-6.652198919255579	14.178119677352942	31.256128894088825	
6.58	12.937233405463132	13.55632633205797	32.19272447364443	-7.05733401647262	13.562879932565291	32.197673488955004	
6.59	12.961595790836148	12.825429278194054	33.03287643011635	-7.437807457900717	12.836562723568846	33.03563403555936	
6.6000000000000005	12.909460613435582	12.002098756867314	33.7496516467798	-7.781642027978843	12.017842897058468	33.74954588883175	
6.61	12.78037293294301	11.108996352796643	34.32737887509713	-8.077377152911549	11.129324317019416	34.323803309980484	
6.62	12.5762081951209	10.171255178931553	34.756058462519356	-8.31487503840364	10.196080931146387	34.74855375754839	
6.63	12.301132540386865	9.214890916279263	35.03174180935333	-8.486025485038942	9.243900130821038	35.020030188913616	
6.640000000000001	11.961347818373405	8.265082887268141	35.15637083637467	-8.585340870776896	8.297768016859647	35.14041867482941	
6.65	11.564754999466494	7.3447247450132	35.13714187501344	-8.610259729530934	7.380351653836339	35.1171604077626	
6.66	11.120547586914329	6.4732493401244	34.9855692367673	-8.561207412422046	6.510913944287895	34.961917967303876	
6.67	10.63869514573533	5.665956623344893	34.71618901404464	-8.441424018306805	5.704588721797233	34.68936845064315	
6.68	10.129430425207548	4.933786143244399	34.345229116649215	-8.256551909868858	4.972165261961452	34.31589492433335	
6.69	9.602868555903072	4.283326413827752	33.889592858123784	-8.014096885820356	4.320225425852494	33.85841197679479	
6.7	9.068590597986647	3.7172904978814287	33.36578054792545	-7.722850726536513	3.751510240923703	33.33342504321895	
6.71	8.535369947792194	3.235110583171971	32.78918253572869	-7.392287348169741	3.2655550031930822	32.75628790826822	
6.72	8.01094861373123	2.8336333093528814	32.17358640531709	-7.032025326696617	2.859369413833794	32.140737707768665	
6.73	7.501920173034807	2.507833792011537	31.53092283098902	-6.651366914980395	2.528132593629721	31.498646661506637	
6.74	7.013743899341898	2.2514804132607695	30.871235303025465	-6.258972810447423	2.2658321563428876	30.839982476710016	
6.75	6.550712274298543	2.0576891380056326	30.202725864698138	-5.862620356668197	2.0658109469273285	30.172886381531878	
6.76	6.1160435701874585	1.91938816863303	29.531933002916194	-5.469058471897235	1.9212134375720675	29.50383644259968	
6.7700000000000005	5.711980092857652	1.8296651189047672	28.86395025456131	-5.083955507808087	1.8253215835741812	28.837871243480297	
6.78	5.339911819172501	1.7820159897693593	28.202657191162167	-4.711906878874521	1.7717958209588458	28.178820652707042	
6.79	5.000511618276482	1.7705091533577249	27.55094717782036	-4.356499748341749	1.754835441331753	27.529532103302202	
6.8	4.693849657667799	1.7898751893776528	26.910937404328823	-4.0203978888277305	1.7692697167461562	26.892079337938974	
6.8100000000000005	4.419517068351177	1.8355455764708117	26.284148986462874	-3.7054286885094894	1.810594103863523	26.267942866414447	
6.82	4.176750154852447	1.9036556411073304	25.67165909709853	-3.4127233043408243	1.8749782758932083	25.658161123343355	
6.83	3.9645210651933933	1.991015881403229	25.074225702473157	-3.1428171240296385	1.9592411633364324	25.06345521404931	
6.84	3.78162707460442	2.0950687660290517	24.492386284248177	-2.895760073042064	2.0608116201015245	24.484327933391913	
6.8500000000000005	3.6267648699677135	2.2138353014992784	23.92653456352525	-2.6712165435477857	2.177679842215813	23.92114111830061	
6.86	3.498592677065193	2.345857143410486	23.376979901149866	-2.4685548510512314	2.308344057177984	23.374175196098733	
6.87	3.395780615146989	2.4901392716366297	22.843993883933447	-2.286926323034812	2.451756494437644	22.84367544336585	
6.88	3.317050624166611	2.6460943948721294	22.327844506012223	-2.1253326880236485	2.6072718921100666	22.329888058091775	
6.890000000000001	3.261207597638881	2.813491253476148	21.828823861037804	-1.9826813281308375	2.7745986430561076	21.833086694718066	
6.9	3.2271638775453604	2.992407465634396	21.347270747003716	-1.857833099263204	2.9537543757612603	21.353595687004926	
6.91	3.2139565833591077	3.1831876771100514	20.883590093295794	-1.749640787459322	3.1450257878623016	20.891809125605796	
6.92	3.2207584623245173	3.386406643600779	20.43827036176615	-1.6569789234663022	3.3489331726244216	20.448208261131345	
6.93	3.246884326344963	3.6028364615061435	20.01190027768269	-1.5787669703980527	3.5661988340935142	20.023378262251597	
6.94	3.291795166781689	3.8334172088149385	19.605186350997947	-1.51398888256257	3.7977183610323753	19.6180255746745	
6.95	3.3551019778731934	4.079230265615094	19.21897262875432	-1.461709254069304	4.044534338819843	19.232996726037424	
6.96	3.4365624255831624	4.34147453424397	18.85426113768322	-1.421080358508478	4.307812958867341	18.869298159359165	
6.97	3.536073575203757	4.621442935426842	18.512233379873052	-1.3913527369183754	4.588819547452943	18.528118870637094	
6.98	3.6536698020929603	4.920497393949876	18.19427652432654	-1.371881347213544	4.888894171976549	18.21085546769823	
6.99	3.7895140608501277	5.240042912409689	17.90201130287253	-1.362131113477752	5.209424866716398	17.919139737097485	
7.0	3.9438883879534323	5.581497337928672	17.637322337627854	-1.3616821570381576	5.551816968937954	17.654868693410222	
7.01	4.117182140527275	5.946255354090225	17.40239052685752	-1.3702353779625467	5.917457060899281	17.420237334180353	
7.0200000000000005	4.309877525511782	6.33564518556846	17.19972760348682	-1.3876187791599874	6.307669738848443	17.217773782543023	
7.03	4.522531816260261	6.750876558484673	17.032212959054718	-1.413795724750543	6.723663307633094	17.050374081847124	
7.04	4.755755456969686	7.192975089483318	16.903128225849823	-1.4488739644858133	7.166464194700903	16.92133725771723	
7.05	5.010188628181987	7.662698076718539	16.81618753413932	-1.4931172025110346	7.636836214569786	16.834398011346543	
7.0600000000000005	5.286462976113252	8.16044225352172	16.77556705745854	-1.546960231444626	8.135181149886925	16.793754001894904	
7.07	5.585165810413162	8.68612077285457	16.785919194530692	-1.6110252057242382	8.661419117568858	16.804081864827182	
7.08	5.906793235058232	9.239018088232287	16.852373766012374	-1.686139347627542	9.214846716187182	16.870536280628396	
7.09	6.251690148602998	9.817624394022872	16.980516431848223	-1.7733544321988932	9.793970947770946	16.998726431115056	
7.1000000000000005	6.619977975537562	10.419449258677627	17.17633306776732	-1.8739683973131807	10.39631690719832	17.19466418056206	
7.11	7.011470990499136	11.040814084446591	17.446108839453775	-1.989545161464361	11.018211425217919	17.46466952946755	
7.12	7.425582097086108	11.676623027134081	17.796270712924446	-2.1219183268583173	11.654561610768713	17.815196486427567	
7.13	7.861218923021983	12.320112009447623	18.233162139645973	-2.273200336250137	12.298608589862042	18.252628534806522	
7.140000000000001	8.316665596655906	12.962604005757507	18.762734817747585	-2.445756406875392	12.941716835028592	18.78293852036058	
7.15	8.789440139846173	13.593395001550544	19.39012646921751	-2.6421584227251076	13.573186895858923	19.411268807457592	
7.16	9.27617092310385	14.19958368062693	20.119159441672352	-2.8651094762277	14.180128725863932	20.1414379134306	
7.17	9.772479445314184	14.766096896162303	20.951706950789195	-3.117317377954082	14.747455875313424	20.975346433622416	
7.18	10.27287182080894	15.275851859485455	21.886996294915374	-3.4012954439130385	15.25806085333772	21.91225503044705	
7.19	10.770657295683208	15.710106567062736	22.920896184557083	-3.719071083306003	15.693226516114002	22.94792099262616	
7.2	11.257936364035954	16.049100223413216	24.045201594831667	-4.071888235247635	16.033233069765217	24.073994173032855	
7.21	11.725693414487159	16.273067014695602	25.246944577389165	-4.459796775884313	16.258282367017074	25.277402138438696	
7.22	12.163931177857766	16.363378692062167	26.508091795582736	-4.881214747669828	16.349750068344463	26.539908316077597	
7.23	12.561920434300372	16.304001368248823	27.80548034722586	-5.3325693097574	16.291684216738776	27.838210196339013	
7.24	12.908633716753034	16.0830838474079	29.111291262724308	-5.8078655481240276	16.072338276672298	29.144286434943908	
7.25	13.193270447038623	15.694455189474324	30.394103599667222	-6.2983979445025895	15.68563086025396	30.426258570720083	
7.26	13.405766317748485	15.138946007249595	31.620252412907245	-6.792842172139729	15.132445001168486	31.650050432503207	
7.2700000000000005	13.537383129211852	14.425200041252605	32.75572024019618	-7.277852389156773	14.421599995279882	32.7819275239085	
7.28	13.581487655966232	13.5696459768107	33.768796962532825	-7.738296800408303	13.569641823890853	33.790143984477226	
7.29	13.53407985313249	12.59579960140265	34.632380351603196	-8.1583152703247	12.60021417853042	34.64745248237345	
7.3	13.393961711781808	11.532994111463433	35.32544248967854	-8.52247685888038	11.542569053866512	35.33314814879124	
7.3100000000000005	13.16305551796981	10.414159995658611	35.83481066060102	-8.81697953318804	10.429511946142874	35.834434940407654	
7.32	12.846303611405082	9.273450246922469	36.15568321414947	-9.030752183731616	9.294991094649678	36.14701164105294	
7.33	12.451446731674867	8.143825869625601	36.291490507975695	-9.156227544499489	8.171552086489688	36.27467381178663	
7.34	11.988424619696541	7.054877998607256	36.25277560442851	-9.189917565007374	7.08839170529007	36.22841383373439	
7.3500000000000005	11.46881659523209	6.031246030341094	36.05571952710659	-9.13244431333417	6.069732362518839	36.024763673561736	
7.36	10.90518375567294	5.091675120989816	35.72034538224949	-8.988243581019287	5.133958909824068	35.68395251490768	
7.37	10.310381274571347	4.2487530707782355	35.2686198181896	-8.764963082915456	4.2933371638098095	35.228059494949505	
7.38	9.696940239078616	3.5091867807535007	34.72279968216818	-8.472658303367878	3.554416985554063	34.67933639944416	
7.390000000000001	9.076562596008989	2.8745141204150366	34.10409435681654	-8.1229230701285	2.918742699204929	34.05891482054536	
7.4	8.459814396721672	2.3421395643028835	33.43174536839157	-7.728053028020769	2.3837793020689837	33.385905613219364	
7.41	7.855821236420981	1.906307845394148	32.72247184347052	-7.300313751080429	1.9439695907671184	32.67687868898782	
7.42	7.27218906475793	1.5591593367062302	31.99026509575041	-6.851353247808157	1.5917156164021282	31.94567055607216	
7.43	6.714985785542154	1.2916166025251885	31.246434100283896	-6.391778107659546	1.3182474669959023	31.20344155340335	
7.44	6.18881292168179	1.0941260858934656	30.499819217512368	-5.930903929789496	1.1143174211087168	30.458912538546553	
7.45	5.6969239442654285	0.9572168362891667	29.75711082041736	-5.476612513760248	0.9707509754576571	29.71866798353075	
7.46	5.241378768273778	0.8718941518883985	29.023204267614723	-5.035338494631843	0.8788246803992521	28.98751523788151	
7.47	4.823223908786716	0.8299115386342182	28.30154681392439	-4.612121032522601	0.8305162090065628	28.268830794142595	
7.48	4.442662122686812	0.8239121953751289	27.594461637720435	-4.210723072341766	0.8186484100085429	27.564877344711185	
7.49	4.099220666228604	0.8474928031556991	26.90342528041031	-3.83378004057012	0.8369512520091937	26.87708001232469	
7.5	3.7919120163675952	0.8952041437652234	26.22929754069884	-3.4829366308056096	0.8800631946691192	26.20625354070553	
7.51	3.5193716035456375	0.9625100801549094	25.57250597486284	-3.1590148140542507	0.9434961242974262	25.552783661816424	
7.5200000000000005	3.2799661622914207	1.0457229888797397	24.933188056590982	-2.8621729554940996	1.023575854243488	24.91676966206057	
7.53	3.071910329101862	1.1419224766161764	24.311297156208276	-2.5920365470884588	1.1173678593882381	24.298130177270817	
7.54	2.8933426887094083	1.2488715857666066	23.70668101961092	-2.347824381304972	1.2225990424391713	23.696681587457824	
7.55	2.74239710045383	1.3649318473999486	23.119137628747833	-2.1284544314499643	1.3375798387031417	23.112193674361475	
7.5600000000000005	2.6172557443294067	1.488984132783905	22.548454296242237	-1.9326360603845933	1.4611295119104182	22.544428873376184	
7.57	2.5161873862783777	1.620356656304316	21.994434047333552	-1.7589502430874326	1.5925074818357219	21.99317052538315	
7.58	2.4375776155982565	1.758759913657963	21.456913664162784	-1.605906115935971	1.7313532126414088	21.458240212143718	
7.59	2.3799575966750695	1.9042283675998384	20.935777767386792	-1.471992913424378	1.8776322738230484	20.939511248116467	
7.6000000000000005	2.3420193641151563	2.0570727194544363	20.43096905445907	-1.355719971601463	2.0315901234917275	20.43691835989144	
7.61	2.3226146199263686	2.2178418095243817	19.942494105411093	-1.2556460658705206	2.1937134634991833	19.950465599312885	
7.62	2.3207686391310296	2.387286877058949	19.470432726988555	-1.1704000065941753	2.364698440139305	19.48023369543533	
7.63	2.335679788472093	2.5663352521592135	19.014945866572873	-1.0986960540760957	2.545424339318818	19.02638789154368	
7.640000000000001	2.366718534252414	2.756068912171197	18.576285048804458	-1.0393478303605463	2.736931419701114	18.58918735306097	
7.65	2.4134247290376725	2.957707554661209	18.154803537408547	-0.9912742670818343	2.9404043130887847	18.168996175773863	
7.66	2.4755042284244464	3.172595292960658	17.750969889255064	-0.9534995347331395	3.1571595267382255	17.76629619997349	
7.67	2.552824956950457	3.4021901498727543	17.36538427057085	-0.9251579144600349	3.3886334850918836	17.38170317540572	
7.68	2.6454107652020205	3.6480555714718728	16.998797424354464	-0.9054929233084976	3.6363735236884933	17.015985734057207	
7.69	2.7534370432447584	3.911851735575281	16.652133095694253	-0.8938567115352603	3.9020289903580387	16.6700877544209	
7.7	2.877224678241727	4.1953275053154915	16.326514744548454	-0.8897092656622081	4.187341771127181	16.34515459877123	
7.71	3.017234185709399	4.500310259959285	16.02329628607269	-0.892617771110769	4.494135346240199	16.042563822519412	
7.72	3.1740594431087965	4.828691644292002	15.744096749786284	-0.9022568666069014	4.824300407022173	15.763960309713928	
7.73	3.3484203880213936	5.182408131954626	15.490839630028901	-0.918410951614145	5.1797748614278305	15.51129605121988	
7.74	3.5411540549064133	5.563415301236032	15.265797708213924	-0.9409768955375992	5.562517526976869	15.286874913012674	
7.75	3.753203312535417	5.973654719314276	15.071644120251337	-0.9699707848661485	5.974472333798684	15.093403231450242	
7.76	3.985602054418083	6.4150068845588235	14.91150616362574	-1.0055367290045336	6.417519624783614	14.934043822438918	
7.7700000000000005	4.239463013275122	6.889221560687083	14.789020614412433	-1.0479585730685146	6.893411201945846	14.812472454242354	
7.78	4.515945501619984	7.397841526183715	14.708392825144005	-1.0976760208710348	7.403685898505179	14.732936266939024	
7.79	4.816231683672213	7.942093035475137	14.674455922438145	-1.155306671327385	7.949562456195951	14.700313621533338	
7.8	5.141491696260362	8.522747387734078	14.692725169473574	-1.2216727157464118	8.531803453600443	14.720168684357407	
7.8100000000000005	5.492830823571165	9.139950981085317	14.769436815682171	-1.2978300709932562	9.150539326247635	14.7987831688591	
7.82	5.871221030120363	9.793018643992017	14.91156236750575	-1.3851056968597477	9.805061209610766	14.94318023227993	
7.83	6.277419156321386	10.480185035603478	15.12678921406593	-1.4851367260825166	10.493567743878083	15.161106174801281	
7.84	6.71187408102694	11.198308906843232	15.423458541595407	-1.5999142453687705	11.212865696177627	15.460965134276238	
7.8500000000000005	7.17462515541976	11.942525014018312	15.810451470479109	-1.7318239952832442	11.958032333236407	15.851683747076592	
7.86	7.6651589362518715	12.70586984577288	16.29696643652894	-1.8836773610263662	12.722049175304381	16.342479555103665	
7.87	8.182209550600682	13.478928032557864	16.89212382287954	-2.058726041298677	13.495416774153455	16.94250695613359	
7.88	8.723608573162839	14.249430887644586	17.604524580780495	-2.2606518674593286	14.265769043190355	17.660355046963037	
7.890000000000001	9.28607699204225	15.001970145772106	18.441543142494545	-2.493502154489174	15.017586695291724	18.503372858470435	
7.9	9.865019092198121	15.717802919370202	19.40848996662495	-2.761560194000496	15.732009066895797	19.476806637111626	
7.91	10.454330132258491	16.37485707363784	20.507627406265534	-3.069121811803966	16.386876787952914	20.582744100811958	
7.92	11.046240532692714	16.948067513464167	21.736998872577566	-3.42015767096495	16.95706025322938	21.818942008185164	
7.930000000000001	11.631218304286982	17.410158239739083	23.089067527812958	-3.8178467053206484	17.415196762219193	23.177602719426627	
7.94	12.19798365497423	17.732798885080186	24.54971164960262	-4.26396535158033	17.732981819006376	24.644167505453524	
7.95	12.733628758274506	17.888338469309282	26.097303053453484	-4.758186408811189	17.88289177517541	26.196489576921834	
7.96	13.224003837436808	17.85206996662765	27.70235810070495	-5.297313748107411	17.84044126860233	27.804453822185362	
7.97	13.654230869563879	17.604774654140385	29.32791370852324	-5.874631634576913	17.586761172028897	29.4304515077887	
7.98	14.009288270176057	17.135249486950663	30.930644177575488	-6.479358419014184	17.11119367743558	31.030654711265136	
7.99	14.2749495975918	16.442588760079982	32.46319575933126	-7.096481756434015	16.413521619555567	32.557317275844795	
8.0	14.439063401116465	15.537840777608189	33.87777173401776	-7.707306877039731	15.505416229440055	33.96235262149058	
8.01	14.49209816724514	14.444123258471535	35.12928384708194	-8.290244491165351	14.410663803124242	35.200862322228744	
8.02	14.428208377040027	13.195660071732274	36.179449880283556	-8.82236001997558	13.163982415721447	36.23506111567949	
8.03	14.245794595466396	11.83531093501445	37.00001808596531	-9.28125758140639	11.808444349392165	37.03752292934803	
8.040000000000001	13.947830979993087	10.411148834012819	37.575015525649	-9.647115275114784	10.391975866441483	37.5933445229934	
8.05	13.54159306420604	8.972204259276038	37.9014288938996	-9.904432724945273	8.963120849790826	37.900679294713115	
8.06	13.038248389139099	7.564605548288451	37.98854551819012	-10.043382846903109	7.5671922613391365	37.96990594110203	
8.07	12.45201329123649	6.228221134825092	37.85592756292093	-10.060448848223034	6.243060457254417	37.821482527445596	
8.08	11.799144878822489	4.99441532336296	37.53055569761687	-9.958325298946889	5.021049251707408	37.4829904108238	
8.09	11.09686986500884	3.8849463173579926	37.04370513476571	-9.745217570432553	3.9219830751208704	36.98597851728581	
8.1	10.362396846894148	2.91219381044654	36.42789852274766	-9.43364263249528	2.957512496266019	36.36296078609295	
8.11	9.612050756595103	2.0800715723375536	35.714480410988315	-9.039047892645137	2.1311048085908064	35.645046633429	
8.120000000000001	8.860625917799124	1.3855755353839498	34.93184530090558	-8.578406147179122	1.4395917373361762	34.86025785744983	
8.13	8.120965975137716	0.8205510615797094	34.10440117404735	-8.068962926881362	0.8749090430091404	34.03256952027833	
8.14	7.403728898457264	0.3734188750769123	33.25215293671125	-7.527217626030275	0.4257647274231715	33.18155784622284	
8.15	6.717354005144793	0.030689102187324777	32.390790083416384	-6.96821989847406	0.07908132250842298	32.32253202116224	
8.16	6.068159587657842	-0.22182524938446718	31.532089215795093	-6.405118430319595	-0.17884635198876503	31.466945358338364	
8.17	5.460512517953687	-0.3980874865559316	30.684466916874456	-5.848947963976966	-0.36149242462619613	30.622964273320452	
8.18	4.897069347841729	-0.5112256384712283	29.853613621475695	-5.308599211016569	-0.4815257786742919	29.79608989259807	
8.19	4.379040013540642	-0.5731534894323869	29.043095507462237	-4.790928880400349	-0.5504563077943583	28.98975039072407	
8.2	3.9064647439078635	-0.5943793655067613	28.25489540402851	-4.300955133371448	-0.5784579708599016	28.20583013879696	
8.21	3.4784408686513597	-0.5839578729641931	27.489862421092614	-3.84206052619209	-0.5743274426212158	27.44510530878414	
8.22	3.0933546063989437	-0.5495290576461791	26.74807105431313	-3.4162582708529605	-0.5455176801440395	26.707596756586806	
8.23	2.7490911215551197	-0.49741364619728456	26.029099706710632	-3.0244352412762967	-0.4982283004566424	25.99284027972923	
8.24	2.443191932463648	-0.4327434995900654	25.3322316146379	-2.6665732709694248	-0.4375265947954059	25.30008364716011	
8.25	2.172995618339617	-0.35960268427434516	24.65659806056106	-2.3419532549578976	-0.36747865971371696	24.628427223959168	
8.26	1.9357495021911022	-0.2811702929842976	24.001274651779838	-2.0493326392905264	-0.2912823751557609	23.976919316682075	
8.27	1.7287001826048254	-0.19985664437731515	23.365343945731688	-1.7870972945851615	-0.211393903694501	23.344618230152005	
8.28	1.5491578991811448	-0.11742724134037413	22.747931038075805	-1.5533836514113442	-0.12964359973164769	22.730628076415638	
8.290000000000001	1.3945474759501666	-0.03511439701849167	22.148223147490008	-1.3461819194475044	-0.04734044482090993	22.134118687272434	
8.3	1.2624443778806569	0.04628512393676293	21.565477188145973	-1.1634175992555575	0.034636446136230015	21.554333445196896	
8.31	1.150596133444856	0.12632734661117784	20.99902007556093	-1.0030118774235408	0.11575990676018294	20.99058969661052	
8.32	1.056934618975706	0.20485104548442612	20.44824471568688	-0.8629286994584513	0.19578802620455504	20.442274791431764	
8.33	0.9795864869344746	0.28191742811966863	19.912604420991496	-0.7412156158925203	0.27470650648954936	19.908840565802002	
8.34	0.9168718392512707	0.3577630976909919	19.39160629992543	-0.6360223865607879	0.35268446378674567	19.389796123511225	
8.35	0.867298566822705	0.43276218688187196	18.884804581720104	-0.5456182029606818	0.43003657603165535	18.884701125896374	
8.36	0.8295580502100508	0.5073950783826682	18.39179508223112	-0.46840193027985316	0.5071930196549082	18.3931597499214	
8.370000000000001	0.8025160741319315	0.5822253219543869	17.912210327537252	-0.4029055727211902	0.5846764472954195	17.914815431599312	
8.38	0.7852032695712182	0.6578822037310164	17.445715750845636	-0.34779402429088513	0.6630845196568924	17.44934666650118	
8.39	0.7768050902173869	0.7350484534711518	16.992006917050546	-0.30186235931444694	0.7430771042619403	16.996463873990795	
8.4	0.7766518075788058	0.8144522958897085	16.55080776776859	-0.2640307728018301	0.8253676914136117	16.555907337096023	
8.41	0.7842085341627371	0.8968631582423809	16.121869839779198	-0.23333735125495939	0.9107185512040843	16.12744615264781	
8.42	0.7990669113693717	0.9830897697637049	15.70497235962845	-0.20893107771851177	0.9999383987512029	15.710878168361484	
8.43	0.8209358409624884	1.0739820788674717	15.299923325006775	-0.19006303356238058	1.0938831914841662	15.306030915775237	
8.44	0.8496343253074461	1.1704344666613589	14.906561438835368	-0.1760787275874837	1.1934584499818703	14.912763491188587	
8.45	0.8850865158852894	1.2733898770833298	14.524758942671706	-0.16641078757667163	1.2996232855613379	14.530969457521563	
8.46	0.9273174092255928	1.3838458219093033	14.154425498247562	-0.16057085140627558	1.4133965425610944	14.16058086028242	
8.47	0.9764476255819236	1.502863222744622	13.79551326626672	-0.15814019236169344	1.5358651279462274	13.80157343731892	
8.48	1.0326875886686269	1.6315776603309715	13.448023165754053	-0.15876540876632492	1.668191347790555	13.45397318587198	
8.49	1.0963418819479804	1.7712047759402014	13.112012834606066	-0.16215205264478325	1.8116226201674492	13.117864461545432	
8.5	1.1678066166390881	1.9230531358141183	12.787605946167883	-0.16805849432131553	1.9675021854588577	12.793399942063594	
8.51	1.2475692026387246	2.088536027555659	12.475003405046424	-0.17629105859051714	2.137280324371129	12.48081287372213	
8.52	1.3362103708769537	2.269182801143613	12.174498099102127	-0.18670034796392662	2.322526006211233	12.180431708675084	
8.53	1.434407105856944	2.4666511912287157	11.886491887296069	-0.19917860888476147	2.5249387362408515	11.892697796042608	
8.540000000000001	1.5429364808289834	2.6827398856980347	11.611515737030292	-0.21365777092834554	2.746360474584449	11.618186819079504	
8.55	1.662680234408026	2.9194006951720515	11.350254007454684	-0.23010778900576231	2.98878749916716	11.357634670645062	
8.56	1.7946299274445239	3.1787496780996602	11.103573875212764	-0.24853495432830966	3.254382058686716	11.111968454082678	
8.57	1.9398925189576053	3.463076576114954	10.872560899100389	-0.2689841349393311	3.5454810095661666	10.882343341865104	
8.58	2.0996961999403463	3.774851914321001	10.658561720109756	-0.2915429991908244	3.864601387722984	10.670186861173555	
8.59	2.2753963238464716	4.116731121165028	10.463234893332011	-0.31634404828996204	4.214443740405159	10.477251308222328	
8.6	2.468480653165472	4.491554778072977	10.288610593233177	-0.34357310757525594	4.5978882326514965	10.305676536650427	
8.61	2.6805741284323066	4.902336173375101	10.137159907432942	-0.37347831728786285	5.017982469130764	10.158063019907729	
8.620000000000001	2.913443220942965	5.352239691015303	10.011878346773482	-0.40638200001611746	5.477916976163813	10.0375568190586	
8.63	3.1689870561598754	5.84454764078295	9.91637902332735	-0.4426983489320941	5.980984404290657	9.947948479635947	
8.64	3.4492454166635396	6.382602124479675	9.85500751229097	-0.48295977488170305	6.530518449507029	9.89378781347308	
8.65	3.7563885492017564	6.969721648061478	9.832967018432115	-0.5278464729443664	7.12980242714188	9.880510703140002	
8.66	4.092689244034673	7.609081360290493	9.856451567282043	-0.578223567454993	7.781937227499807	9.91457639364352	
8.67	4.4604822600304	8.30354527516224	9.932786460815125	-0.6351937504934114	8.489664476006684	10.003617301877494	
8.68	4.86211616896624	9.055438835374712	10.070575237358698	-0.700161913929327	9.255125609591055	10.156590134839206	
8.69	5.299902692490512	9.866250174105602	10.279852375475881	-0.774913368818711	10.079540476387432	10.383911945797617	
8.700000000000001	5.776059621072303	10.736246806775787	10.572233648248066	-0.8617088248983811	10.962793756118401	10.697565978920636	
8.71	6.292514968027557	11.663968763163826	10.960933746180766	-0.9634011102437626	11.902918215446073	11.111162574683224	
8.72	6.850757882499373	12.64561166703101	11.460759771174247	-1.0835628876494052	12.895449701588525	11.639890915873494	
8.73	7.451637494418024	13.67429252736436	12.087967467516751	-1.2266239425119099	13.932654613916824	12.300316122164382	
8.74	8.095081242791636	14.739183351615358	12.859890655554098	-1.3980006532508056	15.002657838000395	13.109960662060585	
8.75	8.779766267614887	15.824565753052479	13.79430454632074	-1.6041970031942445	16.08848661770073	14.086566982223719	
8.76	9.502730909436584	16.90888728070059	14.908408688671258	-1.8528541379719887	17.1671230194675	15.246993594864897	
8.77	10.258921589263721	17.96390303910829	16.217319876168112	-2.1526636263718575	18.208719294103073	16.60561312090973	
8.78	11.040721219193328	18.95409792878594	17.732055020496862	-2.51306135314153	19.176139558698623	18.172094764939395	
8.790000000000001	11.837511434631972	19.836712956301692	19.45703170932364	-2.943691302584229	20.025127108836408	19.948783449161265	
8.8	12.63530220167621	20.562616957316727	21.387074012748318	-3.4534769933459195	20.70542679136893	21.92766882122591	
8.81	13.416533769627934	21.07837569678761	23.50433029155009	-4.049268267636696	21.163221852622144	24.087265886757024	
8.82	14.160112658985925	21.329629804935063	25.775597633838416	-4.734082549113824	21.34493204597314	26.390041667617552	
8.83	14.841981994580985	21.266312933866985	28.150536520577695	-5.505096462179148	21.20259029810339	28.781067862018897	
8.84	15.43606748743599	20.848779822745993	30.56183612703281	-6.351660586237962	20.700419556999826	31.18871351089559	
8.85	15.915737745713754	20.054428892174982	32.92786696452122	-7.253812887982563	19.821235437354172	33.52809492654129	
8.86	16.2558605473966	18.88346562563768	35.15846845745875	-8.18189019652525	18.57197179633873	35.70752136411319	
8.870000000000001	16.43497594849294	17.362814335763197	37.16283410924805	-9.097565069052244	16.98663455528169	37.6372131639655	
8.88	16.437465846312794	15.546512015553652	38.85894845816293	-9.9568110785805	15.12517656520034	39.23940511977135	
8.89	16.255591749710433	13.510759343009529	40.18403030819441	-10.714230815353016	13.068430154503098	40.45738577390343	
8.9	15.89036489886763	11.347180947646333	41.100618408131396	-11.328180942111652	10.909461565295647	41.26172830599388	
8.91	15.351730698657846	9.152226778615546	41.600349153888075	-11.765690886029088	8.743099399548116	41.65238163363256	
8.92	14.657620870055649	7.016792711087289	41.702708257766126	-12.006144363979834	6.655853378077297	41.65634268433027	
8.93	13.83245224666313	5.017366832171289	41.45039156224317	-12.042737787795621	4.718077210525401	41.321275536434364	
8.94	12.904502249641869	3.2106498597949145	40.90110196342262	-11.88221007658466	2.9796093275734963	40.70777895589699	
8.950000000000001	11.903729666887557	1.6315178292439887	40.11966585904961	-11.542583662979798	1.4689763521170072	39.881073109833295	
8.96	10.85957963591321	0.29427073242019386	39.17062869224517	-11.049927319661542	0.19536188286012734	38.90411479625038	
8.97	9.799198514099242	-0.8038748494959362	38.1126525120623	-10.434846375999895	-0.8474913861577218	37.83278864808612	
8.98	8.746186398261887	-1.678327640311874	36.995182430115264	-9.729270351516497	-1.6767645144287457	36.71331817377079	
8.99	7.720067260442335	-2.352513688070034	35.857228350687215	-8.96386769326688	-2.316335555665127	35.58147999808443	
9.0	6.736022240932844	-2.8539604297691312	34.72754085369743	-8.166306260482571	-2.793145709726396	34.463207015047985	
9.01	5.805100804754348	-3.211214125369081	33.625823396815896	-7.360249035771007	-3.1345151955090484	33.3759400722945	
9.02	4.934627674792848	-3.4517178984387638	32.5643760852269	-6.564975638266814	-3.3663701687515273	32.33029669210539	
9.03	4.1287296519386345	-3.60051898821432	31.549827446243675	-5.795450356092823	-3.512174930830386	31.331744066801704	
9.040000000000001	3.3888942370391186	-3.679631996629063	30.584716185812216	-5.062671338349064	-3.5924536083064726	30.382085864431993	
9.05	2.7145337304958383	-3.7078392238422104	29.668827888668172	-4.3741784622953155	-3.624686304045337	29.480687636619656	
9.06	2.103479814492905	-3.700799035482028	28.800235657966258	-3.7346120161020777	-3.6234506297798905	28.625424509220604	
9.07	1.5524223046887968	-3.6713141856346008	27.97607316452391	-3.146260430829912	-3.6006949817781755	27.81337389744471	
9.08	1.0572710510357892	-3.629680937509495	27.193076605841707	-2.6095722182316505	-3.5660682786420845	27.04130095800893	
9.09	0.6134515437581842	-3.5840573184944136	26.447943024478764	-2.1236026399648	-3.5272643737447376	26.30597660241871	
9.1	0.21613745965080677	-3.5408197214849	25.73755168162294	-1.686388397543117	-3.490347015524884	25.60437274022557	
9.11	-0.1395710135547683	-3.5048883422235555	25.059087303275433	-1.295246692108492	-3.4600431721636413	24.933767309086427	
9.120000000000001	-0.4585197645058512	-3.4800125385290497	24.410095550968467	-0.9470354946037753	-3.440006044003091	24.291793971606523	
9.13	-0.7454021190958686	-3.469019192191301	23.78849758942151	-0.6383610835902946	-3.433039861639868	23.67645618762036	
9.14	-1.0046967588150713	-3.474020566939794	23.192578452496416	-0.3657008709833204	-3.4412826917019594	23.086107957209904	
9.15	-1.24063134174415	-3.4965876405936513	22.620961513179786	-0.12553506427566685	-3.4663687609847065	22.519434137711254	
9.16	-1.4571595214434843	-3.537894584288539	22.072579350971683	0.085575053424785	-3.509558229390666	21.97542132505719	
9.17	-1.6579567047547614	-3.5988354490492376	21.546644043857526	0.2709313482480695	-3.5718440336411397	21.453329867433933	
9.18	-1.8464241974182862	-3.6801193373216163	21.04262107036356	0.4336573041177164	-3.6540404733423957	20.952669605602665	
9.19	-2.025700241881359	-3.7823467834167888	20.560208473060385	0.576677617476352	-3.7568529317467445	20.473180068809384	
9.200000000000001	-2.1986795989067245	-3.9060686186048894	20.099321547613044	0.7027080260174343	-3.8809337855757327	20.01481643150823	
9.21	-2.368033291515409	-4.0518324500833085	19.660084066369816	0.8142534441317901	-4.026926181419429	19.57774154798196	
9.22	-2.5362316585513778	-4.220216643070466	19.242825415758418	0.9136142568569273	-4.195496720450473	19.162323847747498	
9.23	-2.705567374915617	-4.411854447390268	18.84808380907595	1.002897582492405	-4.38735875472421	18.769141037472885	
9.24	-2.8781783022321155	-4.627448694550304	18.47661502799709	1.0840323236800988	-4.603287127510559	18.398989363502977	
9.25	-3.056069272086381	-4.867777867234004	18.12940626953544	1.158787962432141	-4.844124446541596	18.052898235228383	
9.26	-3.241133201066826	-5.133693223178544	17.807695361690982	1.228793479194584	-5.1107802089215335	17.732149882636815	
9.27	-3.43516501982094	-5.42611055695678	17.512994740858755	1.2955623994764538	-5.404219777197932	17.4383038336892	
9.28	-3.6398775898742834	-5.745989609606122	17.24711932020407	1.3605154268488449	-5.7254460989404965	17.17322586293973	
9.290000000000001	-3.856917208416914	-6.094301802529123	17.012218316004887	1.4250023302040602	-6.075472123431931	16.939120710840122	
9.3	-4.087867314766665	-6.4719914679408	16.81081055861027	1.4903270175441694	-6.4552808415460845	16.738567831312338	
9.31	-4.3342441918989	-6.879925550606988	16.645821419762594	1.5577797285685904	-6.865769874889926	16.57455942517329	
9.32	-4.597488902733582	-7.318826464459052	16.520619444209665	1.6286707613620637	-7.307680811596663	16.450539374685306	
9.33	-4.878959700871871	-7.78918278767242	16.439050773531537	1.7043485506604172	-7.781515482195437	16.37043770126017	
9.34	-5.179929099566552	-8.291132513018534	16.405469458651517	1.7862377268046903	-8.287425784446787	16.338702256855203	
9.35	-5.50154701689505	-8.824337446648855	16.424758188902565	1.8758730041426164	-8.825080579402885	16.360317640152743	
9.36	-5.844776632476214	-9.387838404271937	16.50232334816824	1.9749371996661826	-9.393503472835528	16.440808098555713	
9.370000000000001	-6.210365256982815	-9.979861173927372	16.64408470925181	2.0852937427818654	-9.990885599800746	16.58621536688397	
9.38	-6.598772439617971	-10.597606509755257	16.856405812485466	2.2090149058193433	-10.614372852925122	16.80303863959791	
9.39	-7.010089179097273	-11.237008608603764	17.14598475069753	2.348407216331222	-11.25982690376312	17.09812385927208	
9.4	-7.443939789362709	-11.892481311821921	17.519692853695258	2.5060355122356244	-11.921559366570989	17.478489504040446	
9.41	-7.899368831956887	-12.556664541684237	17.984336129370963	2.6847425640450435	-12.59204364962626	17.95107511035341	
9.42	-8.374715526984673	-13.220183481891574	18.546314318538712	2.8876013253007553	-13.261687027772163	18.52238058352317	
9.43	-8.867478054589837	-13.871433011593467	19.21115242060901	3.1178646963250625	-13.918610101555165	19.198001160895338	
9.44	-9.374170560657324	-14.496407591994556	19.982888760966063	3.3788662178698856	-14.548516333080386	19.982031145266635	
9.450000000000001	-9.890195470590362	-15.078756529430903	20.863461655815403	3.6738499481681153	-15.134698889271828	20.876355529291473	
9.46	-10.40972527891045	-15.599960623370706	21.851924272255584	4.005732313897018	-15.658224924136627	21.879868438328586	
9.47	-10.92564241035065	-16.03975915077228	22.943595649585745	4.37677741757849	-16.098397094135404	22.987619219867675	
9.48	-11.429532843661889	-16.376895797854893	24.129275852940914	4.788180734473421	-16.43354700881847	24.189950063668917	
9.49	-11.911728442366925	-16.59012409676085	25.394598546156377	5.23960831800144	-16.64208966872319	25.47189858377749	
9.5	-12.361496780348144	-16.65957954932715	26.71964130823558	5.728674714615691	-16.703978062566247	26.812760939898524	
9.51	-12.767434308448243	-16.56854568422189	28.07891708708587	6.250508560811792	-16.6024023183989	28.186211507009027	
9.52	-13.117810468676979	-16.30503376657201	29.44196476154063	6.797335113035155	-16.325571839654085	29.560856664218875	
9.53	-13.40117034814374	-15.863548864551861	30.774480160271075	7.358264845937364	-15.86838487721424	30.901418167624833	
9.540000000000001	-13.606996381825475	-15.246321883723498	32.04019556575023	7.919551590116856	-15.233805768161973	32.17082449313577	
9.55	-13.72640012526756	-14.464103937558173	33.203114387676735	8.465058207284947	-14.433557376363591	33.33257984372691	
9.56	-13.75278317522072	-13.536306886600872	34.229911833656686	8.977025343359687	-13.48794794124923	34.353236953895376	
9.57	-13.682387480394704	-12.489916302420175	35.09254902880217	9.437328305741977	-12.424810158456546	35.205062242753776	
9.58	-13.514664895222507	-11.357354091386865	35.77061238532498	9.828838989019221	-11.277625396462561	35.86808509970143	
9.59	-13.252413944964358	-10.174721123423929	36.252185082704514	10.136809526045965	-10.083032125428414	36.33140717353222	
9.6	-12.901650343682729	-8.978681618432118	36.534598786952586	10.350009488941451	-8.877898790845194	36.59345821671775	
9.61	-12.471198119583871	-7.803931554186053	36.623819823488475	10.461608522311694	-7.696825388322749	36.66145476987377	
9.620000000000001	-11.972182620384979	-6.6809120083306635	36.53329014295877	10.469513447162356	-6.569890444347449	36.54992960845771	
9.63	-11.417344299911868	-5.634204903600216	36.28212103211761	10.376262984235703	-5.52118263712847	36.27880384669964	
9.64	-10.820138212509967	-4.681880678305107	35.89271482187783	10.188520868715615	-4.568041458476866	35.87128007060161	
9.65	-10.194183137801229	-3.835246298132362	35.38908045181754	9.916215444813881	-3.721173732251435	35.351757725647886	
9.66	-9.55256626899685	-3.0994191699847584	34.794960507995555	9.571579731387274	-2.9851733190451686	34.744158621699626	
9.67	-8.907363167889018	-2.4742505383290103	34.13251574418931	9.168140971033804	-2.359499191274695	34.070637203568495	
9.68	-8.269265681457721	-1.9554398713205674	33.42144713566366	8.719804441338352	-1.8396233988332398	33.35076421367589	
9.69	-7.647364641258365	-1.535705774659573	32.678534401471325	8.240077235916754	-1.4181867099407746	32.60111827510204	
9.700000000000001	-7.04913421904843	-1.205879660175669	31.917568588700835	7.741498617727457	-1.0860558414956298	31.835226429081693	
9.71	-6.480387624335664	-0.9558152049120049	31.14945561665588	7.2352683371970254	-0.8332067200481699	31.06374706202927	
9.72	-5.945406465853702	-0.775129830835962	30.382532721414037	6.731012297636298	-0.6494306042520479	30.29477361624907	
9.73	-5.447084632509127	-0.6537435129697615	29.622947233896546	6.236717129321706	-0.5248407168676055	29.534232929012745	
9.74	-4.987116472638377	-0.5822507417913322	28.875054894606897	5.758758597785267	-0.4502175624860586	28.786285358588305	
9.75	-4.566187525879682	-0.552146676479692	28.141801415807613	5.302018859636899	-0.41722045714106315	28.05370458781056	
9.76	-4.184142781006219	-0.5559343905514729	27.425058233820817	4.8700327741376555	-0.41848974601298505	27.338213714108836	
9.77	-3.840189250731642	-0.5871631382106995	26.725907860099795	4.465140985755083	-0.4476689319793998	26.64076305083187	
9.78	-3.533042835307563	-0.640399278892439	26.044873483701256	4.088703189661345	-0.49938445526853564	25.96176054970155	
9.790000000000001	-3.261071203031302	-0.7111646837216289	25.382098441602377	3.741255250014219	-0.5691827651043494	25.301247242546065	
9.8	-3.0224141129397886	-0.795853603008281	24.737481343864957	3.422676191890308	-0.653451987865916	24.65903136232522	
9.81	-2.815083869639162	-0.8916396622245282	24.110775530839454	3.132333803507689	-0.7493346174549814	24.034786062295	
9.82	-2.637046756277755	-0.9963818649687128	23.50165998373809	2.869213084259802	-0.854638284214599	23.42811909856293	
9.83	-2.4862880180664466	-1.1085334461354301	22.909787418572844	2.6320269397130063	-0.9677503238421323	22.838621656447035	
9.84	-2.3608628503635494	-1.2270575707078177	22.33481736900941	2.419305227149975	-1.0875587051288458	22.26589946835823	
9.85	-2.2589354740012215	-1.3513512601562045	21.776437575138694	2.2294709860293573	-1.213380443451548	21.709594068801312	
9.86	-2.1788050406345434	-1.481179529016883	21.234377603279356	2.060901797287725	-1.3448983795895297	21.169395796991818	
9.870000000000001	-2.118923651364762	-1.6166184439366316	20.708417460219028	1.9119760663537586	-1.4821072853607946	20.645051911112887	
9.88	-2.0779125006901373	-1.7580055277229703	20.19839403955595	1.7811079778506655	-1.6252682783971921	20.136371715321594	
9.89	-2.054569286294587	-1.9058999778944947	19.704206248656124	1.6667770024355546	-1.7748698745961051	19.64323063121095	
9.9	-2.047865922958598	-2.061052013754954	19.225819032068664	1.5675507763343812	-1.931595967453325	19.16557440891724	
9.91	-2.0569525942212525	-2.224375814260537	18.763269264425908	1.4820916371937713	-2.0963029156331867	18.70342301594706	
9.92	-2.0811544889165723	-2.396930220545921	18.316672362718037	1.4091698036596476	-2.269998712555592	18.256876707117534	
9.93	-2.119968112033027	-2.5799038883745555	17.886230634423818	1.347667192006963	-2.453828594365169	17.826123457813413	
9.94	-2.1730567778322283	-2.7746044714082494	17.47224371780959	1.2965793502530887	-2.6490641953720573	17.41144852654186	
9.950000000000001	-2.2402458185332614	-2.9824511479467013	17.075121617223633	1.2550154212000917	-2.8570957615516472	17.013246473698743	
9.96	-2.3215174065265556	-3.204969513150892	16.69540045046864	1.2221969124772054	-3.079426741301063	16.632036096664653	
9.97	-2.417005620948984	-3.4437877226270537	16.333761377767374	1.1974556484636112	-3.3176699265221417	16.268478528177592	
9.98	-2.526991658293699	-3.700632751007533	15.99105267953446	1.180231626214329	-3.5735440898364637	15.923398958588503	
9.99	-2.6518987024437437	-3.9773273705554715	15.668316821050686	1.1700712306838523	-3.848869960419352	15.59781195630153	
10.0	-2.7922873597733746	-4.275784638623048	15.36682141946408	1.1666259687138427	-4.145565509071659	15.292952133527493	
10.01	-2.9488510130053722	-4.597998425894357	15.088094537287557	1.1696528108822692	-4.465638083197923	15.010309419028541	
10.02	-3.1224104447385383	-4.946029019738422	14.83396524128941	1.179016243063123	-4.811171508018745	14.751669129587954	
10.03	-3.3139070815595533	-5.321982836997865	14.606610365672836	1.1946923988101215	-5.184306709822641	14.519157745710457	
10.040000000000001	-3.5243942096534173	-5.72798528053879	14.408608418440743	1.216775643686584	-5.587214417067741	14.31529529706722	
10.05	-3.7550248996266715	-6.166142373712694	14.242999088670393	1.245487982663645	-6.02205849514319	14.143055263199944	
10.06	-4.007042683098398	-6.638474929628876	14.113342792487115	1.2811922587572662	-6.490943665017572	14.005929176368666	
10.07	-4.281755363681159	-7.146848988996239	14.023788932418114	1.3244119135720354	-6.995837995817091	13.907991341369756	
10.08	-4.580510893974303	-7.692875092681458	13.979145128565952	1.3758517304230735	-7.538481155660776	13.853972050918262	
10.09	-4.904669578303308	-8.277775519239887	13.984947050995219	1.436427955574219	-8.120259264418078	13.849328332808998	
10.1	-5.255556324732807	-8.902218077790197	14.047516508402587	1.5073033543634868	-8.742044351166811	13.900307813744881	
10.11	-5.634395519327252	-9.566109945175256	14.173998919110995	1.5899264318342343	-9.403992191577496	14.013995702996858	
10.120000000000001	-6.042231343896001	-10.268345078319797	14.37237142141326	1.6860769378598435	-10.105293672149312	14.198336831072156	
10.13	-6.479836358459054	-11.006498732694514	14.651412880290097	1.797919778685974	-10.843874836776198	14.462124686651437	
10.14	-6.947611169671205	-11.776462617798906	15.020627047528322	1.928059675108802	-11.61604033967162	14.81492964099429	
10.15	-7.44544939053097	-12.572031061663653	15.490072944873194	2.0795804559366324	-12.416066471654059	15.266917405336065	
10.16	-7.972518230227117	-13.38449028175254	16.069994318649325	2.256089956376937	-13.23575289164149	15.828590187705808	
10.17	-8.527103286426351	-14.202147394663111	16.770418638894682	2.4617174027731257	-14.063967096542134	16.510326473818658	
10.18	-9.106380226032215	-15.009938605705067	17.600469737853963	2.7010853012408433	-14.886196610323086	17.321768712757077	
10.19	-9.706181074031301	-15.789111609030726	18.567513664027828	2.9792209836882098	-15.684189429910735	18.271020296032482	
10.200000000000001	-10.320766242459378	-16.517087709081906	19.676124086250834	3.301360582737866	-16.435778297356933	19.36358984405023	
10.21	-10.942619853654532	-17.167642347223456	20.92681221663197	3.672598742197395	-17.1149839851756	20.601022946632668	
10.22	-11.562286930999395	-17.711534877146516	22.314489423034814	4.097423883111764	-17.69250013628498	21.979468922149316	
10.23	-12.168327640930677	-18.117593228244367	23.82716800947169	4.579102890695188	-18.136717023447318	23.488313743623966	
10.24	-12.747381285323192	-18.35442600634743	25.444767859307667	5.118857962732499	-18.415393773617712	25.108765082740796	
10.25	-13.284487540438445	-18.392817007518097	27.138362207980567	5.714981003859837	-18.498008719258348	26.813007365941118	
10.26	-13.763578597497151	-18.2085565768376	28.870217374003094	6.361860664835435	-18.358488028635925	28.56396559939797	
10.27	-14.168072578169177	-17.785389529969	30.594680166548784	7.049222074319571	-17.978324776688048	30.31614947620703	
10.28	-14.481894506685528	-17.11790491391152	32.26045692705227	7.76182856349544	-17.349935563127957	32.01792517902643	
10.290000000000001	-14.690821718847154	-16.213864185058522	33.81426465343156	8.479463593436934	-16.478681866661688	33.614597271419086	
10.3	-14.783213077086785	-15.094799258054984	35.20453133813303	9.177812707945849	-15.384151925083113	35.05274214969707	
10.31	-14.751270384302012	-13.795456290802704	36.386148413490176	9.83001943793796	-14.09969759568103	36.284882175199755	
10.32	-14.5917910268342	-12.361386901000351	37.32448522694912	10.408816884909772	-12.670288929472772	37.27381507952656	
10.33	-14.30664218512268	-10.845236327610426	37.99838522247134	10.88900910121861	-11.148544871267182	37.995900550445256	
10.34	-13.902585692531218	-9.301840853509457	38.401434650739986	11.249831490397085	-9.590173348231907	38.44266513312859	
10.35	-13.39093385452053	-7.783709937085286	38.54157593118117	11.476837197556808	-8.048989432108023	38.620516935622064	
10.36	-12.786620011072907	-6.336841682658844	38.438989311646004	11.56302490604055	-6.572619114961289	38.54878167034756	
10.370000000000001	-12.107095194138587	-4.997845770322408	38.12291754483408	11.509051883909837	-5.199393886002652	38.25650399372493	
10.38	-11.371115663977491	-3.7924459768566243	37.628018326234134	11.322493084184634	-3.95682276741338	37.77856679397647	
10.39	-10.597574224014922	-2.735591030921978	36.990716809392	11.016617095237741	-2.8613576604440523	37.152102182140354	
10.4	-9.804496542642207	-1.8323614652048748	36.24632381374391	10.60868888053618	-1.9194329246307213	36.41332479934172	
10.41	-9.008275352862817	-1.0797946592131513	35.42685156967703	10.11821858826756	-1.1291735534179832	35.595258139778124	
10.42	-8.223158713896739	-0.46891927170448344	34.559752159428726	9.565350147288429	-0.4824455248005044	34.72634284522131	
10.43	-7.460958940382705	0.013214737888186612	33.667397121369206	8.96962661302589	0.033073436997234196	33.82991086500072	
10.44	-6.7310304978887405	0.38176449477622576	32.76719196882052	8.34897837430261	0.43212393177659625	32.924176247734316	
10.450000000000001	-6.040343326537858	0.6526641499059503	31.87202761571441	7.719157611061138	0.7303910996025997	32.022706082806955	
10.46	-5.393692836536838	0.8415696569661419	30.990956790794563	7.09344024339622	0.9434263835341545	31.13508534016109	
10.47	-4.793966919934531	0.9631550246275258	30.12993646618021	6.48257490475875	1.0859060119431998	30.267666351373727	
10.48	-4.242454787815717	1.0306866967644899	29.29253922754529	5.894880037672914	1.1711988973800473	29.42429167218201	
10.49	-3.7391421157955813	1.055822620832927	28.480583706261964	5.336475823570938	1.2111326910500018	28.60694404051574	
10.5	-3.282970526455437	1.0485730191962472	27.694651465298065	4.811553205760041	1.2159347542949739	27.816287665076736	
10.51	-2.8721194556829963	1.0173525627869742	26.934504912630192	4.322670148211879	1.1942755121097604	27.052100082692508	
10.52	-2.5042103519409364	0.9691060445628931	26.199396178028888	3.8710435116249955	1.153377538000979	26.31360171920805	
10.53	-2.176495040346829	0.9094622859921122	25.48829319231299	3.4568182000014858	1.09915954284334	25.599696981352526	
10.540000000000001	-1.8860074456332878	0.8429009868943076	24.800035574449108	3.0793098568303456	1.0363943435558531	24.90914332217913	
10.55	-1.629687330254743	0.7729184917612532	24.13343840075567	2.737214803154096	0.9688674985266278	24.24066444007405	
10.56	-1.4044737302895447	0.7021829743851723	23.48735496262601	2.4287890161350862	0.8995279980631558	23.593021651571675	
10.57	-1.2073768866132677	0.6326762458121885	22.860712262649376	2.151989460066207	0.8306245798878753	22.9650542362702	
10.58	-1.035532296654041	0.5658200037348488	22.25252742705213	1.9045912920524182	0.7638285604764243	22.35569875726322	
10.59	-0.8862350642599122	0.5025843851652485	21.66191150210611	1.6842935193641932	0.7003441637129644	21.763996807016813	
10.6	-0.7569609412032474	0.443580800761809	21.08806553009841	1.4887820536509415	0.6409984991805124	21.18909110976653	
10.61	-0.6453839753612776	0.38914281766908515	20.530273203905416	1.3157839574619326	0.5863205692084023	20.630217489339422	
10.620000000000001	-0.5493796357480945	0.3393911048438229	19.9878912971008	1.1631120078281043	0.5366087277355813	20.086695402418204	
10.63	-0.46702017196130285	0.2942864259399479	19.460339275527645	1.028691384608996	0.4919855848596726	19.55791690176906	
10.64	-0.3965716069533809	0.2536747464097625	18.947090139375387	0.9105766201481718	0.4524431362471392	19.04333603232694	
10.65	-0.33648377064564644	0.21732213166537595	18.447661808136417	0.806962841048601	0.4178802290462969	18.542459068881616	
10.66	-0.28537882148947125	0.18494255918258393	17.96160973022586	0.7161934605141267	0.3881336904033886	18.054836051078308	
10.67	-0.24203887264367654	0.15621966835791462	17.488520611726297	0.6367554052407749	0.36300065499533923	17.580053309536613	
10.68	-0.20539315276039014	0.13082339213214195	17.02800724630058	0.5672782717399895	0.3422585379644375	17.11772737032774	
10.69	-0.17450403063554387	0.1084219618578272	16.579704347581472	0.5065277355676765	0.325679533997964	16.667499877773427	
10.700000000000001	-0.1485546937597682	0.08869122665022601	16.14326516977957	0.45339815360753544	0.3130421245146302	16.229033511721568	
10.71	-0.12683575459339624	0.07132013450866179	15.718358824879244	0.4069043322498418	0.304139942267337	15.802008742210976	
10.72	-0.10873398285451061	0.05601511699021783	15.304668180407734	0.366171748807154	0.29878794581419377	15.386121226240979	
10.73	-0.09372230234137569	0.042503133651913216	14.901888222335451	0.330426794556509	0.29682701730479283	14.98107978150371	
10.74	-0.08134935610419033	0.03053241318637137	14.50972475132757	0.29898781096352767	0.298127487229273	14.58660490254066	
10.75	-0.07122787929455958	0.0198706414976777	14.127893303332172	0.27125779379950116	0.30259272359482586	14.202427577868107	
10.76	-0.06302924541940355	0.010306414640685269	13.756118412259239	0.24671263100761448	0.3101591040753769	13.82828840873596	
10.77	-0.05647588766766183	0.0016479940777322094	13.394132953338737	0.22489226956953962	0.32079690768800456	13.463936983988471	
10.78	-0.05133381603296314	-0.006278908240079137	13.04167761615109	0.20539534006531504	0.3345126058297977	13.109131491344428	
10.790000000000001	-0.0474063378609636	-0.013633296883673408	12.698500487957231	0.1878748463535913	0.3513513134819772	12.763638513070205	
10.8	-0.04452978775719244	-0.020560034151470577	12.364356706116887	0.17203252779934272	0.3713981613880879	12.427232954019633	
10.81	-0.04257020001791777	-0.027190789298166138	12.039008167507347	0.15760950147608235	0.39477735001312936	12.099698050013224	
10.82	-0.04141953050048805	-0.033645893617184335	11.722223277761472	0.1443716774555044	0.42164815208454764	11.780825417411359	
10.83	-0.04099003484957992	-0.04003819920721137	11.41377672314154	0.13211786640351486	0.45221377108020183	11.470415559394308	
10.84	-0.041210147094763665	-0.04647601144601133	11.113449267248454	0.12067791397454383	0.48672463167985014	11.168278383771606	
10.85	-0.042028178351240064	-0.05305968882974149	10.821027597993503	0.1099016367478372	0.5254767847816972	10.874233730148847	
10.86	-0.043406013427003676	-0.05988700966921128	10.53630415060378	0.09965676724409853	0.5688152979541152	10.588112245288247	
10.870000000000001	-0.045318205448113304	-0.06705421228384363	10.259076966139817	0.0898260612618055	0.6171377320989349	10.309756454045582	
10.88	-0.047750656362831045	-0.07465759073774064	9.989149558202538	0.08030589271899177	0.6708990443355842	10.039022122180176	
10.89	-0.05069991360488831	-0.08279474831150394	9.726330790927586	0.07100519918648412	0.7306171901282983	9.775779966070731	
10.9	-0.054172655465854015	-0.09156588741787088	9.470434769336704	0.061843641298646695	0.7968786976783299	9.519917764371336	
10.91	-0.05818491320684835	-0.10107553561557761	9.221280743026522	0.05274783922762205	0.8703434876033787	9.271342926640404	
10.92	-0.0627606504173157	-0.1114350442596796	8.978693024055241	0.04364542743940831	0.9517488488671497	9.029985588081644	
10.93	-0.06793245470709983	-0.12276339984614668	8.742500917223941	0.03447131222461927	1.0419228038275763	8.795802735231195	
10.94	-0.07374212080810814	-0.13518834970973348	8.512538669558714	0.02516518482917185	1.141792280978603	8.568783099893379	
10.950000000000001	-0.08023998369035519	-0.14884893309600572	8.288645439502444	0.01566849892683312	1.2523919850257514	8.348953007201441	
10.96	-0.08748536735267469	-0.16389710987768297	8.070665291628442	0.005922849923689764	1.3748745915982208	8.13638387310927	
10.97	-0.09554704850705731	-0.18049974284997222	7.858447218214499	-0.004131221931454689	1.5105228819068393	7.931201251618731	
10.98	-0.10450395643954956	-0.19884074426010234	7.651845194956917	-0.014554378903615536	1.6607641344190172	7.733595962080809	
10.99	-0.11444603086740257	-0.21912341858728315	7.450718279687773	-0.025408565423390372	1.8271857979029718	7.543837855795266	
11.0	-0.12547515961213554	-0.24157303358926305	7.25493076295945	-0.036758001862210704	2.0115514701930968	7.362292781134322	
11.01	-0.13770611790818665	-0.2664396516316765	7.064352379360231	-0.04867207425935284	2.2158162070284764	7.189443306415618	
11.02	-0.15126750010936613	-0.2940014214892095	6.878858579874263	-0.06123110182897862	2.442140185316531	7.025913759749733	
11.03	-0.16630383261141946	-0.3245677007579314	6.698330925585783	-0.07452717294889208	2.692908237200624	6.87250121773544	
11.040000000000001	-0.18297716919996856	-0.35848220785980606	6.522657647765139	-0.0886599707410445	2.9707552558308103	6.7302146394890014	
11.05	-0.20146858492006908	-0.39613026262010864	6.351734145831508	-0.10374782245615521	3.2785756177686505	6.6003202709931985	
11.06	-0.2219805706541922	-0.4379412599546149	6.185463890796202	-0.11993229600420854	3.6195398654034134	6.484399022680213	
11.07	-0.24473955188673208	-0.48439272728801536	6.023759476317145	-0.13738535666503238	3.997106194121057	6.384415364700859	
11.08	-0.26999861040351586	-0.5360163128211426	5.866543889046731	-0.1563177160533057	4.415025865950231	6.302800406448955	
11.09	-0.2980404846132083	-0.5934052875571236	5.713752110294303	-0.17699132827417696	4.877338614206941	6.242552344287384	
11.1	-0.32918092417752154	-0.6572231439966119	5.5653331610243235	-0.19973899041663545	5.388354101649618	6.207357461291226	
11.11	-0.36377247463714124	-0.7282128744122476	5.4212527022112935	-0.22499105456113025	5.952614551351666	6.201734042973734	
11.120000000000001	-0.4022087677202827	-0.8072065116125074	5.281496302572498	-0.25330097372896826	6.574826972996022	6.231198968441819	
11.13	-0.4449293930207447	-0.8951345151050063	5.14607348569978	-0.2853911566817941	7.259756778261841	6.302462925457673	
11.14	-0.4924254267324741	-0.9930345855696134	5.0150226686110635	-0.32221011030903984	8.012069731246385	6.423653681501425	
11.15	-0.545245693127413	-1.1020594905512484	4.888417103743195	-0.3650065934513441	8.836097828273175	6.604559783281067	
11.16	-0.6040035276066142	-1.2234876364800567	4.766372142154618	-0.415425710256602	9.73550868710578	6.856887161940974	
11.17	-0.6693829579386845	-1.3587623231414732	4.6490563649323216	-0.4756359854596711	10.712861319904412	7.194524117202802	
11.18	-0.742148076376656	-1.509491700286827	4.536702717683761	-0.5484875808417088	11.769003512023575	7.633775266162352	
11.19	-0.8231514895175329	-1.6774682985932006	4.4296230431646375	-0.6377056835936968	12.902271603895432	8.193511868159288	
11.200000000000001	-0.9133451748733664	-1.864687605675917	4.328227161069569	-0.7481185708187091	14.107492104693069	8.895198309118104	
11.21	-1.0137917238466314	-2.07336945045938	4.23304576586001	-0.8859177063030007	15.37473496388212	9.76267749049918	
11.22	-1.1256760564470931	-2.3059827435200884	4.144758777307945	-1.0589286533308677	16.68784395071253	10.821584500706537	
11.23	-1.2503180074726723	-2.5652714235581255	4.064230788311612	-1.2768385972764809	18.02281980691984	12.098230540164643	
11.24	-1.3891861838773756	-2.8542794601546104	3.9925552545388476	-1.5513237018653068	19.346155738455224	13.617787785531355	
11.25	-1.5439134930490233	-3.176372762971872	3.931109070454036	-1.8959727032987348	20.61342644920702	15.401543602173179	
11.26	-1.7163147417196194	-3.535255847553374	3.88161917628453	-2.325829938368439	21.768522379080444	17.46314811409418	
11.27	-1.9084045418758746	-3.934985378692563	3.8462433803740206	-2.8563941039894494	22.74407879330294	19.80388796252332	
11.28	-2.1224085434423543	-4.380002834038209	3.827675040615024	-3.5018880430588877	23.46377626665321	22.407336303985534	
11.290000000000001	-2.3607799944548296	-4.875122460083195	3.829263471653786	-4.27265793041288	23.84723865794427	25.234014115772787	
11.3	-2.626213268789123	-5.425516931521681	3.855164033830883	-5.171833608927297	23.81770807976283	28.217499918984252	
11.31	-2.9216602114796735	-6.036681074263871	3.910522281809075	-6.191618512951449	23.312442354202567	31.263484065221363	
11.32	-3.2503292746534234	-6.714357489051186	4.001686646834466	-7.309859630592879	22.294315854859907	34.25319959524979	
11.33	-3.615670737662511	-7.464409122381732	4.136455401634726	-8.488310743760083	20.762590463767154	37.052842942274225	
11.34	-4.021352867474163	-8.292622547143406	4.324363953033301	-9.673372773214469	18.759581889601037	39.527876479801364	
11.35	-4.471233875376438	-9.204425715352553	4.577018507358483	-10.800228605164733	16.370517426359527	41.5603423199525	
11.36	-4.969316149914113	-10.204491338600526	4.908467701677779	-11.800117937707206	13.715585990644337	43.065407684980705	
11.370000000000001	-5.519581155208887	-11.296121332366809	5.3355198931144	-12.609399816192052	10.93474660444469	44.00271754690277	
11.38	-6.125850213437358	-12.48046670461443	5.8780833431205854	-13.178274166411358	8.16933825205454	44.3797371488893	
11.39	-6.791548965327783	-13.755477619135258	6.559402101635698	-13.477014526150542	5.54454007329188	44.24643336494488	
11.4	-7.51937358349895	-15.11452884879045	7.406086918760956	-13.498489288028466	3.1566304439675585	43.683557976552066	
11.41	-8.310840100441826	-16.544720829142435	8.447795908543359	-13.256554809752696	1.0673179837357267	42.78778978249331	
11.42	-9.165710394184021	-18.024879983607356	9.716422659196379	-12.781676905256935	-0.6956300583920507	41.65788800198175	
11.43	-10.081269448221398	-19.523317164800194	11.244521300413536	-12.114970952328823	-2.13288303990554	40.38401052806555	
11.44	-11.051440371866214	-20.99560366002894	13.062604927284013	-11.302195632790824	-3.265840207696991	39.0413084102429	
11.450000000000001	-12.065806974854281	-22.382805660798063	15.19518001321143	-10.388846561944701	-4.12866462922306	37.68759200731288	
11.46	-13.108593834683449	-23.610762434153763	17.65533754291095	-9.416574346131776	-4.7615294369828325	36.36382597556884	
11.47	-14.157778928101084	-24.59127129473707	20.438215942441964	-8.421143512948595	-5.205563761634315	35.09643221444024	
11.48	-15.184520958263187	-25.22649511443918	23.513408820524447	-7.4315939302745315	-5.499550999434225	33.90030625793295	
11.49	-16.153246936860086	-25.416880223090928	26.818575352727596	-6.470267157019034	-5.678119573983509	32.78185207149414	
11.5	-17.02266557950265	-25.073261915238387	30.255541927658477	-5.553389329110566	-5.770981290838096	31.741666045609758	
11.51	-17.748242437083483	-24.13214671445463	33.69200689183374	-4.6919161388541095	-5.802889457420492	30.77668743072664	
11.52	-18.28518004804272	-22.571030880182708	36.96924937456749	-3.892468036767704	-5.793995875781826	29.881813288099448	
11.53	-18.593312380639752	-20.42056537935919	39.91902337616441	-3.1582321950087398	-5.7604066336198425	29.051038030785588	
11.540000000000001	-18.64241470911382	-17.76887231365243	42.386453598257994	-2.489768076488512	-5.714795381116058	28.278209401561313	
11.55	-18.415687739912155	-14.754345814996803	44.25166289152024	-1.8856956695678737	-5.666998398027298	27.557496708802617	
11.56	-17.91295873663879	-11.548366448644149	45.448813588547424	-1.343262462247334	-5.624552618326966	26.883653531286182	
11.57	-17.151061399138907	-8.331007200109173	45.974008709857266	-0.8587842072358769	-5.593156750696343	26.252137813189794	
11.58	-16.161672641197523	-5.265950464326945	45.88096874668343	-0.42799852546477374	-5.577060678588059	25.659144104855798	
11.59	-14.987488655229788	-2.4814531920487077	45.26689788116093	-0.046341620384448556	-5.5793858602761555	25.101585240217194	
11.6	-13.677169594517427	-0.060312682128248696	44.252804132694436	0.29087015905342284	-5.60237944460207	24.577036896518493	
11.61	-12.280389665706346	1.960271497800074	42.964051367700336	0.5882860012515658	-5.6476224884798345	24.083677167313354	
11.620000000000001	-10.843696966132399	3.581630622571207	41.51519392175685	0.850422495519888	-5.716191788985484	23.620220841866026	
11.63	-9.407647981062226	4.832935705012486	40.0008582576008	1.0815981993262054	-5.808785879708228	23.18585810365888	
11.64	-8.005267010949872	5.759973231452612	38.49235345683606	1.2858865284778054	-5.925823018614114	22.78020187820724	
11.65	-6.661676252739853	6.4156626812791515	37.03857878738324	1.4670986618375634	-6.067511503205642	22.40324223255601	
11.66	-5.39451558595203	6.853136599159642	35.669376290312215	1.6287745477901403	-6.233900714027704	22.055310624605085	
11.67	-4.214856340913123	7.121432668445681	34.399841536203866	1.7741868345474914	-6.42491349025847	21.73705193814435	
11.68	-3.1283473886867723	7.263287059104481	33.23456875570295	1.9063531577478399	-6.640362730053532	21.4494032930661	
11.69	-2.1363890810840545	7.314424748464605	32.17129438626506	2.028053729480318	-6.879953840912554	21.19357841443457	
11.700000000000001	-1.2371483394018483	7.303808949790702	31.20368781127278	2.1418534779685885	-7.1432739702437456	20.97105545991146	
11.71	-0.4265313184483215	7.25432167428927	30.323428254451745	2.250125958870636	-7.429769790498462	20.783566740251256	
11.72	0.3010892200627744	7.1836812283845095	29.5215684212901	2.3550780664401665	-7.738714157830376	20.63308844655839	
11.73	0.9522811770160522	7.105354759092716	28.789401590996597	2.4587795774277557	-8.06915875245029	20.52182624850237	
11.74	1.5340988092868648	7.029400180570811	28.118956590356095	2.563187278686144	-8.41987964351792	20.45219718193465	
11.75	2.0537420874618686	6.963189629086612	27.503243587513076	2.6701653245542367	-8.789315128402576	20.426803865699714	
11.76	2.518326381239963	6.912004888813651	26.93632658764937	2.7815045593222125	-9.175494433572897	20.44839669268482	
11.77	2.9347087747161	6.879521541213797	26.413306088486117	2.898943540080125	-9.575955864375686	20.519819640152683	
11.78	3.309383578125135	6.868188826189594	25.930242375717725	3.024192415992335	-9.987654220142321	20.643935835355748	
11.790000000000001	3.6484139451161264	6.879527221399287	25.484055398282774	3.1589253001905164	-10.406888412858514	20.82353627182439	
11.8	3.9573918452133556	6.914358237958087	25.072419033463113	3.3047768656719576	-10.829223738567608	21.06122052826919	
11.81	4.241431477780138	6.972976802263913	24.69365534691515	3.4633365498892337	-11.24942089467096	21.35924535531481	
11.82	4.505167294736406	7.055282557685593	24.34664153287089	3.6361206083675786	-11.661396407681536	21.719339833529112	
11.83	4.7527679107715715	7.160875076729613	24.03072653265243	3.824529892013734	-12.05820793942539	22.14250064066423	
11.84	4.987956836771222	7.289121211957397	23.745659212637328	4.029790220664306	-12.432083663534751	22.62876531352467	
11.85	5.21403228652817	7.4392004700236765	23.491528520705565	4.252874724730191	-12.7745142848557	23.176958982859585	
11.86	5.433892683106175	7.610131171442785	23.26871107135174	4.49440694296428	-13.076424807413861	23.78441241622744	
11.870000000000001	5.650060044116193	7.800782933104782	23.07782616533411	4.754545473591847	-13.328406740246379	24.446741801870314	
11.88	5.8647013875328895	8.009875776409176	22.9196957927453	5.032851456984346	-13.521038761609562	25.15765352292311	
11.89	6.079649466000065	8.23596776380256	22.79530612161219	5.328156366754174	-13.645303920576143	25.90879353963972	
11.9	6.29641714816105	8.477438025337275	22.705770555851892	5.638457267530331	-13.693079196279017	26.689746944327233	
11.91	6.516207752676779	8.73246439926208	22.652291399528764	5.9607936904540475	-13.657652595770216	27.48811449911379	
11.92	6.739923691879716	8.998994550109183	22.636117103711733	6.291157979021008	-13.534238935622286	28.28972695885019	
11.93	6.968175782012029	9.274709427742216	22.658492072231006	6.624500920464328	-13.320471063889727	29.07906416852142	
11.94	7.201285366872128	9.556990344052311	22.720600787209992	6.9548868939935256	-13.016839152108185	29.839935258320814	
11.950000000000001	7.439275251453299	9.842903524409142	22.82350612605661	7.275589962631976	-12.626897574563309	30.556095873565102	
11.96	7.681868215655401	10.12916569813991	22.968078442384577	7.579308517162499	-12.15728985297661	31.21196643528077	
11.97	7.928485877515174	10.412135641540122	23.15490777350427	7.8585450142199065	-11.617587389766554	31.793491494131825	
11.98	8.178245177521834	10.687814995549658	23.38420957335409	8.105971659834285	-11.019868970257221	32.28883098007987	
11.99	8.429949855539318	10.951862902560787	23.655730223622566	8.314852926266337	-10.37815903477286	32.68895123227375	
12.0	8.682083917677655	11.19963087042235	23.96865043712187	8.479431999098804	-9.707675218984772	32.988004557802604	
12.01	8.932814093165817	11.426224269922397	24.321484665811674	8.595236316230695	-9.023933636858908	33.183444309184694	
12.02	9.180008281278258	11.626596872031431	24.71197462587221	8.659367699869058	-8.342067810202405	33.27597558064729	
12.030000000000001	9.421274037234015	11.79568345033261	25.136977533103234	8.670614885734555	-7.676052759956239	33.26923286595583	
12.040000000000001	9.653961250534012	11.928531905782991	25.592440916301427	8.62946542417853	-7.038161401791829	33.16930191145951	
12.05	9.8752048618931	12.020477550168497	26.073371299234513	8.538010623201421	-6.438562602860566	32.98416203522098	
12.06	10.081986538648485	12.067353702162736	26.57380534381192	8.39975554707186	-5.885105643926519	32.72308540790766	
12.07	10.271222435362148	12.06569035622542	27.08690874231269	8.219337880548572	-5.3833456212397905	32.396010413641505	
12.08	10.439846118449978	12.012922338503534	27.60508463189765	8.002229983630246	-4.936651634437851	32.0130349515098	
12.09	10.584886670429384	11.907585696712376	28.120110067443154	7.7544327011481755	-4.546420433429393	31.583998481757583	
12.1	10.703555333738361	11.749481169980827	28.623325461498766	7.482173198922812	-4.212403348971462	31.118147006802513	
12.11	10.793354054078987	11.539783584645084	29.10590190017117	7.191645499762092	-3.9330344373897628	30.623923127569938	
12.120000000000001	10.85221928323836	11.281076021975156	29.559211243736762	6.888786485710635	-3.705765665056928	30.108841475563107	
12.13	10.878668770638605	10.977303978472568	29.975237840591745	6.579109823945757	-3.527380048883479	29.57945067138071	
12.14	10.871726110890878	10.633719814697454	30.34659942493907	6.267606581008929	-3.394262641587373	29.0413688664062	
12.15	10.831078439862031	10.256676640504558	30.6669951859202	5.958655888838651	-3.3026324200755215	28.49933143485256	
12.16	10.757090032872688	9.853379666200336	30.931408226195362	5.656004942174135	-3.2487251101807644	27.957288136025902	
12.17	10.650797760803243	9.43159723632403	31.1362462516186	5.362767278318372	-3.2289313304456835	27.41850744352399	
12.18	10.513904631899365	8.999354490550946	31.279434712436533	5.0814496555156055	-3.2398959514273518	26.885682085154983	
12.19	10.348733708696228	8.56461915581869	31.360420748794525	4.814001582648558	-3.2785843593519575	26.36103056247626	
12.200000000000001	10.158110560171542	8.134986759684978	31.380057606184124	4.56187174079334	-3.3423205712789796	25.84639241655303	
12.21	9.945264027593563	7.7174263281000535	31.340454041957784	4.32605667509079	-3.4288021239099575	25.343315268407004	
12.22	9.71377338204589	7.318106945860322	31.24483367760275	4.107169323611174	-3.536100044709795	24.853127015530372	
12.23	9.467407155934227	6.942240034648196	31.09727051461513	3.9055109524825893	-3.662647839875599	24.376998162860968	
12.24	9.210027203832658	6.594020729537773	30.902462104118225	3.721121198913714	-3.80721968857307	23.915997129200132	
12.25	8.945476941319654	6.276612291371628	30.665504434325257	3.5538352106566724	-3.968904388581023	23.471135914426757	
12.26	8.677478309906238	5.9921790215840485	30.391685775059198	3.4033331368442954	-4.147075735607805	23.043408914501093	
12.27	8.409556422944624	5.741973057091883	30.086304661595438	3.2691846657695	-4.341360548132014	22.633825959620538	
12.280000000000001	8.145000542813873	5.526469962733627	29.754519474055552	3.1508882793054536	-4.551605354575316	22.24344130009543	
12.290000000000001	7.886787081419711	5.345463659727019	29.401250294294417	3.0479048936653355	-4.777842759614867	21.873380264513262	
12.3	7.637561487823927	5.198209901071287	29.03109906049822	2.959686004223332	-5.020257992844294	21.52486425222453	
12.31	7.399627505329467	5.083560168373012	28.648307549459073	2.8856992127208985	-5.279153065730603	21.19923045756186	
12.32	7.174945085712295	5.0000802872488785	28.256741658753914	2.825449352234589	-5.554910906422852	20.897954078067283	
12.33	6.965142274548056	4.946159046092418	27.85989141870673	2.778496432254473	-5.847957275071408	20.622668128952196	
12.34	6.771535366963617	4.920101815321248	27.46088667282507	2.74447116699784	-6.158719990334048	20.375182258019095	
12.35	6.595153447515153	4.920205990993788	27.062528121548507	2.7230885736406756	-6.487584514935966	20.15749988256385	
12.36	6.436764360823371	4.944815948846871	26.667331550247678	2.7141599516495885	-6.834844750269057	19.9718329859799	
12.370000000000001	6.29691114679409	4.992370595341007	26.277555477542954	2.717603528491927	-7.200647916211095	19.820613985252297	
12.38	6.175943566349948	5.0614342223177	25.89524112954513	2.7334540558220404	-7.584932512678351	19.706504055014044	
12.39	6.074048126615629	5.150712837593219	25.522254584004607	2.7618714291363813	-7.987358663203384	19.63239135207574	
12.4	5.991276163314902	5.259062791021985	25.160322678408853	2.8031493029536434	-8.407229325801872	19.601383802727735	
12.41	5.927572001993466	5.385490413316915	24.81106624132495	2.857720207193063	-8.843404356317922	19.616789051641675	
12.42	5.882799345691515	5.5291445514862065	24.476029991641113	2.9261586023283432	-9.294204219564195	19.682072010424182	
12.43	5.856762828775251	5.689303360860777	24.156709989583227	3.0091825541963013	-9.75730683654328	19.80079792411499	
12.44	5.849221676636629	5.865356713686637	23.854579523382764	3.107651048377542	-10.229642167673687	19.97655326764149	
12.450000000000001	5.859897919992973	6.056785150113249	23.57111251281119	3.2225538412969432	-10.70728905451061	20.21283599540856	
12.46	5.888499635222617	6.263134274151614	23.307796781413145	3.3549907451915972	-11.185378842451163	20.51290666720229	
12.47	5.9347211541135705	6.483987688639313	23.06615275553862	3.506137244094286	-11.658010306915411	20.879591973586983	
12.48	5.998247188475502	6.71893654751507	22.847745302103625	3.677194727176836	-12.11818523469979	21.315041267602236	
12.49	6.0787512234458205	6.967546727894963	22.654192229624517	3.8693317168506858	-12.557820711424169	21.820498222573928	
12.5	6.175892706025328	7.22932367156784	22.487169826575688	4.083587358763325	-12.967785588745341	22.395980769762208	
12.51	6.289312352635842	7.503674934705731	22.348414289025193	4.320760474078224	-13.338036891384938	23.03995306934873	
12.52	6.418624332138511	7.78987051886023	22.23971801127419	4.581270451320735	-13.65785158186208	23.749000069152192	
12.530000000000001	6.563404080751628	8.087001056315879	22.16291971322596	4.864989744445181	-13.916141337613503	24.5175310225388	
12.540000000000001	6.723170505306516	8.393933922871216	22.11988737821042	5.171065499006459	-14.101886433871712	25.337542608131034	
12.55	6.897361388028486	8.709267344080713	22.112493012101982	5.497747854519667	-14.204725098318185	26.198469611991626	
12.56	7.085318845570318	9.03128590823429	22.14258076676362	5.842224625010754	-14.215623035350916	27.087181266332788	
12.57	7.286275680121677	9.357921679631188	22.211919174576867	6.200475765385752	-14.127470607033713	27.988194347885628	
12.58	7.499316861129282	9.686706176616303	22.322153451125107	6.567216709700214	-13.935822018085416	28.884052884414338	
12.59	7.723360118195366	10.014743101078896	22.474727594226	6.935934135100054	-13.639448571974022	29.755975848240894	
12.6	7.957130874960968	10.338686467451726	22.670797225100753	7.298998985541968	-13.24078954887641	30.584634490530025	
12.61	8.199135204499756	10.654726729209923	22.911138924342723	7.647899674610871	-12.74616862583007	31.351072131533623	
12.620000000000001	8.447634329462593	10.95859304813271	23.196052479691225	7.973659381241872	-12.165635320425142	32.03780115129896	
12.63	8.700624190212743	11.245579851590755	23.525252462616127	8.267291880909362	-11.512572764309706	32.62976173368036	
12.64	8.955823604192556	11.510605823122987	23.897745550719932	8.520276926199116	-10.80308327839508	33.115074026661866	
12.65	9.210674539760921	11.748313471564899	24.311690012962167	8.72510839708592	-10.055030175741733	33.48567752783219	
12.66	9.462353611098871	11.95321042564408	24.76424684261117	8.875733178307836	-9.287020605881953	33.73757815039777	
12.67	9.707773294466051	12.119784369366853	25.2515880438577	8.967961768864036	-8.517373350659557	33.87087401612443	
12.68	9.943618541787288	12.242717720259744	25.768785094359156	8.999702270569841	-7.763163180017957	33.889441720813174	
12.69	10.166396326340674	12.317119520666376	26.309771888018492	8.970902121826313	-7.039422825954921	33.80021365512766	
12.700000000000001	10.372529197124857	12.338767791051618	26.8674271698766	8.88355669925592	-6.358626675256376	33.61258117056966	
12.71	10.558434148123979	12.304362563398817	27.433664451982175	8.741471367448503	-5.7303939768219685	33.33759828949593	
12.72	10.72059905919934	12.211766895217204	27.99956228555817	8.549914573723644	-5.161449203295619	32.98717599685239	
12.73	10.855676350552155	12.06021702035098	28.555566684733854	8.315243071854109	-4.655775729117487	32.57341180755819	
12.74	10.960613492703057	11.850482792781719	29.09179749711499	8.044485596562586	-4.214899701650365	32.10802601596817	
12.75	11.032840013933255	11.584959579615646	29.598490516462554	7.744968042866119	-3.838293985452852	31.601947821256083	
12.76	11.070421034551234	11.26767134723116	30.066434086007664	7.424015399049463	-3.5238518119256876	31.06506463863657	
12.77	11.071948592309834	10.904172398177934	30.48701709872353	7.088622522935407	-3.2682581891576774	30.50606344006707	
12.780000000000001	11.036782823359138	10.501369690223521	30.852816491433586	6.745272692455035	-3.0674179666724397	29.932403659041864	
12.790000000000001	10.965048556696534	10.067241351478597	31.15782131639378	6.399789215197069	-2.916794575129032	29.350361372626278	
12.8	10.857651894675827	9.610506419934774	31.397638873153472	6.057254000956926	-2.811694280141673	28.7651223376918	
12.81	10.716281429492048	9.140266537958317	31.569626301076198	5.721977560800902	-2.7474911362684997	28.18090617616787	
12.82	10.543349325919488	8.665622308093628	31.67290488857641	5.397501660330553	-2.719787507459575	27.601108701552047	
12.83	10.341845765344555	8.195276291872139	31.70823151953836	5.086636659323002	-2.72452490566769	27.028440987063277	
12.84	10.115288963150272	7.737256988201274	31.677878895208206	4.791527367781315	-2.7580625893767907	26.465056124884274	
12.85	9.867592165839655	7.298664745442517	31.58541021345547	4.513718612185346	-2.81721094465749	25.912670201331512	
12.86	9.602915500864155	6.8854952746345335	31.435395522353144	4.254232736780275	-2.8992447511749586	25.372664681808914	
12.870000000000001	9.32554051915308	6.502555585099779	31.233135538292682	4.013649482270907	-3.0018965901933075	24.846173637147583	
12.88	9.039735397012029	6.153436795724169	30.984392652978578	3.792183385324779	-3.1233368664946073	24.334156979457756	
12.89	8.749638306606965	5.840556616560413	30.695141023420316	3.5897517593472346	-3.262145858390674	23.83746183727325	
12.9	8.459180826666813	5.565281126663938	30.371342330003507	3.406039920657117	-3.4172805167314126	23.356872301914915	
12.91	8.17201302779618	5.328058716708966	30.018776898441867	3.2405627489148054	-3.5880379543641387	22.893150320840114	
12.92	7.891427678027939	5.128544146896893	29.642925513190438	3.09271329081706	-3.774018894960286	22.447070816874877	
12.93	7.62034475447707	4.965782472361973	29.248875244819008	2.961807762971387	-3.975090941553005	22.019451354475954	
12.94	7.361291822023869	4.838358517681655	28.841277367779362	2.8471226678920867	-4.19135291868412	21.611178228896655	
12.950000000000001	7.1164051249827605	4.744541267004212	28.424328786170037	2.747926249951646	-4.423099981388831	21.22323015208413	
12.96	6.887443419725004	4.682412920218798	28.001776229441653	2.6635059585748557	-4.670789236058306	20.856700887271753	
12.97	6.675811089158217	4.649977565542462	27.576942349195004	2.5931918447503315	-4.935005794422051	20.512821605820843	
12.98	6.482587235729473	4.645244692799261	27.152772269625807	2.53637257360052	-5.216428835063464	20.192981976486013	
12.99	6.3085623658021195	4.666297835562761	26.731872361922996	2.4925128395627363	-5.515795533556673	19.89875240925649	
13.0	6.154276053805447	4.711348051271039	26.31655113419953	2.461166516111646	-5.833862930067793	19.631906168299686	
13.01	6.020054060889157	4.778764122030935	25.908873437983814	2.441988513626404	-6.171365992262558	19.394441310891057	
13.02	5.906042830965939	4.867093152725445	25.51070509218838	2.434745558010318	-6.52897049763214	19.188601686602752	
13.030000000000001	5.812244821738679	4.975068906799113	25.12375499136251	2.4393263372357006	-6.907219298030346	19.01689641951812	
13.040000000000001	5.738552544271308	5.101610610332163	24.74961321904055	2.455751376537596	-7.306470640053772	18.88211743932956	
13.05	5.684777402226908	5.245814161881552	24.38978618166442	2.4841825845334005	-7.726826447354563	18.78734961173007	
13.06	5.650669421897279	5.406937685566514	24.04572977856121	2.5249344740078152	-8.168048778364552	18.735974869368086	
13.07	5.635931982368728	5.584382666096745	23.718878991367422	2.5784816540267745	-8.629467514800542	18.73166837044532	
13.08	5.640252573060609	5.777669795444615	23.410667357249558	2.6454668168617266	-9.109871021538396	18.778370556777677	
13.09	5.6633062787045745	5.98641331354942	23.12255175958065	2.72670849463533	-9.607384598095118	18.88024471769273	
13.1	5.704765464781817	6.210291697519188	22.85603022528995	2.8232054939772944	-10.119340844230248	19.041611557392564	
13.11	5.764304323438092	6.449016095149861	22.612657454562605	2.9361350081292015	-10.642145714263183	19.266850838457856	
13.120000000000001	5.841600747092826	6.702296275768918	22.39405727743822	3.0668414059371996	-11.171144034703168	19.56026017416906	
13.13	5.936334899280791	6.9698039724804115	22.20193162948786	3.216812697171272	-11.700488259787985	19.925861042320193	
13.14	6.048183605380212	7.251133509283402	22.03806571666304	3.3876416736102897	-12.223014239529416	20.367142093201902	
13.15	6.176809685880684	7.545759606534258	21.904329039411635	3.580968960270301	-12.730168459432456	20.886765556733856	
13.16	6.321848000822743	7.852992436756069	21.8026714721151	3.7983962491938015	-13.21203316171252	21.486244752676104	
13.17	6.482895410168962	8.171930327649662	21.73511105501046	4.041365449457175	-13.657361606870337	22.165513513171124	
13.18	6.659488482979363	8.501409543862433	21.703716525129437	4.3110086470852	-14.053783523404409	22.922499312438696	
13.19	6.8510822077295135	8.83995283848417	21.71057800463329	4.607955041010946	-14.388109989047683	23.752696723376587	
13.200000000000001	7.057025422505362	9.185717159758177	21.75776764080225	4.932107518810184	-14.646779201812883	24.648786860966055	
13.21	7.276533857572773	9.53644281069147	21.847289466349785	5.282405432587585	-14.816495238446139	25.60033524746417	
13.22	7.508661099134045	9.889406617769323	21.981014763219903	5.656584228550353	-14.88505688312099	26.593622129866272	
13.23	7.75226768602065	10.241381659277849	22.16059919735121	6.050949710687023	-14.842133385868102	27.61175911426461	
13.24	8.005988643314414	10.588606224413198	22.387380445604727	6.460209451062769	-14.680246396536553	28.63498455534864	
13.25	8.268206364634423	10.926773678490278	22.66227247082854	6.877450577969404	-14.395589155253793	29.64136712072665	
13.26	8.537018292818559	11.251035658905959	22.985636584399902	7.294204001364871	-13.988740332251448	30.607718309366433	
13.27	8.810217243039016	11.556040575318839	23.35713995274338	7.700625135315024	-13.465156242376828	31.510674036918076	
13.280000000000001	9.085281579213389	11.836010857261696	23.775608223539493	8.085908391670879	-12.835230327472946	32.32803006932658	
13.290000000000001	9.359363218710586	12.084845817550873	24.238884758718946	8.438996275074546	-12.113776281682213	33.04032256412806	
13.3	9.629286104684336	12.296263246500438	24.743704207932733	8.749068340646389	-11.31945547845854	33.631732958700674	
13.31	9.891568585739295	12.463993755746305	25.285587435741384	9.006297322218817	-10.473628682440431	34.09107874732789	
13.32	10.142483142636557	12.582041890487233	25.858764815769465	9.202499185043974	-9.598986988985098	34.4123225152701	
13.33	10.378138254572459	12.644992145959657	26.456148970740962	9.331671482746088	-8.71816816172813	34.59463427854578	
13.34	10.594503426763254	12.648222272426416	27.06942980962769	9.390418695218905	-7.852444221727998	34.64211923359923	
13.35	10.787550488661669	12.588276859410863	27.689161656882746	9.378044641073876	-7.020625543422949	34.56304269958289	
13.36	10.953374334136816	12.463124620939611	28.305014340680994	9.296349984467001	-6.238296479371978	34.36872010236216	
13.370000000000001	11.088331641290793	12.272383040056592	28.906092507897775	9.149572981937377	-5.517393223787918	34.072735217723064	
13.38	11.18917959245107	12.017514152618539	29.481274434730267	8.943847549436434	-4.866122326868673	33.68974129206464	
13.39	11.253211346219382	11.701932994012406	30.019594615083662	8.68674128830462	-4.289173829265186	33.23458025077109	
13.4	11.278386333776258	11.33097089709566	30.510694679123947	8.386713580817357	-3.7881142689159892	32.721536015321405	
13.41	11.26345345164125	10.911635829659186	30.945367194402685	8.052602242262939	-3.3619129130639704	32.16378890322207	
13.42	11.20803459669475	10.452312370614411	31.315977356612997	7.693227707494873	-3.0075613259748883	31.573101840515456	
13.43	11.112630142394877	9.962608214932883	31.616513493839584	7.317007584994512	-2.7206165131352607	30.95965099318591	
13.44	10.978650439152418	9.452757849574642	31.843000024820956	6.931685414369264	-2.495716945743174	30.332000100658167	
13.450000000000001	10.808348658094403	8.933205154265579	31.993500553963823	6.544165478404345	-2.3270327032151217	29.697191743210713	
13.46	10.604745510345982	8.414151600912493	32.068084753010694	6.160413458264868	-2.208617513224996	29.060891059903312	
13.47	10.371533065160332	7.90514305813228	32.068703619343076	5.785429809951134	-2.134682322143509	28.427564939895422	
13.48	10.11292877554601	7.414731190574033	31.99893768892693	5.423264512857413	-2.0997853951892447	27.800675771457147	
13.49	9.833465481747044	6.95024092412453	31.863606303748703	5.077069750995689	-2.098954637826979	27.182867461665733	
13.5	9.537889884697883	6.517613714116374	31.66851797131942	4.749192410516414	-2.127769633361312	26.576132297687067	
13.51	9.23099971692485	6.121354277360069	31.420123259319467	4.44126093115091	-2.182389566193365	25.981961806361667	
13.52	8.917493850658246	5.764573318582624	31.12517633965219	4.154286156613537	-2.2595567914282966	25.401472629543083	
13.530000000000001	8.601862449871028	5.449091090645724	30.790471971632	3.888761923712504	-2.3565781750488397	24.835510486754515	
13.540000000000001	8.288280102715166	5.175583664094724	30.422621597901703	3.644760391793424	-2.47129235675466	24.284734688674337	
13.55	7.980528464964554	4.9437621475797595	30.027884064622008	3.422015665703114	-2.602029716513921	23.749686231096884	
13.56	7.6819708334813654	4.752577152560568	29.612058023665337	3.2200044778552863	-2.7475675357832716	23.230840672552286	
13.57	7.39553963863892	4.600413539781653	29.180423002492702	3.0380146589408126	-2.9070843863958364	22.728650695411968	
13.58	7.123692673308488	4.485249257744662	28.73770322989963	2.87520424893652	-3.0801155072279194	22.24358033403051	
13.59	6.868456043134452	4.404827556832219	28.28808248693013	2.730651848952978	-3.2665104615578864	21.77613302334149	
13.6	6.63144012191543	4.3567866017212085	27.8352349488206	2.6033975577352764	-3.4663937963805065	21.326875358586094	
13.61	6.41387608932841	4.33876823934044	27.382369178859197	2.4924774900213436	-3.680128358176513	20.896458349249517	
13.620000000000001	6.216660405068053	4.348503354837622	26.932279915431838	2.3969544590498906	-3.9082809887616183	20.485637965851105	
13.63	6.040398279310103	4.383873961906934	26.48740634448837	2.3159394457626696	-4.151591440327431	20.09529499894588	
13.64	5.885438093841342	4.442952393613489	26.049895121908797	2.248608593948461	-4.410942621919997	19.726455181055833	
13.65	5.751921303237274	4.524027408353908	25.6216515876867	2.1942197827934518	-4.68733105267499	19.380311081965495	
13.66	5.639828804044901	4.625617745251022	25.204388272631803	2.1521243768998732	-4.981837419817715	19.05824525710972	
13.67	5.54901221917738	4.7464702595362	24.79967476286774	2.1217774078907925	-5.295595319051047	18.76185490594322	
13.68	5.479227832177221	4.885552145801249	24.40897891668039	2.1027466087908597	-5.6297568631300425	18.492978147410646	
13.69	5.43016629603547	5.042035897528627	24.03370351252614	2.09472119873269	-5.985453767960786	18.253722145421104	
13.700000000000001	5.401479010327825	5.215278839163958	23.675218180360787	2.0975201278685667	-6.363752299454121	18.04649215513189	
13.71	5.3927991711336745	5.4047986667745045	23.334887824352364	2.111102467590158	-6.765598187868181	17.874019197579837	
13.72	5.403755498203957	5.61024643333785	23.014098745039938	2.1355756515975677	-7.191753505598342	17.739387406573268	
13.73	5.43397956616675	5.831377773505288	22.714282526333214	2.1712069711937207	-7.6427191424055305	17.64605735621168	
13.74	5.4831219373814575	6.0680191351928885	22.436931790836315	2.218437253964101	-8.118641624087331	17.597883416791905	
13.75	5.550851989521319	6.320034153110556	22.183618743203446	2.277894305847086	-8.619203926650364	17.599119849013658	
13.76	5.636857662628067	6.58728678876626	21.95600885845152	2.3504059679099516	-9.14349894848213	17.65441001922619	
13.77	5.740841461896178	6.869601719405534	21.75587146979383	2.4370126391456535	-9.689884303020438	17.768753118457845	
13.780000000000001	5.862513706189691	7.166721915320945	21.585087117698723	2.5389791166054874	-10.25581709441872	17.94744276797041	
13.790000000000001	6.001582629744988	7.478262997502572	21.445650411005204	2.657805593686128	-10.837667354751511	18.195971880935193	
13.8	6.1577405029623105	7.8036640410158675	21.339667283856734	2.795226401892288	-11.430528460598358	18.519880469032767	
13.81	6.330644938188009	8.14213448949152	21.269345532215144	2.9531891120075935	-12.028039935967959	18.924532208755874	
13.82	6.51989486868317	8.492596831253449	21.236977868592255	3.1338293612178716	-12.622202150515887	19.414844024905307	
13.83	6.725009628878849	8.853628553903647	21.244913628964603	3.3394079036026976	-13.203250734989284	19.994908147603052	
13.84	6.945401130823765	9.223401282159504	21.29551749625772	3.5722187787457496	-13.759582361653589	20.66755346315028	
13.85	7.180339836202846	9.599616520439358	21.391124352560038	3.834456226573052	-14.277779784882188	21.433839861350638	
13.86	7.428922571857335	9.979451565045236	21.53395528001441	4.128026832175569	-14.74278941258489	22.292472157104147	
13.870000000000001	7.69003627116783	10.35950678635912	21.726025423791487	4.454296581486438	-15.138293648955367	23.23914221359252	
13.88	7.962320014637408	10.735761285803138	21.969041891921137	4.813815928435282	-15.447248290692638	24.266027809007063	
13.89	8.244127692543763	11.103545546190952	22.264285179023922	5.2059595837775685	-15.65267376853996	25.36127549514232	
13.9	8.533493612527675	11.457539694095306	22.612467600983248	5.628607959538595	-15.738696952767013	26.50875981076935	
13.91	8.828103374986709	11.791805992859013	23.013562227600143	6.077822346035658	-15.691750494579871	27.688118468522244	
13.92	9.125272339142148	12.099864184875276	23.4665958002718	6.5475250708063015	-15.501803409256555	28.875063738056184	
13.93	9.421931680968488	12.374810067884345	23.969440814359462	7.029352610052163	-15.163562231532078	30.04216608123152	
13.94	9.714635753345789	12.609464821779596	24.518781461069977	7.512849979401688	-14.677583550356722	31.160302585490097	
13.950000000000001	9.999568596103053	12.796609738816597	25.109868030614198	7.9857601324132315	-14.05090286086823	32.200287520919375	
13.96	10.27260383612986	12.929271056724547	25.736445442943822	8.43441610686146	-13.297002754118868	33.13446203333392	
13.97	10.52939157117257	13.001057171435455	26.39074234988845	8.84464805860187	-12.43538073434978	33.938752978803116	
13.98	10.765431090474769	13.00650952218758	27.06350050161963	9.202685849595731	-11.490405959539885	34.594252594537444	
13.99	10.976160749008011	12.941456833204413	27.744089651442692	9.496163461959396	-10.489768362216452	35.08843393154587	
14.0	11.1570979440569	12.803363796931633	28.42075056355358	9.714993581478176	-9.462457021645688	35.415693983495665	
14.01	11.304062142922904	12.591665283814645	29.081008688398445	9.8521062486895	-8.436863614759615	35.57730482462649	
14.02	11.413426433301472	12.308029647129198	29.712209290493448	9.9038912807905	-7.439023255303606	35.580746626211806	
14.030000000000001	11.482064639613334	11.956336979279268	30.30180692811594	9.870294534583229	-6.491226592097419	35.43853078048088	
14.040000000000001	11.507654892832152	11.542719391679874	30.838049491939444	9.754633291787846	-5.611109704567233	35.16680110135645	
14.05	11.488774130752578	11.075341791144204	31.310486827605768	9.563141496497968	-4.811281437108576	34.78383430373241	
14.06	11.4249933419861	10.564074602090722	31.710433825938157	9.304303926275455	-4.09950619571325	34.30860074122981	
14.07	11.316952678723172	10.020074963139061	32.03134578024414	8.988174527369223	-3.4790711605791147	33.75965794445598	
14.08	11.166344131491355	9.455242556913145	32.26904474343351	8.6256424846006	-2.949533266527623	33.15425251514099	
14.09	10.975785722664332	8.881576103019736	32.42176409758846	8.227791075405424	-2.507515375339046	32.507766545527254	
14.1	10.748814513046218	8.310734882521198	32.49010557413105	7.805346120291165	-2.147523233192146	31.833422260059855	
14.11	10.489696210698046	7.7534968360833325	32.47681209647103	7.368275320346384	-1.8626963518978503	31.1422273026635	
14.120000000000001	10.203257702299315	7.219382683729238	32.38643421998279	6.925521775247895	-1.6454445955600872	30.443084408188124	
14.13	9.894700371930824	6.716383249295002	32.22494691596729	6.484824535027503	-1.4879682286538016	29.742981233818572	
14.14	9.569405304821569	6.250793369841647	31.999346108547943	6.0526681967102665	-1.3826427678817104	29.047260017757303	
14.15	9.232756257779258	5.827191311726798	31.717230511418546	5.6342935124152165	-1.3222914429259678	28.359892013749892	
14.16	8.889992915810264	5.448562465818041	31.386397291939822	5.23377721072127	-1.3003627564492213	27.683744064240003	
14.17	8.546057844389523	5.11638358669231	31.014579302476818	4.854139759825447	-1.3110289238779311	27.020821975208758	
14.18	8.205500438739179	4.830857671157988	30.609175267089086	4.497449346047395	-1.3492213425396395	26.372478755529738	
14.19	7.872405950455888	4.591144724055361	30.177081327836454	4.164978007869517	-1.41063125490901	25.7395878757712	
14.200000000000001	7.550351729981127	4.395597481832697	29.724583825135987	3.8573283708072017	-1.4916781613176535	25.122683800027698	
14.21	7.242386273495204	4.241990963320876	29.25730211324047	3.574556558836901	-1.589460218171955	24.522071722295685	
14.22	6.951033122587115	4.1277311386058235	28.780180938026888	3.3162875068449984	-1.7016961152181191	23.937911921016056	
14.23	6.678321896189794	4.050029966079691	28.29753014537473	3.0818163232803313	-1.8266626836983253	23.370283066057812	
14.24	6.425823263525437	4.006051458413414	27.813071489575748	2.8701976378309615	-1.963132529866697	22.819229854516532	
14.25	6.194687102636035	3.9930321462030482	27.329992206951257	2.6803216450773464	-2.1103152777364085	22.284798879735394	
14.26	5.98569984470953	4.00836426534799	26.851025309190714	2.5109748794541233	-2.267802939318105	21.76706373718074	
14.27	5.799332614502486	4.049656877210713	26.378519875134117	2.3608933847180054	-2.435520651548632	21.26614592710482	
14.280000000000001	5.635795939830605	4.114774285043776	25.914508941228057	2.228804962630818	-2.6136829709776346	20.782231114770845	
14.290000000000001	5.495093802177263	4.201856198910436	25.460772397737685	2.113461533700652	-2.8027561565154735	20.31558335265141	
14.3	5.377069459662583	4.309323321657499	25.018895513958196	2.013663828235253	-3.003425616687993	19.866558409219955	
14.31	5.28143670246086	4.435871977090953	24.59032339359756	1.9282819071924604	-3.2165673976100777	19.435617546373333	
14.32	5.207825465350356	4.580459897852422	24.176403311320875	1.8562729514578824	-3.443223077978837	19.02334282402964	
14.33	5.155817905900607	4.742286138010253	23.77842341417537	1.7966873768883964	-3.684579607591888	18.63045337119871	
14.34	5.124968890371671	4.920766475243994	23.397648919663865	1.7486790692407885	-3.9419491587223154	18.257824544488432	
14.35	5.114829157123798	5.1155056504586085	23.03535210137541	1.711511229833241	-4.216750703245738	17.90650986751764	
14.36	5.124962363798493	5.326267268879866	22.692838885143864	1.684560871118478	-4.510491221179402	17.577765959815085	
14.370000000000001	5.154957880886761	5.552941570498734	22.37147223338928	1.6673229426983531	-4.82474499216296	17.273080662913742	
14.38	5.204438916981109	5.795511393548487	22.072693167828053	1.6594145345048201	-5.16112975679124	16.994204843803374	
14.39	5.273065561546755	6.054016654555121	21.798040280360894	1.660579669820634	-5.521278409312856	16.743188242758617	
14.4	5.360534574402595	6.328516762224269	21.5491665709256	1.6706955741015224	-5.906802849418588	16.52241789107704	
14.41	5.466577394466267	6.619049447619301	21.32785200994488	1.6897808561082013	-6.319248350046332	16.334659211825233	
14.42	5.590951709995174	6.925587584842765	21.136015893414267	1.7180047558169722	-6.760036799941778	16.183099381737815	
14.43	5.733430395521197	7.247991580257537	20.975723838482125	1.7557012608756903	-7.230394233603988	16.071391799906866	
14.44	5.893786988344725	7.5859576524683145	20.84919072719013	1.8033848942711503	-7.731259640218804	16.003696852370986	
14.450000000000001	6.071777735648866	7.938961630812796	20.758777655818545	1.8617688623065236	-8.263171895889176	15.984715379314995	
14.46	6.267119546347857	8.306197859001575	20.706980846903978	1.9317866509134989	-8.82613169165425	16.01971146853503	
14.47	6.479463181784363	8.686512790547148	20.696410480997184	2.014618158323996	-9.419435329791035	16.114521198823688	
14.48	6.708361822260693	9.078333236323209	20.72975859855657	2.1117191457750137	-10.041477029816713	16.275539002897418	
14.49	6.953240017146133	9.479597150078359	20.80974647669458	2.2248399616148102	-10.68952019516148	16.50964078844266	
14.5	7.213353046854424	9.887674758808512	20.939067774533402	2.3560544693452017	-11.35943809860602	16.824087779067817	
14.51	7.487746515745934	10.299299868111746	21.12029791096153	2.507768046501457	-12.045438983674256	17.22633258233823	
14.52	7.775214066682873	10.710510893929705	21.355770750767427	2.6827131738052516	-12.739776698854719	17.723737376434176	
14.530000000000001	8.074251383891475	11.116598492210533	21.647446190530086	2.883927821534841	-13.432471783104232	18.323208125150106	
14.540000000000001	8.38301023650744	11.512072560082615	21.996761393193324	3.1146954517250807	-14.11108498832765	19.030710547153095	
14.55	8.699256360322057	11.890661636256457	22.404457774183044	3.378425360216376	-14.760585482006263	19.850633239800437	
14.56	9.020334975244525	12.245357728369564	22.87037584192476	3.6784521676955917	-15.363355940377446	20.78496380505124	
14.57	9.343147735997926	12.568519594991713	23.39320999562055	4.017776864822951	-15.89940146811922	21.83242816942583	
14.58	9.664142904090202	12.852043077129089	23.970229441839997	4.398731892140853	-16.346862197672806	22.987671099760224	
14.59	9.97931855695573	13.087552429526502	24.597202513372885	4.822511011420535	-16.682843176396567	24.24028894895074	
14.6	10.284249405259562	13.266705529819365	25.268190641673375	5.2886732809195145	-16.884674800532057	25.574158496119068	
14.61	10.57414816998596	13.381566897424133	25.975412827835587	5.7945602052133705	-16.931421027331965	26.967021952911068	
14.620000000000001	10.843991896324008	13.425037860770358	26.709287077325673	6.334763290566642	-16.80565774698075	28.390560152341877	
14.63	11.08862816129846	13.391306722027766	27.458510368960006	6.900794689487399	-16.495574062314546	29.81118207821571	
14.64	11.302892282784965	13.276289905849547	28.210240391543078	7.480912127930387	-15.996772568370103	31.19145887379361	
14.65	11.481777266135955	13.078041759932892	28.95043818365992	8.060240655859175	-15.313490628808374	32.492173032708415	
14.66	11.62069822464536	12.797110675198082	29.664430812122657	8.621399241913188	-14.459357056821903	33.67502739854696	
14.67	11.715818206282957	12.436790655352189	30.337658816948988	9.145464308166451	-13.457124005065387	34.70548198923958	
14.68	11.763997972356618	12.00306228075321	30.956035310966307	9.61327719006196	-12.337404801931124	35.55544700951033	
14.69	11.763108910316594	11.504497348107227	31.506773000843804	10.006965028847821	-11.136341932431034	36.205442978602136	
14.700000000000001	11.712149945111923	10.951901466340082	31.978998344050762	10.311387418233453	-9.892959390600847	36.64579578756784	
14.71	11.611328206763988	10.35781162617399	32.36424841768226	10.51536685864668	-8.646066253461754	36.87680541019438	
14.72	11.462111749430322	9.73589635190814	32.65683693208582	10.612512305694205	-7.431464350978673	36.90789661581756	
14.73	11.267157793391606	9.100235247428065	32.85399737458747	10.601561141543966	-6.279694685521687	36.75598695579498	
14.74	11.030145004673907	8.464566094227655	32.95579854769391	10.486063297345476	-5.214669676530871	36.443176843150674	
14.75	10.755719929347674	7.841754097041292	32.96498038593853	10.27383112123885	-4.253035125933113	35.99456545122905	
14.76	10.449230706733124	7.2432107313617715	32.8865414068089	9.975953447157373	-3.4043847863583125	35.43605161102268	
14.77	10.116521651480102	6.678549914913361	32.72726305180866	9.60573400924035	-2.672022689758292	34.792601948124215	
14.780000000000001	9.763696773293823	6.155364605678475	32.495200488456256	9.177588712669579	-2.054056197973596	34.08697617008623	
14.790000000000001	9.396892899987092	5.679156026551977	32.1991742877584	8.706110768462798	-1.5446733988117485	33.338981149202574	
14.8	9.022097352121087	5.253450954629515	31.848278256888502	8.205324845112667	-1.1353857106004024	32.56517424687688	
14.81	8.64498019538799	4.879984609169553	31.45148846671574	7.688075027092779	-0.8160959722908157	31.778848130956103	
14.82	8.270749082021482	4.558914490214911	31.017373041408746	7.165691359136294	-0.5760161448940586	30.990299704516165	
14.83	7.9040707057774275	4.289140202053534	30.55386103505068	6.6478028572908485	-0.4043536353482955	30.207206221994237	
14.84	7.549015348396552	4.068592290330579	30.06811786504837	6.142301663974244	-0.29080703114605044	29.43506104910583	
14.85	7.209033471875129	3.8945171473532403	29.566481773156728	5.65539365344599	-0.22587526741794595	28.677607870342882	
14.86	6.886960023893604	3.763735175209357	29.054459027642306	5.191739618388634	-0.2010437735481266	27.937237966674203	
14.870000000000001	6.5850463086669375	3.672856346035049	28.53677337275247	4.75462737736458	-0.20886287870586479	27.215334942196595	
14.88	6.305007440709967	3.6184539974386833	28.01743831119028	4.346159880608813	-0.24294971512726551	26.512558269684583	
14.89	6.048070397245347	3.5972111827618196	27.49982573159788	3.967449644778661	-0.29794359936522413	25.829068415134792	
14.9	5.815040865831056	3.606017011773412	26.986766612612044	3.618802207641758	-0.36943082073773964	25.16469964317567	
14.91	5.6063623209212246	3.6420369287023533	26.480639451471035	3.299883033964112	-0.45385427791658056	24.51908802520694	
14.92	5.422180764060497	3.702755176295719	25.983454106603038	3.009868004601784	-0.5484169591722527	23.891763283954933	
14.93	5.262408793150413	3.785995494874717	25.496927979038553	2.7475724162266446	-0.6509863889674802	23.282212764960203	
14.94	5.126780285491808	3.889924988836158	25.022555211179807	2.511561238277925	-0.7600042747996318	22.689924285333326	
14.950000000000001	5.014888525951618	4.013045984617623	24.56166924318335	2.3002364729328164	-0.8744048549518336	22.11441323387691	
14.96	4.9262389529346455	4.154177862529571	24.115491788517417	2.11190943102877	-0.9935415045939291	21.555238831449653	
14.97	4.860290159631812	4.3124329843915135	23.68517673693701	1.9448658677601167	-1.1171210120862183	21.012014410044575	
14.98	4.816479377867882	4.487188633465848	23.271849653739896	1.797408866648361	-1.2451496061398137	20.484412364496922	
14.99	4.794249608972404	4.678056165977843	22.876640733132383	1.6678884524864523	-1.3778877671257195	19.972165852984745	
15.0	4.79306976809146	4.884848571365106	22.50071372603574	1.554731934060563	-1.5158109643325748	19.475071010282416	
15.01	4.812449982190975	5.107546675592934	22.145291488682894	1.456460576804897	-1.6595791872303565	18.99298831010509	
15.02	4.851952088683316	5.346264380145467	21.811679357837356	1.371700673691662	-1.8100128822843495	18.525844760580988	
15.030000000000001	4.911195388246911	5.601213321938107	21.501287539007375	1.2991902173339203	-1.9680744261957304	18.07363730368887	
15.040000000000001	4.989858556917798	5.872666036176853	21.215650883616682	1.237783640363125	-2.134853970792881	17.63643795472952	
15.05	5.087678337088354	6.160916339409367	20.956446048352074	1.186451635833809	-2.311560179724008	17.214400805789097	
15.06	5.204443899252894	6.466237911693776	20.72550894949169	1.1442787493616653	-2.499514371408863	16.807771146142713	
15.07	5.339987525100313	6.788838816919026	20.524848804271464	1.1104616787631922	-2.700146761601108	16.416897249773317	
15.08	5.494172022529439	7.128811691709736	20.35665942565796	1.084305309711607	-2.9149953325510647	16.042244993094613	
15.09	5.666874518056651	7.486078690782453	20.223326125612346	1.0652194481330253	-3.145705474624258	15.684415526163562	
15.1	5.857966020623771	7.86033031282766	20.12742677037759	1.052715814642581	-3.394030056000574	15.344166552212025	
15.11	6.067286150814248	8.25095723099193	20.07172553132073	1.0464050106278724	-3.66182957846986	15.02243783470152	
15.120000000000001	6.2946134027382845	8.656974402729741	20.059160559366514	1.0459937919702655	-3.95107147364277	14.720381348014474	
15.13	6.539633595474312	9.076943754510683	20.092796418837523	1.0512867680190738	-4.26382490317712	14.439396257121919	
15.14	6.80189986314684	9.50887983648602	20.175808042129486	1.0621865305682463	-4.602253119307776	14.181169493323566	
15.15	7.080789098681007	9.950164220591926	20.311401581577556	1.0786976864195796	-4.968599886923811	13.947723285994353	
15.16	7.375453703711443	10.39745824085654	20.502699933374	1.100933895433788	-5.365167847823392	13.741469416718601	
15.17	7.684769334822334	10.846614688502282	20.75262402412029	1.1291268293349495	-5.794285601844999	13.565269355286768	
15.18	8.007280712546278	11.29260076871744	21.063758013748505	1.163638827782199	-6.258260382242941	13.422500917582099	
15.19	8.341147559680435	11.72944464028567	21.438186502931483	1.2049810438533088	-6.759313232304086	13.31713211770205	
15.200000000000001	8.684092735478464	12.150217859262039	21.877291833101243	1.253838795257673	-7.299493538559549	13.253802810725599	
15.21	9.033354632276358	12.547066047883835	22.381499567194645	1.3110994652476677	-7.8805620425382354	13.237904493597219	
15.22	9.385645901111568	12.91130010990586	22.949960239246884	1.3778881514320354	-8.503834695946212	13.27565427592802	
15.23	9.737120621726744	13.233560052283176	23.580158659959423	1.4556095372449065	-9.169992051418383	13.374166159424231	
15.24	10.083384133943724	13.504047187980747	24.267818661525776	1.5460005338487903	-9.87883388286378	13.54150112283708	
15.25	10.419532188421059	13.712867717040952	25.006766378925253	1.6511880809718646	-10.628975393005433	13.786681848052881	
15.26	10.740177535830249	13.850469017068383	25.7885621228812	1.7737473986520267	-11.417484329917556	14.119648632258935	
15.27	11.039602104105045	13.908167435866465	26.602558695148154	1.9167594241352814	-12.23945943070468	14.551134267797403	
15.280000000000001	11.311887516223306	13.878713974308651	27.435974298231184	2.0838661681760726	-13.087550610467527	15.092435671319475	
15.290000000000001	11.551051760112385	13.756856218188883	28.274086662324038	2.2793153623189975	-13.95142931030602	15.755048095886908	
15.3	11.75124676271978	13.539868845465556	29.10062581718227	2.5079382353026203	-14.817284286032201	16.55005766357031	
15.31	11.907071620289084	13.228025035313383	29.898442936642297	2.7750929468470193	-15.667350517565781	17.487350031637128	
15.32	12.013968556594735	12.82494305801033	30.650423674850856	3.086503804766558	-16.479592784485135	18.574527304463277	
15.33	12.068197952211067	12.33753654733682	31.339993576228178	3.4479805230157714	-17.227624947016082	19.81558976729719	
15.34	12.067206489299616	11.775904448887655	31.95213296160023	3.864974816370312	-17.881028998908015	21.20939571416574	
15.35	12.00977751591426	11.152884975443676	32.47415725568385	4.3419254627846815	-18.40625582797593	22.747920503233974	
15.36	11.896139864762217	10.483421231301518	32.89634967367925	4.881442370859308	-18.76813876841176	24.414709979363113	
15.370000000000001	11.728026691088235	9.783789115729961	33.21240986045757	5.483298907072893	-18.93219163798942	26.1835816502281	
15.38	11.508563891232262	9.070656805074083	33.419600733552926	6.143408385291153	-18.867653450208074	28.018106783712888	
15.39	11.242115031676033	8.360187454508665	33.51864376380146	6.852785871843388	-18.550910314468474	29.872000611977004	
15.4	10.934151595339316	7.667326592624469	33.51344313064735	7.596859098534358	-17.969004492150905	31.690888127620624	
15.41	10.59094853447495	7.0051261435637056	33.41054001152738	8.355513202651409	-17.122864373386744	33.41585237105654	
15.42	10.219319891474711	6.384338589163864	33.21849080540164	9.103544704057292	-16.0289608881173	34.98764182606114	
15.43	9.826326885398382	5.813176807571255	32.94721474631287	9.812220798986331	-14.719469033581259	36.35201772701516	
15.44	9.419011867091859	5.29729707091493	32.60734482892415	10.451526999479622	-13.240339600829877	37.464884497330075	
15.450000000000001	9.004185225253318	4.840010156394856	32.209625528799336	10.992894176516506	-11.647527710921064	38.296433392474086	
15.46	8.588207624754634	4.442479171153556	31.764488879660917	11.411970402818524	-10.001643772300357	38.833486196141905	
15.47	8.176856874416398	4.104096093890586	31.281690533726426	11.69096708427129	-8.362508360436866	39.07974520189765	
15.48	7.7752347348185324	3.822856712146365	30.770090229992597	11.820141327026802	-6.7839805814007965	39.0538926188352	
15.49	7.3877152188821835	3.5957324507849378	30.237531200330228	11.798298990303119	-5.310093219281249	38.78621336777521	
15.5	7.017929681451399	3.419018913883958	29.690801763189338	11.632208424389116	-3.9729477215397435	38.31430946110728	
15.51	6.668789408974118	3.2886368020926158	29.135672551396357	11.335228369630329	-2.792293522567173	37.67882130527486	
15.52	6.342538463519289	3.200372662401756	28.576986416734737	10.92550361106648	-1.7764423747225218	36.91978815325537	
15.530000000000001	6.040804140930041	3.1500847831869305	28.018741932594324	10.423980893718564	-0.9241855887542934	36.07390678715932	
15.540000000000001	5.764676202736755	3.1338438529442105	27.46421971215161	9.85254675894433	-0.2270939461858612	35.172836935005556	
15.55	5.514779000942417	3.1480348336274764	26.91609873469235	9.23254627289855	0.32813385908599796	34.242492272753	
15.56	5.291350027372966	3.189421136226248	26.37656663969175	8.583674358694394	0.7575993929346442	33.30304640714495	
15.57	5.094319783478495	3.25517863450053	25.84741978747305	7.923251973990501	1.0785246303215041	32.36941218875536	
15.58	4.923381333917536	3.342906356112503	25.33015306575413	7.265884003954246	1.3080097957619707	31.45201338333432	
15.59	4.778040028801807	3.4506204849196855	24.82603923357713	6.623388615774044	1.4621874786527749	30.55764007048846	
15.6	4.657679604937977	3.5767353650721563	24.336191573953265	6.004909638192732	1.5557223086000942	29.69028163542849	
15.610000000000001	4.56161389978936	3.720036807973833	23.861618483148288	5.4171536925569015	1.6015693332808045	28.851863596086034	
15.620000000000001	4.4891217011993705	3.8796503757892453	23.403270491619633	4.864709490674751	1.6109012520738497	28.042869494622384	
15.63	4.439482341237577	4.0550068861451125	22.962079029061893	4.350370601634447	1.5931698813154216	27.262827426647586	
15.64	4.412002748489779	4.245806782676643	22.538989426240786	3.8754618486105152	1.5562339855002263	26.51068046204306	
15.65	4.4060386734678545	4.451983964166927	22.13498946687853	3.4401399292611625	1.5065262174766785	25.785055264004075	
15.66	4.421010715998053	4.673669796906162	21.75113527578611	3.043660384766305	1.4492332608952074	25.08444815608684	
15.67	4.456415744918652	4.911158005954643	21.388576246204206	2.6846081215402315	1.3884748084410596	24.40734750019403	
15.68	4.511832722530967	5.164869461348185	21.048576920620185	2.3610935755092504	1.327472846665416	23.7523092924081	
15.69	4.586925126429303	5.435315876046493	20.732537770565912	2.070911235612618	1.2687047082105287	23.117998819500833	
15.700000000000001	4.681440269991085	5.7230629772207715	20.44201694358789	1.8116633967881062	1.214038152812736	22.50320862065104	
15.71	4.795204283730502	6.0286913661097286	20.178750592114177	1.5808661293773048	1.1648515849370606	21.90686237389855	
15.72	4.928114097789774	6.352754129355292	19.94467231488965	1.3760337003081218	1.122137545518039	21.328010551633078	
15.73	5.0801260018637375	6.69572997814287	19.741930896226567	1.1947239155477438	1.086586141229264	20.765817872833683	
15.74	5.2512404175444285	7.05797077715041	19.572905833411593	1.034589257412747	1.058660502441716	20.219551742847745	
15.75	5.4414825150790564	7.439642340128683	19.4402201864658	0.893404970735066	1.0386574788650078	19.688568860654335	
15.76	5.650878752594766	7.8406573643434845	19.346747872457293	0.7690869890565643	1.0267579140346077	19.17230282722186	
15.77	5.879430312547432	8.260596790588588	19.295607217732115	0.6597024206170816	1.0230683275179984	18.670253038667383	
15.780000000000001	6.127079010492738	8.698626332013035	19.29015832382602	0.5634765347738658	1.0276560917165893	18.181975283194717	
15.790000000000001	6.393668190116192	9.153399171831449	19.333968215392733	0.47878935485972307	1.0405763377460018	17.70707396056125	
15.8	6.678898151408557	9.622948075740243	19.43076174823362	0.4041723605913914	1.0618951559677252	17.245195995370324	
15.81	6.982275816845457	10.104572536369407	19.58435532053466	0.3383016191013057	1.0917081333609313	16.796026286133472	
15.82	7.303058778276828	10.594725391183198	19.798563547291305	0.27998922908189	1.1301556779580726	16.35928460438998	
15.83	7.640193867230968	11.088903355241522	20.077069057901955	0.2281742085749216	1.1774360244382305	15.934723844468008	
15.84	7.9922503913382394	11.581545910234222	20.423245576910606	0.18191182036360093	1.2338157781655408	15.52212941990998	
15.85	8.357348179579432	12.065946991200548	20.839924447879326	0.14036241103147634	1.299638926907218	15.121319768143325	
15.860000000000001	8.733082426688588	12.534190150869625	21.32910467432238	0.10278148602734775	1.3753353262442976	14.732148184928684	
15.870000000000001	9.116475209405762	12.977200061796198	21.891709925794594	0.06851187596270862	1.4614299618177042	14.354505668823881	
15.88	9.503910987276493	13.384807769404599	22.52722161155829	0.03697087521432718	1.5585485830075014	13.988324908405097	
15.89	9.89110620985389	13.745930028634957	23.233308333150298	0.00763951682480829	1.6674242982186502	13.633585594652484	
15.9	10.273107972204595	14.048876154842782	24.005478345607703	-0.019943624003116223	1.788906733452353	13.290321331911116	
15.91	10.644300326723737	14.28174263234036	24.836772864715478	-0.04618712872497871	1.9239720662206587	12.95862831101423	
15.92	10.998459196749131	14.432934552167705	25.71754397148539	-0.07145297311019116	2.073732243588481	12.638675907923488	
15.93	11.328898421199927	14.491852502848342	26.635354622674296	-0.09606734025942243	2.2394416931271826	12.330719371241162	
15.94	11.628684148779056	14.449690703174142	27.575052551814327	-0.1203386156558782	2.4225000784201476	12.035114778699695	
15.950000000000001	11.890769603200022	14.300056191517127	28.51910157567971	-0.1445525408979259	2.624468363642966	11.752338372277048	
15.96	12.10833350679819	14.039794969449936	29.44808736292555	-0.16897078261195458	2.8470830815440222	11.483010023330408	
15.97	12.275079302008567	13.66948455120134	30.34155876940941	-0.19384730211751278	3.0922592127085586	11.227919400456642	
15.98	12.385564398213786	13.19380383329959	31.17898372829538	-0.21943514118929208	3.3620986409086497	10.988059444540015	
15.99	12.435520942298652	12.621692753614731	31.940759516484647	-0.24599420182995196	3.658896496476829	10.764665736956513	
16.0	12.422132333070042	11.96610228879796	32.60930512466748	-0.2737965640701977	3.9851459462896197	10.559263151591162	
16.01	12.344231445296451	11.243150944562785	33.17025235981066	-0.30313284717475164	4.343538223392017	10.373721337033185	
16.02	12.202422457644037	10.471325676240342	33.61314068326296	-0.33432311963281025	4.736954689293411	10.210320575314134	
16.03	11.999103499353996	9.670584496743245	33.93175738397101	-0.36773586331173685	5.168447721967394	10.07182956355332	
16.04	11.738353988680624	8.860991136034034	34.12440213881224	-0.4038161413967389	5.641207808217518	9.961596461888645	
16.05	11.425715867434297	8.061663964110682	34.193579439784386	-0.44308799066002125	6.15852201532471	9.883651699928027	
16.06	11.067946198438495	7.2897884027859305	34.14553867161045	-0.4861860635594655	6.723699700094307	9.8428260405068	
16.07	10.67270751256335	6.559868478423795	33.98958007389946	-0.5338967432666635	7.339967856985337	9.844883693798819	
16.080000000000002	10.248146274504053	5.883351541727142	33.73706176705602	-0.5872014033445323	8.010326775057143	9.896666907085786	
16.09	9.802524852421346	5.268506355608117	33.40049356793179	-0.6473310053123065	8.737349155713828	10.00624405530079	
16.1	9.343999303596682	4.720413982793346	32.992938032680314	-0.7158353222025431	9.522912776300357	10.183056281541077	
16.11	8.880279069371163	4.241337637007908	32.52718708975172	-0.7946728325539294	10.367855735549506	10.438057485011424	
16.12	8.418443136207122	3.831127519729178	32.01528951296906	-0.8863126024156092	11.2715258695008	10.783807974660668	
16.13	7.9647793115214665	3.4877019542804524	31.468196257282433	-0.9938538234643786	12.231212744825882	11.234495302678074	
16.14	7.5246910014066035	3.207544225447843	30.895559941036275	-1.1211589722145814	13.24146621308287	11.805850852218382	
16.15	7.102701553627284	2.986174110803787	30.3056885769958	-1.2729927035359434	14.293280832453156	12.514885173252805	
16.16	6.702448142922382	2.818550645120916	29.705565966450088	-1.455155103929496	15.37317814669208	13.379379910746223	
16.17	6.326720557206695	2.699412967429244	29.100940189801257	-1.6745678190947046	16.46225055422436	14.417037519567227	
16.18	5.977544912588862	2.6235484017757096	28.496469796064744	-1.9392709560012142	17.53523450527315	15.64418979070829	
16.19	5.656266534718828	2.585989597632308	27.895875708792154	-2.2582908271933917	18.55978158238863	17.074005405256305	
16.2	5.3636520870249385	2.5821528918889443	27.302096331471574	-2.6412787424443387	19.496190455874988	18.71415802367612	
16.21	5.099986225658642	2.6079246321210814	26.717436731567698	-3.097829493937388	20.297858632053927	20.563970392818433	
16.22	4.865147892630989	2.6597036070454485	26.143704703709886	-3.6364176319787562	20.91276688001914	22.611310599956656	
16.23	4.658715430823779	2.734417530961525	25.582323734505426	-4.262902996564047	21.286361346939398	24.829581118943086	
16.240000000000002	4.4800417885862025	2.8295145659212473	25.03443228158781	-4.978642949641744	21.366034422199903	27.1753815068743	
16.25	4.328321921159629	2.942938769125092	24.5009657503865	-5.778431357079759	21.10686324494591	29.587776074504912	
16.26	4.202654192131899	3.0730966218502185	23.98272309571689	-6.648653014836267	20.478298847109723	31.989914204959756	
16.27	4.102091858045907	3.218817434668649	23.480420537414005	-7.566000381400923	19.470613177327518	34.29335182470345	
16.28	4.0256858955439	3.3793109589015744	22.99473541256932	-8.497505843669455	18.09968566207351	36.405380404334366	
16.29	3.9725191733284104	3.5541253661947363	22.5263433673166	-9.402426574964935	16.408651999390198	38.2388407419038	
16.3	3.9417332290689084	3.743106421901425	22.075948872242915	-10.235467773408475	14.465594872055146	39.721677104981175	
16.31	3.9325493559575344	3.9463573016053948	21.644310363104655	-10.951647622154564	12.356956189520268	40.805542769055165	
16.32	3.9442837972276656	4.164201496269002	21.23226482283103	-11.511557454367185	10.178138254945978	41.47088263957717	
16.330000000000002	3.9763580688751734	4.39714748896054	20.84075012725039	-11.885877265070928	8.02265500100643	41.72726635872301	
16.34	4.028304723659008	4.6458550693246075	20.47082675818676	-12.058458548850059	5.972687107817507	41.60966900244273	
16.35	4.099769339388561	4.911102264536391	20.12369922648539	-12.027230313350662	4.092290125106628	41.17142872994778	
16.36	4.190509337483364	5.193752135897652	19.80073804921107	-11.803103579817957	2.4241731336167662	40.47592390385449	
16.37	4.3003902377916114	5.494718690235531	19.50350312525863	-11.407327083561086	0.9899889527890399	39.58862936907656	
16.38	4.429379246167904	5.8149309036111045	19.23376858160477	-10.8680387862303	-0.20679293366808316	38.57083575283095	
16.39	4.577533326981272	6.155291676787777	18.993544894493	-10.216782433109026	-1.1767680515984633	37.475581571297816	
16.4	4.744987086692902	6.516632198979436	18.7851036565338	-9.485453034567389	-1.940008227643291	36.345711634913776	
16.41	4.931935732951063	6.899659287564831	18.61100056447289	-8.703980248372682	-2.521933337629916	35.21364488528088	
16.42	5.138614687108723	7.304893447495916	18.47409604688508	-7.89886057396243	-2.950022126539258	34.10230720623102	
16.43	5.365274708740612	7.732596482306036	18.377571026907127	-7.0923641436067655	-3.251413438988489	33.026638339779815	
16.44	5.6121517804276735	8.182687047337005	18.32493504433911	-6.302330726153274	-3.4513911980309118	31.995308599697914	
16.45	5.879431103441375	8.654642543400591	18.320024043434355	-5.542358678391107	-3.572541359719451	31.012352534334862	
16.46	6.167204554963427	9.147385749095658	18.366985132697163	-4.822242699546495	-3.6344104199197727	30.078590325338627	
16.47	6.475420815264636	9.659156576360013	18.47024148426887	-4.148466236749448	-3.653521384862915	29.192744390930024	
16.48	6.8038276255277665	10.187374256832712	18.634417278111734	-3.5248078335129858	-3.6435575641897566	28.35231559681567	
16.490000000000002	7.151905303781053	10.72848212188784	18.864257047954613	-2.9528690218769453	-3.615671142758088	27.554197894819804	
16.5	7.518791932585076	11.277798393606112	19.16446564454316	-2.4325658011482267	-3.5788249481796224	26.795101963437858	
16.51	7.90320066375396	11.829365769393624	19.539507633669384	-1.962548320478517	-3.5401325942844712	26.07182623795962	
16.52	8.303332122717773	12.375816690293188	19.9933685105151	-1.540560861894757	-3.5051786979247574	25.381419709562675	
16.53	8.716785607213922	12.908278622660857	20.52925899331448	-1.1637298830973257	-3.4783029526006057	24.721266250054573	
16.54	9.140472774997244	13.41634368291816	21.149243659134978	-0.8287907922707702	-3.4628478199863078	24.089115717046596	
16.55	9.570537515267306	13.888126935102807	21.853775184585462	-0.5322722503004793	-3.4613713154572157	23.483085693225373	
16.56	10.002286765640667	14.310436063967925	22.641139997725503	-0.2706304548309131	-3.4758245830005516	22.901643354546678	
16.57	10.430174176104723	14.669081084520057	23.50712076880671	-0.04035045695793271	-3.5077003406605027	22.343578838896235	
16.580000000000002	10.847791520627664	14.94935720205632	24.444488568168232	0.1619745066907276	-3.5581572126451677	21.80797729185493	
16.59	11.247950399725852	15.136724295915135	25.44262747574748	0.3395996711524442	-3.6281179797132	21.29419078917265	
16.6	11.622832887607341	15.217660590102888	26.4873668098422	0.4955927436336832	-3.718352103797144	20.801815661818996	
16.61	11.964143505103817	15.180591331044404	27.56097808439875	0.632816702749866	-3.8295406803938845	20.330674533577834	
16.62	12.263352238406057	15.016880433092538	28.642471597182997	0.7539235510542217	-3.962327625292021	19.88080430209422	
16.63	12.512125105854654	14.721878990016389	29.70831976761297	0.8613550723529327	-4.1173595194165	19.452450188970793	
16.64	12.702826490647151	14.29584022564248	30.73354755668549	0.9573514755215469	-4.29531455957275	19.04606569209932	
16.65	12.828699756625397	13.744238428723614	31.69280913399238	1.0439642061749899	-4.496922564761048	18.662318299642454	
16.66	12.884453751432915	13.078028530647261	32.56199240580955	1.1230728125974851	-4.722976224805818	18.302100702502006	
16.67	12.86657698765029	12.313231920855669	33.319685324076836	1.1964042108887802	-4.974334353958696	17.966547257536064	
16.68	12.773656347180777	11.470179624639531	33.94852929531092	1.2655527775422462	-5.251917425431407	17.657055442064635	
16.69	12.606528832421883	10.57228359066276	34.43626361585897	1.3320032451621406	-5.556693970206267	17.375311880027226	
16.7	12.368196349939154	9.644370800441486	34.776308701883686	1.3971570115014622	-5.889656893882612	17.12332252352449	
16.71	12.063798576033978	8.711292662711944	34.96787237629661	1.4623563442836307	-6.251790332565272	16.903446564682042	
16.72	11.700275946524622	7.796322035308127	35.015545195410304	1.5289093162707306	-6.644024561015187	16.718432672111636	
16.73	11.28599346398365	6.919950458919749	34.928475548153536	1.5981184974908378	-7.06717568163581	16.571456571912396	
16.740000000000002	10.830298117278554	6.09897751730452	34.71933025246805	1.6713154773981351	-7.521866746176476	16.466158650180823	
16.75	10.343051297584958	5.346038027418131	34.403098422258196	1.749889954517622	-8.008432199956996	16.40667731566375	
16.76	9.834171564250589	4.6696284981644	33.995838711177484	1.8353173608089508	-8.526801311934491	16.397673322912595	
16.77	9.313247809431378	4.074251365953266	33.51374907825418	1.9291898358045505	-9.076355920685083	16.444340252655987	
16.78	8.789211413525022	3.560961151070011	32.972296200466694	2.0332553655782566	-9.655757826379451	16.55239634610778	
16.79	8.270109122799179	3.127986958569731	32.385647665027996	2.1494688691559407	-10.262741612754395	16.728052599609615	
16.8	7.762941714649566	2.7714080077712873	31.76631567721499	2.280005748121884	-10.893895298931081	16.977927310375495	
16.81	7.273580707605879	2.485813917747333	31.124998594969867	2.4272762931813086	-11.5444152620066	17.308905438085578	
16.82	6.806788674999175	2.264890527264791	30.470607811040836	2.5939538262424002	-12.207835563684629	17.727938877844267	
16.830000000000002	6.366253449301777	2.1019101842443555	29.810375494963203	2.7829587412823718	-12.875770959151481	18.241733946885162	
16.84	5.954661369012415	1.9901252545453216	29.150027270883783	2.997425384699408	-13.537676114080435	18.856357896267472	
16.85	5.5738126623568895	1.9230542453493638	28.49400658047621	3.2406294394144077	-14.180667626807463	19.57673858876603	
16.86	5.224738121659774	1.8946814997539578	27.845692085925737	3.5158560715069065	-14.789456358927945	20.406026603052204	
16.87	4.907831452449225	1.8995830190847682	27.20760547768704	3.8261899980000678	-15.346436615915692	21.344794840947877	
16.88	4.622968688385074	1.9329918349990216	26.581599824170173	4.174252257108224	-15.831985872829367	22.390259244118365	
16.89	4.369602362044066	1.9908168602620222	25.969021043249843	4.561839238621646	-16.225039550546988	23.535468490271608	
16.9	4.1468892732588705	2.0696338050001897	25.370839672380857	4.989490669329773	-16.504012630101805	24.768518656537122	
16.91	3.953770601879076	2.1666520079185863	24.78776009578028	5.4560164439511905	-16.64807323515385	26.07203175774275	
16.92	3.789051364327197	2.279668441923514	24.220306487680656	5.957964423297602	-16.63861025609255	27.422919081406064	
16.93	3.6514669367372683	2.4070152853305804	23.668889830661467	6.4891775430845495	-16.460920588024816	28.792650210588864	
16.94	3.5397374261902517	2.5475046857364676	23.133859466752142	7.0405912507267425	-16.10614313476131	30.148240473317113	
16.95	3.4526124859652367	2.7003738933682935	22.615543424826356	7.600157937025344	-15.572747057204438	31.453761019731278	
16.96	3.388907972529045	2.8652337474421725	22.114281323835197	8.153081647369726	-14.867462759756574	32.672378384070115	
16.97	3.347530722549035	3.0420210119352307	21.630448667114297	8.682527924037228	-14.005715353192368	33.76893943029923	
16.98	3.3274992286093115	3.2309546533401337	21.16447854096436	9.17061119793193	-13.01109651282856	34.71254711914687	
16.990000000000002	3.3279586741805076	3.4324968115703443	20.716881079936947	9.599656603704888	-11.91395176600601	35.47890002975953	
17.0	3.348190217819207	3.647318201734267	20.28826171656068	9.953589942634043	-10.749060651425012	36.05204135234532	
17.01	3.387615881156317	3.87626710877913	19.87933921697885	10.21922116934874	-9.55314281392168	36.425210203778306	
17.02	3.445800215153292	4.120341085824379	19.490964435175027	10.387270479889027	-8.362050693380109	36.60074161326605	
17.03	3.522450078150605	4.380660495928964	19.124140853137103	10.452999808988016	-7.208329783656175	36.58909099660273	
17.04	3.617413335488755	4.6584430524505525	18.780047748162847	10.416405400967578	-6.119314527275321	36.40722127561702	
17.05	3.730671067101953	4.954978307382596	18.460063934482765	10.281831642141812	-5.116062063935474	36.076455146648165	
17.06	3.862330989016306	5.2715995130088595	18.165794554721217	10.057388904838868	-4.212912327254004	35.62049179081403	
17.07	4.012618436449737	5.609652602513398	17.899100611723714	9.754020287606924	-3.4177959144124754	35.06346974904238	
17.080000000000002	4.181864577330586	5.970460056349826	17.662130608407328	9.384522116714086	-2.732998024348304	34.42846368413286	
17.09	4.370492096614148	6.3552771059313145	17.45735308034509	8.962550638060893	-2.156188808316741	33.7364006998628	
17.1	4.578997504339217	6.765238384677268	17.287589311144025	8.501785472761133	-1.681583989363037	33.00543993135936	
17.11	4.807929532671974	7.201293142695093	17.156045694968153	8.015284731499356	-1.3010649848820843	32.2507517695989	
17.12	5.057863073569317	7.664127145668303	17.066345218753337	7.514947065139646	-1.0051345547657706	31.484528611746647	
17.13	5.329366632299481	8.154067222456383	17.022551891924923	7.011231217594243	-0.7837301130379611	30.71624410785114	
17.14	5.62296484354431	8.67096153189873	17.02917739077558	6.5130007069144265	-0.6268311462802607	29.95299941215653	
17.150000000000002	5.9390887208233805	9.214048354086945	17.091188896079462	6.0275052590041	-0.5248982599510084	29.199917553906026	
17.16	6.278019263891346	9.781794205962196	17.213976200179296	5.560436145488629	-0.46914921586818475	28.460535023062576	
17.17	6.639820251234372	10.37170760043579	17.403293021610736	5.116053684010307	-0.4517181895334943	27.737157766223124	
17.18	7.024258270855028	10.980137244905375	17.665162384987568	4.697355541523219	-0.4657296355788515	27.031171200772803	
17.19	7.43071059022821	11.6020613959118	18.005728551715034	4.306246760757979	-0.5052972580217318	26.343295196973195	
17.2	7.858061466303533	12.230875086670045	18.43103798709471	3.943719042845557	-0.5654839247180459	25.67378731471575	
17.21	8.304587496437982	12.858181944220956	18.946731849389682	3.610020704050157	-0.6422335121601198	25.022599429709008	
17.22	8.767832611825453	13.473597340803517	19.55763251431169	3.3048094503243455	-0.7322891110481494	24.389495024630964	
17.23	9.244484632009035	14.06464837528154	20.267262853611523	3.0272916159740113	-0.8331053511149763	23.774133680475657	
17.240000000000002	9.730265576528584	14.616834869424265	21.077299756057116	2.776340189686899	-0.942761784620461	23.17613100373711	
17.25	10.219825453357027	15.113739689145879	21.98687829170606	2.550597528442295	-1.059880280504439	22.59509955964467	
17.26	10.706695843933186	15.537432325454064	22.991896950689224	2.3485575224508866	-1.1835502587503433	22.03067590094926	
17.27	11.183260754301552	15.86905427233342	24.084353747301492	2.1686315621754693	-1.313261978739439	21.482537674759374	
17.28	11.640800599712156	16.089666311796172	25.251794553534197	2.0092057250770394	-1.4488470585596926	20.950414810443434	
17.29	12.069681719563386	16.18145215329659	26.47693856492147	1.8686879225222737	-1.59042729492391	20.434097412166444	
17.3	12.459631720377814	16.129121819090845	27.737638026394524	1.7455306119803593	-1.7383746674131508	19.933439480128136	
17.31	12.80003910476385	15.921261989599316	29.007328862280954	1.6382608022993623	-1.8932748478526948	19.44836386457409	
17.32	13.080474910614175	15.551866231928082	30.255910755076407	1.5454960524762942	-2.0558991793518206	18.978866605097178	
17.330000000000002	13.291252516005398	15.021429490967503	31.451269854167652	1.4659554909322763	-2.2271823837557227	18.52502232922277	
17.34	13.424005297581434	14.337791867938455	32.561028203048735	1.3984664301390923	-2.408205310372279	18.086991112105686	
17.35	13.472249597915827	13.516360352842531	33.55456124567894	1.3419686745973598	-2.600181662574929	17.665027359578577	
17.36	13.43192559959219	12.57928257611491	34.405389385678795	1.295516471897195	-2.8044482298085587	17.25949106675165	
17.37	13.301769514382075	11.55405412657247	35.09312018522481	1.2582761935134612	-3.0224585366434447	16.87086154723083	
17.38	13.083435301885915	10.471971911075478	35.60443411991231	1.229526226158727	-3.2557772437586547	16.499754325126776	
17.39	12.781483587687188	9.365625864211186	35.933984319863924	1.208654479906241	-3.5060763985470613	16.146941603555618	
17.400000000000002	12.403071709471872	8.266691279160874	36.08412346822435	1.1951567367145417	-3.7751312524105396	15.813376382822234	
17.41	11.957601100503705	7.203853697861352	36.06419394688882	1.188635801350049	-4.064814709952634	15.500220724606821	
17.42	11.456173003478376	6.201217085623393	35.88918583944902	1.1888013778963478	-4.377089691863526	15.208878914889066	
17.43	10.910739795747427	5.277456293809343	35.57769075535946	1.195470601006646	-4.713998663366173	14.94103625721783	
17.44	10.333648463464591	4.445403863021124	35.150456914095436	1.2085713279376586	-5.077646660176633	14.698702938953005	
17.45	9.737039451603145	3.7122613003643505	34.628771199247446	1.2281492130733491	-5.470175476697667	14.484263480274135	
17.46	9.132334124925983	3.0802594504858867	34.033096636979394	1.2543743789058601	-5.893729629424875	14.300532405906555	
17.47	8.529869903579618	2.54752138618596	33.38216069328483	1.2875550901818988	-6.350408108686489	14.150816672322327	
17.48	7.938639348119223	2.109040457568019	32.692374583313224	1.3281538006596691	-6.842198363919117	14.03898154808393	
17.490000000000002	7.36622104764783	1.7576616228734243	31.977615342998302	1.3768068985537738	-7.370887959297744	13.969518122844843	
17.5	6.818714861842565	1.4849289650394497	31.249210369068656	1.4343504876996485	-7.9379496194426125	13.947611276385985	
17.51	6.300797729123369	1.2818086567745726	30.516112039333507	1.5018545414687945	-8.544395384920524	13.979206939069474	
17.52	5.815836152399569	1.1392483341272475	29.785183439508423	1.580663180448766	-9.19059230860349	14.071069607783102	
17.53	5.366032668931536	1.0485839373175496	29.061520576214303	1.6724330682282464	-9.87602587322449	14.230801803837611	
17.54	4.9525936279591924	1.0018137053452831	28.348782768431928	1.7791860328896538	-10.599022602872454	14.466849456551776	
17.55	4.575876795188251	0.9917525978842935	27.649500331636286	1.9033566938175301	-11.35641654305653	14.78843959365172	
17.56	4.2355686725255755	1.012112236312619	26.96534272092203	2.0478427186572365	-12.143160252141039	15.205445895561514	
17.57	3.930833186851503	1.0575145276246012	26.297345031688597	2.216044945817462	-12.951897248208812	15.72815162043368	
17.580000000000002	3.660443783291767	1.1234612461537403	25.646090418871243	2.4118831931763483	-13.772516907580231	16.366871797892188	
17.59	3.422902907428255	1.2062779644900485	25.01185256921326	2.639773619157636	-14.59171284938928	17.131396631876477	
17.6	3.216543301365906	1.3030418169030984	24.394704149743593	2.9045529735396394	-15.392581472839145	18.03022613659445	
17.61	3.039610972035441	1.4115032822400977	23.79459806550273	3.2113187333194406	-16.15441296247491	19.069609480278096	
17.62	2.890334199406765	1.5300067703858957	23.21142532887122	3.5651500195426893	-16.852677864950053	20.252337274833046	
17.63	2.766977599380497	1.657414690015911	22.645056962796566	3.9706882418090785	-17.459405764076124	21.576353797548606	
17.64	2.667885638787194	1.7930368691422724	22.095373620141146	4.43155693625538	-17.944001877559767	23.033322465047604	
17.650000000000002	2.5915141902164134	1.9365677009768656	21.562286539096633	4.949625443509879	-18.27466463557441	24.60727596975125	
17.66	2.5364519719557177	2.0880313152999888	21.045752546048487	5.524133800270048	-18.420537401936404	26.273524613328362	
17.67	2.5014369160016923	2.2477336694595	20.54578568614815	6.150793488244947	-18.35425619818548	27.998304158453113	
17.68	2.485371407628404	2.416220780621396	20.062467916715228	6.820968217497464	-18.05502618401294	29.739248671231078	
17.69	2.4873236215365804	2.594246821003984	19.5959581891415	7.521190831533103	-17.511646218430318	31.447129840321526	
17.7	2.5065300436289286	2.7827463356240925	19.146502306645374	8.23299480886709	-16.72514496632816	33.06855012231	
17.71	2.542397081265284	2.9828113862535397	18.71444446484005	8.933514788462958	-15.710339943489933	34.54987245153868	
17.72	2.594498425408492	3.1956737215129	18.300240284450354	9.59699693898498	-14.495812604254766	35.842086287106085	
17.73	2.6625716540663116	3.4226898659630844	17.904472068431605	10.196450126876602	-13.122435982620171	36.90476492794664	
17.740000000000002	2.746513899933282	3.6653285198126424	17.527866828055917	10.706133987293846	-11.640019954498685	37.70992088184479	
17.75	2.8463769065215674	3.925159492085948	17.17131768316053	11.103930008746051	-10.102937712357178	38.244117248721054	
17.76	2.96236114795133	4.20384257964818	16.835908512577003	11.37346404632318	-8.565350658528239	38.508939216708015	
17.77	3.094810389306859	4.503114686541579	16.522942519714352	11.505302390456501	-7.076582247605931	38.51931280591916	
17.78	3.2442033937102086	4.824774706939867	16.233974088013653	11.497593750023995	-5.677779695236511	38.30092581909339	
17.79	3.4111469744973	5.170664678456923	15.970847077199384	11.355626472171627	-4.399797445556399	37.8865464934215	
17.8	3.596367131806826	5.542644116108802	15.73573663301103	11.09074260349095	-3.2625925129911906	37.312329996146	
17.81	3.8006972912531567	5.942555038042942	15.53119410096206	10.718786501517275	-2.275774176434312	36.61452474835936	
17.82	4.025063479136352	6.372175362428583	15.360195283376656	10.258409139307936	-1.440216758579183	35.82694431840018	
17.830000000000002	4.270466268638463	6.833158354894365	15.226192278960184	9.729424200520468	-0.7499014403730411	34.97931573167904	
17.84	4.537959331459005	7.326955805906543	15.133169144154666	9.151426758803016	-0.19397342345438684	34.096452234112256	
17.85	4.828623776847431	7.854722158976948	15.085700799877193	8.542744066795528	0.24138930818982463	33.19809970171802	
17.86	5.143526421229933	8.417182303902054	15.088990545508826	7.9197266057900215	0.5714113628761623	32.29924660270629	
17.87	5.483674390665313	9.014472276394466	15.148904803072892	7.2963671523541525	0.8115441766982205	31.41072402377746	
17.88	5.84995491568753	9.645953852234214	15.27199552446965	6.6841645599227375	0.9766153435158871	30.539915916191646	
17.89	6.243063976338137	10.30997878458654	15.465480712077104	6.092182203901881	1.0802967646546753	29.69148629908097	
17.900000000000002	6.66341591723904	11.003615371634924	15.73718665370806	5.527221882866027	1.1348132526246286	28.868044297162243	
17.91	7.111032411816675	11.722343738995345	16.09542826815759	4.99408637300265	1.150825603638524	28.070714184374275	
17.92	7.585411717148231	12.459726207362609	16.548803620211565	4.4958746802587894	1.1374387088840865	27.299600786182527	
17.93	8.0853791608998	13.207059115838655	17.10587866398478	4.034244388647942	1.1022891356529076	26.554144710748307	
17.94	8.608919801832263	13.953012471402152	17.774738273462862	3.609701857957478	1.051673898318701	25.833390437857528	
17.95	9.152993960499588	14.68332729691348	18.56238874992755	3.2218560754374677	0.9907017369573654	25.136179127662803	
17.96	9.71334702958776	15.380699470491683	19.47400161248192	2.869630233194167	0.9234498374136135	24.46127764756874	
17.97	10.284330147728792	16.0247303801246	20.51198039626801	2.5514489188950567	0.853114218265276	23.807463333000182	
17.98	10.858762169890575	16.59223537429319	21.67488538822457	2.265389541063301	0.7821490170182357	23.17357394266965	
17.990000000000002	11.427819249541894	17.05783406144273	22.956336519020525	2.0093139760434022	0.7123940105932602	22.558535133449436	
18.0	11.981017404030318	17.3949675142318	24.34397728167912	1.7809730630691707	0.6451861241061697	21.961372257065857	
18.01	12.506370443400446	17.57751203503979	25.818564889672135	1.5780761624491189	0.5814539290698245	21.38120886871371	
18.02	12.99065615114889	17.581728099963357	27.353557734833036	1.398358403086068	0.521801678652472	20.81726229275686	
18.03	13.419823765770115	17.388481191888374	28.915347514012687	1.2396252774015903	0.4665790184814772	20.268834406239712	
18.04	13.779677543602936	16.98567128079388	30.464291096183945	1.0997828534669043	0.41593861834010776	19.73530137226486	
18.05	14.056685654558947	16.370331115574796	31.95670675367646	0.9768578711060778	0.3698838769417932	19.21610315420051	
18.06	14.238789503717229	15.55028934098837	33.34737658492443	0.8690144729479568	0.3283095193974898	18.710733820448546	
18.07	14.316304739292349	14.54474768783687	34.592838855863356	0.7745625745633213	0.29103393977269404	18.218732967090208	
18.080000000000002	14.282943608976517	13.383269262935274	35.655509677009185	0.6919527362544202	0.2578223897336927	17.739677802881776	
18.09	14.136218399119059	12.104191795395476	36.50619078385497	0.6197788916842769	0.22840877406205506	17.27317692568231	
18.1	13.877821140518463	10.751539922492139	37.12653635742634	0.5567720189903517	0.2025107039365559	16.818864936099725	
18.11	13.513574585736576	9.371339741339883	37.51014748947647	0.5017935811656082	0.1798415497756086	16.37639810272676	
18.12	13.053122891290865	8.00793680411042	37.66236373175495	0.4538275461410271	0.16011939080715165	15.945450861863613	
18.13	12.509204545255715	6.700728643215575	37.598694057791874	0.411970864146219	0.14307311009139717	15.525712973724078	
18.14	11.896683522186022	5.481788024157119	37.34229172572118	0.37542431494753026	0.1284468768673562	15.116887333472668	
18.150000000000002	11.231704756089815	4.3745709827644355	36.92131422979876	0.34348414470543115	0.11600353888278006	14.718688240554492	
18.16	10.530676369105588	3.3937003822778595	36.36600166440075	0.3155326753965607	0.10552621782596938	14.330840017120753	
18.17	9.809426972225731	2.545601482116722	35.706264723148166	0.29102778407539526	0.09681809726936652	13.953075932583666	
18.18	9.082514360249576	1.8297346997009392	34.96982644905735	0.2694956745123679	0.08970311288219202	13.585137371805832	
18.19	8.362836377970906	1.2402292438670117	34.181063770262675	0.25052529940530854	0.08402677267862732	13.22677319574231	
18.2	7.661278666247469	0.7674062872135579	33.36040245502402	0.23376228156009196	0.07965604473276282	12.877739236677126	
18.21	6.9866534871664605	0.39928543363274605	32.52423793010518	0.21890018243586548	0.07647724979135453	12.537797870187681	
18.22	6.345732782519741	0.12280534867088089	31.685187274751332	0.20566823716821644	0.07439159475951088	12.206717618698507	
18.23	5.743393707611471	-0.0752180785070149	30.852547651219258	0.1938351951738261	0.07331914367600527	11.884272968378818	
18.240000000000002	5.182810834699943	-0.20742700526986094	30.03285087089302	0.18320392927936022	0.07319747478137446	11.57024413853723	
18.25	4.665700291098566	-0.2854766474181736	29.230422742335314	0.17360454847029916	0.07397936111644211	11.26441686010479	
18.26	4.192565537419314	-0.3197866205531926	28.44790160427779	0.16489021459634476	0.0756315736736005	10.966582222701119	
18.27	3.7629327405679294	-0.31944011026127067	27.68668545303155	0.15693389812466899	0.07813419623365522	10.676536532386734	
18.28	3.375575469249018	-0.2921813588538327	26.947297819747934	0.14962666350310655	0.0814807709326073	10.394081188600637	
18.29	3.0287110756801114	-0.24448100656215863	26.229675291394386	0.14287638842808154	0.08567863515933014	10.11902257577989	
18.3	2.720163901045901	-0.18163985536222604	25.53338334969353	0.13660582131187132	0.09074881038514704	9.8511719651513	
18.31	2.44751525294662	-0.1079134691476919	24.857773530794013	0.13074888124398587	0.09672480352624822	9.590345422191817	
18.32	2.2082161941517637	-0.026642484990216403	24.20209286939358	0.12524424153074892	0.10364976517646082	9.33636371563292	
18.330000000000002	1.9996832817710426	0.059619101865301005	23.565557200181402	0.1200389973335221	0.11157983406631564	9.089052264119582	
18.34	1.8193678703403673	0.14898545379527345	22.947396948131185	0.11509138483241692	0.1205869518088793	8.848241093333616	
18.35	1.6648089663075032	0.24013074586579158	22.346883493788305	0.11036366854490759	0.13075580850633325	8.613764777579398	
18.36	1.5336802197243893	0.33219114690990653	21.76334412047983	0.10582279198146657	0.14218552485329747	8.385462419732551	
18.37	1.423815327095607	0.424682910540298	21.196167279274018	0.10143957939853031	0.15499063146544623	8.163177644639585	
18.38	1.333219906785978	0.5174330346022034	20.644801389327426	0.09718833196146243	0.16930248178943602	7.946758615823992	
18.39	1.2600867894635304	0.6105185315876799	20.108753041479282	0.09304650004110733	0.18527087777948978	7.736058079957837	
18.400000000000002	1.202798592783492	0.7042181999315577	19.58758272117246	0.08899411336762787	0.20306568752571202	7.5309334435628745	
18.41	1.1599260712166077	0.7989737707817564	19.08090053236084	0.08501265076523308	0.2228782340194655	7.331246886400875	
18.42	1.1302238567314566	0.8953590200081027	18.58836231917549	0.08108414842141856	0.24492314774937787	7.136865519262946	
18.43	1.1126263456619152	0.9940551355039803	18.109666783904107	0.07719280200704862	0.26944220055196083	6.947661635664213	
18.44	1.106238548418704	1.0958339670548378	17.644553536464635	0.07332359377005682	0.29670665617041553	6.763512992399509	
18.45	1.1103274661294382	1.2015458580660134	17.19280226022365	0.06946224251072596	0.3270206170098464	6.58430320353251	
18.46	1.1243144079782426	1.312111679362618	16.754233258822282	0.0655944818906381	0.36072391383137764	6.409922259226446	
18.47	1.1477663444146924	1.4285192364829296	16.328709217861874	0.06170585129358368	0.39819620291167024	6.240267167018793	
18.48	1.1803888589763627	1.5518221812893374	15.916138274383773	0.05778182138093621	0.4398620454928972	6.075242767699428	
18.490000000000002	1.222019613541991	1.68314180044785	15.516478531761143	0.053808022126541157	0.48619669045614666	5.914762778519855	
18.5	1.2726214527231887	1.8236719766234737	15.129744162480165	0.04977034111609073	0.5377322811518996	5.758751116457647	
18.51	1.3322774519163998	1.9746851750368695	14.756013040960767	0.04565465989600401	0.5950642073208279	5.60714355426242	
18.52	1.401188651286247	2.137539453251365	14.395437070622698	0.041445996156833156	0.6588573230380239	5.459889762009548	
18.53	1.4796716030539079	2.3136862333165285	14.048252783188227	0.037126819536165395	0.7298517516144947	5.316955786885934	
18.54	1.568155347664625	2.5046808904226827	13.71479666149828	0.032678435715581	0.8088743768288584	5.178327040793133	
18.55	1.6671803645134171	2.7121934052613113	13.395523039283992	0.02808224769587994	0.8968504569573461	5.044013273194806	
18.56	1.7773996697081835	2.9380178990623618	13.091024784981908	0.02331864575132897	0.9948149889189855	4.914052468321741	
18.57	1.899581286140187	3.18408087851043	12.802057824297169	0.018367510308096743	1.103925724241242	4.788517181365435	
18.580000000000002	2.0346113111298125	3.452448017737323	12.52957055622626	0.013205541830194192	1.225472308668056	4.6675227739691305	
18.59	2.1834968069174883	3.7453293045927065	12.274739217244651	0.007805429293072163	1.3608906675871144	4.5512369408021875	
18.6	2.347367739268466	4.065082378391986	12.03901024836864	0.002136170069471484	1.5117813741067838	4.439891388947538	
18.61	2.5274771894597983	4.414213886340001	11.82415071980023	-0.0038361579367578655	1.679930716664423	4.333796533297521	
18.62	2.7251991343244106	4.795378306947087	11.632307711860259	-0.010147871073222493	1.8673331830497033	4.233360071151974	
18.63	2.942036294741074	5.2113494059831895	11.466072011711304	-0.016838100802177743	2.076214077723565	4.139110299214729	
18.64	3.179624133370534	5.6649865356452604	11.328556758420271	-0.023950859808718555	2.309050989317054	4.05172503618219	
18.650000000000002	3.439708724621824	6.159200487970415	11.223484585400346	-0.031539452518204524	2.568592825190317	3.972067014120009	
18.66	3.7241503188663634	6.69688159339376	11.155290888636115	-0.03967392918728017	2.8578751299357923	3.901226601821901	
18.67	4.034909413975017	7.280804148200694	11.129235442713389	-0.048450503912960546	3.1802336940049507	3.840573254494434	
18.68	4.374013882400091	7.913495031707348	11.15151642644255	-0.05797393610872323	3.539370896872422	3.791828075447465	
18.69	4.743511750202373	8.59705594312149	11.229384134685144	-0.06837578321705262	3.9393537058395034	3.757144392498322	
18.7	5.145414224417095	9.332928688024602	11.371251652994005	-0.07983050236262981	4.384615250238608	3.7392067647905316	
18.71	5.581633565160144	10.121592944429612	11.586799771677263	-0.09256722750491085	4.879963663997396	3.7413555034603467	
18.72	6.053917389674362	10.962185657086826	11.887070799195907	-0.10688901730949686	5.430567288978735	3.7677353402087563	
18.73	6.563671733428899	11.852023268811966	12.284434121366624	-0.12320018629454804	6.041915539949793	3.8234747247460645	
18.740000000000002	7.1117842897775105	12.786026693401723	12.792478278360235	-0.14204632787414667	6.719748004680728	3.9149015187048257	
18.75	7.698441931258193	13.756061263558614	13.425796470306718	-0.16416711249940252	7.469934583003558	4.049795787486133	
18.76	8.322858083882485	14.75019216725983	14.199520167995967	-0.19056512602952982	8.298280449731912	4.237677759517239	
18.77	8.982970863665617	15.751906078037916	15.12861988325908	-0.22260289219810986	9.210246804050577	4.490137114242972	
18.78	9.67510036113328	16.7393951322993	16.226871152835148	-0.26213079508003717	10.21054213572321	4.821188203432327	
18.79	10.393562516737237	17.68500347947181	17.505385322151742	-0.31165316337089666	11.302541890258787	5.247624644577464	
18.8	11.130268010986121	18.5549769968724	18.970693275067312	-0.3745434000986394	12.487506919415045	5.789351793193459	
18.81	11.874418798291025	19.309841466003668	20.62262206135166	-0.4553148333308759	13.763545175321244	6.4696362290640925	
18.82	12.61224983327134	19.905540421312942	22.451771055426047	-0.5599451426278709	15.124243615906494	7.315141812826388	
18.830000000000002	13.326999890873624	20.295675730333432	24.43712443559275	-0.6962445802482911	16.556992043898745	8.355662136211508	
18.84	13.999055977843117	20.434740879936452	26.544179074448657	-0.8742451080892428	18.0409653501988	9.623320132996136	
18.85	14.606562004166124	20.282634738680102	28.7241173120319	-1.1065545089465165	19.54488125879997	11.151005492587732	
18.86	15.126471398946638	19.810017111805497	30.914623872157748	-1.4085299282152148	21.024765516480677	12.96974400922362	
18.87	15.535797570552614	19.003281111709267	33.04285020991081	-1.7981327628712993	22.422077743954155	15.104740029464855	
18.88	15.81341061089223	17.868883836332955	35.03064937022594	-2.2952272245751106	23.662930274967113	17.569965267938407	
18.89	15.941883003152306	16.43562062131033	36.80149421107564	-2.9199798029207438	24.659249273909357	20.361350922397	
18.900000000000002	15.909245043563335	14.754040804728653	38.28821159176506	-3.6901511018234063	25.312840755593175	23.449342387879703	
18.91	15.71036783562387	12.892082773617211	39.44054318745574	-4.617096502156107	25.523482810789794	26.77197573826682	
18.92	15.347691579562525	10.92889547553647	40.23001132140769	-5.700779010806622	25.20102136543521	30.23076357449001	
18.93	14.831120661991124	8.946361728330483	40.652115843846595	-6.924601186945147	24.280747595589432	33.69190834625301	
18.94	14.177204142031815	7.0209034371243195	40.72502619820135	-8.251327481202974	22.739346479134685	36.994763656525905	
18.95	13.407759594074136	5.216668902293533	40.48553098426645	-9.622162550153913	20.607228113829372	39.96868346994062	
18.96	12.547686689158862	3.5814292746827694	39.9824277125084	-10.960330134746538	17.972727423954492	42.455917868075694	
18.97	11.623293367164477	2.1449843405412485	39.27048278032944	-12.179417384260534	14.974990676964731	44.33532449255101	
18.98	10.660374950039296	0.9202293302953564	38.40432945366204	-13.195419620943323	11.786037408114357	45.54118433824777	
18.990000000000002	9.682786458879796	-0.09417076281823356	37.43407202171464	-13.939292633209439	8.585681998489457	46.07096469374615	
19.0	8.711395401829497	-0.9102645871331486	36.40250821010426	-14.366796351039524	5.536533889638948	45.98062195570107	
19.01	7.763632730771327	-1.5471166059333887	35.344026903675505	-14.463077400673368	2.7649883414728187	45.36941444187237	
19.02	6.853209789371945	-2.0276419005721826	34.2845876969717	-14.241554980311339	0.3517929703881776	44.359699156293246	
19.03	5.990279746302286	-2.3760179444395053	33.24258636065553	-13.73808682297405	-1.6673064855015158	43.077186284664684	
19.04	5.181747832030157	-2.6158518465753513	32.23009641845894	-13.002982040118496	-3.294283218709702	41.63599999378266	
19.05	4.431694681108556	-2.769006339665191	31.254231697322066	-12.09279053036375	-4.5579363952955765	40.1298966259306	
19.06	3.7418372341395782	-2.854967353920795	30.318427070429788	-11.06352044571598	-5.502904952648211	38.62924924487199	
19.07	3.1120067220840117	-2.8905820449469486	29.42354919399074	-9.966009540570596	-6.180508781639255	37.18221993204297	
19.080000000000002	2.540572924656767	-2.890075580114299	28.568783838607704	-8.84329546517683	-6.642152692660181	35.81819964718283	
19.09	2.0248287433435124	-2.865220953021109	27.752312898257323	-7.729711665741338	-6.935269069537105	34.55211879770256	
19.1	1.5613118424405392	-2.8255957166347114	26.971803146407144	-6.65113721964131	-7.101244792659606	33.388637702114885	
19.11	1.1460724816562544	-2.778871328377209	26.224741195533294	-5.625866725912699	-7.174811683897256	32.325660368385776	
19.12	0.7748871451378938	-2.7311048507382	25.508650228315688	-4.665838950665335	-7.1842349719910015	31.357110405979913	
19.13	0.44342643497735756	-2.687013912820233	24.82121971961889	-3.7778776940750514	-7.151996715353428	30.474907901813392	
19.14	0.14737626667861536	-2.6502231795692124	24.160372944347944	-2.964855858044161	-7.09564009764252	29.670316596942598	
19.150000000000002	-0.11746925891979082	-2.6234829998999927	23.524294322419685	-2.2267066027454527	-7.028633757916798	28.934795837701767	
19.16	-0.355137718376846	-2.60885880882612	22.91143296089174	-1.561255318800452	-6.9611609506073515	28.260494142946612	
19.17	-0.569447456877777	-2.6078872927834067	22.320487501246536	-0.964881158084157	-6.900800579360426	27.640493964532343	
19.18	-0.7639784252825599	-2.6217120404304994	21.750387417715743	-0.4330358178893805	-6.853093939021504	27.068899863934227	
19.19	-0.9420639406951691	-2.651194212493193	21.200270690655397	0.03937446547498391	-6.822000818752301	26.540824999374735	
19.2	-1.1067933214441248	-2.6970034419242004	20.669462677421414	0.45769434952984533	-6.810264228228832	26.05232578404504	
19.21	-1.26101877152513	-2.7596936225983555	20.15745807427567	0.8273095663638679	-6.8196950792104944	25.600309557643108	
19.22	-1.407370117014982	-2.8397634700772434	19.66390670401828	1.1535068171037575	-6.851391502359182	25.182430781961266	
19.23	-1.5482744414589482	-2.937704858570317	19.188603529194342	1.4413695291537496	-6.9059085683185755	24.796992739484555	
19.240000000000002	-1.6859758081664513	-3.0540421789197683	18.731483339017824	1.6957167334352596	-6.983385378697722	24.44285507805665	
19.25	-1.8225575799416207	-3.1893628273772845	18.292619839593378	1.9210651582663036	-7.0836396229043235	24.119352586898557	
19.26	-1.9599645556252216	-3.3443411009988844	17.872229304862117	2.1216114207656074	-7.206235461159596	23.826224841765654	
19.27	-2.1000254388808886	-3.5197557022170476	17.470678435492854	2.301230746744447	-7.350529595855516	23.563555406802124	
19.28	-2.244474576874445	-3.71650199335838	17.088496429118308	2.463483362010091	-7.5156998516803695	23.33172052181692	
19.29	-2.3949737665029747	-3.935598686422125	16.726391919848087	2.611628867532603	-7.700759267400122	23.131344231941398	
19.3	-2.5531265239344227	-4.178193878673859	16.385274299085708	2.7486446882122837	-7.904558552128576	22.963258356029723	
19.31	-2.7205001439209964	-4.445559680775255	16.06627938213705	2.8772473721572376	-8.125777681377622	22.828465458850186	
19.32	-2.8986438302347977	-4.739083067442612	15.770800289063704	2.9999145568609755	-8.362909478896183	22.728102729471885	
19.330000000000002	-3.089097884605702	-5.060254672638742	15.500523844872689	3.1189076322185256	-8.61423719832769	22.663401822729135	
19.34	-3.2933981968705126	-5.410650805005377	15.257472256354136	3.2362874433809985	-8.877808912424085	22.635652588200863	
19.35	-3.5130802952295843	-5.791903948321581	15.04404982147939	3.353937341715127	-9.151405392883557	22.64615140897412	
19.36	-3.7496872155067704	-6.205657011772777	14.863094427271328	3.473579056775364	-9.432508433727495	22.696145651558048	
19.37	-4.00478499108598	-6.653496842347785	14.717933602231795	3.5967796272062946	-9.718273279594602	22.786774592067495	
19.38	-4.279938117260202	-7.13688933630504	14.612444956957455	3.724952037460371	-10.005506851948889	22.919002912382986	
19.39	-4.57668109387705	-7.6570882863651235	14.551115958009495	3.859352207218687	-10.29065346620448	23.093542859994535	
19.400000000000002	-4.896505628856227	-8.215006245894747	14.539101048108728	4.001074980399748	-10.569789732763782	23.310761165235277	
19.41	-5.240827846905455	-8.811058083709757	14.582272402707645	4.151051760643677	-10.83863033497136	23.5705668096127	
19.42	-5.610943109302331	-9.444964877921766	14.687256504443656	4.310031839014174	-11.092555373954125	23.87229840790388	
19.43	-6.007956089772693	-10.115522113523998	14.861442413684543	4.478524456999068	-11.326693417150944	24.214670837505217	
19.44	-6.43269035770251	-10.820327378344555	15.112946484118865	4.656777545982076	-11.53597538127633	24.59562619292336	
19.45	-6.885581719913065	-11.555462751982873	15.45051827234199	4.844741809365937	-11.7152599627504	25.012255884805608	
19.46	-7.366559572237759	-12.315127082359613	15.883372390391779	5.04204096617784	-11.859492687545295	25.46074136729461	
19.47	-7.874920327690409	-13.091213547713766	16.420930936622185	5.247920908273258	-11.96387240994277	25.936307388069146	
19.48	-8.409136447021096	-13.872921520117618	17.072404627126513	5.461195005995745	-12.024029566428405	26.433205871182867	
19.490000000000002	-8.966630548681174	-14.646437418680772	17.846189263285485	5.680203679726444	-12.036220544481907	26.944748217386454	
19.5	-9.543604811756625	-15.394604785678315	18.74913679168012	5.902806354760977	-11.99754252602573	27.463403806627714	
19.51	-10.13482782158293	-16.09684012892126	19.785565632878523	6.126423916948955	-11.906173165292333	27.980982487418494	
19.52	-10.733440680182587	-16.729243721134555	20.956162470025117	6.34812397525678	-11.761609568499244	28.488895904282753	
19.53	-11.33081379386827	-17.26506858565271	22.25677806370158	6.564533386993813	-11.564626295168626	28.978293375733955	
19.54	-11.916501643353769	-17.675722212687496	23.67710608472505	6.772002499827764	-11.317423047930887	29.44041407328957	
19.55	-12.47830755521804	-17.932277188027694	25.199525911894547	6.966732744507945	-11.023622852625719	29.86691570875298	
19.56	-13.002486138464745	-18.007373754477157	26.79853768311018	7.144905023972708	-10.688166007315862	30.250176306161624	
19.57	-13.474159770869871	-17.877764774614636	28.440526559953767	7.302841723515828	-10.317165794465534	30.583581715751745	
19.580000000000002	-13.87805105372589	-17.52699073264139	30.084742577154312	7.437170351516527	-9.91768878891456	30.861766731638987	
19.59	-14.199176274353464	-16.947980793055276	31.684867527709738	7.544967731818975	-9.497433797105558	31.080787328064048	
19.6	-14.423680481011829	-16.145109287322185	33.19154815695171	7.623892492091569	-9.064400971555749	31.23821270484395	
19.61	-14.54011236438328	-15.135232680089166	34.55643084861591	7.672308245332294	-8.626643631602985	31.333143783635077	
19.62	-14.54055163855478	-13.947382392324682	35.73647212427	7.689339898319757	-8.19190882945171	31.366145911702063	
19.63	-14.420870503864057	-12.621073623193478	36.69670385852527	7.674897959043605	-7.767391442383054	31.339103228006177	
19.64	-14.181533106850763	-11.203149248375865	37.41382846271277	7.629665903299316	-7.359515999710296	31.255038990483893	
19.650000000000002	-13.827617590798454	-9.743820542215762	37.87770733267456	7.555052465471966	-6.97377493382681	31.11790659358857	
19.66	-13.368548105959958	-8.29243968422363	38.09149750249334	7.453102787977888	-6.6146466141170315	30.932345273518617	
19.67	-12.81724587239829	-6.893531236624929	38.070040875358565	7.326370164897804	-6.285602401416731	30.70341038372717	
19.68	-12.189346014881064	-5.583938975363944	37.837498670337894	7.177814756278766	-5.989097865793147	30.436406402255965	
19.69	-11.50204523424185	-4.3910669794237	37.42408666029255	7.010666530059155	-5.726657211774278	30.13668137441542	
19.7	-10.773032221110261	-3.3324127310051637	36.86285575750443	6.828299709656154	-5.498982322525446	29.80947088504584	
19.71	-10.019493478787897	-2.416119359737497	36.18682517774293	6.634120549615008	-5.306073121313723	29.45978465590383	
19.72	-9.25739588971208	-1.6424389712964134	35.42677740676867	6.431462869049188	-5.147357446211725	29.09232143407972	
19.73	-8.500872191724014	-1.005370163070686	34.6098189955452	6.2235022079337465	-5.021821419319729	28.711416712691694	
19.740000000000002	-7.7619176362044	-0.4945351871067427	33.75865362049535	6.013198558759998	-4.92813358923271	28.321025394326234	
19.75	-7.050256350411647	-0.09686015707026696	32.891441215332215	5.803260291511457	-4.864755121294019	27.924727899995446	
19.76	-6.373371370291629	0.20199646817115635	32.02206569731324	5.596095101334976	-4.83003265918741	27.525730199514946	
19.77	-5.736651405995467	0.4165667782473461	31.160664385502617	5.393811761645145	-4.822279639521797	27.126900720249548	
19.78	-5.1436141587187425	0.5607842634588982	30.314254370556807	5.1982146397412645	-4.839838295802297	26.73080462838105	
19.79	-4.596168635134774	0.6474858899527944	29.48737947132364	5.010813264615824	-4.881127210112255	26.339742464587527	
19.8	-4.094879291722475	0.6881356467465851	28.682704959692224	4.832842732413264	-4.94467567179731	25.955788763084264	
19.81	-3.6392387181494374	0.6927106078157579	27.90152806501508	4.6652889988942645	-5.029145817927834	25.580830783551175	
19.82	-3.227922768727044	0.6697046604010224	27.14419656068675	4.508913171166065	-5.133343536011407	25.216607546827746	
19.830000000000002	-2.8589842672618575	0.626207454403764	26.410431588987358	4.364270467870939	-5.256219335351821	24.864748760293743	
19.84	-2.530042671683564	0.5680250378870152	25.699568234503843	4.231750546601399	-5.3968651232765374	24.52680176049151	
19.85	-2.2384579424690236	0.49982307441130946	25.010732189498235	4.111606447906409	-5.554503792240449	24.204260450932896	
19.86	-1.9814440128550987	0.4252753138090628	24.342957487535084	4.003977124709024	-5.728472580384929	23.89859290644178	
19.87	-1.7561731847496813	0.34720778126735113	23.69526490742797	3.908914329375225	-5.918203439792133	23.611263158002718	
19.88	-1.5598510019945286	0.26773218250674186	23.066709023140223	3.8264067131350106	-6.123199821562081	23.343750502055688	
19.89	-1.389777181539427	0.1883680935971991	22.456404620261264	3.756402091368155	-6.343010316394574	23.09756565095984	
19.900000000000002	-1.2433926689836787	0.11015077245889494	21.8635397377554	3.6988267880856176	-6.577199318251825	22.874263803415488	
19.91	-1.1182990401606663	0.03372097416235112	21.287376293955024	3.6536009874901874	-6.825314880275742	22.675454712777565	
19.92	-1.0122819212940706	-0.04059477969558831	20.72724818002952	3.6206536329637307	-7.086854314584394	22.502808917287926	
19.93	-0.9233197998498148	-0.11271846788524992	20.18255506040348	3.5999374200579095	-7.361227273171352	22.35805912451618	
19.94	-0.849585639214091	-0.18276671239268938	19.652755189659374	3.5914371998943686	-7.647716017601717	22.242998080269484	
19.95	-0.7894436553399735	-0.25100699269975274	19.13735798791118	3.595178118014826	-7.945433491917445	22.159469178173264	
19.96	-0.741445690723627	-0.3178214067241817	18.63591724436507	3.6112314933007603	-8.253279475838395	22.1093514290611	
19.97	-0.7043238503551488	-0.38367881177565005	18.14802525171399	3.6397184291875537	-8.569895680990765	22.094537070888386	
19.98	-0.6769769747121004	-0.44911540162802677	17.673307579663547	3.680810193804344	-8.893620533114431	22.116899505214366	
19.990000000000002	-0.6584628808562206	-0.5147179354787463	17.211419236338592	3.7347244056705993	-9.222444383194066	22.17824924629842	
20.0	-0.6479866788824192	-0.5811134026121576	16.762041648204658	3.8017172923898017	-9.553966757718465	22.280278082034744	
20.01	-0.6448905584622969	-0.6489618114335299	16.32488058863646	3.882074801880093	-9.885363751623077	22.424494836251764	
20.02	-0.6486439182563795	-0.7189523494456771	15.899664953795227	3.9760939423905564	-10.213356020541818	22.612145471952253	
20.03	-0.658833295454708	-0.7918029236653084	15.486146310823777	4.084061152952439	-10.534197942872233	22.84411628208949	
20.04	-0.6751539859306606	-0.86826139641478	15.084099212570385	4.206222999994121	-10.843682648269981	23.12082517482546	
20.05	-0.6974034572851637	-0.9491081750150386	14.693322202255374	4.34274875241597	-11.137162580194136	23.442109391916436	
20.06	-0.7254755264513115	-1.0351603954123294	14.313639457618832	4.493685788950632	-11.409595638055077	23.807109488072086	
20.07	-0.75935254719316	-1.1272800123196736	13.944903433694783	4.658908769968415	-11.655627016777322	24.21414926010395	
20.080000000000002	-0.7991014147758595	-1.2263809705767361	13.586998143888092	4.8380635058845955	-11.869716861583004	24.660611314672757	
20.09	-0.8448724756828051	-1.3334360258377465	13.239843276057906	5.03050439257225	-12.046311479084002	25.14282031740164	
20.1	-0.896899638457952	-1.449484420007158	12.903399393956922	5.2352344066881065	-12.179993480498847	25.656025390648825	
20.11	-0.9554999817512759	-1.5756416168425331	12.577674474375458	5.450835600365172	-12.265728162770907	26.194330557701527	
20.12	-1.0210711556460192	-1.7131123031455877	12.262732030335137	5.675428574389046	-12.299107135309717	26.75073379352329	
20.13	-1.0940851601399086	-1.86320764400162	11.958701050573463	5.906655412997849	-12.27659957830344	27.317240468631503	
20.14	-1.1750993836629011	-2.027350763652872	11.665787366792163	6.14165412766367	-12.195803053992869	27.8849997872989	
20.150000000000002	-1.264766188371026	-2.207084813575615	11.38428829828754	6.377052953435658	-12.055668097146299	28.44449498257235	
20.16	-1.3638254212146965	-2.4040950295932175	11.114609549132439	6.60901463257249	-11.856671994302681	28.98581847301502	
20.17	-1.4731142835072282	-2.620217741778109	10.857286621954888	6.833360820189036	-11.600917161349832	29.499063186070835	
20.18	-1.593574242718082	-2.8574527243558867	10.613010304514349	7.0457780075285035	-11.292135384871846	29.974817065539373	
20.19	-1.7262568385298098	-3.1179764264592915	10.382656956853422	7.241823492438698	-10.93563570122816	30.40431235372308	
20.2	-1.8723291755403275	-3.404154171652093	10.167324949251276	7.417167089610827	-10.538128495325871	30.779864747555923	
20.21	-2.0330798949947533	-3.7185494141480637	9.968378601199376	7.567793862607355	-10.107454956290717	31.095197054335145	
20.22	-2.209926417928144	-4.063928139644509	9.787500971625576	7.6901686685781225	-9.652256183649438	31.345632818090746	
20.23	-2.404424252103659	-4.443256498696104	9.626756850587503	7.7814219452868	-9.181617456037497	31.528245771884826	
20.240000000000002	-2.618279040935146	-4.859689794875127	9.488667283079543	7.8394987919212245	-8.704695681647634	31.64190755079885	
20.25	-2.853341843184478	-5.3165577805772575	9.376295749254773	7.863222715054641	-8.230334140570738	31.687191718053473	
20.26	-3.1116101625850927	-5.817330123928102	9.29335202784899	7.852280845791727	-7.76670468915089	31.666155927418266	
20.27	-3.3952198237109483	-6.3655567344485515	9.244304065672802	7.807314735143705	-7.321120597651095	31.582235247896833	
20.28	-3.706445609395975	-6.964784092003148	9.23451752310949	7.729798990553403	-6.8998083051905486	31.439914528718237	
20.29	-4.047688007861376	-7.618432308125282	9.270408041444382	7.621953019764421	-6.507818933332198	31.24445021221374	
20.3	-4.421433268068623	-8.329622084356473	9.359597390160719	7.486613023076274	-6.149001687382945	31.001594883654615	
20.31	-4.830193250856487	-9.100936823668551	9.511069982340862	7.327078620105294	-5.8260298315258225	30.717343013702614	
20.32	-5.276431563427966	-9.934105151051877	9.735326246312004	7.1469575861696555	-5.540486694658535	30.39770795427251	
20.330000000000002	-5.762482464744908	-10.829589099337413	10.044529341674199	6.95003034624489	-5.293017907740358	30.048538168910234	
20.34	-6.290464910549817	-11.786062422736416	10.45263768627037	6.74011595786577	-5.08348409982488	29.675385801843614	
20.35	-6.862044941589505	-12.799738424810341	10.975349290857508	6.520933782208371	-4.911078928988518	29.28341929236685	
20.36	-7.478193872291046	-13.86356237243483	11.629933493596987	6.296024102417306	-4.774515263161928	28.877365917386633	
20.37	-8.138936110065785	-14.966287724581983	12.434896953782097	6.0686706580628185	-4.672161286149466	28.461495305020414	
20.38	-8.842974108939336	-16.09143457280001	13.409277191491062	5.841850590176521	-4.6021694154862685	28.03962292787439	
20.39	-9.587272789204118	-17.21622605652347	14.571569657561163	5.6182045827349265	-4.5625877743402965	27.615131198723347	
20.400000000000002	-10.366585852552742	-18.31065623265194	15.938133606847085	5.4000236073943	-4.551450741580376	27.191006777223055	
20.41	-11.172920898882817	-19.336851973917103	17.52093493055494	5.189248999927418	-4.566845629076916	26.76989183422232	
20.42	-11.995052861169256	-20.24904082481661	19.324780983565983	4.98748855997737	-4.606967578080842	26.35412585684351	
20.43	-12.81812426722675	-20.994501802864715	21.344114852960058	4.7960387625606655	-4.670158344921833	25.945791600827466	
20.44	-13.623447410919072	-21.51589803025724	23.55955692968785	4.615911766262284	-4.754926688488508	25.54676575702423	
20.45	-14.388566175526663	-21.75512241086365	25.93492049496613	4.447866018373375	-4.859960090253012	25.158762070181258	
20.46	-15.087757064393951	-21.65877464179627	28.41540793352154	4.292440667558843	-4.984126427555526	24.78337119696799	
20.47	-15.69328388554207	-21.18540618566554	30.92783802640378	4.149990979167013	-5.126467759677617	24.422096657842857	
20.48	-16.176898139125843	-20.312512471322712	33.38382366337164	4.020720919787112	-5.286187726379797	24.076387603106635	
20.490000000000002	-16.512100331002138	-19.04300699251228	35.68620767169989	3.9047093820187513	-5.4626340525453925	23.747669037201998	
20.5	-16.676593147841764	-17.408974830715923	37.73828857314307	3.8019419838046304	-5.655277087208039	23.437366245418836	
20.51	-16.654668137622846	-15.471610165035514	39.45441358317262	3.712341109234402	-5.863684792189035	23.146926067768206	
20.52	-16.43914493448194	-13.315718716235203	40.77058044349675	3.635786283999916	-6.087494800866303	22.877837033678464	
20.53	-16.032423436025947	-11.041204670925143	41.651495858370424	3.572136033922802	-6.326383551539299	22.631645000087047	
20.54	-15.446396330164747	-8.75140952395547	42.0936135250554	3.5212468368459424	-6.580032986265221	22.40996617947013	
20.55	-14.701382436062932	-6.54175084471545	42.123188504353266	3.482990122109238	-6.84809459693434	22.214496769984567	
20.56	-13.824177246835248	-4.490556504097722	41.7901825574539	3.457266715128241	-7.130150558301588	22.04701865801727	
20.57	-12.845252688033986	-2.6538210837449143	41.15909248237213	3.444018124592937	-7.425671687697004	21.909400663431768	
20.580000000000002	-11.796458424117994	-1.0637258953073427	40.30040125299642	3.443234449506249	-7.733972096885395	21.803594803667746	
20.59	-10.708597962525982	0.26922104283089876	39.28253030434593	3.4549642268057785	-8.054162368061599	21.73162594971988	
20.6	-9.609625688232525	1.3520262845801625	38.166315617303056	3.4793192307265874	-8.385099143866036	21.695573995447656	
20.61	-8.52353172442272	2.2040899208902776	37.00195585177968	3.5164759008843065	-8.725332957267383	21.697546475337262	
20.62	-7.469809687801515	2.8522780378832504	35.82812685643138	3.566674728693133	-9.073055440338807	21.739639598225498	
20.63	-6.4633232499082744	3.32682995816029	34.672563412535645	3.630216291826901	-9.426047294641876	21.82388874033165	
20.64	-5.5146157018800945	3.6582650048899072	33.55361078486742	3.707452881520601	-9.781629901123262	21.952205018361912	
20.650000000000002	-4.630402002086102	3.875338933917676	32.482120281455344	3.7987742888422273	-10.136623382552202	22.12629426827406	
20.66	-3.81414739566479	4.003894077415402	31.463336417184458	3.904586488976745	-10.487313848113484	22.347556008333495	
20.67	-3.066698221028428	4.0663305715702665	30.498580913829784	4.025286030097957	-10.82943880582458	22.616975665345702	
20.68	-2.386856788950079	4.081542536784319	29.586618550696695	4.161222835383386	-11.158189142624217	22.934997456424853	
20.69	-1.7719050149454367	4.06511634280757	28.724704630414788	4.3126562126182115	-11.468241774663015	23.30138232851384	
20.7	-1.2180462560392598	4.029675694687293	27.90934131449838	4.479703117126018	-11.753832818403035	23.7150593990687	
20.71	-0.7207702071490006	3.985282282357857	27.136793745875963	4.66227252253558	-12.008856918386943	24.173982066582067	
20.72	-0.2751463290459588	3.939841384305427	26.40342160092032	4.859991995037564	-12.22700543022303	24.674997286375262	
20.73	0.12394889643308593	3.899481883928568	25.705874640038004	5.072133058616072	-12.401957735901158	25.213735582525587	
20.740000000000002	0.48166535953212763	3.868894060896524	25.041192382660462	5.297541938736025	-12.527639968548744	25.78452936678548	
20.75	0.8030507044769373	3.851625130571303	24.406843000910637	5.534570626028259	-12.598520998934694	26.38038344108185	
20.76	1.092962876860304	3.8503285459249486	23.800723254320395	5.781007466085062	-12.609839830791296	26.993054992934102	
20.77	1.3560174843430306	3.866971405379688	23.22113495291958	6.034039738806335	-12.557976039563936	27.613139857398572	
20.78	1.596550870784679	3.903007604508668	22.666753510491716	6.290263322743508	-12.440709466648505	28.23032220489082	
20.79	1.8186067223402116	3.9595175750789973	22.136592819998157	6.545720431370939	-12.257462334540701	28.83368030176299	
20.8	2.0259336841381756	4.037321968874709	21.629972652340744	6.795955493544556	-12.009503192109264	29.412022148273905	
20.81	2.2219916359264498	4.137072788176823	21.14649121258298	7.036117634972073	-11.70005710859685	29.954276945261796	
20.82	2.4099690190300156	4.2593233928845	20.686003361113514	7.26113850177752	-11.334266821824276	30.449968391677864	
20.830000000000002	2.5928007504356856	4.404583547681331	20.24860617251889	7.466009070264899	-10.918956312230424	30.889786817219658	
20.84	2.7731905385801108	4.573359472820517	19.834631024641794	7.645942659250719	-10.462445199271219	31.26587563249936	
20.85	2.9536340099897256	4.7661817555937365	19.444642359108325	7.796565156101464	-9.974245414938068	31.572081710974384	
20.86	3.136441687766692	4.983622099104512	19.079442479200804	7.914193964651137	-9.464556775440576	31.80427136743748	
20.87	3.3237604664808855	5.226300087655744	18.74008188648905	7.995979377057282	-8.943830673506653	31.960356837903234	
20.88	3.517595354068492	5.4948790124790925	18.427874799282375	8.040056505785204	-8.422317103467307	32.0402818409345	
20.89	3.7198230906548866	5.790055413505576	18.144419424368376	8.04564843071109	-7.90964951895934	32.045906988299194	
20.900000000000002	3.932209442214438	6.112533774685103	17.891621384593325	8.013067275740822	-7.414499996345231	31.980753380651123	
20.91	4.15642160990377	6.462991018456558	17.671720382504336	7.94357776359847	-6.944335015900515	31.849585720882626	
20.92	4.3940301328315865	6.842032630125248	17.487318973649394	7.839381022235086	-6.505258795340866	31.658186164366388	
20.93	4.646504072695022	7.250135688251646	17.34141112202346	7.703469342126686	-6.1019506155063805	31.41301390311152	
20.94	4.915203345325211	7.687574023226903	17.237408199151375	7.5394241713163215	-5.737699658279456	31.120843538446568	
20.95	5.201372064180115	8.154320726203059	17.179160088301835	7.35125021457877	-5.414503637429979	30.78850412299499	
20.96	5.506129314710701	8.649927934343163	17.17096949804426	7.143187205152696	-5.133209207701621	30.422650476341605	
20.97	5.8304085922462905	9.173410465573351	17.217585530367977	6.919535721890564	-4.893685083337759	30.02958883699288	
20.98	6.174928266248878	9.723081806396062	17.324186358954343	6.684523911919953	-4.695020880266036	29.615164859325017	
20.990000000000002	6.540137348514899	10.29637814457668	17.496327219847384	6.442208905557756	-4.535726380385679	29.184706865449726	
21.0	6.926148313524222	10.889656661392412	17.739834954464023	6.1963414110571495	-4.413881175556679	28.74298141558209	
21.01	7.332656006204397	11.497981227092453	18.06066803819585	5.95032931947365	-4.327309062350514	28.294208878831622	
21.02	7.758843420692604	12.114909913750582	18.464721107145397	5.707190906763676	-4.273707759694904	27.8420930396913	
21.03	8.203277210897395	12.732297372010514	18.957551305942754	5.469537985523849	-4.2507581243805586	27.389865357007082	
21.04	8.663795793654328	13.340125118212324	19.5440037795822	5.239580034376173	-4.256211079120352	26.940336929798097	
21.05	9.137392905278864	13.926372778401898	20.22771363222678	5.019140225833876	-4.287952070320635	26.495956444261157	
21.06	9.620102516051748	14.4769754313765	21.010513075424544	4.809674537888293	-4.344043032459586	26.058872506449614	
21.07	10.106913051955997	14.976036436061193	21.891927959406118	4.612302412985296	-4.422748301463438	25.630990440955273	
21.080000000000002	10.591689144853701	15.406092370170807	22.868415578500386	4.427856677195021	-4.522553570595895	25.21401750682318	
21.09	11.067180022150769	15.748703708975507	23.932714681698883	4.256913135366681	-4.642165065417461	24.809515641604982	
21.1	11.52505749943143	15.985261316522429	25.07327771018773	4.099831307374378	-4.780504069769171	24.418943073653068	
21.11	11.956015958607257	16.098010920253337	26.273890447866005	3.956792549519722	-4.936694002384656	24.04369203362262	
21.12	12.350031568721915	16.071368913178322	27.51359205026517	3.827837375293142	-5.1100420197829415	23.685121697205695	
21.13	12.696791369126577	15.893472250434279	28.7670010711335	3.7128997473558325	-5.300016288403083	23.344587303385634	
21.14	12.986005139224595	15.557397926853435	30.005117691760503	3.6118361126008836	-5.5062200689450815	23.02346639249173	
21.150000000000002	13.208009629427163	15.062485117718936	31.196625414751534	3.5244495887081797	-5.728363462264204	22.723182343359113	
21.16	13.354330168915439	14.415074118086675	32.30967536875019	3.450520571958124	-5.966231640609293	22.44522196524401	
21.17	13.41826320382816	13.62881886662288	33.31386737232294	3.3898253899269553	-6.219651427842904	22.19115356330452	
21.18	13.395390264765178	12.724292780148488	34.1823129912823	3.3421550615461584	-6.488454835745709	21.962640683475453	
21.19	13.283930439516903	11.727578021580719	34.893682102802586	3.3073312212409793	-6.772439719589707	21.761452865960596	
21.2	13.084969479285833	10.668714544996162	35.4334964559642	3.2852204629107282	-7.07132755803554	21.58947312132255	
21.21	12.802466288756735	9.579533318016868	35.79493071676487	3.275746763233113	-7.384717914991901	21.44870092476233	
21.22	12.442999566708313	8.491393490429845	35.97878741840238	3.2789013929394932	-7.7120391528761925	21.34124957216873	
21.23	12.015400126499618	7.433134405376893	35.99284047523305	3.2947497247073136	-8.052494966722126	21.269336741513147	
21.240000000000002	11.530264815804045	6.429406196060886	35.85066810910449	3.323434604544431	-8.405006379176518	21.23526728833409	
21.25	10.999239975501919	5.499683287975841	35.569862349694915	3.365181770557157	-8.76815346196777	21.241405698759202	
21.26	10.434425731632928	4.657804298162091	35.170382392543694	3.4202998476164286	-9.140113791328101	21.290135595407914	
21.27	9.847845931180041	3.9120197052339902	34.67306763925515	3.4891756443506816	-9.518598355446949	21.383810190226047	
21.28	9.250915095364647	3.2655728552668037	34.098217604518815	3.57226434194934	-9.900795114091226	21.524673038763478	
21.29	8.654063109254633	2.717495452629306	33.464628395915774	3.6700751974757937	-10.283314711441022	21.714768013436526	
21.3	8.066444084463338	2.263540081216358	32.78894533870785	3.783151384825161	-10.66214544817364	21.955835910625925	
21.31	7.495830823242698	1.8971442409330357	32.08537310886577	3.9120414293229486	-11.032625640436642	22.249191882309102	
21.32	6.948572606942007	1.6102923129505624	31.36563216707729	4.057259691962789	-11.389441493359357	22.595577882929415	
21.330000000000002	6.42959174959713	1.394241251362545	30.639069980550452	4.219233359279084	-11.726658616743736	22.99498432220006	
21.34	5.9425031103678165	1.2401094905397563	29.912928204952763	4.398233830483276	-12.037793410361955	23.446441629683743	
21.35	5.489742278081371	1.139305556757485	29.192646072697546	4.594315490521128	-12.31591949616829	23.94790086852794	
21.36	5.0727296138032205	1.0838266944709405	28.4821810706989	4.8072233521587755	-12.55383528803911	24.49604846785758	
21.37	4.692020819035481	1.0664375053152768	27.78431518979053	5.036295088512753	-12.744287342167976	25.08614083248304	
21.38	4.347465546411245	1.0807618932574174	27.10092499950877	5.280392555930881	-12.880272593065989	25.71193842489659	
21.39	4.038371006332297	1.1213154397913643	26.433212398813787	5.537802791728769	-12.955361600123945	26.365663827790723	
21.400000000000002	3.763628742485097	1.1834838569614958	25.781892880552604	5.806138738985715	-12.964037410381575	27.038023883676587	
21.41	3.5218367139022106	1.263475087433681	25.147344106468708	6.08227566887423	-12.902051166213772	27.718336255230057	
21.42	3.311402924381958	1.3582526145851803	24.529719833328233	6.362359270994566	-12.766795586641052	28.394800749985365	
21.43	3.130631477739244	1.465460352027822	23.929035998081257	6.641918387125125	-12.557694342185288	29.054952099802414	
21.44	2.9777930933892818	1.5833458257293913	23.345233553269665	6.915884941458412	-12.276354848274313	29.68604011550868	
21.45	2.851182364137995	1.7106848647449509	22.778223285996962	7.178682820956256	-11.92660221122755	30.275468955938727	
21.46	2.7491625586627855	1.8467115884547693	22.227918507892035	7.424516245722499	-11.514526007937373	30.811450656929875	
21.47	2.6702002955254214	1.9910548402415742	21.69425826699852	7.647587701591576	-11.048249423099362	31.283506240926613	
21.48	2.612888985824531	2.1436826887223464	21.17722421036523	7.842382246789144	-10.537623751076264	31.6829413821065	
21.490000000000002	2.5759655103129484	2.3048540288901003	20.67685345777648	8.003950918892219	-9.993792161134378	32.00321652606148	
21.5	2.558324901432138	2.47507621031993	20.193249957997153	8.128150034034919	-9.428591735971095	32.24016124110764	
21.51	2.5590289715143086	2.6550701013207734	19.726595276998257	8.211867590363482	-8.854024819781982	32.392048468570465	
21.52	2.577303443978382	2.8457432357975523	19.27715834221428	8.25318371285585	-8.281737112515625	32.45952290264596	
21.53	2.612543070978524	3.0481647291835996	18.8453077800303	8.251433147249124	-7.722505691397337	32.445365748009856	
21.54	2.6643089824188366	3.2635464889600447	18.431525387896535	8.20720103050867	-7.18586525689378	32.35416776545206	
21.55	2.7323256185676312	3.493227170808656	18.03642182072002	8.122251892705956	-6.679822366778754	32.191953649027624	
21.56	2.816476573775947	3.738658290036385	17.66075489156966	7.999389526959366	-6.210707834089761	31.96576143299629	
21.57	2.916799632305035	4.001391716907952	17.305451140140107	7.842249139064633	-5.783193497214262	31.68319117964622	
21.580000000000002	3.0334808421349226	4.283067516067797	16.97163093304085	7.65510338123488	-5.400322881173912	31.352076336767343	
21.59	3.1668488261817855	4.585399525374587	16.660637230903372	7.442636643795773	-5.063667314788743	30.98016072795872	
21.6	3.3173666681698606	4.910158483522875	16.374067514161418	7.20973226202839	-4.773534778824974	30.574851273235613	
21.61	3.485623229471903	5.259151186416122	16.113811108718753	6.961283345022572	-4.529193200995086	30.14304807187317	
21.62	3.672324752977606	5.634193053917961	15.882091705099592	6.702024633900438	-4.329103393862868	29.69103184555698	
21.63	3.8782826857332635	6.037071305083927	15.681512306744642	6.436403458464399	-4.171143907836773	29.224412480838083	
21.64	4.104397656615477	6.469496042597685	15.515102443082675	6.16850195717177	-4.052813479554261	28.74813584516392	
21.650000000000002	4.351639619614404	6.933036554828674	15.38636753121491	5.901961691703484	-3.9714048785026708	28.266500285708865	
21.66	4.62102417330576	7.429040143935605	15.299340270044926	5.639953753722358	-3.9241509561511094	27.783207734750505	
21.67	4.91358506708857	7.958530788435623	15.25863395068985	5.385173051338487	-3.9083386279916863	27.301432246697942	
21.68	5.230339613714187	8.5220829395103	15.269492793047064	5.139846902491136	-3.921394703927345	26.82389040369989	
21.69	5.572229283758275	9.119651732842701	15.337800882312031	4.905764827953963	-3.9609474542028917	26.352911953763748	
21.7	5.940065221537374	9.750382824086696	15.470103940788407	4.684318037319153	-4.024866676835307	25.890508651385368	
21.71	6.334451345579383	10.412382876948138	15.673583849675152	4.476537911000723	-4.111284955960719	25.438440499475753	
21.72	6.755692673873282	11.102444613786714	15.955981608795863	4.28313007389139	-4.21860357888682	24.998276922974824	
21.73	7.203684446967332	11.815740840418478	16.32546508009891	4.104540340100141	-4.345491301615052	24.571443512874	
21.740000000000002	7.677781761357048	12.545500355405867	16.790412854749977	3.940991526835647	-4.490871684136112	24.159270258371013	
21.75	8.17665028296894	13.282678883851165	17.359085784036612	3.7925266058093716	-4.65390451497322	23.763031610316535	
21.76	8.698098610541086	14.015638175700994	18.039157714302107	3.659048676056514	-4.833963242548034	23.383981539374712	
21.77	9.238893814011272	14.729853135526533	18.837081845785836	3.5403578217693363	-5.030608846282401	23.02338392474785	
21.78	9.794588376292992	15.40781444085163	19.757350758045376	3.436184812539585	-5.2435608128695765	22.682539049453382	
21.79	10.359345578354805	16.029074351088163	20.801573259677106	3.346220676931674	-5.472665804089393	22.362807217542873	
21.8	10.925814237719297	16.570573510649872	21.967417042271325	3.2701411803055187	-5.717864602546085	22.0656305086446	
21.81	11.485054194848221	17.007332051576743	23.247536301419704	3.2076264161646493	-5.979157643591279	21.792553035517958	
21.82	12.026524523772174	17.313497014963023	24.628603999150634	3.1583848452799934	-6.25656651887412	21.545234708167904	
21.830000000000002	12.538240164482682	17.463911018443675	26.090558630200427	3.122168414577114	-6.550093728000162	21.325466230669765	
21.84	13.007129095762346	17.43620436527334	27.606238737501062	3.098786340301981	-6.8596789659282935	21.135180102787473	
21.85	13.419409236380938	17.212836320470466	29.141801885092253	3.0881176095560003	-7.185151179279422	20.976457545714297	
21.86	13.761274926846202	16.7834995368578	30.657788234459602	3.0901217499059483	-7.526176498117007	20.851531063631523	
21.87	14.019704815348575	16.146987309951005	32.11124853906655	3.104847737295841	-7.882201468937643	20.762780677908253	
21.88	14.18330309105601	15.31264014872197	33.458359417746024	3.132440571339301	-8.252391059612364	20.71272200983662	
21.89	14.24313575758957	14.300833476468263	34.65751665873325	3.1731450920500337	-8.63556089915211	20.703984487053315	
21.900000000000002	14.193576141825732	13.14180802945826	35.67307011472572	3.227308535348249	-9.030106400875662	20.739277638355365	
21.91	14.03284040135157	11.873692108743214	36.47816864452688	3.295379528848717	-9.433930546710924	20.82133928844104	
21.92	13.763194968923482	10.539774174375184	37.056515670865316	3.3779031677457376	-9.844365932080319	20.952875457546412	
21.93	13.390889303669141	9.184744055866664	37.403424197370065	3.4755078270141535	-10.25810780858825	21.136460913814144	
21.94	12.925761866082386	7.851213437555175	37.52535476969705	3.588886643290537	-10.671150077886633	21.374424459023373	
21.95	12.380610765819457	6.576660807348827	37.43843056603367	3.718771783852095	-11.07873281026418	21.6687180981055	
21.96	11.770148149777308	5.391318255573968	37.16578574319235	3.8658980358962793	-11.475312612250654	22.020762805703598	
21.97	11.110206994000254	4.317015692938713	36.73506894239922	4.030952249321668	-11.854567167517958	22.43126360302841	
21.98	10.416774212099439	3.367078670304198	36.17568776299369	4.214505166213478	-12.209445275369156	22.899986658269835	
21.990000000000002	9.705211132291277	2.54704288478632	35.51653223856521	4.416921838515513	-12.53227119829406	23.42549639423897	
22.0	8.989588867487173	1.855866417905153	34.78425708479382	4.638282618508384	-12.814892760585971	24.005007976070416	
22.01	8.282282179157237	1.2874585023935115	34.00220509103952	4.878269330684093	-13.048910981179453	24.634179750851967	
22.02	7.593762600580234	0.8322320259778393	33.18992163168455	5.136022214652003	-13.225971649262206	25.30689425809449	
22.03	6.93245036953283	0.4784554917350634	32.36306454037883	5.410078471748036	-13.338174702836238	26.015237871560302	
22.04	6.304798545875608	0.21343561623915464	31.533684484844606	5.69825859034737	-13.378500708776436	26.749495255262662	
22.05	5.715429639533269	0.02440606827489411	30.71066885769211	5.997539633663683	-13.341237018150089	27.498209102450065	
22.06	5.167340954554216	-0.10083300093391578	29.90027290064682	6.303970579647094	-13.22239941917703	28.248366764169948	
22.07	4.662117046342032	-0.17351792415134243	29.106654664912085	6.612684802599411	-13.02014511021175	28.98577537402263	
22.080000000000002	4.200186019431696	-0.20368060179086075	28.332367278424023	6.918064786118681	-12.735172815128685	29.69568707569994	
22.09	3.7810415576473027	-0.20005892640604991	27.57878304281695	7.214036483788585	-12.371042179292793	30.36362666875649	
22.1	3.403456422542855	-0.17009744619884565	26.846440321119942	7.493918853443317	-11.933891654176126	30.975558713756623	
22.11	3.0656730255283087	-0.12001107085566277	26.135315610155182	7.750901959420736	-11.432426715115751	31.518806195197968	
22.12	2.7655638718994324	-0.05488570178754936	25.445028963673767	7.978386590197227	-10.877564881651978	31.982688490456045	
22.13	2.500770307338756	0.021202347880408146	24.774992944291704	8.170310196185905	-10.281898874552816	32.35898286820704	
22.14	2.2688130014045242	0.10506156388703339	24.12451698810611	8.32150504754699	-9.659092300831166	32.642279029056155	
22.150000000000002	2.0671848393976244	0.19426170022529698	23.49287757742858	8.427978391908972	-9.023174556418866	32.83010965664279	
22.16	1.8934188976960862	0.2870199601457712	22.8793627228744	8.487067964965446	-8.387774657535497	32.922819442981144	
22.17	1.7451368343754567	0.38209832918522224	22.283297612221816	8.497633729232918	-7.765606478314686	32.92339667682	
22.18	1.6200885812197547	0.47871093714595886	21.704058300830045	8.460040948110121	-7.167918245690377	32.83705149733948	
22.19	1.5161906529987916	0.5764412960743022	21.141079618622353	8.376079843093077	-6.604156632668742	32.670724389465796	
22.2	1.4315298387226558	0.6751790698494832	20.593854088549122	8.248802994641744	-6.081770452508377	32.432571599021955	
22.21	1.364375073129319	0.7750624142801876	20.061930177228398	8.082300148273925	-5.606148418481734	32.13146082584549	
22.22	1.3131845395948458	0.8764307235818889	19.544909890409798	7.881439066261303	-5.1807255651882524	31.77649761314577	
22.23	1.276603783594462	0.9797878148945393	19.04244541748906	7.651595059200801	-4.8072111025172415	31.376625954412017	
22.240000000000002	1.2534615017003006	1.0857728711246495	18.554236431003634	7.398386405558375	-4.485765491254229	30.940358762970142	
22.25	1.2427639982397019	1.1951380445834454	18.08002827330516	7.127441650939555	-4.215328782008865	30.475552235639594	
22.26	1.2436896191350737	1.3087316288754003	17.6196113981752	6.844203698300038	-3.9939000066155703	29.989289237998882	
22.27	1.2555790594220324	1.4274878951993442	17.172821903219695	6.553774051941345	-3.818812581415057	29.487823677592694	
22.28	1.2779287707793734	1.5524197220809925	16.739543518108007	6.260798748416768	-3.686983252400003	28.97658013394077	
22.29	1.310383010871236	1.6846159239064606	16.319711114981857	5.969400397613409	-3.595120285950071	28.4602034253121	
22.3	1.3527268569202855	1.8252413530587237	15.913315740091505	5.683146763060712	-3.5398912358862766	27.942632031256622	
22.31	1.4048807996022572	1.9755389435202364	15.520411299492448	5.405037934751373	-3.518062609476706	27.42717177457722	
22.32	1.4668958151681766	2.136834137408573	15.141123191004246	5.137528730861778	-3.5265939584073918	26.916593500482787	
22.330000000000002	1.5389478629677924	2.3105421165564595	14.775659174141925	4.882559123296015	-3.5627059098642198	26.413221850617756	
22.34	1.6213342641035422	2.498175402781654	14.424322403785293	4.641601825113915	-3.623922189640187	25.919019037240925	
22.35	1.7144749988787764	2.7013502742568116	14.087528027135338	4.415718420956388	-3.70809098519378	25.43566119367886	
22.36	1.818908364912337	2.9217964975282333	13.765821223309352	4.205613640983869	-3.8133899576079817	24.964607462979597	
22.37	1.935291538571663	3.161365325809672	13.45990108702952	4.011680263289265	-3.9383191744803945	24.507161536359394	
22.38	2.064401913666749	3.4220369886036206	13.170648627122157	3.8340642631044775	-4.081685398927297	24.06452079904782	
22.39	2.2071382461580953	3.7059263612903557	12.899159053586132	3.6727138351330426	-4.242580156386889	23.63782120479529	
22.400000000000002	2.3645216040051444	4.015285496240166	12.64677963240758	3.52742257643658	-4.420353300557484	23.228175957479202	
22.41	2.5376961212840534	4.352501697008976	12.415154387291874	3.3978720445848913	-4.61458395141543	22.836708514454493	
22.42	2.7279295557022345	4.720089817174731	12.206276927487751	3.283668583062975	-4.825049544995709	22.464581479054925	
22.43	2.9366136486366976	5.120677465371134	12.022552680877912	3.184375801902741	-5.051693283471756	22.113022231452415	
22.44	3.165264286825604	5.556981798079988	11.86687181150785	3.099542850102762	-5.294590279349553	21.78334638854663	
22.45	3.4155162730152155	6.03177186933371	11.742690410264032	3.0287286069352177	-5.5539126069821565	21.476979743174343	
22.46	3.689110138818226	6.54779680557483	11.65411486032717	2.9715223749561894	-5.829892442622587	21.19547698701518	
22.47	3.9878761347969602	7.107709729596671	11.606004293909638	2.9275621761917145	-6.122782805954315	20.940540071460358	
22.48	4.313712555193459	7.713950556489986	11.604078274719622	2.896550121152725	-6.432815298510608	20.714034254239102	
22.490000000000002	4.668560040614083	8.36858703198859	11.655032108674195	2.8782658860060133	-6.760154002245589	20.518001823392062	
22.5	5.054348510811245	9.073106653014243	11.766641964541904	2.8725786042166046	-7.10484477341035	20.35467250282924	
22.51	5.4729209734748	9.828148491755918	11.947850033265253	2.879457157172043	-7.466758965574517	20.226469303290973	
22.52	5.925939062123176	10.633164087349808	12.208820240082021	2.898978848144163	-7.845530614389483	20.136008609513794	
22.53	6.414775156189565	11.485996569235974	12.560955023566654	2.9313369835872893	-8.24048662065564	20.086094589821375	
22.54	6.940394998625367	12.382367242735404	13.016862657873045	2.9768455660611393	-8.65057186149834	20.079690571443958	
22.55	7.503142176441145	13.315278670110777	13.590140055858539	3.0359466584033012	-9.074263370261427	20.119903747088223	
22.56	8.10247859768335	14.274350060712317	14.294969550956193	3.1092075013567224	-9.509485067257385	20.20992727307088	
22.57	8.736747977576034	15.245104672991825	15.145567836710953	3.1973141069452757	-9.953516777165333	20.35295651677941	
22.580000000000002	9.402843451683312	16.208290470043742	16.15525422408003	3.301063242220871	-10.40290129523211	20.552095235291777	
22.59	10.095866857357613	17.13930090337244	17.33524655430496	3.4213483358678474	-10.8533584462763	20.810241686238705	
22.6	10.808781853663131	18.00787776149832	18.693087914998607	3.559134829334698	-11.299715086114649	21.129944625110138	
22.61	11.532071495951694	18.77828898504646	20.230601418855684	3.7154204941627054	-11.735859995030282	21.5132191432056	
22.62	12.25347402564551	19.410148368782366	21.941615283422898	3.891176237182843	-12.154732612907688	21.961312300432446	
22.63	12.957897922539678	19.860104337852096	23.809880821792476	4.087262915249541	-12.548354565650595	22.474408507149718	
22.64	13.627537703995444	20.08463255704068	25.80703558221602	4.3043277045276325	-12.907916308452426	23.05130677933873	
22.650000000000002	14.242316088872752	20.043858086901558	27.891523147801603	4.542735122172473	-13.223972597743586	23.68933318769537	
22.66	14.78052959682311	19.705999707689973	30.008706318527423	4.8023927882093975	-13.48668553634093	24.383947812477082	
22.67	15.220136753983711	19.052372748601975	32.09297043017224	5.082618707877551	-13.686191483553081	25.12853810846122	
22.68	15.540342000758873	18.08185036111656	34.071853834780384	5.3820078151347825	-13.813071621220148	25.914305410017775	
22.69	15.723076907723483	16.813427080335668	35.8717472398988	5.698265450618889	-13.85885518070677	26.730211633795264	
22.7	15.754817140243242	15.286741147628936	37.42505030005191	6.0280630428446145	-13.816557961939441	27.563059250764454	
22.71	15.628048650965548	13.559755343460747	38.67714241907309	6.3669717700288775	-13.681260536011893	28.397769921049523	
22.72	15.342158485448818	11.703441558713395	39.59207278439294	6.709529928813047	-13.450730458507943	29.217927121365857	
22.73	14.90365989523304	9.794577909863765	40.155745935708254	7.049320843155239	-13.125852398012084	30.00641694504799	
22.740000000000002	14.32575914271508	7.908191019077007	40.37603285339047	7.379020836912053	-12.710704169561081	30.746030749031124	
22.75	13.627145400411415	6.110543793073545	40.27991486190016	7.690787298763747	-12.212725537391469	31.420447379407573	
22.76	12.830427166627072	4.454036605244259	39.908651581712405	7.976587407756611	-11.642442140150646	32.01504574244498	
22.77	11.960247037584798	2.974839984536905	39.311656336083146	8.228626913327009	-11.013036826687529	32.5176744571941	
22.78	11.041546529910688	1.6927118263602714	38.54081337858435	8.439792587737868	-10.33967885953027	32.919259787112345	
22.79	10.098051722021191	0.6128046429182334	37.64570342895056	8.604056317479829	-9.638605717356397	33.21417449532638	
22.8	9.15114655506719	-0.27137152147609456	36.670302627496476	8.71684926134534	-8.926344824046407	33.400367233712686	
22.81	8.219096155453123	-0.9746073117354133	35.65116328808172	8.77530737916321	-8.218806404348037	33.47922269257283	
22.82	7.316778733125103	-1.5167788117106775	34.61695405331025	8.77838837745424	-7.530545573669532	33.45517753194401	
22.830000000000002	6.4556316251963	-1.9201681539627669	33.588862319930556	8.726874687116677	-6.874168959613293	33.33519955397015	
22.84	5.6438417137165455	-2.2074103212579663	32.58155020743321	8.623254769931757	-6.259937485289786	33.12816405409638	
22.85	4.88670490970588	-2.400086978919995	31.604373059999965	8.4714626951212	-5.695638989080313	32.84413698006576	
22.86	4.187057098936641	-2.5178622880515835	30.662607663359253	8.276595176032322	-5.186581510919105	32.493773649501975	
22.87	3.545694221932897	-2.5780637797317763	29.758558888650555	8.044582326416428	-4.735751965132443	32.08777684211575	
22.88	2.9618099192873943	-2.595551853626145	28.8924931425121	7.781843996497783	-4.344113749154832	31.636444575463177	
22.89	2.433378262267004	-2.5827946407733777	28.06337216199707	7.494977559533702	-4.010945511700663	31.14935582214728	
22.900000000000002	1.9574871463045382	-2.550059978096793	27.26940106176155	7.190473712797662	-3.734207792213554	30.635160431869107	
22.91	1.5306210078976759	-2.5056646573198007	26.50841869477845	6.874499032313841	-3.5109053047251124	30.10148062693221	
22.92	1.1488910954113538	-2.4562439253318256	25.778162278349644	6.552752123554844	-3.337416416454933	29.55490673760786	
22.93	0.8082176237852136	-2.4070147686045837	25.076434194932673	6.230321260976422	-3.2097736730084527	29.0010175741389	
22.94	0.5044710592345131	-2.362021575530943	24.401199588207547	5.91164022685981	-3.1239002944884056	28.444473610001207	
22.95	0.23357909301273172	-2.3243566785285408	23.750635548145322	5.600459948845873	-3.075791440813844	27.889122192407772	
22.96	-0.008400948791582152	-2.2963517772520396	23.12314767314557	5.2998620340280524	-3.0616501176134703	27.33811197543494	
22.97	-0.22522962947078407	-2.279744067581676	22.517367292534207	5.012299863788309	-3.0779826934777565	26.79400760890628	
22.98	-0.42044788960925183	-2.275818423511727	21.93213887636133	4.739648700821236	-3.121658276028923	26.258900470140034	
22.990000000000002	-0.5973680462352704	-2.285522493106705	21.36650002963926	4.483252734764688	-3.189937321485189	25.73451044912002	
23.0	-0.7590642597615985	-2.309566390851147	20.819662490725083	4.244010940874224	-3.2804850749061725	25.222269493881942	
23.01	-0.9083773701236354	-2.3485032010573947	20.29099356249119	4.022439559941201	-3.3913654606046943	24.723398251409343	
23.02	-1.0479262830768024	-2.4027948500020586	19.780000404573826	3.8187358956660336	-3.521023431469812	24.238970386685807	
23.03	-1.1801220586468368	-2.4728665926041753	19.286317807550674	3.632841006790829	-3.6682607365698647	23.769966305309055	
23.04	-1.307186538799804	-2.559150486523852	18.809699720396477	3.4644967324866807	-3.8322064952525707	23.317318054800474	
23.05	-1.4311732938361923	-2.6621202861800652	18.350014604403565	3.313297174633046	-4.012284686915387	22.881947279698228	
23.06	-1.5539887487236808	-2.7823195529423126	17.9072445815387	3.178733478333287	-4.20818046571293	22.464798341433728	
23.07	-1.6774143029156219	-2.9203836200494586	17.481488304367417	3.0602317081783803	-4.419806663480823	22.0668678562551	
23.080000000000002	-1.8031270372285455	-3.0770575400703732	17.07296773083913	2.9571880757103752	-4.647268748152627	21.689228688585278	
23.09	-1.932720478449907	-3.253209402450924	16.68203855292355	2.8689971015858196	-4.890830656583734	21.333054330094782	
23.1	-2.0677257768826003	-3.449839085371519	16.30920408680682	2.7950761824850283	-5.150879875206255	20.999641107747596	
23.11	-2.2096313602354662	-3.668083835599316	15.955133725434942	2.7348862107873884	-5.427891761686041	20.690429649906832	
23.12	-2.3598999532146396	-3.909221810246454	15.62068591943094	2.6879490802964647	-5.7223921807115	20.407025388336958	
23.13	-2.5199752976991308	-4.174676748730792	15.306935200857337	2.65386275953106	-6.034917442126284	20.151218174458094	
23.14	-2.6913103025101273	-4.466003308184556	15.015204187947813	2.6323145676247504	-6.365970552444421	19.925001136099613	
23.150000000000002	-2.875382412819465	-4.784874998403223	14.747101619846177	2.6230932639309343	-6.715972793201203	19.73058885962358	
23.16	-3.0736974370529273	-5.133071291535737	14.504566427669287	2.6260992713068045	-7.085209356145254	19.570431566695113	
23.17	-3.2877869210772825	-5.512457874471949	14.28991773701943	2.641354580706615	-7.473767222136475	19.44722456199456	
23.18	-3.5192041594595946	-5.924954011882342	14.105910697071076	2.669011961735049	-7.881465276990545	19.36391368810239	
23.19	-3.7695239335900204	-6.3724809878699515	13.955798031354252	2.7093630411401066	-8.307774369853544	19.32369026993766	
23.2	-4.040351066455068	-6.856885594186773	13.843397205361075	2.7628459933860756	-8.751727717367022	19.32997537339272	
23.21	-4.333342883853318	-7.379832632975993	13.773163106097615	2.8300513950005133	-9.211822292147215	19.38638839164731	
23.22	-4.6501608663703955	-7.942704878568299	13.750260952938126	2.9117248763003762	-9.685911706098192	19.49669475362255	
23.23	-4.992368332509751	-8.546487104861349	13.780628830351649	3.0087652041034896	-10.171091099088617	19.664727549035	
23.240000000000002	-5.361463406310881	-9.191537672814	13.871039196647994	3.122216966336979	-10.663578642599255	19.89427908136579	
23.25	-5.758797596670214	-9.87736550002007	14.029134621738185	3.253254726288017	-11.158609675330407	20.188955709880556	
23.26	-6.185498425563578	-10.60233962500812	14.263432157849536	3.4031545123286064	-11.650332028243362	20.55199459362726	
23.27	-6.642362975628576	-11.36335012642521	14.583273400821641	3.5732486716006493	-12.131740750820986	20.98602341039842	
23.28	-7.12972534025797	-12.155421465529965	14.998694702425702	3.764861347038175	-12.594645837274825	21.492783958963436	
23.29	-7.647300975270986	-12.971279312252207	15.520191994554446	3.9792217285476044	-13.029693423016095	22.072826356254694	
23.3	-8.194010951239363	-13.800871915093113	16.158354686136377	4.2173501955429575	-13.426471500554408	22.725168204505376	
23.31	-8.767782118503938	-14.63086803008232	16.923335543451124	4.4799124595816915	-13.773731208783271	23.44691307004902	
23.32	-9.36528719296341	-15.44432206746037	17.82406827712749	4.767043759840393	-14.059721340393716	24.23288125682127	
23.330000000000002	-9.981712381153676	-16.220365367128743	18.867304874732273	5.078172725611883	-14.272603298552728	25.07539295433769	
23.34	-10.610532036916418	-16.934197743071678	20.056376741996576	5.411793348367917	-14.40104442066034	25.96400006813033	
23.35	-11.243301362169255	-17.55740567891262	21.3897996385406	5.765315267676104	-14.434906215406283	26.88550249890587	
23.36	-11.869516178351542	-18.058729286418753	22.859828879320386	6.134895730059096	-14.36598880174576	27.824088087728295	
23.37	-12.476621245060063	-18.4055228018759	24.45099641168662	6.515293468471972	-14.18876173856601	28.76164009727327	
23.38	-13.050186943632042	-18.565909993853488	26.138907853965136	6.899845839750176	-13.901031637762403	29.678321733601063	
23.39	-13.57423365662585	-18.51130356146703	27.889901421883323	7.280670614078786	-13.504497056142602	30.553547159806232	
23.400000000000002	-14.03186658565766	-18.219625828686116	29.661346121356026	7.648969120450939	-13.005051725032688	31.367100501473598	
23.41	-14.40621337868081	-17.67841638866545	31.403430297126924	7.995176501175039	-12.412661030635928	32.09990000317686	
23.42	-14.681359866297058	-16.88765314167847	33.06173165590532	8.30961640509762	-11.741056111125493	32.73532986181425	
23.43	-14.843446281250824	-15.86155654584136	34.58095298610695	8.583008854356908	-11.007002106886498	33.2601112298761	
23.44	-14.882150132793008	-14.628632154873973	35.91026610013153	8.80706999973059	-10.229384301206855	33.665021423099	
23.45	-14.79149981266265	-13.230259851750588	37.00753528925054	8.975045390907326	-9.428102154823867	33.94527377400883	
23.46	-14.570447000746874	-11.717545442439143	37.84290848572967	9.082071680995025	-8.622811327022081	34.10045619880734	
23.47	-14.223189557256166	-10.146696881735384	38.40148129357871	9.125510045521489	-7.831967814814573	34.13427814724971	
23.48	-13.758973508892089	-8.574045450661089	38.68385790695946	9.105014865508462	-7.071900330022899	34.05394276249468	
23.490000000000002	-13.191329447989768	-7.051254648834259	38.70475806736468	9.0224479747747	-6.356203888555502	33.869348297777925	
23.5	-12.536979080364334	-5.621552400759948	38.49012374410401	8.881647158874708	-5.69538240368491	33.59223472493897	
23.51	-11.814705222561575	-4.317452362243889	38.073568616435146	8.688080164518572	-5.096756701899512	33.235337008059766	
23.52	-11.044043511593145	-3.15999019864792	37.49241275579591	8.448421300125307	-4.5646882649232925	32.81159431362445	
23.53	-10.244112561176156	-2.15925193543415	36.784213626056435	8.170117478064226	-4.100865302783247	32.33355109890046	
23.54	-9.432705799465536	-1.315948638207137	35.98405428830997	7.860969863743	-3.7047273972919226	31.81289747155804	
23.55	-8.625642306327709	-0.6234988162267847	35.12277624553266	7.528764013596996	-3.373959797431284	31.260168898048438	
23.56	-7.836322822196801	-0.07014580675466853	34.22606898498645	7.1809654831458385	-3.104962031064286	30.684593438434256	
23.57	-7.075592439376825	0.3589959441107107	33.314302733120904	6.824483976439953	-2.893287802293477	30.094050027576777	
23.580000000000002	-6.3517678304850165	0.6802576010924879	32.4028571048213	6.465522242736841	-2.734020193772811	29.49512639847535	
23.59	-5.670802422158123	0.9101333225161542	31.50275858656	6.109488972520682	-2.6220780483776913	28.893229374796128	
23.6	-5.03654179752542	1.0643861835598518	30.621446377287803	5.7609546967914165	-2.5524631599157384	28.292715819754115	
23.61	-4.451028702173194	1.1574685548291506	29.763544717831067	5.423666848347635	-2.5204331257195096	27.69705365991288	
23.62	-3.914808515644327	1.2022257072373894	28.93157103733055	5.100587126811256	-2.521622783261828	27.10897417134261	
23.63	-3.427234578315542	1.2097838719438474	28.12653644575685	4.793960777460599	-2.5521195578310776	26.530614367224644	
23.64	-2.986754523593702	1.1895729845095613	27.34843139641432	4.505398828620088	-2.608502108555725	25.96364543234795	
23.650000000000002	-2.5911372172929634	1.1494334772377697	26.596596062002757	4.235953344076197	-2.6878506272819376	25.409385261579917	
23.66	-2.237685866586171	1.0957674238518833	25.869992795686283	3.986194637909999	-2.7877374238553094	24.868892023885387	
23.67	-1.9234182449041448	1.0337112329293718	25.167400063078134	3.7563146548382753	-2.906204872058622	24.343040552504032	
23.68	-1.645200970451177	0.9673120249116989	24.48754041902777	3.5461891265944203	-3.0417334620403533	23.83258706591593	
23.69	-1.399860509913042	0.8996956072112834	23.829162082547004	3.3554512187394794	-3.1932051632670335	23.338221050208368	
23.7	-1.1842625629884536	0.8332200729521866	23.19108512892339	3.1835528934190265	-3.3598649328836916	22.860607668377586	
23.71	-0.9953770776675122	0.769615651755967	22.572224955465035	3.0298183043392157	-3.5412816239956753	22.400422405305655	
23.72	-0.8303306714233077	0.7101080441845219	21.97160203518838	2.893490311311704	-3.737309332732986	21.95838035609439	
23.73	-0.6864206508433925	0.6555184435227974	21.38833692951524	2.7737712017130187	-3.9480502229618546	21.535262565427026	
23.740000000000002	-0.5611406586026824	0.6063548598859532	20.821644471961545	2.6698572160689795	-4.17381964495451	21.13194080172388	
23.75	-0.45218733707609926	0.5628860661019455	20.270823285685303	2.5809616990411364	-4.415112063873761	20.74939727770296	
23.76	-0.3574597027436438	0.5252025754551213	19.735244832975845	2.506340642499647	-4.672567770792379	20.388747416250865	
23.77	-0.2750533790334142	0.49326663838737256	19.214342698554724	2.4453113240636197	-4.946940109682275	20.051261655198	
23.78	-0.2032544221818871	0.46695418944696426	18.707602920767858	2.397267814620348	-5.239062006095453	19.738387737487866	
23.79	-0.14052744186604654	0.4460871711630189	18.214555540507636	2.361694115345203	-5.549810619644222	19.45177344783494	
23.8	-0.08550042871670244	0.43045850469007785	17.73476727913521	2.338175663568025	-5.880068847916643	19.193289886894796	
23.81	-0.036952548105451954	0.4198531105316765	17.267835660354834	2.326410088443739	-6.230682418136284	18.96505546249587	
23.82	0.006200846865378445	0.414063169269699	16.813384160634623	2.326217326239409	-6.602411182245834	18.769459835807208	
23.830000000000002	0.04492201989705463	0.4129003974656619	16.371058409295223	2.3375488625927394	-6.995871830876384	18.609183998794478	
23.84	0.08006471279323119	0.41620505713367556	15.940523203875108	2.3604980446556776	-7.411472090532666	18.487219664028565	
23.85	0.11238835030340247	0.4238520207893286	15.521460154982911	2.395309730290044	-7.849333270564215	18.40688179307105	
23.86	0.14257046033360501	0.4357557219403816	15.113566045316944	2.4423913446023704	-8.3091993766212	18.371813226727422	
23.87	0.17121688832301826	0.451875257581168	14.716551628664613	2.502323633292511	-8.790332986488597	18.385977047328762	
23.88	0.1988735887115765	0.47221663849963835	14.330140795454719	2.5758701925503114	-9.291397457078133	18.45363115726469	
23.89	0.22603964939073468	0.4968325141289093	13.954070035469275	2.6639848736616543	-9.810325026489803	18.579279563856634	
23.900000000000002	0.25317572573845415	0.5258249947104199	13.588088281847718	2.767816160484021	-10.34417037504431	18.767594860660893	
23.91	0.2807099783501219	0.5593499742785545	13.231957081179582	2.888706671376176	-10.888954036180692	19.023304499565526	
23.92	0.30904394434480964	0.5976210583214506	12.885451024223576	3.028180016051081	-11.439518925419554	19.351023497556632	
23.93	0.3385607721262863	0.6409111999725863	12.548358371790764	3.1879174719746786	-11.989378984500174	19.75504559685329	
23.94	0.36963824947853646	0.6895501485882256	12.220481810325222	3.3697121702373583	-12.53060884201492	20.239056574202678	
23.95	0.402663617339784	0.7439205383915891	11.901639437726052	3.575399680283036	-13.053771356520159	20.805793019518102	
23.96	0.4380170317074263	0.8044812953424245	11.591667069458452	3.806760071019821	-13.547908965131969	21.456654687362747	
23.97	0.4760896975775175	0.871761848209927	11.290419911570048	4.065382096958459	-14.000639985128444	22.191260225758583	
23.98	0.51729042699397	0.9463667139011186	10.997775093496209	4.35248012198173	-14.39840095548743	23.006936023492457	
23.990000000000002	0.5620514243537633	1.0289811742395942	10.71363485467121	4.668671196123101	-14.726832128395127	23.898225932424232	
24.0	0.6108338429124729	1.120378584464893	10.437930458717512	5.013736812390522	-14.971308496660454	24.85654209425619	
24.01	0.6641327436213053	1.221429465783903	10.170627051451154	5.3863224151960445	-15.117686346357697	25.86979371316592	
24.02	0.7224825509922995	1.3331112197042312	9.911729638748703	5.783716046137561	-15.153217297607666	26.92235275286306	
24.03	0.7864641006890314	1.456517301880734	9.661290360317896	6.201587955391294	-15.067532292245298	27.995179003615767	
24.04	0.8567143735390881	1.5928646932044126	9.41941723541949	6.63377966812596	-14.853619075966787	29.06620889145126	
24.05	0.9339352946173582	1.7435038545138353	9.186284661462194	7.072279000439023	-14.508743156668888	30.111161401345957	
24.060000000000002	1.0188950994570232	1.9099395003576223	8.962148006991631	7.507502711401995	-14.035252623647409	31.104891529578467	
24.07	1.1124397786647873	2.0938414147090993	8.747358945080432	7.928510744512472	-13.440874930520234	32.022624192914584	
24.080000000000002	1.2154995799101993	2.2970606909400995	8.542385087365105	8.323448211045577	-12.738595264300587	32.84133313214818	
24.09	1.329103694175596	2.5216391510383205	8.347835136434036	8.680303317481627	-11.946142496943777	33.54133230187882	
24.1	1.4543912145756235	2.7698245500684395	8.164488484385153	8.987648505330455	-11.084976132406743	34.10746130853096	
24.11	1.5926195437848918	3.0440887766543483	7.99333094824884	9.235438941550404	-10.178987866869969	34.52996389224327	
24.12	1.7451718917846786	3.347145735857234	7.835598374666025	9.415668602555439	-9.252866615682587	34.80481479580784	
24.13	1.9135655056368455	3.681965600818794	7.692829846215679	9.522913765210689	-8.330587518848832	34.93359761673999	
24.14	2.0994622729961607	4.051782119544877	7.566932221781912	9.55465251848208	-7.4340693221267	34.92294183050103	
24.150000000000002	2.304683341068964	4.460089663198367	7.460257743354573	9.511295136659493	-6.582090245045948	34.7835523747415	
24.16	2.531229392729168	4.91062670227622	7.375696441654104	9.396004977106713	-5.7896022359107135	34.529090099206144	
24.17	2.781299567436399	5.407347836153246	7.316784894043464	9.214325137509086	-5.067420912113478	34.174997902476626	
24.18	3.0572478054611936	5.954423543137162	7.28783893207849	8.97364270257003	-4.42238090694973	33.73735268585831	
24.19	3.361607128548211	6.5561467295209725	7.294102076848435	8.682625944867858	-3.8576378210672537	33.23196767556988	
24.2	3.6970759917179103	7.21682891322571	7.341916391442382	8.35064565485643	-3.373216338557233	32.67367802141357	
24.21	4.066513030494873	7.940652366997936	7.438930256681509	7.987251443713809	-2.966656731792308	32.07586693134893	
24.22	4.472897257848966	8.731450508963377	7.594312346912268	7.601726777107888	-2.633661471568666	31.450205552517023	
24.23	4.9192534560055625	9.59239965223359	7.8189635716991015	7.202741418468591	-2.368706620823125	30.80656866343175	
24.240000000000002	5.408551792700303	10.525601398259877	8.125720375023691	6.798131838930436	-2.1655655382272023	30.153103879286135	
24.25	5.943590691461276	11.53153495864321	8.52954278359983	6.394744190298717	-2.0177458991761776	29.49636281349856	
24.26	6.526871985497107	12.608358690100175	9.047680595912153	5.998375474578519	-1.918826175378524	28.841496302779706	
24.27	7.1603848672373385	13.751016532493287	9.699695253922975	5.613772561537306	-1.8626977985713356	28.192471233733833	
24.28	7.845174939200045	14.950109020039578	10.50709000823762	5.244681637412931	-1.8437303654176402	27.552281795012348	
24.29	8.58105872005393	16.190643426513994	11.49288617386042	4.893937115213592	-1.8568724696592098	26.923146674931388	
24.3	9.36610995570898	17.450624110552084	12.680572015393057	4.563558611339483	-1.8977002598669457	26.306685009365424	
24.310000000000002	10.19609801463877	18.69962962441528	14.092517537819404	4.254839746968411	-1.9624266164390058	25.704064951149476	
24.32	11.063857898721704	19.897633513057407	15.747641817570237	3.9684852540398543	-2.047888425835774	25.116125624226928	
24.330000000000002	11.958588460227904	20.994364546232273	17.658120412826825	3.704704476673292	-2.151513020550647	24.54347703329554	
24.34	12.86524183517092	21.929663247031	19.825414392616967	3.4633107157205325	-2.271274617851512	23.98657871763128	
24.35	13.764072614518641	22.6354127219688	22.23578956831315	3.2438101061574764	-2.4056459671239216	23.445801273479454	
24.36	14.630535740936645	23.039631105604393	24.8557985861541	3.0454790321938026	-2.5535481281197008	22.921473869997723	
24.37	15.435582827720573	23.072719156379627	27.628867471116344	2.8674320717006854	-2.7143008088313287	22.41392154171843	
24.38	16.146737201680352	22.67604595561084	30.474182726484734	2.708681330357657	-2.8875755933429295	21.92349583865022	
24.39	16.730074448253568	21.812087660515658	33.28918788764294	2.568182002348782	-3.073352992381901	21.450598374959377	
24.400000000000002	17.152637386690454	20.473426535525178	35.95653550683523	2.4448716728822792	-3.2718826722899235	20.99570143100104	
24.41	17.385662443112388	18.689333188790627	38.355520222949	2.337703542192999	-3.4836475611557187	20.559367275858943	
24.42	17.40778134374057	16.52739520706768	40.376098000233355	2.2456719636883498	-3.709331535869237	20.142266446111254	
24.43	17.207736445523693	14.088021893662109	41.93337988379802	2.167832146073054	-3.9497900371434618	19.745196193589802	
24.44	16.786063112613647	11.493290786807563	42.97860187469379	2.1033156214756277	-4.2060225932382185	19.369099850734045	
24.45	16.155296293818633	8.871873860177754	43.50408395607941	2.0513434377095985	-4.4791462264884006	19.01508803177704	
24.46	15.338675258928847	6.34333093860455	43.541242810211735	2.0112385737375083	-4.770368765809418	18.684462453743354	
24.47	14.367749023686317	4.005379083827481	43.15268932935966	1.98243180971299	-5.080961585078322	18.37874082660254	
24.48	13.278833129080564	1.9266551902129336	42.419918651263856	1.9644696498663494	-5.412228791399183	18.099684398057526	
24.490000000000002	12.109904443327093	0.1448555474964568	41.4314559440939	1.9570224321146465	-5.765472229415391	17.849328176339995	
24.5	10.897524346198825	-1.33010792316687	40.27217388312815	1.9598917200775061	-6.141950350875012	17.63001274297011	
24.51	9.674573918757451	-2.5101850268065173	39.016123070110865	1.9730188345792479	-6.542828391723361	17.44441656208921	
24.52	8.468931337239983	-3.42214899259441	37.7229131878951	1.996494560308419	-6.96911788894782	17.29558785735694	
24.53	7.302804931445701	-4.101102511051101	36.43693989789359	2.030570455842101	-7.421603537282568	17.186975273662025	
24.54	6.192768057727196	-4.585189339500206	35.18866073574142	2.0756718595444217	-7.900755047551771	17.122455437990446	
24.55	5.150203262031898	-4.911841403848936	33.99692334145786	2.132413466182983	-8.406618126744402	17.106345918036943	
24.560000000000002	4.181973792075633	-5.115476710207289	32.87162249101384	2.201615964780818	-8.938688054683949	17.143413366856464	
24.57	3.291216470383658	-5.226299710871424	31.81623077324595	2.284321201667578	-9.495761284165765	17.23885566245043	
24.580000000000002	2.478114483605904	-5.2699248187657375	30.82994061933536	2.38180970481026	-10.075760890370226	17.398255774799686	
24.59	1.7406163921686222	-5.267499819600553	29.909346785627896	2.495615613121769	-10.67554287695507	17.62750299517117	
24.6	1.075053548768779	-5.236115451108423	29.04968169202064	2.627534277659284	-11.290689911927323	17.932665876179048	
24.61	0.4766531864567737	-5.189337195801468	28.245669031357203	2.779617841368351	-11.915299047242357	18.31980111975195	
24.62	-0.060044921482196534	-5.137763539187124	27.492079482927284	2.9541541040310424	-12.541769976090624	18.79468265016261	
24.63	-0.540866970852794	-5.089555239144758	26.784062763709628	3.1536238978379125	-13.160601236135905	19.362435792665767	
24.64	-0.9717661613931718	-5.050905502405119	26.117322129681288	3.38062465121744	-13.760270838655417	20.027101045799075	
24.650000000000002	-1.3586371429459747	-5.026447507161694	25.48818833712969	3.637743988037057	-14.327212869073184	20.791100080409993	
24.66	-1.7071933150892828	-5.019592525438574	24.89362576517551	3.9273853253027275	-14.845897564156646	21.65459372224067	
24.67	-2.022882232985311	-5.032809498970134	24.331201719375194	4.251528040556105	-15.29912581139385	22.614799717508234	
24.68	-2.310830904725775	-5.067852169908676	23.799038306212324	4.611421624938844	-15.668510720935858	23.665322375720013	
24.69	-2.5758197143572827	-5.125939919257281	23.295757156872195	5.007226568771811	-15.935234327260579	24.795547491018617	
24.7	-2.822268885895583	-5.207902578994894	22.820426727318633	5.43761512968396	-16.08114775761869	25.99016099063926	
24.71	-3.05424310363457	-5.31429154918863	22.37251452614671	5.899371218399311	-16.08998007402017	27.22902663581247	
24.72	-3.2754630683542953	-5.445465158705735	21.951847638473346	6.3870246467537966	-15.948783685728912	28.487389514209013	
24.73	-3.4893224427295166	-5.601651465875003	21.558581900788287	6.892661840281839	-15.649371422441043	29.736646232781123	
24.740000000000002	-3.698909253021042	-5.782991624042476	21.1931792660001	7.405877526006366	-15.18960806281072	30.945560289937703	
24.75	-3.907028546969921	-5.98956652760662	20.85639279603668	7.913914562825915	-14.574389317358706	32.08183508878014	
24.76	-4.116223085476527	-6.221409002096191	20.54925842694827	8.402218453971397	-13.81597471133641	33.114218707215436	
24.77	-4.328794618255333	-6.478501648450133	20.2730915716043	8.855392195496206	-12.93353862719414	34.01491748630763	
24.78	-4.5468212203918315	-6.760763011585062	20.02948780322347	9.25794531704464	-11.952326333440237	34.761155584620624	
24.79	-4.772170217907101	-7.068021650430711	19.820325865342998	9.595577288718223	-10.90186019978158	35.33698386255163	
24.8	-5.00651135089419	-7.399974443415923	19.647769877159327	9.856178408011194	-9.813834590334707	35.73405727823983	
24.810000000000002	-5.251319707482626	-7.756136984239096	19.51427108241043	10.03081857208779	-8.71989360383462	35.951879252444854	
24.82	-5.507870772583771	-8.13578357275619	19.42256551538917	10.114409476035258	-7.649529249449123	35.99728019922644	
24.830000000000002	-5.7772307884353875	-8.537873481590395	19.37566366934243	10.105716162441361	-6.62830030970803	35.88291471332562	
24.84	-6.060245623963496	-8.96096017906694	19.376828252509885	10.007393216585472	-5.6767382004104086	35.62590233030682	
24.85	-6.357528955975237	-9.403082189661612	19.429537053650822	9.825525865358632	-4.80979003564396	35.24611064460339	
24.86	-6.669416846347026	-9.861669333206565	19.537427006383254	9.568905035674986	-4.03684507823521	34.764453625129946	
24.87	-6.9959313685125215	-10.333424340709318	19.704214973242706	9.248226797138305	-3.362189729464145	34.201523078167504	
24.88	-7.336739206292709	-10.814199867840832	19.933590202808194	8.875252202719427	-2.785754832654442	33.57652392999768	
24.89	-7.691100598893678	-11.298890232052004	20.229046499799082	8.462099875998081	-2.3040924509777825	32.90660832278439	
24.900000000000002	-8.057810640284648	-11.781329907446297	20.593693656035175	8.020579375036307	-1.9112679332373173	32.206503306765114	
24.91	-8.43513640116062	-12.25421812634708	21.030038697275028	7.561707294515288	-1.5997334824248906	31.48841761946586	
24.92	-8.820756205747221	-12.709088455298325	21.53972263688994	7.095381565898959	-1.3610802422292136	30.762156590736897	
24.93	-9.21170739570503	-13.136342213237512	22.12319842732919	6.6301879364233045	-1.1866351433820685	30.03535266226011	
24.94	-9.604348913395416	-13.525364599585268	22.77933580033855	6.1733232049667	-1.0679128595267215	29.313766046062558	
24.95	-9.994338405448014	-13.864736116391015	23.505009785414945	5.730600198371173	-0.9969178033810583	28.601607836178694	
24.96	-10.376631467724959	-14.14255170361595	24.294936038707938	5.306534154615941	-0.9663546886486044	27.901846234347314	
24.97	-10.745510276299933	-14.346876132534279	25.14124580904018	4.904457005450602	-0.9697344005626822	27.216486908362256	
24.98	-11.094705043082104	-14.466339863875387	26.033345678581735	4.526657974316184	-1.0014161787369225	26.5468124654607	
24.990000000000002	-11.41754087402894	-14.490829244355533	26.957892731630736	4.174535804541164	-1.0566018580879488	25.893579805594364	
25.0	-11.707083057202627	-14.41220439208249	27.89890553501591	3.8487482848984627	-1.1312974057221732	25.257178155730315	
25.01	-11.956351336679518	-14.225022967092421	28.838110658126176	3.5493469886895457	-1.2222558121498521	24.637751635526573	
25.02	-12.158675361495229	-13.927249021536893	29.75562164571854	3.2759107261057467	-1.3269086324510462	24.0352914684291	
25.03	-12.308154618125325	-13.520856398561623	30.630932511882396	3.0276558209029645	-1.4432946601825363	23.44970463247834	
25.04	-12.399717803569864	-13.011924864931617	31.44366795826759	2.8035358945520277	-1.5699888231944863	22.880863633010993	
25.05	-12.429579253269925	-12.410688860363486	32.17482857866323	2.6023237781563875	-1.706035725937399	22.328642052800628	
25.060000000000002	-12.39546267360222	-11.73111622661505	32.8078559550308	2.422678375781489	-1.8508888414550562	21.792939553842956	
25.07	-12.296799574746768	-10.990227013910143	33.32956732578086	2.263202226790909	-2.004355348494475	21.273700139214984	
25.080000000000002	-12.134841030224823	-10.207163863900956	33.73085666137526	2.12249236431299	-2.1665471774365197	20.77092691498366	
25.09	-11.912550526200569	-9.40195674953638	34.00702666092786	1.9991675481425328	-2.337841601410309	20.284692091430582	
25.1	-11.634513886027769	-8.594413503622466	34.15780344170797	1.891898697989268	-2.518845407371262	19.815147374366767	
25.11	-11.30673194348745	-7.803065510667216	34.187021453906524	1.7994299609302546	-2.7103654831443893	19.36253416468566	
25.12	-10.936291600811082	-7.044257160446389	34.10198783932302	1.7205930220876218	-2.9133846323107413	18.927194496691293	
25.13	-10.531028158328791	-6.331524573898745	33.912701940634584	1.6543170148270776	-3.1290415017869133	18.5095835248512	
25.14	-10.099163697158009	-5.675223318161318	33.631005800167834	1.5996356286575881	-3.3586136285320753	18.11028421056439	
25.150000000000002	-9.648971178125434	-5.08250677460227	33.269694402997196	1.5556930475308628	-3.6035026008361	17.730024863256965	
25.16	-9.188472410931265	-4.5575157961625665	32.84174492617876	1.5217454936826622	-3.8652212468626788	17.369699424157904	
25.17	-8.725178380827307	-4.1016555309512785	32.35973562288959	1.4971633975912457	-4.145380450887063	17.030391162710977	
25.18	-8.265908711373653	-3.714086877743746	31.835361215170824	1.481433419876065	-4.445675119933414	16.713400405856596	
25.19	-7.816668835071296	-3.3922079942003096	31.27914881906572	1.474160350821778	-4.767867936289635	16.42027640836886	
25.2	-7.382576348036396	-3.1321438984797525	30.700301175760007	1.4750702049694313	-5.113768497740036	16.152853035118902	
25.21	-6.9678433584598825	-2.9291978572771162	30.106662585070666	1.4840147104091288	-5.485206334540511	15.91328870263706	
25.22	-6.575820419120989	-2.778231055075154	29.504792329452965	1.5009775622972363	-5.883996294814986	15.704111106449417	
25.23	-6.209039299986674	-2.6739811115752743	28.90006156353265	1.526082782903777	-6.311894287925019	15.528266734872721	
25.240000000000002	-5.869293303525298	-2.6113069413238783	28.29679768650483	1.55960745477637	-6.770535942604593	15.3891704847883	
25.25	-5.557728195383143	-2.585363257002774	27.698445569015817	1.601996611457836	-7.261359885088998	15.290757856845936	
25.26	-5.2749365103057935	-2.5917200249130414	27.107720299432973	1.6538817734718878	-7.785510401795065	15.237536308695068	
25.27	-5.0210600395503135	-2.626434299403199	26.526749563859543	1.71610581187264	-8.343713215978507	15.234631702161424	
25.28	-4.795882402624089	-2.6860842750239624	25.95720212790711	1.7897497738647692	-8.936121283113309	15.287821700562914	
25.29	-4.598897534223086	-2.767774840538273	25.400400020608053	1.876162455900299	-9.562127265137558	15.403548575602612	
25.3	-4.429398317519658	-2.8691235137339173	24.85740863510672	1.9769937641123967	-10.2201394488944	15.588904079327058	
25.310000000000002	-4.286545861160387	-2.9882331481087685	24.329113176704855	2.094232857775595	-10.907317815156652	15.851578979227728	
25.32	-4.169421191239754	-3.12365551425163	23.81628151909025	2.2302382257127946	-11.61927336249615	16.199743035816265	
25.330000000000002	-4.077075340596051	-3.274350962844876	23.319614910605555	2.387754209643045	-12.349741693132312	16.641834894495055	
25.34	-4.0085685419405745	-3.439646376351937	22.839788937336316	2.5699240705370094	-13.090235404453882	17.186276855841832	
25.35	-3.963001854555793	-3.619192887850207	22.377487118981307	2.780253288687884	-13.829724440774282	17.84100927286585	
25.36	-3.9395425167902856	-3.8129248577857804	21.93342986836313	3.022547408532076	-14.55434529949562	18.612918178407956	
25.37	-3.9374442094513586	-4.021021563619752	21.508401433245645	3.3007949938262167	-15.247213332322127	19.50712794388082	
25.38	-3.9560588507083003	-4.243870884427075	21.10327222002983	3.618959102157013	-15.888423133194287	20.52611509296834	
25.39	-3.9948446949376724	-4.482033893535841	20.71901970763312	3.9806406877656957	-16.45532200463121	21.66859939391956	
25.400000000000002	-4.0533724403613105	-4.736211601168281	20.35675124990023	4.388635665465213	-16.92310302702311	22.928378298522066	
25.41	-4.1313258115298845	-5.007212190780761	20.017725882846662	4.844471871088016	-17.265781405633067	24.293519725304577	
25.42	-4.228499355709522	-5.295917730283505	19.703376718318122	5.347692103591414	-17.457662800470352	25.745302792216258	
25.43	-4.344793218179044	-5.6032491582927735	19.415333827860906	5.895290473943658	-17.475334461513697	27.257954608201356	
25.44	-4.480205008656686	-5.930128480324852	19.1554479794969	6.481035376961218	-17.299851030760095	28.798771025947723	
25.45	-4.634818842604881	-6.2774371123660835	18.925815568275276	7.0948955267556855	-16.918926577173707	30.328896519681912	
25.46	-4.808790638683823	-6.6459680341943494	18.72880218187733	7.722920475486088	-16.329062906023275	31.80519328988943	
25.47	-5.002330914398234	-7.036368823719763	18.567063497938445	8.347834731690666	-15.537441590177862	33.183465441188815	
25.48	-5.215681756485511	-7.449078292038648	18.443565672783247	8.949449043333404	-14.562119798846261	34.42113407155332	
25.490000000000002	-5.449090628898181	-7.884249150268655	18.361598388835503	9.505977327838803	-13.431463281525291	35.48072208304215	
25.5	-5.70277882415758	-8.341658137453718	18.324780741122556	9.995760484537941	-12.182366537035518	36.33309927697253	
25.51	-5.976903285848455	-8.820603382829628	18.337054989602226	10.399076209480642	-10.857419021297632	36.95974545441552	
25.52	-6.271511389335697	-9.319788114816761	18.402662738684075	10.699827296411057	-9.50133995200683	37.353809483555196	
25.53	-6.586488267787795	-9.837189829112534	18.52609810531729	10.886871689273367	-8.157340466028138	37.519838520153755	
25.54	-6.921496270586245	-10.369914028246612	18.712032437017136	10.954846163505552	-6.864060199755048	37.47240981529089	
25.55	-7.275905982119399	-10.914033629170756	18.96520481774013	10.90427313387157	-5.653214018087464	37.23376713956786	
25.560000000000002	-7.648719266071317	-11.464449061291306	19.290257200180474	10.741114466938546	-4.548268923465378	36.83111541978404	
25.57	-8.038483483205098	-12.01473631888254	19.69152934142967	10.475830511842547	-3.5641977854162286	36.29387385438652	
25.580000000000002	-8.443204325149495	-12.55702708611915	20.172783053314273	10.122142729884482	-2.708129573431993	35.65127760679038	
25.59	-8.860258492399167	-13.081943547114317	20.73684974538631	9.695761132848718	-1.9804179845234806	34.93059760980613	
25.6	-9.28630448389408	-13.578581803051204	21.385245110850576	9.213153654993617	-1.3761526991433075	34.155937787564895	
25.61	-9.717205528066916	-14.034589621948925	22.117742796673042	8.690511309082662	-0.8866656488427647	33.347632664671664	
25.62	-10.14797952749852	-14.436385635384848	22.931896286320367	8.142955999019657	-0.5009338528924585	32.522117424132404	
25.63	-10.572790764332936	-14.769566968731333	23.822498338170796	7.584034563443593	-0.20674683069911082	31.692158124427998	
25.64	-10.984970238573782	-15.0194543267931	24.78114642547916	7.0253938065941925	0.008363497515062823	30.867252464217433	
25.650000000000002	-11.377097637619345	-15.171754081039094	25.79606295429869	6.476681738580955	0.15646328093735218	30.05415647070897	
25.66	-11.741122052581698	-15.21349698998536	26.85179907830396	5.945574348352906	0.24877696367064406	29.257416623180028	
25.67	-12.068680310838804	-15.134022157832485	27.929526929968773	5.43791969252166	0.2954260152062187	28.479871111050542	
25.68	-12.351384451882463	-14.926002568518946	29.00746249272607	4.957925426481404	0.305310605927418	27.723088524425794	
25.69	-12.581094668702022	-14.58638453116091	30.061492802673616	4.508352893075345	0.28609464893706554	26.987724870929238	
25.7	-12.750282112631101	-14.11711982455289	31.0661817149191	4.090779259502104	0.24424446577770362	26.27381704037478	
25.71	-12.852585959591234	-13.525569328400287	31.996328469681742	3.7057966039695485	0.18511832840994713	25.581000244451836	
25.72	-12.883497713757128	-12.824463968190797	32.82895192757414	3.3532169742032942	0.11307336583376451	24.908670876716975	
25.73	-12.840164855721795	-12.03139573079297	33.54384287090432	3.03225065114446	0.03158130896838918	24.256101571403114	
25.740000000000002	-12.721899226376129	-11.167844713790448	34.12526729819902	2.74166244721752	-0.05665575537675696	23.622520269418136	
25.75	-12.530255400654463	-10.257821948554717	34.56284947942839	2.4799027174795967	-0.14959628749047918	23.00716150543948	
25.76	-12.268999543720632	-9.326338406072317	34.851994352399096	2.245214565831687	-0.24575921685200589	22.409297121405928	
25.77	-11.943945387124385	-8.397837831575583	34.99384082843961	2.0357238597395395	-0.3441340827546604	21.828253746582426	
25.78	-11.562520982520414	-7.494717584571314	34.99459020969528	1.8495093231817934	-0.44410281599040097	21.26342057500318	
25.79	-11.13346936898508	-6.636259804980174	34.864705608182256	1.684654451156527	-0.5453732817573149	20.714251073022645	
25.8	-10.666352416124518	-5.837874963701196	34.61774433262502	1.5392889864554473	-0.6479223269053921	20.180261263312083	
25.810000000000002	-10.171093044747355	-5.110791532660226	34.26914946322437	1.4116252294424203	-0.7519468064794105	19.661026968387834	
25.82	-9.657527864101176	-4.462083062205185	33.835127216460855	1.2999719712164988	-0.8578272638956201	19.156179492371102	
25.830000000000002	-9.135027321231279	-3.8950047159789474	33.33167942333402	1.2027506700145596	-0.9660962680464426	18.665402199265632	
25.84	-8.61225098428416	-3.409606447479113	32.77386210108163	1.1185040075867523	-1.0774142120074823	18.188427806234955	
25.85	-8.096888339615068	-3.0033181270778235	32.17529097534664	1.045898861155661	-1.1925513198071798	17.725036657562043	
25.86	-7.595557030521876	-2.6716549792526223	31.547859735699237	0.9837261407117542	-1.3123746490630666	17.275056276885437	
25.87	-7.1137514635805665	-2.4088490563185916	30.901651417328328	0.9308983751410776	-1.4378394237410663	16.838362318239753	
25.88	-6.655856254088336	-2.2084076877242333	30.244982311955873	0.8864456533707312	-1.5699841064937063	16.414881025891017	
25.89	-6.225206143474516	-2.063574793610152	29.584542794725515	0.8495093396878088	-1.7099290043804771	16.00459325740686	
25.900000000000002	-5.824173645584344	-1.9676732891988309	28.925602073980347	0.8193367081228121	-1.8588769142750323	15.607540187274516	
25.91	-5.454286841895151	-1.9143705675178415	28.272218554262153	0.79527360797251	-2.018116797417491	15.223830994816485	
25.92	-5.1163509311242965	-1.8978496201469393	27.6274589623354	0.7767581747713063	-2.1890287874721683	14.85365254898826	
25.93	-4.810568033239951	-1.9129105865261744	26.993601686960833	0.7633156251641313	-2.3730901824668087	14.497281391967208	
25.94	-4.536656780637729	-1.955020342972043	26.37231408492337	0.7545531784861662	-2.571882633810827	14.155098480449146	
25.95	-4.293967809204911	-2.020320947734023	25.764803149224896	0.7501541481543548	-2.787100745890556	13.827607143890853	
25.96	-4.081581704338986	-2.105610054474175	25.17194088260012	0.7498724285397663	-3.0205610475419915	13.51545458727107	
25.97	-3.898382386123284	-2.2083048290437755	24.59436559204191	0.7535342843739052	-3.274207227487384	13.219457449134286	
25.98	-3.743147289107585	-2.3263915768488608	24.03255891209377	0.7610341543193261	-3.5501176497002174	12.940632214121168	
25.990000000000002	-3.614603971595118	-2.458372565846717	23.48690822564273	0.7723358020945287	-3.8505091900798156	12.680231655693852	
26.0	-3.511481234015378	-2.6032107119298806	22.957754454946883	0.7874749920611865	-4.177737878674775	12.439787661314929	
26.01	-3.4325507383775626	-2.760276012233168	22.44542922184592	0.8065635324013422	-4.534294350051232	12.221160945319651	
26.02	-3.3766579105211303	-2.9292953694067045	21.950283925563035	0.8297960325835749	-4.922792029179082	12.026599031156808	
26.03	-3.3427461220543746	-3.1103060753797447	21.472713481830557	0.8574606865791652	-5.345946007487973	11.858803895146613	
26.04	-3.3298774324426916	-3.3036133163318953	21.013177552645676	0.8899552940464117	-5.806540482542014	11.721010587962004	
26.05	-3.337245525032087	-3.5097530189036004	20.57221970194625	0.9278053825139556	-6.307377091011313	11.617073975802008	
26.060000000000002	-3.36417895738465	-3.729459145248043	20.15048416400956	0.9716885971959941	-6.8511994368189635	11.55156474578132	
26.07	-3.410149226256053	-3.9636327916478225	19.74873514372676	1.0224670767902388	-7.440592071618124	11.529876048832044	
26.080000000000002	-3.474770919594413	-4.213315039187261	19.367876247241803	1.0812291220146961	-8.077841056815819	11.558336090350387	
26.09	-3.5578000741856157	-4.479661023236619	19.008971508909575	1.1493378151992693	-8.764746446484356	11.644317784409296	
26.1	-3.6591302226977094	-4.7639142448241305	18.673268262226586	1.2284893221363622	-9.50237774650706	11.796337892509824	
26.11	-3.7787865068813433	-5.067380077653436	18.362222490874164	1.320785429916776	-10.290764188187355	12.024139140078535	
26.12	-3.9169179724336964	-5.3913973833057645	18.077527105243387	1.4288205923272936	-11.128508282837027	12.338739896662226	
26.13	-4.07378711878381	-5.737305347600257	17.82114146046562	1.5557635451198637	-12.012301294267616	12.752386411619623	
26.14	-4.249757746855057	-6.106404343308578	17.59532294312673	1.7054568833401949	-12.936357844053077	13.278430549123632	
26.150000000000002	-4.445278213815142	-6.499910086291123	17.402659949563482	1.8824943418446194	-13.891768721225727	13.931029538420216	
26.16	-4.660864016106848	-6.9188963442700935	17.24610624362611	2.0922855830873237	-14.865784049930735	14.724648081192463	
26.17	-4.89707486225389	-7.364225153276756	17.129012896508648	2.3410759148063924	-15.841095133489434	15.673303899959949	
26.18	-5.15448557243099	-7.8364620596111205	17.05515488035479	2.6358681587912196	-16.795202942733248	16.78946732624718	
26.19	-5.433650636994312	-8.335773797282503	17.028749587107967	2.9841954487317235	-17.699963393901502	18.082530898200286	
26.2	-5.7350622661636725	-8.86180581089063	17.05446454407655	3.393740026057698	-18.521515835056277	19.556966315356327	
26.21	-6.059101763053549	-9.413537033917203	17.137411597683105	3.8716948153162	-19.220819759859378	21.210172763489652	
26.22	-6.4059818382086675	-9.989110282204374	17.283120351124165	4.423825747846161	-19.75502449036171	23.030106768760138	
26.23	-6.77566671682733	-10.585647252729585	17.497445455087917	5.053248269707938	-20.079804343569847	24.99313026435496	
26.240000000000002	-7.167793023787589	-11.199036302873843	17.786469479428337	5.7589870130586265	-20.152742269530762	27.062471764770606	
26.25	-7.581572795505235	-11.823717660861337	18.156319734467633	6.534476032261968	-19.93794361911224	29.18779467670786	
26.26	-8.015683780599943	-12.452467819956468	18.612903789700326	7.366256624566964	-19.410813536929368	31.30651566385616	
26.27	-8.468152265977984	-13.076198266144171	19.16158853910412	8.233270469505278	-18.562858252707084	33.347166296511354	
26.28	-8.936232430010605	-13.683805312945752	19.806796154454837	9.107079285477319	-17.405258823403045	35.23478887716325	
26.29	-9.416286565783057	-14.262108187814448	20.55148954165462	9.953204221616287	-15.970393116555618	36.897718082219036	
26.3	-9.90367051739913	-14.795912514568807	21.396519915093997	10.733931333948124	-14.31017051919564	38.27518302760611	
26.310000000000002	-10.392635352046122	-15.268234851624447	22.339873833290962	11.411747863657435	-12.491879451801632	39.323535282661	
26.32	-10.876305944231543	-15.66074836869094	23.376158188133868	11.953309967919683	-10.591368122674027	40.020539915637	
26.330000000000002	-11.346663364400532	-15.95447880821875	24.495842866009024	12.333017119990423	-8.685284565022112	40.36660420490166	
26.34	-11.794679758407307	-16.13081385772523	25.68479219501027	12.535556283415746	-6.843662205306265	40.38290977033533	
26.35	-12.210495668547617	-16.172727413555698	26.924019573695148	12.556722620837682	-5.124129198457998	40.106645170812335	
26.36	-12.583649465123328	-16.06612991615318	28.189761218536322	12.403128307470173	-3.56861024448631	39.58546585808645	
26.37	-12.903497297090228	-15.801345758373916	29.454062536218355	12.090376429798738	-2.2025281533219516	38.87131922374739	
26.38	-13.159893048606017	-15.374651174216998	30.686009340110292	11.640576853344095	-1.03604053360836	38.01525949771121	
26.39	-13.34356030665299	-14.789142446492377	31.85317447898246	11.079622961565452	-0.0666985475024284	37.06362265298438	
26.400000000000002	-13.446747955492844	-14.055331202462483	32.923628006408926	10.434710726256105	0.7171972585521456	36.05581219322325	
26.41	-13.463792318073237	-13.19098954161738	33.8681224745267	9.732237920044444	1.333466058303303	35.023362351888466	
26.42	-13.391597559783246	-12.22034129544393	34.66215356912589	8.996362436277503	1.8031611573703845	33.99011557153555	
26.43	-13.229950777614954	-11.172557192745302	35.28767773558133	8.248104740172717	2.1483538757277434	32.97303133777954	
26.44	-12.981517573745888	-10.079487279805571	35.73422469567631	7.504940778915847	2.390566022216181	31.983330720190086	
26.45	-12.651832610485137	-8.973604938211421	35.99925404574101	6.780768132268356	2.5497603410518783	31.02772153437315	
26.46	-12.248920487801952	-7.88567048324091	36.0877515739208	6.086118163352941	2.6437842020207163	30.109548679008473	
26.47	-11.782802534132651	-6.842879233536479	36.01113963452247	5.428514745671175	2.688153739025693	29.229782704767743	
26.48	-11.264909465271545	-5.867456252001632	35.78581229068864	4.812909310630891	2.696057315338945	28.387820009804233	
26.490000000000002	-10.707432774644603	-4.9759433736370635	35.43137334639363	4.2421154122667915	2.6785001968478004	27.582093568338376	
26.5	-10.122685677812928	-4.179155268237365	34.96885729305917	3.717233341953311	2.6445210033079083	26.81052009023342	
26.51	-9.522576989267879	-3.4824373019257746	34.41934573122682	3.23802875550394	2.6014398783524477	26.070811374240012	
26.52	-8.918157906208059	-2.886465422057583	33.80273700616285	2.8032661393855762	2.555111587631359	25.360679765669246	
26.53	-8.319310929428692	-2.388159416221209	33.13696560764364	2.4109825801047067	2.510162746601048	24.67796412822919	
26.54	-7.734529592672651	-1.9816660764190948	32.43754024896389	2.0587092761699823	2.470207681196965	24.020698127716084	
26.55	-7.170839531478281	-1.6592973990836255	31.717397320568487	1.743667190555422	2.438043850242465	23.387143482017866	
26.560000000000002	-6.633838670805755	-1.4123391062226818	30.986999006965334	1.4629173443302403	2.4158190572740468	22.775798712641933	
26.57	-6.1277203161804845	-1.2317149829238376	30.254515816310498	1.2134526164621424	2.4051700854647673	22.185386393233536	
26.580000000000002	-5.655423570797462	-1.1084893166280798	29.526146478549382	0.9922965245003075	2.407347126629455	21.614840172145207	
26.59	-5.2187750278387375	-1.0342212210877926	28.806443812384153	0.7965624971878681	2.4233149216607353	21.06328502262428	
26.6	-4.818662911454662	-1.0011959131957382	28.098637051058372	0.6234941752435859	2.453836611413383	20.530018088148555	
26.61	-4.45520346725177	-1.0025531709481084	27.404927422257803	0.4704930797710982	2.499543860063395	20.01449136439452	
26.62	-4.127877458970725	-1.0323348665384535	26.726741138181417	0.3351420271532203	2.560997151273529	19.516297846562956	
26.63	-3.8357013565275873	-1.085485620518881	26.0649392451136	0.21520634318009252	2.638731157234375	19.035160668220556	
26.64	-3.5773449336403496	-1.1578110978879508	25.419985442172106	0.10863565975571471	2.733294155654421	18.57092634604307	
26.650000000000002	-3.3512444209543846	-1.2459151545642664	24.79207599272768	0.01356048180624464	2.8452800432407463	18.12356197946864	
26.66	-3.1556970346306796	-1.3471252938563116	24.181237413060394	-0.07171653931325994	2.975353803661969	17.693156296542917	
26.67	-2.988939132905066	-1.4594131888076554	23.587398326206102	-0.14873151437162802	3.1242720296608475	17.279924647360204	
26.68	-2.8492106319728405	-1.5813163224459377	23.01044232543714	-0.21887253055981867	3.292898825195402	16.88421779004095	
26.69	-2.7348040254193364	-1.71186433243806	22.45024450789949	-0.2833944671372065	3.482217621102765	16.506534828429224	
26.7	-2.644102157135527	-1.8505113047247588	21.90669740699699	-0.3434326086181499	3.69334029605621	16.147540340779212	
26.71	-2.575608372200282	-1.997075100099437	21.379729922682774	-0.4000185806757513	3.9275117332333056	15.808085768184597	
26.72	-2.527967648874718	-2.1516847252148024	20.869321291114552	-0.4541001554199346	4.186109030299004	15.489235627512215	
26.73	-2.4999791540674474	-2.3147358576785946	20.37551204155541	-0.5065558934001514	4.470638825026147	15.192298842833043	
26.740000000000002	-2.490603496263044	-2.4868533388235425	19.898413470981534	-0.5582082516148905	4.782730006715814	14.918865515268168	
26.75	-2.4989682123706833	-2.668859422619044	19.43821727972707	-0.6098396096720273	5.12411869728281	14.670849445007752	
26.76	-2.52437456124274	-2.861746698777962	18.995206929390363	-0.6622156662433549	5.496622385868754	14.450536719265314	
26.77	-2.5662919821276295	-3.066659016001776	18.569769083650826	-0.7161181632500598	5.902100965294833	14.260640632057692	
26.78	-2.6243533557476444	-3.284874935622161	18.162406902418326	-0.7723497018953978	6.3424157406601545	14.104362735459732	
26.79	-2.6983551549978135	-3.51779267227285	17.773757052821765	-0.8317608101789171	6.819363324079777	13.98545836395136	
26.8	-2.788251481215367	-3.766918665509638	17.4046088845727	-0.8952838729024439	7.334587668769729	13.908306192112962	
26.810000000000002	-2.894148952299816	-4.033856126729405	17.05592678409779	-0.9639671253093575	7.889468078905814	13.877980534552627	
26.82	-3.0163009822919866	-4.320293112525982	16.728876127534026	-1.0390108612948588	8.484974611132916	13.900317899452807	
26.830000000000002	-3.1551011238237043	-4.627989402934562	16.424853501451345	-1.1218072431727484	9.121485635143987	13.98197141040753	
26.84	-3.3110746629553995	-4.958760796481672	16.145521149389992	-1.2139887117981552	9.79856125327608	14.13044698158534	
26.85	-3.484873786281758	-5.314455142470376	15.892845793895964	-1.3174899958466815	10.514666279078735	14.354115131254172	
26.86	-3.677263163402545	-5.696924907873707	15.66914030259733	-1.4346090429505987	11.26683901694873	14.662171011031695	
26.87	-3.889108411753495	-6.107988879425485	15.477111606656061	-1.5680478325056353	12.050310124301902	15.064496231473848	
26.88	-4.121364880583064	-6.549380573340193	15.319913753223355	-1.720980321437088	12.858071204795184	15.57146104052276	
26.89	-4.375057477794742	-7.022681629284147	15.201200951026573	-1.8970778644019197	13.680421710136725	16.193547096210786	
26.900000000000002	-4.651252548913879	-7.529235830205025	15.125178659444908	-2.100520724453534	14.504506219746638	16.940828566967948	
26.91	-4.951022900418206	-8.070039377853595	15.09665080486956	-2.3359641305814285	15.313909439413514	17.82227022470445	
26.92	-5.275407059668687	-8.645603053826477	15.121061208146706	-2.608419741603056	16.088387193040372	18.84478223084195	
26.93	-5.625363863676668	-9.255781895957806	15.20452730690035	-2.923013703455275	16.803811606035932	20.011972820585502	
26.94	-6.001722197185266	-9.8995680353853	15.35386296154354	-3.2846366754636094	17.43244430266298	21.322775864078626	
26.95	-6.405079200466913	-10.57484568259446	15.57652479024019	-3.6974444278803693	17.943698007050113	22.770060522914214	
26.96	-6.835700887951057	-11.278105406864336	15.880525654359008	-4.1641567158087325	18.305483485463373	24.33912707188952	
26.97	-7.293418791640661	-12.004125479356915	16.27430519849694	-4.685233756585632	18.486226490513882	26.006592641414457	
26.98	-7.777484720649056	-12.745628643494639	16.766461338294203	-5.257932519910795	18.45735596504483	27.739796324253554	
26.990000000000002	-8.286413784081734	-13.492927501568902	17.365395643948613	-5.875454551388631	18.196356608247395	29.49713066549928	
27.0	-8.817813369256886	-14.23360280250551	18.07883222460166	-6.5263403708254915	17.690145149762916	31.229582002193006	
27.01	-9.368200037714498	-14.952261188702838	18.913166782782795	-7.194157117138998	16.93750490053133	32.883348366138826	
27.02	-9.932806301463168	-15.630418959858353	19.872602508095316	-7.8579216650864785	15.951055326209548	34.40375682936434	
27.03	-10.50539587115051	-16.246576230105493	20.958107899991084	-8.493173275642974	14.757608000788505	35.73980513582969	
27.04	-11.078166083655335	-16.77664210550341	22.166476476126324	-9.073725285536879	13.396850129071542	36.84875861029249	
27.05	-11.641656286119847	-17.194691467045335	23.489121117499415	-9.5739700161972	11.918102766815553	37.70010918053426	
27.060000000000002	-12.184826575166891	-17.474242508206583	24.91109925203208	-9.971249722925137	10.376139046899613	38.278001803523736	
27.07	-12.695194231196007	-17.58991229287767	26.410402568921313	-10.24801793879215	8.826175795989268	38.581878811366174	
27.080000000000002	-13.15912994809493	-17.519453314433353	27.957743034473882	-10.393426989042998	7.31918889866092	38.62531996833713	
27.09	-13.562492317138851	-17.24624993049055	29.51708932637805	-10.404025256075329	5.898180805461472	38.433303617871	
27.1	-13.891291944210005	-16.761615318685315	31.047021706784424	-10.283508673940293	4.595882689936157	38.03849585797458	
27.11	-14.132458929239144	-16.066652566902754	32.502946256301804	-10.041855467591557	3.4338832897699434	37.47752981450664	
27.12	-14.274806746366602	-15.173472858687344	33.84015117285615	-9.693836873651053	2.423161125750929	36.787487287768485	
27.13	-14.309915800160582	-14.105332849782053	35.01721181529377	-9.257319324992288	1.565487486352696	36.00319023696719	
27.14	-14.232903016105519	-12.895576795977643	35.999365481583396	-8.751598799605082	0.8553752519758615	35.15538202105657	
27.150000000000002	-14.042864092507937	-11.584934992811458	36.76150335972071	-8.196032769113963	0.28222737341134885	34.2698496331508	
27.16	-13.7431232414185	-10.218534983600382	37.28989611289835	-7.608857689578841	-0.1677940615768898	33.367151404574045	
27.17	-13.34103896769447	-8.842064593445567	37.582788847170086	-7.006462642359158	-0.5100984988616881	32.462933394356746	
27.18	-12.847473095288976	-7.498215783835641	37.64956461711584	-6.402946568927726	-0.7604117966685313	31.568519675692144	
27.19	-12.276082521084996	-6.223682856143186	37.508969397317266	-5.8099460036943205	-0.9338849451656157	30.69164670455083	
27.2	-11.64234994278579	-5.047225349777995	37.18642080513068	-5.236664026548803	-1.044524432062657	29.837213661933916	
27.21	-10.962550495555657	-3.988875400390222	36.71102789810078	-4.690036192131066	-1.1048699786526188	29.00797553051166	
27.22	-10.252927166068853	-3.059951543890212	36.11310135911507	-4.174973464109243	-1.1258678176926304	28.205137231531484	
27.23	-9.528870236564154	-2.2640505742056964	35.42182288460462	-3.694646592331692	-1.1168712983253948	27.428836983804402	
27.240000000000002	-8.804333863599346	-1.598425256337673	34.66368335883333	-3.2507727275623197	-1.0857257171903631	26.678520897885143	
27.25	-8.09140629934869	-1.0555704518162337	33.861516144367286	-2.8438944336789023	-1.0389003032881265	25.953222069773044	
27.26	-7.40017473771596	-0.6248094355023842	33.03415755362316	-2.4736310066935214	-0.981643178388701	25.25175961782883	
27.27	-6.738656731488641	-0.29365949562568217	32.19649353092113	-2.1389034827174047	-0.9181425797013523	24.57287499983465	
27.28	-6.112864813690215	-0.04895255518002639	31.359791223376334	-1.8381202980775617	-0.8516813838163051	23.915319320398847	
27.29	-5.526988904694225	0.12232260946829976	30.532216403969496	-1.5693333711101416	-0.7847815395407425	23.277905117606146	
27.3	-4.983617881453583	0.23243872821941358	29.71939097209858	-1.330377796528056	-0.7193366622669579	22.659536040909845	
27.310000000000002	-4.483982964498414	0.2925691623361424	28.924942130498934	-1.118971763186355	-0.656725574727464	22.05921776738936	
27.32	-4.028182597499496	0.31260931385695534	28.15099083024347	-0.9327912698256215	-0.5979110310659753	21.476056830549638	
27.330000000000002	-3.615438585106941	0.30110763395851836	27.398569627068326	-0.7695392870892654	-0.543526480499511	20.909256119203906	
27.34	-3.244295119484473	0.2652968500350555	26.66795583019702	-0.6269906966137259	-0.4939478931263126	20.35810531990953	
27.35	-2.912807053137822	0.211175180696404	25.958929850430202	-0.5030227754794917	-0.4493531842030573	19.821970292433466	
27.36	-2.6186990593750377	0.14361986268320343	25.270966938283877	-0.39563657142805275	-0.4097718177075236	19.300282282213505	
27.37	-2.3594970363628125	0.06651439228058048	24.603374850480503	-0.30297581166618265	-0.37512739467754874	18.792528129426653	
27.38	-2.132635561931128	-0.017121715118758624	23.955387661583973	-0.22333006491551716	-0.34526934623420225	18.298241240998077	
27.39	-1.9355424863638915	-0.1050082243772534	23.32622768536705	-0.15513456418796162	-0.31999887945049593	17.81699368630506	
27.400000000000002	-1.7657058366191314	-0.19548845542274484	22.71514358889892	-0.09697040393898962	-0.29909077149901264	17.34838978254391	
27.41	-1.6207202924018946	-0.287426720047982	22.12143165004104	-0.04755857337317643	-0.2823094666902636	16.892060642546713	
27.42	-1.4983203344828275	-0.38011802867918176	21.54444559741687	-0.005753037698139063	-0.269421837157168	16.447659787813954	
27.43	-1.3964092361217884	-0.4732081336808967	20.983600290677387	0.02946785476163653	-0.26020670139463886	16.014859598476736	
27.44	-1.3130712162567832	-0.5666285985145378	20.43837048290961	0.0590108522678855	-0.25446184925737286	15.593348481642504	
27.45	-1.2465757247346039	-0.6605428054140525	19.908286957480644	0.08367719652321734	-0.25200930650841774	15.182828724996089	
27.46	-1.1953826051076326	-0.7553000755788144	19.392932834053852	0.10417108373293248	-0.2526997504285028	14.783014779116934	
27.47	-1.1581391399672016	-0.8514001808071059	18.891939412080493	0.12111106190912314	-0.25641401269772884	14.393631939570907	
27.48	-1.1336747091427348	-0.9494655210569856	18.404982717123385	0.1350391330148565	-0.2630648224574615	14.01441536243943	
27.490000000000002	-1.1209942013483198	-1.0502198436275036	17.931780979619532	0.14642732359857616	-0.27259912954127374	13.645109369141931	
27.5	-1.119271118431646	-1.1544725294710503	17.47209330573743	0.15568390397826834	-0.2849999599085916	13.285466966404337	
27.51	-1.1278377114988882	-1.2631089815056715	17.025719446155502	0.16316143603468333	-0.3002867553146975	12.935249507231259	
27.52	-1.1461777998273028	-1.3770838806007193	16.592500881623923	0.1691688139205196	-0.3185131580548032	12.594226418999913	
27.53	-1.1739180966272607	-1.4974191763445295	16.1723232756012	0.17397607125061904	-0.33976852286355075	12.262175167423893	
27.54	-1.2108210572188893	-1.6252044632783136	15.7651202593359	0.1778117081326259	-0.3641832728864468	11.938881482734665	
27.55	-1.256779267585019	-1.7615993229595945	15.370878662745763	0.18087392086728588	-0.3919269002467058	11.624139431545794	
27.560000000000002	-1.311810199932484	-1.9078381749172983	14.989645426460255	0.18333464642487174	-0.4232095323504657	11.317751770783781	
27.57	-1.3760502098201222	-2.0652381397711976	14.62153641374458	0.18534403709952552	-0.4582835139095214	11.019530412856543	
27.580000000000002	-1.44975135477718	-2.23520680624491	14.266747052930688	0.18703281491632376	-0.49744655554184214	10.729297068137894	
27.59	-1.5332821550400775	-2.4192496100454424	13.925566064057142	0.18851378862874196	-0.5410456788918064	10.446884086659503	
27.6	-1.6271239233230363	-2.618980468914737	13.59839025500481	0.1898838161442094	-0.5894811882125812	10.172135520898204	
27.61	-1.7318710481154298	-2.8361314374051694	13.28574455284962	0.1912274952154133	-0.6432098983522946	9.90490843155236	
27.62	-1.848232262213106	-3.0725623968802775	12.988305421756678	0.1926238652350464	-0.7027468490865922	9.645074458194559	
27.63	-1.9770324888109485	-3.3302696692307032	12.706928033374702	0.1941476905909382	-0.7686711619597685	9.392521849742478	
27.64	-2.119215065383878	-3.6113926427613303	12.442678390852775	0.19586082057833795	-0.8416389838371903	9.147158203211186	
27.650000000000002	-2.2758441455810208	-3.9182174987005056	12.196871607608323	0.19782278695745137	-0.9223848238598941	8.908913385065615	
27.66	-2.448107079360125	-4.253177126786982	11.971117541969273	0.20009035802875466	-1.0117304321958507	8.677743446225682	
27.67	-2.6373165715878883	-4.618846318387382	11.76737498881719	0.20271921682528266	-1.110593330349399	8.453635362910802	
27.68	-2.844912419331467	-5.017931325596235	11.588015629357555	0.20576464143350792	-1.2199973223969642	8.236612863657962	
27.69	-3.0724608000925073	-5.453250475573348	11.435897418184224	0.20928193517967172	-1.341084325098147	8.026743642005464	
27.7	-3.321650862623852	-5.927685178451407	11.31444312385043	0.21332737417030065	-1.4751268413860914	7.824148254096113	
27.71	-3.5942852252769777	-6.4441292624338615	11.227735907015724	0.2179604396757093	-1.6235404017433894	7.629011000448701	
27.72	-3.892263972043466	-7.005409174472777	11.180623112349862	0.22324801914004047	-1.7878953753108873	7.4415930926906615	
27.73	-4.217574705602018	-7.6141686542730875	11.178835009148395	0.229263599117182	-1.9699350681795607	7.262249133904798	
27.740000000000002	-4.572257985340104	-8.272714098032775	11.229103191249306	0.23608756861927638	-2.171594578392301	7.0914477654969605	
27.75	-4.9583513775029715	-8.982808776864328	11.339271985945087	0.24381138853349954	-2.3950160548405743	6.929795730878664	
27.76	-5.377817193180107	-9.745404392905625	11.518397040762032	0.25254189844322555	-2.642566144013565	6.7780687227142975	
27.77	-5.832458989838441	-10.560298456126977	11.776825256976998	0.26240567236795853	-2.916854117122936	6.637248536975791	
27.78	-6.323831912116829	-11.425705964850643	12.126250238744172	0.2735527919458734	-3.2207503972450233	6.50856826192881	
27.79	-6.853109376802937	-12.33773436955888	12.579689743348474	0.2861621367436129	-3.5574029577351283	6.39356760190491	
27.8	-7.420811429050555	-13.289763325152181	13.15122971318186	0.300450291378199	-3.930249063174495	6.294160435710815	
27.810000000000002	-8.02663262855509	-14.271738650135022	13.85575319907995	0.31668616913568204	-4.343019824104097	6.212716709528999	
27.82	-8.66914058018359	-15.269418759141754	14.708326333555554	0.3352112901412334	-4.7997358443475076	6.152160772937852	
27.830000000000002	-9.345447623248715	-16.26361086247911	15.723321833583467	0.35644937799360943	-5.304697011681497	6.116089536899321	
27.84	-10.050855554202384	-17.22952191070029	16.913205161399166	0.3809376746032137	-5.862444191342598	6.1089125888556755	
27.85	-10.77847384466871	-18.1363769889986	18.286870985755176	0.4093640851829663	-6.477697633261363	6.1360185397363765	
27.86	-11.518826977789049	-18.947463624346465	19.847475362980266	0.4426135353116631	-7.155257165688495	6.2039676155971355	
27.87	-12.259598909303925	-19.620873938859603	21.5902100706344	0.48182736303944906	-7.899847106065536	6.320708262182598	
27.88	-12.985462541221304	-20.111170771836978	23.499808826462214	0.528482688396313	-8.715893385130848	6.495819726081011	
27.89	-13.678200525687089	-20.372242098664	25.548376258421925	0.5844981523545993	-9.60721666294235	6.740779436266875	
27.900000000000002	-14.317021508312953	-20.36113868742713	27.69399202302234	0.6523603636929141	-10.57659014991485	7.069219093989857	
27.91	-14.879320541022096	-20.042903291133506	29.880698479746183	0.735285607605844	-11.62515313453823	7.497161760358076	
27.92	-15.342061490438832	-19.396149831307174	32.040479547088644	0.8374143675048176	-12.751648597182054	8.043201694303526	
27.93	-15.683112020927611	-18.41752330136983	34.09729056975707	0.9640436094564291	-13.951431301099557	8.72854895373186	
27.94	-15.883162615106379	-17.125100114967225	35.973312293861724	1.121877672423905	-15.215241119574753	9.57683497641389	
27.95	-15.927544701016007	-15.559130707964629	37.59644973524155	1.319278171473608	-16.527760905056077	10.613578979094772	
27.96	-15.807832395266622	-13.779818649162173	38.90790848664344	1.5664875777202867	-17.865984802929294	11.865191769455521	
27.97	-15.522825182847221	-11.861451224894264	39.86863734079899	1.8757250491040445	-19.197532254848724	13.357191388029028	
27.98	-15.078942262407526	-9.885219053816032	40.4628052551897	2.2610631081177983	-20.479174460217962	15.111589163945744	
27.990000000000002	-14.489671810725316	-7.93065326930417	40.698101958894476	2.737929267379391	-21.65594154011179	17.14324604000109	
28.0	-13.774405607533245	-6.06807801972246	40.60284791274738	3.322062371117263	-22.66135220382315	19.45527123789934	
28.01	-12.956753555905097	-4.3530805068814535	40.220735645157575	4.027693513394761	-23.41951637158466	22.033602347765008	
28.02	-12.062453550313423	-2.823916313831312	39.60410351449598	4.864925851845788	-23.849641850022053	24.84170610560168	
28.03	-11.117623180822754	-1.5012266683141942	38.807975616609575	5.836342356519581	-23.873539628374413	27.81639633678956	
28.04	-10.147090815539338	-0.39010543207760673	37.884775303393596	6.933204901532136	-23.425736146122734	30.86638421530246	
28.05	-9.173170491168325	0.5167277980971736	36.88080678150758	8.1320755162433	-22.465114365246386	33.87525320647363	
28.060000000000002	-8.214871775764818	1.2352898241677257	35.83434651384193	9.393044847858292	-20.986181802226103	36.71022672789792	
28.07	-7.287656984178188	1.7868551760752505	34.77522778745737	10.660446857819702	-19.026156077573926	39.23583865725776	
28.080000000000002	-6.403314195889258	2.195119599884716	33.72526640642102	11.867118209190595	-16.665856675896247	41.33122924860103	
28.09	-5.5702354593432375	2.4840127027664245	32.69937535341328	12.941742748257875	-14.022572444327224	42.90687591790265	
28.1	-4.79379168640142	2.676227357089479	31.70688297817959	13.818161023536955	-11.235387203996344	43.916753461302214	
28.11	-4.076782096015858	2.7923431033628052	30.752862643668735	14.444278040085988	-8.447006519320064	44.36260231738301	
28.12	-3.419894265850467	2.850411407772593	29.83931965448989	14.788608689074223	-5.785741491623643	44.28963839149592	
28.13	-2.8221660927684686	2.8658438626510443	28.966185405816002	14.842935125941597	-3.3521337396607667	43.77542196474177	
28.14	-2.2813824598053083	2.8515194215636375	28.13208731685694	14.620825477234908	-1.2123738838055664	42.91526309989899	
28.150000000000002	-1.7944279822210807	2.8180031112584816	27.334921482351604	14.153220593871932	0.6017037431706438	41.80819875848296	
28.16	-1.3575791201018252	2.7738226744720973	26.572256115505482	13.482322167508888	2.0875845882643977	40.545862116471504	
28.17	-0.9667415390371664	2.72575936137563	25.841600080922433	12.655391884968576	3.264535291795441	39.205548779592526	
28.18	-0.6176381408075544	2.6791304084225454	25.140570520214947	11.719663647390789	4.165524158012137	37.84745852624809	
28.19	-0.3059545590231818	2.638049500232178	24.466988180853797	10.718545528291038	4.830338373460131	36.51480378924726	
28.2	-0.02744272185827934	2.605656879422336	23.81892215092061	9.689463625858092	5.300271721964037	35.23593478783593	
28.21	0.22200313415688422	2.5843206850720826	23.194702480923084	8.66293260404999	5.614614111279987	34.02726847759581	
28.22	0.4462882289411971	2.5758110380692463	22.592915190947895	7.6625465072396155	5.8086745525239785	32.89632251625253	
28.23	0.6490951528826812	2.581442071869164	22.01238346533935	6.705553091041267	5.912894469218399	31.84444747819479	
28.240000000000002	0.8338631040834693	2.6021949354814318	21.45214734256001	5.803713933118793	5.952732113901591	30.869043668474816	
28.25	1.0037850934574788	2.6388177876661745	20.911441889714922	4.964269179304394	5.948977676959581	29.96524775303238	
28.26	1.161814459923419	2.6919076732877403	20.38967757117834	4.190864611120183	5.9182925232995345	29.12713384621723	
28.27	1.3106752881430102	2.761978377323388	19.886424158737153	3.4843925475522335	5.873818638150203	28.34852330467725	
28.28	1.4528791141857376	2.849514590395183	19.40139872276771	2.843706326109264	5.825780829477903	27.6234932772379	
28.29	1.5907454604712659	2.955015072251946	18.934457947247108	2.2662096346151754	5.7820331951917385	26.946669351096855	
28.3	1.726422641476954	3.0790274233484083	18.485594967902824	1.7483117560012542	5.7485297897649135	26.31336513883143	
28.310000000000002	1.86191032674417	3.2221749296838977	18.054940556652486	1.2858056852424125	5.729726141339748	25.71963078757204	
28.32	1.999081392042894	3.385177588668957	17.642768800646174	0.8741516704911925	5.728906734558373	25.16224270192378	
28.330000000000002	2.1397039688853843	3.568867156424954	17.24950694244797	0.5086656213145146	5.748446099157233	24.63865188148098	
28.34	2.2854630825775635	3.7741969598610132	16.875749259511387	0.18468397537090375	5.790023616334253	24.146926822068515	
28.35	2.437981892675561	4.002246584321044	16.522275969862477	-0.10233378238813162	5.854789795197123	23.685687986127704	
28.36	2.5988351560839407	4.254226127548654	16.19007656534877	-0.3567366806990113	5.943495667357352	23.254045615270012	
28.37	2.7695674856458243	4.531470742214658	15.880377575390401	-0.58263044407542	6.056594044421115	22.85154584803938	
28.38	2.951714413558223	4.835426860641286	15.594675521668755	-0.7838571236741261	6.194312275813124	22.478123484637372	
28.39	3.14681195605913	5.167637719446822	15.334775579456293	-0.9639862840809948	6.356704519811673	22.134063790758507	
28.400000000000002	3.356398832674799	5.5297231139447005	15.102835629786426	-1.126315663489043	6.543685963952641	21.81997270896607	
28.41	3.5820159353731302	5.923348019775085	14.901415361210184	-1.2738823646316781	6.755050508103869	21.536753481319817	
28.42	3.825207642967002	6.350174719243624	14.73353007989034	-1.4094794622258748	6.9904741746219194	21.28558880376575	
28.43	4.087529576110967	6.811793069841203	14.602708886782825	-1.5356765452689995	7.249505495523904	21.067926756819297	
28.44	4.370561521204108	7.309626592027375	14.51305679776088	-1.6548439745840162	7.53154347920596	20.885467952858665	
28.45	4.675840413784383	7.844852443997742	14.46931526321362	-1.7691758833949274	7.835805843555096	20.74015346228982	
28.46	5.004845053435967	8.418257927609181	14.476918031239821	-1.8807189271447813	8.161282966099986	20.634148116833586	
28.47	5.358964024828945	9.030069860116614	14.542039023781177	-1.9913969761096901	8.506684160397917	20.569819796818475	
28.48	5.739443375022148	9.67974399893635	14.671620239491496	-2.103031959011714	8.870376802508826	20.549711218914418	
28.490000000000002	6.147315420502978	10.3657110165053	14.87337109173209	-2.217363361858782	9.250317245559287	20.57649982977145	
28.5	6.583302862676266	11.08508279467465	15.155719432547311	-2.336068886242047	9.643972460405847	20.652941411025292	
28.51	7.047701640087444	11.833317895476187	15.527693818429562	-2.460787551342499	10.04823230596813	20.781793440429478	
28.52	7.540245945664504	12.603845065098387	15.998716573681023	-2.593116936160116	10.459339138446117	20.96572163889249	
28.53	8.059958837269075	13.387643627918855	16.578287207184136	-2.7346111734525382	10.872816185676124	21.207179685545263	
28.54	8.604979817554113	14.172808988508068	17.275525989893517	-2.886777126296899	11.283403675631558	21.508257584294714	
28.55	9.172325426635481	14.94428313291181	18.09850023387749	-3.051050873964832	11.685026127547879	21.870498639501967	
28.560000000000002	9.757697969440265	15.683561448211902	19.053411243689872	-3.228760197427003	12.070785587352729	22.294697684234976	
28.57	10.355286325423046	16.36867572909713	20.143536573163516	-3.421070763399263	12.432999142451804	22.7806791279721	
28.580000000000002	10.957581505767928	16.97443298104774	21.368044314917167	-3.6289158594387394	12.76329871327342	23.327051124823587	
28.59	11.555246735225586	17.473021925785833	22.720756143470233	-3.852908636111528	13.05280873006888	23.930936113157472	
28.6	12.137108483134156	17.835186395833453	24.18887792896843	-4.09323565229912	13.29237934011906	24.587769707489933	
28.61	12.690293356233756	18.032008515245764	25.75188223261763	-4.349532836109904	13.472908927761583	25.29111121845848	
28.62	13.200477108202936	18.03696436161311	27.381140214134554	-4.620768328386718	13.585755014523302	26.032522987304432	
28.63	13.65238474184775	17.828649529527024	29.039956487650493	-4.90514043422553	13.62320858927428	26.8015804822065	
28.64	14.030584279580063	17.393465074574017	30.684902006649068	-5.199961592493786	13.578990882600587	27.58596269184074	
28.650000000000002	14.320288036353151	16.728153040556528	32.26781279716569	-5.501578546882628	13.44874583914053	28.37168299520456	
28.66	14.508251658496398	15.84163137354302	33.73868857466395	-5.805384833785661	13.230505218898388	29.143523777707845	
28.67	14.584015113653008	14.755503809581171	35.049981957099675	-6.10596155231996	12.925091903211387	29.885708084386486	
28.68	14.540912008439001	13.503174967779028	36.160843475221334	-6.3971316702863374	12.536276842767686	30.58245230060807	
28.69	14.376416896568788	12.127755840059994	37.03992433053883	-6.672210017897402	12.07081097822099	31.21873537597356	
28.7	14.092695912595744	10.678363176682819	37.66844152284397	-6.924321737022537	11.538222824819208	31.781078234196308	
28.71	13.696515649585947	9.205941695330853	38.04116849301125	-7.146750526432454	10.950409443763263	32.25820923305657	
28.72	13.198820581420991	7.759023556757865	38.16598842969286	-7.333328000700053	10.321082929435988	32.64161546411432	
28.73	12.61376040738226	6.380022307185803	38.061759073396026	-7.478784306025638	9.665021021135006	32.92588173992204	
28.740000000000002	11.957835964760795	5.102747548179693	37.75563382802066	-7.579040757885971	8.997231513810764	33.10879000183946	
28.75	11.248713349456333	3.9511191907457466	37.279643624200354	-7.631474608211286	8.332298070326988	33.19125061074796	
28.76	10.504170375100363	2.939131278791793	36.6675268058451	-7.635022222365596	7.683642021351053	33.17697477308471	
28.77	9.741150619476691	2.0717500481760025	35.95204062516664	-7.590192833813246	7.063016372102348	33.072008761287265	
28.78	8.975128674344141	1.3465846935562173	35.16302568283259	-7.498982850505379	6.480127648156522	32.88419655884097	
28.79	8.219568182885016	0.7556277170518457	34.32622311181438	-7.36469901063658	5.942445973608811	32.622597485191065	
28.8	7.485698957644592	0.2871245820172388	33.462789792396656	-7.19169504374884	5.45524566717765	32.29688017169537	
28.810000000000002	6.782448957452147	-0.07281431952101958	32.58933921629242	-6.985103512208172	5.021692682399418	31.91685741387154	
28.82	6.116528339642461	-0.33888893316475377	31.71833350494046	-6.750544191888839	4.643074886391675	31.49207363988139	
28.830000000000002	5.492607439212206	-0.5256448015386355	30.858678461846278	-6.493846769847513	4.31910792424059	31.0314949332181	
28.84	4.91356633805917	-0.6467886243395257	30.016377795780272	-6.220806762199265	4.048251954999049	30.543308756384647	
28.85	4.380765599160888	-0.7147800763181674	29.195176282727367	-5.936975873930091	3.828032725437599	30.03480711328944	
28.86	3.8943153366440444	-0.7406244935599053	28.397133298431132	-5.647509220043792	3.655340718299394	29.512354432320137	
28.87	3.4533436513181353	-0.7338106585788791	27.62310423809115	-5.35706969209431	3.5266904591083197	28.981420771019764	
28.88	3.056239059161642	-0.7023503476049281	26.87312689710977	-5.069742050080273	3.438441997062915	28.44662668069143	
28.89	2.700836555040024	-0.6528789566243385	26.146713990465376	-4.789016698136097	3.3869751827871486	27.911839436630142	
28.900000000000002	2.384610403847209	-0.59078996498405	25.443069732194633	-4.517785423864382	3.368821754289983	27.38027153129117	
28.91	2.104817598279382	-0.5203839361195771	24.761242556904236	-4.258368063611522	3.380760402299754	26.854581641035832	
28.92	1.8586141335955344	-0.4450190526838912	24.100227236640368	-4.012558877056975	3.419880142069877	26.336971961595655	
28.93	1.643146997873354	-0.36725341819550145	23.459030034873894	-3.7816776746226743	3.483616417842392	25.82927995984243	
28.94	1.4556213650091343	-0.2889753800529935	22.836706244446457	-3.566613968057066	3.5697646790456923	25.333062137406507	
28.95	1.2933571098157568	-0.21152222802736118	22.232380319103033	-3.3679001073322543	3.6764811907871175	24.849662077000414	
28.96	1.1538288966654395	-0.13578304083219828	21.645254162325514	-3.1857700418533623	3.8022713233630423	24.380272042246546	
28.97	1.0346805720791017	-0.062283928822376516	21.074604713125428	-3.0202111630033768	3.9459684534608286	23.925985908361383	
28.98	0.9337458838788577	0.008735651268273886	20.519780361400226	-2.8710174299654296	4.10670850993234	23.48784359344544	
28.990000000000002	0.8490538664236482	0.0772612644146729	19.980193670201484	-2.7378363864262245	4.283900921501858	23.066868797999607	
29.0	0.7788281455158854	0.1434531450710561	19.455313663311006	-2.6202114519842454	4.4771971683492175	22.664101336157316	
29.01	0.7214822666000756	0.20760535496897758	18.94465821195469	-2.5176190488169166	4.6864579762876435	22.280625722600718	
29.02	0.6756149873242548	0.2701120901181366	18.447787248870583	-2.4295001241604073	4.91172019225522	21.917597679128512	
29.03	0.640000405819263	0.33144272994198287	17.96429689536289	-2.3552867835353535	5.153163370088108	21.576268089032734	
29.04	0.6135756276479977	0.3921234095305081	17.493814436561806	-2.2944267679825945	5.411074011114548	21.25800260125539	
29.05	0.5954314761856604	0.4527222698432891	17.03599452390192	-2.246402843836471	5.685809785303509	20.964303627253358	
29.060000000000002	0.5848007947876768	0.5138401558916301	16.590516216062674	-2.2107497647053505	5.977761118417096	20.696829313775567	
29.07	0.5810481389368278	0.5761042572316839	16.15708090506884	-2.187068775258391	6.28731013943227	20.457411556810058	
29.080000000000002	0.5836597107927586	0.6401650124754936	15.735411022204591	-2.175040219666583	6.614785878186878	20.248072053016866	
29.09	0.5922331595832769	0.7066961588396703	15.325249432967437	-2.174434629341332	6.960414609559766	20.07103580128925	
29.1	0.6064693888337704	0.7763961360879028	14.926359549967305	-2.1851226633611875	7.3242642414941	19.928741469890973	
29.11	0.6261663481887255	0.8499904364568556	14.538525974113355	-2.207084056359628	7.706182113867043	19.82384714326374	
29.12	0.6512125474381413	0.9282362870912232	14.161555784205627	-2.240415856344005	8.105725071864075	19.759225477963607	
29.13	0.6815793024325453	1.0119305609113463	13.795280627214153	-2.2853400488048883	8.522081786119104	19.737955530711403	
29.14	0.7173170658960546	1.1019164151808067	13.439559332995733	-2.3422081683354223	8.953986873090214	19.763294534197367	
29.150000000000002	0.7585545032104133	1.199089596047961	13.094281239101758	-2.411505351758507	9.399626376109545	19.838634800265115	
29.16	0.8054985650470442	1.3044056770245556	12.759370433354901	-2.4938522329119968	9.856538552018169	19.967443592193607	
29.17	0.8584338087238522	1.4188894993636327	12.434791121877145	-2.5900021735194567	10.32151371424571	20.15317832221848	
29.18	0.9177192201633609	1.5436480822987209	12.120554330251366	-2.700831324470991	10.79049688206319	20.39916942709159	
29.19	0.9837812227651683	1.6798879453689808	11.816726123718363	-2.8273190118398714	11.258496985743466	20.708463274480156	
29.2	1.057126595341292	1.828918625201506	11.523436951232249	-2.9705161858087816	11.719507370792137	21.08361945029463	
29.21	1.1383503702822337	1.9921614880909582	11.240893755831776	-3.131505040356372	12.166475294892908	21.52650029307905	
29.22	1.2281288502502246	2.1711714418935655	10.969394136146521	-3.311334307003164	12.59130675619207	22.03800614827633	
29.23	1.327228940980211	2.3676462778184337	10.709344144614755	-3.510935463190066	12.984930417430686	22.61777026313878	
29.240000000000002	1.4365145442318212	2.5834397917305116	10.46127953255222	-3.731017467825437	13.337454603005146	23.26384604788003	
29.25	1.5569524737310274	2.8205760970685017	10.22589116360253	-3.9719325828322813	13.63839494944572	23.972403482265673	
29.26	1.6896184943243053	3.081263615506052	10.004055765376998	-4.233523756348439	13.877005222785975	24.737458664752953	
29.27	1.8357040845678085	3.367907231483996	9.796873189091352	-4.514964556008525	14.042746059052135	25.55065636945141	
29.28	1.996524522975736	3.6831170967447013	9.605711347003988	-4.814595604175651	14.12588007472759	26.40114474270424	
29.29	2.1735288981494425	4.029712570994391	9.432259997464966	-5.1297632957965	14.118011578261225	27.275658562208488	
29.3	2.368311770396264	4.410720156636878	9.2785944484994	-5.456696271337353	14.012803021650727	28.15870042744265	
29.310000000000002	2.5826112350277786	4.829372368205016	9.147251438302682	-5.7904760584898565	13.806569866003011	29.033021369561354	
29.32	2.818317550153961	5.289087034660104	9.041319860369411	-6.1250611712952905	13.498816438425004	29.880246777770715	
29.330000000000002	3.07746752605257	5.793431848817949	8.964541339891857	-6.453376742351847	13.092642820337677	30.68161438464712	
29.34	3.3622540880556357	6.346068484423219	8.921437232351689	-6.767545502142625	12.594887606044924	31.418886750624946	
29.35	3.675019155086927	6.950668061287162	8.91744854035284	-7.0593312671322925	12.015878525877568	32.07549124577217	
29.36	4.018226609983831	7.610787256213241	8.959086216935752	-7.32053471037131	11.369035697452754	32.63736635439546	
29.37	4.394421025858498	8.329691916740856	9.054091559177369	-7.543392996808285	10.67027471241419	33.093577865798146	
29.38	4.806177812746238	9.110115034724092	9.211606395881653	-7.721131497905838	9.93702667973802	33.43696622965085	
29.39	5.256050448796685	9.953935936776908	9.442352773165956	-7.848341176982168	9.187270176031479	33.664298403273044	
29.400000000000002	5.74651353227273	10.861765912142198	9.758816113864006	-7.921349373037819	8.438549940055564	33.776245776730285	
29.41	6.2797598304876345	11.832389556510037	10.175292766450728	-7.938442038778282	7.70708714691394	33.777064955121396	
29.42	6.8575274952453515	12.86207743383521	10.707896970710571	-7.899805827134671	7.0070609781957565	33.67388418576219	
29.43	7.480888588502182	13.943763880032547	11.374436562444602	-7.807456306794787	6.350136890163354	33.47602644409938	
29.44	8.149937871226234	15.066063660913713	12.194029599272394	-7.6651027778208025	5.745224043250108	33.19436506293893	
29.45	8.863427297144824	16.212186072374113	13.186417381817243	-7.477769856619585	5.198460203164219	32.84049412849092	
29.46	9.618329487221647	17.358835424364198	14.370840976914167	-7.251465508383564	4.713386236865022	32.4261156085303	
29.47	10.409324678138454	18.475192483247305	15.764355615299962	-6.992795815537594	4.291234290160583	31.962517026699558	
29.48	11.228268927061848	19.522222616216855	17.379548105800502	-6.7086088067056435	3.931309525831713	31.46018879697255	
29.490000000000002	12.063680030821649	20.452645814422997	19.22164852975753	-6.405724325778992	3.6314392635282124	30.928600537501524	
29.5	12.900316898835557	21.21193358459829	21.285072560562796	-6.090650649141951	3.388352983266035	30.37606927681409	
29.51	13.718932710179958	21.740659461908407	23.549856922665366	-5.769393666182906	3.1980589480804604	29.80973116443835	
29.52	14.496334691094546	21.9784757479586	25.97855860125607	-5.44733540293895	3.0561753829751193	29.23559549421887	
29.53	15.206053141791774	21.870281482815358	28.51419908079641	-5.129156693025815	2.9581929602396717	28.658637090325847	
29.54	15.819399710005204	21.37325813279103	31.08066795105954	-4.818813456559344	2.899684547327185	28.08291566720599	
29.55	16.307238043428963	20.464668126904897	33.58604368727956	-4.519544285769936	2.876457801905137	27.5117098967226	
29.560000000000002	16.64234833183001	19.148333928825693	35.92965935092237	-4.233897462710328	2.8846534614736545	26.94765334706667	
29.57	16.80187379450095	17.458890799752325	38.01138796810181	-3.96380059410826	2.920818373670869	26.392852783577066	
29.580000000000002	16.76985820668686	15.461191492772604	39.74313514266188	-3.7106216533862884	2.9819367408547133	25.84900231050958	
29.59	16.5394127508509	13.244172736736786	41.06031896194753	-3.4752413103451247	3.065439985452377	25.317480853126774	
29.6	16.11352173407448	10.912144901227819	41.92833943370257	-3.2581272679767004	3.1691995174993037	24.799434829982744	
29.61	15.504997859771319	8.572155009471928	42.345870841576016	-3.0594071899865423	3.2915067444468864	24.29584743870084	
29.62	14.735291668662661	6.322174292952383	42.34240681966213	-2.8789352940699184	3.431045095400782	23.807596717903813	
29.63	13.832471062053123	4.241655794739256	41.9716923457439	-2.716350116914252	3.5868580117944093	23.335504093892073	
29.64	12.828095861498738	2.3864644016102314	41.301633889640286	-2.5711335382281733	3.7583131967330194	22.880373140525627	
29.650000000000002	11.754997913823528	0.7875924518925648	40.405640450460865	-2.4426565041358073	3.945066945469339	22.443023786234285	
29.66	10.644703906546356	-0.5462639978001436	39.35419925014692	-2.3302208698353204	4.147028183866705	22.02432134080507	
29.67	9.525650666014867	-1.6241483986204237	38.2093667338701	-2.233094393265306	4.36432336445806	21.62520228644382	
29.68	8.42205253718841	-2.4674407558052827	37.021811261591814	-2.1505398885188063	4.597262064278417	21.246697805655135	
29.69	7.353442888094047	-3.1047237084479895	35.830134807795986	-2.081840250617753	4.846302821760078	20.889956138025617	
29.7	6.334570153999264	-3.567603183106339	34.66163688028656	-2.026320436546593	5.112018845311844	20.55626472566941	
29.71	5.375760339210812	-3.8876073772547013	33.53403962623594	-1.983362941162446	5.395063568616611	20.247071455746863	
29.72	4.483453069346265	-4.094179063575649	32.45751064751189	-1.952422811127919	5.696133921181793	19.964006188500193	
29.73	3.6608115912607344	-4.213584335736426	31.43663341724994	-1.933040205889365	6.015930938654016	19.70890227877908	
29.740000000000002	2.9083788392819594	-4.26844874848518	30.472139295808198	-1.9248511842827158	6.3551163697934925	19.483817516407722	
29.75	2.2246687006607067	-4.277750564596857	29.56229449984441	-1.9275975965275183	6.71426383612112	19.29105367448123	
29.76	1.606698241736337	-4.257066788061217	28.703950999281147	-1.9411364023750466	7.093803123466651	19.133173814403044	
29.77	1.0504359510941206	-4.218954573919274	27.893296736431605	-1.9654487953486008	7.493956254869164	19.013016750893907	
29.78	0.5511664972144544	-4.173378514130061	27.126360549617523	-2.000648952441766	7.91466389160979	18.933703788699937	
29.79	0.10378382656081331	-4.128134053846681	26.399331022735034	-2.0469945898553865	8.355499599775944	18.898636875046375	
29.8	-0.2969839163022854	-4.089239392897554	25.70874004665802	-2.1048942775910207	8.815576214332769	18.91149073840501	
29.810000000000002	-0.6564100153191594	-4.061280504118929	25.051552109169066	-2.174914159591531	9.293436443596446	18.976175215501303	
29.82	-0.9796449217929415	-4.047710078351178	24.425194168421207	-2.2577849933280407	9.786931938530245	19.096782794136207	
29.830000000000002	-1.271631002379379	-4.051098731207699	23.827548901843176	-2.3544063087179823	10.293096178374126	19.277513383392865	
29.84	-1.5370528041697566	-4.073342395641349	23.256926012319155	-2.4658444303254563	10.808016162500365	19.522565776590234	
29.85	-1.7803029411445817	-4.1158344833019935	22.712026948326244	-2.593321106796343	11.326707898393913	19.835985272348008	
29.86	-2.005470698823678	-4.179604124782407	22.19190719694198	-2.7381894914787033	11.843000675646259	20.22145691912373	
29.87	-2.2163412133418934	-4.265427933960321	21.69594204452243	-2.9018942181813703	12.349435115862894	20.682033848587842	
29.88	-2.416403861837026	-4.373918517499313	21.223798064538386	-3.0859139803286464	12.837204501032845	21.219821534347513	
29.89	-2.608869885969488	-4.50559221516659	20.77541098083899	-3.2916811644031454	13.296223382225968	21.83568295853069	
29.900000000000002	-2.796691370993283	-4.660921079408615	20.35097109698826	-3.5204592011611826	13.715195118038219	22.52879514274197	
29.91	-2.9825838260573256	-4.84036978877314	19.950915553172898	-3.7732004461485595	14.081856815114506	23.296243538542488	
29.92	-3.1690492571179076	-5.044420052778441	19.575927348220137	-4.050361465409148	14.383330941020287	24.13262469765908	
29.93	-3.358398774040872	-5.273583357334062	19.226940375139534	-4.351688152212294	14.606601584740252	25.029709981177426	
29.94	-3.5527733427602435	-5.528403187424176	18.905149863720695	-4.675993961639949	14.739162662893017	25.97621334168298	
29.95	-3.7541644998825836	-5.809445639316372	18.612027583109576	-5.020950401944168	14.769861691703792	26.95770980329335	
29.96	-3.964426151565826	-6.117283347124911	18.349341466531744	-5.382878548143911	14.689674928797542	27.956812493035258	
29.97	-4.18528990851364	-6.452463401222577	18.119177404548406	-5.756619172595517	14.492584972111466	28.953587344964177	
29.98	-4.418375388666578	-6.815463926001669	17.92396321566658	-6.135519321003262	14.176354699800623	29.92628573220787	
29.990000000000002	-4.665189151739484	-7.206641817253462	17.766493396824075	-6.511526171589217	13.743117086730742	30.85230945695329	
30.0	-4.927116057428537	-7.6261669003569	17.64995166469632	-6.875412760678188	13.199713527829063	31.709340663537212	
30.01	-5.205406925834661	-8.073937707200518	17.577928284340054	-7.217214467504199	12.557581296166271	32.4766758020865	
30.02	-5.501166378649616	-8.549474069760713	17.554429181687848	-7.526789013323035	11.832255753354234	33.13650515748475	
30.03	-5.815340596774329	-9.05178452315359	17.583874305689303	-7.794379379837865	11.042631744173974	33.67486521335133	
30.04	-6.148653081038321	-9.579242363580812	17.67107212929938	-8.011289219923071	10.209765828797478	34.082455640440855	
30.05	-6.501563025094853	-10.129418458448495	17.821173443229068	-8.170442509006241	9.355588353223194	34.354957201747936	
30.060000000000002	-6.874210587889038	-10.698899997295669	18.039592260882348	-8.266897985485347	8.501596953222618	34.49303711328418	
30.07	-7.266342746421263	-11.283098632015694	18.33185738464939	-8.298136055656478	7.667656678813165	34.50189790442611	
30.080000000000002	-7.677228851113393	-11.87605118104513	18.70342813869378	-8.26402690430483	6.87102675743334	34.39035904322513	
30.09	-8.105566120144752	-12.47023394812627	19.15945518862398	-8.166863140965596	6.1257513239148915	34.17010543426566	
30.1	-8.54937864812949	-13.05640993050715	19.70446326943943	-8.011010752084692	5.442334913743586	33.854587079840336	
30.11	-9.005913504498679	-13.623528191431223	20.341932643134623	-7.802523845925651	4.827761597702091	33.45806465659043	
30.12	-9.471537496959982	-14.158694671781982	21.073756107353745	-7.548667680314607	4.285731373465577	32.99477746477229	
30.13	-9.94164436186678	-14.64725880583364	21.899633710315932	-7.257420550302488	3.817069029413913	32.4782786908289	
30.14	-10.4106081828697	-15.073134523395101	22.81662901828836	-6.93705062250991	3.420289143830586	31.920984275469493	
30.150000000000002	-10.871742409273391	-15.419232851481647	23.818443134979788	-6.595720179944024	3.0921433728732666	31.3339029148487	
30.16	-11.317372420610418	-15.668203261517403	24.894917936437277	-6.241145248089466	2.828122839665685	30.726505598595462	
30.17	-11.73893132824446	-15.80335751365904	26.031659103479438	-5.880385586685711	2.622960067965767	30.106743999752307	
30.18	-12.127114766907177	-15.809754820071738	27.20989592523495	-5.519690746065893	2.4710228681512425	29.481143277585357	
30.19	-12.472200154567984	-15.675486783600888	28.4067095693368	-5.164425647208671	2.366637412373987	28.85494824190158	
30.2	-12.76455919014437	-15.393107369511533	29.595724180165114	-4.819048877452563	2.3043274434631664	28.23230059926339	
30.21	-12.994958853447448	-14.960582753802848	30.74812362618183	-4.48713287779311	2.2789755764071895	27.616423189970547	
30.22	-13.155160121682439	-14.382211595511	31.83417024328726	-4.1714322542267865	2.2859431241711192	27.00978790758144	
30.23	-13.238430198361934	-13.668919442530719	32.82501389275182	-3.873956007735586	2.321125914059064	26.414276146943507	
30.240000000000002	-13.240042786335861	-12.838069497830954	33.69456354978147	-3.5960574956609976	2.3809799507670553	25.831315395197546	
30.25	-13.157677478287043	-11.912643336692895	34.42125166311748	-3.338529663389626	2.4625191984926644	25.261994660264754	
30.26	-12.991583682694488	-10.91957123910392	34.98952747453329	-3.1016990993452467	2.5632943864842406	24.707159998053857	
30.27	-12.74469452895019	-9.888077402074243	35.390673358676835	-2.885509848366014	2.681360388505547	24.167492605570413	
30.28	-12.422481852284013	-8.847622092511406	35.62305745468849	-2.6896051722132004	2.815236349362247	23.643570470104503	
30.29	-12.032615365005158	-7.825970780949852	35.69167058365002	-2.5134013737346783	2.9638622181592256	23.13591778875345	
30.3	-11.584531381950555	-6.847566380113649	35.60719344390406	-2.3561493485539717	3.1265550401776014	22.64504495165239	
30.310000000000002	-11.088910262684129	-5.932347157740228	35.38469160806045	-2.2169893252333517	3.3029661965427755	22.171480889274733	
30.32	-10.557041145810105	-5.095241433614975	35.04194313254662	-2.094995752827617	3.493041001899913	21.715800010316933	
30.330000000000002	-10.000315594286684	-4.34600589166209	34.598066609111	-1.989215328388361	3.696980589777163	21.278645614256245	
30.34	-9.429734134398533	-3.689561223904776	34.07220922662939	-1.8987005176714822	3.915206080446565	20.860751705181276	
30.35	-8.855517970068243	-3.126657190700163	33.482506299847024	-1.8225337162773834	4.148325930996177	20.46296342288617	
30.36	-8.286817588554383	-2.6546708045960674	32.845381123300044	-1.7598468432303465	4.397104778724922	20.086257260390383	
30.37	-7.7315127198749805	-2.2684654502082706	32.17512683678819	-1.7098391340394326	4.662432999566406	19.73176242137858	
30.38	-7.196171042065393	-1.9612208325969105	31.483780657032646	-1.6717901004531945	4.945296708286149	19.40078305424187	
30.39	-6.686047815376827	-1.7251484716754104	30.781173320928282	-1.6450702229423726	5.246746615883344	19.094821716254962	
30.400000000000002	-6.2051177653021545	-1.5520828992135647	30.07508525621197	-1.629150105029384	5.567864462813837	18.815604269040037	
30.41	-5.756204472850333	-1.433940081288422	29.371515965788845	-1.6236091231379142	5.9097256870810995	18.56510646045354	
30.42	-5.34110906545023	-1.3630441916304248	28.674963267026314	-1.628143004134339	6.273356676077373	18.345580978179346	
30.43	-4.960766813322822	-1.3323467777994562	27.98870456592699	-1.6425721506189108	6.659684264675087	18.159584213210493	
30.44	-4.615388919740218	-1.335551714011648	27.31505824381635	-1.6668495740368217	7.069476806516105	18.01000221853166	
30.45	-4.304595114010475	-1.3671689613015086	26.655609725366535	-1.701070901086793	7.50327315681148	17.900073966402665	
30.46	-4.027568221042617	-1.4225253857960822	26.0114015318743	-1.7454854556411035	7.961298291028532	17.833408822166223	
30.47	-3.783159930742739	-1.4977333119213951	25.383087610773412	-1.8005079736135372	8.44336408976257	17.813994156741302	
30.48	-3.569997220783039	-1.5896401850804431	24.771054579369114	-1.866730972784559	8.948753678791189	17.846189089459706	
30.490000000000002	-3.3865705999493905	-1.6957652204652813	24.175514450267354	-1.944937799592142	9.476087713299131	17.93470035290556	
30.5	-3.2313079639692153	-1.8142302916112214	23.596574667802486	-2.036116399726321	10.023170950759457	18.084536342411376	
30.51	-3.102634693825403	-1.9436912180998636	23.03429102435538	-2.1414681700521303	10.586827360245685	18.300918515791732	
30.52	-2.9990209579588885	-2.083271458383546	22.48870496115662	-2.2624107151343456	11.162725595328288	18.589148655046422	
30.53	-2.919018896297362	-2.2325008822710775	21.95987219641339	-2.4005779068733584	11.745192791984405	18.95444216058177	
30.54	-2.8612917270656055	-2.391260323187898	21.44788421100212	-2.557792860231672	12.327059232456207	19.401651932805024	
30.55	-2.824633999288389	-2.5597330921918915	20.952885196549342	-2.736029865071063	12.899514918007362	19.934949597251304	
30.560000000000002	-2.807984459241122	-2.7383632028033347	20.475086186475544	-2.937354106549998	13.452013340557128	20.557453734208423	
30.57	-2.8104348995946116	-2.9278192386555264	20.01477806711464	-3.163824394138601	13.9722643575912	21.270783944551628	
30.580000000000002	-2.831238337049071	-3.1289628213625944	19.572345199489675	-3.417344119306807	14.446358074741044	22.074519583496034	
30.59	-2.869810578339416	-3.3428230796721494	19.148279646824292	-3.6994456601685752	14.859061618993804	22.965542029957103	
30.6	-2.92572585970075	-3.570575604913243	18.74319613209027	-4.011045239315945	15.194267086112793	23.937477787413766	
30.61	-2.9987178712559723	-3.8135221195105693	18.357850264401346	-4.352207972729841	15.435622055852598	24.980409898130176	
30.62	-3.0886748584220145	-4.073073533489495	17.993158950908363	-4.721743611324871	15.567434735454672	26.080310462049322	
30.63	-3.1956345433781186	-4.350732920781069	17.650223602159986	-5.116989050075458	15.575773511644245	27.21911894688315	
30.64	-3.3197779185138576	-4.6480775912079695	17.330356498104358	-5.533512795616142	15.449644481071369	28.37495969247248	
30.650000000000002	-3.461421721742613	-4.9667393329196745	17.035110941880518	-5.96483320681746	15.182124626056945	29.522614006612827	
30.66	-3.621008954967966	-5.308381745335042	16.766315463726645	-6.402332410599387	14.771376880416161	30.63445760570571	
30.67	-3.799099966156434	-5.674669381948077	16.526110758490947	-6.835547795239704	14.221473330129726	31.682074153581087	
30.68	-3.9963590568479512	-6.067230464971733	16.316989691435058	-7.25281631735112	13.542846399567246	32.63839744395126	
30.69	-4.213536294213957	-6.487610555442761	16.141840072007128	-7.641332868342115	12.751757308315106	33.47857037887364	
30.7	-4.451452826716037	-6.937210276809911	16.00399160873761	-7.988237786214987	11.8696361979436	34.18209217567644	
30.71	-4.710977216568573	-7.417207570101772	15.907260902509492	-8.281458756316386	10.921707776806757	34.734084847379094	
30.72	-4.992992941891945	-7.928460708041877	15.855991025974832	-8.510607786190977	9.93532598288221	35.126123911285276	
30.73	-5.29835790359613	-8.471388122210875	15.855082455996198	-8.66776566140917	8.938149466935167	35.356491129635394	
30.740000000000002	-5.627856772028943	-9.045821097345263	15.910012125994271	-8.74792244157424	7.956253301217808	35.429636929606524	
30.75	-5.9821470084284325	-9.650825386871684	16.02683736508098	-8.749342955961014	7.012756096768543	35.355416732370806	
30.76	-6.3616993160132145	-10.284487818251147	16.212181413404892	-8.673506240960407	6.126716452544935	35.14780318157967	
30.77	-6.766703314915671	-10.943675772488	16.4731528550345	-8.524807752753352	5.3125734952039725	34.82346855302065	
30.78	-7.196950889225476	-11.623773582060453	16.81718866118211	-8.310058945534141	4.580009063403066	34.40041620273433	
30.79	-7.651736345471353	-12.318384271564046	17.25188336871261	-8.037863190219776	3.9342166178698026	33.8967592857855	
30.8	-8.129713496667637	-13.019044669199248	17.784653902509376	-7.717962941014047	3.3765491273748354	33.32974908374044	
30.810000000000002	-8.628745535839467	-13.714947910257031	18.422323754821544	-7.3605911250757945	2.9051426885848324	32.7151123515404	
30.82	-9.14574896007633	-14.39272361285855	19.170601038541093	-6.975922498261007	2.5157345504851554	32.06664540287132	
30.830000000000002	-9.676537340207446	-15.036333252310405	20.033412537966168	-6.573629677963744	2.2024006999644543	31.396056420019498	
30.84	-10.215670731191974	-15.627138260437267	21.012055880603988	-6.162556334069936	1.9582213972645768	30.712982087265765	
30.85	-10.75632458644998	-16.144194276878647	22.104200570401968	-5.7505073222659755	1.7758326331056582	30.025136214233882	
30.86	-11.290254139643494	-16.564840633628332	23.30313607175873	-5.344147152921757	1.6478456208100727	29.33853892408141	
30.87	-11.807780448283918	-16.865656546016748	24.596802210241915	-4.948970106417238	1.5671746523872985	28.657761853138652	
30.88	-12.297966581487673	-17.02384734895272	25.96716975642315	-4.56934048668302	1.527245648606814	27.98619194556964	
30.89	-12.74885155925216	-17.018921465662686	27.389952543919982	-4.208569247999582	1.5221288332882192	27.32627263837613	
30.900000000000002	-13.147779711179336	-16.83454494636801	28.83480773494191	-3.8690261553012997	1.5466060629033067	26.67971767774197	
30.91	-13.482019501888407	-16.460571465775015	30.266304909172128	-3.552264892857996	1.596189415284696	26.047693879588497	
30.92	-13.739610601128499	-15.89497977511795	31.645720906954786	-3.259135715131042	1.667105764301329	25.43097138742917	
30.93	-13.909846308876974	-15.144836219357034	32.93314095366649	-2.9899102749115287	1.756259532550859	24.830042475000237	
30.94	-13.984208390573723	-14.226878692062932	34.09038065530194	-2.7444021545679917	1.8611819472554323	24.24521542976656	
30.95	-13.957016098171067	-13.166891378973387	35.08387713820639	-2.522062818367699	1.9799734245575897	23.67668617588605	
30.96	-13.826006513694347	-11.99824009677409	35.88732078607739	-2.322074665015725	2.1112440626914473	23.124592761570135	
30.970000000000002	-13.592543642727492	-10.759260907074898	36.48361872482209	-2.14342698483466	2.2540561265664723	22.589055953422072	
30.98	-13.261612646442703	-9.490268626730547	36.86586261672083	-1.9849802043493505	2.407869546262427	22.070209600330852	
30.990000000000002	-12.841564645067823	-8.230551535927706	37.03721926300621	-1.8455223796755935	2.5724913339302304	21.56822453037489	
31.0	-12.343511953023274	-7.015541848377305	37.00975682009879	-1.723819702355442	2.748030079438923	21.08332917886186	
31.01	-11.780608917383152	-5.874690700379667	36.80258983321291	-1.6186432246523517	2.934857920701159	20.615824125261245	
31.02	-11.167228728504508	-4.830199192045022	36.43957914471237	-1.5287998416102007	3.1335751253478437	20.166097459542147	
31.03	-10.51810704347456	-3.8967854790463745	35.94684667548588	-1.453155422701243	3.3449797292468504	19.73464002234456	
31.04	-9.847632283819637	-3.0819290383905487	35.35080324498682	-1.3906504727980615	3.5700412987903487	19.32206095042664	
31.05	-9.169223658011243	-2.3868809150264747	34.67641183361686	-1.3403117464565262	3.809877600371413	18.92910471098492	
31.060000000000002	-8.494899982416264	-1.8078919754446332	33.9460672924208	-1.3012610046105775	4.065733136644541	18.5566702165908	
31.07	-7.834974785680847	-1.3375496308497428	33.17894553397132	-1.2727227058219637	4.338958419010151	18.20583275067924	
31.080000000000002	-7.197946248193086	-0.9660548665522223	32.3908079851676	-1.254028378119442	4.6309893936850575	17.877868507814615	
31.09	-6.5905276406834306	-0.6823163107459289	31.594139738426154	-1.2446198388609357	4.943325080141511	17.574281978372348	
31.1	-6.017691955873972	-0.47483513546591205	30.79843453256247	-1.2440538215380297	5.277501814925319	17.29683692516923	
31.11	-5.482855896516611	-0.3323602378312017	30.010643572868155	-1.2520060647654288	5.6350629527725316	17.047590683702126	
31.12	-4.9880685468823085	-0.24433785242666484	29.235632949228712	-1.2682766189890562	6.017521192500917	16.828930800546306	
31.13	-4.534233967349047	-0.2011921251561165	28.4766286427756	-1.2927965895250895	6.426311504902447	16.643613609475427	
31.14	-4.121309424093434	-0.1944646372291854	27.73561361405427	-1.32563689073023	6.862732651469704	16.494804540636792	
31.150000000000002	-3.7484991375406342	-0.21685558279395478	27.01366048757454	-1.3670194561305418	7.327875047609325	16.386119514356736	
31.16	-3.414452146199754	-0.2622023163150403	26.311203909298108	-1.4173314608175753	7.822528571754997	16.321659640918952	
31.17	-3.11740959633904	-0.32540734291320783	25.62824949634764	-1.4771427315549188	8.347070395679996	16.306041098447412	
31.18	-2.8553426085400857	-0.40234451015611716	24.96453140704618	-1.547224473198588	8.901330196720664	16.344413422687484	
31.19	-2.626065152893337	-0.489752873378531	24.319626199886272	-1.6285730516219834	9.484426099800901	16.442458335784597	
31.2	-2.4273268842561366	-0.5851284798917584	23.693033417403623	-1.722434499095546	10.09457303485527	16.606361348280096	
31.21	-2.256885558113204	-0.6866205774886078	23.0842290863195	-1.8303275694745234	10.728865170755247	16.842743128178995	
31.220000000000002	-2.112563304535183	-0.7929352154567664	22.49270051455741	-1.954063449647705	11.383034115384126	17.158537621395983	
31.23	-1.9922906543184453	-0.9032481396262402	21.917967831368802	-2.09576023370163	12.051184571517656	17.560803907887987	
31.240000000000002	-1.8941366997771616	-1.017129003583746	21.359596246274755	-2.257845192561653	12.725522378792597	18.056454105261846	
31.25	-1.8163280343094428	-1.1344767108187415	20.817202272717477	-2.443025034435989	13.39612354351459	18.651869881489485	
31.26	-1.7572629941595719	-1.2554637954562509	20.29045666155345	-2.654232992571944	14.050726475240225	19.35241493019087	
31.27	-1.7155241819496483	-1.380488999430999	19.779086345393885	-2.894522064540295	14.674638195526956	20.161807734632685	
31.28	-1.6898738046243191	-1.5101430715576847	19.28287453893092	-3.1669013385846796	15.250767008165791	21.081402544355136	
31.29	-1.6792563541425525	-1.64517810357796	18.80166214965918	-3.4740998312652174	15.759861374635069	22.109388663579786	
31.3	-1.6827954194617334	-1.7864851890823812	18.335349868199067	-3.818239253020616	16.181047821691156	23.239906046432115	
31.310000000000002	-1.6997887956838282	-1.9350779210212803	17.88390149692013	-4.200431647912159	16.492659766946588	24.46225115001746	
31.32	-1.7297029691825083	-2.0920807194346316	17.44734886493908	-4.620307281719934	16.67338331864495	25.760276572887104	
31.330000000000002	-1.7721672790827474	-2.258721444115749	17.02579865571281	-5.075526319242098	16.70377342996904	27.112074408604595	
31.34	-1.826968118143164	-2.4363275392529324	16.619441371124612	-5.561325698038802	16.567983343184995	28.490168303672917	
31.35	-1.8940430724386332	-2.626324897751214	16.2285625857656	-6.070099913882931	16.255524327916284	29.862165228126443	
31.36	-1.973476581025629	-2.830238061057938	15.85355664812877	-6.591253825920608	15.762898151329454	31.19214719147549	
31.37	-2.065494733402463	-3.049692988751677	15.494943813366984	-7.11150100056857	15.094906336364202	32.44295220947229	
31.38	-2.170461290419426	-3.2864201077119195	15.153390669902134	-7.615199738701013	14.265096132788214	33.578373616880924	
31.39	-2.2888751833634777	-3.5422561289933974	14.82973403491479	-8.085283841352444	13.29546521306224	34.56591586131621	
31.400000000000002	-2.4213685357061863	-3.8191444962603702	14.525009210459107	-8.504436923548354	12.215189839295434	35.37928374545552	
31.41	-2.5687042481450364	-4.119134338532822	14.24048349745826	-8.85644670763122	11.058639344893836	36.00033892613552	
31.42	-2.731772187567138	-4.444377799993887	13.977695864840202	-9.127511027242198	9.86269170368277	36.42017765806611	
31.43	-2.9115838903179894	-4.797123210971894	13.738502667695812	-9.307355866436264	8.663924327447834	36.63924096477619	
31.44	-3.109276833057039	-5.179691142931318	13.525128753314121	-9.390014590301325	7.496100517281813	36.66653441296331	
31.45	-3.326101258821687	-5.594452903430484	13.340226151178507	-9.374106217913974	6.388087617785574	36.51801694548972	
31.46	-3.563412802356214	-6.04379141534222	13.186940978689139	-9.262693226870242	5.362507339290756	36.214610835502576	
31.470000000000002	-3.8226678506105154	-6.530044442950512	13.068990247884317	-9.06272543810343	4.435195552264885	35.780044092347694	
31.48	-4.105405095039576	-7.055428123631367	12.99074167605543	-8.78417914503182	3.615432907501849	35.23882074644703	
31.490000000000002	-4.41321577724293	-7.621933694521582	12.957294589582608	-8.439126600775715	2.9065455496957306	34.61463765367665	
31.5	-4.747705424919547	-8.231190358892356	12.974560170029491	-8.040749611471398	2.306977606306266	33.92917738923381	
31.51	-5.11044987511745	-8.884287236951879	13.049339291535192	-7.602465221321207	1.8114423029692204	33.20139204922524	
31.52	-5.502948381751237	-9.581547345789721	13.189396198542111	-7.137194751837596	1.4120724189317562	32.447178876633565	
31.53	-5.926567050695167	-10.322246276799312	13.403517995749914	-6.656860135682006	1.09944281675722	31.679402815830905	
31.54	-6.382385650669389	-11.104266068429903	13.701462950105572	-6.172014348370366	0.8634225481928519	30.908098750724353	
31.55	-6.871095644455408	-11.923682914555172	14.093907873884053	-5.691663970222147	0.6938320982154282	30.140822159750773	
31.560000000000002	-7.392846109286942	-12.77429669796737	14.592274065576127	-5.223211432337248	0.5809125034235186	29.38305019269793	
31.57	-7.94704780650787	-13.647100863093847	15.208404316278845	-4.772507838621585	0.5156389531298513	28.638583309399372	
31.580000000000002	-8.532153029513353	-14.529729712904604	15.95408560067648	-4.3439719944105395	0.48990399730699974	27.909919345074236	
31.59	-9.145406661104584	-15.405941422658444	16.840350633721663	-3.9407214807500988	0.49659392361301397	27.198575589855864	
31.6	-9.782567820209982	-16.25519572832495	17.876492833109886	-3.564762881433981	0.529603896779828	26.505357927522738	
31.61	-10.437608964386596	-17.052396768231564	19.06875400248979	-3.217168123431139	0.58380172850991	25.83057656694649	
31.62	-11.102481945535052	-17.768032307939606	20.418887781863017	-2.8982405880231843	0.6549600956778088	25.17421136787206	
31.63	-11.766898411124497	-18.36876282154114	21.922428150726525	-2.607673386142322	0.7396744441966168	24.536036049124593	
31.64	-12.418260145845027	-18.818716023479897	23.56692413428567	-2.3446898051634295	0.8352735266656606	23.915708192918068	
31.650000000000002	-13.041698126943363	-19.081461620193792	25.330411723389183	-2.1081666621583226	0.9397301391678596	23.312833534722856	
31.66	-13.620326858656528	-19.12273100849513	27.18042487949258	-1.896736843778334	1.0515765212117898	22.727008863075906	
31.67	-14.13592177516233	-18.914065913878414	29.073888619397742	-1.708875773926699	1.1698262281868523	22.15785081928595	
31.68	-14.569694708802537	-18.436430275823206	30.958330632769368	-1.542973267297247	1.2939039972784538	21.60501446987655	
31.69	-14.903418654936525	-17.683787706838608	32.77452707835117	-1.3973891297261931	1.4235848677270369	21.06820479771142	
31.7	-15.120769591697815	-16.665587138100104	34.46076312737325	-1.270495384610009	1.558942205613402	20.54718373749514	
31.71	-15.208693416768789	-15.407977848362947	35.95788792672136	-1.1607113707877326	1.7003029888460635	20.041775005330212	
31.720000000000002	-15.158650764979788	-13.953090266320451	37.21466117780321	-1.0665319410206853	1.8482103649465096	19.551868332753145	
31.73	-14.967526428627062	-12.35514554341483	38.193179203128686	-0.9865384594419068	2.003395884519901	19.077422789769617	
31.740000000000002	-14.638090239631879	-10.676068223852466	38.8719639208648	-0.9194143468922681	2.1667548381304633	18.61847177985902	
31.75	-14.178893031333576	-8.9796685306494	39.24727422079022	-0.8639513132302676	2.3393283659940085	18.17512905461034	
31.76	-13.603549234421768	-7.325730328796774	39.33213116875523	-0.819052597166937	2.5222899003258648	17.74759654579271	
31.77	-12.92971227656614	-5.765190806964295	39.15351650375168	-0.7837336074549037	2.7169353062195665	17.33617435721929	
31.78	-12.177674161236897	-4.337008549321665	38.748139881882175	-0.7571211487593228	2.9246758840270073	16.941273348684348	
31.79	-11.368780266960593	-3.067081838709535	38.15757651810374	-0.7384510072481748	3.1470336709280917	16.56343055324249	
31.8	-10.524238953716244	-1.9684408688687047	37.42438897299878	-0.7270648074497582	3.3856380263982544	16.20332777894134	
31.810000000000002	-9.663923735959536	-1.0430492797967688	36.588584281177646	-0.7224071870650252	3.6422224415930446	15.861813796109558	
31.82	-8.805563307044766	-0.28414359232796027	35.68540466566057	-0.7240228108559515	3.9186213444900964	15.539930989145773	
31.830000000000002	-7.964199583290269	0.321196816314111	34.7441376264402	-0.7315546421572985	4.216764675181681	15.23894614424234	
31.84	-7.152064992533093	0.7896318531658736	33.78791319851245	-0.7447435254810406	4.538669065685172	14.960386046762833	
31.85	-6.378520166548821	1.1395723615847708	32.83402795288256	-0.7634291619054566	4.886424590712249	14.706078749091693	
31.86	-5.650263440614143	1.3896400573610341	31.894710257628336	-0.7875525589407385	5.2621760558317305	14.478201369780415	
31.87	-4.971616444987502	1.5576063816935697	30.978032054473232	-0.8171608471450829	5.668095758250719	14.27933405856724	
31.88	-4.3448776283176205	1.6597254922478115	30.088833770702276	-0.8524179033625223	6.1063400610701555	14.112517656707785	
31.89	-3.7706579189050866	1.710399102952083	29.229560208217293	-0.8936147723192079	6.578995676230788	13.981319217590016	
31.900000000000002	-3.2482375908293384	1.7220567297412346	28.400971598590004	-0.9411872699429611	7.088004826202727	13.889901958716747	
31.91	-2.7758782284857366	1.7051952501907872	27.602710269166685	-0.9957379681817572	7.635065709456812	13.843096744573016	
31.92	-2.3510953613685697	1.6685138052577566	26.83373017225071	-1.0580625151523837	8.221502561099825	13.846470221574435	
31.93	-1.9708928717591379	1.6190979585606726	26.092609070068413	-1.1291828431916038	8.848100282011448	13.90638620656478	
31.94	-1.6319553412429806	1.5626249464659783	25.377765363163064	-1.2103898056059288	9.514898624354696	14.030056930144138	
31.95	-1.3308022275271867	1.5035689963405476	24.687599633531235	-1.3032904386614232	10.2209365935301	14.225565088694132	
31.96	-1.0639082946644072	1.4453962384669414	24.020581508399225	-1.409856715825007	10.963940787033577	14.50183236343808	
31.970000000000002	-0.8277969903900546	1.3907429585660236	23.37529765917685	-1.5324825301505935	11.739965742223085	14.868541112937695	
31.98	-0.6191046383809888	1.3415722394446812	22.750472802514203	-1.6740321151559916	12.542980524615299	15.335949058010408	
31.990000000000002	-0.4346248114369389	1.2993105840790216	22.144973365791795	-1.8378845060650777	13.364414644747317	15.914594136645643	
32.0	-0.27134583285611763	1.2649681430967927	21.557802436418545	-2.027953900926458	14.192698675312014	16.614846594294484	
32.01	-0.12646137777752056	1.2392357508100642	20.988087480944557	-2.248663578797241	15.012838262557795	17.446260061015433	
32.02	0.002622491097661106	1.222568583347676	20.43506653609403	-2.5048518870034564	15.80606269082764	18.416677786280584	
32.03	0.118286932631127	1.2152558461897989	19.898074449237082	-2.8016009194226164	16.54967449157876	19.531152093240113	
32.04	0.22270842978475835	1.2174772388601112	19.376529845945537	-3.143930114552136	17.21719325260662	20.790637942499163	
32.05	0.31787065901116285	1.2293492128379317	18.869923806301088	-3.5363375807147728	17.77893083781855	22.190507695716335	
32.06	0.40557737165658553	1.2509633796026085	18.377810495154293	-3.982170748130648	18.203087730562956	23.719080344564265	
32.07	0.4874695560017934	1.2824164997907808	17.899799815433127	-4.482840738875617	18.457451339668186	25.35634989624798	
32.08	0.5650426157760213	1.3238352675189657	17.43555201320297	-5.036923641235323	18.511880516855804	27.073118501179543	
32.09	0.6396640836844403	1.3753961482526291	16.984774087773747	-5.639249990412607	18.341152108849617	28.83097048979057	
32.1	0.71259148061472	1.4373415597958792	16.547217941895912	-6.280125861006406	17.928140763397867	30.5832632197185	
32.11	0.7849889974705107	1.5099938787126246	16.122680229809145	-6.9449731938534	17.26676372459424	32.27748049248811	
32.12	0.8579445487028621	1.5937666774535786	15.71100367246558	-7.614374213324833	16.36430766300371	33.858574736716065	
32.13	0.9324867027144164	1.6891743102043106	15.312079745600538	-8.264825607088419	15.242463248781931	35.27324769770763	
32.14	1.0096029470933867	1.7968379226193771	14.925853105173042	-8.870530922322065	13.93634361879813	36.475103426293124	
32.15	1.0902496778558144	1.9174983230769338	14.55232796878033	-9.405251476309337	12.492304964503777	37.428480875533054	
32.160000000000004	1.1753619589835194	2.0520281318417672	14.191576127124005	-9.844827528393875	10.963859733169901	38.11173840348232	
32.17	1.2658794000009863	2.2014282898068855	13.84374617964427	-10.169444703025496	9.406840075056948	38.51854935706277	
32.18	1.3627620514069312	2.36683342497836	13.509075554627685	-10.365595021982491	7.874536268144654	38.65756053575356	
32.19	1.4669988875451274	2.5495235195409944	13.187905683903152	-10.426992487317046	6.41347776071521	38.54997031966065	
32.2	1.579612666632228	2.750938192152277	12.880700644942584	-10.354680529330508	5.060541515004969	38.226084517639705	
32.21	1.7016649576584792	2.972689910109075	12.588069583189586	-10.156484138948027	3.8415744060877826	37.72167733617441	
32.22	1.8342651238793508	3.216572446035241	12.310793227433145	-9.845620864471543	2.7714429463710406	37.074175512166775	
32.230000000000004	1.9785870526133436	3.4845608937333665	12.049854811050997	-9.439057513160229	1.8551368498482326	36.3196425356003	
32.24	2.1358974210632664	3.7787995578475178	11.806475711940994	-8.955801964168579	1.0895858853956453	35.49060790768442	
32.25	2.307598435355642	4.10157470763886	11.582156189552194	-8.415419779924463	0.46582951517057014	34.61486873319094	
32.26	2.4951741294267524	4.45536274615556	11.378733362178899	-7.836726505066388	-0.029050412309391538	33.71497852303242	
32.27	2.700176647435015	4.842838695268832	11.19844681739013	-7.236924648633165	-0.41011113267898613	32.80840022046573	
32.28	2.924283680177192	5.2668047487602525	11.044000248130608	-6.63104461268059	-0.693149850874279	31.90800872534997	
32.29	3.1692880670418986	5.730173190204899	10.918649427383665	-6.031682078400054	-0.8936689083679469	31.022795669789037	
32.3	3.437100010738281	6.235915349393057	10.826298671142602	-5.448956356575583	-1.026205111296021	30.158628848881236	
32.31	3.7297333109435575	6.786989593548901	10.771605694465682	-4.890639447667399	-1.1039090518863377	29.318977293021828	
32.32	4.049280480548324	7.386238541695624	10.76009476260153	-4.3623734275182855	-1.1383606943695215	28.505547661086275	
32.33	4.397881608183962	8.036245690526686	10.798278039170144	-3.867945936937004	-1.139527538687945	27.718811278174105	
32.34	4.77769183070931	8.73914164012939	10.893785033386221	-3.409582437090176	-1.1158241800205595	26.958420058331473	
32.35	5.190852279339046	9.496350107916939	11.055500048309503	-2.988226995981524	-1.074231439963534	26.22351979356981	
32.36	5.639417418581692	10.30826284585308	11.293674447828232	-2.603809007013042	-1.0204459366274947	25.512977884091548	
32.37	6.125170846464161	11.173822209792704	11.619941955336667	-2.2554768510823484	-0.9590413714814567	24.8255410258353	
32.38	6.649550369005651	12.090006950358447	12.047354576031786	-1.9418031373253655	-0.8936282372597686	24.15993972206161	
32.39	7.213449252002476	13.051214599890395	12.590255624028327	-1.6609497445720776	-0.8270022765663334	23.514951947228248	
32.4	7.816988218044246	14.048535312226644	13.26400669598042	-1.4108061619649406	-0.761280834372795	22.889438241705133	
32.410000000000004	8.459238720106509	15.068958785188329	14.084492498423915	-1.1891153161346213	-0.6980269048424094	22.28236022942317	
32.42	9.137894282662856	16.094562762979148	15.06732232184824	-0.9935564679344218	-0.6383527509835032	21.69278369475658	
32.43	9.848887640594532	17.101732629369394	16.226648046844005	-0.8218077101282968	-0.5830096851085858	21.119872952753006	
32.44	10.58598932297981	18.06059028136678	17.573568267300164	-0.6716055826834899	-0.5324668773187029	20.562883858151086	
32.45	11.34041151130471	18.93485418987012	19.114100772967422	-0.5407807670498519	-0.4869755901595262	20.021153060817777	
32.46	12.100462649887858	19.682321352961104	20.846720130165806	-0.42728198989345323	-0.4466222163541115	19.494087124737707	
32.47	12.851316846427336	20.256265596479	22.759722736941722	-0.32919229614381995	-0.4113723815439666	18.981152051978285	
32.480000000000004	13.574954845284045	20.60787054988745	24.828788492073237	-0.24474258771193158	-0.38110838564941407	18.481864011635487	
32.49	14.250505763004869	20.690182182855928	27.01503806706768	-0.17231031663018986	-0.35565644001072616	17.99578095761541	
32.5	14.854921161353257	20.463046786205286	29.264441712537177	-0.11041924426281371	-0.33481005260201796	17.522495594001104	
32.51	15.364030317342078	19.898644346526723	31.509131857158728	-0.05773590414069632	-0.31834836421041496	17.061629567457427	
32.52	15.754185007204253	18.98691961446716	33.671201860388045	-0.013062738885989744	-0.3060501334963438	16.612828680288743	
32.53	16.004081473298065	17.739820952358556	35.6685966754857	0.024669697805280666	-0.2977046933792625	16.17575906573086	
32.54	16.09662302157708	16.193325425428103	37.422474648946746	0.05641206601503196	-0.29311997052938527	15.750104114613286	
32.55	16.020952734653868	14.405263411736732	38.86641967717569	0.08300597803133368	-0.29212846638516765	15.335562067632752	
32.56	15.773641118480693	12.450667300052247	39.95332174805999	0.10519340369637736	-0.29459176981281393	14.93184421277473	
32.57	15.359220258100075	10.414202083055152	40.66001193129752	0.12362476289451378	-0.300404674760109	14.538673472971235	
32.58	14.78991094300272	8.380998891064284	40.98870820042327	0.13887079583418258	-0.3094960045363617	14.155783338489064	
32.59	14.084650356559923	6.428170478587724	40.96482086761423	0.15143140139338654	-0.32183026702968787	13.782917112995237	
32.6	13.26715669713939	4.618296415070478	40.63137114696186	0.16174160934757909	-0.3374102387960165	13.41982743662598	
32.61	12.364003451558805	2.9957450561264043	40.042384824495315	0.17017699015449111	-0.3562793328323687	13.066276021119542	
32.62	11.402554695887776	1.585978324164497	39.255965241952815	0.17706080597023494	-0.3785226048466516	12.722033532080415	
32.63	10.409146492887748	0.3972921870552275	38.32840189218345	0.18267520657132377	-0.4042652528365325	12.386879553433236	
32.64	9.407646698599086	-0.5759618688949066	37.309968878908535	0.18727240291695743	-0.43367101590268287	12.0606026845342	
32.65	8.41866343440151	-1.3493736714725697	36.242640580141696	0.19106299997564047	-0.4669531616721736	11.74300120548087	
32.660000000000004	7.458995010811462	-1.9447787989094267	35.15928003691617	0.19423046658344112	-0.5043712270042489	11.43388342699907	
32.67	6.541601866675103	-2.3869968090863543	34.08406117218948	0.19693458371711636	-0.5462338292183153	11.133068435434113	
32.68	5.6758100354387775	-2.701376957698178	33.03356759583169	0.1993156935460258	-0.5929011980540897	10.840387040166872	
32.69	4.867691547669849	-2.9121136774373615	32.01820937793485	0.20149725581738928	-0.644789235593192	10.555682986087792	
32.7	4.120532936246464	-3.04123779597129	31.043670031575562	0.20358735101872621	-0.7023746812528043	10.27881449253415	
32.71	3.435342307065392	-3.1081022324300482	30.112223963672406	0.20568034165138127	-0.7662006309378235	10.009656170902517	
32.72	2.8113239780967136	-3.129249419645975	29.223832348168447	0.20785990294909132	-0.8368816594389943	9.748101373142704	
32.730000000000004	2.2463192402133116	-3.118505319335931	28.377004474596916	0.210204634375494	-0.9151077951631019	9.49406502334638	
32.74	1.7371790025206333	-3.087211278343383	27.56943575788639	0.2127911658506751	-1.0016509684101096	9.247487132358645	
32.75	1.2800836846116592	-3.0445186178647945	26.798458199904985	0.21568600725252435	-1.097379916473035	9.008337510912854	
32.76	0.870799586630892	-2.9977030474734208	26.061340676336922	0.2189543494313231	-1.2032647565797632	8.776620931963107	
32.77	0.5048836979102327	-2.952469948884932	25.35547651795105	0.22266049129253807	-1.3203877007317826	8.552383874255602	
32.78	0.1778343562948297	-2.9132331041191812	24.678488470579033	0.22687009111383838	-1.449953647239792	8.335722735336276	
32.79	-0.1147905080676494	-2.8833650847921883	24.028279218445636	0.23165112094430573	-1.5933032633177975	8.126793847589557	
32.8	-0.3772839920986815	-2.865414912844758	23.403047851191687	0.237074397937938	-1.751927705201302	7.925825835921409	
32.81	-0.6137456465799082	-2.8612891943487826	22.801279644364875	0.24321468159436208	-1.9274840385310228	7.733134854845909	
32.82	-0.8280401910108599	-2.8724094618517593	22.221728901216938	0.25015332587958405	-2.121810421740965	7.549143242738806	
32.83	-1.023781273742284	-2.899840918314637	21.66339508061978	0.25798347519971776	-2.3369401151929106	7.374402131017635	
32.84	-1.204328711627641	-2.9443982420529538	21.125498788965	0.2668153303859125	-2.5751165921364083	7.209618909388648	
32.85	-1.3727907028164799	-3.00673401951095	20.60746049765019	0.27677085370441323	-2.8388200004707786	7.055692401534058	
32.86	-1.5320360496409082	-3.087409293459065	20.108883034684084	0.28799433995049706	-3.1307780595018615	6.9137536693004416	
32.87	-1.6847128779378542	-3.1869496518486775	19.62953851548333	0.30065855746646064	-3.4539819939803134	6.785217090173911	
32.88	-1.8332672174279474	-3.305890981512111	19.169360578025746	0.3149732867801211	-3.8116993784873845	6.671842297020568	
32.89	-1.9799653255039853	-3.4448145507304395	18.728441474523564	0.33119458240095656	-4.207482356549223	6.575808575003885	
32.9	-2.1269163201182266	-3.6043740122527392	18.30703423557753	0.34963740908499186	-4.64516771358876	6.499804735623618	
32.910000000000004	-2.2760950865081986	-3.785314937658065	17.90555951513532	0.3706946823109178	-5.128864970792284	6.447137485205178	
32.92	-2.429364427376322	-3.988488035065821	17.524617179136833	0.3948653917483055	-5.662928587890722	6.421861207347413	
32.93	-2.58849708640526	-4.21485586165871	17.165002899727053	0.42278281894779607	-6.2519066433963895	6.428929235883456	
32.94	-2.7551915957961484	-4.465496710555517	16.827729417864536	0.45525425593755786	-6.900454550908659	6.474369992190494	
32.95	-2.9310949673369517	-4.741596772858095	16.514052238384576	0.4933179412753542	-7.613205973212304	6.565491029040348	
32.96	-3.117818321741171	-5.0444391390378485	16.22550062568809	0.5383138687376786	-8.394581792579164	6.711107306695099	
32.97	-3.316945132634949	-5.3753881663768555	15.9639137496855	0.5919728272538308	-9.248513049129683	6.921783313357556	
32.980000000000004	-3.530036119684452	-5.735864742385161	15.731481509677112	0.6565311977559227	-10.178060636907315	7.210083721485687	
32.99	-3.7586348253586523	-6.127307974120699	15.530789563844696	0.7348793472792918	-11.184911393693463	7.590823431040278	
33.0	-4.004277909823278	-6.5511188333397845	15.364868092030466	0.8307345310915542	-12.268689083552525	8.081248365093503	
33.01	-4.2684981639351385	-7.008589886494527	15.237244124369637	0.9488511488479212	-13.426077186008294	8.701124496498416	
33.02	-4.552784376854031	-7.500834181513206	15.151994301986317	1.0952509960784513	-14.649729412644925	9.472648828657343	
33.03	-4.85857666005627	-8.028668071403946	15.113795161321098	1.2774735341844625	-15.926938334196638	10.420068222030366	
33.04	-5.187234408713711	-8.592476953346909	15.127966770585644	1.5048010789178	-17.23812296973458	11.56886126175944	
33.05	-5.54000234657939	-9.19204069504077	15.200504417450805	1.7883907567423023	-18.555230255155344	12.944319355187723	
33.06	-5.917952758134165	-9.826329448333922	15.338088916086441	2.141243618671182	-19.840189163724407	14.569354852716735	
33.07	-6.321907010148333	-10.493266437462074	15.548060778221538	2.5778805142608823	-21.043821869184022	16.461357444658546	
33.08	-6.752340488125382	-11.189453727014865	15.838343413864152	3.1135318126588394	-22.10562015425523	18.62807229105936	
33.09	-7.209275073085744	-11.909856974738446	16.21730052731749	3.7626964061539	-22.95499467492468	21.0626791081607	
33.1	-7.692163284155421	-12.647445174293134	16.693512874129706	4.536928164458926	-23.514658453283484	23.738582374511218	
33.11	-8.199756019779999	-13.392800988636616	17.27545190958594	5.44181148542531	-23.706765959947653	26.60474471818639	
33.12	-8.729877673591268	-14.133871405891325	17.970965396038867	6.473439261622348	-23.461629850960307	29.58317247027841	
33.13	-9.279270622877544	-14.855653810938225	18.78666476687487	7.614982272659869	-22.728609118636523	32.57004617602553	
33.14	-9.843417484026302	-15.540067356076904	19.727102732385838	8.834081627947967	-21.4872200690763	35.441512351220034	
33.15	-10.41636394096363	-16.16601641232524	20.793807923855166	10.082627184752535	-19.755965084104595	38.0652890512714	
33.160000000000004	-10.990572349742408	-16.709702757581514	21.98424892504377	11.299419283715771	-17.59595808229885	40.3161755172383	
33.17	-11.556851019404998	-17.14534462003849	23.29072719988272	12.415990566335237	-15.107189711134971	42.09258005530988	
33.18	-12.10439811666381	-17.446428622883857	24.699233442344916	13.365000459097574	-12.41745184958304	43.33063076630584	
33.19	-12.620940131116052	-17.587245508053645	26.18881496847464	14.089183987552147	-9.665821883785517	44.01171813811911	
33.2	-13.09301312786105	-17.54496311342408	27.731205994980375	14.548819134675325	-6.984739913565802	44.16186294429389	
33.21	-13.506536179928993	-17.301965351014402	29.29131480526132	14.725958787894335	-4.485017227276084	43.8436233454962	
33.22	-13.847491497234286	-16.848196936806666	30.828489698770728	14.624776544704	-2.2463436298584742	43.1432149493494	
33.230000000000004	-14.102600064804447	-16.183228835908672	32.29836699651919	14.268387874542137	-0.3146399131029314	42.15639844334805	
33.24	-14.260215420492406	-15.317587023917818	33.655734419702725	13.693538002432106	1.295108927857345	40.97632507388082	
33.25	-14.31157767057108	-14.272923957619682	34.85865504446203	12.944593764443997	2.592482008136045	39.68503158415037	
33.26	-14.251265358177783	-13.08113159866362	35.87128610222777	12.068015034469457	3.6039323724317676	38.34893722211728	
33.27	-14.077758452777696	-11.78213377818822	36.6668574916722	11.108117295324284	4.3655298045362185	37.017778631345756	
33.28	-13.793741047048393	-10.4206416806256	37.22986871412894	10.104282982089272	4.917091925440254	35.72586155961067	
33.29	-13.406024288480335	-9.042513271390675	37.55684554924323	9.089508066198457	5.298007175453627	34.49456148287501	
33.3	-12.925048695592677	-7.691088518238201	37.65570770568693	8.090014142382968	5.544642768837483	33.335249127449536	
33.31	-12.364071375113621	-6.404090611850988	37.54391428621859	7.125565707510013	5.68900111589829	32.2520902318277	
33.32	-11.73836699688675	-5.211556130211935	37.24607013863017	6.210163232164299	5.758294432621299	31.244406221749866	
33.33	-11.0641935868805	-4.1347938701619125	36.79098250601886	5.3529604686048184	5.775037906671523	30.308563464984818	
33.34	-10.357854276272178	-3.1863630785895882	36.20894111425427	4.5591749687725835	5.757481697239466	29.4393463289572	
33.35	-9.634887322686634	-2.3708810596092627	35.529409375272635	3.8309472530976274	5.720166395836235	28.630918368370548	
33.36	-8.909499544277917	-1.686455426581132	34.77934726404216	3.1680944783979634	5.674511511611575	27.87745144231266	
33.37	-8.194085506420148	-1.1261690084877183	33.98217453344496	2.5687395323344857	5.629369012176198	27.17350766630068	
33.38	-7.499031300925289	-0.6797080043368948	33.15732227901839	2.0298207733666254	5.591515960238221	26.51424536012018	
33.39	-6.832647108685801	-0.33476722215224797	32.320235034207684	1.5475005387802	5.566077478543372	25.895510257107482	
33.4	-6.201234221766747	-0.07822055227452651	31.482680459014954	1.1174715994042081	5.556877009171799	25.313850006927687	
33.410000000000004	-5.609239035076079	0.10301577197439862	30.653245622619313	0.7351921423278982	5.566724182221179	24.766485251160407	
33.42	-5.059470050185633	0.22135310914297784	29.837888782881794	0.3960739121370131	5.597650366658724	24.251261946540364	
33.43	-4.553337359867109	0.2881464295258297	29.040494773964074	0.09559105604583484	5.651090044315265	23.766587984060205	
33.44	-4.091091343410147	0.3134855858698448	28.26337630547864	-0.17062377120186045	5.728029181045209	23.31137521647945	
33.45	-3.6720648051676954	0.3061183894617234	27.50770037677311	-0.4067238901316612	5.829118119804248	22.884984088521772	
33.46	-3.2948957676139723	0.2734677327508196	26.77383581932913	-0.6166161362049958	5.954757154662746	22.487175804808576	
33.47	-2.9576972888822946	0.22170740749770426	26.06162136071404	-0.803941694654	6.105160177461843	22.118073478821092	
33.480000000000004	-2.6582274971434243	0.15587163206397647	25.37056556720458	-0.9720737402082741	6.280397762755388	21.77813102167388	
33.49	-2.394035305187133	0.07998193409786747	24.699992895615058	-1.1241245246739213	6.480423418784138	21.468109487588553	
33.5	-2.162562496964356	-0.0028229094494797435	24.049142807504182	-1.2629582842572877	6.705085006675564	21.18905995807737	
33.51	-1.9612336895317648	-0.09016116594233553	23.417235879690452	-1.391210046832708	6.954122475431675	20.942310966981907	
33.52	-1.7875215729480791	-0.18029203593948595	22.803514305463203	-1.5113076814955086	7.227153044076344	20.729458995151653	
33.53	-1.639000301514068	-0.27200944516321524	22.20726552032312	-1.625496400618781	7.5236441119074025	20.552360503431217	
33.54	-1.5133860059161697	-0.36454872511577135	21.62783469102096	-1.7358654276635788	7.842874188018988	20.41312149951712	
33.55	-1.4085539824166635	-0.45750883787204516	21.064627028417664	-1.8443719953247153	8.18388467423603	20.314086165845513	
33.56	-1.322559202383179	-0.5507831847713538	20.517107999908404	-1.952865879330811	8.545420766572587	20.257818641292335	
33.57	-1.2536441053748733	-0.6445032971411704	19.984800022061126	-2.063118773083095	8.925857449919663	20.24707060050455	
33.58	-1.2002402994797807	-0.7389930373528819	19.467278374281282	-2.176845386223961	9.323121026107854	20.284740999645685	
33.59	-1.1609661493134602	-0.8347318113858603	18.964166994973937	-2.2957176779129504	9.734607258997801	20.373821714308807	
33.6	-1.1346239202040296	-0.9323247381683109	18.47513495780748	-2.421374464014679	10.157096632665175	20.517322127240444	
33.61	-1.1201941841057375	-1.0324802182537076	17.999893940703082	-2.5554286374033817	10.586667218747646	20.71816572352144	
33.62	-1.1168245674655894	-1.1359952766406485	17.538196418189845	-2.6994742405863406	11.018605649012926	20.979051750848058	
33.63	-1.1238240327234574	-1.2437433545738636	17.089835415653663	-2.855090812073285	11.447321666119734	21.302279077963053	
33.64	-1.1406535756915304	-1.3566681772735096	16.65464538295449	-3.0237854513652214	11.866340040309547	21.68957728520385	
33.65	-1.1669185802455972	-1.4757804605043199	16.23250436170125	-3.2069610521843837	12.26828176835729	22.14187131072463	
33.660000000000004	-1.2023618479007807	-1.6021576400287443	15.82333752823959	-3.40586484460664	12.64490380307248	22.659019550681993	
33.67	-1.2468565022902915	-1.7369468671267227	15.427122257655057	-3.6215054542409284	12.987216203489538	23.23954249824761	
33.68	-1.3003997058281695	-1.8813701291819676	15.043894656879283	-3.8545485488333413	13.285658003121346	23.88035550214973	
33.69	-1.3631093348076198	-2.0367301493227674	14.673758400073309	-4.105195784599281	13.530361752294814	24.576522325747476	
33.7	-1.4352212797889508	-2.204417301540404	14.316894367450113	-4.37305576696152	13.711534921247875	25.32104260275538	
33.71	-1.517085789666058	-2.385919313091479	13.97357380118493	-4.657007311021412	13.819941317802607	26.104711342280964	
33.72	-1.609165191346779	-2.5828318530162777	13.644174235732649	-4.955059179370072	13.847364174708193	26.91614906858879	
33.730000000000004	-1.7120342328772384	-2.7968680180312324	13.329197928913606	-5.264238203646149	13.787218052977336	27.741900461271698	
33.74	-1.8263821055650074	-3.0298667896079463	13.029293752976695	-5.580549791075868	13.63508521761145	28.566789128597446	
33.75	-1.9530151993137603	-3.283800537294397	12.74528350536208	-5.898971401712056	13.38922373010608	29.374390393301162	
33.76	-2.0928596453798742	-3.560781643329395	12.478193598891771	-6.213500844703646	13.050975885148574	30.147620279464675	
33.77	-2.24696270076402	-3.863068323606791	12.229293091108548	-6.51732730308241	12.624976834888177	30.869501270642758	
33.78	-2.4164920284485114	-4.1930697200412	12.000139012489692	-6.803185501267282	12.11907039012496	31.524151600677687	
33.79	-2.602733521858325	-4.55334753827065	11.792629188156447	-7.063651998259209	11.544083907026819	32.09752436407954	
33.8	-2.807108557847928	-4.946587752921588	11.609060384042705	-7.291506396578557	10.913374486993334	32.57806488291208	
33.81	-3.031164258125095	-5.375588102056985	11.452200363029384	-7.480204779375873	10.242081058811493	32.957365167106786	
33.82	-3.276565670719287	-5.843225364473918	11.325368124027218	-7.6242311419850965	9.54630318671149	33.23042960513486	
33.83	-3.545100084010481	-6.352399775283267	11.232529831026678	-7.719472031347948	8.84224768321454	33.39580241179196	
33.84	-3.8386640319811884	-6.905958721717115	11.178402015227775	-7.763487126359672	8.145407524785103	33.45544091378033	
33.85	-4.159236148873558	-7.506589525997224	11.168560220176552	-7.755547919666005	7.4698196638597745	33.414227758437626	
33.86	-4.508839898476294	-8.156671964860317	11.209552068341491	-7.696539399917102	6.827505646188961	33.27930700596168	
33.87	-4.889500203259837	-8.858081175324056	11.309013727563551	-7.589033351033161	6.2281924893141944	33.059711811648384	
33.88	-5.3031979985856665	-9.61193159629161	11.47578875581238	-7.436926352368081	5.679131082009061	32.76553299154618	
33.89	-5.751815678961912	-10.418251315942872	11.720039479708412	-7.245191406950126	5.185160616338209	32.40734816581335	
33.9	-6.236963496928476	-11.275561921107887	12.053241841006317	-7.019549816359592	4.748885539382263	31.995695809545868	
33.910000000000004	-6.759862876729313	-12.18037103776067	12.488174409641031	-6.766138447000981	4.370951681129107	31.54065504325543	
33.92	-7.321169165405026	-13.126573082153937	13.038777614374768	-6.491231942835914	4.050412675190735	31.051554795620955	
33.93	-7.9207377888646375	-14.104750239954813	13.719837121836086	-6.20100197219397	3.7851054235005863	30.53680105848054	
33.94	-8.557352549023069	-15.101416395107861	14.546459776436048	-5.901269498590871	3.571958209611175	30.003774443937782	
33.95	-9.228407842307686	-16.098267782002385	15.533253949447296	-5.597379981984323	3.4073364756393887	29.458832223526024	
33.96	-9.929541890676424	-17.0715052773672	16.693128555196317	-5.294094395720295	3.2873066345989255	28.90735642340328	
33.97	-10.65424315869134	-17.991346879959465	18.03567894556338	-4.995537154136597	3.2078595245058255	28.353836970455845	
33.980000000000004	-11.393506604847147	-18.8220354674308	19.565252728637677	-4.705181555099287	3.1650850053732045	27.80197695584037	
33.99	-12.135510061548047	-19.5224234124497	21.27858509702944	-4.425857488746387	3.1552947196150147	27.25481116728562	
34.0	-12.865454478819036	-20.047520050328124	23.162332751335178	-4.15978808409435	3.175107242008015	26.71481897413459	
34.01	-13.565544701102784	-20.350975977408133	25.1908631476252	-3.908648732029971	3.2215080606210926	26.18402640751473	
34.02	-14.215348589713601	-20.388879741849916	27.32468323231816	-3.673621855859905	3.2918728854038184	25.66410542587081	
34.03	-14.792570838146279	-20.124677889988785	29.51009446620822	-3.4554624315406564	3.383975824405288	25.156457461364806	
34.04	-15.274059768793052	-19.534200327959912	31.680808781811333	-3.25456458246696	3.495981683565603	24.662285366795537	
34.05	-15.637397368073204	-18.610709218585747	33.761728554591656	-3.0710260943147665	3.6264274502588796	24.18265457489707	
34.06	-15.86267871927311	-17.36842910955259	35.674877856357185	-2.9047054061206365	3.7741970616322282	23.71854534836374	
34.07	-15.934285045358294	-15.844180736190177	37.34637183145909	-2.755274261027863	3.9384919942985133	23.270896361996744	
34.08	-15.842604816340552	-14.09509868292258	38.714593062519704	-2.622270477822105	4.1187983721645525	22.84064068300031	
34.09	-15.585213445498038	-12.1935110613214	39.73694528032281	-2.505137609804333	4.314853798920842	22.428738153112633	
34.1	-15.1672526919203	-10.220179392797899	40.39347791433796	-2.403262711076173	4.526613249022278	22.0362031772449	
34.11	-14.601059369675651	-8.255563403891497	40.68799147125453	-2.316007628809534	4.754215100212836	21.66412979272566	
34.12	-13.905151094736016	-6.372063065170629	40.64567290131156	-2.242735620809514	4.997946895233822	21.313714724757816	
34.13	-13.102651163837148	-4.628040929553666	40.308227161729754	-2.1828345187452114	5.258210434472261	20.986279358284737	
34.14	-12.219013694431414	-3.0648218842530923	39.726905042289594	-2.1357365676633013	5.535485946112008	20.683291119267704	
34.15	-11.280466439711605	-1.7059225256994157	38.95678567226645	-2.1009330779190565	5.8302948147428175	20.406383317954518	
34.160000000000004	-10.312165380021295	-0.5588552841939007	38.051067006086505	-2.0779892865400744	6.14315904408105	20.157374926335713	
34.17	-9.336933626170447	0.38183942644102586	37.05730191284042	-2.06655618365265	6.474557154453555	19.938288960687636	
34.18	-8.374380132035688	1.1309826770576403	36.01521364720463	-2.0663812863736744	6.82487509896743	19.751368987152045	
34.19	-7.440590276683707	1.7092042380888877	34.95606873421005	-2.077318464556384	7.194351035648816	19.599092484805794	
34.2	-6.547961153329665	2.1399905221802866	33.90297646787461	-2.0993370300067102	7.583012680140539	19.48417982874217	
34.21	-5.705438471101912	2.447374465310598	32.87192831133088	-2.1325303476204707	7.990606139450131	19.409598435408807	
34.22	-4.918872531604121	2.6543526165272415	31.873097379403468	-2.1771233659598863	8.41651582754261	19.378551584008953	
34.230000000000004	-4.191463441797964	2.7819152911014884	30.912182280505302	-2.2334819138742725	8.859673449192282	19.394464906145572	
34.24	-3.5242184423203358	2.8485678051097643	29.99162400413322	-2.3021168912105154	9.318460799756547	19.46095367052762	
34.25	-2.9164220019618368	2.8701722109193333	29.11163781720337	-2.3836853388365142	9.790601822032887	19.58175372824449	
34.26	-2.366040394000121	2.8600280426849034	28.271019625144042	-2.4789910824407992	10.273047775365889	19.760638778606154	
34.27	-1.8700844113622495	2.8290765702967184	27.46775087879074	-2.5889808076802328	10.761863509176447	20.001313961948686	
34.28	-1.424911366407597	2.7861718270662985	26.699428262017975	-2.7147312365470273	11.252122863070468	20.307274494899378	
34.29	-1.0264713442962843	2.738371328905122	25.963552540244773	-2.8574230748282847	11.737821215693948	20.68161806359934	
34.300000000000004	-0.6705034872540798	2.69122152335022	25.25771107013709	-3.0182974005285717	12.211813204489065	21.12679969037578	
34.31	-0.35268840583827	2.649022917612889	24.579683570019967	-3.1985901631279257	12.665783638515828	21.644317789359615	
34.32	-0.06875773855307288	2.6150654449800688	23.927493841266138	-3.3994468881472684	13.090274412486451	22.234366425234676	
34.33	0.18542569226474437	2.5918348201235735	23.299426622050106	-3.6218363284127477	13.474854420085068	22.8956221895007	
34.34	0.4138050623408098	2.581191755737	22.694025232106732	-3.86638949195818	13.808306583367171	23.624790025541117	
34.35	0.6201048622802363	2.58451824913902	22.11007387423854	-4.133251880505056	14.078992824414652	24.41629194524536	
34.36	0.8078077860902542	2.6028444600555627	21.546577690254217	-4.421901285566753	14.275328119419894	25.262001899535594	
34.37	0.9801500128577706	2.636952104037828	21.002740769807396	-4.73093953458607	14.386332946426133	26.151070114770484	
34.38	1.1401265005471326	2.6874591383199813	20.477946026262746	-5.0579034382042956	14.40229079466228	27.069903822081535	
34.39	1.290500638849626	2.754889940228163	19.97173844441014	-5.399140127199004	14.315537169242546	28.00236755249226	
34.4	1.433819879382168	2.839731687825317	19.483812383225874	-5.74973858337188	14.121261558960338	28.93021864088518	
34.410000000000004	1.572436310365102	2.9424789834893095	19.01400311995044	-6.1034552220609966	13.817970459178218	29.833699789088246	
34.42	1.7085269901701041	3.063670153679763	18.56228299056179	-6.45287390812845	13.408077336000545	30.692442678722337	
34.43	1.8441165143750293	3.2039151997617212	18.128761858390096	-6.7896366702821975	12.8980757910238	31.486493372574273	
34.44	1.9810989433577813	3.363917767554428	17.71369210343395	-7.104801025937013	12.298488161171457	32.19738872334042	
34.45	2.1212599112108648	3.5444910661710023	17.317477801237597	-7.3893057816823715	11.623450939411793	32.80920756678283	
34.46	2.2662984201842638	3.746568433706535	16.94068794033928	-7.634522686115857	10.889883700039517	33.30950387161824	
34.47	2.417848174576953	3.9712087912833614	16.58407460388547	-7.832781829938713	10.116635630732684	33.6898915426395	
34.480000000000004	2.5774917999490903	4.219601276901227	16.248595604896	-7.977879026093062	9.32331778457332	33.946373781635316	
34.49	2.7467791007534177	4.493060756915192	15.93544151808541	-8.065449224419275	8.529189650836418	34.07926907757761	
34.5	2.927248167531726	4.793015060217597	15.646067826418445	-8.093234939026953	7.752126977885364	34.092873417744656	
34.51	3.1204353866989627	5.120991473334853	15.382232747232315	-8.06117119693608	7.007788748158564	33.9948402840121	
34.52	3.327878378259786	5.478597598183136	15.146040452841232	-7.971227365577815	6.3090810133626425	33.79528957623906	
34.53	3.5511163846319334	5.867491342743392	14.939989370704044	-7.82724558380057	5.665835748096076	33.506050227499166	
34.54	3.7916926337546997	6.28933481492273	14.767025248230704	-7.634569944731302	5.0847921980547754	33.13978610996979	
34.550000000000004	4.0511631996557025	6.745726889860462	14.630598667309197	-7.399658345866649	4.569791249621366	32.709271437379485	
34.56	4.331108290426288	7.238113692143917	14.534726603065707	-7.1296592497762346	4.122109197784772	32.226803312451594	
34.57	4.633065429718559	7.767712726174146	14.48405306927046	-6.832001863961368	3.7408852679483493	31.70376747420797	
34.58	4.958522361684738	8.335370606870617	14.48390600121084	-6.5140736200704445	3.4236124566511363	31.150382080853422	
34.59	5.308881429689198	8.94140030006444	14.540346244731824	-6.182937882455059	3.166597134493542	30.575571407343187	
34.6	5.685411442815644	9.58537548947759	14.66019916321278	-5.845094205132322	2.9653645793214043	29.986929215941508	
34.61	6.089178464949874	10.265883825608938	14.851058824463609	-5.506353698501693	2.8150333408680437	29.390791153186772	
34.62	6.520952412855837	10.980240579287681	15.121245909371726	-5.171752017378101	2.7106049133197074	28.792345629106325	
34.63	6.981093078291304	11.724160630383572	15.479700072372168	-4.845525745470671	2.6471929722035847	28.19577343846395	
34.64	7.469419189201989	12.491386722150693	15.935787483810556	-4.531125718337057	2.6201894258460854	27.604400737303237	
34.65	7.985064125041645	13.273271911695643	16.499004284274413	-4.231248384570941	2.6253693820493886	27.020852438679277	
34.660000000000004	8.526307567845352	14.058344919330008	17.178544518133375	-3.9479113205078824	2.6589635098069726	26.447187399586504	
34.67	9.090333878822959	14.832031884294889	17.982648074160924	-3.6825272636338813	2.717691138416026	25.88502297130488	
34.68	9.673045978366034	15.576342184008958	18.91782093830224	-3.4359826010361862	2.798765786921859	25.335642451663972	
34.69	10.268863009280187	16.269819903392758	19.98780424015357	-3.2087199292189883	2.8998841338787686	24.80008459208231	
34.7	10.870531078448893	16.887735130457692	21.192410820134217	-3.0008179370179318	3.019201590621677	24.279217618634405	
34.71	11.46898460951429	17.402629176669112	22.526297980381184	-2.812064647461813	3.155299836805688	23.773800255466917	
34.72	12.053320040682163	17.78540857875029	23.97768781298189	-2.642020860801545	3.307150742300745	23.284532057779312	
34.730000000000004	12.610909481063548	18.00704703293118	25.5271993872357	-2.4900822380295233	3.474077226599821	22.812093125452982	
34.74	13.127627823329409	18.040570741773536	27.147410129550565	-2.355529233081186	3.655714672685572	22.35717832220952	
34.75	13.588313962629373	17.86372915750198	28.802764656488222	-2.237571348974601	3.8519729414186457	21.92052609758643	
34.76	13.977541718428984	17.461685994175365	30.45076600274522	-2.1353840338979144	4.063000002950398	21.502943802635045	
34.77	14.280400686485734	16.829600316819203	32.04383920081469	-2.0481389679303956	4.289147128192922	21.10533069528933	
34.78	14.483367898006602	15.974578329866151	33.53207937906228	-1.975029859570521	4.530935105389462	20.728699862223273	
34.79	14.57553050796832	14.91640031533776	34.867395062223714	-1.9152951541757781	4.789021067504376	20.37420017471375	
34.800000000000004	14.5496938919144	13.686827212392155	36.007913934702984	-1.8682332529626449	5.064166142177158	20.043137750753196	
34.81	14.40268272393551	12.327712975166666	36.92072455286781	-1.8332173138384087	5.3572015280956125	19.736998186422078	
34.82	14.135993110554493	10.887470519351572	37.5851909984789	-1.8097075834920093	5.668992691963146	19.45746955015523	
34.83	13.755739878916302	9.416956662990764	37.9941376998529	-1.7972616779190762	6.000400334503479	19.206465705457564	
34.84	13.272305492402463	7.965214475533391	38.15364528319866	-1.7955439650435587	6.352236516785779	18.986149415585892	
34.85	12.699403476204509	6.575641996255474	38.081096982235614	-1.8043344946818198	6.72521445420559	18.79895472688664	
34.86	12.053248022940084	5.283345360846655	37.80260599951177	-1.8235379712746287	7.119890519725021	18.6476081866932	
34.87	11.351376433369351	4.113663494305838	37.3496382483071	-1.8531927786410132	7.536596317686429	18.535145004076654	
34.88	10.611586528573293	3.0819721508945372	36.7558024851642	-1.8934817503209536	7.975358807786496	18.464919634150604	
34.89	9.85096363810717	2.1944515120580395	36.05407820795721	-1.9447405894312026	8.435810124709421	18.44060896957448	
34.9	9.085212177670268	1.449686333507827	35.27476795645203	-2.007468320533544	8.917080270837445	18.46619781887768	
34.910000000000004	8.328087782301276	0.8403870837920964	34.444212209868056	-2.082337985438899	9.417676054129121	18.545949616317166	
34.92	7.591138600742455	0.3552647633608701	33.584211571505826	-2.1702052844073974	9.935348872199835	18.684354244008485	
34.93	6.8836145196271685	-0.019320295465485415	32.71200192900749	-2.272113117822529	10.466953619167512	18.886043938560032	
34.94	6.212531769792994	-0.29798914199347815	31.84060322572858	-2.3892899834157766	11.008300991816112	19.155668254437924	
34.95	5.582839497021446	-0.49533211874540484	30.979393431862327	-2.523140184120066	11.554005471641995	19.49771905629101	
34.96	4.997660692006891	-0.6251857469287606	30.134757289499127	-2.675223312022687	12.097335860896454	19.916298931723265	
34.97	4.458561422209425	-0.7001880843838381	29.310733675688603	-2.847212269979792	12.630134270271279	20.414847618683932	
34.980000000000004	3.965819116477253	-0.7315465734629405	28.50960008327178	-3.040827003730396	13.14275006258736	20.995789985753422	
34.99	3.5186926694208407	-0.7289570058314843	27.732366822502662	-3.2577407833096994	13.624061535154437	21.660121968997636	
35.0	3.1156708174026	-0.7006305184086286	26.9791767220935	-3.499447843567507	14.061604010830457	22.40695626995196	
35.01	2.754662797658228	-0.6533870802973712	26.249610077995857	-3.7670915730374395	14.441810005055736	23.23305991709833	
35.02	2.43318885297879	-0.5927855457264558	25.542910534108714	-4.0612558463129	14.75041754583794	24.132401205362967	
35.03	2.1485360364381023	-0.5232714104326005	24.858146974708696	-4.381721655543657	14.973094881582115	25.095726562757662	
35.04	1.8978736574604138	-0.44832718678305616	24.194321559236226	-4.72720526586493	15.096166255351577	26.110328365460717	
35.050000000000004	1.6783503148165058	-0.37061607654138917	23.550439803117282	-5.095089589721188	15.107503462056815	27.159980240755683	
35.06	1.4871638153527025	-0.29211380450207275	22.92555155486658	-5.481220881440414	14.997524431134217	28.225164025832893	
35.07	1.321618710055704	-0.21422883838339773	22.318773179319777	-5.879780367095226	14.760167917225532	29.283629515097612	
35.08	1.1791706258609398	-0.13790789779626927	21.72929776428563	-6.283211983957503	14.393779752097986	30.311176475163123	
35.09	1.0574410515406631	-0.06372265755136117	21.156393470129363	-6.682341234661632	13.90174741818308	31.282786750212615	
35.1	0.9542395981038811	0.008052060046297271	20.599400542249438	-7.066815103809507	13.292727234090197	32.17421796358112	
35.11	0.867570553370888	0.07737497450607672	20.057724304602925	-7.425536511655833	12.580494635749757	32.96337619346251	
35.12	0.7956330889347337	0.1443865135252932	19.53082755141675	-7.747253421745673	11.783338590158667	33.63160857650445	
35.13	0.7368169894532668	0.2093667933770093	19.018222923442373	-8.021342728772336	10.922954109166302	34.16494748527984	
35.14	0.6896980244140725	0.27270098098865597	18.519466022594393	-8.238526085258098	10.023078876254045	34.55482496381235	
35.15	0.6530294255236307	0.3348529461704607	18.034149489087348	-8.39156775150858	9.108010525210393	34.79840898472174	
35.160000000000004	0.625728680353112	0.3963465569598313	17.56189782970999	-8.475711199453043	8.20106842923271	34.89832073108898	
35.17	0.60686888350141	0.457750009630446	17.102363539017624	-8.488894771465798	7.323259811335162	34.86190459424278	
35.18	0.5956669182718247	0.51966609630211	16.655224051014724	-8.431882730701497	6.492387184808131	34.70040586164221	
35.19	0.5914731025955481	0.5827254490139323	16.22017959498309	-8.30800074698991	5.72240767643736	34.427735759289305	
35.2	0.593761171136756	0.6475830406992531	15.79695184917766	-8.122773464435186	5.02324933820533	34.05933032670258	
35.21	0.602118048438918	0.714917951253119	15.385283304782945	-7.883416115929219	4.400908637857576	33.61109116374694	
35.22	0.616235452965032	0.7854346331802917	14.984937342948573	-7.598287351825776	3.8578577415481052	33.098500334227516	
35.230000000000004	0.6359033586116694	0.8598653476081104	14.595698910125627	-7.276360886974622	3.3936597165485365	32.53597059651507	
35.24	0.6610040065946194	0.9389742681638878	14.217375775945813	-6.926706855571172	3.005509947716793	31.936423032014215	
35.25	0.6915038834811054	1.0235654569035058	13.84980066622385	-6.558096538528284	2.6889219622190756	31.31106751111235	
35.26	0.7274496680219004	1.1144896986507733	13.492833933257666	-6.178686474830521	2.438300025200365	30.669354468457517	
35.27	0.7689671111558675	1.2126508815445252	13.146366937373198	-5.795802091221963	2.247447524419986	30.019043082028414	
35.28	0.8162611086107339	1.319013181513078	12.810326354659932	-5.415809555162957	2.1099767201937896	29.366355227515072	
35.29	0.8696152255246415	1.434610308397506	12.484679625836286	-5.044066016374198	2.01961191949	28.71617785913276	
35.300000000000004	0.9293889325120052	1.5605580714428013	12.169441761192612	-4.68492721161948	1.970426708565148	28.072265672380297	
35.31	0.9960109219685882	1.6980714402921555	11.864683710151446	-4.3417989285822784	1.9569874704587913	27.43745310723376	
35.32	1.0699882688848374	1.8484709444185965	11.570541923540285	-4.017215009238878	1.9744425781104407	26.813844195114225	
35.33	1.1519191536560247	2.0131877247253414	11.28723058547896	-3.712937934327325	2.0185633176695053	26.202979094673324	
35.34	1.2424832823280931	2.193787256224641	11.01505603876609	-3.4300672990621726	2.0857493893305077	25.605975734508412	
35.35	1.3424515143535976	2.391978427195702	10.754434818452593	-3.169137939128505	2.1730102097882464	25.02364700919774	
35.36	1.452692445122164	2.609626375864029	10.505915284633602	-2.9302216740473486	2.277930451162013	24.4565939006808	
35.37	1.5741783501894708	2.8487666266209217	10.270203424463649	-2.7130280244280005	2.3986256655724874	23.905279564055586	
35.38	1.7079911247124033	3.11161894395498	10.048194026353611	-2.516983098899348	2.5336938065692203	23.370087658380122	
35.39	1.8553288515960227	3.400599322263476	9.841008429313106	-2.3413053511778585	2.6821654455816653	22.85136769647222	
35.4	2.0175136318604654	3.7183285297163158	9.65004005039734	-2.1850680864344065	2.8434556332028635	22.34947045966147	
35.410000000000004	2.19600131073261	4.067635624338886	9.477008893223047	-2.047252762441783	3.0173181210461646	21.86477623579861	
35.42	2.3923934604452395	4.451554965748944	9.324026202356144	-1.9267960032704239	3.2038026258205416	21.39771877843045	
35.43	2.6084360317581967	4.873322933947938	9.193670650230827	-1.822626899263036	3.403216462307528	20.948806187310243	
35.44	2.8460263235144456	5.336357904186104	9.089080871000576	-1.7336926284905505	3.616090196424561	20.518638903984495	
35.45	3.1072071422760175	5.844221718369782	9.014056028787635	-1.6589850139850162	3.843145450401751	20.10792874137344	
35.46	3.394174597634711	6.400561932805447	8.973183438193304	-1.597558495121733	4.0852659652489445	19.717517725233893	
35.47	3.709272295932927	7.009024121980463	8.9719801176866	-1.5485442417975936	4.343470406225313	19.348398068546793	
35.480000000000004	4.054963872794302	7.673124237212363	9.017043845672296	-1.511161110645016	4.618885871329417	19.00173370313405	
35.49	4.433789701750447	8.39606752992254	9.116212947348059	-1.4847250488079056	4.912720905799625	18.678884015943087	
35.5	4.8483136162515645	9.180500549292912	9.278734040462448	-1.468657287071729	5.226236922508118	18.381429998689615	
35.51	5.301065482341297	10.028182724049955	9.515436968083968	-1.462489366467994	5.5607166354642334	18.111201815181584	
35.52	5.794482518736594	10.939563353216732	9.838913678743694	-1.4658704117393702	5.9174272284471705	17.87030883879469	
35.53	6.330719116461938	11.91321803632552	10.263570824445456	-1.4785736681898616	6.29757718527549	17.66117139435458	
35.54	6.911445070795871	12.945147140172342	10.805602749010792	-1.5005043311782806	6.7022640131031785	17.486552872963387	
35.550000000000004	7.537644959492312	14.027948060290889	11.48286351304997	-1.5317085327974944	7.132410645343825	17.349590343647602	
35.56	8.209298259213865	15.149828189254944	12.31445374838593	-1.5723839333179774	7.588688390980674	17.25382228531786	
35.57	8.92501000101	16.293518714566524	13.320004073762798	-1.6228923831697113	8.071424295547377	17.203212069767613	
35.58	9.681572420328717	17.435187150589	14.51851709549884	-1.6837745761181635	8.580490341654984	17.202163541754732	
35.59	10.473451318857943	18.543453319518637	15.926636538187688	-1.7557660385536091	9.11516989162015	17.255511206405853	
35.6	11.292251736115933	19.57873915173877	17.556315788635892	-1.839815598641052	9.674005387117276	17.368506529215022	
35.61	12.126219950580769	20.493324231081758	19.411913128002496	-1.9370988920640853	10.254625012345578	17.546757303572743	
35.62	12.959833886815964	21.232436783051313	21.486727420465154	-2.0490326025132926	10.853545736376937	17.796128157268576	
35.63	13.7735893935087	21.73674740060849	23.759465589993617	-2.1772849687813505	11.465964110002993	18.122599605348967	
35.64	14.54408544629005	21.946455405603977	26.191240199288455	-2.323774976789298	12.085548144623923	18.532065822480963	
35.65	15.2447398350337	21.80753901356945	28.723710455831295	-2.4906526517150245	12.704243605102548	19.03005124592844	
35.660000000000004	15.846903319089481	21.27885706030291	31.27968809336723	-2.680252865391886	13.312108048492156	19.6213261202397	
35.67	16.321651684527176	20.339823775165904	33.766728037832614	-2.8950152067216064	13.897186755102867	20.309402725219137	
35.68	16.642167971514958	18.99666154328856	36.08440896219098	-3.1373714774818784	14.445523119716123	21.096009539825587	
35.69	16.786206415824097	17.28631141905653	38.13378434719926	-3.4095704892702816	14.941322845910777	21.98048518887574	
35.7	16.73856296533596	15.275505394363126	39.828737947378286	-3.7134410428258158	15.367270324786844	22.9590636321178	
35.71	16.493145861618626	13.054188529919632	41.1072315952517	-4.050099116752813	15.705121658186162	24.024227411382643	
35.72	16.053727845256383	10.72670561999887	41.93741305996266	-4.419586952196159	15.936495630066288	25.164151363470996	
35.730000000000004	15.433793467416415	8.399156933778482	42.3204567642511	-4.820488898241421	16.04393502609489	26.36234332209804	
35.74	14.655267438495803	6.167808768952067	42.287738366121445	-5.249568609051429	16.012297291877182	27.59757860722564	
35.75	13.746441867335744	4.109992585762049	41.89404580792451	-5.701431617510322	15.830105781739965	28.844265539621002	
35.76	12.738908035285311	2.2794248056098363	41.20755885635064	-6.16832190892747	15.490922057712403	30.07328411645263	
35.77	11.665309581815462	0.7051980987508197	40.30124652058182	-6.640139431928732	14.994533639284999	31.253354790210054	
35.78	10.556848188715659	-0.6054513959823966	39.2447079798884	-7.104671409352918	14.34773363251933	32.3527881859907	
35.79	9.441551980997371	-1.6625312523034497	38.09889127095388	-7.5480940314624165	13.564542536396699	33.34149320557327	
35.800000000000004	8.343193577277127	-2.487927607656986	36.91333000666414	-7.955832306402991	12.665568926374444	34.19319100132719	
35.81	7.280881020509989	-3.110361965194585	35.725603626204	-8.313488453697154	11.67691061147298	34.88717044477581	
35.82	6.268975965230178	-3.561319611921308	34.562167409481205	-8.607931128666369	10.628353979000316	35.409689079494136	
35.83	5.317474433572489	-3.8720500185019575	33.44010020617571	-8.828281912504268	9.55123087978314	35.75462722440355	
35.84	4.432548666838766	-4.071639923109041	32.36911484935299	-8.966783017483948	8.476239317354114	35.92349029186405	
35.85	3.617155062311224	-4.185978766825736	31.3534992954918	-9.019328245686477	7.431457308091155	35.92466459164115	
35.86	2.8716845991032676	-4.23733196792105	30.39381342220261	-8.985498289006252	6.440789764601963	35.77193503190879	
35.87	2.1945464819925156	-4.244353602052542	29.488242431049702	-8.8685257436681	5.5230072759737325	35.48308373888572	
35.88	1.5826914773280865	-4.2223410133112536	28.633618836177632	-8.674740237421924	4.691356375911223	35.07809383683305	
35.89	1.032052763841475	-4.183617249791301	27.82614998576647	-8.412915231480486	3.9537215144236306	34.57761784964115	
35.9	0.5379031607009922	-4.1379556345168025	27.061906278160777	-8.093472362258378	3.3131394906854865	34.00168596958421	
35.910000000000004	0.09514212486725349	-4.0929981546655	26.33712807070698	-7.727706199397693	2.7686042044054515	33.368758286079014	
35.92	-0.30148419791056824	-4.0546420022132725	25.648401536344107	-7.327133986386979	2.3160442570323045	32.6951648656189	
35.93	-0.6572222144870445	-4.027379346977945	24.992743293840363	-6.9028565589562865	1.9491474448722867	31.994795837433927	
35.94	-0.9771911841946023	-4.01459105291555	24.367627218270105	-6.465154504705668	1.660229372850897	31.27908496145239	
35.95	-1.266298395041097	-4.018794385247047	23.770976919938157	-6.023190530203505	1.440918683530902	30.557152062136122	
35.96	-1.5291927687739322	-4.041846384741501	23.201136404860197	-5.584850496325812	1.2827107475871704	29.836052068010382	
35.97	-1.7702315343036878	-4.085113374423468	22.656835152813237	-5.156684860028464	1.177372388871773	29.12108036222118	
35.980000000000004	-1.993469622922041	-4.149606941784019	22.137150979622408	-4.743930025847017	1.1172112890179857	28.416087977617412	
35.99	-2.2026601738002483	-4.236093584898896	21.641476407096366	-4.3505994864024755	1.0952600406251924	27.723776056010728	
36.0	-2.401262651860548	-4.345182072097341	21.169490963507194	-3.9795974326073273	1.1053596355629287	27.04596189539837	
36.01	-2.592461237069074	-4.477389806854188	20.72113969310987	-3.6328574218570675	1.1421889310225368	26.383803108265617	
36.02	-2.7791838139637988	-4.633194047034492	20.29661927133824	-3.3114895108072964	1.2012496797252337	25.737981128585222	
36.03	-2.964124700213514	-4.813068105795582	19.89637083458734	-3.0159208148360963	1.2788231440040205	25.10884719776496	
36.04	-3.149767653155577	-5.017505359623786	19.52107955028132	-2.74602497889839	1.3719106538709884	24.49653459855246	
36.050000000000004	-3.3384084568203725	-5.2470317480914686	19.17168018134178	-2.5012476473352963	1.478164835170662	23.901043035913585	
36.06	-3.532175868157412	-5.502207699655558	18.84936797156623	-2.280709878678882	1.5958191635197125	23.322301203795757	
36.07	-3.7330518398234807	-5.783618949331837	18.555614345120773	-2.083301185218298	1.7236187985126317	22.7602121481006	
36.08	-3.94288443425323	-6.091859793414654	18.292186967991288	-1.907754859676661	1.860756461457708	22.21468564737245	
36.09	-4.163400651558767	-6.427502817350316	18.0611723195964	-1.752710709997172	2.006813735320703	21.685661336495134	
36.1	-4.396218705342863	-6.791054242760019	17.865000054485016	-1.616770612207657	2.161707900872768	21.17312637857323	
36.11	-4.6428479456981995	-7.18290117382943	17.706468510819466	-1.4985399001971618	2.3256465536162643	20.677129055811847	
36.12	-4.90467984862762	-7.603246181093368	17.588768278016637	-1.3966546221306477	2.4990893786788093	20.197789160715637	
36.13	-5.182974062751472	-8.052024253360718	17.515500646399165	-1.309809929798358	2.6827141659518956	19.735309076581306	
36.14	-5.478843504163398	-8.528797148517445	17.490687761712472	-1.2367773684767842	2.8773892664818446	19.28998449502938	
36.15	-5.793242355196788	-9.032620261640465	17.51877134529969	-1.1764172269863176	3.084150650250161	18.862216300146677	
36.160000000000004	-6.12691974368295	-9.561905620056926	17.604593792164554	-1.127687022185658	3.3041826631673725	18.452524186666082	
36.17	-6.480350984445601	-10.114272773550509	17.753343346752334	-1.089648262101262	3.53880134420322	18.0615627378499	
36.18	-6.853698273655283	-10.686353184463915	17.970487803418226	-1.0614697073727706	3.789440072976889	17.690140172858076	
36.19	-7.246732522293164	-11.273601090952733	18.26162712462095	-1.0424282391584074	4.057636204210949	17.33924004127626	
36.2	-7.658748459913417	-11.870090598748408	18.63230350461676	-1.0319109571800058	4.345016857367122	17.010046640923296	
36.21	-8.088469084082522	-12.468323242036254	19.08776129575276	-1.0294159238769665	4.65328360869842	16.703974388198503	
36.22	-8.533943278906232	-13.059068036047272	19.632632742643917	-1.0345537283919548	4.984193591552276	16.42270089858229	
36.230000000000004	-8.992440426044737	-13.631256043947772	20.270525469509362	-1.0470500167602144	5.339535534098435	16.168204137793893	
36.24	-9.460345831624482	-14.17195148062271	21.003487665949105	-1.0667493929592706	5.72109928443874	15.94280415881961	
36.25	-9.933063229997623	-14.666429619817992	21.831366020172087	-1.093621073101124	6.130636914037013	15.749209460631404	
36.26	-10.404965627414123	-15.098476194832159	22.75134825135622	-1.1277681567978701	6.569809422134462	15.590564576960851	
36.27	-10.869352504938757	-15.450834458737324	23.757266430584988	-1.1694388034225502	7.040119707963107	15.470500535560422	
36.28	-11.318511795969746	-15.705930253272287	24.839053495332013	-1.2190412424607886	7.542827014278375	15.393185732746385	
36.29	-11.743830171062253	-15.846819195191253	25.98236255307716	-1.2771639859054138	8.078837662043263	15.363373612619498	
36.300000000000004	-12.135941120018504	-15.858282643346277	27.168405125177145	-1.3445986280448317	8.648568587204231	15.38644040717248	
36.31	-12.485019481823738	-15.728103238334642	28.374155215670882	-1.4223663732083702	9.251780201725207	15.46840711855913	
36.32	-12.781303834857818	-15.44851782540053	29.573042589937486	-1.5117495700706565	9.88737516285186	15.6159400419421	
36.33	-13.015457439208987	-15.017270632173808	30.735988697360664	-1.614328944211918	10.553159559286183	15.836322901755539	
36.34	-13.179096085978902	-14.438472981937544	31.83290053509677	-1.732013236218328	11.245568029086012	16.13736140358888	
36.35	-13.26535224337166	-13.722978526160203	32.83452144829432	-1.8670710082054243	11.959355265595427	16.52723262401215	
36.36	-13.269368090480727	-12.888169358343308	33.71434300990418	-2.0221493477670105	12.687270688882467	17.014238280583413	
36.37	-13.188718069273532	-11.957168829692254	34.45040309516821	-2.2002701366571342	13.419729651318079	17.60643053237451	
36.38	-13.023586168749208	-10.957200222096727	35.026796789196545	-2.404805358624887	14.144506609259516	18.311131035922266	
36.39	-12.7768561534594	-9.917799963910138	35.43455849857753	-2.6394048103579033	14.846508828839308	19.13430450239647	
36.4	-12.454001328147505	-8.868821580976622	35.67191039164583	-2.9078485265555454	15.507690880559558	20.079745401874373	
36.410000000000004	-12.062731154385006	-7.838422096425026	35.74381804813164	-3.2137996608994697	16.107169157294734	21.148052288284767	
36.42	-11.612549559449544	-6.851415120826177	35.6610293081107	-3.5605008657914983	16.621620767504275	22.335663582800656	
36.43	-11.114227483412566	-5.928051579641979	35.438759605287004	-3.950322623524134	17.02604676405394	23.63379398943079	
36.44	-10.579173546530441	-5.083484794547663	35.09501825524332	-4.384227452813604	17.29500820860826	25.027474599620582	
36.45	-10.018896029847358	-4.327634538600554	34.64915750635744	-4.861149873500076	17.40428069883408	26.494922488445276	
36.46	-9.444515696093939	-3.665496478917185	34.12057452577663	-5.377322667283833	17.332776312463665	28.007341763456722	
36.47	-8.866364428006698	-3.0978297825773202	33.52763554971093	-5.925736754811773	17.06478318422131	29.529458693625887	
36.480000000000004	-8.293693536416633	-2.62196846878864	32.88696671725734	-6.495872102502349	16.59241361007074	31.021000196134246	
36.49	-7.734469300022532	-2.2326958121408884	32.213028268972494	-7.073564968640765	15.917124352007827	32.43874348294986	
36.5	-7.195322467356166	-1.9230872975978917	31.51798275500338	-7.641475432846336	15.050909390409107	33.73949131317695	
36.51	-6.681561054652685	-1.685239907309511	30.8117544400191	-8.179994204224409	14.01631658942533	34.88338891454265	
36.52	-6.1971937835206585	-1.5108724039885715	30.102184075305278	-8.668570409590238	12.84536526304964	35.837160171780205	
36.53	-5.745065163730306	-1.3917903914748853	29.39530598016598	-9.0873705172766	11.577105279281142	36.57684268192776	
36.54	-5.3269845064633525	-1.3202170751039124	28.695632904277304	-9.418976943084227	10.254575702051737	37.08948472217981	
36.550000000000004	-4.94388490910892	-1.289014512307351	28.00644241940205	-9.649904964589835	8.921275765328225	37.37361277607785	
36.56	-4.5959697723550414	-1.2918099117711077	27.330042749545097	-9.771687401316695	7.61780265954273	37.43842141636857	
36.57	-4.282843024939917	-1.3230484784282894	26.66800258327417	-9.781448086507146	6.3790803038831045	37.302001957379964	
36.58	-4.003668444839771	-1.3780034797672147	26.02134375236859	-9.68173031266385	5.232601710135159	36.98872112643746	
36.59	-3.757275724241802	-1.4527435831834765	25.39069748181637	-9.47993211407888	4.197597341914318	36.52657882085416	
36.6	-3.5422682770411624	-1.5440810462922192	24.776426949795496	-9.18728834456252	3.2851838743515107	35.94463807218489	
36.61	-3.3571122485494866	-1.6495070327671977	24.178720811642716	-8.817679955449524	2.4992284778648712	35.27093472975846	
36.62	-3.2002109993892276	-1.7671211974540713	23.5976635334383	-8.386389274862037	1.8376180751327844	34.53096089450752	
36.63	-3.0699660006288574	-1.8955616504740989	23.033288392579358	-7.909019061657136	1.293749750450881	33.746779190584526	
36.64	-2.964824324389767	-2.0339378373864627	22.48561490262764	-7.400624091301585	0.8579838569547902	32.93668018068371	
36.65	-2.8833157061051233	-2.1817684486804896	21.954676968137814	-6.8750121780463065	0.5188957871660447	32.11518954841564	
36.660000000000004	-2.824082082065179	-2.338925212697068	21.440544115849004	-6.344348394458899	0.26433162834680535	31.29339947203326	
36.67	-2.785898480952582	-2.5055837885467787	20.943338206493433	-5.818939422791226	0.08219340858837243	30.479427614215826	
36.68	-2.767685865566221	-2.6821816515685066	20.463247191881475	-5.3071885100842975	-0.039005766993298385	29.67893922384831	
36.69	-2.7685189434881896	-2.869381983955492	20.000537509665946	-4.815652366789173	-0.10980574000244638	28.89565815634958	
36.7	-2.7876320553870424	-3.0680425984269677	19.555566791300038	-4.349204275713705	-0.1395999568671758	28.131830890948816	
36.71	-2.824426001882444	-3.279188980615758	19.12879850509565	-3.911223126469082	-0.13656758962100177	27.388621641371543	
36.72	-2.8784638647775944	-3.503993733778411	18.72081674705833	-3.5038074334518035	-0.10768434769869106	26.666433491595754	
36.730000000000004	-2.9494652423169807	-3.743758217457342	18.3323425852311	-3.1279918144601355	-0.05878613437314646	25.96515934093704	
36.74	-3.037306969131316	-3.99989443758048	17.964254806423778	-2.7839491058408883	0.005336111140751512	25.28437105756291	
36.75	-3.1420166042628255	-4.273909493962039	17.617612681701402	-2.4711765674262853	0.0808266227050661	24.623456581629938	
36.76	-3.2637664269738162	-4.567388698664596	17.293681936374373	-2.188658489865941	0.16465090996340462	23.981716075035358	
36.77	-3.4028663254116815	-4.881976607164775	16.993964172884095	-1.9350085939105208	0.25448420013955386	23.358426616231302	
36.78	-3.559755245632994	-5.219354965362571	16.720230350229965	-1.7085861747335496	0.34860837811018025	22.752883307911258	
36.79	-3.734990129614869	-5.5812164015199235	16.47455838821996	-1.507589419889088	0.4458189307678225	22.16442318600312	
36.800000000000004	-3.929236852937298	-5.969226867794478	16.259373322131147	-1.3301363147438974	0.5453410598195064	21.59243827737192	
36.81	-4.1432531016877725	-6.38498146574238	16.077490042178905	-1.17433304351263	0.6467563508064736	21.036382274247753	
36.82	-4.377867497722585	-6.829948240298843	15.93215843526328	-1.0383080641242195	0.749944554635753	20.49576940057665	
36.83	-4.6339630476507265	-7.3053919574951856	15.827111768112028	-0.9202549537387794	0.8550302809599777	19.970173744360423	
36.84	-4.912448902396544	-7.8122802821629005	15.766611062622715	-0.8184566845153332	0.962340932240996	19.459226270134174	
36.85	-5.214221164566245	-8.351168232247677	15.755480717179019	-0.7313020105831681	1.0723728066717824	18.962611917073428	
36.86	-5.540114070197333	-8.922056592676064	15.799130773472559	-0.6572953122160539	1.1857644006674175	18.480067196220183	
36.87	-5.890842871462892	-9.524219971704568	15.90356122836335	-0.5950633420758629	1.3032753449999421	18.011378804602565	
36.88	-6.266939746909864	-10.15600018269394	16.075343790310395	-0.5433575847151144	1.4257710354859083	17.556383511128846	
36.89	-6.668684065804431	-10.814560634240774	16.321576479904078	-0.5010500101491412	1.5542132038636196	17.11496922342152	
36.9	-7.096004313586141	-11.495612921004005	16.649774053459577	-0.46713143130549506	1.6896528531062733	16.687077771363963	
36.910000000000004	-7.548323412732984	-12.193149571043973	17.067623584181483	-0.4407056938596787	1.8332276448829532	16.272709277657253	
36.92	-8.024459012626298	-12.899117848997149	17.58275656436114	-0.42098395208304096	1.986161711127275	15.87192829286834	
36.93	-8.522465254654387	-13.603147953821868	18.202318022285837	-0.4072784957124227	2.1497678085578578	15.48487190761705	
36.94	-9.039470761158302	-14.292311425845536	18.932436841690414	-0.3989957450258699	2.325451735426183	15.111760104297984	
36.95	-9.57151611742399	-14.950967161372354	19.777590782325973	-0.39562947043761576	2.5147181530470593	14.752908535011356	
36.96	-10.113401960531412	-15.56077332601291	20.739829362952342	-0.3967561155966605	2.719176648501687	14.408744204543682	
36.97	-10.658559111612416	-16.100943362700868	21.817818013440718	-0.4020288438745153	2.9405489720910953	14.079824137802659	
36.980000000000004	-11.198959215471994	-16.54879611375506	23.00578667977784	-0.41117316040441765	3.180676182105168	13.766858296106996	
36.99	-11.725128717430971	-16.880602682920273	24.292826979807682	-0.423983761122707	3.4415248797126377	13.470736582234558	
37.0	-12.226218144141146	-17.072891656666645	25.662011428405364	-0.44032277851428414	3.72519149841329	13.192560628510464	
37.01	-12.6903030232218	-17.104147524789997	27.090088591661768	-0.4601195190784783	4.033903839014881	12.933681430419703	
37.02	-13.104719613340201	-16.95672412703976	28.547575741741465	-0.48337178753189525	4.370019041103324	12.695743888221111	
37.03	-13.456506776972047	-16.618810780079087	29.999452161654716	-0.5101488932865049	4.736017172883599	12.480739314092954	
37.04	-13.733172154560936	-16.08636823511521	31.40678292584566	-0.5405978889818541	5.13448553943702	12.291065372117052	
37.050000000000004	-13.923652321977658	-15.364689485539056	32.72919103915134	-0.574954333774577	5.568090072185731	12.129594439976158	
37.06	-14.018746091650238	-14.468774114966918	33.92723542632303	-0.6135539608766077	6.039536676716101	11.99975272709697	
37.07	-14.012059223545474	-13.423111746033467	34.96564256237613	-0.656852256609476	6.5515119275112	11.905609180941415	
37.08	-13.900528036168073	-12.260210762853	35.81604190949807	-0.7054477886753014	7.10659887812583	11.85197168621019	
37.09	-13.684825134106287	-11.018340260339196	36.45916283997426	-0.7601117292860302	7.707161091465446	11.844488725171155	
37.1	-13.369302497423606	-9.73836722188189	36.88600391489139	-0.8218273650121126	8.355188720286579	11.889755623752777	
37.11	-12.961793118723046	-8.460648828143423	37.097940578137255	-0.8918419480035449	9.052099115364372	11.995422291182932	
37.12	-12.473095604815402	-7.222108198021299	37.10575123713045	-0.9717219781989868	9.798471267553206	12.170275567667016	
37.13	-11.916224664948395	-6.053926610716499	36.92775586552858	-1.0634247388135385	10.593715404556574	12.424299886953218	
37.14	-11.305581196955544	-4.980053140045786	36.58754086843401	-1.1693774214135144	11.43566678226216	12.768687010707362	
37.15	-10.65610390904674	-4.016711318635078	36.11149072643142	-1.29256690023052	12.320089552964081	13.215764691445381	
37.160000000000004	-9.982491562237167	-3.1727358102530214	35.52653399758007	-1.4366304435803017	13.240100042702982	13.778804127251373	
37.17	-9.29855259510843	-2.450355057508312	34.85840597103721	-1.6059341598642218	14.185527255582503	14.471657572294932	
37.18	-8.616731583749367	-1.846484482504518	34.130359888721465	-1.8056263129431371	15.142228917003168	15.308177729773684	
37.19	-7.947794168923703	-1.354080400488149	33.36244313659585	-2.0416425012306236	16.09142090075741	16.301354377424897	
37.2	-7.300659040580413	-0.9634677548986623	32.571212382213304	-2.3206121825941173	17.00915188037184	17.46210328546101	
37.21	-6.682410904963326	-0.6634916507371624	31.769834026792527	-2.6496322722226937	17.866014046615955	18.797697010787314	
37.22	-6.098363326463846	-0.44245750735982303	30.968372564263998	-3.0358476825596705	18.62729479190672	20.309850194003623	
37.230000000000004	-5.552213060643565	-0.288840019147804	30.174218839242243	-3.4857968484027015	19.25375199089202	21.9925913133146	
37.24	-5.046233329556834	-0.19176904601226064	29.392567527623797	-4.004462478492319	19.703309180029464	23.83001490989501	
37.25	-4.581493361419992	-0.1413385361643671	28.626875919981327	-4.594079129469959	19.933669810588025	25.794435032771762	
37.26	-4.158081718258661	-0.12877063059473748	27.87928053810563	-5.252747161115995	19.905975405279996	27.845260279352676	
37.27	-3.7752868269042765	-0.14646713919002685	27.1509478954447	-5.973079472810938	19.589270061103694	29.929227920941422	
37.28	-3.431801594490195	-0.1879934512343442	26.442360542238216	-6.741009043575438	18.965162549664253	31.98219742834249	
37.29	-3.125887708431994	-0.24801224556979162	25.753540804494975	-7.535362957108317	18.03205120285238	33.9331763501452	
37.300000000000004	-2.855512607574892	-0.3221881391261613	25.084217945668613	-8.328372148217227	16.807914351249632	35.710172182463374	
37.31	-2.618468403488334	-0.4070804974627226	24.433949967677062	-9.087156859593218	15.330684278341737	37.24682040667445	
37.32	-2.4124681498340297	-0.5000323509304634	23.802208899415962	-9.776495837035238	13.655903197265204	38.48937709779375	
37.33	-2.235224465523394	-0.5990629019679722	23.188439372944924	-10.362276024943505	11.85185237250468	39.402284667036625	
37.34	-2.084506998366142	-0.7027682004161929	22.59209502707031	-10.815093181489859	9.992514020249711	39.971244737683335	
37.35	-1.9581879981124155	-0.810231016543075	22.012661622747057	-11.113366784465635	8.150283609405971	40.20339516984942	
37.36	-1.854276205919058	-0.920941201252454	21.449669994588497	-11.245324978849663	6.389281279905373	40.124545492109625	
37.37	-1.7709383084692711	-1.0347278770217059	20.902702618524174	-11.209634458088239	4.760524704397438	39.774400416694455	
37.38	-1.7065114831611727	-1.151702348603025	20.371396203723137	-11.014642515411552	3.2995150975649956	39.20078589130943	
37.39	-1.659513046651338	-1.2722094886120132	19.855442536110182	-10.676538462049125	2.0261837980651407	38.45401339011777	
37.4	-1.628647693703322	-1.3967873847461718	19.35458914545364	-10.217011153743966	0.9464942979111992	37.58232092403098	
37.410000000000004	-1.6127995474286358	-1.5261392907379534	18.868638958774024	-9.660730822985297	0.0552457566215363	36.6286533614943	
37.42	-1.611033553222683	-1.6611079271715898	18.39745180656848	-9.033065388798873	-0.6607876529004679	35.62889301276067	
37.43	-1.6225898599483422	-1.8026581910652482	17.940946740170745	-8.358331626491012	-1.2198428988501622	34.61136665969998	
37.44	-1.6468781016038025	-1.9518646333700902	17.499105850491993	-7.658524648243953	-1.6426301066872446	33.597188532031595	
37.45	-1.6834713924496147	-2.1099032477374875	17.071979793963628	-6.952592440572809	-1.950383701496647	32.60115744348156	
37.46	-1.7321001475387103	-2.278047159722658	16.659695334285168	-6.256137670826174	-2.163512422008199	31.63289071258383	
37.47	-1.7926460911117559	-2.457665385170269	16.262465050010384	-5.5814469360736645	-2.3007517714585806	30.69798977239187	
37.480000000000004	-1.865137129839768	-2.650223588247652	15.880599515980203	-4.93770287764177	-2.378740092698029	29.79909485937164	
37.49	-1.9497432194183206	-2.857285997776217	15.514521844343882	-4.331350944441477	-2.4118604595574475	28.93678561145969	
37.5	-2.0467716053035034	-3.080519672567706	15.164786004413116	-3.766500456180852	-2.41228459753949	28.110294102438278	
37.51	-2.1566634524685053	-3.321698635625669	14.832098526038596	-3.2453348224387217	-2.390130149149019	27.318044356684002	
37.52	-2.2799919535033086	-3.5827063942151236	14.517343793745221	-2.76850004085987	-2.3536770485115492	26.558042252602633	
37.53	-2.4174609970091163	-3.865536641562037	14.22161389384767	-2.3354520778372794	-2.3096071854662568	25.828144357797747	
37.54	-2.569903476986375	-4.172291938065054	13.946243977943915	-1.9447573283133188	-2.2632425646245133	25.12623175803168	
37.550000000000004	-2.7382783239122643	-4.505180169895498	13.69285410619224	-1.5943457910384118	-2.2187698792523163	24.450315623016127	
37.56	-2.9236653376871877	-4.866507997052067	13.46339820752554	-1.2817206971099955	-2.179444103902884	23.798593907574897	
37.57	-3.127266132771539	-5.258656831682909	13.260217479948372	-1.0041207952384523	-2.1477665513022175	23.16947445138213	
37.58	-3.3503995865839404	-5.6840537709407775	13.08610325268136	-0.7586518725218121	-2.12564055515625	22.561577340019326	
37.59	-3.5944853168448434	-6.145133115613722	12.944365934079848	-0.5423967864422216	-2.1145066440474047	21.973726738744393	
37.6	-3.8610410839696874	-6.64427360786895	12.838916224822341	-0.35247854642866205	-2.115451622791376	21.40493304132538	
37.61	-4.1516656646368	-7.183714954492588	12.774350164406137	-0.18612157798629936	-2.129304831886134	20.85437560052833	
37.62	-4.468007605643217	-7.765445851161219	12.756034295638024	-0.04068864719990284	-2.156716593777233	20.32138470712512	
37.63	-4.811723038715776	-8.391055703883248	12.7901883714586	0.08629614578304667	-2.198223013693868	19.805425673574433	
37.64	-5.184425736939492	-9.06154224373816	12.883963028440723	0.1971334294317657	-2.254299945357107	19.30608574805356	
37.65	-5.587632593471646	-9.777067231053493	13.045509851302523	0.2939410941133709	-2.325407985266594	18.823064410235446	
37.660000000000004	-6.022705208752457	-10.53665241049878	13.284039124542563	0.37865832601559946	-2.4120276242721443	18.35616691980794	
37.67	-6.490704135658904	-11.337809159216228	13.609772911418617	0.45304947673404306	-2.5146895739675177	17.90530149267849	
37.68	-6.9922480859272405	-12.176097045004333	14.033844578012303	0.5187136814459357	-2.6339987275178585	17.470479825514783	
37.69	-7.527367263875065	-13.044622085085116	14.568116925115557	0.5770959464685929	-2.77065402493097	17.051821123436664	
37.7	-8.095288607840944	-13.933481212236938	15.224804694711443	0.6295002189558261	-2.9254643663808744	16.649559534968247	
37.71	-8.694200877626592	-14.82918484707766	16.01593532305055	0.6771037214164308	-3.0993611941813737	16.264054958719466	
37.72	-9.320992428339204	-15.714129634308339	16.952575794122104	0.7209738741749789	-3.293407276417691	15.895807889955261	
37.730000000000004	-9.970961480561378	-16.566196108857298	18.043752944705627	0.7620780598985053	-3.5088063608437166	15.545477972161459	
37.74	-10.63750434025272	-17.35855230514329	19.295015437839574	0.8013022339361785	-3.7469056792866486	15.213906761040814	
37.75	-11.311879508776446	-18.059882285964203	20.70688341590592	0.8394728655773933	-4.009194159335415	14.902145350014894	
37.76	-11.983004397446999	-18.635146473592993	22.273037217052213	0.8773708094985169	-4.297300820488241	14.611487189377105	
37.77	-12.637415205172603	-19.04710169974703	23.978497550803	0.9157420841815085	-4.6129898096116015	14.343506546064742	
37.78	-13.259359454453667	-19.258560613695433	25.7981319534276	0.9553107759458512	-4.958148416172099	14.100103051108093	
37.79	-13.83111292208976	-19.23539487135356	27.695812081678937	0.9967992872360163	-5.334764407708643	13.883552781808932	
37.800000000000004	-14.333763773133581	-18.950449162765473	29.624626989218307	1.0409611478057288	-5.744889026004582	13.696566325707495	
37.81	-14.748096178856521	-18.387332406477018	31.528505598801196	1.0886259569703567	-6.190583992373186	13.542354154587967	
37.82	-15.055804365686278	-17.54389941599453	33.34540963402175	1.1406798298700345	-6.673877079845251	13.42469802046864	
37.83	-15.24091846215887	-16.43457666476355	35.01204144092435	1.1981095939997475	-7.196671910887111	13.348026654857561	
37.84	-15.291209060367235	-15.091074532529106	36.46930738244412	1.2620481988590213	-7.760633530181536	13.31749500430036	
37.85	-15.199396819899675	-13.560637229456308	37.66805108281441	1.3338138650452644	-8.36704587650879	13.339064284228337	
37.86	-14.963974066179796	-11.901970499418045	38.57395691960307	1.4149553678582505	-9.016626608544065	13.419571191695164	
37.87	-14.589540915067142	-10.180099930645618	39.170347949268226	1.5073013813175806	-9.70929488769599	13.566777131008369	
37.88	-14.086454567704493	-8.460012554043217	39.458863640287845	1.613018685426935	-10.443885522696672	13.789388681845061	
37.89	-13.470046583184574	-6.800871505415392	39.45783071375881	1.7346840395174414	-11.217802880641717	14.097040539440753	
37.9	-12.759424842663895	-5.251459632717996	39.19881307457836	1.8753516622032056	-12.02661148828255	14.500202986358008	
37.910000000000004	-11.975778084466668	-3.8476751663829623	38.72162064801888	2.03859123885772	-12.863573942269198	15.009955798451447	
37.92	-11.141107347128507	-2.611659442049471	38.0699769752748	2.228544465316598	-13.719144109409536	15.63766804754682	
37.93	-10.276786689130754	-1.5528051158412115	37.28715914213336	2.449923341679216	-14.58045413434191	16.394456644620625	
37.94	-9.402520639699407	-0.6697853216894378	36.41291484252831	2.707970138497922	-15.430830205766888	17.290457036401552	
37.95	-8.535552669989562	0.046873689348336356	35.48148224835149	3.0083342457718656	-16.249432037630935	18.333852627943184	
37.96	-7.690350883931391	0.6120900844853993	34.520788551300065	3.3568150786764503	-17.01112181031762	19.529595926217258	
37.97	-6.878399550076235	1.0438917340985903	33.55240136308595	3.758949482107898	-17.686671152526852	20.877864632656788	
37.980000000000004	-6.108302012626922	1.361483681215179	32.59209546951806	4.219460328181519	-18.243470602272176	22.372527102349352	
37.99	-5.38601738966152	1.5838356137938812	31.65072241294123	4.7414617583004866	-18.646883908960532	23.999450290762443	
38.0	-4.71519267464197	1.7287312464362927	30.735184029155686	5.325530884944436	-18.862385773259636	25.735167906232512	
38.01	-4.097505548263952	1.8122275232191152	29.849368949772167	5.968632178520764	-18.858256255400295	27.546083078278613	
38.02	-3.53304633036144	1.8483886854869507	28.99498432670037	6.663124275154621	-18.608892388610847	29.38864375013646	
38.03	-3.020656760080389	1.8492405051793597	28.172239091314083	7.396068822542936	-18.098630717123235	31.21087273434092	
38.04	-2.558239417743341	1.824856821332951	27.380378217452993	8.14887334582126	-17.324608549688122	32.955128822268556	
38.050000000000004	-2.143026594122833	1.7835248608962568	26.618081072030726	8.897758735655998	-16.299067781638247	34.56232974754492	
38.06	-1.7718026158479194	1.731949102982085	25.88374479397272	9.615008393842983	-15.049931976317415	35.97698671004547	
38.07	-1.441087841460146	1.6754667568374841	25.175675737609165	10.270983420670818	-13.619506498119614	37.15234165533004	
38.08	-1.1472836876450099	1.6182585342820153	24.492211866632424	10.836785820602977	-12.060939669304636	38.054854886350604	
38.09	-0.886785664105997	1.5635446039386445	23.831794608506307	11.2869801275665	-10.433587597522035	38.666994997760085	
38.1	-0.6560624206640238	1.513759177496644	23.19300475548108	11.602055318721913	-8.797415128814357	38.98802481448513	
38.11	-0.45171719361370033	1.4707060883919538	22.57457559800685	11.770188357295627	-7.207743247516324	39.03272723618518	
38.12	-0.2705359969396415	1.4356946300284301	21.975393207217483	11.787984249460063	-5.711069685253547	38.828373126671316	
38.13	-0.1095005345397268	1.4096494609486974	21.39448459649062	11.660100281671795	-4.3425329774683235	38.41056864911421	
38.14	0.03419242276513623	1.3932088142204853	20.831005267729005	11.39818698992259	-3.124986969223376	37.81911596935695	
38.15	0.1631290327273338	1.3868040710793499	20.284224100701774	11.019134657374513	-2.0696567251022815	37.09412276295797	
38.160000000000004	0.27968369162133333	1.3907253602666854	19.753509022649766	10.543118082207933	-1.1777598556902102	36.27303717374012	
38.17	0.38602846778203603	1.405175901812746	19.238314168981002	9.991712506508698	-0.44271325331773725	35.388692487937355	
38.18	0.48414401490049924	1.4303173749101097	18.73816921134937	9.38637198341197	0.14747670898155374	34.468401716480194	
38.19	0.5758384986451168	1.4663044101177236	18.25267071586174	8.747143979607337	0.6081467357947343	33.5337206960208	
38.2	0.6627633085609845	1.5133146337516152	17.7814758999858	8.091902470878663	0.9561655184293443	32.600850182134586	
38.21	0.7464318880530958	1.5715719280301113	17.324298435881865	7.4359038548252485	1.2085903130848799	31.681324438580425	
38.22	0.8282379415974702	1.6413659527244677	16.880906394658034	6.791643361038728	1.381724498211793	30.782843840580664	
38.230000000000004	0.9094735028902394	1.7230682666188224	16.451122149594404	6.168916557186678	1.4905462861832162	29.910107500773798	
38.24	0.9913476521591449	1.8171450895910461	16.03482399208732	5.575039883679163	1.5483845831636733	29.06557650584543	
38.25	1.0750042910856807	1.9241683461156984	15.631949722128711	5.015134710249392	1.5668159477097119	28.250117775103064	
38.26	1.161538788778867	2.0448255807129128	15.242502283424825	4.492452536529067	1.5556889318370455	27.463522882389675	
38.27	1.252009958902632	2.179932647673937	14.866557472561936	4.0086989377187505	1.5232341094119495	26.704906122925678	
38.28	1.3474623623704507	2.3304359676576	14.504273254139877	3.564338333362122	1.4762199353427983	25.972996802330417	
38.29	1.448942284962199	2.4974193018098614	14.15590186501578	3.1588676650243377	1.4201278022408363	25.2663451121414	
38.300000000000004	1.557508127855107	2.682114327998812	13.821805099352558	2.7910590201656644	1.3593313294902956	24.583460376672747	
38.31	1.6742387960988785	2.8859117868941895	13.502473002772788	2.459162622808054	1.2972663525040478	23.922898326538093	
38.32	1.80024367006533	3.1103699656213286	13.19854620391937	2.1610664195560427	1.2365851807460133	23.283310201915867	
38.33	1.936677744900656	3.3572172867154944	12.910842111730755	1.8944305732764795	1.1792965192766536	22.6634663852245	
38.34	2.0847655230111455	3.628345770107206	12.640385206730208	1.6568139319449615	1.1268923190760685	22.06226689351447	
38.35	2.2458250039760115	3.9258014842711564	12.388442697315114	1.4457471481913449	1.080450233589342	21.478737301015588	
38.36	2.4212304539675586	4.251820999100355	12.156574375385844	1.2587863533429728	1.0407220932881973	20.91201739755258	
38.37	2.612447112093865	4.608801201135757	11.946680779775365	1.093572150507212	1.008212956347381	20.361351300960088	
38.38	2.8210341425035104	4.9992855776270835	11.761063052360337	0.9478594319503536	0.983244122399977	19.826073990922993	
38.39	3.0486561234939877	5.425938133472557	11.60249578337068	0.8195374963943831	0.9660055390009566	19.305598808287055	
38.4	3.2970831286753755	5.891506158693959	11.47430793020447	0.7066428512135428	0.956599480891024	18.79940602868247	
38.410000000000004	3.5681796508467407	6.398766489555179	11.380472316094117	0.6073692118228543	0.9550777558169742	18.307033091143328	
38.42	3.863886811017405	6.950447077032647	11.325704162227284	0.5200641333787087	0.9614694346694981	17.82806628959609	
38.43	4.186202295006272	7.549115676348008	11.315569106927576	0.443226783371276	0.9758050728253937	17.362134138256426	
38.44	4.537162460046635	8.197027471262654	11.356601165501392	0.375502333659152	0.9981361657824	16.90890226825161	
38.45	4.9188306746851165	8.89592348793949	11.456430931666995	0.3156737576047137	1.0285508944838326	16.468069711330838	
38.46	5.333209259088597	9.646778606185418	11.62388266599357	0.2626530329110251	1.067187385639446	16.039366494501454	
38.47	5.7821221771433455	10.449471692916994	11.86903616253179	0.21547076825043782	1.1142443861187514	15.622552328877582	
38.480000000000004	6.267150406311341	11.302369921526015	12.203284321966128	0.17326557465414086	1.1699904392371923	15.217416345389365	
38.49	6.789476299405268	12.201824859813291	12.639286877805626	0.1352730070625447	1.2347714311677056	14.823777992260279	
38.5	7.349701522274854	13.141569318837327	13.1908188835839	0.1008198831793182	1.309020829815172	14.44148891402334	
38.51	7.947620316990644	14.112039704443958	13.872452310920941	0.06931022715009769	1.393264185888921	14.070435712022423	
38.52	8.581947579913681	15.099648097205945	14.69901134133648	0.04021330251229699	1.488124483561447	13.71054381283592	
38.53	9.250001241011693	16.08602834634521	15.684741947621585	0.013057391314296174	1.5943307618360352	13.361782702108021	
38.54	9.947346984650002	17.047367221583727	16.84213091022562	-0.012573927213568814	1.7127281993092285	13.02417263450602	
38.550000000000004	10.667427361619549	17.954027569939843	18.180327031332943	-0.03704624550039881	1.8442878547441968	12.697792930514893	
38.56	11.401205167732671	18.770524161212442	19.703165447498247	-0.06068279105329316	1.9901142558726996	12.382791970773054	
38.57	12.136874860775237	19.456199182517757	21.406866286277438	-0.08378013151779107	2.151449028843987	12.079398998653717	
38.58	12.859669339265002	19.966658869169454	23.2777073090195	-0.10662850325036949	2.3296721581652853	11.787938123167777	
38.59	13.551922254989838	20.25639707422774	25.289837259644834	-0.1294815388475008	2.5263331381740364	11.50884822630742	
38.6	14.193452258787143	20.282667169405652	27.40368364654913	-0.1525772386550942	2.7431522551443823	11.242703847521657	
38.61	14.76219831506158	20.00991512232117	29.565915588412842	-0.1761475456520241	2.9820279913869325	10.990240876842053	
38.62	15.235390726911865	19.415045433053162	31.710986076718974	-0.20042498050585586	3.2450462631194767	10.752388560041961	
38.63	15.591094392527383	18.49211703957239	33.765060995566174	-0.22564857660321347	3.534488724920955	10.530307182799552	
38.64	15.80978333020019	17.256013803276215	35.65134184703592	-0.2520682371887387	3.8528395394306383	10.325433003637981	
38.65	15.876194300562991	15.74348791635666	37.297408022586254	-0.27995079421284785	4.202787642148536	10.13953193430809	
38.660000000000004	15.781226847558191	14.010814142284982	38.643632303844356	-0.309591048487871	4.587221531185957	9.974763466284681	
38.67	15.522621325994107	12.129533796871257	39.64830127468629	-0.34133107075263175	5.009213611820332	9.833756342042554	
38.68	15.10559063763649	10.178885832071671	40.29225767388727	-0.3755852027833921	5.471992860504935	9.719697164371674	
38.69	14.542456041397205	8.237740548278287	40.57959233744204	-0.41283610508710183	5.978912152516787	9.636431758675215	
38.7	13.851600664850373	6.377011850226062	40.535282056936175	-0.4536734526264708	6.533379164898018	9.588582344846944	
38.71	13.05566849344634	4.6539201049899255	40.20001202168359	-0.4988282663707756	7.138763928925217	9.581680690001129	
38.72	12.179864325067518	3.108881995692646	39.62427605260155	-0.5492143012342363	7.798266597972293	9.622313915438665	
38.730000000000004	11.249998947341052	1.765027099035862	38.86202590232417	-0.6059798394049207	8.514731975464795	9.718276981578919	
38.74	10.290822075907126	0.6297742964630855	37.96544124731534	-0.6705747418090402	9.290400931486978	9.878728925955592	
38.75	9.324800183611655	-0.30214129844221815	36.98120441516387	-0.7448381608884331	10.126587033123933	10.114348056631579	
38.76	8.371310421180036	-1.0451315704183382	35.94841364780633	-0.8310963980166411	11.02324562065577	10.437444110395123	
38.77	7.446190028246198	-1.6193800795535958	34.89786451726034	-0.9322837004517933	11.97843088074731	10.86201669435636	
38.78	6.561695844090737	-2.047890715549087	33.85240347632198	-1.0520762603695597	12.987632658194807	11.403716727272414	
38.79	5.726690560011673	-2.3542357744301055	32.82789952585223	-1.195039948401727	14.042970914016745	12.079647699338967	
38.800000000000004	4.946981862996027	-2.5610193017596856	31.83450859274097	-1.366775278616056	15.132274586955731	12.90793501122031	
38.81	4.225765905103341	-2.688903194508113	30.877979396254048	-1.57402619454369	16.238093651743558	13.906971311746315	
38.82	3.56408155788822	-2.7561252654737283	29.9608461003469	-1.8247194204673558	17.33669754487483	15.0942459164363	
38.83	2.9612570483018796	-2.778344071524383	29.083432432826218	-2.1278873551861324	18.39722807804341	16.484661339990204	
38.84	2.4153225647325223	-2.768704675475065	28.244647485084027	-2.493376519808761	19.381232265124417	18.08827903240052	
38.85	1.9233517080525782	-2.7380361742096784	27.44257832264291	-2.931256609273211	20.242848131424036	19.907500480470137	
38.86	1.481771268213428	-2.695111381249311	26.674916020277518	-3.450851579015271	20.929958507430307	21.93389699154709	
38.87	1.086599967244221	-2.646930630624449	25.939241608124963	-4.05931296583886	21.386745024656225	24.1449517360867	
38.88	0.7336473638891514	-2.599001908135071	25.233208938154693	-4.75976107222098	21.557825301252702	26.50133242318424	
38.89	0.41865692732237036	-2.5555977127123866	24.55464977701875	-5.549154617028219	21.393879995780953	28.945544145894882	
38.9	0.13741383288965014	-2.519986854570587	23.901625611351353	-6.416246437377945	20.85847392251008	31.402821347708354	
38.910000000000004	-0.11415751787393666	-2.494642911345896	23.2724498586153	-7.339948776519877	19.934955121836875	33.784694945975424	
38.92	-0.3399486307206225	-2.4814147333631698	22.665683521287775	-8.28902077551663	18.63210631068311	35.996000320661196	
38.93	-0.5436373619741383	-2.4816734277328196	22.080118932868853	-9.22337311022354	16.986956367340138	37.94438925286589	
38.94	-0.7286617597772308	-2.4964385104467444	21.514761555878795	-10.097075282884752	15.063462506937373	39.550574529615595	
38.95	-0.8982169352875709	-2.5264797579900575	20.968808375146192	-10.863105043233602	12.946782665610025	40.75789538721029	
38.96	-1.0552600776771783	-2.5724012818594733	20.441628168464476	-11.478790938026622	10.734069970140565	41.53863984866997	
38.97	-1.202517804378035	-2.6347121959138926	19.932745086160196	-11.910855818835614	8.523196640143798	41.89567040602787	
38.980000000000004	-1.3425033690082708	-2.713881928093108	19.44182581143396	-12.13909136810288	6.402474597714472	41.85954007431655	
38.99	-1.4775361023365197	-2.8103852762527852	18.968670896169403	-12.157851548428376	4.442706668471013	41.481739766124335	
39.0	-1.6097614367496709	-2.9247388726324735	18.513210444979542	-11.9754226124117	2.6929011695715688	40.826192946140644	
39.01	-1.7411730875042912	-3.0575296323720376	18.07550397190055	-11.611497004475675	1.1799729258948501	39.96065033037087	
39.02	-1.8736349327098227	-3.2094372082616665	17.655744529182414	-11.093769302128099	-0.0889318168625941	38.94974170715761	
39.03	-2.0089032919260186	-3.381250540802421	17.254266770667655	-10.454225107625465	-1.1221863818889135	37.85018994371821	
39.04	-2.148648161732882	-3.5738798991412173	16.87155911116575	-9.725811597985675	-1.9389400128900975	36.70834483019914	
39.050000000000004	-2.2944748772681782	-3.78836364795944	16.508280485482317	-8.939886385291015	-2.5646733350971136	35.55965625773951	
39.06	-2.447937412448255	-4.02587551833818	16.165281405107745	-8.124490217451886	-3.0275632997961424	34.42944836642344	
39.07	-2.6105617587188514	-4.287719457950654	15.84362919692719	-7.303398500657845	-3.355814497560139	33.334425740860226	
39.08	-2.7838633841075358	-4.575322751180528	15.544638529930602	-6.495813801452717	-3.575919862006443	32.284458305381364	
39.09	-2.9693562023736018	-4.89022755822119	15.269907512073152	-5.71650662221419	-3.711666769948236	31.28432741290385	
39.1	-3.168557351760832	-5.234076172098258	15.021359244744309	-4.976197440236783	-3.7837311037682	30.33523795602722	
39.11	-3.3829920828620663	-5.608585292563426	14.801288722297894	-4.2821211483258494	-3.8096181324398644	29.43606471975208	
39.12	-3.614203055099774	-6.0155046157997	14.612414964102546	-3.638606194032831	-3.8038532784145667	28.584293063215004	
39.13	-3.8637681017143595	-6.45655516891308	14.457938270966364	-3.0476461137875077	-3.7782869247769892	27.776703659827717	
39.14	-4.133278522338811	-6.933370552342851	14.341603184074659	-2.5094181903303423	-3.742449551760724	27.009842140121073	
39.15	-4.424308651093182	-7.447416093350011	14.267763024257942	-2.022734544676829	-3.703910463324095	26.28032460398032	
39.160000000000004	-4.738409205486706	-7.999864951556454	14.241441775755698	-1.5854179287048904	-3.66861298643672	25.585018454405702	
39.17	-5.0770770404197245	-8.591451712379708	14.268394420686924	-1.1946126227332827	-3.641176736392694	24.92113980744629	
39.18	-5.4417148625624545	-9.222285114419893	14.355156101566228	-0.8470311593979298	-3.6251602177250635	24.286292832647614	
39.19	-5.833565512894138	-9.891624039417302	14.509066532240741	-0.539141860769677	-3.6232837715551454	23.67847227768777	
39.2	-6.253625367402893	-10.597610748533157	14.738255524988459	-0.26732360942689604	-3.6376203008581056	23.09604717517445	
39.21	-6.70254140593983	-11.33695534869442	15.051575501517904	-0.027973524980241027	-3.669751433058471	22.53773332872943	
39.22	-7.180496499228887	-12.104565472756839	15.458466855612443	0.1824173624663734	-3.7208960189913474	22.002562002248936	
39.230000000000004	-7.687087463347443	-12.893115157797434	15.968742034717822	0.3672055200294857	-3.7920167689009205	21.489851365764718	
39.24	-8.221141985976905	-13.692619043649193	16.592216642204754	0.5295612180889893	-3.8839051419711756	20.99918115519639	
39.25	-8.780474579623734	-14.490076958835848	17.33813346779272	0.6724488318924884	-3.9972493960073026	20.530372918860515	
39.26	-9.361718715954995	-15.269072198563354	18.214488671667624	0.7986160857545583	-4.132688902932234	20.083476610982604	
39.27	-9.960095391518669	-16.009594824778787	19.227061895279157	0.910597753999195	-4.290853967265132	19.658763091314317	
39.28	-10.569198093893723	-16.688038431712332	20.37831416644827	1.0107219126748284	-4.472396102996189	19.256723117848114	
39.29	-11.180817393276396	-17.27753038874429	21.66614878474064	1.1011232723866273	-4.678007705915158	18.878072145079354	
39.300000000000004	-11.784846751650768	-17.74877327011131	23.082511054076875	1.183759617486288	-4.908432896916363	18.523760794423566	
39.31	-12.369293889841277	-18.071446815522716	24.61202005074343	1.2604314118818465	-5.164469436740898	18.194990577384097	
39.32	-12.920438148617368	-18.21601638399882	26.231228546146298	1.332803547624137	-5.446961908926954	17.893234456854554	
39.33	-13.423161506465624	-18.156275840138626	27.908043582673333	1.4024310403780569	-5.756784621657141	17.620261927745325	
39.34	-13.861664645762518	-17.872168527659987	29.60242375332381	1.4707782744034146	-6.094817937176033	17.37816769790808	
39.35	-14.22015245611387	-17.35263200279694	31.267714274055493	1.5392494459247177	-6.461908955172974	17.169403450044438	
39.36	-14.483635253661884	-16.59801640921262	32.85295113787393	1.609220578936605	-6.858819344088936	16.996811931481613	
39.37	-14.639192014907596	-15.621638912054024	34.306729872037735	1.6820647287516088	-7.286161733016622	16.863660793905428	
39.38	-14.677416028526931	-14.4500120624543	35.58208133697412	1.7591757643338801	-7.744319993888241	16.773673280238626	
39.39	-14.592577709070046	-13.121416791328112	36.63931868747504	1.8419962153420877	-8.233348703305733	16.731052854892294	
39.4	-14.383665958437126	-11.683024139920327	37.45027775966084	1.9320546698062089	-8.75284707337686	16.740498873615927	
39.410000000000004	-14.05451823920189	-10.18686096800036	38.000356830601355	2.03101819642198	-9.30180264518539	16.807210391899392	
39.42	-13.613680155114004	-8.685329038958454	38.28916213287996	2.1407181330690768	-9.878419913657124	16.936864289633082	
39.43	-13.073613313557166	-7.226771944464	38.329223411895825	2.263145127131858	-10.47993607069559	17.135539074969316	
39.44	-12.449908941528523	-5.852118587348715	38.1437089016168	2.4005131741790846	-11.102381437498119	17.409642011896807	
39.45	-11.760108973727876	-4.592648630871121	37.76307792409649	2.555259138328924	-11.740350371507152	17.765719456939024	
39.46	-11.022559255415802	-3.469170183883519	37.221598646718334	2.730043680553968	-12.38675351741302	18.21020942493729	
39.47	-10.255319944154344	-2.4923538860840377	36.55415645543751	2.9277362930868525	-13.032581283638327	18.74913267523306	
39.480000000000004	-9.475344998706522	-1.6641428166468284	35.79370886521659	3.151368053165787	-13.666713356935196	19.38769146408689	
39.49	-8.697785409379035	-0.9794448648843486	34.96957112314786	3.4040357093619873	-14.275809067739269	20.12974510917667	
39.5	-7.935610667401424	-0.42813725081291176	34.1064830190981	3.6887407137321393	-14.844313418924441	20.97713151202289	
39.51	-7.199425973007745	0.0030916645096548123	33.224347080189794	4.008149846815428	-15.354614625897161	21.928822051372816	
39.52	-6.497470266159423	0.32915391367944213	32.33844463999538	4.364347157944038	-15.787454794720743	22.98032906000487	
39.53	-5.835753153962142	0.5653465984411075	31.459968470550468	4.758452068104876	-16.122604181505675	24.122946664145612	
39.54	-5.218275873827181	0.7264524249153459	30.59668225328529	5.190193500150377	-16.33984697907168	25.34306308708232	
39.550000000000004	-4.647303517981722	0.8261640346751941	29.75361911476972	5.657483558365412	-16.420299188677824	26.621848905388656	
39.56	-4.123642122154881	0.8767564565558899	28.933731304164812	6.15593343140438	-16.347852881864355	27.93520554150266	
39.57	-3.6469298844620623	0.8889435475527385	28.138452953911433	6.678481864794448	-16.110739664917347	29.25421695299701	
39.58	-3.2159104286468354	0.8718682283065781	27.36816416915058	7.215315084547035	-15.70322042355207	30.546335399353726	
39.59	-2.828637470130886	0.8331797257317064	26.62254887605318	7.7540006220921684	-15.12695472086655	31.77712176454258	
39.6	-2.482682990289908	0.7791584779258967	25.900863214645476	8.279706111155129	-14.391423247811762	32.91208743715113	
39.61	-2.175323351999471	0.7148671338752567	25.202132755650727	8.77606770791112	-13.5141352004	33.91926135192723	
39.62	-1.9036621827906248	0.6443094356741006	24.52528340674838	9.226190383631426	-12.519769640650175	34.77148505386216	
39.63	-1.6647431709033589	0.5705846631317435	23.86922872717728	9.613871656349662	-11.438653000686779	35.4484011751465	
39.64	-1.455631631175355	0.4960312510212554	23.232922128523573	9.924848148755494	-10.304423848938075	35.93777275616818	
39.65	-1.2734816433958038	0.42235864272999785	22.61538622277236	10.147926044167917	-9.151649780268864	36.235994362708404	
39.660000000000004	-1.115584625224609	0.35076283598711067	22.015726406656192	10.27580672720854	-8.013331506192818	36.34772087584547	
39.67	-0.9793931603181909	0.28202427851972484	21.43313152714757	10.305508680042282	-6.918804333363472	36.2847284011364	
39.68	-0.8625455498438312	0.2165944401459863	20.86687102086071	10.238406375797013	-5.8921734217772395	36.064307071283885	
39.69	-0.7628756494795668	0.15466722070101496	20.316287495193727	10.079802074189258	-4.951525192993901	35.70729779170579	
39.7	-0.6784144710472645	0.09623756349028684	19.780788132788892	9.838241177505807	-4.1087582620786876	35.23621562469602	
39.71	-0.6073870030761794	0.0411495906055383	19.259835811267955	9.524666432950102	-3.3699430515693316	34.67362195869026	
39.72	-0.5482091969565513	-0.01086293771331778	18.752940961043148	9.151490475274441	-2.7361308765620778	34.04081785494781	
39.730000000000004	-0.4994780808556948	-0.06014622313283438	18.259654260626526	8.731718235955586	-2.204339598153253	33.35696277588281	
39.74	-0.4599584147143126	-0.10710343195255843	17.779560137230533	8.278188329150794	-1.7686103251419492	32.63857662413894	
39.75	-0.4285733450700365	-0.15217538760876542	17.312271645247275	7.803032641863071	-1.4210129340761304	31.89940781854975	
39.76	-0.40439154610710254	-0.19582752958549868	16.85742616794984	7.317222235944062	-1.152503172956344	31.150487147476063	
39.77	-0.38661559893628733	-0.23854015829049394	16.414682051499806	6.83033634310519	-0.953629977183516	30.400382695088336	
39.78	-0.3745704194548108	-0.2808022264442826	15.983715996901461	6.350444062591162	-0.8150635256687806	29.65552906151754	
39.79	-0.36769152461948995	-0.32310839080532366	15.564221075974274	5.884106987058381	-0.7279723543121102	28.920587472523874	
39.800000000000004	-0.365515286922936	-0.3659574345584668	15.155905376397076	5.4364537770544565	-0.6842650943084332	28.198800232585796	
39.81	-0.36767066395200415	-0.40985190872085697	14.758491044763543	5.011285732914783	-0.6767164609387147	27.492309568887393	
39.82	-0.37387004584495653	-0.45530064158267447	14.371713776236776	4.611251604109134	-0.6990296591630543	26.80243406564911	
39.83	-0.3839006059281276	-0.5028229003825115	13.995322679285508	4.238002434774788	-0.7458304830790345	26.129895991844755	
39.84	-0.3976191781302675	-0.5529514642539384	13.629080421273501	3.8923566160613134	-0.8126269580770387	25.475002407282993	
39.85	-0.41494896274095594	-0.6062358353323882	13.272763686634683	3.5744562053751143	-0.8957458220799952	24.837784737480188	
39.86	-0.4358761783600168	-0.6632469664067058	12.926163981180258	3.2839094584190307	-0.9922563447134665	24.21810370946966	
39.87	-0.46044477788451776	-0.7245848834984159	12.589088816093522	3.0199158761525817	-1.0998905183287564	23.615726375655015	
39.88	-0.4887478991542298	-0.7908901556028439	12.261363296980742	2.7813759245542307	-1.216963445700956	23.030380039924772	
39.89	-0.5209336600616302	-0.8628453089795208	11.942831986377545	2.5669830202016435	-1.3422984701983343	22.4617905554257	
39.9	-0.5572065872616672	-0.9411809326024072	11.633361398219607	2.3753015644509397	-1.4751582011028843	21.909708263450028	
39.910000000000004	-0.5978229598883982	-1.0266880448592957	11.332843045761443	2.2048278373659245	-1.6151837595453662	21.37392550006506	
39.92	-0.6430928725521801	-1.1202257984953796	11.04119730230175	2.0540383466061414	-1.7623416281845725	20.854288420201083	
39.93	-0.6933819802437311	-1.222731076478586	10.758378059240645	1.9214318815846942	-1.916876958378846	20.350705957683978	
39.94	-0.7491144254082888	-1.335228778002818	10.48437840523382	1.8055613630420886	-2.079274606981678	19.863157347769672	
39.95	-0.8107766164779462	-1.458842860371266	10.219237625231969	1.7050494286875921	-2.2502287890196238	19.391698099324078	
39.96	-0.8789215271493377	-1.5948082025000616	9.963049818199627	1.6186088286984563	-2.4306158268768288	18.93646774849635	
39.97	-0.9541731856949809	-1.7444833557848427	9.715974432302108	1.5450521771654782	-2.6214735715349944	18.497698293424637	
39.980000000000004	-1.0372310235950724	-1.9093642480697721	9.478249016355901	1.4832985792607067	-2.8239849404939097	18.075724503748994	
39.99	-1.1288761557834683	-2.0910985580085497	9.250204710285287	1.4323776599380886	-3.03946485442777	17.670996526681552	


==> data/fig_integration.dat <==
dt	crlb_median	
0.01	1.788662819813983	
0.011220184543019636	1.8500694563482754	
0.012589254117941675	1.8725965791744303	
0.01412537544622754	1.7783250234264503	
0.015848931924611134	1.82389286136572	
0.01778279410038923	1.789505442141299	
0.0199526231496888	1.834700331939005	
0.0223872113856834	1.7990655991055984	
0.025118864315095794	1.7909290645188314	
0.028183829312644536	1.815894933506569	
0.03162277660168379	1.8169007687697598	
0.03548133892335755	1.8194571574437806	
0.039810717055349734	1.8053715755534605	
0.0446683592150963	1.7982536501599813	
0.05011872336272725	1.818684600122979	
0.05623413251903491	1.8013019924123008	
0.06309573444801933	1.7979551607085749	
0.0707945784384138	1.8074589717171778	
0.07943282347242814	1.8068760002011337	
0.08912509381337459	1.8106943678495582	
0.1	1.8152761150353602	
0.11220184543019636	1.8066799479780407	
0.12589254117941676	1.8104056062684961	
0.14125375446227548	1.814422822660131	
0.15848931924611143	1.8100916062143644	
0.1778279410038923	1.8106879631883306	
0.19952623149688797	1.816380680208257	
0.223872113856834	1.805205512994604	
0.25118864315095807	1.8137387209263993	
0.2818382931264455	1.8123028976298121	
0.31622776601683794	1.8050299626190391	
0.35481338923357547	1.8120668744187456	
0.3981071705534973	1.8135751845286157	
0.44668359215096326	1.8081001163330792	
0.5011872336272725	1.8095547771475424	
0.5623413251903491	1.812701421421409	
0.6309573444801934	1.8138341418736683	
0.707945784384138	1.8142536919865155	
0.7943282347242817	1.808978596547489	
0.8912509381337459	1.8050752467737154	
1.0	1.8130504128646223	


==> data/fig_kkt_normal.dat <==
residual	iter	
7369462.314603588	0.0	
1304777.524151558	1.0	
327318.96859926503	2.0	
59550.642107062355	3.0	
59294.92140670322	4.0	
40718.10060162257	5.0	
40447.493831700405	6.0	
21166.51543492887	7.0	
21166.45917530587	8.0	
10891.913339036917	9.0	
9480.893449479587	10.0	
9433.221271068456	11.0	
9334.92797446254	12.0	
6627.774250530518	13.0	
2856.675299758308	14.0	
2856.6573606403103	15.0	
2851.066412407034	16.0	
2850.9844780636013	17.0	
2849.933379366012	18.0	
2845.385368118617	19.0	
1944.0114387937153	20.0	
1943.8891587397095	21.0	
1943.5809838257603	22.0	
1943.3752819895135	23.0	
1692.7586456505767	24.0	
1490.5086783411182	25.0	
1482.7371128160128	26.0	
1482.7196998427958	27.0	
1482.7134183020855	28.0	
1476.27170689744	29.0	
1424.7558452393807	30.0	
1424.1766464881164	31.0	
1326.0204350704057	32.0	
1325.9942001999552	33.0	
1313.1422530598825	34.0	
1312.6672562637937	35.0	
1306.5264244009911	36.0	
1235.8874699859134	37.0	
1235.887465208028	38.0	
1235.8874375636121	39.0	
1235.8872851703993	40.0	
1235.8855169308476	41.0	
1235.8855074783776	42.0	
1235.8840771218065	43.0	
1235.8567010949992	44.0	
1235.7413541640913	45.0	
1235.7412776597328	46.0	
1146.0106871017256	47.0	
1141.3846963561598	48.0	
1141.3605790962886	49.0	
1141.3604398694144	50.0	
1141.351472575307	51.0	
1089.8937031280143	52.0	
1089.8914406328922	53.0	
1089.8766424752948	54.0	
1089.8756695270577	55.0	
1015.3869372238247	56.0	
1015.3869098351068	57.0	
1015.3857884722538	58.0	
1015.3851580152125	59.0	
1015.384955357368	60.0	
1015.375095028135	61.0	
1015.3746436368084	62.0	
1015.0428895320048	63.0	
992.0268568913505	64.0	
990.7550788648614	65.0	
990.2738897968728	66.0	
990.244385177496	67.0	
990.1469678684675	68.0	
990.1469714208472	69.0	
990.1248661802713	70.0	
990.1084671271461	71.0	
989.8363306357644	72.0	
989.8363375796337	73.0	
986.6523324498846	74.0	
986.6520228137526	75.0	
986.6522699529952	76.0	
986.6519445108019	77.0	
961.1121640580708	78.0	
959.6472299938365	79.0	
959.648585603504	80.0	
959.1914771029342	81.0	
959.1918097450922	82.0	
959.0207299001755	83.0	
959.0165917091268	84.0	
958.753341926542	85.0	
958.5132284316715	86.0	
958.5132085442053	87.0	
958.5120787186546	88.0	
958.4651117217388	89.0	
958.4053672517324	90.0	
958.405651084294	91.0	
958.4052872227817	92.0	
958.4051353869406	93.0	
958.4040718800455	94.0	
958.3374848536707	95.0	
958.3686351330705	96.0	
898.5889624116758	97.0	
898.5867922851725	98.0	
898.5868476897562	99.0	
898.5778149823094	100.0	
898.5774073025997	101.0	
898.5804690101735	102.0	
898.5762868200759	103.0	
898.5763792008452	104.0	
898.5761963910543	105.0	
894.2624841078357	106.0	
894.3523836275486	107.0	
894.1345853069125	108.0	
894.1348262609307	109.0	
894.1070444971077	110.0	
893.9636617718581	111.0	
892.7492063226376	112.0	
891.8859901997668	113.0	
892.1161756114527	114.0	
891.5129778927369	115.0	
891.2552595775218	116.0	
886.9451221131156	117.0	
885.1932467698887	118.0	
885.1769481053606	119.0	
884.973835883936	120.0	
884.5998451325787	121.0	
884.5982366766231	122.0	
884.0396738059653	123.0	
883.4243514233583	124.0	
881.3262973513852	125.0	
881.4841382147254	126.0	
881.3798720823049	127.0	
881.3722368001571	128.0	
881.3895717463502	129.0	
881.3443126551656	130.0	
881.3487409732735	131.0	
881.3376956809809	132.0	
881.3376777187357	133.0	
881.3376818868901	134.0	
881.3387395243826	135.0	
881.1531976784361	136.0	
881.1607328851381	137.0	
871.9872788566698	138.0	
871.670649466902	139.0	
873.3387408917274	140.0	
869.3360624225162	141.0	
868.241137340188	142.0	
868.1931103460519	143.0	
868.1921757501605	144.0	
867.9695744625757	145.0	
867.9682417607005	146.0	
867.9397991208275	147.0	
868.0180034780775	148.0	
867.9234766367812	149.0	
867.9123764228717	150.0	
867.9124086214142	151.0	
867.9123188212546	152.0	
867.9131180491356	153.0	
867.7081366692703	154.0	
867.7095105821583	155.0	
867.7015248264972	156.0	
867.7015295800455	157.0	
867.6916351064137	158.0	
867.744647832773	159.0	
866.8039146033966	160.0	
866.5554619507099	161.0	
866.5253502766726	162.0	
865.8384408876324	163.0	
856.1707742443175	164.0	
855.9898879396411	165.0	
855.922631997293	166.0	
855.9294862128808	167.0	
855.9294124532862	168.0	
855.7148065975567	169.0	
855.703903495136	170.0	
855.7012628044562	171.0	
855.7060540941484	172.0	
855.7069392309678	173.0	
855.7033984472351	174.0	
855.70780284854	175.0	
855.7077407988531	176.0	
855.0345720658394	177.0	
855.2596085261166	178.0	
855.247149049155	179.0	
854.7094138337668	180.0	
816.6926361617759	181.0	
800.3203253550936	182.0	
800.4235684438592	183.0	
800.2841044003458	184.0	
783.0442036762171	185.0	
794.436137861134	186.0	
793.8887968085832	187.0	
787.753525097912	188.0	
788.7964965054987	189.0	
787.3237162906032	190.0	
787.3059971770217	191.0	
787.2499434439591	192.0	
787.030056749721	193.0	
787.0301413021805	194.0	
787.0294171385952	195.0	
795.239778540942	196.0	
787.8044171442612	197.0	
788.0847186141548	198.0	
788.0816536525564	199.0	
788.0525271291269	200.0	
788.084369752467	201.0	
788.0844177709272	202.0	
788.0835713449031	203.0	
788.1044502492465	204.0	
787.9915597765882	205.0	
788.015729409323	206.0	
788.7261103253742	207.0	
787.7294025385389	208.0	
787.7289983096385	209.0	
787.6971379292415	210.0	
786.2520436464148	211.0	
787.5601335156613	212.0	
787.5560016066186	213.0	
787.5519743560785	214.0	
787.5554600055252	215.0	
787.2651346184764	216.0	
787.3657799551977	217.0	
787.3369982751317	218.0	
787.3419279260227	219.0	
787.3414754104508	220.0	
787.3075528205759	221.0	
787.3324744448097	222.0	
787.3316567852293	223.0	
786.9384464639857	224.0	
786.5411010817443	225.0	
786.5404608797318	226.0	
786.5395086833141	227.0	
786.5410468576647	228.0	
786.5410648644935	229.0	
786.2217319472802	230.0	
982.7947220484274	231.0	
982.7995857924502	232.0	
982.795391644366	233.0	
982.8781255040881	234.0	
983.8707583757265	235.0	
983.8711829311003	236.0	
983.8984718683472	237.0	
983.8740890133269	238.0	
983.8957481464553	239.0	
983.8976593545078	240.0	
983.9725644864658	241.0	
983.892235554622	242.0	
983.8842647615653	243.0	
985.8714180371946	244.0	
985.8345825730518	245.0	
985.8873939239411	246.0	
985.9032161040019	247.0	
985.8793083673257	248.0	
986.0688493767815	249.0	
986.7055953123818	250.0	
990.6656302986728	251.0	
988.129647394965	252.0	
991.1601024429408	253.0	
991.1575918310575	254.0	
991.158312243748	255.0	
991.6102903145161	256.0	
991.4357986993385	257.0	
997.3113486206827	258.0	
997.3076748098397	259.0	
996.8836738307633	260.0	
997.8764490737169	261.0	
997.84784794681	262.0	
997.2856098879802	263.0	
997.2429128011642	264.0	
997.2497452941615	265.0	
997.202612965783	266.0	
988.724630739862	267.0	
988.5174881235633	268.0	
979.4278976359969	269.0	
979.4328415224184	270.0	
949.2238169111013	271.0	
959.0640880287275	272.0	
909.7648189116477	273.0	
886.8779742575274	274.0	
886.9903581543333	275.0	
886.9966230714108	276.0	
884.3168885486521	277.0	
882.2284580167353	278.0	
882.037177806069	279.0	
880.1282475821282	280.0	
880.2745763833755	281.0	
879.6024877272373	282.0	
896.7479210439049	283.0	
863.2936312428046	284.0	
867.5567168455611	285.0	
867.7126470049396	286.0	
867.6064378539303	287.0	
867.6087707914626	288.0	
867.6124246831249	289.0	
866.9700594549954	290.0	
867.7850384862217	291.0	
867.8454148375158	292.0	
867.8054723335011	293.0	
868.538364012582	294.0	
886.9492489057315	295.0	
887.4390166536082	296.0	
887.4452180565239	297.0	
887.4458443403523	298.0	
887.4454083668709	299.0	
887.6959151793991	300.0	
1761.5489501331142	301.0	
1805.0518321867598	302.0	
1805.087863774232	303.0	
1819.154765220197	304.0	
2024.002019912703	305.0	
2083.466732042057	306.0	
2083.4912785604765	307.0	
2083.5893727092566	308.0	
2176.3708496430268	309.0	
2224.9003822355508	310.0	
2225.43240830548	311.0	
2225.4218542855074	312.0	
2225.422719411991	313.0	
2225.422110180382	314.0	
2225.6064375072942	315.0	
2225.6162037061526	316.0	
2225.6175676182297	317.0	
2225.62911582428	318.0	
2225.7602704885862	319.0	
2226.641412707004	320.0	
2226.6384825154405	321.0	
2227.1109388390746	322.0	
2504.89886402717	323.0	
2504.8979481490937	324.0	
2504.890278229214	325.0	
2504.921686839943	326.0	
2503.6804846956884	327.0	
2503.68264667139	328.0	
2503.681246998119	329.0	
2503.6828764424085	330.0	
2504.171362299566	331.0	
2504.1347223684575	332.0	
2504.4333890072803	333.0	
2504.460446829571	334.0	
2792.2879443818933	335.0	
2965.617311670419	336.0	
3210.174977464809	337.0	
3712.5296308051793	338.0	
3712.529023083367	339.0	
3713.59233505992	340.0	
3713.6352785225695	341.0	
3713.65889301993	342.0	
3713.694836733659	343.0	
3713.6617201518343	344.0	
3713.6697531637956	345.0	
3716.0501664595886	346.0	
3716.1324273985256	347.0	
3731.499862211412	348.0	
3731.4947807559315	349.0	
3731.4738963410214	350.0	
3731.4951846436784	351.0	
3731.4732183003666	352.0	
3746.850814664038	353.0	
3747.157197281747	354.0	
3746.943920490943	355.0	
4611.578269430552	356.0	
4611.5552450414825	357.0	
4610.601755164183	358.0	
4618.46052138644	359.0	
4618.504665340604	360.0	
4795.985044981081	361.0	
4795.782972200452	362.0	
4795.761034764397	363.0	
4946.404320036189	364.0	
4979.1327439272945	365.0	
4979.265293637803	366.0	
4983.1914062564	367.0	
4983.231914461164	368.0	
4983.403746493977	369.0	
4983.372614803089	370.0	
5042.711021987608	371.0	
5044.878038240168	372.0	
5042.230430912335	373.0	
5071.49262852249	374.0	
5443.180386497077	375.0	
5443.197799105502	376.0	
5443.186180010962	377.0	
5443.198455627286	378.0	
5443.102201753907	379.0	
5437.05618369877	380.0	
5437.054689177179	381.0	
5436.888850363805	382.0	
5436.840192496868	383.0	
5436.783339554654	384.0	
5436.858807050802	385.0	
5436.83758347242	386.0	
5435.735233107305	387.0	
5435.805622550148	388.0	
5435.721338578452	389.0	
5435.789470671178	390.0	
5435.793915546937	391.0	
5435.817042267051	392.0	
5442.3267494803995	393.0	
5443.667272395982	394.0	
5443.711615083294	395.0	
5443.421041709783	396.0	
5482.097820602414	397.0	
5495.906738123745	398.0	
5498.9097114298265	399.0	
5498.939641608861	400.0	
5499.1649445017665	401.0	
5501.284643304633	402.0	
5501.295362531606	403.0	
5501.2945557050625	404.0	
5501.385012533392	405.0	
5502.475197515063	406.0	
5702.753937629531	407.0	
5716.953494701288	408.0	
5717.149312362723	409.0	
5717.149291536048	410.0	
5717.151420349735	411.0	
5717.149007115889	412.0	
5717.149266440579	413.0	
5720.2444454619945	414.0	
5720.238925494114	415.0	
5734.476210526104	416.0	
5734.475557429431	417.0	
5734.511723592894	418.0	
5734.49481030328	419.0	
5734.525350818504	420.0	
5734.52826452407	421.0	
5732.832924762814	422.0	
5739.876321625067	423.0	
5739.930273187953	424.0	
5740.141757490692	425.0	
5740.177784948312	426.0	
5744.4296603126695	427.0	
5745.0922647764955	428.0	
5745.093708339716	429.0	
5745.087771392398	430.0	
5753.8839864520905	431.0	
5753.949628772532	432.0	
5943.585956184212	433.0	
6054.6748255713155	434.0	
6057.769855634804	435.0	
6057.861619181372	436.0	
6057.9838460998635	437.0	
6058.010973580125	438.0	
6058.146081054757	439.0	
6058.145865380614	440.0	
6057.820242314334	441.0	
6058.180911306301	442.0	
6058.182869459859	443.0	
6058.580678250921	444.0	
6058.550659687009	445.0	
6058.637731018559	446.0	
6058.688009374104	447.0	
6093.431564177588	448.0	
6093.771103341858	449.0	
6140.885005378973	450.0	
6140.884381574001	451.0	
6142.182224187221	452.0	
6141.673953885045	453.0	
6151.812041564878	454.0	
6160.06026121556	455.0	
6161.040877751949	456.0	
6202.456442051441	457.0	
6220.425341699993	458.0	
6220.405778333597	459.0	
6220.406039104925	460.0	
6220.405534035745	461.0	
6220.406254331163	462.0	
6220.40507975038	463.0	
6220.217795632984	464.0	
6221.44713907472	465.0	
6221.453031044959	466.0	
6221.1736067396705	467.0	
6223.088477584299	468.0	
6223.220665732177	469.0	
6225.324823072949	470.0	
6239.387626745285	471.0	
6239.360313461938	472.0	
6239.404225043159	473.0	
6239.397336912302	474.0	
6239.505619709622	475.0	
6239.402169695953	476.0	
6239.5320544577135	477.0	
6262.835498090739	478.0	
6262.694993848677	479.0	
6263.11745255963	480.0	
6271.890328702483	481.0	
6273.60284404043	482.0	
6272.47670213217	483.0	
6272.472893534183	484.0	
6272.553925544711	485.0	
6272.722124157532	486.0	
6272.743822905301	487.0	
6275.814105809151	488.0	
6275.907441044435	489.0	
6275.818670379155	490.0	
6275.9243844187495	491.0	
6280.602812894793	492.0	
6575.8890979721655	493.0	
6575.973758000451	494.0	
6576.20795114513	495.0	
6576.308713597763	496.0	
6585.645474743743	497.0	
6585.640468982644	498.0	
6585.704992979514	499.0	
6586.596772067997	500.0	
6586.6063382162965	501.0	
6586.6310806722095	502.0	
6586.8875632373965	503.0	
6586.90260612685	504.0	
6587.098808403	505.0	
6587.002843656662	506.0	
6587.002493624603	507.0	
6587.031135874915	508.0	
6587.036006620813	509.0	
6659.203593790619	510.0	
6671.2309992607925	511.0	
6671.141532927909	512.0	
6671.217839459714	513.0	
6674.265690388969	514.0	
6676.220666471394	515.0	
6676.630566698012	516.0	
6676.4508827373875	517.0	
6676.44973963309	518.0	
6695.391451677474	519.0	
6695.389605189884	520.0	
6695.3914085641645	521.0	
6695.390370431328	522.0	
6695.397663528994	523.0	
6694.719115967113	524.0	
6695.416482030984	525.0	
6695.43821925768	526.0	
6697.005199456057	527.0	
6697.175444649386	528.0	
6697.184164956691	529.0	
6707.265489707836	530.0	
6715.7203070431615	531.0	
6715.610150852247	532.0	
6716.348720394668	533.0	
6716.391100799463	534.0	
6716.274020184836	535.0	
6716.439152600966	536.0	
6716.444993700472	537.0	
6717.9642210366455	538.0	
6718.297321239856	539.0	
6719.608086722688	540.0	
6724.47610238158	541.0	
6725.588082735282	542.0	
6725.581814788606	543.0	
6725.7726246957445	544.0	
6725.7747110958035	545.0	
6725.774472222798	546.0	
6725.774903494186	547.0	
6725.778530200922	548.0	
6730.692184944113	549.0	
6731.975892912545	550.0	
6731.7831595935895	551.0	
6736.715744522186	552.0	
6782.0489862401255	553.0	
6782.036765649978	554.0	
6782.0367487208105	555.0	
6782.0382516008885	556.0	
6782.101891804159	557.0	
6782.11657343218	558.0	
6782.259494587922	559.0	
6782.264977559448	560.0	
6782.264842451043	561.0	
6782.265172164508	562.0	
6782.2671765273835	563.0	
6791.195273833633	564.0	
6791.272838390485	565.0	
6791.220806607552	566.0	
6791.218769859019	567.0	
6792.449774729976	568.0	
6792.436474680285	569.0	
6792.462796666533	570.0	
6835.514174063228	571.0	
6835.511345956139	572.0	
6835.509528706789	573.0	
6842.577082424185	574.0	
6845.765500318002	575.0	
6963.452405896989	576.0	
6963.708856477969	577.0	
6963.7083936412555	578.0	
6963.7696200544115	579.0	
6963.760490850085	580.0	
6963.769626088544	581.0	
7112.9601186085165	582.0	
7116.3899204578975	583.0	
7187.483484914498	584.0	
7187.333983568732	585.0	
7187.340667831161	586.0	
7187.62096668231	587.0	
7187.553143955269	588.0	
7187.553735713711	589.0	
7187.928146770585	590.0	
7189.104582392982	591.0	
7189.170514233567	592.0	
7189.301666322879	593.0	
7189.389698557288	594.0	
7227.736017425493	595.0	
7229.5439500744005	596.0	
7251.1306099338635	597.0	
7251.1298356948855	598.0	
7251.133529047877	599.0	
7251.133621837268	600.0	
7251.136069492011	601.0	
7251.508738350162	602.0	
7251.5157240221815	603.0	
7251.637723097005	604.0	
7251.632065726275	605.0	
7255.456280870632	606.0	
7255.651115334132	607.0	
7272.780794206462	608.0	
7276.918122129672	609.0	
7276.9614908766525	610.0	
7276.94886164621	611.0	
7278.373550339623	612.0	
7279.216097596585	613.0	
7279.197385868906	614.0	
7279.9500030074605	615.0	
7279.946867845902	616.0	
7280.195921270354	617.0	
7280.193884566105	618.0	
7280.364514031445	619.0	
7291.705898475873	620.0	
7291.699568873168	621.0	
7291.703402051731	622.0	
7293.681054657758	623.0	
7293.784758496169	624.0	
7293.805665296349	625.0	
7293.820128550147	626.0	
7293.823651214774	627.0	
7290.6518461193355	628.0	
7290.696560772348	629.0	
7258.400007678429	630.0	
7252.57083048776	631.0	
7252.565468694245	632.0	
7252.572150142315	633.0	
7251.8862021281	634.0	
7240.394520653578	635.0	
7240.469308159155	636.0	
7240.051978618983	637.0	
7240.0515618180925	638.0	
7240.049583235558	639.0	
7239.303294524466	640.0	
7237.712817243072	641.0	
7236.898044831942	642.0	
7236.883220123303	643.0	
7236.902292432229	644.0	
7236.394620494401	645.0	
7136.390916897684	646.0	
7125.924018503645	647.0	
7125.7777525068095	648.0	
7123.899626879057	649.0	
7123.86794151454	650.0	
7119.697033750369	651.0	
7119.026034025479	652.0	
7118.955605141991	653.0	
7118.915334464988	654.0	
7118.951877516363	655.0	
7118.801411747038	656.0	
7118.507504201706	657.0	
7097.267023425803	658.0	
7097.214418523264	659.0	
7097.20851849014	660.0	
7097.2126831053565	661.0	
7097.182878710986	662.0	
7089.365842644696	663.0	
7089.300519235565	664.0	
7088.6191049207455	665.0	
7088.593590092217	666.0	
7088.613277455889	667.0	
7088.605454033568	668.0	
7088.031716071783	669.0	
7088.03743385793	670.0	
7068.407918828969	671.0	
7068.3096977654195	672.0	
7068.266028350161	673.0	
7068.122971242872	674.0	
7068.087510749116	675.0	
7066.369458152956	676.0	
7066.374606596807	677.0	
7066.37630116201	678.0	
7066.361511285056	679.0	
7066.424346162314	680.0	
7066.415774524571	681.0	
7066.460258213214	682.0	
7067.278683780953	683.0	
7067.228602728232	684.0	
7067.248177004414	685.0	
7073.362642892133	686.0	
7095.131250667046	687.0	
7094.966439671133	688.0	
7095.163444795115	689.0	
7095.163449107151	690.0	
7094.356564489188	691.0	
7092.366811731128	692.0	
7093.410755310339	693.0	
7088.469620541061	694.0	
7088.467316583006	695.0	
7088.46902036159	696.0	
7088.469938706956	697.0	
7088.47297741748	698.0	
7086.275913421539	699.0	
7088.976708720864	700.0	
7088.989160456949	701.0	
7089.001720519702	702.0	
7092.3479811498	703.0	
7090.327767834526	704.0	
7091.61679315036	705.0	
7091.4748077432205	706.0	
7091.547748929577	707.0	
7091.7889280275795	708.0	
7092.107984201624	709.0	
7092.271811964803	710.0	
7092.225009880714	711.0	
7092.247357861439	712.0	
7093.255083536078	713.0	
7093.186574378477	714.0	
7093.286857070651	715.0	
7104.374260303955	716.0	
7104.721703830206	717.0	
7104.592735755592	718.0	
7121.312548047492	719.0	
7126.209562933796	720.0	
7133.273036016051	721.0	
7133.293795610968	722.0	
7151.212510398719	723.0	
7151.2258243364195	724.0	
7151.2244119652305	725.0	
7151.223398710342	726.0	
7151.315454137678	727.0	
7151.963162642147	728.0	
7151.96334863702	729.0	
7151.963056088179	730.0	
7151.968763287474	731.0	
7102.427113096584	732.0	
7102.606538470462	733.0	
7093.974794943156	734.0	
7093.946339174215	735.0	
7093.835049876443	736.0	
7093.865881615921	737.0	
7093.857199848593	738.0	
7092.551667921938	739.0	
7092.551673722455	740.0	
7092.551474236068	741.0	
7092.523555759132	742.0	
7092.523759799483	743.0	
7092.523646852088	744.0	
7092.521547911662	745.0	
7092.316853229326	746.0	
7092.164398948499	747.0	
7086.095959259331	748.0	
7085.45881198773	749.0	
7062.707423395363	750.0	
7062.707287017352	751.0	
7062.706356109998	752.0	
7062.699974903688	753.0	
7062.685984603276	754.0	
7062.688646946312	755.0	
7062.688709436804	756.0	
7056.217308806414	757.0	
7056.217329519838	758.0	
7056.16807033604	759.0	
7055.913717935561	760.0	
7054.5933021687	761.0	
7054.347219333094	762.0	
7042.2785618912585	763.0	
7040.901536714418	764.0	
7036.765973118862	765.0	
7036.742843029767	766.0	
7036.742579165748	767.0	
7036.224686230776	768.0	
7036.2191048045925	769.0	
7035.987487283491	770.0	
7035.323532407197	771.0	
7035.303294655102	772.0	
7035.373885404082	773.0	
7034.336749645732	774.0	
7032.030311084737	775.0	
7027.024148659891	776.0	
7027.02041862279	777.0	
7026.980877422126	778.0	
7026.911343335173	779.0	
7026.922058004253	780.0	
7026.9099073725865	781.0	
7028.891351415618	782.0	
7028.903672310359	783.0	
7028.890410221387	784.0	
7028.892569913938	785.0	
7028.896857631394	786.0	
7029.469040792009	787.0	
7029.423089974904	788.0	
7029.432834347706	789.0	
7035.687178124962	790.0	
7066.250745148938	791.0	
7066.625171176577	792.0	
7068.163551983887	793.0	
7068.208822892498	794.0	
7068.259771500891	795.0	
7068.417325208108	796.0	
7092.838421288645	797.0	
7121.03124390049	798.0	
7121.0716700560515	799.0	
7151.319861128205	800.0	
7182.758828563216	801.0	
7182.871534115882	802.0	
7182.770716153322	803.0	
7183.260014639823	804.0	
7183.3017931832555	805.0	
7183.297363995107	806.0	
7184.988357900284	807.0	
7185.131761543233	808.0	
7301.397450635659	809.0	
7301.42018803493	810.0	
7301.555267570834	811.0	
7304.568788821981	812.0	
7304.569470915018	813.0	
7304.571626939599	814.0	
7304.571674835996	815.0	
7306.0095050139025	816.0	
7306.024613218984	817.0	
7306.056893158922	818.0	
7306.059650558852	819.0	
7309.390272482272	820.0	
7309.3746178432375	821.0	
7309.421831636394	822.0	
7309.554528381577	823.0	
7309.55913934472	824.0	
7309.5619452323335	825.0	
7309.561252055469	826.0	
7309.366516935755	827.0	
7309.367365285251	828.0	
7307.227532330588	829.0	
7307.144046518837	830.0	
7306.601146468198	831.0	
7306.609651404699	832.0	
7306.607612706685	833.0	
7306.4241820742	834.0	
7306.551900454531	835.0	
7273.1883421728735	836.0	
7272.4328628966905	837.0	
7272.4024129556565	838.0	
7272.40539545428	839.0	
7272.205489561017	840.0	
7272.105589367619	841.0	
7272.133973020209	842.0	
7272.115147836808	843.0	
7272.023567364959	844.0	
7272.02528250238	845.0	
7272.025372235274	846.0	
7272.025549460006	847.0	
7272.025634053621	848.0	
7271.973430368564	849.0	
7271.974316562342	850.0	
7271.974207338012	851.0	
7246.179792719263	852.0	
7246.039566994666	853.0	
7245.964605566498	854.0	
7235.035282310295	855.0	
7234.809696385148	856.0	
7234.811375935248	857.0	
7234.679028278838	858.0	
7234.675768688774	859.0	
7234.665138600363	860.0	
7234.6630443795475	861.0	
7234.59952404474	862.0	
7239.07021638852	863.0	
7239.078862018464	864.0	
7239.094343229315	865.0	
7239.2215539448125	866.0	
7239.211187238404	867.0	
7239.212287740894	868.0	
7238.916763548256	869.0	
7238.865017252579	870.0	
7237.443798522854	871.0	
7237.473719411935	872.0	
7235.650682041087	873.0	
7235.615189688166	874.0	
7235.615397134133	875.0	
7235.615058010684	876.0	
7235.614242396402	877.0	
7235.614142691271	878.0	
7235.636942557378	879.0	
7231.74955047672	880.0	
7224.495814766562	881.0	
7222.917296565037	882.0	
7222.7316433462365	883.0	
7222.725884152589	884.0	
7222.72370996032	885.0	
7222.733946234599	886.0	
7222.60386160527	887.0	
7222.586428728345	888.0	
7222.577557400327	889.0	
7222.576843984582	890.0	
7223.174953519885	891.0	
7223.353912018739	892.0	
7223.361162286036	893.0	
7223.3518355326305	894.0	
7223.354730321729	895.0	
7223.853804425481	896.0	
7223.852524141956	897.0	
7223.864253082685	898.0	
7223.884338427606	899.0	
7223.910396494122	900.0	
7223.901338992168	901.0	
7226.003188443365	902.0	
7226.003279974484	903.0	
7226.026823437719	904.0	
7223.250307720603	905.0	
7218.340699405009	906.0	
7218.2590619141965	907.0	
7218.260722950489	908.0	
7218.075408169918	909.0	
7217.7197329772425	910.0	
7217.649247098072	911.0	
7217.627258133994	912.0	
7214.2686176606785	913.0	
7204.3354275590855	914.0	
7204.33392855001	915.0	
7203.780668580828	916.0	
7203.780413760075	917.0	
7203.796043206702	918.0	
7203.789689506649	919.0	
7203.7953128178315	920.0	
7203.802763419775	921.0	
7203.776856907639	922.0	
7203.799599938694	923.0	
7204.022542925788	924.0	
7204.07560233474	925.0	
7204.031425864132	926.0	
7212.906437551911	927.0	
7212.914521988144	928.0	
7212.92232238913	929.0	
7212.967351749372	930.0	
7213.258432085063	931.0	
7213.260806763452	932.0	
7213.4811748551465	933.0	
7219.793997671533	934.0	
7253.782987749827	935.0	
7253.784260208475	936.0	
7253.7829759650185	937.0	
7253.784572241145	938.0	
7253.812818069092	939.0	
7253.8074230425	940.0	
7253.80756929507	941.0	
7253.807848764084	942.0	
7253.903615281667	943.0	
7253.9018014505	944.0	
7253.90556502377	945.0	
7253.904124015739	946.0	
7253.937492459715	947.0	
7253.9368376628645	948.0	
7253.933653152148	949.0	
7253.926605694199	950.0	
7253.928752200606	951.0	
7253.927142572201	952.0	
7253.719972025443	953.0	
7251.517324190187	954.0	
7250.7895092344725	955.0	
7250.973045133716	956.0	
7246.155346765088	957.0	
7243.699611931258	958.0	
7243.699868551193	959.0	
7234.556686040536	960.0	
7234.50753176321	961.0	
7234.220781599269	962.0	
7234.390083737612	963.0	
7234.0963322292955	964.0	
7233.559466480967	965.0	
7233.307924915361	966.0	
7232.321800856741	967.0	
7232.345493819811	968.0	
7232.292598490684	969.0	
7232.2926927935	970.0	
7232.292741372342	971.0	
7232.301193445697	972.0	
7232.3072550620445	973.0	
7232.3052184829185	974.0	
7232.304461219368	975.0	
7232.330278863686	976.0	
7232.319589425719	977.0	
7232.331934025319	978.0	
7233.047854769713	979.0	
7235.8619459356305	980.0	
7235.475483746315	981.0	
7242.579667518195	982.0	
7242.631004877551	983.0	
7242.634260373154	984.0	
7242.619773660084	985.0	
7242.619166189217	986.0	
7240.93091090795	987.0	
7240.924318852463	988.0	
7240.918514609957	989.0	
7240.908608799141	990.0	
7239.870058948235	991.0	
7239.039904164594	992.0	
7239.002815550831	993.0	
7239.734104318349	994.0	
7239.7304089136105	995.0	
7239.757367043624	996.0	
7239.7786183920325	997.0	
7239.77873831581	998.0	
7239.741245646351	999.0	


==> data/fig_kkt_precond.dat <==
residual	iter	
23652775.841152713	0.0	
4562580.757589267	1.0	
2620955.3966852794	2.0	
265411.76140081004	3.0	
520787.31799735	4.0	
700923.4045443533	5.0	
697673.0475992169	6.0	
314307.58452653023	7.0	
18540.168473000045	8.0	
25558.55802136978	9.0	
16153.049793821612	10.0	
7306.709278733152	11.0	
55338.37014863307	12.0	
21419.563526594444	13.0	
26070.11043479359	14.0	
25825.367808572835	15.0	
8988.080139921703	16.0	
35494.67180784924	17.0	
57779.12592442182	18.0	
27431.289826392713	19.0	
39394.20617197694	20.0	
5163.920713074304	21.0	
5744.747383391561	22.0	
34792.10516134988	23.0	
26282.813968890518	24.0	
36319.746022414634	25.0	
3664.259450676729	26.0	
8532.824339499135	27.0	
29475.194719502037	28.0	
32211.90163041449	29.0	
7427.195784185933	30.0	
5626.4743549226205	31.0	
5142.662557589242	32.0	
6526.136353532203	33.0	
6110.293760935558	34.0	
17246.663877219282	35.0	
6176.980228456226	36.0	
6338.637735736496	37.0	
5051.374401590951	38.0	
4331.104307319056	39.0	
4900.543018932123	40.0	
3889.197594818491	41.0	
3746.1113360095337	42.0	
6563.781864908066	43.0	
6817.708134244372	44.0	
3257.851174526797	45.0	
8522.711419408224	46.0	
12450.156912763152	47.0	
11738.404643335169	48.0	
8436.802352845069	49.0	
4529.825071429688	50.0	
8405.594020310256	51.0	
17491.503296400377	52.0	
1644.9229239872298	53.0	
2421.736889540223	54.0	
3962.5651255019898	55.0	
4376.85899028477	56.0	
2713.9353024548573	57.0	
2399.5767713449313	58.0	
4204.835132326152	59.0	
4176.252407326874	60.0	
5145.006753652819	61.0	
3635.2039220196193	62.0	
3216.900615830356	63.0	
5208.667030872244	64.0	
7228.372540418342	65.0	
6812.678299410756	66.0	
4711.054446999113	67.0	
1530.443930189698	68.0	
4126.495303864689	69.0	
6173.080384653411	70.0	
4401.53162904852	71.0	
2710.362337438215	72.0	
3716.2344557813335	73.0	
5154.683183417174	74.0	
3560.7542282835357	75.0	
1889.9769038619743	76.0	
1613.7103997196684	77.0	
4754.359701059207	78.0	
4466.590918476161	79.0	
3955.0732715910044	80.0	
2007.8888607706801	81.0	
2184.8810805193652	82.0	
2124.4902431601326	83.0	
2140.445264596466	84.0	
1630.1188862315	85.0	
2031.7407706594863	86.0	
1886.2709773518543	87.0	
3838.310741585428	88.0	
3706.6881368355503	89.0	
3298.6428636047685	90.0	
3556.9176136535543	91.0	
2728.8369346255613	92.0	
1399.5497542477826	93.0	
2496.428133974422	94.0	
4007.0461755906445	95.0	
5896.089994327386	96.0	
1509.8086350831127	97.0	
1585.0786316211872	98.0	
4679.853948801568	99.0	
855.1261878898432	100.0	
1088.9647121483727	101.0	
1156.015974743645	102.0	
4795.214964390449	103.0	
1161.9461740329832	104.0	
593.2716068757641	105.0	
5155.485425829168	106.0	
2733.5772318767436	107.0	
5970.522964623724	108.0	
1109.6087145985623	109.0	
1273.9204367000302	110.0	
3149.8964272013977	111.0	
1803.7981223846577	112.0	
1324.8307429582733	113.0	
686.5520643684446	114.0	
4152.022865285815	115.0	
1901.7033314828616	116.0	
622.3528435579352	117.0	
2402.3765615742786	118.0	
2464.328306925169	119.0	
2280.5013827746166	120.0	
587.4769063793592	121.0	
1251.0477553871228	122.0	
1765.6968892506582	123.0	
2803.9699837126664	124.0	
2270.4082426690034	125.0	
2352.6992094165253	126.0	
2167.824546272153	127.0	
1555.4660415956853	128.0	
877.0002165707243	129.0	
894.4882524868809	130.0	
497.92755666658445	131.0	
388.27643194128797	132.0	
1102.8175542746053	133.0	
1845.6077566828867	134.0	
1394.9573853897746	135.0	
1586.0297874912164	136.0	
1650.9540745067325	137.0	
2386.4178635503513	138.0	
4725.943956590879	139.0	
2908.535534694483	140.0	
419.1585750029255	141.0	
420.0143065381149	142.0	
961.250462174826	143.0	
441.4972950292304	144.0	
498.8138218851434	145.0	
950.6610861976254	146.0	
554.8707663214062	147.0	
541.5871276764186	148.0	
1024.9042724657943	149.0	
2059.684417725966	150.0	
1668.1620439482906	151.0	
1440.5405860290982	152.0	
1474.9885286368528	153.0	
1854.9371016359717	154.0	
1579.7696904049144	155.0	
2153.613298247233	156.0	
547.7539927144728	157.0	
535.2741561775673	158.0	
830.8361751639268	159.0	
559.0809027471547	160.0	
1682.7374988106105	161.0	
551.0080359112957	162.0	
1553.0504676104354	163.0	
943.2785013611963	164.0	
1575.787116814209	165.0	
699.2903983758777	166.0	
473.49863173238674	167.0	
443.4780718075991	168.0	
568.6274305124371	169.0	
609.3554167550102	170.0	
430.75709908483327	171.0	
426.9237255740536	172.0	
2974.584828647248	173.0	
943.9213094998154	174.0	
2115.1268859108295	175.0	
1429.8257744100697	176.0	
2112.3661018384664	177.0	
754.9181851900627	178.0	
907.6751531397789	179.0	
3244.1767521421502	180.0	
1755.3707743293992	181.0	
2159.433809384208	182.0	
501.48932761867	183.0	
3091.819690385878	184.0	
1304.0097888711505	185.0	
1183.1530982102104	186.0	
446.16630898152266	187.0	
589.3274899932237	188.0	
1218.1886621390313	189.0	
353.6319231259248	190.0	
235.67539150667278	191.0	
1701.9325991389092	192.0	
1263.9031940380623	193.0	
1629.276837611627	194.0	
375.9634976148478	195.0	
360.6241377793355	196.0	
2518.7763216260396	197.0	
3052.5946815770403	198.0	
628.1109080632493	199.0	
460.70193559985455	200.0	
364.1337057781596	201.0	
1636.0126087405981	202.0	
549.8798851256703	203.0	
441.116092027763	204.0	
770.6325668927066	205.0	
379.8919809799355	206.0	
406.8730568222412	207.0	
407.55693377679546	208.0	
236.792378187396	209.0	
254.5663412736523	210.0	
372.60344914440566	211.0	
298.42900028219134	212.0	
879.7765916082914	213.0	
475.68691588301874	214.0	
594.9369593189696	215.0	
757.339010379421	216.0	
247.35182595443658	217.0	
321.19489972810914	218.0	
937.7239957137056	219.0	
319.290723021968	220.0	
406.1421072376725	221.0	
324.21829304376155	222.0	
326.79686101209734	223.0	
1563.3327531607456	224.0	
272.55094976138486	225.0	
495.0341365535344	226.0	
725.4085453231877	227.0	
543.1794836536396	228.0	
144.40411913361348	229.0	
131.2447987867799	230.0	
515.5736115971616	231.0	
297.7276350877905	232.0	
488.74060839402495	233.0	
282.71599134647755	234.0	
417.2142171244629	235.0	
325.91600665726867	236.0	
329.8468025937289	237.0	
436.27632648001133	238.0	
220.2339846046028	239.0	
251.48105173512536	240.0	
427.2160112377334	241.0	
270.727394509937	242.0	
358.72476730040296	243.0	
164.8246426873379	244.0	
201.9689082302174	245.0	
741.154402285226	246.0	
410.6259487259286	247.0	
521.0478075093406	248.0	
369.631982660783	249.0	
111.93406335042454	250.0	
153.85442538111081	251.0	
119.10121787449627	252.0	
844.3873756644695	253.0	
603.6533845374694	254.0	
1093.4634770866603	255.0	
443.2947319637771	256.0	
859.6519358642729	257.0	
959.7302972834169	258.0	
435.8951604046924	259.0	
449.7510482387864	260.0	
243.6419009715005	261.0	
454.6941277344891	262.0	
258.61435648825193	263.0	
253.3505078837076	264.0	
45.94155496080342	265.0	
147.8648656999871	266.0	
449.2164310086494	267.0	
154.92901827362843	268.0	
137.31547599398664	269.0	
170.19734418202125	270.0	
109.22245849431256	271.0	
205.8035325621792	272.0	
239.74505187632627	273.0	
242.68013877665874	274.0	
446.73193298787737	275.0	
424.50300454589916	276.0	
418.56991775479077	277.0	
284.449311906466	278.0	
307.40971414507226	279.0	
227.2392864271136	280.0	
268.2791817641394	281.0	
231.0810935749211	282.0	
29.998473356508924	283.0	
182.18992701191445	284.0	
116.64143668250908	285.0	
309.65102721581434	286.0	
66.59082572933907	287.0	
45.83570543456319	288.0	
194.67339226584403	289.0	
118.89221049719512	290.0	
23.9596166794332	291.0	
23.793985044572786	292.0	
85.06876385298986	293.0	
111.31936621539101	294.0	
16.014125104587333	295.0	
213.69073945907957	296.0	
269.9725482317265	297.0	
99.29750811899271	298.0	
180.70740093651676	299.0	
200.19930817046475	300.0	
164.73051854946885	301.0	
96.47980486774945	302.0	
54.09045296588817	303.0	
328.9326275300834	304.0	
287.7729805955432	305.0	
649.4827786416347	306.0	
232.07497872119498	307.0	
238.3806557127422	308.0	
172.59050636876773	309.0	
172.8045963250823	310.0	
194.18868527932423	311.0	
93.16345636964728	312.0	
685.4334182650196	313.0	
222.58090100365843	314.0	
318.41228484883464	315.0	
873.3858008820098	316.0	
812.4399600819831	317.0	
125.49371254936936	318.0	
156.46445377085004	319.0	
886.7766853661743	320.0	
608.6498798701755	321.0	
331.47814326675945	322.0	
119.82629723738893	323.0	
182.06911597183776	324.0	
517.1747600453369	325.0	
46.39204889901881	326.0	
132.37085058345693	327.0	
79.64337755787814	328.0	
77.15319129777653	329.0	
86.32314256661465	330.0	
69.86040874666045	331.0	
276.61594494213466	332.0	
132.4176842626151	333.0	
186.76076936320538	334.0	
85.70227931121555	335.0	
70.22276959427361	336.0	
126.41973796680206	337.0	
235.11217051482305	338.0	
244.02504427761986	339.0	
106.50622936688036	340.0	
75.76370451575751	341.0	
272.251920432661	342.0	
220.3505117132946	343.0	
168.3512630045418	344.0	
81.6773043968888	345.0	
68.46205240876773	346.0	
290.64498219537677	347.0	
164.1424846608883	348.0	
123.86746455758905	349.0	
219.81343452076263	350.0	
288.97014512203276	351.0	
260.0693205031896	352.0	
149.25492414547855	353.0	
169.06413004635388	354.0	
117.51969588146746	355.0	
139.67813770594702	356.0	
143.76798426130097	357.0	
46.769127371432646	358.0	
46.767678146229095	359.0	
140.96776327465878	360.0	
67.17646176026048	361.0	
104.99743801756799	362.0	
185.5293356557101	363.0	
226.10865966093024	364.0	
171.83272709646639	365.0	
35.66526761002992	366.0	
278.1634095069823	367.0	
104.53998059207379	368.0	
135.6561368458345	369.0	
97.450325066426	370.0	
122.95630300108017	371.0	
387.6758335273416	372.0	
643.3242148772019	373.0	
222.6744082546659	374.0	
166.79230184182822	375.0	
157.66933636327423	376.0	
163.9834731783238	377.0	
238.73522717098732	378.0	
84.63247599915162	379.0	
79.46587112480546	380.0	
78.89921627038228	381.0	
176.90862540532882	382.0	
294.12570007286973	383.0	
91.86626637244429	384.0	
156.2450952537969	385.0	
214.1158794712239	386.0	
121.20195781318195	387.0	
99.37903642952165	388.0	
119.7802247885956	389.0	
241.77232573021433	390.0	
113.7058162324361	391.0	
94.7004256576274	392.0	
107.63481138242882	393.0	
92.81691216833214	394.0	
92.43627310143515	395.0	
51.21460508933096	396.0	
69.32511539068699	397.0	
133.24400484174092	398.0	
154.22390278337002	399.0	
19.179216862917748	400.0	
48.877194441051884	401.0	
87.87056460241017	402.0	
52.461509485055664	403.0	
121.36164490570438	404.0	
49.73336453409155	405.0	
40.211455047733004	406.0	
43.21346179563929	407.0	
91.47442077013328	408.0	
41.108847790164845	409.0	
40.550171950835356	410.0	
61.97453782751154	411.0	
28.687293121465096	412.0	
68.98939333896499	413.0	
108.73737347661857	414.0	
159.76750170333403	415.0	
279.73069739252105	416.0	
88.34056946089089	417.0	
13.693826201026566	418.0	
17.884477575412074	419.0	
188.46226561864324	420.0	
32.16886984518412	421.0	
40.848950141571116	422.0	
20.29560780178472	423.0	
88.7600360016543	424.0	
23.66602976966135	425.0	
24.804891292189296	426.0	
22.282466576165557	427.0	
40.4315949988371	428.0	
25.233219705704077	429.0	
75.4736628468982	430.0	
7.57552439504871	431.0	
191.51314322131358	432.0	
23.156621787559843	433.0	
22.434733344660074	434.0	
29.208893861987782	435.0	
57.77397157709512	436.0	
66.15419552117591	437.0	
17.90017177310243	438.0	
39.70991689743741	439.0	
16.204822951038185	440.0	
60.07020053436124	441.0	
106.53782948989826	442.0	
63.1651704925116	443.0	
52.12038749992807	444.0	
34.98821257344984	445.0	
55.68254764419799	446.0	
36.021871014953064	447.0	
36.08754448155507	448.0	
70.86355591041284	449.0	
19.283485690012512	450.0	
26.924432241090177	451.0	
25.818770640791442	452.0	
26.164335733901503	453.0	
12.673923327438589	454.0	
20.16295612561434	455.0	
62.648029590462244	456.0	
9.476597436589248	457.0	
22.3807898658487	458.0	
66.89855750212269	459.0	
43.133826783759936	460.0	
17.17812032835407	461.0	
20.357266177913466	462.0	
152.6453404918907	463.0	
23.018268353765098	464.0	
21.90771840529443	465.0	
161.7557705226192	466.0	
63.1199263656773	467.0	
54.78343594392811	468.0	
14.71110393998536	469.0	
58.42321435286809	470.0	
27.27238350631244	471.0	
47.631987392954024	472.0	
34.47541811049414	473.0	
19.846351801014883	474.0	
81.81907416468948	475.0	
26.60029149957672	476.0	
75.91329378634161	477.0	
27.049984378564627	478.0	
26.983707802446233	479.0	
6.596599418648456	480.0	
8.260314174054516	481.0	
24.469604553440924	482.0	
29.689763517843065	483.0	
27.287065490094406	484.0	
10.735484905257515	485.0	
52.46722798709597	486.0	
35.04104301340078	487.0	
31.890861527511877	488.0	
53.518678920569734	489.0	
32.79984262891597	490.0	
47.69309407729709	491.0	
78.44831625651872	492.0	
110.71323427076729	493.0	
50.27449223601713	494.0	
35.8966909782713	495.0	
41.65968449045494	496.0	
48.87251477908536	497.0	
51.66864647095921	498.0	
57.550180295899004	499.0	
70.55200017626831	500.0	
151.6180472097363	501.0	
41.9959333587095	502.0	
44.85172459084986	503.0	
36.93732616965176	504.0	
37.65411392416693	505.0	
36.86526535029023	506.0	
19.498092693628617	507.0	
32.35315075284958	508.0	
77.4191861797929	509.0	
71.08161492114479	510.0	
42.621480641953994	511.0	
26.130043274381777	512.0	
61.49552492175147	513.0	
84.78098011927767	514.0	
39.602387060986004	515.0	
19.341870569867407	516.0	
31.015914573058684	517.0	
68.4179521853171	518.0	
81.7385699570939	519.0	
32.040752936598814	520.0	
47.73119798263955	521.0	
99.80213559857565	522.0	
134.1155845015726	523.0	
10.910987348530847	524.0	
25.438947530088196	525.0	
7.564909306385793	526.0	
42.269288757916755	527.0	
68.72253324577044	528.0	
14.541651478707598	529.0	
37.49492114998911	530.0	
22.5966565829288	531.0	
27.94314289525329	532.0	
48.8090251236708	533.0	
14.78043371097479	534.0	
26.10008362966882	535.0	
14.577718814724053	536.0	
8.687991078519012	537.0	
40.5157553651191	538.0	
39.29790813661675	539.0	
43.49638456365114	540.0	
41.45147758200631	541.0	
40.81605823937331	542.0	
35.128899468557016	543.0	
96.01033031750758	544.0	
74.12525042623159	545.0	
48.61958681865881	546.0	
50.33520794438706	547.0	
45.58987422273541	548.0	
13.070483860711276	549.0	
44.79380331828772	550.0	
78.36189644543997	551.0	
83.46923727180231	552.0	
35.47327497680031	553.0	
27.039543563122134	554.0	
57.58235718171107	555.0	
18.085462148834264	556.0	
24.066500074162434	557.0	
115.12575406863411	558.0	
63.106868620688466	559.0	
18.62449895808828	560.0	
13.552410383407599	561.0	
69.90292635882301	562.0	
44.15060553043824	563.0	
8.849007957531505	564.0	
32.26961267392896	565.0	
23.86254548373647	566.0	
45.650965006962224	567.0	
9.646485273016213	568.0	
8.41618621896794	569.0	
23.123374795010747	570.0	
31.039882901597213	571.0	
49.87305959301038	572.0	
20.01423768510579	573.0	
12.731227419489121	574.0	
33.55858926656209	575.0	
26.504921706601696	576.0	
29.148719955328808	577.0	
24.82712892637846	578.0	
13.358543267282004	579.0	
51.17211077469573	580.0	
7.272437668507654	581.0	
29.417042903450575	582.0	
10.817263780817928	583.0	
37.00989684681374	584.0	
43.107982438127685	585.0	
13.656029007903557	586.0	
8.37682655953931	587.0	
9.112506398131545	588.0	
81.20105433252166	589.0	
8.76119516167163	590.0	
9.828222427805049	591.0	
10.705001313684027	592.0	
6.053580837346276	593.0	
24.057076785388496	594.0	
10.61027348382862	595.0	
8.194728787148554	596.0	
9.805020688151295	597.0	
28.09938661076856	598.0	
10.470357168464373	599.0	
19.41712972622975	600.0	
12.439783647801674	601.0	
38.07003628823154	602.0	
15.133501477549054	603.0	
21.886774905807624	604.0	
28.492633207126474	605.0	
8.81537125176476	606.0	
17.484178240005686	607.0	
22.92387796788969	608.0	
24.11222887753138	609.0	
12.838719500445482	610.0	
2.3587390522811544	611.0	
25.550823002174617	612.0	
20.937155003063772	613.0	
25.999876431942013	614.0	
42.04301616116809	615.0	
14.338713425864404	616.0	
5.78971855433724	617.0	
7.055704129168795	618.0	
8.813907317680142	619.0	
3.4355697932330806	620.0	
3.354469589820435	621.0	
4.545782108118019	622.0	
5.487416691716801	623.0	
5.60070594646641	624.0	
1.1599579848450028	625.0	
15.531176346719205	626.0	
10.082756850211808	627.0	
22.85319693458213	628.0	
3.9613459034528105	629.0	
3.410112147505184	630.0	
20.752293784362227	631.0	
12.255774161410647	632.0	
7.0002427931110125	633.0	
2.894986888632139	634.0	
12.724331873512813	635.0	
6.8059791750427525	636.0	
6.606968014008141	637.0	
4.830986256974859	638.0	
0.8569348175541989	639.0	
5.965930938970425	640.0	
7.270672559885845	641.0	
8.840536082445805	642.0	
9.297428475909687	643.0	
1.7626341620645722	644.0	
4.507504302000708	645.0	
1.5846591246034438	646.0	
6.315732608192617	647.0	
12.546904881444705	648.0	
12.400513859215364	649.0	
10.183502064075439	650.0	
6.721985790068871	651.0	
8.87213442138453	652.0	
9.278897394886608	653.0	
9.073965985617825	654.0	
8.738116850904053	655.0	
2.3533176163064744	656.0	
7.879284372059816	657.0	
8.608192078789243	658.0	
11.344597804525566	659.0	
6.155979312627861	660.0	
6.164409962993517	661.0	
8.010012067030013	662.0	
10.17741749594008	663.0	
3.619690377144958	664.0	
5.61955517268376	665.0	
26.865532034041376	666.0	
4.6005979808962545	667.0	
3.1389511722716796	668.0	
13.170236010799103	669.0	
13.735366564084908	670.0	
9.132604239242532	671.0	
11.841383428526807	672.0	
3.693466500120837	673.0	
3.536638877655031	674.0	
3.8176762698572166	675.0	
10.856869800418584	676.0	
4.408024701880336	677.0	
14.209639593787514	678.0	
7.313574112450734	679.0	
10.318359272962145	680.0	
2.7532042585759444	681.0	
3.067533245919256	682.0	
11.275468308128875	683.0	
6.654875436387767	684.0	
6.92629339350233	685.0	
6.702912186359472	686.0	
27.449804827615715	687.0	
18.460850556767138	688.0	
3.7870596965008647	689.0	
4.630528584869703	690.0	
5.946671831434526	691.0	
5.1535611878784895	692.0	
5.8218386229539725	693.0	
5.556894286894197	694.0	
10.633260275468919	695.0	
14.360819289171769	696.0	
3.6315694077349865	697.0	
9.522838642410603	698.0	
15.814209476730598	699.0	
4.344170443578739	700.0	
3.9543536176640095	701.0	
10.236283915383515	702.0	
8.240341832581999	703.0	
5.756290885942603	704.0	
5.939270760740451	705.0	
8.62485639322694	706.0	
14.407305250954751	707.0	
13.954989048457067	708.0	
5.270659682209609	709.0	
4.627672528839434	710.0	
3.9620667584687217	711.0	
19.140017979102563	712.0	
21.544910094013566	713.0	
4.014614432370312	714.0	
5.244866234134833	715.0	
4.846879477520003	716.0	
4.033873596644046	717.0	
9.336481543733976	718.0	
0.6403728262120606	719.0	
0.6972338760875644	720.0	
2.109810442796766	721.0	
1.221230651960677	722.0	
5.776874507249476	723.0	
2.908811023730006	724.0	
4.025832552849489	725.0	
2.732108686309196	726.0	
5.8844835234262955	727.0	
5.778112753633532	728.0	
6.76930883931072	729.0	
6.8321045095099	730.0	
9.531559190272601	731.0	
2.8234080714470355	732.0	
2.7469367103782565	733.0	
1.0426128573898104	734.0	
1.9162951240541006	735.0	
2.333857367620994	736.0	
0.7897564002549059	737.0	
1.7413472533321357	738.0	
1.8709760953124848	739.0	
1.3225475856316775	740.0	
0.30239959069578526	741.0	
0.43355130618840804	742.0	
1.0028496452526472	743.0	
0.5233438172683038	744.0	
0.5071125601058726	745.0	
0.37385112648145835	746.0	
2.5956761555124275	747.0	
0.5856034766898484	748.0	
0.39169612795044667	749.0	
2.2305800987148614	750.0	
1.1359506685177063	751.0	
1.2311632009803395	752.0	
1.6956667978586593	753.0	
6.079466458003316	754.0	
0.5826397350599082	755.0	
0.6533151836820852	756.0	
4.982229272385585	757.0	
1.878819380800028	758.0	
2.544377693222406	759.0	
0.6747336452733257	760.0	
3.1208558221386555	761.0	
0.1929032944414859	762.0	
0.23791124785632092	763.0	
0.4681897300401926	764.0	
0.5142855655129144	765.0	
0.5890711757785323	766.0	
0.5678082994741425	767.0	
0.4619633221705959	768.0	
0.1518184997837366	769.0	
1.1432292855963442	770.0	
0.6436726857143608	771.0	
0.45648405379659646	772.0	
0.2881054500186714	773.0	
0.1875996000947909	774.0	
0.6131563129940069	775.0	
1.258022321271357	776.0	
1.5830600812135063	777.0	
0.2678276336083892	778.0	
0.17205744127331263	779.0	
1.0020532172056251	780.0	
0.40260420704714855	781.0	
0.33363391905576867	782.0	
0.5588426594941329	783.0	
0.3656531999281854	784.0	
0.30777032030744095	785.0	
0.2990029142631657	786.0	
0.7489021337620249	787.0	
0.9392839493679009	788.0	
0.2924430228223374	789.0	
0.42734555406316843	790.0	
0.4851232581462595	791.0	
0.5383613625550925	792.0	
0.3011546550071926	793.0	
0.2892732394872588	794.0	
0.20333699378193834	795.0	
0.417644671472257	796.0	
0.09528550715122859	797.0	
0.18611778624647504	798.0	
0.4394743041443633	799.0	
0.44640619517092467	800.0	
1.441155511090302	801.0	
0.26515499384027547	802.0	
0.2639424409866899	803.0	
0.5689368387548132	804.0	
0.5220500636890191	805.0	
0.6365424071228949	806.0	
0.6752202386376531	807.0	
0.94798308330606	808.0	
0.6696718031120691	809.0	
0.6810574061586614	810.0	
2.434259071129197	811.0	
0.5096830911174283	812.0	
0.9347333738128257	813.0	
0.5576547200749647	814.0	
0.9964329166364239	815.0	
0.1491352519621168	816.0	
0.266958725472546	817.0	
0.6953051347745296	818.0	
0.7156486648145052	819.0	
1.2150922264495179	820.0	
0.6908747091025489	821.0	
0.6146901538399349	822.0	
0.5333047099763004	823.0	
0.8442109440691737	824.0	
0.7012784512358315	825.0	
0.14016990039804844	826.0	
0.5980800064776715	827.0	
0.21918756489424326	828.0	
0.5518745625929781	829.0	
0.3952142753609792	830.0	
0.6980819652315775	831.0	
0.859698151387334	832.0	
0.46050858138279654	833.0	
0.7351641810310956	834.0	
0.8557322167333536	835.0	
0.513141577227142	836.0	
0.41097136540178614	837.0	
0.13708772275202405	838.0	
0.2349717517732349	839.0	
0.1774457842668671	840.0	
0.5563912031219144	841.0	
0.9650157873185934	842.0	
0.2536387459472457	843.0	
0.4342362322848804	844.0	
0.4469445818044468	845.0	
0.3969790516181755	846.0	
0.4035478373310243	847.0	
0.12112058430320871	848.0	
0.2829494347120871	849.0	
0.8313076071694261	850.0	
0.9077887555865463	851.0	
0.7264882903787397	852.0	
0.35559280361794265	853.0	
0.3979405310699779	854.0	
0.8463763360855605	855.0	
0.4721586956004191	856.0	
0.06821892828907077	857.0	
0.09708135574941507	858.0	
0.410006958539292	859.0	
0.4204191637924128	860.0	
0.49152277904063263	861.0	
0.3028046302747578	862.0	
0.33879343552665153	863.0	
0.5953652577217294	864.0	
0.3271292570109654	865.0	
0.12649070521101718	866.0	
0.23014684496216664	867.0	
0.3677839199445507	868.0	
0.23471808977582923	869.0	
0.24375994931222433	870.0	
0.23600087149789462	871.0	
0.6949713459270515	872.0	
0.2029016939042411	873.0	
0.12339413080299574	874.0	
0.35210952918433897	875.0	
0.39577135778488487	876.0	
0.14726103217852624	877.0	
0.056282042140267746	878.0	
0.19335501934242097	879.0	
0.13456942001169664	880.0	
0.0703289367021807	881.0	
0.10752122612097288	882.0	
0.0649355559979921	883.0	
0.08249722311665293	884.0	
0.10337067901451351	885.0	
0.05415035020017151	886.0	
0.09992696136147956	887.0	
0.24300064679664668	888.0	
0.2594674079885396	889.0	
0.16302956170531918	890.0	
0.14145359516056547	891.0	
0.364277178861271	892.0	
0.12987116831961742	893.0	
0.19367445928460023	894.0	
0.29442725871598624	895.0	
0.10623810888963715	896.0	
0.06312278498989349	897.0	
0.037286361191294824	898.0	
0.0959933626475885	899.0	
0.08495337634625835	900.0	
0.08741177627780344	901.0	
0.046275518514619265	902.0	
0.04987895425191928	903.0	
0.1345354235724602	904.0	
0.1219172881612711	905.0	
0.08206982440393855	906.0	
0.09051211963028372	907.0	
0.26323816612783885	908.0	
0.36130446039847003	909.0	
0.011380182577606077	910.0	
0.03482721614157576	911.0	
0.037656693630206184	912.0	
0.016939115984451015	913.0	
0.020147365127644326	914.0	
0.10860657120569397	915.0	
0.0417726091879691	916.0	
0.11563317348431626	917.0	
0.007512635561235929	918.0	
0.04288939876973458	919.0	
0.09041059585348052	920.0	
0.09839433952251413	921.0	
0.09840531025565907	922.0	
0.04594775426295225	923.0	
0.31843428751222025	924.0	
0.04400510981776727	925.0	
0.053346808464026056	926.0	
0.030047729640484404	927.0	
0.02120093141786135	928.0	
0.06490932488039795	929.0	
0.02643501638599205	930.0	
0.06416594095113819	931.0	
0.026940865151973796	932.0	
0.07969006102056171	933.0	
0.1605368055108985	934.0	
0.026650791041448463	935.0	
0.05251499763075247	936.0	
0.01716287010688093	937.0	
0.034775506352943526	938.0	
0.05727342515371874	939.0	
0.061669541195412805	940.0	
0.03514534901733697	941.0	
0.04888671573016022	942.0	
0.07989261936303278	943.0	
0.028850425873247473	944.0	
0.030480778585619123	945.0	
0.050054892371668824	946.0	
0.05852430362349109	947.0	
0.015852660235951856	948.0	
0.007022972149369794	949.0	
0.01630506959345351	950.0	
0.01384137537293836	951.0	
0.019998063793697163	952.0	
0.014130290845017495	953.0	
0.012036703472261047	954.0	
0.007392421686200618	955.0	
0.013707155821198764	956.0	
0.013970478421727212	957.0	
0.007857826534333218	958.0	
0.007359332281607835	959.0	
0.020078039143827265	960.0	
0.01963271179167199	961.0	
0.018930023735145754	962.0	
0.009720054430608631	963.0	
0.009835822052799497	964.0	
0.011824321719365111	965.0	
0.0032020338878730424	966.0	
0.0026476495573452725	967.0	
0.0038578347731394276	968.0	
0.008997312856182356	969.0	
0.007929656876772344	970.0	
0.011246462100271911	971.0	
0.008272122450225258	972.0	
0.008990446788404419	973.0	
0.003931418844741436	974.0	
0.0035940028324815917	975.0	
0.012098092768726379	976.0	
0.01654912522679457	977.0	
0.015936508539225906	978.0	
0.005365065845965951	979.0	
0.003827739953845516	980.0	
0.009631556964460001	981.0	
0.00876756733253663	982.0	
0.008224231688511075	983.0	
0.008883878934586744	984.0	
0.008773069228149657	985.0	
0.010251947887846582	986.0	
0.0014579802720124445	987.0	
0.0016579875874357533	988.0	
0.003991596796150414	989.0	
0.005264739950935447	990.0	
0.007709471911510378	991.0	
0.0023142884768892194	992.0	
0.006164584588138615	993.0	
0.004417038013364162	994.0	
0.00027527123080067274	995.0	
0.011083930961248092	996.0	
0.004799754531782585	997.0	
0.0023019335431704335	998.0	
0.006100817211712852	999.0	


==> data/fig_lcurve_duffing_q0.dat <==
alpha	obj	reg	nnz	
0.0	946.1125578620697	19.999987984529195	20.0	
1e-06	946.1125574614152	19.999987981005344	20.0	
2e-06	946.1125573496968	19.999987977405663	20.0	
4.9999999999999996e-06	946.1125573192862	19.999987966595018	20.0	
1e-05	946.1125573508284	19.999987948483245	20.0	
2e-05	946.112557609291	19.999987912008574	20.0	
5e-05	946.1125592370045	19.999987800210857	20.0	
0.0001	946.1125638913543	19.999987605777456	20.0	
0.0002	946.1125855916779	19.999987182586068	20.0	
0.0005	946.1127691026454	19.999985526636898	20.0	
0.001	946.1138795952897	19.999978844529593	19.0	
0.002	946.1368482967589	16.014191302145797	16.0	
0.005	946.1390509638101	16.001788604578937	16.0	
0.01	946.1487327703654	16.000218543635956	16.0	
0.02	946.3771780111131	15.000044458971388	14.0	
0.05	946.6548679522676	13.000069302237467	12.0	
0.1	948.675273744778	9.001050587721847	8.0	
0.12	949.3747245882982	8.036956855364902	8.0	
0.15	950.4913282020316	6.019621085894353	6.0	
0.2	951.255823419071	5.011212345860907	5.0	
0.22	951.9955167846852	5.010720431309609	5.0	
0.25	952.01279787724	5.0081589568599645	5.0	
0.5	952.3270648607397	5.001674860945388	5.0	
0.52	952.3746182257023	5.001514038784356	5.0	
0.55	952.4586258273023	5.0013022953692134	5.0	
0.6	952.657009122194	5.000998783458039	5.0	
0.61	952.7149671206059	5.000938838418387	5.0	
0.62	952.7894430931683	5.000873060178443	5.0	
0.63	952.9371443130111	5.000768270115808	5.0	
0.64	954.8642508131534	4.000211372684969	4.0	
0.65	954.889832293504	4.000212728487807	4.0	
0.66	958.1493647004613	3.002334683480667	3.0	
0.67	958.1506835280229	3.002254407523787	3.0	
0.68	958.1501927842174	3.0021765673926324	3.0	
0.69	958.1511628474921	3.002103276798672	3.0	
0.7	958.1257062194157	3.00201582420255	3.0	
0.8	960.3358421296065	3.0007883755198015	3.0	
0.9	960.3422184104905	3.000579984975786	3.0	
1.0	960.3443479425125	3.0004355571089807	3.0	
2.0	960.3878772597433	3.00004436832542	3.0	
5.0	973.8243521194753	3.0000506271756042	3.0	
10.0	974.3396196126055	3.000028610530897	3.0	
20.0	976.1202795391176	3.000020663309663	3.0	
50.0	987.4611784567837	3.0000171288937754	3.0	
100.0	1021.5666672572868	3.000016959273502	3.0	
200.0	1368.6856069031085	3.0001843186489143	2.0	
500.0	2688.5960250012117	2.007205647537628	2.0	
1000.0	4079.3748823713763	2.002882883914568	2.0	
2000.0	11610.384331547071	2.0034440904404103	2.0	
5000.0	21650.611897320297	2.0044443294462737	2.0	


==> data/fig_lcurve_lorenz63_q0.dat <==
alpha	obj	reg	nnz	
0.0	125.6475135221059	29.995742767629395	29.0	
1e-07	125.64751351233582	29.995743909759735	29.0	
1e-06	125.64751353243946	29.99575386422725	29.0	
1e-05	125.64751484037856	29.995864618035338	29.0	
1.7433288221999873e-05	125.64751780044759	29.995976102056606	29.0	
3.039195382313195e-05	125.64752944879024	29.99625233673489	29.0	
5.2983169062837125e-05	125.647674062261	29.001775553950626	28.0	
9.236708571873866e-05	125.64778382716894	28.998742164079044	28.0	
0.00016102620275609394	125.64837836985096	28.000611496133768	27.0	
0.0002807216203941176	125.64880096667594	27.99633282163406	26.0	
0.0004893900918477494	125.65052360790202	27.19910009191033	26.0	
0.0008531678524172815	125.65298594926122	27.039535897932033	26.0	
0.0014873521072935117	125.71014465381099	22.78563936843225	20.0	
0.002592943797404667	125.7408553292864	19.122744012728496	16.0	
0.004520353656360245	125.8039735936899	16.95718089431566	13.0	
0.007880462815669913	125.8921611752426	14.088472333214781	10.0	
0.013738237958832637	125.92222818272128	13.081282454686693	9.0	
0.02395026619987486	126.22768656717938	10.249172059559632	7.0	
0.04175318936560404	126.24013109519784	8.944481806683777	7.0	
0.07278953843983153	126.24799577778974	8.115725785134478	7.0	
0.12689610031679235	126.25383298181701	7.677465751036867	7.0	
0.22122162910704501	126.25895191002219	7.466006090086465	7.0	
0.38566204211634725	126.26514458360916	7.342467090441915	7.0	
0.6723357536499335	126.27515053332472	7.237787950765611	7.0	
1.1721022975334818	131.23954597376462	8.453620913950676	7.0	
2.043359717856944	131.47676709117295	8.235975467802703	7.0	
3.562247890262444	131.8087237858369	7.911887162032715	7.0	
6.2101694189156165	132.16112916766608	7.581668218104844	7.0	
10.82636733874054	132.5198294720128	7.3357668629665005	7.0	
18.873918221350994	262.57975047187415	7.315703489908331	7.0	
32.90344562312671	nan	nan	nan	
57.361525104486816	nan	nan	nan	
100.0	nan	nan	nan	


==> data/fig_lcurve_lorenz63_q1.dat <==
alpha	obj	reg	nnz	
0.0	85.38514822569584	6.549151593438526	20.0	
1e-07	85.38514822620905	6.5491510395174615	20.0	
3e-07	85.38514822638071	6.549149860433923	20.0	
1e-06	85.38514822493272	6.549146021211854	20.0	
3e-06	85.385148224182	6.549134664720908	20.0	
1e-05	85.38514822415678	6.549094612933626	20.0	
3e-05	85.38514822903414	6.548980098485444	20.0	
0.0001	85.3851482819654	6.548579335267165	20.0	
0.0003	85.38514873965704	6.547434758333191	20.0	
0.001	85.38515394509288	6.543429401254074	20.0	
0.01	85.38571916085606	6.492022007365275	20.0	
0.01373823795883263	85.38622489012226	6.470716512892342	20.0	
0.018873918221350976	85.38717800317238	6.441489063699028	20.0	
0.02592943797404667	85.38897350494034	6.401411007784236	20.0	
0.035622478902624426	85.39235412541484	6.3464828185400615	20.0	
0.04893900918477494	85.39820972678538	6.276517554133713	19.0	
0.06723357536499334	85.40467953383144	6.220738302961242	19.0	
0.09236708571873861	85.41328649429563	6.165482302698153	18.0	
0.12689610031679222	85.43036412765889	6.088247523758857	18.0	
0.17433288221999882	85.45111590845164	6.019268454252171	18.0	
0.2395026619987486	85.48909820047746	5.927030153474689	15.0	
0.32903445623126676	85.50976448173628	5.889043909079664	13.0	
0.4520353656360243	85.57898401212299	5.800282744679569	14.0	
0.6210169418915616	85.70140891040137	5.686082949364525	14.0	
0.8531678524172805	85.92073247719317	5.537010954367901	13.0	
1.1721022975334805	86.3000066746693	5.349209217613984	14.0	
1.6102620275609392	86.82327559704746	5.158124801853641	12.0	
2.212216291070448	87.59748551891835	4.954612812254174	11.0	
3.039195382313198	88.78958069258402	4.726353864740851	12.0	
4.175318936560401	90.57785132057151	4.476763767474826	12.0	
5.736152510448681	93.19796484757892	4.21123832729116	11.0	
7.880462815669913	97.7220400933893	3.880575821127316	12.0	
10.82636733874054	104.15160934382163	3.523157235562436	10.0	
14.873521072935118	109.11080379296942	3.3292680216950736	10.0	
20.433597178569418	117.10680929060663	3.1019734675143025	11.0	
28.072162039411758	130.3991570696212	2.827346085407373	11.0	
38.56620421163472	163.6741068318713	2.3453455217428156	12.0	
52.98316906283707	211.3119544448079	1.3071463246150479	9.0	
72.78953843983146	224.3428335578842	1.2015741220229585	8.0	
100.0	242.46139369259728	1.096103167274471	8.0	
200.0	319.16940531206143	0.8298250336698538	7.0	
500.0	503.44884639674433	0.5231598585214735	4.0	
1000.0	667.7070179558607	0.4080784770290473	4.0	


==> data/fig_lcurve_lorenz63_q1_corner.dat <==
obj	alpha	reg	
86.94608706490838	1.7127559895022753	5.12113339093498	


==> data/fig_lcurve_q0.000000.dat <==
alpha	obj	reg	reg_act	nnz	
0.0	1.7029445401820507	-99.11513850613608	nan	18.0	
1e-07	1.7029445402159236	-99.11649649382245	17.998400270324012	18.0	
1e-06	1.7029445439617077	-99.13021153675741	17.998394786022146	18.0	
1e-05	1.7029449310228792	-99.27034730777356	17.998336429917224	18.0	
1.6681005372000593e-05	1.7029456507233487	-99.37816379344393	17.99828840737309	18.0	
2.782559402207126e-05	1.70294774732783	-99.56624359133754	17.998197270600077	18.0	
4.641588833612782e-05	1.702954152644483	-99.9097866931857	17.99800026854616	18.0	
7.742636826811278e-05	1.702977147159182	-100.64075772168616	17.99736424038591	18.0	
0.0001291549665014884	1.7032105686704213	-113.04783080863629	17.00591479683677	18.0	
0.00021544346900318823	1.7036558282207328	-131.00490670863638	16.003450849402274	18.0	
0.00035938136638046257	1.705218508534645	-165.66188038493482	14.003327713453759	18.0	
0.0005994842503189409	1.7054129188248146	-172.43471594238906	14.00060125197358	17.0	
0.001	1.7061554534066448	-179.36159442786087	13.99968956974965	15.0	
0.01	1.7893701811658462	-259.5769608238661	10.499049616730854	18.0	
0.1	1.7962611749938142	-437.73984129807894	4.000117142995882	4.0	
1.0	1.834878186808032	-491.39035654040424	4.000002384133644	4.0	
1.7782794100389228	1.9192254150368244	-495.9700600032598	4.000001281836274	4.0	
3.1622776601683795	2.186512470380479	-501.57686308130934	4.000000853630589	4.0	
5.623413251903491	3.039323686389727	-506.60447687555444	4.0000006897263045	4.0	
10.0	5.835921449772757	-504.174945600197	4.000000661584505	4.0	


==> data/fig_lcurve_q0.000000_corner.dat <==
obj	alpha	reg	
1.796311147913232	0.10613678848355425	4.001045059412906	


==> data/fig_lcurve_q1.000000.dat <==
alpha	obj	reg	reg_act	nnz	
0.0	1.7029445401820507	6.875712352470951	nan	18.0	
1e-07	1.7029445401805954	6.87571802412371	6.875713043371085	18.0	
3e-07	1.7029445401810073	6.875715274217288	6.875710293485327	18.0	
1e-06	1.7029445401894523	6.87570153269041	6.875696552031144	18.0	
3e-06	1.702944540260949	6.875665801088257	6.875660820591929	18.0	
1e-05	1.7029445410727488	6.8755411529461785	6.875536173068857	18.0	
3e-05	1.7029445481894556	6.8751856094223855	6.87518063117053	18.0	
0.0001	1.702944629159946	6.873940575471379	6.873935602930414	18.0	
0.0003	1.7029453400552483	6.870386602648011	6.8703816451118405	18.0	
0.001	1.7029534217596427	6.857952605023373	6.857947687631951	18.0	
0.01	1.7038244680616899	6.69924126651653	6.6992290116935385	18.0	
0.01373823795883263	1.704308454793344	6.657286438699276	6.657232101277605	18.0	
0.018873918221350976	1.7049563703141124	6.618477552563691	6.618464138160241	18.0	
0.02592943797404667	1.7067183140293052	6.539831293963227	6.539826338793542	18.0	
0.035622478902624426	1.7100193185530854	6.4325463767631215	6.432542216030048	18.0	
0.04893900918477494	1.7153617973675241	6.304073829749462	6.304040971964016	18.0	
0.06723357536499334	1.720810642516734	6.209582906139144	6.209561099404466	18.0	
0.09236708571873861	1.7251122814899313	6.154471380059616	6.154423617802913	18.0	
0.12689610031679222	1.7323301510595026	6.088545463030123	6.088527060539076	18.0	
0.17433288221999882	1.7437912954476962	6.011648630547438	6.011579355863561	18.0	
0.2395026619987486	1.7577486039996466	5.9429361777251355	5.942872287439842	18.0	
0.32903445623126676	1.774902715651945	5.880895510479304	5.8807823021244605	18.0	
0.4520353656360243	1.800183446236245	5.81396079392148	5.813767333142737	18.0	
0.6210169418915616	1.834835766950249	5.750639169767329	5.75050771356664	18.0	
0.8531678524172805	1.8968294460877013	5.66964383561163	5.669577494167231	18.0	
1.1721022975334805	2.0044509037738565	5.563119858743605	5.56304973425059	18.0	
1.6102620275609392	2.1835610975360504	5.430512083265591	5.430399155243425	18.0	
2.212216291070448	2.470947902353517	5.278244619383419	5.278055379740428	18.0	
3.039195382313198	2.9198073517527763	5.106492337207273	5.1062770285183365	18.0	
4.175318936560401	3.6064795805195393	4.915063704659392	4.914849225574853	18.0	
5.736152510448681	4.638172849956157	4.707034101149332	4.706912260355127	18.0	
7.880462815669913	6.198796361718873	4.474462392787691	4.474221379046724	18.0	
10.82636733874054	8.76628501825362	4.220401382227914	4.22037263388772	18.0	
14.873521072935118	23.959071616232617	2.900646477802544	2.900602552033682	18.0	
20.433597178569418	28.312423115964883	2.6485947405440746	2.6485659220592006	18.0	
28.072162039411758	31.148560370885846	2.6130361384711396	2.613028543334503	18.0	
38.56620421163472	42.38614632080305	2.1369539335891483	2.136904207920557	18.0	
52.98316906283707	42.630436193575086	2.236052800313501	2.236042832907085	18.0	
72.78953843983146	49.454383769125926	2.08898178087052	2.0889703368140045	18.0	
100.0	57.41567306340903	1.960876964162174	1.9608604302672352	18.0	
200.0	174.94071154564492	1.0166901334185814	1.016672676544348	18.0	
500.0	385.0594385989678	0.0419629567990128	0.04177426643205497	18.0	
1000.0	386.8684971650444	2.204914556231512e-05	1.235241485094393e-06	4.0	


==> data/fig_lcurve_q1.000000_corner.dat <==
obj	alpha	reg	
1.7443563843921703	0.17597349535308576	6.00828556156819	


==> data/fig_length_crlb.dat <==
m	crlb_med	
100.0	204.2854130661363	
110.0	177.90013689488308	
121.0	147.6286716367084	
133.0	131.59495144142468	
146.0	123.40397022989438	
161.0	107.30465354262421	
177.0	76.81026701603462	
195.0	56.27202903048766	
215.0	33.4391252388327	
237.0	23.48548980531944	
261.0	22.923373932851007	
287.0	21.960667575290962	
316.0	21.213657579107824	
348.0	20.512181515097616	
383.0	19.976097238571782	
421.0	16.76112703515924	
464.0	15.095139572831613	
510.0	12.093276800287398	
562.0	10.692966560420675	
618.0	9.150375100616618	
681.0	8.80273294321151	
749.0	8.611206724586298	
825.0	8.429420109499375	
908.0	7.438204738629468	
1000.0	6.843642183281439	
1100.0	6.160477916232044	
1211.0	4.031648317319529	
1333.0	3.8185260670595023	
1467.0	3.718273809703128	
1615.0	3.599113290857846	
1778.0	3.5168575350693136	
1957.0	3.368955028615569	
2154.0	3.264732911497582	
2371.0	3.1531430071727735	
2610.0	2.819856562356509	
2872.0	2.6104704897397744	
3162.0	2.4910662891730757	
3480.0	2.398100079331962	
3831.0	2.2940622459249504	
4216.0	2.191771959345299	
4641.0	2.035639011605843	
5108.0	1.966869271230821	
5623.0	1.8600855087264687	
6189.0	1.8028715673662519	
6812.0	1.6551509269160103	
7498.0	1.6060344281150227	
8254.0	1.497598260208126	
9085.0	1.3941762877275057	
10000.0	1.3378391380280736	
11006.0	1.2837222585261654	
12115.0	1.239399227110968	
13335.0	1.1799286624680014	
14677.0	1.1384257455040085	
16155.0	1.097440794606507	
17782.0	1.0480623407308323	
19573.0	1.003169990885476	
21544.0	0.9635157804384478	
23713.0	nan	
26101.0	nan	
28729.0	nan	
31622.0	nan	
34807.0	nan	
38311.0	nan	
42169.0	nan	
46415.0	nan	
51089.0	nan	
56234.0	nan	
61896.0	nan	
68129.0	nan	
74989.0	nan	
82540.0	nan	
90851.0	nan	
100000.0	nan	


==> data/fig_length_lorenz63_lide.dat <==
length	F0	F25	F50	F75	F100	crb	
100.0	0.8736163244187196	1.4630817270960814	2.0391901568153736	2.597974139182593	4.178569130375577	2.093006742468328	
110.0	0.5309588063806552	1.371128288740228	1.7692569771427382	2.370601275513618	4.0784887975130735	1.7250145761356226	
121.0	0.5764591980693056	1.2642879845452077	1.5406917150958206	1.9255105614854489	3.531964092590104	1.2137846271402264	
133.0	0.3608649181216582	0.972827087838937	1.4408286618501693	1.7780064848388517	3.3215550045089373	1.0885867118893717	
146.0	0.28527412775201105	0.9717293888289711	1.1603235712669733	1.5429305759693388	2.6420027769033867	0.9090875665143601	
161.0	0.16732607954579787	0.7827962302388104	1.086289893996161	1.3259807584595755	2.656710657043118	0.8096322776657086	
177.0	0.1015819680299645	0.6045355575629392	0.8044050846963042	1.1351562030509539	1.8678058017338781	0.6045634016426921	
195.0	0.13991375240027995	0.42669455271060586	0.5352125641955744	0.697930706948209	1.4893301691693157	0.43162190167066444	
215.0	0.05734501541836077	0.2608042098812773	0.3521856129972675	0.5106446880950839	0.849226893163314	0.26286425201797564	
237.0	0.045887802493447906	0.15539024565014936	0.22989762854669127	0.315210052530785	0.5778304345843799	0.20592343595087584	
261.0	0.08388958984500884	0.16636780502812012	0.22638389750010235	0.3244448174598165	0.6386469607276655	0.2014284036910861	
287.0	0.0659867161849056	0.15633773961726494	0.23844331975486033	0.29671530688513653	0.629420542694442	0.19405216402745887	
316.0	0.03943052260710736	0.15554828853253716	0.21285082346653228	0.26945210810355524	0.5212205433057211	0.1871170632427215	
348.0	0.053227683400777645	0.14027952711064445	0.19707447656925123	0.2857875295824252	0.7047743808245809	0.1808236168198372	
383.0	0.0735066235254415	0.1445080403700483	0.20510543603126244	0.28898533452215847	0.543432830927101	0.17848408599454987	
421.0	0.04923790467838456	0.12550716816049812	0.15177053167789364	0.21800834950128695	0.36825661918275476	0.1533345888415806	
464.0	0.03647954631111373	0.10996568273856364	0.1599710813847629	0.20238162531957038	0.3291026251556004	0.13830376645277145	
510.0	0.028932947345463863	0.0844187348653717	0.13104580052839632	0.16863960228511068	0.375568323138333	0.10695559962284186	
562.0	0.03268956734833405	0.07566467613395961	0.10865216179983109	0.15162335637876884	0.35603264293657	0.09667580043160241	
618.0	0.017097363126074367	0.05944315374228383	0.08864685345950792	0.12217154592135898	0.3394720050537386	0.07910808438164918	
681.0	0.02561472893691771	0.06542046792418357	0.09753412740538148	0.13535889020519648	0.26736875389752895	0.07690888160869755	
749.0	0.012863668000907876	0.054985498511182104	0.08485433687781668	0.12205656737289144	0.2771540045095007	0.07670506356186392	
825.0	0.020852907167370316	0.06591418789222725	0.09140320568284699	0.12548387652744988	0.2811893420840873	0.07643087722342443	
908.0	0.017952944493700183	0.04834686753731597	0.07952022822911622	0.10100074185149244	0.19664645837872677	0.0688730187261048	
1000.0	0.01712515651534177	0.047724715521979585	0.07362725928477248	0.1037329624872847	0.2086590538678155	0.06389909142884094	
1100.0	0.011937657278825025	0.05051199394149751	0.0748963919327596	0.09963998427038931	0.21531332854034685	0.05755948910816083	
1211.0	0.011057040613985374	0.028986880986012396	0.03873577310026296	0.052736894618086096	0.12621855843032878	0.03737645660169105	
1333.0	0.0056359195586723355	0.02555855604837074	0.04013090612161266	0.05410851327970002	0.10620296311349094	0.03577983720208255	
1467.0	0.008468931365155157	0.0297861853255684	0.044962721403154784	0.054804733161768496	0.09403382453377639	0.03503868115214473	
1615.0	0.00967153500343578	0.028409872699268153	0.03998390541517023	0.05568255583535047	0.10691782327657542	0.03388676070218494	
1778.0	0.012977435958005816	0.02549867459636516	0.033943769116624535	0.04890739541179499	0.10173621368066792	0.03300284883906246	
1957.0	0.011356923445749961	0.025276948697258855	0.03686349466495992	0.048557746988811976	0.09549169113009964	0.031846964457387106	
2154.0	0.009271742186102366	0.02147992731537697	0.0330823067213365	0.045686438706544215	0.10374091088917058	0.030531006155136656	
2371.0	0.00793720163405195	0.02054644904934433	0.031542466755575274	0.043592059801533925	0.10658131409612677	0.029566688901203078	
2610.0	0.006799506406032868	0.017281493016392046	0.028410184774700985	0.038823348911936555	0.07390503253678582	0.0265398269278242	
2872.0	0.006998861721879638	0.017034948045131844	0.027327111190649567	0.037893633312395286	0.07527298782887294	0.024382205481301236	
3162.0	0.005835212205756232	0.01818690589745572	0.026012170066426678	0.03947616763256514	0.057720247759962345	0.02411887894584111	
3480.0	0.005640367728569751	0.01658542635844272	0.02408791381018069	0.03208814862463876	0.05939191340766225	0.023472253262315022	
3831.0	0.006014200652087066	0.01728643313071434	0.023590168209509876	0.031432327207687016	0.0639050305984812	0.020193804582609182	
4216.0	0.0066644939143136305	0.01584140427668278	0.023736109784276434	0.032089939428402874	0.07996539887248261	0.020280416899276222	
4641.0	0.004484855814177222	0.016278745620287867	0.021456398585511495	0.030178557940272018	0.06305145185243656	0.02084872606528853	
5108.0	0.004475828336554621	0.013614145756490016	0.018829940702170374	0.026210384927689248	0.06493881746605208	0.019628385288824858	
5623.0	0.003303926813349641	0.0144710193638894	0.020687889868718903	0.028397081515711037	0.04955633835148768	0.01875492545105567	
6189.0	0.005711729511445534	0.01400613501920481	0.01941592111213747	0.026396583844974487	0.07691619757449429	0.018104725513818042	
6812.0	0.005045833223924871	0.013387538932746985	0.019169663469967235	0.029010152673460576	0.05368801918066217	0.01739642881176387	
7498.0	0.003128264335422652	0.012219642831298389	0.018755265311086948	0.02382181443326059	0.05757088529945545	0.015837099416592792	
8254.0	0.0033244208166419466	0.011297048448152764	0.01686374473836426	0.023744771499670386	0.053707692622288014	0.015774300667091224	
9085.0	0.0023799559096860596	0.011366974814533352	0.015751231363409585	0.022023848854130598	0.04647922114476858	0.014142285521298046	
10000.0	0.003636799230793944	0.010363836174068969	0.016689202119900937	0.021906577810607838	0.04694580443084849	0.013834302614980953	
11006.0	0.002434530911761156	0.008864390706653928	0.013284412599670736	0.019231353824055778	0.04122744466367999	0.012682437174310487	
12115.0	0.0018956177051812945	0.009516730273537312	0.013170987237194367	0.017788520838954103	0.03766546466375603	0.011986665870430473	
13335.0	0.002692803850792511	0.006867187816478996	0.01185789513828979	0.016103678818689043	0.03821053857380911	0.011047958581112734	
14677.0	0.00342303234661112	0.007035789543438704	0.011285785380698233	0.016266284283352972	0.02923210549189908	0.0107244878154477	
16155.0	0.0028698589040558327	0.008563570549198816	0.012156707145963716	0.017249115513828298	0.03873735063543063	0.010522668695651048	
17782.0	0.0031323185006584104	0.006790722112713537	0.009532622123488547	0.014056131938215609	0.028364578778633378	0.009613837837545262	
19573.0	0.0026064862824022325	0.006700044451314	0.010376033663179723	0.014236142052241585	0.027986549488386303	0.008813301603421116	
21544.0	0.0026622829048509964	0.0068273492136178985	0.010284076596411784	0.015017519994232826	0.03649390810339462	0.009117959744246656	
23713.0	0.0024568047985518583	0.006085699786790414	0.00871736087010752	0.014320052654330142	0.0243236866288257	0.00868285841246937	
26101.0	0.0031371213693947727	0.006288343157438824	0.008450741272235154	0.01150100152688754	0.02582761912161327	0.008302306469043993	
28729.0	0.001430558334466944	0.005753116063156362	0.008586933272815997	0.012346951636332024	0.025425093800128633	0.008018162940885198	
31622.0	0.002206485633828777	0.005539883061979837	0.008151826714578786	0.012454040515338468	0.02498114681744754	0.007516423672034469	
34807.0	0.0005390982178480349	0.004981968036460307	0.007648587071380037	0.01084572646481077	0.02296128091420882	0.007025424721062915	
38311.0	0.0014308243560683836	0.0048901623944101694	0.006745008731608165	0.009721476682992804	0.02445760698046775	0.006484969802269065	
42169.0	0.0014138948588625613	0.004440341594700177	0.007127789218831512	0.009441118786048731	0.02192173278644876	0.00628873602458857	
46415.0	0.00182408307710475	0.004594057154625422	0.006473092922063899	0.01092513736372022	0.01857863912294546	0.005776747757824473	
51089.0	0.0014434565847348448	0.004178030994538874	0.006355844782402856	0.00946388972501749	0.018210054137502266	0.005678625229472731	
56234.0	0.0014486309684914335	0.0037237790689920564	0.0053205933486247465	0.007068342382824753	0.01692802578474364	0.005385621193939012	
61896.0	0.0013216317362703782	0.003419294550869171	0.0054594698918686	0.008049789348524409	0.016407130745320256	0.00510543233233323	
68129.0	0.0015157305580521863	0.003542587602559369	0.005832916200029988	0.008269724264384463	0.015754524467946306	0.005024745634623153	
74989.0	0.0013404820708993895	0.003753014167609342	0.005295879454700817	0.006913545260187537	0.016128219773104264	0.004616583990765203	
82540.0	0.0014935415987095834	0.003253796676487111	0.005125562105465703	0.0073215429520333275	0.016837725376421753	0.00437074744189447	
90851.0	0.0008214428752557767	0.003258777471375487	0.004279808364852507	0.006624225913117343	0.011399300204562113	0.00429140321476975	
100000.0	0.0011747524706264962	0.003015386011102814	0.004656434898091425	0.006643220336606226	0.014695659212725426	0.004028061092455974	


==> data/fig_length_lorenz63_lsopinf.dat <==
length	F0	F25	F50	F75	F100	crb	
100.0	14.169928742313068	39.41707183180096	54.47401122761134	75.18109912905497	136.39921359230468	2.162234553856741	
110.0	4.2566411200684025	19.018445725352187	27.258270573964708	33.864216301017834	51.99001357977171	1.7896206015233338	
121.0	6.730029869522094	14.088200693561163	18.195594357051156	23.773655746687197	40.84332199833553	1.497669959841548	
133.0	7.928068420714393	25.585109697237424	32.413726442261265	41.533645282543986	70.49472053093595	1.3182512009423528	
146.0	4.615588893463451	9.881722374537988	12.362801663137462	15.978067826785008	25.95233908986911	1.2371328983968461	
161.0	4.301118264942364	11.318158215026395	17.121529236169557	22.82036271088301	37.95143009287438	1.0740917229819742	
177.0	6.460581252267678	15.35064971030215	23.64522894147209	29.784888568973493	44.37113248780006	0.7990170874329128	
195.0	4.64161573465893	10.092321492959625	13.611372415666487	17.078496716129493	28.520312371935734	0.5719338801274841	
215.0	4.1057807786764755	12.321187262194051	19.16352263826957	23.902194237130338	37.768320498989546	0.33560971038064735	
237.0	2.833879139185551	7.601946781129846	10.9598764010026	14.712740750381933	24.54459468763664	0.23614557914442613	
261.0	3.239176635663975	8.087574774893593	10.96098279935712	13.416648021298467	24.798409405833098	0.22908942815774386	
287.0	2.6004561591241573	8.387099080488554	11.635698992123128	13.414476318244686	22.348979984606746	0.21969683263407974	
316.0	3.2036099214770837	7.685889504424329	9.62974491312373	12.980998664233425	24.91227255072631	0.21221963690635945	
348.0	2.0890289545107783	7.55397199439992	10.694928297783344	13.588725712696213	23.95262268360355	0.20504903206570113	
383.0	1.5238947396403828	8.353994349776452	10.424268427366684	14.21076713817771	20.847005654554035	0.19999318132064495	
421.0	0.8482736833700946	6.710277269183633	8.59867844307307	12.272363566312388	25.736381559800673	0.1684302314732465	
464.0	1.661573809023786	6.2258059440216496	9.126560789571663	11.950012687448009	16.341319578177316	0.15127542508459393	
510.0	0.856109561321526	6.222714158437737	9.427721057031036	12.27495357549629	18.810068678186337	0.1210913132261658	
562.0	2.94051352194826	5.608929996330659	8.112035964817824	11.677443646046825	17.882143672409455	0.1071119202992157	
618.0	1.0785668847246315	4.829805828799012	6.529560212017506	8.50418433022099	14.085170234608402	0.09159233450926625	
681.0	1.636475267232757	4.945929692869349	6.435326581262169	8.88931793572591	16.169716584644643	0.0880160817012009	
749.0	1.5231121666241205	4.613813808844198	6.015126419905922	7.931740270650996	14.364505175853614	0.08604915439139436	
825.0	1.3255487918933575	4.551551479128981	6.322474065901734	8.592749988397433	13.670851420779393	0.08425034536378749	
908.0	0.31237962643441086	3.8878108231268915	5.425967041207496	6.920153852157117	10.228052105946027	0.07429645350078017	
1000.0	1.35942208994593	4.141955138396282	5.5661855157260565	6.963026645890166	10.846578234456935	0.06819623501307649	
1100.0	1.2975983595024212	3.636392387814595	5.029212939610545	6.755072684176726	9.597834503217058	0.0616498508058997	
1211.0	0.4117574097505749	1.471074025780191	2.263629754235189	2.983915391055808	5.631514120668233	0.05116322616240777	
1333.0	0.5882624767293634	1.565783692690951	2.1342149964918087	2.933104230367415	5.563165932550018	0.04933442883253368	
1467.0	0.42377147714688185	1.6181532238637373	2.004079506025588	2.9167452142786128	4.555516957554256	0.0469922892756505	
1615.0	0.6122355666696494	1.7421788585527551	2.303135635131227	2.9336424218862183	4.71095348801475	0.0452621600881128	
1778.0	0.3605903783123063	1.7961867063092993	2.317506678775616	2.892575154370907	4.387810605248435	0.0418935627731789	
1957.0	0.5294974798914549	1.5591177199141324	2.0807188046478595	2.4408792552709895	4.368780139602494	0.03927299781662312	
2154.0	0.3970049339674792	1.5732549507059814	2.1372189832565915	2.7661830349415264	4.435865215340996	0.03813247552398208	
2371.0	0.40076855861832467	1.5054917354931447	2.011757985742025	2.5850743262692397	4.8773401814790445	0.03531137831133862	
2610.0	0.3741565283588903	1.327971529420569	1.7064055374782976	2.3741906942583477	3.6138455800322062	0.03277190073720486	
2872.0	0.3952571151176006	1.2360210644252256	1.6713156683581192	2.1960587898771466	4.145013734931092	0.030635675865764968	
3162.0	0.3606324360434245	1.1321560013586354	1.6746724772019204	2.230915188743192	3.588784194239613	0.025600665621931827	
3480.0	0.3774760357294292	1.0738496790381657	1.6057371051320213	1.9652743993128206	3.019871346440122	0.016501486715426582	
3831.0	0.3757182738835881	1.0576155604346809	1.380951655603575	1.76808870425523	2.941556442175897	0.011740558487079791	
4216.0	0.18120379083106744	0.9714047350487789	1.3706911338610486	1.6879928618141473	2.756428612932905	0.021957809253174733	
4641.0	0.27339909892827535	0.7642895044079725	1.1136524696757926	1.481482136728882	2.391888782344696	0.017370506697477067	
5108.0	0.16419464767787015	0.8679235322123997	1.1358082576930368	1.3971949378919843	2.491752274041455	0.026276048227752594	
5623.0	0.23135963462835785	0.7038840683756559	0.9705872794809223	1.2737532790780342	2.2028235986449642	0.02200758653362083	
6189.0	0.1487777661868136	0.6788393977719153	0.9586155176189008	1.268202926885274	1.8272099697756372	0.02576135825392437	
6812.0	0.16365444528558576	0.5523400548459997	0.7361926964864689	1.0144427124691673	2.499623975101109	0.016864859252552652	
7498.0	0.019206562423597345	0.5478581142210104	0.7611189910879754	1.0155537851190999	1.5205148238892259	0.03250612877280752	
8254.0	0.15199020956899412	0.5253661077372144	0.6966857387858021	0.8994748006435266	1.6017199321509124	0.018359220258690554	
9085.0	0.10043800218484261	0.44631361724807506	0.5906824914337414	0.8417148696814626	1.3121283715201526	0.01455462634658773	
10000.0	0.17534938020583507	0.4475614586463509	0.5914793475467861	0.7718008539795522	1.2931410361229598	0.008588646542398777	
11006.0	0.03934670819457262	0.3706100518944808	0.5394256880149654	0.718212915707835	1.3074587405243234	0.014659527379596776	
12115.0	0.06560663020385325	0.34883955911923575	0.4930719485994325	0.713350897097945	1.053980569965796	0.01926891935650427	
13335.0	0.15149781531600442	0.3624775311042016	0.4666552839200031	0.5960907588203801	1.0570993306120304	0.015927589787727944	
14677.0	0.06306052302605655	0.3298008109613151	0.43882231512263037	0.5685494039179733	0.9966173913309461	0.015247327604852546	
16155.0	0.06907518267548812	0.2711858917436554	0.41363698673917304	0.5281554944605731	0.8061293225950945	0.014709983492370005	
17782.0	0.0816845625061106	0.28422611328581493	0.3750710651773536	0.5042150547325424	0.8668473664637756	0.020280786932120536	
19573.0	0.06442388369479495	0.2640023884982237	0.33974990521167464	0.43782922856424744	0.708478906903924	0.02226760113271163	
21544.0	0.08191409884235445	0.23318246130607473	0.31294383282160176	0.40675067003874243	0.6990870391312639	0.015060130684622806	
23713.0	0.08566883734778159	0.21325998928534473	0.28868477960386396	0.38970903584691685	0.7066295425077038	0.02496049591797787	
26101.0	0.057146835959817885	0.19895961723301017	0.25519373195283457	0.33094093616111625	0.5632433741716741	0.017272806540291532	
28729.0	0.05885328283671028	0.19607234432703424	0.2468766213432839	0.33090749178691137	0.5587463202620878	0.02125654318157704	
31622.0	0.04895674244407535	0.17094394321914702	0.2081971402270677	0.2896041611910134	0.5160907610643193	0.0199544014338589	
34807.0	0.03861450278819253	0.14391986652019967	0.1903748118862872	0.26144100133021797	0.41075951733439414	0.027564526964471484	
38311.0	0.028986422772427377	0.1495633039810183	0.1804076070589889	0.23717779745869727	0.40639149786293366	0.012740775322591614	
42169.0	0.014747022029543077	0.10799472000408075	0.15841476343999758	0.21194614617215113	0.31949440737305507	0.019912733110842407	
46415.0	0.02462104606826531	0.10985791173072304	0.15443591993451272	0.20962188887734845	0.3757507222289074	0.03278811795113679	
51089.0	0.02982159241964768	0.09770504124248464	0.13595808312037067	0.19080483523789832	0.28908397636299965	0.025011691097237224	
56234.0	0.04002372597684617	0.09239435703586593	0.12129352728576022	0.16437784563046764	0.3264296883768905	0.01896652747291237	
61896.0	0.03204624052931143	0.08849314876874709	0.11291392977191292	0.1459143588569679	0.27854851533573	0.01263755361684943	
68129.0	0.012783459768011927	0.08321511716509465	0.106593392517288	0.13426205282754683	0.21606870839448084	0.0221612711239584	
74989.0	0.005965634974188366	0.061925120374525876	0.09741207460731072	0.13565226979589323	0.20968817335618975	0.018068171168853814	
82540.0	0.017333094421002945	0.06035718991220118	0.08434391555889378	0.10789900868519003	0.2237730472087356	nan	
90851.0	0.012049318065594892	0.05584438602111014	0.08165806832942832	0.11028550991750063	0.19204393243544005	nan	
100000.0	0.014801224499008942	0.05277899094968731	0.07206310540999805	0.09513166587955836	0.1682595891399437	nan	


==> data/fig_lorenz63_noise.dat <==
x	y	z	
-6.235947654032336	7.555962679709798	25.46707894656987	
-6.1808655538212385	7.7072191953512075	24.081178984673414	
-4.338390905415408	6.163092599468549	24.767900853514888	
-1.9552781601737843	6.447757749893516	22.81012123638368	
-1.3371222967517737	6.3373950711175775	22.835530580121134	
-3.3060168298562065	6.100423649187858	21.446112946074038	
-0.6045570027534256	6.262151745131916	20.68550578430068	
-1.0206372777440709	3.7644534634036346	20.34367785838128	
-0.3635497085432834	5.436449024306941	20.94965006562121	
0.6941664673703228	5.671823869623759	20.64338446672778	
0.916853988985478	4.423843419034094	19.59519805715462	
2.671097560679144	7.133833137128773	17.781972374177162	
2.385140344426991	5.700929822689565	18.998723368240515	
2.123962795542961	7.225534300038733	18.661341699834125	
2.802094344932772	5.036953558075968	17.89787238009726	
3.0317465745338525	5.127507772054104	16.703920813314202	
4.521391873198886	6.507855209581609	17.735025852076003	
3.145727375834581	4.894742381492868	17.20331021566234	
3.9862853675837258	7.118892455385969	13.455646335565001	
3.1441791286795278	7.371971944610553	17.04922557218828	
1.7766302785017887	8.701177354498453	14.366724109225538	
5.324059473131401	8.836697754077601	16.866908496434778	
5.887988786535873	8.20689498711169	16.02371895864445	
4.649225364333763	8.05294201638574	17.402406345194457	
8.045758071751377	11.424345829545736	16.203794073659544	
4.724698789827592	9.51441366827484	15.576821489690051	
6.6475587143793975	9.884666977376618	16.552537197619046	
6.857687929791189	10.493170927237912	18.078143405289126	
9.04111708004969	13.360721229898443	17.45221005369024	
9.46089164414352	12.39894734534671	17.815483607483767	
8.647888696551812	12.836940802301633	19.279973799267964	
9.388223741939546	14.386437382931412	19.461623621045668	
8.651481071299006	14.66964934916589	20.072274250846984	
8.094881584640031	14.77807113461534	22.384700838134062	
10.26513716940276	16.721227049863987	23.625704676613985	
11.300073052576137	17.453215251435477	23.841275363404726	
12.888918168708145	17.680766502016507	24.193623965199574	
13.349805085083581	17.634555836252083	27.305607093519882	
12.211422016409715	17.286869945255354	28.37563885740595	
12.698191131987189	14.95293646232495	29.32133042367265	
12.291819167483958	18.05985074684138	28.78870650278453	
12.186724610534121	16.168366601142626	31.503183525937587	
12.082798056088867	15.769704985593712	31.89341041155534	
15.829566757392076	15.405713627466831	33.632166833066165	
13.360329873461284	14.710781600736796	35.03152888490218	
13.321845078720406	12.570982186794247	35.71134173995558	
12.296567743932503	11.388033607851229	35.75690399454786	
14.020039012207803	9.116567334909897	37.91853255956403	
11.233134675156652	8.51384527104047	35.15670216461897	
12.160400724726005	6.4282659808269536	37.59397992561679	
10.93784069612044	5.4305681799139585	34.83807978044545	
11.628205806356371	4.21437011225696	36.752875006971536	
10.100607335841495	4.01450976861557	35.02583841894081	
8.77709173378068	4.396138128046789	36.22676814747514	
9.265327977096112	5.811012708988992	34.788370550159854	
9.059111792869778	2.236496252482358	34.24306312725975	
8.04647239965016	0.21317234418128983	32.229806944727024	
7.652184613449162	2.43987098004339	31.821600032070968	
6.112686859013066	0.5757102020839313	31.899722858272437	
5.814350521327317	-0.00521169486863271	31.490612072966336	
4.971205152806364	0.7105214846282554	33.05628174742562	
4.789510069227731	-0.8386674175627841	29.581084651783673	
3.881308646538991	0.5722257578913305	29.579805801993473	
2.5537688010990762	0.24726547875289706	26.309185389405528	
4.082703483744384	0.4506273861280648	25.81673220597274	
3.167197166696646	0.7747651349593525	26.090445096420524	
1.6393654996794889	0.5212388534918748	24.566824458538868	
3.467931522194801	0.5455518641045687	26.58783827928487	
1.8663700320603969	0.9007020500002041	24.046973285489862	
2.6249151135016526	1.1280686277648488	25.213284236683485	
3.1299828822167473	-0.21536419838914966	24.709503669465985	
2.3843070477281243	-0.5046211611962008	22.67437775036002	
3.273648789024403	0.9779002654629093	22.559106226915404	
0.8009503461717171	-0.27459068760467176	21.443360159386835	
2.360512447456742	1.368585145797824	21.496156019082147	
1.21504915091913	2.3471628654412777	20.91514128130243	
0.9886491278409302	2.1477336788523003	19.797822711269525	
1.2568688714292626	0.6300932242497799	19.931538419222097	
1.5160878470805101	0.9618434306410903	20.670675902139028	
1.890521066252966	2.3013633962333215	19.1956790440111	
0.6900334596945614	1.7308790804754342	18.35944422765198	
2.790438366672806	1.9839581625336014	17.724797245143986	
2.402957428441294	3.076551629646752	16.169326176935346	
0.461801771662135	1.683363742740736	15.752544841693139	
3.56008217533203	2.4738757829876885	16.717302353685902	
4.054653613867768	2.2945257786673685	14.655435984545358	
3.4378890019936583	2.287698737724312	14.906817234026956	
2.1933408104332184	2.728479589241176	16.621237055734547	
1.4310177305390652	4.538148743134874	16.93982098948917	
3.69974618546759	4.210023784036298	13.066033461053312	
2.4014624251502723	3.6010287942125037	16.087081310260686	
4.203177947552835	4.597705984048004	14.001297398701599	
3.3828982581130562	3.5674800174355465	13.976070919846393	
4.364110154072933	4.88158819940452	13.684629494428004	
3.9769133978350646	8.206490511926864	14.717237374597296	
4.581784662313683	6.444302228125044	11.902960970494982	
4.1633987505354275	7.781535845572724	13.880260464646188	
6.240970425947314	7.539275511848368	12.437122594667755	
4.910240428690678	8.548869861487395	13.960811215774513	
5.541057666272985	9.501908344613026	14.997522667509998	
7.406862492717075	8.414215085053472	13.583119743531826	
4.590726319229494	10.209517115187843	14.158966674287093	
5.113885917103635	12.580252098658333	14.477384526673674	
7.8313974246025655	11.00227715709339	13.643161270045384	
6.198324609039425	12.057176861004647	16.432004256199594	
9.855712337620446	13.162551749310897	17.218307969306114	
8.06877599444873	14.59487124482851	16.930038358519443	
8.332216263462696	15.699903053213465	17.153197609885325	
11.622769427830642	17.265594137671968	17.613573283127078	
11.817627141653857	17.271238050818642	18.59429951747974	
12.85141903017776	17.40580061781157	22.228323096477858	
12.536343267623854	19.314328456670747	23.375727271454203	
11.403254381598941	19.203987915182655	23.477039469266217	
14.78240209414621	17.271969944003025	23.65531150833217	
13.169977323142767	21.352514066771505	24.182772758006244	
14.746565613116978	20.41799985753818	27.755827933660584	
15.320075622981456	18.046456982742665	30.52907011690906	
14.551840228036506	17.897085633259653	33.82143873924203	
15.544548996099095	17.893402349474627	33.41253861762198	
15.953142835200058	15.214999057906011	36.038525594421884	
15.376049797683034	14.74165957760701	38.08313085947917	
13.733573732077076	13.5958460669225	37.893695063479996	
14.831094987076272	9.869733913963483	38.32413808556643	
15.433030219525364	8.64893765093208	37.56918651509539	
12.872045912853487	8.56998845751926	37.806380519889345	
12.77934268082105	6.587021700754324	39.29846207197583	
11.777514370063312	5.646933270214611	38.330485498536	
13.287175391071532	3.3337396203260843	38.11686752230506	
11.297292631850897	2.081560582695276	37.26394324774767	
10.200626594793311	-0.5585964886537356	37.18451850525298	
8.18987418999975	-0.47577982278481223	34.87145291952699	
8.679062556029463	0.09733323718387792	34.41197520476467	
6.6711894345694045	0.3898737967624528	35.714129047833495	
6.618353258357393	-0.2704137944493221	32.085353869952804	
5.233991114606832	-1.1962269246246935	31.680465884570843	
5.876604422922537	-1.5226266526777406	30.468070666852846	
5.15681737885456	-1.148767315338576	30.62172242968258	
3.8027320140601653	-1.3491442675899274	30.345980332994806	
3.8882546511494667	-0.042818713346675086	28.000507979340224	
1.9294409076024803	-1.289989712492069	27.271033601086227	
1.10837918974419	-2.884531407340109	26.655126031533047	
2.660337010585005	-2.627646756781858	26.722411306795735	
2.050040763476273	0.22114801332159262	24.737113120962917	
2.2186749102921963	-2.406586968117632	24.40851732701243	
3.7015845487167023	-0.40759510483160555	21.742890368619232	
2.028922743679634	-1.3786966346501377	22.08526505745228	
-0.034388512362737544	-1.2219023307135326	22.72660150895263	
1.8143467866752494	-1.1331513161179525	23.127964098728143	
-0.7776797209387547	0.269413397787155	21.934278072988942	
-0.06316376237249355	-1.104528410963719	19.966723254955667	
0.20716535487839183	-0.9119049291440413	19.10794971262018	
1.8802345349710397	-2.383703977384805	20.141349456969184	
-0.6739702377372923	-0.6280383789408732	17.787477298428026	
-0.8412501313527344	-0.2930383516742999	19.99442982081195	
-0.19006422697050085	-0.5817704674064602	18.494747959965775	
-0.8246398776960164	0.5727217186279885	16.339569184106686	
0.9017810046031085	-0.7816286977319415	16.510263423450937	
-1.3638795890864595	-0.556782138411744	16.294160285855426	
-1.4870455037234773	0.7664458446650562	15.800126554040844	
-0.830591947328283	-2.465765194558449	14.650521611863965	
-0.9425057411997799	-1.4127793152471282	14.844937469119749	
1.433986578674678	0.42030745995142116	14.626101501112647	
0.402628003797334	-0.12657227117089886	14.201652254792162	
-0.511420820287718	-0.44946312130783783	15.654663229149467	
-1.878238056033808	-0.3690535555688014	14.256467969627787	
0.13538419183608663	-0.9577397577119777	12.794345155891133	
-1.7684020146103312	0.2538328233911975	13.099871178288168	
-2.3758847144577078	-1.103539197834921	12.212694564918039	
0.28957425621173627	-1.356370161722812	12.460859523116497	
-0.6539804724236047	-1.5645754339991458	13.315887285190524	
-0.12839130792146947	-1.6714099333626935	12.383163984617545	
-0.8154794576696951	-3.176696522338778	14.118193153872065	
-0.3697914262328146	-1.4204364172320194	11.921670084034037	
-1.978423763986036	-2.51050302581964	10.35712222160658	
-2.4717254639832813	-0.7663125467179166	11.817753162736054	
-0.876309937450306	-2.8931127218653563	11.838207425719347	
-2.493189430693363	-2.648895231784852	11.616498773768809	
-2.5238754312149223	-3.1009190389010826	9.20697485590116	
-2.448402400081107	-4.278583746246925	9.948582349745593	
-2.149377594812073	-2.996843285907169	11.040751735795974	
-2.711845309367851	-2.4531788805882737	8.056607130097612	
-3.9424968074373083	-4.77865596989233	9.096387006537093	
-3.441384978335175	-5.50961535133216	8.048318719820433	
-5.273896476490885	-6.052436820595866	8.450654173498394	
-2.7026322203055293	-8.124537665812769	8.311510928108296	
-5.234180530262327	-6.994770227440677	10.553174670975086	
-5.070018199032208	-7.204174638877914	9.090712055023843	
-4.278687633583454	-7.095234755276104	8.535819877189711	
-5.469850110207208	-7.944070090153123	8.497375393822802	
-3.6234223156148584	-10.135983763796878	9.87842128165536	
-6.934542844286668	-10.87370021391267	10.011062517681806	
-5.891122473852832	-10.411525287348365	11.74679555336587	
-6.756927622464862	-12.70547433599513	11.393483626403432	
-8.489378814748306	-14.090481267424734	10.079469964628352	
-7.446105606320357	-13.278137645080278	11.645279561669698	
-8.832533208221278	-14.750000384248645	14.271362364028766	
-8.621746151818886	-16.891431261232412	13.689874532755505	
-9.338873446246836	-18.604361088636274	17.354700649511173	
-8.797038242556035	-21.064862819317753	16.043675860713932	
-10.44038403599098	-19.40415084466587	19.455921024319537	
-12.967611492294482	-21.6788116453027	19.980164515308044	
-13.646567683246904	-23.325389324760238	22.491031218399332	
-13.082103301712262	-20.091734073467958	26.428069239682635	
-14.242152851682572	-21.02156453100128	27.65120396401237	
-14.886761240965695	-22.435717276863258	31.092174338062758	
-17.658989557000154	-21.744687419540973	33.2197303833256	
-16.440270144393864	-18.49545131784877	35.84037260729363	
-17.363187481518743	-18.70736819954753	36.31362715427436	
-16.372253344844268	-14.676476551480985	38.7820522341813	
-16.585742252712073	-13.258614921616392	40.846213793838	
-15.22107832786452	-11.096330565422516	40.56481673425646	
-15.275410461305086	-8.944212811536664	43.59717817357677	
-14.103546695578702	-6.9293003464135365	41.32478974957269	
-14.514502314122304	-4.150858253792375	41.56085760222146	
-14.041329750316368	-3.5965059256884917	40.29879178400695	
-12.477824817637186	-1.4062055190603076	38.361255248066	
-11.008838252861887	0.6555208672574758	41.32445606047133	
-9.518556988019057	1.6104568391373237	38.23272198962799	
-6.551113218721393	0.760919409932741	36.83805725093395	
-7.79279889515498	2.1535430616682216	35.91703172359972	
-7.690042366766501	3.423821939857799	36.37665666331784	
-6.118678565788993	3.129523631352243	32.86461812771059	
-5.3375936840765625	5.5573375106858	33.42677370548394	
-3.560801613729643	3.539803378118526	31.292058126307957	
-4.819847591270665	3.8493647524488117	30.141256301001377	
-2.5203597346795723	4.807710040244943	30.379907236395997	
-1.7971619318293142	4.359950492144571	29.926493221539225	
-1.1534951426490472	3.853051580344672	27.596940323115966	
-1.472644564808511	3.199185961366455	26.55811434800669	
-0.6557371912355033	4.2114161551078295	25.41387277177214	
-1.4321371468997999	4.90664768215247	26.97895634070008	
-0.13430458296634068	4.312761796380428	24.626116797431184	
0.14565508521252457	3.0338899573865428	22.708971146540343	
1.4013723032059957	5.542417306256295	25.353388360437457	
0.09791031245360049	2.3699310831520757	21.985721238890484	
2.2804210378747283	2.2635668727505323	23.572577784785324	
3.2193027390460744	4.856602350384106	22.438399938267054	
-0.13529510973063275	4.192612204597151	22.028294299053993	
2.5586205855955755	3.5096273872297363	20.664482257129308	
2.9979893310193493	3.0751162337479307	21.14577510738398	
1.8664020803178856	6.6317775045239085	18.666595955819343	
2.2861183930476234	4.588600098564829	20.499723378925893	
2.729396417221056	5.190013416113965	21.069604301039522	
2.7450613805848056	5.182342267790164	20.02184326305716	
2.9182881338461715	5.532872554978979	16.76876745987992	
1.7416583454198307	5.897399641383619	17.48107250121945	
4.768177457870241	6.375314451496509	17.98243101073317	
4.90327065629619	5.580329827529005	18.391864397131624	
3.2294099246618195	6.004375928167655	17.564843770394752	
2.8083883387648623	4.923942237765843	16.9791842727669	
5.04234600373542	6.28265979358554	17.905781645092432	
4.2078103549694434	7.761525398537984	18.353156065639233	
5.205023389983545	8.99247616652565	16.879370640292187	
5.041538267902645	9.032910141288312	17.81154360945846	
6.3695359634404305	8.60827449880604	14.527411535600487	
6.710039490232525	8.228223763995148	16.250760260062446	
5.647755643860023	7.281632038738372	17.012251501722748	
5.369086859791126	11.800339336779201	17.059421905333856	
5.569537706164238	10.666645148763441	18.170531245719005	
8.183228934777667	11.42653694736823	19.222558420023258	
6.823557348911103	12.630118090240954	19.173713327191077	
7.962518979497873	11.71164670101583	18.595495303019785	
8.344646041611497	13.36991843258886	18.34238618287776	
9.371158813082243	16.316155690638507	21.16914204270974	
7.9767607699117935	15.326214381655682	19.621299927205783	
10.591971431231176	15.646293231965174	23.0578884069941	
11.411223735482636	14.090458524134624	23.25426302736324	
11.445883627428998	18.203182373990845	23.38747241150786	
11.493690977971893	14.705587613578146	26.039539916856494	
12.316245697245439	18.084789099032182	26.987566314539308	
12.988885955807868	13.93287464079955	28.217251194106534	
10.134389915655095	17.180738592520377	29.430217711264746	
15.116135095558542	16.959443216839446	31.160805895970114	
13.730465204049887	13.924974660498405	32.82642797795378	
12.787399983103722	14.432763592224902	33.46143120839683	
13.062055444015396	13.689298258186259	34.912891783040216	
13.870772089513606	11.35490907157673	34.641508253064465	
13.095699697518189	9.67096950235349	36.92027333820163	
10.929443415675392	8.710064436017246	36.3102782714696	
14.692148319534299	9.465141008708956	35.4518274275459	
12.111955199835027	7.754564620231883	34.98224987009424	
12.774896830700838	6.237040996099845	36.19846446953204	
10.543743976630367	6.797803271038386	34.45508498913883	
12.21426283883479	5.453078005259844	34.42921461548614	
10.37962093951036	3.3983458345697506	35.17570306855541	
10.102664520615566	2.2613503486659647	33.77678160061741	
7.845245332010009	3.395006088222556	32.83320345558882	
9.5042623649256	1.8406040312215661	33.06548247495783	
8.399907395390146	2.075163198084913	32.4730219831698	
8.45021351838896	3.2336398672291717	31.47464673814973	
5.9853919737332095	1.915953081535939	30.573162395872817	
5.628531152560547	0.3734941822507206	31.07374215317838	
7.9434070993900665	1.2755178786636951	29.83419621536931	
4.145044302238514	0.08987682993103308	28.54978177811141	
4.671173437341947	2.619619040547337	30.530921375027738	
5.582661659195251	0.452198093073943	27.56794382125552	
4.218189459318003	1.251926823940719	27.8291552302573	
4.4131658002792795	1.406460725378343	25.475580100644578	
3.1742283016519055	1.3310932407965528	24.029860692058403	
3.7193512969682776	-0.6979060294908852	23.97430887196394	
1.8488393208485967	-0.08393072716976291	23.888369702736938	
4.6482621227548595	1.0230359839135215	23.06706722535603	
2.7336746804271326	1.9173254741129142	24.32422749474329	
2.0586112411410706	1.5912846765514979	22.308716495150154	
3.315759607202642	0.9112222154215686	22.347791982325283	
2.1213943982951817	0.6672204394073808	21.313992334006485	
1.201400137215161	1.7694742199922004	20.417641045314806	
1.1621026545283422	1.8664622075941113	20.396533231896946	
3.1943437011157583	3.02083590846986	21.596670326914744	
2.350475024014725	2.36472826960179	18.655692756898507	
2.4028649369985664	3.48778838980208	19.748889006078258	
3.6573480493723745	2.496603023825114	17.531781301455094	
1.5119791404016047	3.0548903600835358	17.692200905889877	
1.9832971871117917	3.197224161080797	17.768249274187742	
2.420197950244194	3.013664875661222	17.723485495511973	
3.006580607355126	4.689857882089783	18.533271879010485	
2.993519144439338	3.539487578224608	16.674868320278616	
2.8889766822778156	4.141184406453455	15.579338331117384	
3.2716548015929963	4.922661452651074	16.7958832981981	
3.4012959073521025	4.056413361614204	15.53144039457732	
2.982988882533306	5.413771615440381	15.913288914046552	
3.1031338715632417	5.441021634425359	15.369355211102864	
4.424675670511674	6.208217713311755	13.388260302989533	
3.514799948983868	7.012465052657967	15.725024926295355	
3.5265013769123774	6.781784694077982	15.728225684876241	
4.673357069340462	7.905158849215686	16.047572738526572	
5.1544524740250415	10.012117245446504	16.951015350057503	
7.920932246844917	9.290314124971953	14.044676846155184	
5.338021915516234	11.107378024519534	15.912021572341919	
7.391482271645376	10.985709340507409	16.03453958855905	
7.62811819694018	12.11790689297502	15.517926416231711	
6.151678055228437	11.295847432875362	16.736349544834322	
8.59973663287924	12.916315160126254	17.340158210937755	
7.153062663952001	13.69104153077082	16.230449871838612	
6.210338489971738	13.68217063010323	18.418920335223792	
10.026908342679794	14.185931697464833	18.099404487832487	
8.229391338422744	14.190024758943226	19.335253597832928	
11.008151439618262	17.783820521886657	19.307695404901395	
10.444440335595909	15.834305415969137	21.826331714180533	
13.3489409800918	18.557647579543854	23.42614127794627	
13.29738842106434	17.007993320418684	25.606788989520652	
12.280961775754184	16.71132598267581	26.559607044751928	
12.50429026646738	18.10721945546	26.562871629618115	
12.374037811101058	16.56106808038481	30.52194787963851	
13.467494540048929	17.257168958732173	31.06236241123629	
13.859796244649031	15.643358379672165	33.11240210504918	
13.907703851414063	15.548193318692533	34.910606156516515	
14.453773724165961	13.019497565354298	36.52469014728793	
14.788186770011913	13.60129933632385	38.02366004378912	
14.359324933597257	11.94363557135379	36.729457896513516	
12.936644526188097	9.170341538063338	37.61841061695102	
11.852909672685954	11.361241686307089	36.500149434417715	
14.155053271620588	7.922818975090101	38.687235397503336	
11.524619803236666	8.409528165083977	36.283151582960606	
10.924590311644906	6.555563018103968	35.326216677985514	
10.374031714106618	3.721736322688348	37.475503461061635	
8.34215232409023	2.5831764840948828	35.51745510593605	
8.984148233775338	1.8094486857095975	36.12006199495936	
8.260026970406681	-0.2702791744251656	34.98920262272792	
8.650139684022417	0.33233948125350077	32.14757945195258	
8.040756961623496	0.8541204949580815	30.230566797178334	
6.688824158536028	1.8107217508939077	31.017032555007788	
6.995723850709147	-0.7254941711185169	31.295191771353796	
5.822765480626942	0.7640378208251793	29.231580227580757	
4.928605870374396	-1.47586061229549	28.99026861686538	
4.610392583305518	-0.8658154425244564	27.392263891949046	
3.807694721318913	-0.7540904546747398	28.249778798742376	
3.1952530652774493	0.08927508091479569	27.420911049682047	
2.9554982404829757	0.21245534641216202	26.120601953901282	
1.7677551709585955	0.7730576038586507	27.292453591343268	
2.8858618763751993	0.6502386601356714	26.707448384068684	
1.3565941396137686	0.2005782623776797	25.109605326375114	
2.967732169361414	0.4321634016459315	22.098671499927704	
1.6825521126078766	1.718882496301116	22.166588319563	
1.814447736072602	-0.2894581345994893	23.069235108389712	
2.1163791416446784	1.0887855160697542	21.44167141673691	
2.145851128747242	-1.4006914868684892	21.007924417302384	
-0.16776044676846547	0.9126657337214321	21.83485819875915	
1.1147260086130093	0.11240356088375075	20.90321348508045	
2.1373096943108583	0.693175168818836	21.178054248367744	
-0.4902555146280312	1.8266402513433577	18.920957332763425	
1.559739755505461	1.048665360523066	20.22600491511934	
-1.105753945936037	1.8688339909335516	17.81129232835583	
0.11642400383818208	2.5599341489014766	19.393318027702826	
1.1776470916407227	1.5815104823079311	17.541592123131547	
-0.5072938923573016	2.4743318960838216	16.130517234378047	
0.1841392005184489	1.0932043497299004	14.928268989557317	
-0.27248454526393706	1.5346717267217524	15.839568831849233	
2.8864411401455285	1.1511310956019507	15.479401178711859	
1.4506586119422336	2.8565322783390457	16.200933026906533	
1.9110535494956793	2.3776449867303517	14.85342968105084	
1.187786551898423	1.6178572946734016	14.16558869354482	
1.133368705232681	2.454275062044384	15.322533224705195	
-0.04330265336922423	3.5302026390658217	13.681940121903192	
1.3782429040131832	2.6545558047696667	13.006026692472803	
1.0166539527164544	1.9680101142646613	13.84718007337577	
2.756028295661025	3.291800811608974	12.48857590355695	
3.1719093239149085	1.4441314440936914	13.359487228639948	
3.6438061391020984	4.482315610106936	11.843636571902566	
3.1910097343940897	3.6074291506998475	11.976452481038848	
1.9170617468879234	3.9034894870797694	12.131147655975148	
1.5944467246243184	5.623975758215461	11.407182601314744	
3.6904748464536072	3.7927612452758837	11.595486360716546	
3.514007952502907	7.551658117185509	12.280350188656387	
1.6452305393498934	5.610816248336211	11.76334301594634	
4.049278483410642	6.097029417828104	11.757796447958016	
4.814232916125712	8.216208429936664	10.606798472309595	
4.392436351496504	8.526392995742183	12.107787067775455	
4.512166981353966	10.941784016139398	11.991614944292037	
4.2852022553083495	9.00385843299575	12.456113661763666	
4.075773010068376	9.871422802494092	10.92692580998784	
6.787604685037618	9.340859126477753	11.765090089177583	
6.180160112552744	11.365594595827483	12.950036260583351	
6.795728929653569	11.898276565409347	12.194640839199625	
9.340056570074749	13.12983130404	13.186555659118113	
8.90755651294709	12.818926247776536	16.084874307660574	
9.245321312977527	17.21821337785625	17.00921327020146	
9.700303668131912	15.124691258716902	17.36154807383578	
11.788954576760974	14.68549114926501	18.301526505409523	
12.718611480231864	17.17592909995626	17.769449114675233	
12.667639383805668	18.52925925247192	20.912270133702723	
13.055347825407722	18.60147522813143	21.82903256347346	
11.093224772793384	21.27081238313991	23.076532786496774	
13.987034264629589	20.21451326805084	25.69961252754197	
14.348165542140178	20.2753076075943	28.478328686575722	
15.103904840168092	20.444535676004644	29.99033153598127	
16.378662826163804	19.374959467319325	32.112451422763264	
12.99428500441338	18.995883199531615	35.454694230130556	
15.317739221184432	15.534488844382944	36.603747860241725	
16.15197988952818	14.467693675324341	38.21944362939599	
15.24594970526093	13.861684541674345	39.30061967337923	
13.96339998508984	8.727456572368173	39.36019860995294	
15.76216167916157	7.919766564433633	39.14829203225057	
14.543642340327162	7.872368814044015	40.96231117074826	
12.5506169818174	5.076872264270148	39.96070575756317	
12.997147637284327	4.83848234466665	38.002573367710234	
12.596035052871716	3.2490492015586794	38.949258557524935	
10.829072640880046	-0.012786077528839979	37.415171148730465	
10.654923364384263	0.5464970883105258	38.25918513666567	
8.965707860963017	0.4950950795391882	37.06662025880946	
7.545686802168987	-1.2242751073354385	35.99320593279315	
5.869644855391005	-2.8549692998864185	33.77669308849104	
6.076674213805607	-1.3683326798469464	34.13239291091481	
5.543262443775926	-1.8704329567905602	32.706392454992304	
5.468555599029773	-2.131270952163087	30.99754647217007	
3.7808983570629624	-2.0555859924321993	30.013576407838844	
3.716412362338736	-5.810571083126572	30.459344111075396	
1.7157413569552802	-1.9408158281955499	28.232496011624157	
1.3749641990210506	-0.9928940533481732	28.187377049776146	
1.5770384014154906	-2.327032725996302	28.13126677397412	
0.21140616944852209	-2.52491650186322	28.253779534841655	
1.7095287389492024	-1.9728133928775837	27.286536173503276	
1.0160257871701845	-2.2851902199957017	25.83050780783279	
0.5316987620606906	-1.9321516414147188	22.75750316661287	
0.32312156581872736	-2.552220542395218	22.932963722676906	
1.764754651007035	-3.301567355398996	22.455807111101567	
-0.9415989459720614	-3.533387004143652	24.06087429105484	
-2.8701529129044694	-3.5356891554715446	21.133075454809575	
-0.6482668529419695	-3.934102993161453	21.663165070043217	
-1.0630081264339313	-3.6681859974229303	20.841690671775545	
-1.683611192974801	-0.8949417119269363	19.288191291838633	
-2.290103473243632	-1.9747490858516628	20.105909956372145	
-1.8895763888200374	-3.4438583902496385	19.641165989286772	
-1.4043458664647341	-3.317059798094901	17.52377432957678	
-2.2220708241618734	-2.9403526749684374	19.557012886670968	
0.5594108169424692	-3.8537442841079157	15.820264985880012	
-2.9493813277478655	-3.2957578712598856	16.90699858326494	
-2.9216019679754295	-2.7713884625123018	18.079487641774353	
-4.5621372782461025	-3.792076088744259	15.543408251398692	
-2.1740861294519673	-3.650390240396175	16.736260196311587	
-4.602603595929468	-3.3539607580036366	14.7601439287551	
-3.296378319152936	-4.791972854725733	15.65641293395058	
-3.2149446854768855	-4.541263091056691	13.15253248812629	
-3.84450547834567	-5.470046755310925	14.366362865976242	
-1.6060975065010918	-5.5538730628168524	13.436583809862022	
-2.576999880978806	-6.246512084536643	14.378841916865333	
-2.4964607006011317	-6.880553498965619	14.200054021738769	
-4.9615586862130865	-6.64296808541017	13.813451109223523	
-3.235014604576233	-6.7516875304714805	15.198163906364293	
-4.174561894335168	-7.71124522182048	13.472615060236752	
-4.230086259791497	-7.93672261928988	15.004740369989792	
-4.328362673969753	-9.790113146736735	16.06836437479755	
-6.649515045680385	-10.910947857978705	14.7118070695908	
-6.575707138770613	-9.981926378897041	13.921472854462229	
-5.727853553647755	-10.43665587216359	13.817511433629013	
-9.713854983116532	-11.82945758115066	14.73525515135108	
-6.04115460849326	-11.308599255179363	16.62793809447119	
-7.525067467929776	-12.539638740993666	16.666867121238102	
-8.673200331837393	-11.558750761220487	18.155052597980372	
-8.978837907931077	-15.218068829605718	18.822772555250793	
-10.819313242686666	-16.761165515826786	19.160933007955546	
-10.741626161169105	-17.192254291646798	20.598092424975125	
-9.898336502668712	-17.626506527026425	23.220228163869844	
-10.302669006631646	-17.084649532272934	24.150529727902985	
-9.490296579523772	-20.079439872137044	23.918386281471456	
-12.816937890577842	-16.795161429451788	26.792384155795347	
-13.914157971955692	-18.350143532996814	28.03611360136546	
-14.223013209690999	-18.138016620411943	30.26265783032576	
-15.104921887931685	-18.52068542150678	31.457986067365006	
-14.452799874959153	-16.872564491432836	31.40731844898053	
-14.176895698136414	-15.838591617933055	32.241136897827	
-14.6646926523378	-14.866323238935971	35.74887808034796	
-13.484477251456243	-13.131435956766497	38.18928455182067	
-14.642627619891913	-12.664089909178657	36.385166778242976	
-14.463104460499943	-11.50226540823729	37.59233905180439	
-14.290925806524312	-8.56993613999372	37.10524802666574	
-14.83437627070022	-7.560312196676029	39.42919538238169	
-14.174198781696663	-6.074044618794378	35.82624020516831	
-13.119728467849981	-3.9296882357401373	35.54557002485157	
-9.9206883134774	-4.857588036192432	37.69269875787801	
-9.573806377905582	-3.678871141495468	36.608762288593404	
-8.323546483827075	-0.7016889560989148	35.483047994307626	
-10.258209885060234	-2.7207476366002425	34.86132754512269	
-10.133629693284483	-1.961345291514687	34.85313409010677	
-8.08677869032548	0.6289786837538344	33.03112206976457	
-6.544183640182091	0.4037595226841319	31.46830008794795	
-5.552765308550042	0.5316166560708598	30.761951419227945	
-4.377664896645824	0.5166846380851617	31.71423426980925	
-4.5610282027808084	0.7565458100264463	29.456031486846125	
-2.569041569555906	0.6976122516984009	27.77223473733531	
-4.047448354207554	2.1681652505211586	28.460192017025214	
-4.296809893497363	0.40561821900010164	28.087994995464072	
-4.667887935118798	0.6094790051058889	28.161361941020893	
-3.520383011767102	2.515038363536315	26.32354507442344	
-2.0732433408127666	0.6858479696335013	24.74214607656826	
-2.9244341710960606	2.82038158267116	25.19405068475114	
-0.852831114666334	0.4090166191469418	24.78632632118088	
-0.16171504137932557	1.805176225798835	23.37925209016125	
-3.7558754005705044	-1.2938190434861276	22.751491575548847	
-0.3595470470392905	0.4402524243353082	22.452190130497986	
-3.3230259075587933	-1.370585087075125	21.5353858693528	
-0.5618763688757513	0.9883430857763024	21.28502431358881	
0.3635987415947798	-1.1360164917974422	19.45848529685114	
-0.710263411944009	0.2965699076664946	18.79067181629341	
-1.9828112952564383	-0.3306036909849515	18.58039152243256	
-1.229104423527858	-1.2652470449361921	19.548298082640155	
-0.8569968231616181	-1.7828315886780302	18.668210274627107	
-0.7391533282468923	-0.7291639694808023	18.966304557565685	
-0.7301551783175843	1.4691479072953788	17.268971152184683	
-0.6153484213369826	-0.6175476080966337	15.854203180287772	
-0.2772545715858029	0.5408129859069063	17.696831911992646	
-1.6909716137617428	-0.48612281390978945	16.099882100438247	
-0.721926041766615	0.3940747393390283	16.980116300489534	
1.0354440687931752	-2.364625905885101	15.883983091484929	
-0.8754324738142598	-0.9980604515830386	17.07513281010429	
-0.9474006799720285	0.29465951828833836	14.27807681921782	
0.5572147835649139	-0.8812330572372894	15.020540936190905	
-3.10213477786589	-0.8716931790600972	14.643571793807707	
0.6119293601677194	-1.2876893469477992	12.839707156170435	
-1.2324366829754116	0.2146929653620684	12.87504561261832	
-0.47239578344251976	-0.7208839967258309	11.24841031134303	
-0.5806932896011989	-1.065176990948929	10.833784684350986	
0.2196106753078314	-0.5649357860733294	12.191309955546126	
-1.0417573171802241	-0.7275277184818103	12.549590014092864	
-1.5093414387797845	-1.2209561327930933	12.096125782428793	
0.4030752724446732	-0.015482194384121906	11.50936757460328	
-3.329225040212441	-1.7642107806201526	11.75342795989021	
-1.0224233399847442	-1.58106788188167	10.031781520832446	
-2.4764950517863626	-2.672651662248647	10.090273022659755	
-1.9848269653133581	-2.067112579993715	10.852268279857128	
0.6835893758565368	-0.8357879388457632	10.310896682893828	
-1.4873630972130263	-3.2939109738952688	9.44232926822945	
-1.3745488431752635	-4.034309927106363	10.760552485275266	
-3.490963008960928	-2.179358511900635	7.948494786225831	
-2.592461501121513	-3.6282128744216493	8.537300186376731	
-1.8365498787196761	-3.717513511990461	8.604357559861752	
-1.8652911293601928	-4.2264867029646735	9.554269392097865	
-1.8090828014734983	-4.507159191290646	8.610645682704298	
-2.6441306749994564	-4.181189532199465	7.240709006920428	
-2.37546498573103	-6.360484287634108	8.937052049892998	
-2.723529520563082	-7.070788472977413	9.462583251561215	
-5.309384521351435	-6.563602156904015	9.10258621866413	
-3.77496002405005	-8.900320572142206	9.013086763740585	
-3.409006611791929	-9.371667283131659	6.6000409593644065	
-3.987326573215836	-6.899357948900685	7.713437972503762	
-5.379441068356056	-8.841269184694395	9.303272168884481	
-6.300331179045331	-10.508249232573167	9.055187330288065	
-7.13537160713314	-10.226294578696697	10.016569738997777	
-6.715840317651281	-13.535301995589439	8.722683130578854	
-6.066370211804747	-13.899566611788705	10.551567336893722	
-9.813561147176136	-14.099154670976496	9.995941954839642	
-9.23110165345836	-15.005325034619066	10.374068164123099	
-10.46547643751196	-16.5701824545129	13.755836553291628	
-9.335891588622623	-20.796567686127446	15.644811203392699	
-11.504032070115569	-20.34366684624914	16.615954382085018	
-12.27262081566406	-19.920758287140984	18.1411540207442	
-12.88044763409627	-21.623424993823182	18.651660912094947	
-13.070553655338205	-19.38304240509554	23.481369047114754	
-14.729128068649047	-21.37440709850511	24.883634789839753	
-18.145499279400834	-21.780587954277042	29.47908293072718	
-15.231055424992803	-23.10132499702938	31.120602355446902	
-15.892093449347703	-21.239630449042345	30.80764877274872	
-16.959193394126256	-19.749684360239545	36.07329928477382	
-18.05754221076327	-17.240384058665263	36.18988418652748	
-16.661412423557543	-15.512525803342264	38.758908087092976	
-16.468365204158292	-13.121035395686029	40.7845160201827	
-16.946091435381582	-12.680015182525095	41.99469930934935	
-16.12541728198591	-7.902224298490847	43.06376245835998	
-16.09541855240569	-8.317838389270372	41.76658659453196	
-14.45189427712298	-5.252558401347913	41.3582194595434	
-14.815705669166737	-2.2883868946384984	42.49454928279215	
-11.758295758852912	-1.135006041654638	41.009017129453866	
-11.982443046798526	-0.5356446406898605	40.14497495269713	
-9.645495055574012	0.83125634161558	36.61413250971876	
-10.144863941321432	1.0340770980199452	37.413856915606125	
-8.215814151480057	3.820135849288575	35.47338468522912	
-6.67134093717034	5.064179256147018	34.238000393555296	
-7.216771493113055	4.062099568889311	34.9171171258306	
-4.503884525281597	3.9963460115992846	31.790136681320448	
-4.132877867859292	3.062493043020135	30.743214581067072	
-4.703613942994993	5.514766770857362	30.516228997459788	
-3.5437000812238075	6.828992437413453	30.367763431432902	
-0.9833359220864086	2.802770255259417	28.159403483533247	
-0.10566372978100258	3.4994676146404213	29.455029011231208	
-0.6058380748465501	3.8369972963051753	28.89532408630519	
0.40345290546395046	3.9054760727954076	25.831508429969315	
0.6459763343091375	4.656404943288491	25.774375861000625	
1.1315255864611535	6.0136159244525995	24.582927106849276	
2.4293797858385986	5.393051486411015	23.051146195959074	
-0.055195357190728433	4.91468952834407	24.444894421192032	
2.40850605224061	3.6853807920310424	24.30939288150415	
1.606732582078417	3.3329509114213023	25.048706938679327	
2.0019326531681103	3.7211921059376807	21.626575691374466	
2.1461198756558266	6.154321740612011	23.372787086748158	
2.28379118667041	4.656284642058036	22.916547030254044	
1.635064405537992	4.406915309724752	21.334710874072684	
3.2417590763781905	4.830067317154655	21.326935771228975	
4.924185516009473	6.023227404487561	21.21170621510542	
3.3921873007967056	4.095620186619092	21.95269965702319	
3.6446472164851014	7.058643420255825	20.124105771756582	
3.1612677532857667	6.061350231694657	19.282685927954585	
3.94046228700532	5.975798628722393	18.203593739102175	
4.74216451964603	6.948745764630086	19.134316350513668	
4.134217225664447	7.064796970224671	19.646886205616134	
4.291082143045632	6.869586588889359	18.69808177462279	
5.401959371319787	7.355303769968266	17.544203556032368	
4.349145780351529	7.159945508253341	18.32700398572146	
5.803858874680553	9.131918895802988	18.06932410930658	
6.6725747864986085	8.415093570287386	18.47447398946582	
7.5304710839976465	8.485567997053018	16.614136749126057	
6.416231306579666	10.123234414561638	18.952591675271847	
8.22825678999542	11.81961813226087	19.18738251326971	
8.266836353868852	10.988519305642043	19.29614958451014	
6.625025072198646	10.982949932591621	19.180808565731713	
6.807956196163226	12.550103471556035	17.790314383931744	
8.139627790081414	14.630740436412292	20.070905328209218	
9.903763657584737	11.772743772995295	21.730173006889853	
9.24104082051541	14.108816887464796	20.4753488186761	
9.155303191081815	14.392050715905938	20.098683542469523	
11.749940329797088	15.753055285679856	21.38372260873985	
10.919487205828485	15.916137685850767	24.152994572155958	
8.733205306555984	14.986060843348831	25.196105635407996	
11.77089750094113	13.6348053016642	26.75094161603739	
12.344161296865842	16.1580127267648	26.89179053951886	
12.381895530343256	14.422980312018487	26.55032295218858	
12.891317353510559	14.08544097022642	28.334078028052993	
12.604438875960241	15.818974796031474	31.046515918914036	
11.520645467332896	13.265117438577494	31.39017652431137	
12.56652940224268	14.959171072158213	32.842554108324414	
12.015979995279856	13.161273999599366	33.46766523557739	
11.976719702641205	12.321217156953596	33.54469109504951	
11.517304583840735	11.416261133302234	34.1533720375891	
13.028697287760547	8.53283155318976	36.61316073227522	
12.399028685799491	7.438502299932686	35.446416075962546	
11.513182455692696	8.480635941056827	35.02778328605831	
10.915417071736107	7.91273210423962	35.59256186595025	
11.097124481892877	6.555860372280601	35.20847505639157	
11.717889873847819	4.844422106325365	32.55883264055018	
8.125214709708633	4.952708247126594	34.99531363102153	
9.979745076753964	4.201292260682268	35.71053213221346	
8.522878623968865	2.7601323996060185	32.585500679535386	
6.650784102812747	4.249082737284132	34.24321828456786	
6.065245530567271	1.1033572478027955	31.91671670798517	
6.589136678899515	3.0965761988190437	31.82439422863884	
7.2332534551349426	2.6358038184720147	31.94159531999864	
6.943775208278635	3.0674009928173467	29.482724433407327	
5.177061997509673	0.9140762962841713	30.774426915734665	
6.729001084270896	1.9310722655729782	27.64973297320197	
6.762895315688607	3.953180939087525	27.32750244224825	
5.396598203233042	2.4325834423574313	26.957426860472832	
4.102446989859688	1.890456398106616	27.572942770780724	
5.5439362528615455	2.3747068505850084	25.943274575893405	
4.932145850515785	1.9898324834874503	24.151684637512663	
4.8319284765483115	4.181913894643069	24.85769283062333	
3.1251633996328883	3.0787049618182314	23.708164901713793	
0.7922103646930112	2.1282203472687815	24.65782818436562	
5.615383698548868	2.598188574795007	23.033744846694763	
1.7849022116970554	2.099341275555616	22.914767959834098	
3.28128255230639	3.855944521282434	21.92237204887155	
5.641952948858631	1.4073864820851372	22.262762829268095	
3.5577406338197344	1.3876689357734089	21.16367998353316	
4.163203056917343	4.641902426786045	21.20878880798286	
1.7183618929428046	5.539526436171362	17.844881797024442	
1.4692173716112569	4.071141369195735	20.109151154660477	
2.7590923748021345	3.946155150050676	20.01910002110818	
4.445851712307693	4.736497955919871	19.019692573839727	
3.0903129779358522	3.6944210078612105	19.52365360907576	
2.7414372541322582	4.7926864805790546	19.250840408865873	
3.8516370920379277	4.959406099806092	19.498490416176043	
4.871449279327393	5.86660716315505	18.006822910944813	
2.4989481888800604	4.023498809745276	15.723521632957873	
2.906639146403923	5.439220584324888	15.116891078067875	
3.5212082710024157	7.180640788569297	15.597886651412303	
5.617170190972352	6.075282730854609	16.994305897870582	
4.990576982918418	6.199613714060183	16.745822937569258	
7.14234203875243	9.704770226545493	17.092427386159294	
6.222908701944368	8.198560253701121	16.15032113490137	
5.550070633543492	8.107202632911363	16.049428023024944	
7.171871073146998	7.546647650758178	17.407421708422806	
6.463187161334877	10.546970740303298	17.636440843220726	
5.915056623030117	11.118585412396321	16.91968293228684	
7.691445834744238	10.742054483876656	17.407632181214822	
6.729255443225026	10.574392836226991	18.200585056253438	
7.570821822218116	12.295562585805245	18.737505714808968	
9.64444829261389	12.126747938275885	17.618754118148846	
8.688158653628774	12.651301412677428	18.67055261329956	
8.47302953576222	14.096370929165221	18.888613396026965	
9.308141753878692	13.714706497502238	20.444800335952365	
11.294662406397613	15.522500814737901	22.699329884257203	
10.218116622266479	16.31809907646913	23.46716805150085	
10.871065517185308	15.209467776240025	22.94710363446911	
11.21540067485353	14.904821919357211	25.759211304215146	
12.347856672198075	17.924658291017973	26.593934900925188	
12.176430673924765	15.363731132291619	27.311553640139937	
11.306797667780497	15.42314114230556	27.704831607620676	
12.306089505193583	15.907472356904211	30.219280228049456	
12.472977276242046	15.738315379771892	32.3001964190232	
14.780702513667007	14.168883147562962	30.59262259180006	
14.394161698075274	14.030440304511956	33.372673764781375	
14.121339232532316	12.194813443506249	36.88666405040816	
12.888603394517398	10.561823446639043	35.99807920824663	
12.347263975975839	11.840476856445639	36.0946431556045	
12.338786009747725	11.761891861253597	35.418498044578556	
11.399566629123193	9.839795402639771	35.61316067010173	
14.485625011283549	7.19668463776071	36.16948720872854	
9.223494946860688	7.864681392156773	37.65858315648372	
11.469192290746749	5.4473786367138	36.18593457314442	
9.025828976578818	3.771466800375006	34.396461420418774	
9.592596747583924	3.9755663551354794	35.899586644552045	
8.088560653515254	2.7801216140038516	33.81150014965845	
7.282185434239041	1.3590213805571758	35.12909184940552	
6.715624935486019	1.0079858739621321	32.155868818832815	
9.027175218499988	2.361211075446746	30.98699933884652	
6.581997363232563	-0.5549153791394845	31.421063678097465	
5.423110727203704	1.6982628263361499	31.482146201312666	
6.252710908348302	-0.6723667664592716	30.79455561714827	
5.251728082840077	-1.2492822930140375	29.182396034283535	
5.543257668128368	-1.0089350651242803	27.31345012595578	
2.6184054667489822	2.7906761673098686	27.08912091582255	
4.402824570690605	0.6512588382121571	24.885143412056095	
4.564606853469977	0.9817873239306425	25.31617600313002	
1.8577733124310738	2.3817651260658605	25.394049159965576	
3.7281614467147333	1.9799027373794647	25.32219019724446	
4.768091901930022	-0.24958279278804318	23.971842834743498	
2.8784849853547056	2.1178779285853677	23.64970196463318	
3.5638030374786416	1.549113112103495	22.722952183998014	
3.2878261946403167	1.1473060351880244	23.299479600432008	
1.8086816887678008	1.6446475704420962	21.095321108907015	
2.477344350184752	3.0385719342859847	22.29446157830911	
0.812962885813467	1.0182618855588856	22.896658579900702	
1.8907163270126301	2.4579583985585574	20.903758710481	
2.5883025948926046	2.2081845729914735	19.415402495187053	
3.043869132868828	0.5901222616633306	18.93416258290177	
2.3602919137200042	1.7640820804284028	20.224783088756972	
3.0867022643955795	2.9492824654048935	17.44969562293246	
1.3105185160823027	4.255049643754099	17.200999117135982	
2.373806953869575	4.173926310307388	16.5865214353846	
2.5721043414635343	3.9994026542761794	16.086870430050162	
4.495002011881657	2.832779910335414	15.953981104974607	
2.5392703870446742	5.713065726383816	17.442038037479747	
2.378208040247544	4.410567972955103	17.428797309136478	
3.038585409552948	3.4939447382807347	15.326223213712506	
2.2549459982388527	4.645786663435051	15.951430795831973	
3.5411742370866097	6.078656557310785	16.249996305137135	
3.1760988383601556	5.57103279955419	15.366361911311087	
1.9618757644942335	6.860519405897037	14.116701362634098	
3.927015503284222	7.518700842020974	13.441104428487659	
3.921919919344923	7.289752245285789	15.79944816753794	
2.883522199552001	6.540138903136821	15.204572237432386	
4.749097529057692	8.077547698665118	15.2514118158368	
6.630847658334842	8.56791324367291	13.585078268572545	
6.014134571846879	10.999297314936944	15.004414008571223	
6.483148222851521	8.166696706165187	15.540561954962572	
4.935922430738343	10.345362584509123	15.440823057713075	
7.1887724499491625	10.614215360048313	14.678435324787717	
7.323074736799838	12.27763063421431	16.822711980544444	
8.194204174586304	10.268305486573523	14.769334488350166	
8.604838172309508	14.593852592048144	17.820865747686483	
7.363827847659024	14.263179374980119	18.685580524867568	
9.244676180484284	13.157268982144059	20.01387346002977	
9.107148231772955	15.356689784630335	19.065997776374505	
10.40424603797367	16.983819415292366	19.508197389704012	
10.148839605790883	15.356619638006135	22.530879234885944	
12.943688671427978	17.41338045618224	22.389852248725983	
11.339011266529887	16.675325237278656	24.59370716104661	
11.83468660180897	17.332353437430314	25.779840836293413	
13.29859024398036	17.878808349302286	26.800286129291862	
12.577131800159885	17.78822490772196	29.64891317470813	
13.584624967743192	16.664506988767936	29.53862826101745	
13.444985000053837	16.715385149610245	33.0554014409753	
15.850235465006078	16.355818384862996	32.91084064556103	
15.277901994076313	14.165208983368295	33.39755250061402	
14.370738858574633	14.627227829181564	36.12934242149326	
13.85457754329238	13.297525105794868	37.43165193877653	
14.8887485945682	9.982446768426989	38.151950122702225	
13.946797144528928	8.334363702802454	38.71978262472676	
13.536300793821956	5.900432563122278	35.63490511849971	
12.42582105389224	6.101651803185702	36.85078313196426	
10.110914851051056	4.6309775432469085	37.6372079921199	
10.984403882449287	4.663997537490984	38.56270841470185	
9.82990692768508	1.402532204378241	37.211643016422386	
10.25710603005498	1.8026801805944437	37.615820462836425	
9.872468350793314	2.3543199284950953	34.406905877991576	
7.463014930376548	0.09019396602174945	34.37881816932936	
7.872114132734316	-0.388942661650697	32.15218212914194	
8.453233002830506	-1.4162512325684837	31.986437863792386	
5.400446867087283	2.398748596633772	30.79679349751212	
7.1424342580268245	-1.145560664621311	30.050478257557735	
4.044483500671082	-1.8115724706895673	29.46016450029003	
4.401999769148594	-1.3770038934639068	29.04581304735292	
3.8953191320660223	-1.3686744459935658	28.277108068544994	
3.489939768521422	-0.8533476514154335	28.03331586067534	
2.255676564490998	0.27584317444133566	26.88805952169999	
2.1579080177906897	-0.7957368151931183	25.685054077861007	
1.7754716461042488	-1.3555668145868933	24.809653073105956	
2.4999582137440743	-1.8109411824653703	24.349466340402376	
2.265784616701414	-0.2593129347644262	23.552237510332873	
3.954644514343084	-0.15731757034752442	23.856315000913668	
2.920146905472266	1.4135051096884506	23.61345622874707	
0.8847042338116875	0.05733333845131691	23.42226768543709	
1.587313993676843	-0.052723187347314446	20.767774428205556	
2.1477141142366154	-0.9243264899763117	21.46839230089968	
1.0875364433142238	-0.10110152961396579	19.053565074094205	
0.9099449084875391	-0.15655702991493742	20.285779139244074	
0.9684467820211597	-0.012401066822710638	20.474278582016495	
1.7345751956311328	-0.5264932057587163	18.73521508005311	
-0.01876247259518171	1.045724681658845	19.46443112948999	
0.4768466053117573	0.4397799044450176	16.773642457221776	
1.2556364144177001	0.45752872372602893	16.557070467754	
1.0882521617715424	-0.9789976625778446	16.856197074406857	
1.0162345674351971	1.3080963834145725	17.573018122354412	
0.41440736785893384	1.3838784842227603	15.704440383437209	
1.7716027005119086	0.14396036692149117	15.251419258719675	
2.954804088167026	2.0641034627466652	14.308294966628754	
1.2560498189836524	-0.1943237634210735	15.10944248327799	
0.6919098143354495	1.25151996829425	15.771454083566141	
1.6830576981201353	1.1126384820191393	14.855105607341255	
0.4373149888289336	0.1856884339388276	14.492163920602986	
0.2829972439657302	1.8212802724109673	13.24104869083039	
1.1291506295616922	3.4737749281819927	12.548703475342151	
-1.4149900163308564	1.990687365881038	13.464851862584252	
0.09361883898671519	1.6255142734466081	12.443092329412282	
0.9882485149561079	2.716206958029291	12.000889863382746	
0.08101824770923072	2.5723711866958707	12.784732509699685	
0.5102933789368538	2.7105020173235364	11.413728285357562	
1.2259318969500186	2.4938584824006034	10.512477748069477	
0.15166463391391471	4.600725237392125	12.01276237054373	
1.5338207226977734	3.9194399395957396	10.953280789534256	
1.564426035407502	3.2461812553855127	9.621532376261063	
2.3008015322314876	4.00872728438407	9.350328998460395	
3.622664683659491	3.750688073868905	10.384022469060044	
2.8530785449251725	4.294045023293606	12.474569568911217	
2.9345052422850286	4.711513966825104	9.619057743227273	
3.268441513190587	4.7102360470607225	9.580105164241772	
3.676638191784668	7.159879088247631	11.378778709908023	
2.7396499005919877	6.678680184788452	9.775685818641598	
3.9779139192638753	8.163208938617263	8.407984704034055	
4.769233501867013	7.633419377434943	8.359990008266951	
3.4913561864231797	8.995076340982374	11.297239211146177	
6.165555615306365	9.15520957731449	10.94620691772607	
6.857435655530493	11.45591497731312	11.398359356679258	
5.661138979578169	11.415549456458788	10.903177187802052	
6.609420091046268	11.914738081079625	10.73404774519145	
6.573447151607951	12.032589298554576	11.870804351792584	
8.794461726379453	15.014849900956133	12.995921872928475	
7.7185439801689775	15.116180700714372	12.955993390622039	
9.280253899193664	16.893108063579593	15.469858598222386	
9.40000168145605	17.47217293109476	14.957723707368391	
11.091675496204617	19.908287509684705	17.399296255921637	
10.043282163142251	20.3808577086597	19.253023836847138	
13.961763844041903	21.00982904477156	20.69605419957295	
12.45192734542167	20.46225457346413	21.298824936530266	
14.220007342102202	21.79591984848525	26.223467297949668	
14.629458949810676	22.981144542543028	27.394785760137427	
14.673952975513492	20.01659378859593	31.88754408635718	
15.027957609077818	20.22676803140417	32.58588468683717	
17.19225909094906	17.234248651220547	34.61710886902753	
15.909335355391	18.76137642788873	37.25435605602693	
16.708636030950103	15.14859991696281	39.91238820679337	
15.454094864316058	14.293338223851507	39.62062264507624	
15.243183467019868	9.62395269693001	42.11535610296117	
15.823977848745695	10.949766165741451	43.0406527949057	
15.588029366166765	6.659921183061691	42.69303106842207	
13.65713584433611	5.563024155641317	43.07682305323543	
11.482582378001432	3.3614680661275083	42.193747984435085	
13.901685746637561	1.3760470430562193	41.634548152942614	
10.003030327679001	1.9800630350794974	40.77495501166081	
8.257611114427455	-2.4519210558621163	38.320722041692264	
11.34061098603004	-1.3796139803198653	36.565958530543064	
7.316034966591397	-1.4418680158400636	33.59498471544341	
5.274289552671435	-2.8838165514054976	33.404807734175634	
5.121661037965666	-3.3293849097356727	33.1775405976571	
5.3021725708151175	-3.594405610512229	32.18264099798633	
4.319041209532574	-4.828155408624728	31.397032982841587	
2.5371650397855285	-3.641504612534128	29.583955695563464	
4.537257330623798	-3.195121700369812	28.07305027722686	
1.5819001364995322	-3.6321998080013675	28.67001249149953	
0.36773571427724483	-3.9435902867796813	27.78665523571212	
2.017964449496449	-4.1194059598825215	26.38552256429184	
1.9425143902978665	-3.863353987772786	25.70579086282838	
-0.6013556379654197	-2.283075503988862	24.797395089750534	
-1.5409183065940788	-5.5915233216440985	24.662563564259116	
0.5719185029097535	-3.4399410819812744	23.553792723973217	
-2.7927257321538304	-3.7967741094877177	25.048372920938526	
-2.2313184182116865	-2.018212615102951	23.43357518454154	
-0.27318519169391486	-3.4410954151498485	21.64864359515327	
-1.5125120694658738	-2.052968985588585	21.792131569504228	
-1.9218940533474493	-5.722725467094797	20.366358437506335	
-1.493607590923908	-3.22053443248756	22.054789365538348	
-2.1784746654267675	-3.502288923379109	21.944395197641207	
-3.4973663210698147	-2.5155346515309516	21.351323530366077	
-1.0919579455092217	-5.693181058906338	18.515391435127217	
-1.2112176056645625	-4.375252451188792	19.151558396032243	
-2.5002348111376573	-4.345794185603776	18.446513133563034	
-2.833044286800105	-5.123244189095513	19.038628133911274	
-0.716444466066323	-3.6512001534910636	17.121496466251543	
-3.517566046082663	-5.472375408623941	17.131803667689965	
-3.6947420016549795	-3.391348012935626	17.099777712506945	
-3.275396340633778	-4.691811700667199	17.400407789336494	
-2.385595252274576	-5.143468105525323	17.706347024142772	
-2.4950965603491815	-5.912692486549916	16.482082865873664	
-4.592816823575672	-7.943621141632535	17.309786495288815	
-4.289157656774237	-7.749922801969809	17.3426958010068	
-6.257043167935948	-7.216431420815204	16.225835536659716	
-5.491905207482765	-7.613575479430817	15.15981132578592	
-6.341837412374357	-7.517153601567597	15.253567853468425	
-6.851608384775198	-9.855279413897843	17.09405032331981	
-4.528788540715487	-10.840014558852035	16.16786027293714	
-7.391059101424116	-9.738502316969727	15.143776489803011	
-7.541695087108728	-12.046635184643877	17.75893711888053	
-7.07809100144585	-11.019169475751509	17.649247374241476	
-6.601543564983302	-11.356928365269198	16.578369048228335	
-7.893600400595838	-12.764030446064519	19.725734299741358	
-6.108122940568254	-14.229012043562065	20.04778840776676	
-9.448838538908474	-14.455325365850676	20.12163401225624	
-9.631479030360616	-14.485290609827663	19.589142288080986	
-10.134124604926393	-15.589775104658631	20.4495937393703	
-9.490593023561495	-13.841462812101788	22.636527162744308	
-10.922293892552274	-17.367566728482043	22.415360463390623	
-12.027958142754075	-17.59279268413064	25.799678819340862	
-13.308985375255023	-17.636474936062477	25.308817994855243	
-12.52299085248661	-17.158125606767104	28.24382981634057	
-11.716465637385019	-18.483965286766917	29.1538333088139	
-13.811552141801611	-16.493199291492044	31.48626542836812	
-13.078052763408893	-15.899606585651387	31.102247970488744	
-13.480252336582716	-14.385589912383997	33.47684383720146	
-12.889263516839407	-13.11850630339479	32.83507164082204	
-14.487141221032573	-13.730132638827946	35.88809858057157	
-11.168017864695946	-10.457299848622792	35.655650619047485	
-14.531575051992617	-8.372478893633382	36.748035751669946	
-13.267201433668767	-9.186966721527114	35.21407344012455	
-11.533105578678226	-6.229560316710481	37.122904099160245	
-11.675449447890866	-6.4819225139254755	36.83949353926248	
-10.587358140830764	-3.645472985004825	36.64581892483097	
-11.31624054649253	-3.5645972126169165	36.20534878489182	
-10.26898812048157	-5.399150932972129	35.195616569027194	
-9.540334285358034	-3.080791799323403	36.03625972831155	
-7.338103553353114	-1.4199255634249326	33.97661775842361	
-7.578836657074672	-1.9248932902799505	32.682277935272836	
-6.850692532893694	-1.57258930550464	32.619808208102384	
-7.7070603115852245	0.06388509013863497	30.967050643256304	
-5.511504985772613	-1.665669387058109	30.685459193325038	
-5.719824802284898	-0.7576142175577436	30.205286105224637	
-4.0579393168312	-0.33011774836064284	29.243393113250686	
-2.9730563177199087	-0.9160417021448963	29.074451967412383	
-4.872953301906687	-0.5722757803572295	30.08756280711394	
-4.5904459114512814	0.2190888726726974	27.99600807366694	
-4.704234241834012	-0.1543255167107056	27.798208507387887	
-3.6766223470238835	-1.4491168108719727	25.54116404633302	
-3.6430966519816854	-1.8152886695208905	24.79508215309723	
-2.6629097133687782	-1.5849557832649313	24.359303296971966	
-2.959650686572898	-0.8903912064360415	24.963664628108333	
-2.9986460370593746	-1.1563216527257556	21.35354150550719	
-1.4217028819385948	-1.940490939352555	21.876622643281475	
-3.298743081515001	-1.8252080232243035	22.43715321584363	
-1.8258275208498778	-2.871390545348268	21.552345208075764	
-2.584746767823027	-1.063325825799557	23.2021072854224	
-1.3945551464947974	-1.6566371692882644	21.156100675961685	
-0.6926509539679069	-3.0177928711282407	19.53620259602547	
-2.3576675397186597	-1.877279473706712	18.126599180116777	
-1.6068330156854465	-0.7184300032446009	18.8852589971308	
-1.8781597284880727	-2.9643116672257968	17.460049181747493	
-2.880576888459669	-1.0817925548249485	18.783423013136474	
-1.8791806022910884	-2.9033613608579794	18.047336956665497	
-1.8839362725534161	-2.5767763035583817	17.792275649902322	
-1.8273749990958372	-2.884700349350155	19.1542982862279	
-2.5199163769174517	-1.8034461228676983	15.787934524241606	
-2.322813425342938	-3.2853538831663314	16.14135721864197	
-3.674602528555962	-4.842534480797246	14.778537163873105	
-3.0100124447901835	-5.288298574293015	15.587718846723867	


==> data/fig_lorenz63a.dat <==
x	y	z	
-8.0	7.0	27.0	
-6.581022762188462	6.814745308019678	25.793149148767636	
-5.317128889521147	6.58540742359382	24.721765794559204	
-4.196171359375242	6.343043720460232	23.76849571661024	
-3.2046802869017412	6.10934174599351	22.916342193064875	
-2.3287389499797957	5.898943702483425	22.149971982064486	
-1.554645420279015	5.721378159831526	21.456290085007247	
-0.8692800694463729	5.582531093787204	20.82452319925401	
-0.26033085674972556	5.4857730944545136	20.24606451097782	
0.2835679654319505	5.432790268376993	19.71423931895909	
0.7728104178246	5.4241737679878	19.22402550450558	
1.216824053716169	5.459847430118063	18.771794923724283	
1.6241026192799977	5.539370555451397	18.355092092787178	
2.0022877790501328	5.662129555009804	17.972445033226194	
2.3582311121873465	5.827476579909045	17.623225176484816	
2.6980722471595855	6.034807893579431	17.307541249333294	
3.0273128000412797	6.283602988615927	17.026166276708864	
3.350885639600382	6.5734307443215245	16.78049164098568	
3.6732176659328246	6.9039268647598755	16.572502927164127	
3.9982748679812525	7.274752712607635	16.40477353877724	
4.329620094335867	7.685512072956352	16.280466780087046	
4.67044087769104	8.135656412912503	16.203346919843398	
5.023552587676367	8.624372336996725	16.177791357069285	
5.3913903847402045	9.150438671155985	16.208794664445257	
5.77600344776377	9.71204060820244	16.301955284865475	
6.179064464426356	10.30652868883999	16.463435749746164	
6.601800197077951	10.930191534446084	16.69989086220189	
7.044871779817023	11.578026986699358	17.01833711035535	
7.508337865691232	12.243415914361778	17.425963435828653	
7.991532874243234	12.917847549771562	17.929818767356142	
8.492941270854896	13.590645268482234	18.536420283759625	
9.010061222337372	14.248747557028064	19.251264254415855	
9.53926681892912	14.876594059723182	20.078201656680218	
10.075678052863958	15.456166595401587	21.01864076973073	
10.613049318728912	15.96723558288551	22.07059064455492	
11.143724083472156	16.387899759337483	23.227949137076024	
11.658627487980423	16.69544899307664	24.479583116684747	
12.14742523629917	16.867636166590884	25.808696099999054	
12.598748833817668	16.88424441412532	27.192519300074242	
13.000493882562525	16.728824462286777	28.60243325814436	
13.34037213255105	16.390599940464412	30.00478308353039	
13.606742547713097	15.866377390785072	31.362511622629626	
13.78906824671388	15.16154855799307	32.63708258625621	
13.878791362160287	14.290751304519429	33.791179084620524	
13.869982055212937	13.277429097854805	34.79147195560546	
13.759919380331592	12.152584175485055	35.61118233186495	
13.54936310398243	10.952487448555575	36.23207910037711	
13.242548656375893	9.715791612369616	36.64557881064412	
12.847032522714603	8.48075551990171	36.85283343145051	
12.373141004939974	7.282427241641308	36.86379639448718	
11.833307257314116	6.150508712055853	36.69556305203999	
11.241303308497109	5.107944514571151	36.37027687024807	
10.611412473410368	4.1705336596128575	35.91274274522468	
9.957723917903092	3.3470449401267786	35.34846438974261	
9.293510205434767	2.6400379356988126	34.70191802615226	
8.63077992233936	2.0469966149344443	33.99535674879293	
7.9799551772669925	1.5615854319374098	33.248086270293875	
7.34971271570938	1.174887650187134	32.47617016706855	
6.74700895269403	0.8764940785599584	31.692505464861483	
6.177091687314455	0.6553968991083593	30.90704214605703	
5.643665600582316	0.5006720067052001	30.12718550566176	
5.149063230768272	0.40195718199344344	29.358226328680185	
4.694454928583445	0.3497625938827237	28.603768276624546	
4.280051403430753	0.33564100195205204	27.866119321914788	
3.905277341490631	0.35224947931258915	27.146624067306803	
3.568978102904908	0.39334888075018165	26.445939871028976	
3.2695638466455335	0.453746596251068	25.764252154177434	
3.0051492666690267	0.5292137799916762	25.101439025818486	
2.773668396443639	0.6163875310022595	24.457191978270192	
2.5729697177055137	0.7126680015937221	23.831102348290347	
2.4008923200392105	0.816118261926108	23.222721195380355	
2.2553241369707138	0.9253700974892476	22.631598030476454	
2.134248104481102	1.039538317635124	22.057306473107765	
2.0357761665253697	1.1581448023294363	21.49945963272774	
1.9581708062791927	1.2810536748761532	20.95771901872761	
1.899859241859443	1.4084159897589674	20.431799429521856	
1.859446277022812	1.5406220069362546	19.921472337161557	
1.835718536193678	1.678263631075253	19.426568437759258	
1.8276403792078828	1.8221058825986092	18.946979626471766	
1.8343557240232204	1.9730621012325662	18.482662814300163	
1.855183300477918	2.1321768856089443	18.033644614011354	
1.8896118797186188	2.3006134575857082	17.600027724100773	
1.9372949887108342	2.479645148398798	17.181999300703936	
1.9980454579393587	2.6706504361983883	16.7798417187686	
2.0718299815364305	2.875110492898871	16.393945822205644	
2.1587644378371853	3.0946082547519698	16.024827108592515	
2.2591094308340076	3.3308282357596677	15.67314483299054	
2.3732656462455695	3.5855577779123404	15.339725715370415	
2.5017703520496077	3.860686573788463	15.025591292426355	
2.645294458536453	4.158203394553876	14.73198953785103	
2.804639372123452	4.4801894230475785	14.460431747959104	
2.9807328771704076	4.8288075916410005	14.212735689547156	
3.174623280036196	5.206287324557724	13.991076006877758	
3.3874711175892207	5.614901006988186	13.798041125070737	
3.620547000660663	6.056915977059577	13.63669324757181	
3.875211494121735	6.534546077790794	13.51063754953816	
4.152898729814607	7.049876918542331	13.424096853291054	
4.455099932041478	7.604763886992851	13.381992792055767	
4.783328335987058	8.200700626245586	13.390022686392939	
5.139068302828283	8.838650254933853	13.454726329216946	
5.523711795660821	9.518831682579943	13.583537069944446	
5.93848538037194	10.240453372461802	13.784811588316291	
6.384370915589368	11.001386904241844	14.067832748435983	
6.8620007164445544	11.79777770714668	14.442754769715874	
7.371448014153584	12.623616714736867	14.920364906315275	
7.912091151971152	13.470243026677899	15.511839722045124	
8.482394975208477	14.325847171652264	16.228254986402415	
9.079671074903453	15.174985189567582	17.07991217787768	
9.699827401350257	15.998182482853313	18.07546709848136	
10.337112350219432	16.77173981734998	19.220789740628828	
10.983860069751191	17.4678537436099	20.517486513931203	
11.630298609348468	18.055161327059935	21.96131222872518	
12.264480066653643	18.499876893041073	23.540700958055766	
12.872337141047177	18.767649460260042	25.235242038003292	
13.437980694094147	18.826145826415505	27.014784627915233	
13.944109217320582	18.648078469341446	28.839254593924863	
14.372823655207707	18.214671205509738	30.65969051290418	
14.70685032112734	17.519175531521178	32.42074970479903	
14.930469625753014	16.56904359947879	34.06419482667977	
15.030936163633532	15.387199850602894	35.53371013808138	
14.999624266527405	14.01130778722999	36.77994989783074	
14.83297452266127	12.491267593351022	37.765158746623946	
14.532856812870216	10.884559821697923	38.466585954355274	
14.106644322838333	9.251269504514942	38.877950029333995	
13.566613772584853	7.648580059708679	39.00885582809378	
12.928977221148722	6.126207223605493	38.882362437560005	
12.212667921784949	4.723136709900665	38.531393031736926	
11.43791166259219	3.4663076349798025	37.99433620465175	
10.624997874838462	2.3705657936495093	37.311220963443915	
9.793164758552201	1.4400429869296372	36.520374455894334	
8.959790264445067	0.670220603722631	35.65614033095643	
8.139813364737645	0.05026714252538422	34.74755584834784	
7.345522095226781	-0.4346834228017836	33.81794681920035	
6.586522700083042	-0.8015921609850174	32.885140008338574	
5.869837192985713	-1.0679849505969914	31.962041315370946	
5.200171127976038	-1.250855086187044	31.057457368831415	
4.580226562239619	-1.3659469479768562	30.17694106727533	
4.01103076963816	-1.4273554486820796	29.323588010552736	
3.4922479384878216	-1.447364228286387	28.498719597926332	
3.022502416332986	-1.4364304829703187	27.70244794219091	
2.5996367824497955	-1.403285445142811	26.934107636836078	
2.2209453093204683	-1.3550886217495408	26.19257752332078	
1.883367268103744	-1.2976113236419875	25.476508423473113	
1.5836434734000902	-1.235426506667552	24.784477292983688	
1.3184397738527602	-1.172092557865139	24.115084240132248	
1.0844432566892204	-1.1103238994407565	23.467010066947264	
0.878433713081421	-1.052144036811047	22.83904526497192	
0.6973304985793964	-0.9990185333495325	22.23009992552502	
0.5382276895727665	-0.9519715616720433	21.63920228968708	
0.39842084244221543	-0.9116865824197544	21.06549171162297	
0.2754069602030231	-0.8785856462988884	20.50820592074812	
0.16689181332167313	-0.8529004799853126	19.966669364071016	
0.07078458431114759	-0.8347288906488766	19.44028094068087	
-0.01481159269372001	-0.8240808586523596	18.92850300209506	
-0.09161170254506856	-0.8209160480602472	18.430851768315595	
-0.16116159133390906	-0.8251745424587469	17.946889343340743	
-0.22485491750339842	-0.8368000525121733	17.476217282292808	
-0.283948080723036	-0.8557595945307616	17.01847160508655	
-0.3395768513123749	-0.8820581656031228	16.573319064264282	
-0.3927719025838489	-0.9157510052003014	16.140454620085457	
-0.444473290507475	-0.9569539674477594	15.719599991108595	
-0.4955454751423078	-1.005851292067845	15.310503057253072	
-0.5467928031284268	-1.0627014194819813	14.9129380104026	
-0.5989720616729088	-1.1278432201483082	14.526706604216086	
-0.65280253720364	-1.2017042950332797	14.151640166800572	
-0.7089787845654605	-1.2848059668329999	13.787602373328685	
-0.7681866672207665	-1.377764604141074	13.434492784242291	
-0.8311136176800962	-1.4812983675656388	13.092251662229422	
-0.8984555361405655	-1.5962372676180907	12.760866182128254	
-0.9709230843484543	-1.723534108124789	12.44037813204914	
-1.0492501317022884	-1.8642738889130794	12.13089320400542	
-1.1342071106127163	-2.01967924152291	11.832591972343998	
-1.2266220381355057	-2.1911094716953627	11.545742658266557	
-1.327398170685889	-2.3800632920363127	11.270716731583688	
-1.4374826221988164	-2.5882276445783226	11.008012431921607	
-1.557904455731933	-2.8174622512769334	10.758276208576811	
-1.6897797665195216	-3.069813515960509	10.522331782324866	
-1.8343256534647217	-3.347521225162417	10.301215808936252	
-1.992869896563764	-3.653026711137672	10.09621976426043	
-2.1668567538371297	-3.988980114425675	9.908939778967522	
-2.3578513981143674	-4.358242521148291	9.741336088971554	
-2.5675455140192898	-4.763878750232485	9.595803767559131	
-2.7977665755022842	-5.2091365657467374	9.475256405247425	
-3.0504933242664585	-5.697408089540492	9.383224403395408	
-3.3278636713327168	-6.232175772495427	9.323968080852103	
-3.6321228746555794	-6.816957083737664	9.30260483843165	
-3.965634859603757	-7.455172754886238	9.325250089932593	
-4.330852712844428	-8.149992680456387	9.399175458531493	
-4.730287113815894	-8.90411783130305	9.532981125207296	
-5.166436911021594	-9.719484681360186	9.73675411678383	
-5.641685934563219	-10.596877219138781	10.022198145022474	
-6.158173343202015	-11.535430592962804	10.402721178692442	
-6.717644804237366	-12.53201043892225	10.89346693054613	
-7.32128531700711	-13.580451727669116	11.51126774269339	
-7.969382266852111	-14.67065609451455	12.274260269260965	
-8.66098687699903	-15.787586051299279	13.201289851957789	
-9.393536703032554	-16.91022305300667	14.310957230456882	
-10.162377600210569	-18.010583640857607	15.620128474587466	
-10.960274191836724	-19.052982500073043	17.14196529203868	
-11.776911985427374	-19.993854450240594	18.883307671278747	
-12.598429654352039	-20.78244192275052	20.841380068706684	
-13.407188505670977	-21.362657315619487	23.00062635134569	
-14.181762897599375	-21.676554600816974	25.32948759145149	
-14.897416582405171	-21.66953232201117	27.77827112685089	
-15.526892767063288	-21.296709083746293	30.27872209294865	
-16.04203351268932	-20.530286036581714	32.7464397884108	
-16.415944019994928	-19.366413100020388	35.08650692373133	
-16.625156572313053	-17.829397583011662	37.20181536535987	
-16.652177943887505	-15.972626419008868	39.0036266323853	
-16.487591863069117	-13.875074234242547	40.421961175737124	
-16.13125723595711	-11.632927085989339	41.41388960695012	
-15.592628676496387	-9.348908267150964	41.967678130344446	
-14.889874657687677	-7.120751218437448	42.102017791727825	
-14.04808321738636	-5.031369452969486	41.86086117915926	
-13.096883494398117	-3.1424255631728863	41.30535084880119	
-12.067775124434638	-1.4921574924946923	40.50456331330469	
-10.991817839000447	-0.09642572041971986	39.5275375378964	
-9.897708723574139	1.0474671205511958	38.43706092653104	
-8.810422169412245	1.9559062152014013	37.28597208934949	
-7.750541743494337	2.653952728972486	36.11574678527052	
-6.734097366273724	3.1710184344386443	34.9567926911214	
-5.772696790089606	3.53753834039214	33.82972473577501	
-4.873997709430468	3.7826789497124667	32.74720583971886	
-4.0422830875031055	3.9329565728726386	31.715846374857435	
-3.27905057682604	4.011583200025503	30.737927156539687	
-2.583621728879904	4.038279862067639	29.812849023875813	
-1.9536684697946898	4.029417748909655	28.938252647796528	
-1.385676178849323	3.9983260375494414	28.110843273395883	
-0.8753284958431482	3.9556794902472032	27.3269635076815	
-0.41781546149949633	3.909902097711063	26.58296851909417	
-0.008076237917268414	3.8675512417740774	25.875452573971703	
0.3590153003958534	3.8336665722821994	25.2013727922373	
0.6885165612292423	3.812073478842665	24.558101873815794	
0.9853222569445703	3.805642349279585	23.94343622204131	
1.2540927442755132	3.81650897318797	23.355580740843426	
1.499222936164735	3.8462525145533215	22.793117253526262	
1.7248181945547056	3.8960451259268782	22.254971291599528	
1.9346899152828998	3.9667717259944615	21.740378866838714	
2.1323618548174745	4.059125933533776	21.24885753244063	
2.321081295989104	4.17368696130326	20.780183647159344	
2.5038391058701146	4.31097766524361	20.33437584870358	
2.683390207376421	4.4715092264093865	19.91168563018608	
2.8622769948080116	4.655812245268193	19.512594259507363	
3.042852259986534	4.864457170551982	19.137816065630833	
3.2273011028932936	5.098064597247821	18.788307545266644	
3.4176621517498074	5.3573051808588135	18.4652815034923	
3.6158458930871213	5.642890441741633	18.170225932707975	
3.8236520642593685	5.955552228289678	17.90492709219169	
4.0427741838660225	6.2960179145195	17.671496444054977	
4.274812666567376	6.6649650461247445	17.4723986598774	
4.521281127282662	7.062964200087079	17.31048133740014	
4.78359832478251	7.4904126020912685	17.189004299414268	
5.063070226662765	7.947452791022959	17.111664647478783	
5.36086668504774	8.433870614912127	17.08261374207322	
5.677997212370244	8.948966842683971	17.106462280789962	
6.015290346576519	9.491396676080303	17.188269646171175	
6.373353022323608	10.058991184165805	17.333510438780756	
6.752450815186181	10.648605361998403	17.54798812608848	
7.152476103499319	11.255874135273592	17.83773302831455	
7.5728495556704605	11.87500195357229	18.208807872524996	
8.012416606695131	12.498544122332886	18.66704430116269	
8.469335333796561	13.117206748407721	19.21772077477484	
8.940960080062005	13.719700612700397	19.865154273381947	
9.423726109351788	14.292683740868531	20.612177922130854	
9.9130405757583	14.820827443078338	21.459476666875794	
10.403192834437348	15.287044075451718	22.40485112358767	
10.88733271164843	15.672953002116381	23.442712109493307	
11.357461540384337	15.959580479408206	24.56330739944609	
11.804577149670365	16.12838252220449	25.752282604389702	
12.218845530976655	16.162464343587782	26.99044241719831	
12.589839610167738	16.047930655987358	28.253848487022783	
12.906982672081746	15.775373153795957	29.51444100779214	
13.160222787307848	15.341388947839219	30.741281787543972	
13.34037188136196	14.74938378182624	31.90199395599527	
13.439808565490742	14.010183219952019	32.96481600991298	
13.453008819202998	13.141817686081595	33.90075859321791	
13.377030312164418	12.168703554808035	34.685647971912275	
13.211803636552554	11.12008711309042	35.301814013969654	
12.960127883456886	10.027781779158012	35.73916844933978	
12.62765545817498	8.924132788749148	35.995521457228676	
12.2224958570675	7.839680222751289	36.07614492682865	
11.754724118985038	6.801342029402005	35.99266766579796	
11.235793824414758	5.831035259871927	35.761606512061434	
10.677885784588993	4.9450100958683665	35.40259058304289	
10.093277250618081	4.153808560935384	34.936615988181806	
9.493820686140115	3.462551867683354	34.38466904689937	
8.890498698156964	2.871744349534479	33.766519695815745	
8.293117075242899	2.378187399779628	33.09995752104623	
7.710089230855358	1.9759583355534103	32.40034408406601	
7.1483672888239616	1.657340894601454	31.680480763368468	
6.613479533374789	1.4136248414611594	30.950709314932105	
6.109558271021335	1.2357611820039573	30.21909942446593	
5.639490401706125	1.1148566888439224	29.491768864082484	
5.2050601249600605	1.0425217827464208	28.773207890306104	
4.807123138020268	1.0110968845986132	28.066599441512373	
4.445770296592555	1.0137768426771638	27.374112084327106	
4.120464491603148	1.0446560769671005	26.69715009657997	
3.830212120525986	1.098728150698911	26.036561103776336	
3.5736773309147805	1.1718427724228504	25.392801639266413	
3.3492954091207587	1.2606429256456535	24.766065387607405	
3.1553661725839133	1.3624903368135657	24.15637948613505	
2.9901314431366712	1.4753862594826133	23.563675435085546	
2.8518387255557025	1.5978936407813835	22.987841312420496	
2.738789445137921	1.7290638908372684	22.428757617246262	
2.6493765251707275	1.8683696885725853	21.886323104884145	
2.582114185683735	2.0156447585290818	21.360473490039375	
2.5356586086179145	2.171031764491544	20.851195378047972	
2.5088201603258975	2.3349382522738344	20.35853721844343	
2.500570548425626	2.5079994508771035	19.882618857144013	
2.510048462160992	2.691046731760108	19.42364134863532	
2.5365664966670054	2.8850807333727504	18.981898555518708	
2.579604243396112	3.091252793545519	18.557788553080876	
2.6388049491583483	3.310848029297804	18.151827348159316	
2.7139749399766164	3.545270540723416	17.764666068233158	
2.8050777594254694	3.7960318425633117	17.397110405784982	
2.912229018038052	4.064739225656053	17.050143251036673	
3.0356905957299167	4.353083575319115	16.72495096174315	
3.1758638746677232	4.662825916424074	16.42295393765331	
3.3332812036886437	4.995781098599271	16.14584132514733	
3.508601183643277	5.353793017570944	15.895610203493076	
3.702593271085099	5.73870657376088	15.674607343114717	
3.916126860117319	6.1523279941681475	15.485577650640616	
4.150159312787735	6.596371905794005	15.331717154276355	
4.405715031979396	7.072393055329057	15.216725740701381	
4.683856636103231	7.581698317218646	15.144857678054942	
4.9856493204661545	8.125234629036042	15.120967970217967	
5.3121194901888575	8.703448493094324	15.150552587597275	
5.664208749546708	9.316112683226441	15.23978061961866	
6.042722191372468	9.96211585150031	15.39551412806016	
6.448221546675882	10.639214898500649	15.625244591918094	
6.880929862735549	11.343746283156204	15.937008409039533	
7.340623010432173	12.070306401646189	16.339243308384543	
7.8264836554766415	12.811407995040742	16.84051125582579	
8.336943304145318	13.557128608155343	17.44913370181581	
8.869510727968478	14.294796368978165	18.17269757394736	
9.420588818320415	15.008760021759114	19.017388793837103	
9.985281921860464	15.680290146850524	19.98711009776352	
10.557216977812347	16.287680884935025	21.082440220090046	
11.128451233333125	16.806708305321635	22.299692639683013	
11.689390183901928	17.211426506321555	23.62971194941975	
12.228879021748332	17.475486494076538	25.05693212222426	
12.734347579605572	17.573819282400542	26.55870711808082	
13.192127877496063	17.484700315155003	28.105159780417793	
13.588115214195179	17.192260022131666	29.659799822754245	
13.90841717234152	16.688710039807894	31.180949034786384	
14.14015173983354	15.976170144524374	32.62403151461952	
14.272397395805747	15.067768822574747	33.94467003805681	
14.297069868893598	13.987683629261403	35.10208539831889	
14.209665272283035	12.769948278339081	36.062433054424105	
14.009670476604084	11.455662888690785	36.80169665518518	
13.70078845009454	10.089992228126	37.30728617085737	
13.290701146487532	8.718305965292346	37.57851052523449	
12.790521423518117	7.382695948689607	37.625635227468074	
12.214068987786604	6.119061094553437	37.46803902753238	
11.576883911579925	4.955295199355209	37.131468366615934	
10.895221026407729	3.9105711029061316	36.64511745572124	
10.18522187424688	2.9954482386994257	36.039151630883865	
9.462122237815825	2.2129078691303987	35.342454713617116	
8.73968278441463	1.5597493760026446	34.581127973381754	
8.029781385678904	1.028174600603048	33.77758210297629	
7.34229981251616	0.6073544709781109	32.95024616150095	
6.685053269449758	0.28476419000909936	32.11363430210051	
6.063875476594843	0.04727771185968521	31.27870028437293	
5.48280049682568	-0.11801877853783127	30.45335656227553	
4.9442879819769505	-0.223267270792171	29.64303006621409	
4.449464415007295	-0.2794954173133241	28.851204622546373	
3.9983482149003127	-0.2964498603852138	28.079900838945452	
3.5901025793108996	-0.2825360005826978	27.330085122645723	
3.223231777376942	-0.24485430030864924	26.601994577948915	
2.8957665024286023	-0.18928414095569443	25.895388290029526	
2.605420171058903	-0.12059830026926521	25.20973335674912	
2.3497177505433493	-0.04258995302481203	24.544338123838664	
2.1261009052877777	0.041798458137309064	23.89844268139445	
1.9320106927688254	0.13035180520358336	23.27127846676861	
1.7649527544225112	0.22146804663277375	22.662104777306464	
1.622542365363722	0.31405719700259205	22.0702289969815	
1.5025366636843143	0.40745243962976224	21.49501584901421	
1.4028629618649873	0.5013314908238236	20.93589080417109	
1.321629684776981	0.5956531033628581	20.39233866318803	
1.257130782230076	0.690603986387326	19.863899814553793	
1.2078503048042233	0.7865540062896546	19.3501666294099	
1.1724592801103977	0.8840215509966685	18.850779494672445	
1.1498102834661523	0.9836464497246242	18.365423575440314	
1.1389308474737856	1.0861693337630718	17.893826537564063	
1.1390165398005345	1.1924165134422104	17.43575747951477	
1.1494212099646521	1.3032908314633331	16.991026981487654	
1.1696499382025995	1.4197653274091082	16.55948849721085	
1.1993504621996498	1.5428816089913664	16.141041146710926	
1.238306207937969	1.6737505120004288	15.735633876707297	
1.2864308564548996	1.81355468369267	15.343271116784083	
1.34376327164301	1.9635536329367569	14.964020183859049	
1.4104616524135773	2.1250917565683243	14.598020672123264	
1.48680045398988	2.299606228398052	14.245495751757659	
1.5731715352818083	2.4886342502472396	13.906766683173345	
1.670080266761046	2.69382379580762	13.582268508699705	
1.7781461645280776	2.9169429251144248	13.272571156083197	
1.898104371368689	3.1598890558215618	12.978404122404216	
2.030807457257335	3.424697035162631	12.700685086948434	
2.1772274235279205	3.7135449657074613	12.44055368368576	
2.3384577949328578	4.028756738024528	12.199411664009228	
2.5157156838109094	4.372800223358876	11.978970680386881	
2.710343710584713	4.748280079435954	11.78130892157905	
2.9238116648085213	5.157924122501052	11.608937830073936	
3.1577151350306183	5.604559474365151	11.464878219416327	
3.413768990026924	6.091058290074434	11.352741224626293	
3.6937966906668733	6.620280361212998	11.276826597923392	
3.9997130936378453	7.194983686769501	11.242228910928862	
4.333510762314874	7.817697722631757	11.254957299501086	
4.697220652363307	8.490554297064321	11.322052603782954	
5.092850742924705	9.215064416627271	11.451694469502042	
5.5223077096317645	9.991829441158501	11.653291642173942	
5.98730673569759	10.820175106441006	11.93754868585904	
6.489274557324452	11.697696873176309	12.316502358122952	
7.0291955911972615	12.619707860981103	12.803455956616757	
7.607335383155616	13.578598317145499	13.41267812888207	
8.2230554060879	14.563114004330492	14.159068570201045	
8.874496311696426	15.557605817961738	15.057452257933646	
9.558241862944676	16.541294741142544	16.12160752400842	
10.268959715995202	17.487693947656723	17.362941369159756	
10.99902217281567	18.36435352153928	18.788700264180363	
11.738134272326139	19.133098805268073	20.3997079022766	
12.473123234009797	19.751029291388548	22.188149158539346	
13.187827843999528	20.172508842407396	24.135104684102142	
13.863312350396082	20.352352446646933	26.20861836613329	
14.478272496333881	20.24992200318784	28.362663612529374	
15.009951610782522	19.834143911699233	30.537687110279936	
15.435616738841286	19.088946940341206	32.663250848470106	
15.733962171602936	18.01731590208557	34.66265273170758	
15.887051274654617	16.64396639801909	36.459641375118494	
15.88207553458742	15.015211776003772	37.98598554973367	
15.712795251313693	13.195717395604808	39.188747276482935	
15.3803060982161	11.262011034452403	40.03590175332459	
14.893198192264775	9.294951043750874	40.51886395021126	
14.266770434481034	7.371376581864069	40.65174646032778	
13.521721552261885	5.557121299265074	40.46774238968861	
12.682330432768502	3.9023747945569527	40.01335563629611	
11.77444934082192	2.439868904705517	39.34182581549009	
10.823779994580685	1.1853068026621982	38.50738909007109	
9.854358560953267	0.13984000084364467	37.560534902357915	
8.887447685801355	-0.7066027761283182	36.544995031569115	
7.940915784823342	-1.3717095089864104	35.496312787954686	
7.029065371790918	-1.8775044226405493	34.441734706649726	
6.162604980777219	-2.2477226217603166	33.40084132905265	
5.348969505730154	-2.5058574833445557	32.38674267185823	
4.592722837442442	-2.673881735661883	31.40740101060989	
3.8960058255501893	-2.771524885869191	30.466913839977362	
3.258996756117745	-2.815958222898953	29.566635958201697	
2.6803533706890086	-2.8217533892765214	28.706100068587816	
2.1575933548485757	-2.8010258639271486	27.883720576249868	
1.6874277004423783	-2.7636712006255952	27.097309787161336	
1.266034633433536	-2.717645498362947	26.344436909284546	
0.8892809016245212	-2.669252066269023	25.622663049065547	
0.5528954578515776	-2.623415693680817	24.929685043623763	
0.25260299766823713	-2.583932903115335	24.26341451818426	
-0.015782559397217177	-2.5536915426406286	23.62201215209488	
-0.2562889104777624	-2.5348625008620957	23.003894298574103	
-0.47273475800526576	-2.5290642919290383	22.40772445848952	
-0.6687116274039113	-2.5374974272396806	21.832393395781665	
-0.8475670498384347	-2.561060442210558	21.276998692944847	
-1.0124045854722654	-2.600443986403824	20.740823608518234	
-1.1660921504643977	-2.6562078393467994	20.223318501276175	
-1.3112736138848624	-2.7288447495079056	19.724085946752762	
-1.4503868670178894	-2.8188309995649674	19.24286990308928	
-1.5856842956825554	-2.926667104109393	18.779549211318283	
-1.719254123519335	-3.0529102058748916	18.334135439617558	
-1.8530428626012794	-3.1981992546235576	17.9067750147352	
-1.9888769461147175	-3.3632747284342104	17.497755736174902	
-2.128484605267758	-3.5489926004152137	17.10751734790878	
-2.273517238231574	-3.756333355196085	16.73666608487273	
-2.4255705444735045	-3.9864059830581673	16.385994276749557	
-2.5861969681297072	-4.240452297363253	16.05650431703053	
-2.7569236857784345	-4.519841098707525	15.749437078394804	
-2.9392741509163285	-4.8260536901910545	15.46630560129849	
-3.134777512498782	-5.160669162427563	15.208934567689251	
-3.3449701839556027	-5.525344192982436	14.979505257016312	
-3.571394272294305	-5.921781819453683	14.780605658991835	
-3.8155975769027073	-6.351683645409504	14.615285417560425	
-4.079139867663168	-6.816679938397193	14.487115280532663	
-4.363608669090802	-7.318232846289693	14.400250709797547	
-4.67056284067913	-7.857549667821524	14.359494664108189	
-5.001492208468342	-8.435449577601812	14.370353696800741	
-5.35780150275252	-9.052181366495505	14.439088604838688	
-5.740751799721332	-9.707212665778925	14.572742919286117	
-6.151389517792712	-10.398969881864645	14.779143059037628	
-6.590449564976206	-11.124537263338343	15.066849948490555	
-7.058235890141599	-11.879314847750482	15.445040251470578	
-7.5544826910664655	-12.656635035604081	15.9232953737213	
-8.07819953213736	-13.447337538981564	16.511276386269206	
-8.627496371177157	-14.239321601989488	17.218257381726385	
-9.199345563688249	-15.017260315610052	18.052441675923582	
-9.78937795937769	-15.762316719731416	19.02012235607731	
-10.39168279658	-16.452117500907285	20.124604163308664	
-10.998620840889087	-17.06100872065177	21.364981954449366	
-11.600690978957868	-17.56068091571105	22.734873501728305	
-12.186520632087351	-17.921371308175786	24.22113229837571	
-12.743013224297426	-18.113712447542625	25.802704713859455	
-13.255605005150688	-18.11084694185447	27.450262795547527	
-13.70877924375101	-17.89122306262319	29.126269752786023	
-14.08688001264432	-17.441342255481786	30.786369495329097	
-14.374945119018301	-16.758338939982657	32.38148588402352	
-14.559628128148683	-15.851831385600589	33.8608214631997	
-14.630450371805846	-14.744378311335694	35.17625106314287	
-14.580824097122042	-13.470495212708927	36.28666635345084	
-14.408411818547377	-12.074457867227627	37.16083088618294	
-14.11565380800138	-10.606449647826464	37.780428789854035	
-13.709657329663987	-9.1182642704917	38.14099575286095	
-13.201741744465725	-7.658979650491824	38.25136587767603	
-12.606431057388209	-6.271225673991745	38.131407060211835	
-11.940570537212293	-4.988715490182104	37.80923032588738	
-11.222116385142161	-3.8350236449317467	37.31767883805786	
-10.469066650795511	-2.8236306842446037	36.691105935384755	
-9.698510550220064	-1.958908606927909	35.96267100938143	
-8.925998230465732	-1.2378642790262	35.162422331646106	
-8.165005003498463	-0.6519331451836727	34.31614617565041	
-7.4267223701913965	-0.1888831474311614	33.44492605881424	
-6.720002593478119	0.16555933066209327	32.56522505968106	
-6.05145558345987	0.42638451901158403	31.68931434730091	
-5.425637052613876	0.6083440461855449	30.825895407812407	
-4.845307873588023	0.7252782629988768	29.980773441808346	
-4.311710350211537	0.7897243663903568	29.15751232110251	
-3.8248426732592335	0.8127225479267401	28.358013690081243	
-3.3837306754555665	0.8037663477501767	27.58300027368406	
-2.9866697196243646	0.7708525413836681	26.832401193467668	
-2.6314116536716523	0.7205895583112413	26.10564168730177	
-2.3153613017978896	0.6583382676036654	25.401857323777932	
-2.03571391374243	0.5883651931459823	24.72004281747411	
-1.7895735782015911	0.5139963201658954	24.059151451160442	
-1.5740427474167686	0.4377612433386766	23.418157396825055	
-1.3862884953439016	0.3615249948235501	22.79609096827442	
-1.2235993475369384	0.2866079635196418	22.192057225559218	
-1.0834218488970566	0.2138884760758105	21.605242367608984	
-0.9633754239660388	0.14388877917171605	21.034910406705684	
-0.8612718225988799	0.07685132441158243	20.48039862127807	
-0.7751195182875852	0.012800353283149102	19.94110958611192	
-0.7031221220521989	-0.048407814294516405	19.416502901933328	
-0.6436732192500856	-0.10704385975216335	18.906087139310728	
-0.5953513774507173	-0.16347160578048772	18.4094127072865	
-0.5569085444569494	-0.21812350590069252	17.926065593316128	
-0.5272583375509172	-0.27148153859995194	17.455662074299294	
-0.5054656420276689	-0.3240625532072562	16.997844576129623	
-0.49073462049597183	-0.37640855620894975	16.552278376708088	
-0.4823979600285215	-0.4290799462476013	16.11864915597814	
-0.4799062118963955	-0.48265203435142406	15.69666126422301	
-0.4828171015625301	-0.5377145275805831	15.286036600092748	
-0.4907870506717421	-0.5948721447335052	14.886514131281453	
-0.5035645868168307	-0.6547460055048804	14.497849804931182	
-0.5209825201493239	-0.7179781084041107	14.119817031101723	
-0.5429501115217934	-0.7852378963490501	13.752207687454764	
-0.5694492411205665	-0.8572274350620062	13.394833501664886	
-0.6005329249702442	-0.9346864180050556	13.047527929725282	
-0.6363243558951064	-1.0183983506807768	12.710148653559752	
-0.6770146455223958	-1.109199267124277	12.382580821353653	
-0.7228574439125623	-1.2079903314126221	12.064741154015351	
-0.7741625709448764	-1.315752647599747	11.756582943395436	
-0.8313156572153342	-1.43354317923063	11.458101748933338	
-0.8947705182064255	-1.5625136913749664	11.169342976343627	
-0.9650512230712609	-1.7039232469810335	10.89041080673912	
-1.0427575216899874	-1.8591489298496138	10.62147931653177	
-1.1285696291572425	-2.0296991088957568	10.362805771147514	
-1.2232535770567992	-2.217227806999844	10.114746766443247	
-1.3276673056066002	-2.4235494625911307	9.877777953444895	
-1.4427676707571693	-2.6506533721065297	9.652518082026212	
-1.5696185403266447	-2.900717101467904	9.439758099147351	
-1.7094001532553365	-3.1761181547204504	9.240496037272958	
-1.8634168423268171	-3.47944672218797	9.055978873665323	
-2.033107279448461	-3.813517716960231	8.887755334318005	
-2.220048822473411	-4.181373399271338	8.737734512324094	
-2.425969355866777	-4.586280915220181	8.608260484789064	
-2.652758573917033	-5.031720215722903	8.502200753711042	
-2.9024691941856897	-5.521360097034834	8.423047870076934	
-3.177311433198766	-6.059014388871924	8.37503693609432	
-3.4796441103469036	-6.648570293941722	8.363281685531105	
-3.8119657459601997	-7.293880882692374	8.393931842135096	
-4.176909019524633	-7.998613747089731	8.474354456105475	
-4.577206393950355	-8.766041097232312	8.613324449247246	
-5.015582258385266	-9.598737514755799	8.82119156021228	
-5.494704671505963	-10.498192760704153	9.110075515042453	
-6.017059682811508	-11.464301514655137	9.494012136998965	
-6.584786306109869	-12.494702765504293	9.98902580754181	
-7.1994500913644695	-13.583963488402848	10.613062101178608	
-7.861757045694534	-14.722608280400879	11.385722973735849	
-8.571209923728862	-15.89599671605046	12.327746726742506	
-9.325673982085185	-17.083099301340674	13.460057464784741	
-10.120849109863123	-18.255328878439222	14.80222240693572	
-10.949722443544267	-19.37558472858456	16.370337954183242	
-11.80198315750927	-20.39782637949785	18.174150501008867	
-12.663498064159622	-21.267473500776376	20.21367525392421	
-13.515946906233003	-21.923274025854713	22.475261980017205	
-14.33673907049941	-22.300965399472204	24.927679687215694	
-15.099356224600907	-22.338669834895708	27.519520925521412	
-15.774367316380323	-21.984375443282655	30.178288047169936	
-16.331136407019745	-21.204333709439428	32.81277419940087	
-16.739652365795042	-19.9908883244585	35.31824960451793	
-16.973505590091335	-18.368167688793065	37.58641942410063	
-17.0131925342389	-16.393656900441897	39.518403577522044	
-16.847600737693877	-14.154024590205974	41.03527269694285	
-16.47605855268071	-11.756103166715093	42.08876175971196	
-15.908685811410374	-9.314375996789478	42.66619724274251	
-15.165262049881369	-6.937407636963103	42.789441635336175	
-14.273305185035651	-4.716643839681751	42.50891146380005	
-13.265276324083256	-2.7191580295841398	41.893944081059075	
-12.175614579884748	-0.9851144499214985	41.02226739738789	
-11.038074555974232	0.47039221723053104	39.97060190399561	
-9.883598203406324	1.6528061672187127	38.80781586141342	
-8.738901025053533	2.5823314208689876	37.59099429892145	
-7.625756505610518	3.2881612102813835	36.364113868290616	
-6.5608515321044125	3.8036104111048687	35.15862676657216	
-5.556071681243791	4.162493072290677	33.99518232160602	
-4.619032398421689	4.396694826612708	32.88580791029296	
-3.7537303049793693	4.5348159714866245	31.8361111873931	
-2.9612577451857627	4.601564846605184	30.847239600861535	
-2.240457327111492	4.61768810417396	29.917474600785557	
-1.5884560061685753	4.600226059626315	29.04341821328133	
-1.0012197153323266	4.562900552795028	28.220884975451145	
-0.473929435066583	4.516590338849319	27.445476560943973	
-0.001308906576547031	4.4697939824778965	26.71295549643778	
0.4221327709962268	4.42905899314501	26.01945761657748	
0.8019026043334154	4.399366377172372	25.36160257950689	
1.1433957787583056	4.384454199550912	24.7365283008303	
1.4518030410235436	4.3870921455697545	24.141883370735876	
1.7320453198789871	4.409309496089644	23.575798013274778	
1.9887415376562372	4.4525791451017565	23.036842675552766	
2.2261915874197507	4.517967412243982	22.523985195005803	
2.4483696061108966	4.606254939233272	22.036551995935536	
2.658938303331694	4.718027943515938	21.574193338996093	
2.861260597321011	4.853751563387373	21.13685756450553	
3.0584198771205893	5.013823047404648	20.72477228165291	
3.253242483220616	5.198609184849094	20.338433166804716	
3.4483203212454625	5.408469861168884	19.97859970878129	
3.6460322592201972	5.643769284333402	19.646297209140112	
3.84856679044243	5.904873974748358	19.34282381345827	
4.057936833423431	6.19214260701812	19.069762538109646	
4.2759980936119995	6.5058996508833475	18.82899559550117	
4.504459666368789	6.8463998970947335	18.622721272843066	
4.744886184097632	7.21378304535674	18.453471413293318	
4.9986948311565405	7.608014442009873	18.32412680495737	
5.267150550170575	8.028808055119294	18.237927783224897	
5.551362247603681	8.475528144943686	18.198477591766697	
5.852252989237186	8.947087379698548	18.209735231710113	
6.170522542318162	9.4418264194853	18.27598511634431	
6.506613313856613	9.9573708919081	18.401803061169115	
6.860659550188706	10.490476849515318	18.59195935650599	
7.2324264673873335	11.036863929421862	18.85129614632363	
7.621237712569712	11.591051189543311	19.184571382876737	
8.025894707756377	12.14620745072006	19.596250646535164	
8.444591427935835	12.69402797400974	20.09022812018048	
8.874828164989882	13.224649302427043	20.669458007547682	
9.313327828075415	13.726614099679502	21.33547769496856	
9.755960748739604	14.186964090674085	22.087953008630805	
10.197697149748526	14.59152148212074	22.924280580610542	
10.632582717825139	14.925228512165923	23.838968880335354	
11.053799582346725	15.17276995515861	24.82322962655556	
11.453736874648442	15.319322557089082	25.86464842141592	
11.824120682294973	15.351448958868538	26.94704953524851	
12.156286875872151	15.25817300220997	28.05065132816715	
12.441605253278565	15.03218138118361	29.152582168646667	
12.671714484883223	14.670624215340348	30.227676546314687	
12.83904133697763	14.175967816216147	31.249680616871895	
12.937233405463132	13.55632633205797	32.19272447364443	
12.961595790836148	12.825429278194054	33.03287643011635	
12.909460613435582	12.002098756867314	33.7496516467798	
12.78037293294301	11.108996352796643	34.32737887509713	
12.5762081951209	10.171255178931553	34.756058462519356	
12.301132540386865	9.214890916279263	35.03174180935333	
11.961347818373405	8.265082887268141	35.15637083637467	
11.564754999466494	7.3447247450132	35.13714187501344	
11.120547586914329	6.4732493401244	34.9855692367673	
10.63869514573533	5.665956623344893	34.71618901404464	
10.129430425207548	4.933786143244399	34.345229116649215	
9.602868555903072	4.283326413827752	33.889592858123784	
9.068590597986647	3.7172904978814287	33.36578054792545	
8.535369947792194	3.235110583171971	32.78918253572869	
8.01094861373123	2.8336333093528814	32.17358640531709	
7.501920173034807	2.507833792011537	31.53092283098902	
7.013743899341898	2.2514804132607695	30.871235303025465	
6.550712274298543	2.0576891380056326	30.202725864698138	
6.1160435701874585	1.91938816863303	29.531933002916194	
5.711980092857652	1.8296651189047672	28.86395025456131	
5.339911819172501	1.7820159897693593	28.202657191162167	
5.000511618276482	1.7705091533577249	27.55094717782036	
4.693849657667799	1.7898751893776528	26.910937404328823	
4.419517068351177	1.8355455764708117	26.284148986462874	
4.176750154852447	1.9036556411073304	25.67165909709853	
3.9645210651933933	1.991015881403229	25.074225702473157	
3.78162707460442	2.0950687660290517	24.492386284248177	
3.6267648699677135	2.2138353014992784	23.92653456352525	
3.498592677065193	2.345857143410486	23.376979901149866	
3.395780615146989	2.4901392716366297	22.843993883933447	
3.317050624166611	2.6460943948721294	22.327844506012223	
3.261207597638881	2.813491253476148	21.828823861037804	
3.2271638775453604	2.992407465634396	21.347270747003716	
3.2139565833591077	3.1831876771100514	20.883590093295794	
3.2207584623245173	3.386406643600779	20.43827036176615	
3.246884326344963	3.6028364615061435	20.01190027768269	
3.291795166781689	3.8334172088149385	19.605186350997947	
3.3551019778731934	4.079230265615094	19.21897262875432	
3.4365624255831624	4.34147453424397	18.85426113768322	
3.536073575203757	4.621442935426842	18.512233379873052	
3.6536698020929603	4.920497393949876	18.19427652432654	
3.7895140608501277	5.240042912409689	17.90201130287253	
3.9438883879534323	5.581497337928672	17.637322337627854	
4.117182140527275	5.946255354090225	17.40239052685752	
4.309877525511782	6.33564518556846	17.19972760348682	
4.522531816260261	6.750876558484673	17.032212959054718	
4.755755456969686	7.192975089483318	16.903128225849823	
5.010188628181987	7.662698076718539	16.81618753413932	
5.286462976113252	8.16044225352172	16.77556705745854	
5.585165810413162	8.68612077285457	16.785919194530692	
5.906793235058232	9.239018088232287	16.852373766012374	
6.251690148602998	9.817624394022872	16.980516431848223	
6.619977975537562	10.419449258677627	17.17633306776732	
7.011470990499136	11.040814084446591	17.446108839453775	
7.425582097086108	11.676623027134081	17.796270712924446	
7.861218923021983	12.320112009447623	18.233162139645973	
8.316665596655906	12.962604005757507	18.762734817747585	
8.789440139846173	13.593395001550544	19.39012646921751	
9.27617092310385	14.19958368062693	20.119159441672352	
9.772479445314184	14.766096896162303	20.951706950789195	
10.27287182080894	15.275851859485455	21.886996294915374	
10.770657295683208	15.710106567062736	22.920896184557083	
11.257936364035954	16.049100223413216	24.045201594831667	
11.725693414487159	16.273067014695602	25.246944577389165	
12.163931177857766	16.363378692062167	26.508091795582736	
12.561920434300372	16.304001368248823	27.80548034722586	
12.908633716753034	16.0830838474079	29.111291262724308	
13.193270447038623	15.694455189474324	30.394103599667222	
13.405766317748485	15.138946007249595	31.620252412907245	
13.537383129211852	14.425200041252605	32.75572024019618	
13.581487655966232	13.5696459768107	33.768796962532825	
13.53407985313249	12.59579960140265	34.632380351603196	
13.393961711781808	11.532994111463433	35.32544248967854	
13.16305551796981	10.414159995658611	35.83481066060102	
12.846303611405082	9.273450246922469	36.15568321414947	
12.451446731674867	8.143825869625601	36.291490507975695	
11.988424619696541	7.054877998607256	36.25277560442851	
11.46881659523209	6.031246030341094	36.05571952710659	
10.90518375567294	5.091675120989816	35.72034538224949	
10.310381274571347	4.2487530707782355	35.2686198181896	
9.696940239078616	3.5091867807535007	34.72279968216818	
9.076562596008989	2.8745141204150366	34.10409435681654	
8.459814396721672	2.3421395643028835	33.43174536839157	
7.855821236420981	1.906307845394148	32.72247184347052	
7.27218906475793	1.5591593367062302	31.99026509575041	
6.714985785542154	1.2916166025251885	31.246434100283896	
6.18881292168179	1.0941260858934656	30.499819217512368	
5.6969239442654285	0.9572168362891667	29.75711082041736	
5.241378768273778	0.8718941518883985	29.023204267614723	
4.823223908786716	0.8299115386342182	28.30154681392439	
4.442662122686812	0.8239121953751289	27.594461637720435	
4.099220666228604	0.8474928031556991	26.90342528041031	
3.7919120163675952	0.8952041437652234	26.22929754069884	
3.5193716035456375	0.9625100801549094	25.57250597486284	
3.2799661622914207	1.0457229888797397	24.933188056590982	
3.071910329101862	1.1419224766161764	24.311297156208276	
2.8933426887094083	1.2488715857666066	23.70668101961092	
2.74239710045383	1.3649318473999486	23.119137628747833	
2.6172557443294067	1.488984132783905	22.548454296242237	
2.5161873862783777	1.620356656304316	21.994434047333552	
2.4375776155982565	1.758759913657963	21.456913664162784	
2.3799575966750695	1.9042283675998384	20.935777767386792	
2.3420193641151563	2.0570727194544363	20.43096905445907	
2.3226146199263686	2.2178418095243817	19.942494105411093	
2.3207686391310296	2.387286877058949	19.470432726988555	
2.335679788472093	2.5663352521592135	19.014945866572873	
2.366718534252414	2.756068912171197	18.576285048804458	
2.4134247290376725	2.957707554661209	18.154803537408547	
2.4755042284244464	3.172595292960658	17.750969889255064	
2.552824956950457	3.4021901498727543	17.36538427057085	
2.6454107652020205	3.6480555714718728	16.998797424354464	
2.7534370432447584	3.911851735575281	16.652133095694253	
2.877224678241727	4.1953275053154915	16.326514744548454	
3.017234185709399	4.500310259959285	16.02329628607269	
3.1740594431087965	4.828691644292002	15.744096749786284	
3.3484203880213936	5.182408131954626	15.490839630028901	
3.5411540549064133	5.563415301236032	15.265797708213924	
3.753203312535417	5.973654719314276	15.071644120251337	
3.985602054418083	6.4150068845588235	14.91150616362574	
4.239463013275122	6.889221560687083	14.789020614412433	
4.515945501619984	7.397841526183715	14.708392825144005	
4.816231683672213	7.942093035475137	14.674455922438145	
5.141491696260362	8.522747387734078	14.692725169473574	
5.492830823571165	9.139950981085317	14.769436815682171	
5.871221030120363	9.793018643992017	14.91156236750575	
6.277419156321386	10.480185035603478	15.12678921406593	
6.71187408102694	11.198308906843232	15.423458541595407	
7.17462515541976	11.942525014018312	15.810451470479109	
7.6651589362518715	12.70586984577288	16.29696643652894	
8.182209550600682	13.478928032557864	16.89212382287954	
8.723608573162839	14.249430887644586	17.604524580780495	
9.28607699204225	15.001970145772106	18.441543142494545	
9.865019092198121	15.717802919370202	19.40848996662495	
10.454330132258491	16.37485707363784	20.507627406265534	
11.046240532692714	16.948067513464167	21.736998872577566	
11.631218304286982	17.410158239739083	23.089067527812958	
12.19798365497423	17.732798885080186	24.54971164960262	
12.733628758274506	17.888338469309282	26.097303053453484	
13.224003837436808	17.85206996662765	27.70235810070495	
13.654230869563879	17.604774654140385	29.32791370852324	
14.009288270176057	17.135249486950663	30.930644177575488	
14.2749495975918	16.442588760079982	32.46319575933126	
14.439063401116465	15.537840777608189	33.87777173401776	
14.49209816724514	14.444123258471535	35.12928384708194	
14.428208377040027	13.195660071732274	36.179449880283556	
14.245794595466396	11.83531093501445	37.00001808596531	
13.947830979993087	10.411148834012819	37.575015525649	
13.54159306420604	8.972204259276038	37.9014288938996	
13.038248389139099	7.564605548288451	37.98854551819012	
12.45201329123649	6.228221134825092	37.85592756292093	
11.799144878822489	4.99441532336296	37.53055569761687	
11.09686986500884	3.8849463173579926	37.04370513476571	
10.362396846894148	2.91219381044654	36.42789852274766	
9.612050756595103	2.0800715723375536	35.714480410988315	
8.860625917799124	1.3855755353839498	34.93184530090558	
8.120965975137716	0.8205510615797094	34.10440117404735	
7.403728898457264	0.3734188750769123	33.25215293671125	
6.717354005144793	0.030689102187324777	32.390790083416384	
6.068159587657842	-0.22182524938446718	31.532089215795093	
5.460512517953687	-0.3980874865559316	30.684466916874456	
4.897069347841729	-0.5112256384712283	29.853613621475695	
4.379040013540642	-0.5731534894323869	29.043095507462237	
3.9064647439078635	-0.5943793655067613	28.25489540402851	
3.4784408686513597	-0.5839578729641931	27.489862421092614	
3.0933546063989437	-0.5495290576461791	26.74807105431313	
2.7490911215551197	-0.49741364619728456	26.029099706710632	
2.443191932463648	-0.4327434995900654	25.3322316146379	
2.172995618339617	-0.35960268427434516	24.65659806056106	
1.9357495021911022	-0.2811702929842976	24.001274651779838	
1.7287001826048254	-0.19985664437731515	23.365343945731688	
1.5491578991811448	-0.11742724134037413	22.747931038075805	
1.3945474759501666	-0.03511439701849167	22.148223147490008	
1.2624443778806569	0.04628512393676293	21.565477188145973	
1.150596133444856	0.12632734661117784	20.99902007556093	
1.056934618975706	0.20485104548442612	20.44824471568688	
0.9795864869344746	0.28191742811966863	19.912604420991496	
0.9168718392512707	0.3577630976909919	19.39160629992543	
0.867298566822705	0.43276218688187196	18.884804581720104	
0.8295580502100508	0.5073950783826682	18.39179508223112	
0.8025160741319315	0.5822253219543869	17.912210327537252	
0.7852032695712182	0.6578822037310164	17.445715750845636	
0.7768050902173869	0.7350484534711518	16.992006917050546	
0.7766518075788058	0.8144522958897085	16.55080776776859	
0.7842085341627371	0.8968631582423809	16.121869839779198	
0.7990669113693717	0.9830897697637049	15.70497235962845	
0.8209358409624884	1.0739820788674717	15.299923325006775	
0.8496343253074461	1.1704344666613589	14.906561438835368	
0.8850865158852894	1.2733898770833298	14.524758942671706	
0.9273174092255928	1.3838458219093033	14.154425498247562	
0.9764476255819236	1.502863222744622	13.79551326626672	
1.0326875886686269	1.6315776603309715	13.448023165754053	
1.0963418819479804	1.7712047759402014	13.112012834606066	
1.1678066166390881	1.9230531358141183	12.787605946167883	
1.2475692026387246	2.088536027555659	12.475003405046424	
1.3362103708769537	2.269182801143613	12.174498099102127	
1.434407105856944	2.4666511912287157	11.886491887296069	
1.5429364808289834	2.6827398856980347	11.611515737030292	
1.662680234408026	2.9194006951720515	11.350254007454684	
1.7946299274445239	3.1787496780996602	11.103573875212764	
1.9398925189576053	3.463076576114954	10.872560899100389	
2.0996961999403463	3.774851914321001	10.658561720109756	
2.2753963238464716	4.116731121165028	10.463234893332011	
2.468480653165472	4.491554778072977	10.288610593233177	
2.6805741284323066	4.902336173375101	10.137159907432942	
2.913443220942965	5.352239691015303	10.011878346773482	
3.1689870561598754	5.84454764078295	9.91637902332735	
3.4492454166635396	6.382602124479675	9.85500751229097	
3.7563885492017564	6.969721648061478	9.832967018432115	
4.092689244034673	7.609081360290493	9.856451567282043	
4.4604822600304	8.30354527516224	9.932786460815125	
4.86211616896624	9.055438835374712	10.070575237358698	
5.299902692490512	9.866250174105602	10.279852375475881	
5.776059621072303	10.736246806775787	10.572233648248066	
6.292514968027557	11.663968763163826	10.960933746180766	
6.850757882499373	12.64561166703101	11.460759771174247	
7.451637494418024	13.67429252736436	12.087967467516751	
8.095081242791636	14.739183351615358	12.859890655554098	
8.779766267614887	15.824565753052479	13.79430454632074	
9.502730909436584	16.90888728070059	14.908408688671258	
10.258921589263721	17.96390303910829	16.217319876168112	
11.040721219193328	18.95409792878594	17.732055020496862	
11.837511434631972	19.836712956301692	19.45703170932364	
12.63530220167621	20.562616957316727	21.387074012748318	
13.416533769627934	21.07837569678761	23.50433029155009	
14.160112658985925	21.329629804935063	25.775597633838416	
14.841981994580985	21.266312933866985	28.150536520577695	
15.43606748743599	20.848779822745993	30.56183612703281	
15.915737745713754	20.054428892174982	32.92786696452122	
16.2558605473966	18.88346562563768	35.15846845745875	
16.43497594849294	17.362814335763197	37.16283410924805	
16.437465846312794	15.546512015553652	38.85894845816293	
16.255591749710433	13.510759343009529	40.18403030819441	
15.89036489886763	11.347180947646333	41.100618408131396	
15.351730698657846	9.152226778615546	41.600349153888075	
14.657620870055649	7.016792711087289	41.702708257766126	
13.83245224666313	5.017366832171289	41.45039156224317	
12.904502249641869	3.2106498597949145	40.90110196342262	
11.903729666887557	1.6315178292439887	40.11966585904961	
10.85957963591321	0.29427073242019386	39.17062869224517	
9.799198514099242	-0.8038748494959362	38.1126525120623	
8.746186398261887	-1.678327640311874	36.995182430115264	
7.720067260442335	-2.352513688070034	35.857228350687215	
6.736022240932844	-2.8539604297691312	34.72754085369743	
5.805100804754348	-3.211214125369081	33.625823396815896	
4.934627674792848	-3.4517178984387638	32.5643760852269	
4.1287296519386345	-3.60051898821432	31.549827446243675	
3.3888942370391186	-3.679631996629063	30.584716185812216	
2.7145337304958383	-3.7078392238422104	29.668827888668172	
2.103479814492905	-3.700799035482028	28.800235657966258	
1.5524223046887968	-3.6713141856346008	27.97607316452391	
1.0572710510357892	-3.629680937509495	27.193076605841707	
0.6134515437581842	-3.5840573184944136	26.447943024478764	
0.21613745965080677	-3.5408197214849	25.73755168162294	
-0.1395710135547683	-3.5048883422235555	25.059087303275433	
-0.4585197645058512	-3.4800125385290497	24.410095550968467	
-0.7454021190958686	-3.469019192191301	23.78849758942151	
-1.0046967588150713	-3.474020566939794	23.192578452496416	
-1.24063134174415	-3.4965876405936513	22.620961513179786	
-1.4571595214434843	-3.537894584288539	22.072579350971683	
-1.6579567047547614	-3.5988354490492376	21.546644043857526	
-1.8464241974182862	-3.6801193373216163	21.04262107036356	
-2.025700241881359	-3.7823467834167888	20.560208473060385	
-2.1986795989067245	-3.9060686186048894	20.099321547613044	
-2.368033291515409	-4.0518324500833085	19.660084066369816	
-2.5362316585513778	-4.220216643070466	19.242825415758418	
-2.705567374915617	-4.411854447390268	18.84808380907595	
-2.8781783022321155	-4.627448694550304	18.47661502799709	
-3.056069272086381	-4.867777867234004	18.12940626953544	
-3.241133201066826	-5.133693223178544	17.807695361690982	
-3.43516501982094	-5.42611055695678	17.512994740858755	
-3.6398775898742834	-5.745989609606122	17.24711932020407	
-3.856917208416914	-6.094301802529123	17.012218316004887	
-4.087867314766665	-6.4719914679408	16.81081055861027	
-4.3342441918989	-6.879925550606988	16.645821419762594	
-4.597488902733582	-7.318826464459052	16.520619444209665	
-4.878959700871871	-7.78918278767242	16.439050773531537	
-5.179929099566552	-8.291132513018534	16.405469458651517	
-5.50154701689505	-8.824337446648855	16.424758188902565	
-5.844776632476214	-9.387838404271937	16.50232334816824	
-6.210365256982815	-9.979861173927372	16.64408470925181	
-6.598772439617971	-10.597606509755257	16.856405812485466	
-7.010089179097273	-11.237008608603764	17.14598475069753	
-7.443939789362709	-11.892481311821921	17.519692853695258	
-7.899368831956887	-12.556664541684237	17.984336129370963	
-8.374715526984673	-13.220183481891574	18.546314318538712	
-8.867478054589837	-13.871433011593467	19.21115242060901	
-9.374170560657324	-14.496407591994556	19.982888760966063	
-9.890195470590362	-15.078756529430903	20.863461655815403	
-10.40972527891045	-15.599960623370706	21.851924272255584	
-10.92564241035065	-16.03975915077228	22.943595649585745	
-11.429532843661889	-16.376895797854893	24.129275852940914	
-11.911728442366925	-16.59012409676085	25.394598546156377	
-12.361496780348144	-16.65957954932715	26.71964130823558	
-12.767434308448243	-16.56854568422189	28.07891708708587	
-13.117810468676979	-16.30503376657201	29.44196476154063	
-13.40117034814374	-15.863548864551861	30.774480160271075	
-13.606996381825475	-15.246321883723498	32.04019556575023	
-13.72640012526756	-14.464103937558173	33.203114387676735	
-13.75278317522072	-13.536306886600872	34.229911833656686	
-13.682387480394704	-12.489916302420175	35.09254902880217	
-13.514664895222507	-11.357354091386865	35.77061238532498	
-13.252413944964358	-10.174721123423929	36.252185082704514	
-12.901650343682729	-8.978681618432118	36.534598786952586	
-12.471198119583871	-7.803931554186053	36.623819823488475	
-11.972182620384979	-6.6809120083306635	36.53329014295877	
-11.417344299911868	-5.634204903600216	36.28212103211761	
-10.820138212509967	-4.681880678305107	35.89271482187783	
-10.194183137801229	-3.835246298132362	35.38908045181754	
-9.55256626899685	-3.0994191699847584	34.794960507995555	
-8.907363167889018	-2.4742505383290103	34.13251574418931	
-8.269265681457721	-1.9554398713205674	33.42144713566366	
-7.647364641258365	-1.535705774659573	32.678534401471325	
-7.04913421904843	-1.205879660175669	31.917568588700835	
-6.480387624335664	-0.9558152049120049	31.14945561665588	
-5.945406465853702	-0.775129830835962	30.382532721414037	
-5.447084632509127	-0.6537435129697615	29.622947233896546	
-4.987116472638377	-0.5822507417913322	28.875054894606897	
-4.566187525879682	-0.552146676479692	28.141801415807613	
-4.184142781006219	-0.5559343905514729	27.425058233820817	
-3.840189250731642	-0.5871631382106995	26.725907860099795	
-3.533042835307563	-0.640399278892439	26.044873483701256	
-3.261071203031302	-0.7111646837216289	25.382098441602377	
-3.0224141129397886	-0.795853603008281	24.737481343864957	
-2.815083869639162	-0.8916396622245282	24.110775530839454	
-2.637046756277755	-0.9963818649687128	23.50165998373809	
-2.4862880180664466	-1.1085334461354301	22.909787418572844	
-2.3608628503635494	-1.2270575707078177	22.33481736900941	
-2.2589354740012215	-1.3513512601562045	21.776437575138694	
-2.1788050406345434	-1.481179529016883	21.234377603279356	
-2.118923651364762	-1.6166184439366316	20.708417460219028	
-2.0779125006901373	-1.7580055277229703	20.19839403955595	
-2.054569286294587	-1.9058999778944947	19.704206248656124	
-2.047865922958598	-2.061052013754954	19.225819032068664	
-2.0569525942212525	-2.224375814260537	18.763269264425908	
-2.0811544889165723	-2.396930220545921	18.316672362718037	
-2.119968112033027	-2.5799038883745555	17.886230634423818	
-2.1730567778322283	-2.7746044714082494	17.47224371780959	
-2.240245819542012	-2.98245115177234	17.075121621432864	
-2.321517480097406	-3.204969538872944	16.695400505661905	
-2.417005725653085	-3.443787729951863	16.333761426437878	
-2.5269915837128263	-3.7006330615934	15.991052908362015	
-2.651898369310327	-3.977328203851803	15.668317362873992	


==> data/fig_lorenz63b.dat <==
x	y	z	
-7.92	7.0	27.0	
-6.508576836804774	6.816146543401603	25.798301397221948	
-5.251338082469521	6.5891063039131375	24.73120659539288	
-4.136155375210041	6.349576200453728	23.781463580864145	
-3.1496045588296298	6.118994664501247	22.93221234018754	
-2.277829438962719	5.9118395654436044	22.16826084090736	
-1.5071953864859284	5.73753685258337	21.476644536180682	
-0.8246514106208096	5.601913058825994	20.846703936422784	
-0.21795161998677748	5.508308087960465	20.269928333449233	
0.32420800883202494	5.4583959521041026	19.739722965305514	
0.8121649974850649	5.452767085364234	19.25113218411864	
1.2552958570256332	5.491350860149516	18.800583788904923	
1.6620492149158514	5.573714364676358	18.385670258392956	
2.040026394506879	5.69925184630276	18.004962156849622	
2.396043194605026	5.867321104686115	17.657869887978688	
2.736207235236262	6.077320296464763	17.344539121700457	
3.065991098715648	6.328725633634753	17.06577891643254	
3.3903007976061574	6.621096139143463	16.823016503994754	
3.7135375800932806	6.954049737744272	16.61827346745056	
4.039642092933529	7.32722057655257	16.454159298257185	
4.37215115436927	7.740174122104548	16.333872901623128	
4.714224502048047	8.192310651487041	16.26121259640821	
5.068646838984007	8.682750874939789	16.24058658143694	
5.437818560200055	9.210191256048455	16.27701449082464	
5.823748542689418	9.772716595646774	16.376110660916133	
6.228062004026696	10.367557712562084	16.54403980576042	
6.651931602409622	10.990862237582219	16.78743950029757	
7.095954270171789	11.637468711897911	17.113282667878096	
7.560114736441281	12.300581116582949	17.528680265228726	
8.04366317626921	12.971500238160015	18.04055949041923	
8.544989671560542	13.63935798149475	18.655262484609537	
9.06148895539388	14.290910404996904	19.378048908091017	
9.589425138331855	14.910440853615086	20.212465239394575	
10.1238061153237	15.479824565111599	21.159543646237964	
10.658278740291474	15.9788051126361	22.21684966089348	
11.185091263002818	16.38555920362656	23.377789945146596	
11.695095555032772	16.67759002645773	24.630711246657754	
12.177920433887646	16.833022674558368	25.958314926821767	
12.62220792720198	16.832180600508593	27.337398744105855	
13.015920679047793	16.659314763050293	28.73903396771249	
13.346901521541925	16.304473529051265	30.129442163529728	
13.603715708213896	15.76535239231626	31.471694757843615	
13.77609652200236	15.048217964639782	32.72764645307983	
13.855807268250366	14.168468240472905	33.860632941958016	
13.837271961374393	13.150103674606092	34.83819597971458	
13.718129989878111	12.02440323153083	35.63457040035658	
13.499480280423091	10.827605408153756	36.23257532090557	
13.185844774528661	9.598026847665432	36.624600586255795	
12.784995208316696	8.373333243321515	36.81260644750236	
12.307387789319407	7.187805594400821	36.80712110229093	
11.765495518955774	6.0702996616455165	36.62555266572351	
11.173043271026499	5.042927039492709	36.29010200835406	
10.544199708127927	4.120739811323539	35.82542469355487	
9.892883892097682	3.3118966640538376	35.25671729103365	
9.232164171918003	2.6185064226320915	34.60805527164245	
8.573828649888226	2.0377608548343846	33.90125374815113	
7.928079768591826	1.5631751975788752	33.155188288861424	
7.303388324387315	1.185800637971353	32.38553178004767	
6.706523516335882	0.895282323903702	31.60484600180077	
6.142573374545677	0.6807274956103535	30.822809435893785	
5.615110721558092	0.5313628393057288	30.046617892697277	
5.126363965211629	0.4369939209330952	29.281408586839618	
4.67742526523724	0.3883016187506192	28.530678889176087	
4.268451109989906	0.37700300735688597	27.79666847244081	
3.8988318160013273	0.3959074187840837	27.080682884566336	
3.5673953295919625	0.4389125357217435	26.38336178247488	
3.2725484782620793	0.5009463644639758	25.70488799460975	
3.012413628772461	0.5778846108506785	25.04514715398713	
2.7849409352885317	0.6664540095653697	24.403844698865456	
2.5880012298329733	0.7641309616958156	23.78058960532658	
2.4194607013933407	0.8690431008678691	23.17495265980716	
2.2772373911004533	0.9798769376777818	22.586503954105023	
2.1593461575795136	1.0957939348657324	22.014837996534997	
2.0639319561619454	1.2163560847810506	21.459588843320194	
1.989290955213811	1.3414624577822907	20.920439068271634	
1.933884023631518	1.4712952762555518	20.397124862492966	
1.8963484323812554	1.6062735752701496	19.889439638992588	
1.875503845117782	1.7470158689057458	19.39723720417006	
1.8703464767368014	1.8943130808274171	18.920434103167086	
1.8800516180610567	2.04910407452725	18.459014044067153	
1.9039688102492636	2.212459152994323	18.01303321712637	
1.9416171707918803	2.3855677792087677	17.582627384536455	
1.9926802397490353	2.569730230100983	17.168021019173878	
2.057000595938341	2.7663526681833024	16.769538924824605	
2.134574485721475	2.976944619647094	16.387620469092532	
2.225547258094238	3.203117741228281	16.022836953086077	
2.33020890538783	3.446584942392081	15.675911771063253	
2.4489894560946945	3.709160692667417	15.347745513397621	
2.582455258549908	3.992759622535995	15.039445050520373	
2.731305631292285	4.299391769917283	14.752356830774094	
2.896369215618039	4.631153639692948	14.488105411553954	
3.078599365839854	4.9902142437143215	14.24863824311199	
3.2790679127642046	5.3787952887364305	14.036277724400149	
3.4989563598067277	5.799144154781659	13.853781116374192	
3.739547167046359	6.2534833118882105	13.704401695907233	
4.002210911156704	6.743946920312768	13.59195867066497	
4.2883781797169584	7.272502548561555	13.520910842111665	
4.5995218341524415	7.840836959220848	13.496436261957248	
4.93712079889293	8.450210566149556	13.524507152554786	
5.3026049058819975	9.101273272453938	13.61195087417818	
5.697283981020596	9.793834269385	13.766489093970673	
6.122264359128136	10.526578376299154	13.996747311354609	
6.578356014004342	11.296721501822748	14.312226894693024	
7.065966619805431	12.09960015807813	14.723223879166651	
7.5848950073456525	12.92823430770968	15.240557975928965	
8.134158702251101	13.77283343587948	15.875238718801855	
8.711785693050391	14.620309287676456	16.63793119930548	
9.314565416060171	15.453838842402122	17.538184047056905	
9.937797405222717	16.2525355792052	18.583475333934345	
10.57504629480311	16.99136427616163	19.778010466297484	
11.217916358444185	17.641436330344895	21.12120625980787	
11.855890950203012	18.170778993204966	22.60605173826338	
12.476322027758448	18.54568345227994	24.21777959569186	
13.064550761127089	18.732814589399748	25.932493601422973	
13.604321923238084	18.702003041091995	27.716616088991096	
14.078275145243659	18.429377669278114	29.527086337409024	
14.468787017696213	17.90068573712998	31.3128303474095	
14.759347618924469	17.11454004918796	33.017879270043885	
14.935476002207784	16.08412046683501	34.58511023720636	
14.98605569208125	14.83770348125606	35.96116467592458	
14.904392279033965	13.417210635459853	37.10134520558004	
14.689014217778604	11.8750981753184	37.973766930945786	
14.343832991954788	10.269437011448296	38.561986718789015	
13.878005010863717	8.658792235720725	38.86572792186709	
13.305205328973022	7.097132124963719	38.89959030739599	
12.64254405481111	5.629802440749852	38.69013768081178	
11.909302598277096	4.290927386240484	38.272108366754715	
11.125586057053772	3.1026982968499377	37.68418849264865	
10.311136172339314	2.0758222421076553	36.965420298680726	
9.484343782290276	1.2111612755763796	36.15229313432471	
8.6615521768599	0.5018917216954546	35.27685798819431	
7.856598405391555	-0.06420239836115904	34.36575287804833	
7.080678026657944	-0.5026029722443827	33.440042737474776	
6.342372587486293	-0.8302960597169482	32.51557635531838	
5.647803615512133	-1.0644156899030741	31.603642834695403	
5.000910089412647	-1.2213082441401757	30.711794285626016	
4.403769070155983	-1.3159402038174037	29.844661306941344	
3.8569210470167605	-1.3615877925800712	29.004699149216428	
3.3596639206914576	-1.3697365417913203	28.19281306858964	
2.910365773014373	-1.3501032972643274	27.408869559046444	
2.506703879478441	-1.3107559990255595	26.652080338202655	
2.1458819829446076	-1.2582752025106316	25.921285520626927	
1.8248079995177182	-1.1979367802798326	25.21515105406441	
1.5402383527153267	-1.1338968007435621	24.53230106011229	
1.2888890302550151	-1.069367222303034	23.871398924637194	
1.0675218842437983	-1.0067775637775047	23.23119425616778	
0.8730090842115749	-0.9479193775274587	22.61054516257453	
0.7023745163733801	-0.8940709295964379	22.00842438564621	
0.5528216341789431	-0.8461050328032698	21.42391557745764	
0.42175711394311116	-0.8045832349046994	20.856205290161434	
0.30679104639281396	-0.7698297965786971	20.30457089897771	
0.2057385365509758	-0.7419961505290267	19.76836878073668	
0.11661487381023466	-0.7211133730931321	19.247022955604997	
0.03762527767840623	-0.7071343361976978	18.74001474826879	
-0.03284772581382833	-0.6999677640984774	18.24687389139516	
-0.09625758506332828	-0.699505871424181	17.76717107530605	
-0.15390928934543596	-0.7056456695581287	17.30051196731237	
-0.20697480753827344	-0.7183061021362521	16.846532520298773	
-0.25650854243287363	-0.7374412980306173	16.404895399441898	
-0.3034628073053196	-0.7630507956042074	15.975287421287021	
-0.34870143112805574	-0.7951886281218628	15.557417938611042	
-0.39301317324344676	-0.8339704607628664	15.151017981829009	
-0.4371266077990958	-0.8795779573871494	14.755839962335362	
-0.48172240504326796	-0.9322639583041693	14.371658131648333	
-0.5274441768455015	-0.9923573745388717	13.998269786576094	
-0.5749067558067902	-1.0602709696782218	13.635497055244405	
-0.6247109127926058	-1.1365019538898806	13.283189185202996	
-0.6774550802154384	-1.2216354042476103	12.941225651169862	
-0.7337428129456336	-1.3163519452601824	12.60952029268945	
-0.7941884495369063	-1.421437507289568	12.28802656238206	
-0.8594234364529594	-1.537792980544244	11.976743965461633	
-0.930105777981592	-1.6664415823333965	11.675725771199254	
-1.006935074522702	-1.8085317552678248	11.385088077009623	
-1.0906748891688092	-1.965334090211865	11.105020343051832	
-1.1821408648757445	-2.1382714516279644	10.83580055238187	
-1.2822047966230925	-2.32893541013567	10.577812992265052	
-1.3918172298392395	-2.5390850372477844	10.331567027264455	
-1.5120152366802457	-2.7706604317998638	10.097722741939384	
-1.6439339185197301	-3.0257932368098412	9.877121090930737	
-1.7888145289406023	-3.3068193729448474	9.67082000994497	
-1.9480112230366737	-3.616290688893047	9.480137950616813	
-2.1229984388321745	-3.9569822289383434	9.306706302230976	
-2.315380916627208	-4.331891818035782	9.15253216328303	
-2.5269083620771733	-4.7442286646855045	9.020072925859658	
-2.759493634875852	-5.197389265874849	8.912323928148483	
-3.015190534353889	-5.694944227259255	8.832922441029787	
-3.2962012525220246	-6.240579664922336	8.786267577524765	
-3.6048652873668683	-6.838013898645663	8.777652330784484	
-3.9436588769924095	-7.490882825942828	8.813427249230525	
-4.3151681645655975	-8.202573840470784	8.901171235811095	
-4.7220324315213205	-8.97599499864976	9.049861644905594	
-5.166865027743594	-9.813262637487156	9.270038281341021	
-5.652159627439774	-10.715290646600732	9.573955905983594	
-6.180189439424682	-11.681264597436613	9.975719852369012	
-6.75288377028971	-12.707980292552778	10.49137383000966	
-7.371484562721939	-13.789005270841924	11.138672818531239	
-8.036309291360332	-14.913715132839016	11.936811884579614	
-8.74639205940396	-16.066211631165384	12.90578509859195	
-9.499040257597462	-17.224169437551026	14.06532042171386	
-10.289347356026436	-18.357771865697103	15.433326479321252	
-11.109649647432196	-19.428950813942514	17.023671408157245	
-11.948952450088663	-20.391170987809293	18.843214120432986	
-12.792511775274395	-21.19020909441855	20.888529291861985	
-13.62153406282297	-21.766303419462258	23.14217304898554	
-14.413239230596432	-22.05808436905923	25.569319848287122	
-15.14124491495943	-22.0081011614392	28.115516571653288	
-15.776730600927669	-21.57023507301706	30.706549974659467	
-16.290146090111584	-20.717661197712797	33.2513294694775	
-16.653364296329034	-19.44975657405371	35.648275602545795	
-16.842357868024084	-17.79662508424533	37.795010655973414	
-16.839789063998573	-15.819648820068998	39.59966630026844	
-16.637117322011303	-13.606280726948036	40.992291897180976	
-16.23585558444235	-11.260893447154567	41.93311037127853	
-15.647625212157374	-8.892617189795395	42.416125496229114	
-14.893021925642156	-6.602926488779957	42.467335843987236	
-13.999658815440334	-4.4755178822150326	42.13851873557406	
-12.99922423325702	-2.5704637655154707	41.497450103259474	
-11.924953901954218	-0.9224209821954923	40.618553457955635	
-10.809069484999474	0.45715956050413986	39.57422103841039	
-9.68085091760511	1.5755654031100361	38.42879678739823	
-8.565387774296758	2.4533320297847836	37.235226127655636	
-7.4830641891576875	3.1188971379589003	36.034140579025305	
-6.449377959497323	3.604218486670322	34.85447838544691	
-5.47528620301927	3.9414612987158772	33.71518723417554	
-4.567731578716991	4.16083341107816	32.62727939788799	
-3.7302585914146205	4.289383887163547	31.595867664311438	
-2.9636822992487732	4.350472061137555	30.621970936859128	
-2.266696947683717	4.3637256967018185	29.703970594885664	
-1.63642565445946	4.345274355471344	28.83871934643524	
-1.0688850605379399	4.308131706905142	28.022336375408692	
-0.5593641414133543	4.262631109543318	27.250744861043724	
-0.10272953090834358	4.216860350602287	26.52001334923965	
0.30633995440057316	4.177065596594234	25.826553750094668	
0.6731813143640921	4.148007682676847	25.167219224791268	
1.0030170914126644	4.1332710267755495	24.539338639342986	
1.3008656948147514	4.135523202202925	23.940711655691256	
1.5714883096848675	4.1567292715079915	23.369580149977036	
1.8193523377573704	4.198329521691297	22.82459211036744	
2.048618350866573	4.261382115591625	22.304762558321116	
2.2631379794200264	4.346678357560936	21.809437776068826	
2.4664616035154725	4.454833815561839	21.338265230416702	
2.6618554654270765	4.5863580600345015	20.891169960240255	
2.8523203484741586	4.741708049588022	20.468338675369562	
3.0406140079646873	4.921325981007307	20.070210813195885	
3.2292742407786763	5.12566417765125	19.697476459784482	
3.420641440040849	5.355197986119321	19.35108036332368	
3.616879223116488	5.610427879732344	19.032231406905783	
3.8199952041128964	5.891869575591105	18.74241672089127	
4.0318525987813905	6.200037340891756	18.48342019370759	
4.254185783635357	6.535410733166483	18.25734284636001	
4.488609798053361	6.898390496322745	18.06662519997556	
4.736618816381755	7.289245312567104	17.914070020761596	
4.999577352163322	7.7080447721564855	17.802862357487857	
5.278707997058975	8.154573892359613	17.73658377924432	
5.575079497028854	8.628224517010247	17.71921772122757	
5.889592409080111	9.127863476417044	17.7551434583803	
6.222912285287915	9.651711567188515	17.84910390818431	
6.575433309689274	10.197174430960562	18.006156942550543	
6.947220069304661	10.760667680682088	18.2315849554372	
7.3379348256080785	11.337430450061778	18.530740463227	
7.7467541708907195	11.921335405576098	18.90885684018188	
8.172276614313494	12.504715692138618	19.370804163962376	
8.612424863646083	13.07822805218338	19.92076773207517	
9.06434656868904	13.630771357913414	20.561826810111143	
9.524317292376708	14.149479796467155	21.295411172637593	
9.987656852182976	14.619839670293937	22.120725185477664	
10.44869045479966	15.026029690335479	23.034321574272436	
10.900719832529617	15.351375894645194	24.029401447631926	
11.336109212755519	15.579107012979852	25.095371678601932	
11.746387449987429	15.693271501908132	26.2175178069583	
12.122411763074233	15.67980254215454	27.376919278024143	
12.454696211517449	15.527762741788138	28.550734995091375	
12.733924864813076	15.230703440230544	29.71294379367039	
12.951234293452602	14.787523193627639	30.83536541275813	
13.098804182643766	14.203296594280372	31.88917319048626	
13.170341942797643	13.489475254222022	32.8466475258747	
13.161555109891296	12.663625345163007	33.68296463878148	
13.070519138933257	11.748567013407678	34.37785385045525	
12.897806508437593	10.770719300805249	34.91695928062556	
12.646580066378357	9.758491482932634	35.29255718050637	
12.322430070782325	8.740312002324265	35.50372531202842	
11.933030889058935	7.742808163464258	35.55583999414006	
11.487713332805484	6.789289316757248	35.459641787884486	
10.996955058511077	5.898662748396847	35.22996549419271	
10.471776687059474	5.084997692982566	34.88414513162515	
9.923253559207653	4.357405579781161	34.440708600493636	
9.362048874126414	3.7203842283935264	33.918144262994645	
8.798048246863944	3.174468083043924	33.33392679621174	
8.240087578453549	2.71699605919798	32.70386632282919	
7.695766822312054	2.342932079360932	32.04172225326665	
7.171411509325609	2.045653101509616	31.359090395154567	
6.6720826625691645	1.8176287477162445	30.66545883189924	
6.201604390928041	1.6509819569036408	29.968355166479956	
5.762692496015253	1.537923544318986	29.273605318250898	
5.357077680733205	1.47106218082032	28.585599027716334	
4.985656925151247	1.4436126085165784	27.907556911176794	
4.648632931959714	1.449515447124163	27.241779044002293	
4.345636541092417	1.4834880245090964	26.58986062082338	
4.07587991337669	1.54103538297863	25.95287275746594	
3.838256752303764	1.6184207388276382	25.331510368902723	
3.6314452647203987	1.7126176810498164	24.72620861305407	
3.4539932064235566	1.8212499868762022	24.137232399318318	
3.3043891667039977	1.9425256849521662	23.564744230165402	
3.1811210108095556	2.0751711130273733	23.00885596599664	
3.0827216787937344	2.21836768866876	22.469666257270866	
3.007804825039524	2.3716929482692226	21.947288746238236	
2.9550931656169794	2.535067160241489	21.44187421877069	
2.9234389518611286	2.7087062826842585	20.953628427610486	
2.9118367630838566	2.893081352987717	20.48282723472417	
2.9194311848748735	3.0888833933864515	20.029830503997175	
2.9455220990356357	3.2969929435471554	19.595096326240387	
2.9895702890284004	3.5184533358310754	19.17919715307775	
3.0511959660387173	3.7544487683018435	18.782836875270654	
3.1301706371858242	4.006285186428051	18.406868502580593	
3.226418183507838	4.275370054502725	18.052316869830157	
3.3400077656827363	4.563194116227983	17.720403227644365	
3.471147022284188	4.871310994815168	17.412572959501105	
3.6201738651544546	5.201313606924088	17.13052644240089	
3.7875464978918885	5.554806218076376	16.876253555014298	
3.973830859210671	5.9333710293672866	16.6520721573042	
4.17968683058471	6.338523501857027	16.460667795029334	
4.405852609761445	6.771655174003598	16.30513514907893	
4.653115489159181	7.2339686152351526	16.189019592656766	
4.922291111527835	7.726386466099255	16.11635869391933	
5.2141910630441615	8.249441167496826	16.091717931516236	
5.529577731667365	8.803142817518854	16.120213602699796	
5.86910778722252	9.386821487559464	16.207516122140248	
6.233265639678386	9.998940329377533	16.359826909583212	
6.622288232087097	10.636875804780537	16.583822064486	
7.036082524652256	11.296661369602713	16.886556025769284	
7.474128811785392	11.972700673158036	17.275307837436298	
7.935318169881293	12.65753441585483	17.757272300120935	
8.417835308198041	13.341545084823776	18.339236847226736	
8.919012513663851	14.012740446624667	19.02709112006299	
9.43517459841561	14.656620213622746	19.825207773641907	
9.961490418307857	15.256153734418405	20.73574521253908	
10.49185019114694	15.791963863574523	21.757848376358176	
11.018790555074961	16.242811417322176	22.886724378008367	
11.533478956638005	16.586413954309037	24.112691190947608	
12.025799282681378	16.80048591990375	25.420690838849193	
12.484491241745411	16.86426506598214	26.789662831780824	
12.897603575220973	16.76028149712092	28.192761545863764	
13.25295151558664	16.476234642896095	29.597963654215675	
13.53856068287793	16.006734303953777	30.969115871129716	
13.743318826121428	15.354693108931558	32.267782189244556	
13.858055371086163	14.53215837691103	33.45624473599959	
13.876267402483894	13.560202321226214	34.50032861357548	
13.79417169555321	12.467741733469996	35.371183208745826	
13.611485698655624	11.289622901766421	36.048123934599545	
13.331445732254602	10.063968662755538	36.519835251001126	
12.960708639514406	8.829290028405262	36.78481244298142	
12.508787139826104	7.621583733129888	36.85058137458794	
11.987531130184411	6.47208893716906	36.732330727929046	
11.410339204990372	5.405684783851206	36.45085110126886	
10.791366788979829	4.440155780664276	36.03028570014196	
10.144749972993148	3.5861693709437823	35.4960053493903	
9.483983822300738	2.8479646431672316	34.87279619762958	
8.82142618939335	2.2244108376873677	34.18352875834971	
8.167924361385529	1.710189006524604	33.44831335312432	
7.532641309083805	1.2970695017407312	32.684100045931395	
6.922990790965989	0.9750399047484706	31.904629591054338	
6.344680422123117	0.7332602164836062	31.12063429394394	
5.801833171974673	0.5607839698507829	30.340201589579365	
5.297156389489376	0.44710738496719893	29.56918508139982	
4.832137581866835	0.3825158324310381	28.811639500929545	
4.407240092053624	0.35829044390719356	28.0702206903002	
4.022107015751949	0.3668025742629622	27.34653401068694	
3.6757527473943363	0.4015261774707901	26.641425479804834	
3.3667100671434573	0.45699587349463544	25.955213315766223	
3.0931709065901587	0.528731952507894	25.287864156074352	
2.853127196547963	0.6131454989243703	24.63912685177133	
2.6444566509358096	0.70743771474699	24.008627183798296	
2.4650077455676804	0.8094987893146944	23.39593459081386	
2.31266105646898	0.917812935240462	22.800606572209745	
2.1853778026418738	1.0313705436488774	22.222217386512888	
2.0812420794908064	1.149588601366152	21.660377251294165	
1.998481831554804	1.2722442183640537	21.114742310589122	
1.9354861198989264	1.3994162711772216	20.58502067374105	
1.890818188146834	1.5314361046746778	20.07097656422708	
1.8632204362789055	1.6688477681478269	19.572432942462978	
1.8516152065973053	1.812376194992732	19.089274120790552	
1.855103299385505	1.9629020805663622	18.621449053009073	
1.8729626691012986	2.121442089297766	18.16897609249472	
1.904643238571612	2.2891353506351813	17.73194921422294	
1.9497601666704143	2.4672343984282357	17.310545923870055	
2.008090077030913	2.657098447507102	16.905037741526098	
2.079564929129582	2.8601905922615316	16.515803148945466	
2.1642673265499757	3.0780761087944817	16.143343226647918	
2.262426318737899	3.312421731689134	15.788300491112242	
2.3744129579101108	3.5649958161519057	15.451481556774585	
2.5007348679548	3.8376689566152846	15.133884013654868	
2.642035210906229	4.132409781473875	14.836727765609526	
2.799088343246997	4.451279556611703	14.561491139502241	
2.972792790796859	4.796422834427512	14.309952301883724	
3.1641708021046786	5.170050232612256	14.084239575365288	
3.3743623049088667	5.5744130566504735	13.88688658261883	
3.6046136771473076	6.011765943475236	13.720892382618766	
3.856262427796225	6.484313640696362	13.589787071357092	
4.130718882816874	6.994138035820449	13.497703319263351	
4.429445971489569	7.54310154988248	13.449454317560777	
4.753938208413883	8.132723009907465	13.45061860579028	
5.105676989305099	8.76401500013016	13.507611863654942	
5.486050092373403	9.437265872181348	13.627720778877057	
5.896300793651766	10.151790375209906	13.819158344884167	
6.337429140020091	10.90561279398474	14.091048149201342	
6.810075553340699	11.695088186688466	14.45335509462052	
7.3143749112652285	12.514472909984985	14.916727953650051	
7.849781633400327	13.355456642256048	15.492217424430653	
8.414866370719556	14.206668129184962	16.190833399161583	
9.007084837397322	15.053168227759556	17.022905385545446	
9.622525374448067	15.876061657304136	17.99721433477043	
10.255648534946843	16.652299667341936	19.119877015227434	
10.899051515924615	17.354734043647532	20.392975227689213	
11.543279564902987	17.952639038480637	21.813006759510074	
12.176701526635505	18.41271357292081	23.369343151694803	
12.78556113895586	18.70082792824175	25.04279410265606	
13.35426421350738	18.78461487630295	26.804497209409607	
13.865785859109987	18.636308785549787	28.615843032254766	
14.302436538438899	18.23626034791954	30.429232712848897	
14.646920207402637	17.57610735938995	32.19045996103722	
14.883427199200895	16.661480139755216	33.84197521241302	
14.998819528387639	15.513405405715723	35.327209372946	
14.984054865090917	14.167472649702106	36.59629019758596	
14.834961818332115	12.671662013776999	37.61028082613937	
14.552729342259502	11.082344691553969	38.34456335861772	
14.143970832788412	9.458994961675849	38.790752077344386	
13.620325291629477	7.858901171920521	38.9564480008914	
12.997466270250777	6.3324730862538265	38.86295441596763	
12.293843141395566	4.9199086364481115	38.5416830467903	
11.529453025348062	3.6495058421197486	38.0302006458238	
10.724501557355463	2.5375819769811088	37.36813129155488	
9.898262390862127	1.5895928620319024	36.59381710600058	
9.068247619402682	0.8021296747968183	35.74191053934258	
8.249672117985101	0.16524983831360496	34.84198455296643	
7.455106434630112	-0.33531924629972676	33.917971083273706	
6.6944446433454585	-0.716172848044337	32.988300046306016	
5.9750164627026425	-0.994655630551903	32.0664482798677	
5.301813666681828	-1.187721218856659	31.161715455718625	
4.67778767986584	-1.311182125549382	30.28006053706299	
4.104182046841156	-1.3792612386908953	29.424897902897634	
3.580851282341941	-1.4044009504877468	28.597793204711223	
3.1065694744005454	-1.3972334924613152	27.799035420091492	
2.6793011435642082	-1.3666634287310684	27.02808408704914	
2.2964313938055616	-1.3200136144000447	26.283901783809632	
1.9549686225660712	-1.2632026924714195	25.565193057013257	
1.6517032719528961	-1.2009331897711717	24.870566365952854	
1.3833370896655184	-1.136874758333003	24.19863881292998	
1.146576306155231	-1.0738331101609808	23.548097480561623	
0.9382054517296787	-1.013904519376433	22.917731570583484	
0.755153129264375	-0.9586149219210227	22.306448007280505	
0.5945135843799481	-0.909032725980715	21.713269067399693	
0.453572945058952	-0.865870542510341	21.137326028697935	
0.32982282795248885	-0.8295701661853487	20.577848827509634	
0.2209618335818001	-0.8003722796864491	20.034153831121408	
0.12489071420003639	-0.7783737943873925	19.505631798050715	
0.039705939170433	-0.7635759522710209	18.99173682397369	
-0.03630990500905794	-0.755923346304061	18.491976789537144	
-0.10470594083807394	-0.7553327346476406	18.005904988473464	
-0.16687509024161712	-0.7617188778207541	17.5331135712673	
-0.22407052312961773	-0.7750134284300984	17.073228227720907	
-0.27742096773084396	-0.7951805672492757	16.62590422018672	
-0.32794602503818093	-0.8222292782342632	16.190823520355387	
-0.37657198812774656	-0.8562224708383497	15.767692825293484	
-0.4241464221923522	-0.8972846154588331	15.356242571560918	
-0.47145054423700794	-0.9456094309575445	14.956226765998082	
-0.5192119072401142	-1.0014660986813342	14.56742349475581	
-0.5681205214528698	-1.0652010691110525	14.189635993984826	
-0.6188399458976243	-1.137243640637098	13.82269462119204	
-0.6720152825143932	-1.218113874182763	13.466459733975752	
-0.7282808282444779	-1.308430655354237	13.120825445491668	
-0.7882701403400051	-1.40891771579598	12.785724226002538	
-0.8526312701883365	-1.5204054254303694	12.461132319863353	
-0.9220475066531146	-1.6438282945959493	12.147076080392116	
-0.9972255482699462	-1.780251594402425	11.843641868333165	
-1.0789090468927065	-1.930876735696745	11.550986425970484	
-1.1678926198570494	-2.0970469931927473	11.269349143124783	
-1.2650318060525447	-2.280256844414515	10.99906786113121	
-1.371252926827902	-2.4821627544302722	10.740597698625876	
-1.4875606979896085	-2.704596640070581	10.494533879033344	
-1.6150454620434367	-2.9495795512570444	10.261639425938217	
-1.7548919098279283	-3.2193331070670945	10.04287859252487	
-1.9083911606893216	-3.5162862241610906	9.839456891268519	
-2.0769580703470774	-3.8430746751973768	9.652868590061416	
-2.2621422894215275	-4.202541514233212	9.48495322838242	
-2.46561733101117	-4.597753809045279	9.337967753226444	
-2.689198089153604	-5.031973625067295	9.214662704213126	
-2.9348439818221834	-5.5086351326740735	9.118378594404744	
-3.204669436496425	-6.031300146114699	9.053160485405432	
-3.5009357417599634	-6.603591395351623	9.023884354350244	
-3.8260287518343263	-7.229092395479606	9.036396188838062	
-4.182427745548589	-7.911202293988225	9.097664811879413	
-4.572670741244819	-8.652934076131473	9.215949438930231	
-4.999321569119962	-9.456644508669285	9.400982969082675	
-5.464924290786543	-10.32368092092102	9.664158440248224	
-5.971798870149749	-11.253899415701145	10.018597065664396	
-6.521936685489111	-12.245070753950394	10.479236776469714	
-7.116802096265034	-13.29214738660486	11.06278151630162	
-7.7570674618718485	-14.386372083191702	11.787465681551964	
-8.442289102151724	-15.514265382703258	12.672560123115185	
-9.170513396810332	-16.65654773344998	13.737511925510116	
-9.937809119820944	-17.787055137103025	15.000614033119493	
-10.73775795843645	-18.87185070737186	16.477107642902922	
-11.560928036941682	-19.86880047909763	18.176669792449538	
-12.39439769370321	-20.727934234652494	20.100277350543504	
-13.221392260005308	-21.39293057104602	22.236738319412588	
-14.021150008201062	-21.804039855466858	24.55934601522256	
-14.76926599625936	-21.903101722812405	27.02301866252764	
-15.43844263580128	-21.63983236362398	29.563319042283858	
-15.999840718460929	-20.97932202168732	32.09788101701649	
-16.425176804901753	-19.909280719302046	34.53141383205153	
-16.688977742538196	-18.445856816057898	36.76331135870134	
-16.771063571564845	-16.63593832152505	38.6978839607725	
-16.659286188384016	-14.553918752259943	40.256882025233374	
-16.350672358683767	-12.295348802383444	41.3875264745437	
-15.852199182839206	-9.965746208345257	42.06885244447129	
-15.180239877728274	-7.6685399407463795	42.31231953266311	
-14.358954462240876	-5.494129775000824	42.157535208706555	
-13.417736310873595	-3.5121785927868263	41.66405253540146	
-12.388720355134364	-1.7680868883916867	40.90224784975107	
-11.304138792698268	-0.28347746674398167	39.94423571769945	
-10.194142234166328	0.9404903728013094	38.85685829525119	
-9.085385624712762	1.9180265009997925	37.69728005318939	
-8.000079754553571	2.6735140842636986	36.51096568899117	
-6.95570711347756	3.236745081081283	35.331637041495725	
-5.965148500492905	3.6391888078741976	34.182480649762255	
-5.0370913988212545	3.911383861730728	33.07798882804082	
-4.176603036033676	4.081331070949847	32.0259611151782	
-3.3857639826938106	4.173664133927149	31.029371193481	
-2.6642852932719907	4.209392949857014	30.08794132998722	
-2.010084083930607	4.205999629297375	29.199383816843543	
-1.4197645404406014	4.177743855132388	28.360315100542184	
-0.8890400438649337	4.136058284887578	27.566900234678442	
-0.4130635387726991	4.0899729961055025	26.815275627718687	
0.013309443400298049	4.046522416958999	26.10180908268929	
0.3953259654930634	4.011113819913357	25.423241281481268	
0.7381791281873231	3.987853978778713	24.77675228287626	
1.0469073074326758	3.979823949861217	24.15997453377315	
1.3263240306952926	3.989311287790479	23.57097672898415	
1.5809706475764735	4.018003088025963	23.008233910605316	
1.8150954853421766	4.0671422998584505	22.470590788807378	
2.0326449303056484	4.137655534274775	21.957226041292245	
2.2372650583607228	4.230255695831321	21.46762103705384	
2.4323172787268392	4.345520806138049	21.001533657628485	
2.6208937669587398	4.483956780373866	20.558979879201004	
2.8058389631886396	4.646043419352865	20.140221997155983	
2.9897725633140326	4.832266976919449	19.74576381525609	
3.1751124450900727	5.0431407604047225	19.376352194225905	
3.3640963983621317	5.279215020563771	19.032984475697464	
3.5588045087993945	5.541075259513259	18.716921115938174	
3.7611738527306136	5.829333583188001	18.429703258556955	
3.9730175299851234	6.144604646379496	18.173173417423463	
4.1960359338059545	6.487473290047183	17.949499568689184	
4.431819387857508	6.8584527307476	17.761201086036575	
4.681845742354226	7.257928970771141	17.611174331974752	
4.947476521337295	7.68608709757698	17.502715717999592	
5.229955105162433	8.14281521512787	17.439540088140184	
5.5303816149193255	8.62759989686298	17.425792042172183	
5.849670439872966	9.139404506125086	17.4660350958443	
6.1885200628756705	9.676517614593216	17.565240211559985	
6.547360465900096	10.236383060109773	17.72871971405522	
6.926290486164701	10.815408184577349	17.96203173101458	
7.325000217584805	11.408765515490453	18.270848326942996	
7.7426814743403165	12.010197282465354	18.66076712606315	
8.177929333350004	12.611832160129318	19.137046220007687	
8.628637772443335	13.204023628732346	19.70424215607619	
9.091892421020288	13.775219343843535	20.365730801826462	
9.563864494773084	14.311946561691418	21.12318693269488	
10.039723567161483	14.799019892591415	21.97608954095264	
10.513573517022142	15.21977463222655	22.92100041592007	
10.978460499792085	15.556634128636933	23.950968168678656	
11.426400387355303	15.791848513685835	25.054996475878845	
11.848478945406322	15.90845396894143	26.217689947084644	
12.235111150311269	15.891523432834852	27.41917009740323	
12.57641610548031	15.729581479176606	28.635361746571643	
12.862515421026286	15.41574430769729	29.838734971371398	
13.084110019455922	14.949005808736104	30.999483916209314	
13.232994017258426	14.334883839085673	32.0872099723276	
13.302608460489425	13.585777575915522	33.07274089352978	
13.288540674517503	12.720747890390369	33.93000080191004	
13.188871883368305	11.764301447259793	34.63793006557768	
13.004357192084573	10.744500148311037	35.18203592319281	
12.738514455299763	9.691626655077966	35.55480510946816	
12.397401222723479	8.635688018726505	35.75604407924342	
11.989245931578685	7.604586267068206	35.79220420324489	
11.523993624320706	6.622487577412426	35.675357305370625	
11.0127496970497	5.708719542427056	35.4217707121115	
10.467097764913872	4.87740857739459	35.050105198343886	
9.898623635111317	4.137369698505494	34.58010367866172	
9.31841253624954	3.492561310822582	34.03125589906462	
8.736671680194249	2.9428262470225204	33.421796198890085	
8.162456219999601	2.4847417963147627	32.7680564872381	
7.603491536856328	2.112510270426225	32.08410496833981	
7.066152366881629	1.8187945794660612	31.38167518070101	
6.555470708858133	1.5954275850750634	30.67025222396821	
6.0751940941479	1.4339915861907653	29.957268091120678	
5.627920098517146	1.3262541017806604	29.24839104761999	
5.215235912947327	1.2644741722648611	28.547818896292583	
4.837880787618104	1.2416010203437013	27.858567185199984	
4.49588911129324	1.2513807243255837	27.182731961026143	
4.188727397371125	1.2883958677504304	26.52171366829781	
3.9154472946598293	1.3480636275246358	25.87640377646656	
3.674790942364836	1.4265955056741633	25.247334152667307	
3.4652958408003984	1.5209402310643716	24.634793376670356	
3.2853809734162396	1.6287157115382684	24.038914754901384	
3.133418547628647	1.7481368202524314	23.45974218196007	
3.0077923768493453	1.8779447591982348	22.897279455456562	
2.9069425294960793	2.0173399171009785	22.351524490923147	
2.8294006222179853	2.1659204106058274	21.82249554498373	
2.7738175214749505	2.32362676478487	21.310250705825467	
2.738982268955854	2.4906940298371985	20.81490338382219	
2.723833466562196	2.667610871735671	20.33663518713261	
2.7274662194433326	2.8550846134131405	19.875707791001936	
2.7491377743873175	3.0540112114778415	19.432475446435728	
2.7882738925238826	3.2654494174016597	19.007399543688383	
2.8444608631509922	3.490602060102927	18.601062685054462	
2.9174437634365815	3.7307974797144214	18.214185902782603	
3.007124498482166	3.9874730242220773	17.8476492014082	
3.113555667360564	4.262160067514331	17.502514598890283	
3.2369345203575492	4.55646772285387	17.180052380873526	
3.377595825086175	4.872064477232728	16.881770985453304	
3.5360033029147564	5.210656788741263	16.609451139238192	
3.712738395510161	5.57396303460178	16.36518387470393	
3.908492895126328	5.96367525669175	16.15141161169784	
4.124048387588601	6.381416772738953	15.970971236311506	
4.360259264182295	6.82868404268299	15.827141253373584	
4.6180351482975865	7.3067703725554765	15.723691253442764	
4.89831158000662	7.816671552750211	15.664926976229458	
5.202010236064116	8.358969026183013	15.65572670062258	
5.529990031182146	8.933686163226813	15.701564712038913	
5.882990446430463	9.540113220308758	15.808517597812445	
6.261568430612776	10.176596559054422	15.983249121341105	
6.666030111505745	10.840287742169044	16.2329693191408	
7.096316110624935	11.526872766980926	16.56530501252283	
7.551862201155651	12.230286482218794	16.98807569153217	
8.031490475501256	12.942386747981033	17.509051062430697	
8.533247638258548	13.652673779486777	18.13551072203201	
9.054240634373185	14.34803781775085	18.87371402129275	
9.590471745458876	15.01260213739203	19.72825290411133	
10.136683060926112	15.627736830759108	20.7012491183044	
10.686220230567823	16.172318807561375	21.791357195733582	
11.23094283544546	16.62327770757719	22.992734970717866	
11.761237111347695	16.956478637049457	24.294292625220557	
12.266094695428539	17.148059276472424	25.678795936558988	
12.73341468022801	17.17617175459699	27.12255789457242	
13.150325482585654	17.022923932692237	28.59551766579059	
13.503660075149835	16.67640027596488	30.061985186010624	
13.780801812835056	16.13269950182715	31.482374186544057	
13.970517925762918	15.397418662088167	32.81558286291678	
14.063534045955526	14.486091773085217	34.02159613471853	
14.053435470576074	13.423898830025363	35.064728396089514	
13.937226267042941	12.244167181508953	35.91642817669647	
13.71571607689343	10.986008705794834	36.5574920388967	
13.393432903972887	9.691011594090535	36.97922150974797	
12.978469238065946	8.400170550605004	37.18350699994041	
12.48188761017914	7.150819229407803	37.18175447423245	
11.916973091362468	5.974334886022696	36.992965494072806	
11.298383119820867	4.894642118088815	36.64139532641211	
10.641277245107055	3.9278072809434343	36.153988704424336	
9.960529222940067	3.082351894763309	35.558138923149166	
9.270075010819307	2.360139415443386	34.8799056707476	
8.582440667511957	1.757694975580022	34.14274416965047	
7.9084240359068385	1.2675989200216664	33.36679155562078	
7.256938313900619	0.8798386129704228	32.56860919183744	
6.635042578937669	0.5829712910422608	31.76131429951425	
6.0479926596593625	0.3650727029159472	30.95487583094352	
5.499417755581417	0.21443976785892516	30.156573696843985	
4.991514429691828	0.12007269201266857	29.37148444292639	
4.525275450631796	0.07197683872876626	28.602950731537195	
4.100710513180283	0.061317672730399564	27.85300368465738	
3.717028876318024	0.08046395298599522	27.122715167375322	
3.3728576084975557	0.12296764334527427	26.412486935412936	
3.0663930857288477	0.18348949185706942	25.722272193229557	
2.795544918073933	0.25770035448276374	25.05174228239875	
2.558053557025609	0.3421702017653103	24.4004066851047	
2.3515870347372565	0.4342542246031701	23.76769703532426	
2.173817864587613	0.5319837608446473	23.153023692542853	
2.022480369707689	0.633965261821001	22.55581076471257	
1.895416274874096	0.7392890309487881	21.975518020663458	
1.7906072595804416	0.8474491299390743	21.41165264427466	
1.7061948341632964	0.9582754437697651	20.863774727221333	
1.6404931213735885	1.0718759422861097	20.331498980473754	
1.5920006751429054	1.188586969746966	19.814495157031164	
1.5594011790194708	1.3089351688130155	19.312487482678605	
1.5415597382478383	1.4336074553103664	18.825253961035582	
1.5375222307712682	1.56342613889003	18.352627145322675	
1.5465093703240238	1.6993316488715038	17.894495732911075	
1.5679107134344845	1.8423700722326826	17.450807624180275	
1.6012782768422962	1.9936852065803894	17.021574646376546	
1.646320145638112	2.154514532769899	16.606879193318154	
1.7028942512113785	2.326188183518411	16.206882863044438	
1.7710034303886522	2.510129841642941	15.82183728314358	
1.850790518436362	2.707859853890963	15.452097574308329	
1.9425336178396773	2.9210002905361887	15.098139033390074	
2.0466434574005663	3.151279332315715	14.760576727839574	
2.1636619464328133	3.4005348894327065	14.440188764455659	
2.2942608716332846	3.6707175399526903	14.13794407840533	
2.4392396842089443	3.963892874921984	13.855035588478069	
2.599521347616522	4.282243107766939	13.592919440465822	
2.7761538765017564	4.62805747674114	13.35335905286242	
2.9703117086452764	5.0037172438150055	13.138477397373196	
3.1832827103071066	5.4116781015652515	12.950815020926708	
3.4164705105555657	5.85443431909408	12.793400330139347	
3.671386921757373	6.3344693629733575	12.669826437291842	
3.949633715884864	6.854186644921347	12.5843327426469	
4.2528763826652884	7.415813762799731	12.541890723603947	
4.582812495596395	8.021273601517144	12.548293401187399	
4.941137311853255	8.672015660426974	12.61024795436441	
5.3295091233393865	9.368800963551163	12.735470880600767	
5.749462630245459	10.111427930967691	12.932740088717852	
6.202285516932961	10.898387226540558	13.211888841206951	
6.6889285240884195	11.726456037884354	13.583793320688914	
7.209841674314987	12.590213207722284	14.060223996364964	
7.764787195851682	13.481486606653222	14.653584665422947	
8.35261768941189	14.388768319577181	15.376481316625778	
8.971018398237373	15.296636355270445	16.24106105950506	
9.61621244146276	16.185221588599383	17.25806136258163	
10.282652639806741	17.029831248469613	18.435565821673897	
10.962744075194829	17.80095380440038	19.77750999114282	
11.646585137584132	18.46466027576937	21.281857039378753	
12.321829881419804	18.98372524801852	22.938686282663888	
12.973648121292293	19.31942262567735	24.72844119687888	
13.584961724445371	19.434288822099518	26.620591043857296	
14.137019904122416	19.29583818612373	28.573082655900382	
14.610104046235218	18.880338108619473	30.533240800022952	
14.984718436249405	18.17693198566167	32.44012712418542	
15.24297482519705	17.190720843128105	34.228721371979965	
15.369999875221213	15.944746783849117	35.834963841172424	
15.355341416040057	14.47951758324843	37.20179617061743	
15.194207726606075	12.84957134203532	38.28545580797515	
14.887925359360812	11.119410505630583	39.0587997022641	
14.444048097242348	9.35684253622843	39.51377400553818	
13.875709352448848	7.62669270673667	39.660715380674624	
13.200713673277594	5.9852084003996335	39.525873138445355	
12.439913422790923	4.476318871834497	39.146742562305825	
11.615575936290035	3.129943465264111	38.56695255632578	
10.7501134177667	1.96201852630601	37.831923015797464	
9.864700844549848	0.9762290483605907	36.98478143854653	
8.978336503712478	0.16647387449706308	36.063766580420626	
8.107253528045439	-0.48032728809949854	35.100802795327326	
7.264712079416705	-0.9815622335846843	34.12115121973282	
6.460908245805188	-1.3567136892465796	33.14370201212609	
5.703188871006137	-1.6256253112993637	32.18178933850961	
4.996350296306609	-1.8073003042994908	31.244177309881383	
4.342999108721505	-1.9191526828641348	30.336075437367423	
3.7439213737335866	-1.976623492950024	29.460061524455345	
3.1984678476429083	-1.9930359982643682	28.616871538953408	
2.7048822729838014	-1.9796396274041326	27.8060242336939	
2.2606002707512713	-1.9457529614418734	27.026297160689005	
1.8625001631136646	-1.8989646264345508	26.276071371704187	
1.5071094728047454	-1.8453557475625575	25.553568886374837	
1.1907710728297642	-1.789723318067191	24.857007672345564	
0.9097744078819352	-1.7357920333251653	24.184696026118093	
0.6604513078552354	-1.686405413059715	23.53508336397566	
0.4392441366465645	-1.6436949251815363	22.906781366955528	
0.2427632335744155	-1.6092302880827627	22.298568497293886	
0.06781424393521468	-1.584143897415894	21.70938176518428	
-0.08858615025703753	-1.5692371219443302	21.13830282494428	
-0.22920025094736018	-1.5650706817301445	20.58454295524281	
-0.3565722911751531	-1.5720382153058505	20.04742745408948	
-0.473037213326459	-1.5904269239297146	19.52638153686603	
-0.5807310631563649	-1.6204684693188947	19.020918434257965	
-0.6816075632095815	-1.6623790999610513	18.530629882526945	
-0.7774561126385033	-1.7163925679354592	18.05517911792029	
-0.8699200029419248	-1.7827871174457477	17.594296371128436	
-0.9605158258153826	-1.8619072326361166	17.147776742910175	
-1.050652202147285	-1.9541819428107252	16.715480468130437	
-1.1416490254289284	-2.060139451799645	16.297335301272412	
-1.234756323286062	-2.1804193941861434	15.893341022345416	
-1.3311735399095097	-2.3157820970797487	15.503576525036427	
-1.4320609702544125	-2.4671227759393446	15.128209459614293	
-1.5385600325383606	-2.6354763950788644	14.767508002557134	
-1.6518137202947292	-2.822020959080195	14.421855518703646	
-1.7729792208566337	-3.028085785573804	14.091769036702848	
-1.9032364651367344	-3.2551612028016095	13.77792183561542	
-2.0437964271605313	-3.5049060705819564	13.481170436842797	
-2.1959129918111095	-3.779149523297079	13.202586295559357	
-2.3609022092428664	-4.0798833335227265	12.943492485824084	
-2.5401724296537607	-4.409241514113111	12.70550568921928	
-2.7352090423003785	-4.769507116632992	12.490589489461152	
-2.947564171255482	-5.163108273879899	12.301117849810066	
-3.1788787969293018	-5.592568726613773	12.13993709536698	
-3.430883164618134	-6.06046863578051	12.010447779432237	
-3.7053970441546826	-6.569381542445144	11.91669451864863	
-4.004312003031146	-7.121790143368462	11.863460934882795	
-4.329560866579077	-7.7199711252364445	11.856368173130118	
-4.683079538790865	-8.365839300553406	11.9019754647279	
-5.066766357366992	-9.060741288208476	12.007881205161812	
-5.482444156574048	-9.805188981726545	12.182823015750605	
-5.931800010046899	-10.598526231498564	12.436755940288652	
-6.4161757170736795	-11.438529773048815	12.780799132500455	
-6.936488291356476	-12.320906942328175	13.227203793437903	
-7.493037794586783	-13.23872514118601	13.789148593854726	
-8.08527995938637	-14.181762624373587	14.480374662047495	
-8.711565289230673	-15.135830356192855	15.314616657461707	
-9.368839171196186	-16.082131366787202	16.304748966808155	
-10.052301131142347	-16.996723804778224	17.46156754941657	
-10.755051915982408	-17.850211166780547	18.792208385051204	
-11.467807656910924	-18.6079468843952	20.29834384823019	
-12.178641968372741	-19.23080888742089	21.974003207207282	
-12.872906375358127	-19.676887300473613	23.80342580788964	
-13.533285419683741	-19.904005262244038	25.759247211519856	
-14.14022322331067	-19.87336936405561	27.801409021205444	
-14.672744602123627	-19.55412560285646	29.87729518600706	
-15.109435703890927	-18.927771526295952	31.923649373388287	
-15.429952663747954	-17.992416160336447	33.87041487187231	
-15.616643588672076	-16.765436421996355	35.64636216626291	
-15.656151000654969	-15.284412060850965	37.18542808010936	
-15.54083504992495	-13.60456212560176	38.43374740509272	
-15.269718597700765	-11.79361509290377	39.35538953327293	
-14.848736741984943	-9.925808338073828	39.93504505106681	
-14.290279276882762	-8.074080666744736	40.178596365048385	
-13.61217156284365	-6.30342223129985	40.11065242978666	
-12.8362306568478	-4.665821301871647	39.770113917580225	
-11.986254463049564	-3.197897869406191	39.20402502611649	
-11.086574271360133	-1.9203515419225203	38.462519917083796	
-10.160456974034403	-0.8396411335958454	37.593919941998415	
-9.228996832225342	0.04931402328093881	36.64147355062816	
-8.310322225968337	0.7599638800702477	35.641453832039076	
-7.4193296366679276	1.311006009864197	34.62260501147517	
-6.567552794661149	1.7237719291817606	33.60639940248471	
-5.763354092199694	2.0201756948830734	32.60791428053465	
-5.012246560692074	2.221287171003068	31.636964032852728	
-4.317301767775439	2.3464340516470887	30.699276389040968	
-3.679551358670998	2.4127474001792226	29.79756571628969	
-3.098419893120428	2.4349901165995895	28.932453197403362	
-2.572093499808738	2.4256046464700227	28.10319369858845	
-2.0978525207681	2.394878387840478	27.308227002137222	
-1.6723527818902941	2.3511746222004066	26.545574349660075	
-1.291854676654679	2.3011875874197085	25.813110242620162	
-0.9524078200945795	2.2501964330315487	25.10873693219287	
-0.6499944826118931	2.2023044114750494	24.43048923076343	
-0.3806379398496913	2.1606548335697067	23.776589476525267	
-0.1404765674263686	2.1276198096684107	23.145468717403524	
0.07417822689792708	2.1049660478258168	22.535768180801124	
0.26680567369054015	2.0939950908645204	21.94632896303888	
0.44066304552460145	2.0956590632865377	21.37617403350214	
0.5987743793286195	2.110660478086572	20.82449040079258	
0.743933973210003	2.139533063807453	20.29061107477568	
0.8787164044217277	2.182708174950457	19.773999373021333	
1.0054888364143648	2.240570161517693	19.27423631054459	
1.1264292517513876	2.3135002208667395	18.791011302925803	
1.2435462142057343	2.401912213534207	18.324116354574354	
1.3586993621079695	2.5062815659404043	17.873443676375178	
1.4736207622967263	2.627168382515367	17.438986705809775	
1.5899353777751783	2.765236484326117	17.020844607643188	
1.7091819399340742	2.921267983436024	16.619229986304568	
1.8328335549814734	3.096174304073754	16.23447976325319	
1.9623186206610201	3.291003408298472	15.867070216296126	
2.0990329766303546	3.5069500729237095	15.517635809624839	
2.2443576854913188	3.7453578903966314	15.186991756764952	
2.3996829781332862	4.007713305072031	14.876161110367198	
2.566420889698149	4.295643145535005	14.586407446256608	
2.7460106318158233	4.610911017860001	14.319273369140676	
2.939921255950389	4.955407557161894	14.07662504204314	
3.149656162697033	5.331129534794765	13.860702941529999	
3.3767640118697027	5.740142818553654	13.674179040794591	
3.62286058822015	6.184524183235892	13.520220622667845	
3.8896329638898375	6.666295524251867	13.40256148977053	
4.178755199738138	7.18738343747408	13.325580944311696	
4.491922686588196	7.749475354461758	13.294378360456285	
4.830812572626458	8.353884775997852	13.314852397947071	
5.197049287348914	9.00136505459562	13.393775807226627	
5.592142850978141	9.691879393427973	13.538849531289294	
6.017402533387054	10.424320757339387	13.758721627388782	
6.473830794214731	11.196174112740037	14.062956532321707	
6.962002435857183	12.00311341317736	14.4619401950065	
7.481933901018405	12.83852574738469	14.966706600077975	
8.03290856457484	13.692990395495242	15.588625959128725	
8.613187963050393	14.553822705939865	16.338815861283244	
9.219823329492813	15.404546468040603	17.22748379093629	
9.84838265666335	16.224556148546114	18.262906003547272	
10.492684729270971	16.988950104891003	19.450209915092877	
11.144562986069747	17.66869693903437	20.789961322605105	
11.793696222584126	18.231343294460867	22.276510922458023	
12.427540625451861	18.642385706100594	23.896229388221467	
13.031443730046426	18.86718493116092	25.62638767175542	
13.588907242907894	18.873758546353873	27.43413239202692	
14.08233785890435	18.63613033602803	29.276853850038165	
14.493786910627612	18.137819616628974	31.103379285449407	
14.805816214117513	17.37497091143945	32.856336529341945	
15.002953881453436	16.35869347105109	34.47645599724721	
15.073498272230438	15.115975400390251	35.90838169558098	
15.009749021811787	13.688213605290624	37.104348058609666	
14.80934190650213	12.128207858877296	38.02949618303488	
14.475529037164401	10.495431409595438	38.66475332544533	
14.017079652712615	8.850585063439707	39.00791949100739	
13.447442838303154	7.250094371893397	39.0723959002171	
12.783831799399405	5.741871602373351	38.88449597458245	
12.045839270081322	4.362459066479409	38.479392818780056	
11.254063978143328	3.135924096157872	37.896853108019464	
10.428833252384601	2.0743005250428106	37.177304586152246	
9.589193574907023	1.1792859153796043	36.3587300616432	
8.752105568417608	0.44435183480077844	35.47461121148534	
7.932002912048871	-0.14280046982449068	34.55285617194252	
7.140586713406169	-0.598006544028463	33.615552730245874	
6.386841953108502	-0.9387578603898266	32.67931239821356	
5.677216651034822	-1.182780766385275	31.755971371829837	
5.015890263892391	-1.3470141349802887	30.85342730935965	
4.405093672734292	-1.4469896416207622	29.97650357222252	
3.8454445838350284	-1.4964958776183939	29.127731307006073	
3.336294037608628	-1.507457907263579	28.308018759843538	
2.876011717491173	-1.4899687961729529	27.517185742456736	
2.462220786791179	-1.4524106645456003	26.75436425662431	
2.0920697857062045	-1.4016206406829517	26.018306261472446	
1.7623898465383612	-1.3430835776299186	25.30758690364078	
1.4698504644983224	-1.2811247422910614	24.62074378008656	
1.211072677963108	-1.219092580545349	23.956361948727526	
0.9827201378508521	-1.1595281170405172	23.313122399458074	
0.7815697051120885	-1.1043159460917942	22.68982630877934	
0.6045480735440555	-1.0548128056730854	22.08539878139213	
0.44876711687869064	-1.0119616724321348	21.49888599695177	
0.3115410044812612	-0.9763872079420786	20.929445202641684	
0.19039146602615353	-0.9484748167545508	20.376332447496036	
0.08304621723384908	-0.9284365071288675	19.838889656768142	
-0.012562517197325929	-0.9163674248306863	19.316532710853437	
-0.09831032164288439	-0.9122891772569258	18.808740606952558	
-0.17589595003717648	-0.9161848489906549	18.315046029181786	
-0.24685371425026753	-0.9280289337694884	17.8350279412846	
-0.3125701066666017	-0.9478100793543256	17.368305588047416	
-0.3742998532512658	-0.9755497641608619	16.914534074832545	
-0.43318242725392136	-1.0113169285977397	16.47340122564325	
-0.4902584417567503	-1.0552396441582494	16.044625615997766	
-0.5464851910964763	-1.1075147728202523	15.62795586460371	
-0.6027498678355117	-1.1684177849534605	15.223170894046184	
-0.6598864984392669	-1.238307656427533	14.830081021594841	
-0.7186901228019322	-1.31763291085154	14.448530105839463	
-0.7799274223514123	-1.4069399094905006	14.078398875880675	
-0.8443465402537372	-1.506881326314754	13.719609399389256	
-0.9126888377655996	-1.618222745171344	13.372130645805031	
-0.9857053307836889	-1.741845316066611	13.035985100946316	
-1.0641735181376477	-1.8787483528987736	12.711256840387598	
-1.1488914682059777	-2.0300713104576396	12.398103430237061	
-1.2406964114120425	-2.1970961559742106	12.096767931933256	
-1.3404738579493634	-2.3812573032162243	11.807594405944494	
-1.4491720026808388	-2.584147326818902	11.53104678916308	
-1.5678116627117498	-2.8075272230493065	11.267731532714494	
-1.6974932409702996	-3.0533389521531147	11.018424946457754	
-1.8394030848882856	-3.3237172292072272	10.784106170150933	
-1.9948216092743198	-3.6209975304013136	10.565996691256045	
-2.165135552472556	-3.94771728167238	10.365607329356699	
-2.3518567348989903	-4.3066071966148005	10.1847936071633	
-2.556639810357137	-4.700576568078256	10.025820665876088	
-2.7812507349110223	-5.132729299320455	9.891445327334836	
-3.027590596734605	-5.60631465256154	9.785003598624451	
-3.2976892652682435	-6.124681433300616	9.710513872483443	
-3.593712912600643	-6.691206753328462	9.672803628522775	
-3.9179492372351605	-7.309193408995444	9.677644446282114	
-4.272771573064738	-7.981725116561388	9.731893043296616	
-4.660588303563843	-8.71146615137491	9.843636593897134	
-5.08378400120762	-9.500391937633271	10.022340584466432	
-5.544658712127374	-10.349437135471652	10.278997460874159	
-6.045366954401116	-11.258047268728207	10.62627034576494	
-6.587692245564059	-12.223603175633672	11.078470682981575	
-7.172843807585274	-13.24071785830445	11.651463583044823	
-7.801250959030089	-14.300419085305233	12.362447414525828	
-8.472233305781828	-15.389210210249612	13.229421851085476	
-9.183634063077687	-16.48807624708713	14.270352438554037	
-9.931396023153127	-17.57155210117289	15.501895944275713	
-10.709075056249464	-18.606975036601487	16.93755802599111	
-11.507356672915266	-19.55415258320628	18.585321797832826	
-12.313648009372555	-20.365817318460575	20.444856267584857	
-13.111779971950407	-20.989151616244303	22.504301345299297	
-13.88194192627612	-21.368687044871848	24.737227090176177	
-14.600915337420902	-21.450620047729757	27.100340749437073	
-15.24296177686886	-21.188969456524003	29.53261241039749	
-15.781044892327406	-20.5521712728396	31.95681468299642	
-16.188643763430807	-19.529687178959016	34.28389662689384	
-16.442007699594093	-18.13676758138396	36.42049855985961	
-16.52244702022429	-16.416747232692792	38.278063325913166	
-16.418424445314713	-14.438808825506658	39.782899319877494	
-16.127089336012514	-12.290626209436137	40.88544863380945	
-15.654771881848045	-10.069927987784453	41.56465617889134	
-15.016478059335261	-7.872998478294652	41.82912047526911	
-14.234482809133437	-5.78482749818167	41.71345090253528	
-13.336274050663864	-3.871823005468529	41.27150384964543	
-12.351840965884156	-2.1785950268050094	40.56742302406785	
-11.311578590177696	-0.7277314944743529	39.66805513196083	
-10.24418194975863	0.47725456187319093	38.63616307526294	
-9.17518632221001	1.447631860490076	37.52615302311777	
-8.126071135913714	2.2046831980579493	36.38195723423473	
-7.114002486202962	2.775317572781082	35.23681003562915	
-6.1517870613074574	3.188575711866453	34.11409078762876	
-5.248258459985551	3.4730760425810496	33.028927775368295	
-4.408783454894438	3.6553822363590385	31.98997984097814	
-3.635821542656686	3.7591264638075255	31.00114126662484	
-2.929507570487553	3.8046617134511487	30.06301822395566	
-2.2881872471689912	3.809075930581019	29.174112688216198	
-1.7088857939332374	3.7864225630602117	28.331713590496765	
-1.1877083949487872	3.7480583087233192	27.532534249043753	
-0.7201646035151327	3.703021062024035	26.77314326473529	
-0.30142827848752274	3.658402500845137	26.050236114091724	
0.07346184088607366	3.6196950115983544	25.36079310438357	
0.40945234670381314	3.5910994964345497	24.702157629782295	
0.7113701330310278	3.575790998659588	24.072061834256456	
0.9838411813527054	3.5761471278151853	23.468622883880567	
1.2312482384969081	3.5939354017165086	22.890319442554578	
1.4577021029045807	3.6304705348604864	22.335962029566982	
1.6670304459248837	3.686742656813625	21.804661877244456	
1.862780321318065	3.763520586564829	21.295802198845855	
2.0482264426998062	3.8614356717653595	20.809014568438556	


==> data/fig_minres_M_100.dat <==
res	
0.26937620185202876	
0.10739816356601391	
0.05691792815706864	
0.03265108774383538	
0.021048964313527214	
0.014433565132767556	
0.010995704405649075	
0.008521401945140894	
0.006788132862376691	
0.005458761284016501	
0.004703288216183139	
0.004112210017116734	
0.0034698822526145244	
0.002947227762324236	
0.0025941841624153176	
0.00228859565436954	
0.0020646445801072444	
0.0018333295967568758	
0.001616100508157451	
0.0014172562692574768	
0.0012665448808608056	
0.001153902710364043	
0.0010587998776522309	
0.0009746911345882243	
0.000860191312071977	
0.0007500284820300251	
0.0006523953873040669	
0.0005850477397270556	
0.0005344228819502152	
0.00048568592913759084	
0.0004453198576626574	
0.00041449350738077096	
0.0003817721061668234	
0.0003503602774715114	
0.00031710227422898857	
0.00029124067737747427	
0.0002636988553090761	
0.00024180011025752256	
0.00022360172322885032	
0.000207672183778241	
0.00019177240720414014	
0.00017755953386710768	
0.0001656689466451507	
0.00015511983845464643	
0.00014763258968166444	
0.00014064929231291174	
0.0001332490399750402	
0.000125425180938983	
0.00011628210073055935	
0.00010739465564968635	
0.00010062868026065769	
9.28179332702316e-05	
8.601717584669554e-05	
8.079561735249714e-05	
7.529924101520122e-05	
7.068610944850302e-05	
6.647108543094118e-05	
6.201737010937396e-05	
5.732111720810405e-05	
5.3874709204898916e-05	
5.0801344022951555e-05	
4.802870455923818e-05	
4.583805872593391e-05	
4.36753398413189e-05	
4.022283151199802e-05	
3.705534924597869e-05	
3.391203082426132e-05	
3.1684750756099395e-05	
2.9899487839458608e-05	
2.7585112142981903e-05	
2.5573330358506678e-05	
2.4138008395956485e-05	
2.1735760904508747e-05	
1.976643340755547e-05	
1.857072980514425e-05	
1.716817068213646e-05	
1.5791968459673074e-05	
1.4625113785253687e-05	
1.4037842402699712e-05	
1.3595959748460755e-05	
1.3258088488998964e-05	
1.2804638158921311e-05	
1.2006082689768693e-05	
1.1137325286884106e-05	
1.0712030132429761e-05	
1.0252668060273398e-05	
9.763828157317257e-06	
9.432311892992509e-06	
9.164211410933494e-06	
8.964828289204334e-06	
8.759703514163609e-06	
8.535125844181303e-06	
8.393612691937933e-06	
7.983926164293454e-06	
7.837900043195057e-06	
7.60609107288442e-06	
7.497893740936421e-06	
7.374137267597541e-06	
7.3423513938888175e-06	
7.28353536946543e-06	
7.239467428533885e-06	
7.22636148789177e-06	
7.18858176043826e-06	
7.170427544302986e-06	
7.163974593098112e-06	
7.157171367580071e-06	
7.140279598464454e-06	
7.114246523263062e-06	
7.103972580687662e-06	
7.1012694952638525e-06	
7.099573093382244e-06	
7.098174149193895e-06	
7.096196360428521e-06	
7.093198124343273e-06	
7.088607387808521e-06	
7.085996244548687e-06	
7.0844067920336174e-06	
7.083191540104145e-06	
7.0824049944158655e-06	
7.081975423798461e-06	
7.081583542758628e-06	
7.081161011290757e-06	
7.080701995826844e-06	
7.080198510038023e-06	
7.079581478179273e-06	
7.079029813557595e-06	
7.078221081421901e-06	
7.07708817343231e-06	
7.0755617361723074e-06	
7.0741512056787714e-06	
7.073169159723331e-06	
7.072526955652093e-06	
7.07156435137707e-06	
7.070444526562414e-06	
7.069517716674514e-06	
7.068947273052291e-06	
7.06863711232705e-06	
7.0683307878175856e-06	
7.067927537187985e-06	
7.0674657424727665e-06	
7.0670536815916835e-06	
7.066605806281793e-06	
7.066047872405561e-06	
7.065569669281478e-06	
7.065066671475233e-06	
7.064607554500618e-06	
7.0642262554543825e-06	
7.063805108988064e-06	
7.063614309925334e-06	
7.063418522777848e-06	
7.063299865994475e-06	
7.063202311384796e-06	
7.063133686945297e-06	
7.063057615005869e-06	
7.062991678460567e-06	
7.0629247960289485e-06	
7.062856155331694e-06	
7.062816441411104e-06	
7.0628018640465025e-06	
7.062797023694067e-06	
7.062796765493102e-06	
7.062794681688041e-06	
7.0627881476340235e-06	
7.062775928072111e-06	
7.062735730364507e-06	
7.0626987647460915e-06	
7.062624890090334e-06	
7.062517523057672e-06	
7.0624076813782745e-06	
7.0623209476249434e-06	
7.062187419880678e-06	
7.061742960238754e-06	
7.060833232933052e-06	
7.059260952695178e-06	
7.058028951638707e-06	
7.057367063459727e-06	
7.05656680712418e-06	
7.054899739436209e-06	
7.051631596675891e-06	
7.045529169223608e-06	
7.041252962842793e-06	
7.032867697512846e-06	
7.020480380986737e-06	
7.006124505765078e-06	
6.985950477466047e-06	
6.935643625490819e-06	
6.89504152432351e-06	
6.8222725996836955e-06	
6.775369550918235e-06	
6.627399537427446e-06	
6.564311392996807e-06	
5.939637551911863e-06	
5.33453392461659e-06	
5.21707585571431e-06	
4.974824332869632e-06	
4.5189002656022765e-06	
3.3104488268849372e-06	
3.264211000167945e-06	
3.1967661254917622e-06	
3.1960808126226633e-06	
3.1955738345386847e-06	
3.192483427928685e-06	
3.1920727241118393e-06	
3.186009499824916e-06	
3.175958487421358e-06	
3.175118779392763e-06	
3.1631794326511163e-06	
2.7671479708924702e-06	
1.7425492522090445e-06	
1.584371755239707e-06	
1.5818473190041465e-06	
1.5817432910797505e-06	
1.5817216674235918e-06	
1.5815681190635248e-06	
1.5768318604034503e-06	
1.5406970844589277e-06	
1.468322291264098e-06	
1.4535578998571063e-06	
1.4523316298000954e-06	
1.4522233135746829e-06	
1.452218736491681e-06	
1.4522013370223675e-06	
1.4519922309502374e-06	
1.4498542980652765e-06	
1.4354210663526258e-06	
1.3820747167367406e-06	
1.336261136818295e-06	
1.325506714711561e-06	
1.3214231585928685e-06	
1.3202253272673852e-06	
1.319995141755198e-06	
1.319948031050464e-06	
1.3199227444540878e-06	
1.3198992634310337e-06	
1.3198479463072886e-06	
1.3196009937772179e-06	
1.318635023460398e-06	
1.3153645845915553e-06	
1.3102146145859078e-06	
1.2959198144595074e-06	
1.2664434609322143e-06	
1.2220343808573088e-06	
1.1705326418692381e-06	
1.1445656954629073e-06	
1.1365692817430164e-06	
1.1334160240047198e-06	
1.1323536090014983e-06	
1.1319468650948063e-06	
1.1317530277441893e-06	
1.1316461564933707e-06	
1.1315582986153013e-06	
1.1315057353964475e-06	
1.1314749008609678e-06	
1.13146180641068e-06	
1.1314452510620772e-06	
1.1314210038479413e-06	
1.1313757135193021e-06	
1.13131152580299e-06	
1.1311768655702587e-06	
1.1310136692168942e-06	
1.130766442757311e-06	
1.1302700149648896e-06	
1.1292294241852937e-06	
1.1275187249407698e-06	
1.1243645623446316e-06	
1.121181812978104e-06	
1.1156593646951112e-06	
1.1072766875506985e-06	
1.0855826873237383e-06	
1.0473605322078567e-06	
1.0020231313424508e-06	
9.676284230036043e-07	
9.221751588341799e-07	
8.67324404068897e-07	
8.268553662717721e-07	
7.892844338595802e-07	
7.645340428298062e-07	
7.526679139707521e-07	
7.460654635999251e-07	
7.424865586310117e-07	
7.387728370568353e-07	
7.349946124297415e-07	
7.330937634498804e-07	
7.320563276973845e-07	
7.308347685579472e-07	
7.29686023779165e-07	
7.289169380149403e-07	
7.285077001862066e-07	
7.279222623385229e-07	
7.276585344336623e-07	
7.27485350174662e-07	
7.273127710266026e-07	
7.272026291363214e-07	
7.271167788771971e-07	
7.27093149411631e-07	
7.270925784987204e-07	
7.270895864203033e-07	
7.270738705158447e-07	
7.269853017845682e-07	
7.268589206685257e-07	
7.266675312112717e-07	
7.259641288073625e-07	
7.25337647189122e-07	
7.243924889634182e-07	
7.239289171734037e-07	
7.23185835553169e-07	
7.21495020998512e-07	
7.182370874594535e-07	
7.117996758021731e-07	
7.013313018822313e-07	
6.970434905286651e-07	
6.946148570784555e-07	
6.915912795315539e-07	
6.884787694885918e-07	
6.856165076902346e-07	
6.805450331482885e-07	
6.697154707978084e-07	
6.549150850692866e-07	
6.496815490144543e-07	
6.453511594770671e-07	
6.383198392288188e-07	
6.24419654438646e-07	
6.174267592694797e-07	
6.068342046658663e-07	
5.948671283063259e-07	
5.844313780059683e-07	
5.674981194579883e-07	
5.541363581256699e-07	
5.420128183166726e-07	
5.259934084121866e-07	
5.123700711655847e-07	
5.074330868601407e-07	
5.030153759581896e-07	
4.971932995304051e-07	
4.929281045831762e-07	
4.882986367236418e-07	
4.85277754446109e-07	
4.835831866114336e-07	
4.819184546093533e-07	
4.783717559315722e-07	
4.7556230593254807e-07	
4.7409207051016167e-07	
4.731310968887275e-07	
4.7245741304708754e-07	
4.7199025313482027e-07	
4.7165110209574113e-07	
4.715178760665836e-07	
4.713075226974851e-07	
4.710647375361274e-07	
4.706888016318617e-07	
4.7032436636448765e-07	
4.6993478940444366e-07	
4.69764521508381e-07	
4.6960857776349444e-07	
4.695099085582584e-07	
4.6945127840927636e-07	
4.6941237651627437e-07	
4.693938335577676e-07	
4.693680573644328e-07	
4.693112640279923e-07	
4.6920270693925764e-07	
4.691105320196413e-07	
4.6901901102687584e-07	
4.6895206588328225e-07	
4.6892640088618447e-07	
4.688977924176837e-07	
4.688610561545107e-07	
4.688457341792505e-07	
4.6884196511883876e-07	
4.688361759279512e-07	
4.688288634253184e-07	
4.6882585380613834e-07	
4.688206392622276e-07	
4.6881681852578833e-07	
4.688144370909159e-07	
4.688137087785315e-07	
4.688098490005794e-07	
4.688083993116063e-07	
4.6880402695097216e-07	
4.6879625610922097e-07	
4.687944426961989e-07	
4.6878446361660693e-07	
4.687785915158002e-07	
4.6877454437982614e-07	
4.6875898185612535e-07	
4.6874783840176785e-07	
4.6866346348286053e-07	
4.68598392218942e-07	
4.6857828350510507e-07	
4.6852962777939276e-07	
4.6849105745572496e-07	
4.683877167130348e-07	
4.6832438140154794e-07	
4.682736713007757e-07	
4.6817873860651945e-07	
4.6813856898671853e-07	
4.6795372897801725e-07	
4.6778911140228113e-07	
4.6757540508050764e-07	
4.664790138734904e-07	
4.6638875292275045e-07	
4.6606422844767313e-07	
4.657808217526008e-07	
4.656377133977058e-07	
4.6497133426408606e-07	
4.6443325136819e-07	
4.6435818858780556e-07	
4.632797021726279e-07	
4.6182761822287696e-07	
4.6167598667118847e-07	
4.611631188513762e-07	
4.6055838889982165e-07	
4.6035733851302113e-07	
4.59174022398973e-07	
4.565284249348191e-07	
4.561906953147368e-07	
4.5605860308701896e-07	
4.552824397667946e-07	
4.5499270579622743e-07	
4.549262850523022e-07	
4.545186300237603e-07	
4.5406988118786734e-07	
4.540079832002121e-07	
4.539257438848266e-07	
4.537327972716244e-07	
4.53679423180672e-07	
4.536784500091457e-07	
4.53676173484445e-07	
4.536463523219927e-07	
4.533394893832295e-07	
4.529923043389187e-07	
4.5290262721465846e-07	
4.5284397304488775e-07	
4.5263502939991785e-07	
4.514160805451284e-07	
4.484045429201236e-07	
4.462462628018903e-07	
4.4574567523506166e-07	
4.455085334814946e-07	
4.448297382996275e-07	
4.351026268236771e-07	
3.989577935425598e-07	
3.793031923842938e-07	
3.783793759158888e-07	
3.782379250016829e-07	
3.782226040245116e-07	
3.782090247410214e-07	
3.781650624312899e-07	
3.781196280622802e-07	
3.780832662211406e-07	
3.780732971664293e-07	
3.780698145337061e-07	
3.7806856609019343e-07	
3.780672112090276e-07	
3.780647053847445e-07	
3.7805335618781407e-07	
3.77982570232514e-07	
3.775831254228968e-07	
3.7466714201684925e-07	
3.6059452872961336e-07	
3.164355585271158e-07	
2.9256935382008863e-07	
2.8125180060123354e-07	
2.7894674920850193e-07	
2.786281996006241e-07	
2.7853559791097856e-07	
2.785247667068372e-07	
2.785247174031555e-07	
2.78517834209707e-07	
2.784816000754196e-07	
2.783324498161489e-07	
2.777160420813821e-07	
2.7627948968620943e-07	
2.729192970746947e-07	
2.6533642382706887e-07	
2.280784590194189e-07	
1.878481418654629e-07	
1.3530422223877066e-07	
1.0866495472318347e-07	
1.0436310492498244e-07	
1.0265327523208743e-07	
1.0192006955660981e-07	
1.0165970157459287e-07	
1.015894790592536e-07	
1.015412148407227e-07	
1.0152432327519077e-07	
1.0150697831666518e-07	
1.0150243117368577e-07	
1.0150009542961983e-07	
1.0149922852026292e-07	
1.0149901749078616e-07	
1.0149891243236124e-07	
1.0149887330643555e-07	
1.014988461845265e-07	
1.0149882708046721e-07	
1.0149881932406085e-07	
1.0149879256625864e-07	
1.0149878121786471e-07	
1.0149875449964276e-07	
1.0149871430744506e-07	
1.0149864913388191e-07	
1.0149858806213215e-07	
1.0149850930024252e-07	
1.014982857484688e-07	
1.0149780298747524e-07	
1.0149710487476801e-07	
1.014960749916954e-07	
1.0149496463147454e-07	
1.0149404394791705e-07	
1.0149362558398618e-07	
1.0149312054362007e-07	
1.0149285647895841e-07	
1.0149263369380363e-07	
1.0149255166774206e-07	
1.0149250317086983e-07	
1.0149247261899155e-07	
1.0149246622270823e-07	
1.0149246386304762e-07	
1.0149246379851972e-07	
1.0149246313042463e-07	
1.0149245527845263e-07	
1.0149242600563746e-07	
1.0149236704331486e-07	
1.0149229133308741e-07	
1.0149214409789582e-07	
1.0149200618120606e-07	
1.0149183497942443e-07	
1.0149124133572805e-07	
1.0148967585267068e-07	
1.0148832711464192e-07	
1.0148629946505104e-07	
1.0147985058643757e-07	
1.0147093391105526e-07	
1.0145555316163986e-07	
1.0143270551365491e-07	
1.0136026842424054e-07	
1.0127882131510783e-07	
1.0118920693608544e-07	
1.0101305163616017e-07	
1.0094373263648402e-07	
1.007856495260103e-07	
1.0032250675571058e-07	
9.926113767478334e-08	
9.872076584486308e-08	
9.778944490806859e-08	
9.736859288900412e-08	
9.716504714285527e-08	
9.699960678275247e-08	
9.687364818005626e-08	
9.66518789426552e-08	
9.578098475518585e-08	
9.424482305980013e-08	
9.36053907523619e-08	
9.22542419905919e-08	
9.045267316354592e-08	
8.891868771130929e-08	
8.839030953586079e-08	
8.810528407646425e-08	
8.764077757941012e-08	
8.720105854905819e-08	
8.692256391995905e-08	
8.637733761870058e-08	
8.602467102073021e-08	
8.581058792570793e-08	
8.570509475219054e-08	
8.568650813314211e-08	
8.565995700872561e-08	
8.565011863636378e-08	
8.563372116697557e-08	
8.562468369330157e-08	
8.561609663564046e-08	
8.559914761206736e-08	
8.55936947200073e-08	
8.558372728101915e-08	
8.557914380871461e-08	
8.557484481201512e-08	
8.557067893024743e-08	
8.556717725533109e-08	
8.556514144093894e-08	
8.55633653664759e-08	
8.556058481136359e-08	
8.55588647760286e-08	
8.555671641735909e-08	
8.555419337719171e-08	
8.555389011892565e-08	
8.555239108050475e-08	
8.555174133223258e-08	
8.555068961051508e-08	
8.555036085177181e-08	
8.554953123404471e-08	
8.554902670838072e-08	
8.554858968675832e-08	
8.554799156380293e-08	
8.554778450465813e-08	
8.554751806603415e-08	
8.554733821733971e-08	
8.5547298055994e-08	
8.554723031944342e-08	
8.554722146780393e-08	
8.554721481357773e-08	
8.554721364009137e-08	
8.554721348584244e-08	
8.5547212543143e-08	
8.554720742565455e-08	
8.554717343799428e-08	
8.554715385323559e-08	
8.55470627859769e-08	
8.554695634894609e-08	
8.55468960990373e-08	
8.554607968961562e-08	
8.554570508844136e-08	
8.554550838301432e-08	
8.55440726691645e-08	
8.554382315543644e-08	
8.554328142521577e-08	
8.55381898775445e-08	
8.553581832410315e-08	
8.553523635611066e-08	
8.553317464559439e-08	
8.553205714355158e-08	
8.553121791014613e-08	
8.552865864527522e-08	
8.552725815635825e-08	
8.552717071461621e-08	
8.552687931030912e-08	
8.552586703419006e-08	
8.552557601172666e-08	
8.552549717203611e-08	
8.55251472667431e-08	
8.552490048034167e-08	
8.552480746043738e-08	
8.552443996200005e-08	
8.552417340646779e-08	
8.55241119932269e-08	
8.55240514994941e-08	
8.552356715762333e-08	
8.552226293007473e-08	
8.552122254098214e-08	
8.552103498168943e-08	
8.552090183040719e-08	
8.552040735226246e-08	
8.551985565805907e-08	
8.551967496058744e-08	
8.551923166058775e-08	
8.551639100795173e-08	
8.551171566074306e-08	
8.550929440191436e-08	
8.550882195459274e-08	
8.550841257426858e-08	
8.550599960227381e-08	
8.550200181620432e-08	
8.550139248917125e-08	
8.54998362434837e-08	
8.549382858745954e-08	
8.548025453047458e-08	
8.54750418544779e-08	
8.547365392954964e-08	
8.547129306433049e-08	
8.545540731810222e-08	
8.542633304557498e-08	
8.541815705525574e-08	
8.541623251002167e-08	
8.541441277838757e-08	
8.541139213332556e-08	
8.540017569416553e-08	
8.538543530453489e-08	
8.537629102792491e-08	
8.53753531685002e-08	
8.537503469193003e-08	
8.537495217561062e-08	
8.537491905106271e-08	
8.537491224769086e-08	
8.537490855363753e-08	
8.537489711952412e-08	
8.537484936096008e-08	
8.537444718842907e-08	
8.537388885643295e-08	
8.537369458088474e-08	
8.537356202109302e-08	
8.53734419202656e-08	
8.53731279970713e-08	
8.537160424078908e-08	
8.536822872530991e-08	
8.536544883488532e-08	
8.536466810964254e-08	
8.536423672467649e-08	
8.536255645178851e-08	
8.53585729142976e-08	
8.533878646918821e-08	
8.526948386539588e-08	
8.49578571337455e-08	
8.46194499019168e-08	
8.420243001109081e-08	
8.395298474702192e-08	
8.389482168266407e-08	
8.388523813142762e-08	
8.388012850755544e-08	
8.38773908485386e-08	
8.3875689684777e-08	
8.387503755673433e-08	
8.387434492927607e-08	
8.387349301318484e-08	
8.387302816353598e-08	
8.387288282392545e-08	
8.387286804576562e-08	
8.387285764849742e-08	
8.387265583137667e-08	
8.387110219230895e-08	
8.38670397215847e-08	
8.385727086703958e-08	
8.379908664180546e-08	
8.365361370355172e-08	
8.34862143246453e-08	
8.336971077402602e-08	
8.33147775093664e-08	
8.328939176975326e-08	
8.327878418302698e-08	
8.327637985634534e-08	
8.327432619697521e-08	
8.327307292390541e-08	
8.32717384033581e-08	
8.327062896563619e-08	
8.326985805241407e-08	
8.326817984751956e-08	
8.326302714795585e-08	
8.325115641007294e-08	
8.317561282098284e-08	
8.30743888831409e-08	
8.293009196719417e-08	
8.218407799200799e-08	
7.962271561274898e-08	
7.224203572598068e-08	
6.285018862777129e-08	
4.818849497853339e-08	
3.577861508695728e-08	
3.008255630770429e-08	
2.749830071605981e-08	
2.4565024076486135e-08	
2.3587135329895948e-08	
2.27512505967894e-08	
2.1912628097375476e-08	
2.1780025673795395e-08	
2.1704199541574964e-08	
2.1680686425467498e-08	
2.1664015907500617e-08	
2.1652653251326564e-08	
2.1651474229201688e-08	
2.16494739695948e-08	
2.164470592497405e-08	
2.1637989242714377e-08	
2.1629686688557386e-08	
2.1623010365986404e-08	
2.160597516816294e-08	
2.1564902896371624e-08	
2.1532443272597916e-08	
2.1380854911852373e-08	
2.1089109569859295e-08	
2.0936290548621837e-08	
2.0610187867933492e-08	
2.03391407018647e-08	
1.9766246616623765e-08	
1.963221538594244e-08	
1.9547123251014312e-08	
1.9539710261513205e-08	
1.9523756407882457e-08	
1.95192428096496e-08	
1.9514533302773518e-08	
1.951393132456102e-08	
1.9513878084096656e-08	
1.9513863158936023e-08	
1.951300786040961e-08	
1.950895509245071e-08	
1.9496138874346258e-08	
1.9475588191090093e-08	
1.9428744742536596e-08	
1.9379633819575548e-08	
1.928436946227797e-08	
1.923919058257177e-08	
1.9167416711083632e-08	
1.8894648507613807e-08	
1.856930624288414e-08	
1.7958393292260993e-08	
1.713898524366313e-08	
1.629518102457113e-08	
1.4728504711514035e-08	
1.4245434218362916e-08	
1.3394272936293289e-08	
1.3173401679611486e-08	
1.297900872695695e-08	
1.2922034737578676e-08	
1.289960358315164e-08	
1.2872624035112363e-08	
1.286738402342436e-08	
1.2862499756649243e-08	
1.2860266347864792e-08	
1.2856455067280572e-08	
1.2854639663405779e-08	
1.2851518870968514e-08	
1.2843413583015015e-08	
1.2840803082238216e-08	
1.2827906803119724e-08	
1.2822242151067388e-08	
1.2817169589748073e-08	
1.281342774357224e-08	
1.2811067165016215e-08	
1.2809087976632716e-08	
1.280868840780814e-08	
1.2808121797467253e-08	
1.280766771287069e-08	
1.2806647179534208e-08	
1.2803935145677465e-08	
1.2802365540542858e-08	
1.2799269655171298e-08	
1.279744746514203e-08	
1.279513014353476e-08	
1.278465062358523e-08	
1.278075836018571e-08	
1.2762937475863454e-08	
1.2745797171566472e-08	
1.2725281025094203e-08	
1.2660723312400142e-08	
1.263397882314879e-08	
1.2615962607666541e-08	
1.2508325007257997e-08	
1.2451023959261725e-08	
1.243150034921205e-08	
1.2385851138825138e-08	
1.2319618405065637e-08	
1.2303317022883256e-08	
1.2255695124117939e-08	
1.2173022395103916e-08	
1.215887860424994e-08	
1.2153548499629694e-08	
1.2138947814508331e-08	
1.2130942734040055e-08	
1.2123904475002765e-08	
1.2084328405213792e-08	
1.2060268771468128e-08	
1.2054185956884522e-08	
1.2037937339777896e-08	
1.1992395080596154e-08	
1.1966550513715953e-08	
1.1959960486217389e-08	
1.1953020248139084e-08	
1.1938736792412913e-08	
1.1932583118172377e-08	
1.1931295713289551e-08	
1.1929933128262821e-08	
1.1925894665868003e-08	
1.1920790342871068e-08	
1.1919196299002783e-08	
1.1913191354920707e-08	
1.190968720042206e-08	
1.1909449862567327e-08	
1.1909078132508e-08	
1.1908674689587328e-08	
1.1908102738500036e-08	
1.1908042344633182e-08	
1.1908014622203359e-08	
1.1907995789182165e-08	
1.1907942490897694e-08	
1.1907918406939572e-08	
1.1907907508983784e-08	
1.1907900847432346e-08	
1.190789097472527e-08	
1.1907880771902038e-08	
1.1907880817152612e-08	
1.1907880970447098e-08	
1.1907878762837097e-08	
1.1907876498325782e-08	
1.1907871318939533e-08	
1.1907869819672044e-08	
1.1907867535777397e-08	
1.1907864901626452e-08	
1.190784763130068e-08	
1.1907756214663404e-08	
1.1907640147339728e-08	
1.1907610214691826e-08	
1.1907589886927085e-08	
1.1907539859786423e-08	
1.1907390829229222e-08	
1.1907326874091549e-08	
1.1907286547696097e-08	
1.1907217127346156e-08	
1.1907098092151924e-08	
1.1906780362353063e-08	
1.1906432205021678e-08	
1.1906115981695697e-08	
1.1906007325536483e-08	
1.1905986912152779e-08	
1.1905968985168264e-08	
1.1905954252335131e-08	
1.190589602835011e-08	
1.1905766476408385e-08	
1.190572138997785e-08	
1.1905720174210584e-08	
1.190571752259833e-08	
1.1905714492792472e-08	
1.190571054063632e-08	
1.1905690636116077e-08	
1.1905683511937417e-08	
1.1905683478795534e-08	
1.1905681185611483e-08	
1.1905676064258843e-08	
1.1905668600085639e-08	
1.1905659087300794e-08	
1.1905650197067625e-08	
1.1905647532279988e-08	
1.190564784585438e-08	
1.1905646637412177e-08	
1.1905646930485539e-08	
1.1905645306014928e-08	
1.1905643094720038e-08	
1.1905639688451695e-08	
1.1905638210694628e-08	
1.1905636819942048e-08	
1.1905636606454215e-08	
1.190563522114377e-08	
1.1905633644668984e-08	
1.1905629060905113e-08	
1.190561655215768e-08	
1.1905590682504526e-08	
1.1905456719000792e-08	
1.1905210905435013e-08	
1.1904949931860792e-08	
1.1904787414342834e-08	
1.1904718366709876e-08	
1.1904706325943761e-08	
1.190469433620289e-08	
1.1904675593508092e-08	
1.1904648791379672e-08	
1.1904619372950444e-08	
1.190457372839423e-08	
1.1904538230743992e-08	
1.1904529526021455e-08	
1.1904525978503114e-08	
1.1904525791142814e-08	
1.1904524901888555e-08	
1.1904523411295123e-08	
1.1904520411122127e-08	
1.190452041918283e-08	
1.1904520366687694e-08	
1.190451999502808e-08	
1.1904520166732964e-08	
1.1904520044889066e-08	
1.1904519927972393e-08	
1.1904520043018501e-08	
1.190451984652928e-08	
1.1904519943622257e-08	
1.1904518998985766e-08	
1.1904518905809111e-08	
1.1904511565555762e-08	
1.1904509248698668e-08	
1.1904488701672742e-08	
1.190443422647774e-08	
1.1904335434072519e-08	
1.1904246710003647e-08	
1.1904059653926468e-08	
1.1903948169793187e-08	
1.1903715173160456e-08	
1.190363116938568e-08	
1.1903498501901418e-08	
1.1903389680028739e-08	
1.1902903366720186e-08	
1.1902634320127251e-08	
1.190251219428886e-08	
1.1902476278558905e-08	
1.1902446445615336e-08	
1.1902414915356014e-08	
1.1902414556993511e-08	
1.1902413673717857e-08	
1.1902412482367928e-08	
1.1902412241452957e-08	
1.19024122293029e-08	
1.1902412424074573e-08	
1.190240906287484e-08	
1.190240347225729e-08	
1.1902399597872812e-08	
1.190237351285395e-08	
1.1902049377907103e-08	
1.1900958525432214e-08	
1.1894705435733503e-08	
1.1890697793966078e-08	
1.1878801382721186e-08	
1.1864974113833179e-08	
1.1841395778621211e-08	
1.1715778301972044e-08	
1.1659301633666518e-08	
1.1565090281367123e-08	
1.154157815096158e-08	
1.1533276241303178e-08	
1.1530659254820712e-08	
1.1529325771150246e-08	
1.1527123007289495e-08	
1.1526265396961687e-08	
1.152545032516805e-08	
1.1525127969827097e-08	
1.1524961886377902e-08	
1.1524872895671317e-08	
1.1524864903264535e-08	


==> data/fig_minres_M_1000.dat <==
res	
0.22710349873040142	
0.09775805064721188	
0.05128059592266547	
0.030672631526087464	
0.020569752638628744	
0.01467045263503502	
0.010689409783977257	
0.008070505812238567	
0.0062469314351588125	
0.004954954611193645	
0.004052824109594588	
0.0033580855728302167	
0.00280614287230254	
0.002392261969800651	
0.0020740700610554757	
0.0018141455836352648	
0.0015888667118556356	
0.0013915917534706934	
0.0012227011632760328	
0.0010824859361245063	
0.00096337363966532	
0.0008577170929330933	
0.0007678648571181657	
0.0006933779005174952	
0.0006293032009863706	
0.0005693804375291281	
0.0005191851901221003	
0.00047380861474747513	
0.0004334806379468897	
0.0003986986183741761	
0.0003671792505826624	
0.0003361183965067489	
0.00030866526237965274	
0.00028451539315374897	
0.00026186567050553094	
0.00024075927519210698	
0.00022263986103389686	
0.00020702490332971524	
0.00019423496579747937	
0.0001831508323800882	
0.000172475263093701	
0.00016233406487492125	
0.00015264970035507833	
0.00014286445235498816	
0.00013446047017934347	
0.00012712291930171046	
0.00012103004306483195	
0.00011510578133573118	
0.00010871848310757879	
0.00010261780067016759	
9.710209767095095e-05	
9.205874941449955e-05	
8.726178765096571e-05	
8.283544501416455e-05	
7.870435485230017e-05	
7.501296067588194e-05	
7.16888020037727e-05	
6.874004732113462e-05	
6.574543010603696e-05	
6.291062735774711e-05	
6.011658745941272e-05	
5.762374351573322e-05	
5.5335983738242706e-05	
5.337938014712623e-05	
5.160993575069394e-05	
4.9840977462179106e-05	
4.825939067886743e-05	
4.671116389965084e-05	
4.5153467415633453e-05	
4.356505067244499e-05	
4.2055190227641124e-05	
4.058537686631009e-05	
3.918140713477651e-05	
3.791918466161409e-05	
3.666848954198842e-05	
3.550832537356193e-05	
3.443357306982372e-05	
3.343064078256295e-05	
3.249270714231288e-05	
3.160644287786848e-05	
3.0736614507876325e-05	
2.9870388025968917e-05	
2.8952455246202674e-05	
2.796541843885803e-05	
2.7030364648117125e-05	
2.6140396329805316e-05	
2.529694097795898e-05	
2.4499010439125496e-05	
2.3796614641230474e-05	
2.3105881858981502e-05	
2.2360232321536452e-05	
2.159860372337464e-05	
2.0915800872307906e-05	
2.025900461025945e-05	
1.9678465450391137e-05	
1.913857859141289e-05	
1.8617619020838042e-05	
1.8127718101000732e-05	
1.7680829386989815e-05	
1.7252966764769927e-05	
1.6835315048807657e-05	
1.6445419328115318e-05	
1.6050713692250847e-05	
1.565229029377536e-05	
1.527668222363807e-05	
1.493028516431446e-05	
1.4593314031739285e-05	
1.4251073975846104e-05	
1.3910994439776787e-05	
1.3586623872967779e-05	
1.3283362116906584e-05	
1.298221738462114e-05	
1.269632431332452e-05	
1.2427278707134021e-05	
1.2166671749151655e-05	
1.1921286106859087e-05	
1.1693107331158953e-05	
1.1453634576581407e-05	
1.120674868478912e-05	
1.0968209562885942e-05	
1.073982392204018e-05	
1.0512981100134016e-05	
1.0308632309881409e-05	
1.0108880412667951e-05	
9.926642606989408e-06	
9.765260061356405e-06	
9.607325586334751e-06	
9.462524012345694e-06	
9.329662303992335e-06	
9.192409806995916e-06	
9.069891101349327e-06	
8.957469084883813e-06	
8.856746718207449e-06	
8.757718377210351e-06	
8.661727782488133e-06	
8.566483638337185e-06	
8.477707545592747e-06	
8.38336798588375e-06	
8.284715763719757e-06	
8.181952260830587e-06	
8.083321188403907e-06	
7.989083591843977e-06	
7.893134256539863e-06	
7.799692102239566e-06	
7.707029631838146e-06	
7.6169203038063545e-06	
7.532242126784269e-06	
7.446884279373957e-06	
7.364077600597057e-06	
7.285486010930522e-06	
7.2138830408400246e-06	
7.145209410650181e-06	
7.080434982247892e-06	
7.019073095105391e-06	
6.963572154353081e-06	
6.911585561422777e-06	
6.862527221100944e-06	
6.814293138498657e-06	
6.763085645130222e-06	
6.715296004186778e-06	
6.669247298383989e-06	
6.6244872254935165e-06	
6.582023548916812e-06	
6.545122294358257e-06	
6.511120783532712e-06	
6.477504336694596e-06	
6.445540331067609e-06	
6.416351368910012e-06	
6.38905081699659e-06	
6.36201016748514e-06	
6.335454331931124e-06	
6.308334614046575e-06	
6.2829723688495134e-06	
6.260430539765952e-06	
6.238856536656812e-06	
6.219917523327151e-06	
6.201498541839572e-06	
6.184764234176415e-06	
6.169863544315829e-06	
6.156259988987406e-06	
6.142962648990023e-06	
6.130380182899426e-06	
6.119444350592793e-06	
6.109567781717586e-06	
6.100724094221384e-06	
6.092898151701501e-06	
6.085536411060073e-06	
6.079007165339666e-06	
6.073449933165861e-06	
6.068553909345716e-06	
6.064045802154938e-06	
6.059725847870812e-06	
6.055820089687675e-06	
6.052394616550168e-06	
6.04909553481416e-06	
6.0460898556222784e-06	
6.043511749446363e-06	
6.041175860571499e-06	
6.039117803803308e-06	
6.037238492036046e-06	
6.035613236430306e-06	
6.0342873420355966e-06	
6.033185472080906e-06	
6.032300910977113e-06	
6.031538147565227e-06	
6.030877373168493e-06	
6.030370232313225e-06	
6.02997487738565e-06	
6.029693762086482e-06	
6.029494437218846e-06	
6.02938372276817e-06	
6.029329791510323e-06	
6.029314161823249e-06	
6.029313625967329e-06	
6.029307850606519e-06	
6.029277928755894e-06	
6.029199818020901e-06	
6.029051024812118e-06	
6.0288050513952844e-06	
6.0284498294858445e-06	
6.027973612592809e-06	
6.02733808935219e-06	
6.0265545006225385e-06	
6.025553492539605e-06	
6.024438717416094e-06	
6.023105506905933e-06	
6.021481001503591e-06	
6.019537055474269e-06	
6.017298218870754e-06	
6.014775676922358e-06	
6.012098436300823e-06	
6.009137854514085e-06	
6.005922200112303e-06	
6.00262812909481e-06	
5.999013355078894e-06	
5.995058901351527e-06	
5.990638919241888e-06	
5.985756506693666e-06	
5.980262806439829e-06	
5.97404453763126e-06	
5.9675035436022005e-06	
5.961065596098043e-06	
5.954448362418877e-06	
5.947357253311481e-06	
5.939927661836712e-06	
5.932011321018969e-06	
5.923200768586488e-06	
5.913421124789448e-06	
5.903594124054247e-06	
5.892414097117019e-06	
5.88023900270525e-06	
5.866735703306176e-06	
5.852575150051928e-06	
5.837100953552822e-06	
5.821223622945966e-06	
5.805197462211068e-06	
5.787664297784214e-06	
5.771434168215761e-06	
5.755656682120802e-06	
5.738506262251926e-06	
5.718590061928338e-06	
5.696483289503096e-06	
5.674216686949713e-06	
5.651165418545068e-06	
5.62918750103815e-06	
5.606072570464919e-06	
5.582831197115761e-06	
5.560752807942015e-06	
5.537932643921838e-06	
5.513152423333699e-06	
5.485891951264684e-06	
5.4593416879969905e-06	
5.431681686152996e-06	
5.402512287224331e-06	
5.371707307610519e-06	
5.339997586378281e-06	
5.30887380036919e-06	
5.27717634284932e-06	
5.242257917872615e-06	
5.2106499537803545e-06	
5.175475772291009e-06	
5.141266462677862e-06	
5.107548735208425e-06	
5.072442720181435e-06	
5.039973908322224e-06	
5.007648247616138e-06	
4.971874374012606e-06	
4.936199733734539e-06	
4.898496252250234e-06	
4.859304786881033e-06	
4.819496214774118e-06	
4.780086872358637e-06	
4.739565860856725e-06	
4.7006501095837394e-06	
4.661086362311074e-06	
4.62155466066873e-06	
4.581053908885941e-06	
4.5410070475480905e-06	
4.499977401535468e-06	
4.459085221597201e-06	
4.4180635729298724e-06	
4.3802911703868266e-06	
4.341532086630958e-06	
4.300944597596048e-06	
4.26279855208434e-06	
4.227960580985631e-06	
4.192053772589659e-06	
4.155078774948105e-06	
4.117796039700307e-06	
4.082965352441561e-06	
4.045880738486163e-06	
4.0081868084115195e-06	
3.970202370681231e-06	
3.9283032898349455e-06	
3.8873543987131765e-06	
3.846131258865674e-06	
3.8070491147460067e-06	
3.7653401785834338e-06	
3.7219531929861803e-06	
3.6758251896207848e-06	
3.6284127334852963e-06	
3.5821575673076764e-06	
3.5344230029747666e-06	
3.490664312157219e-06	
3.4510990177529733e-06	
3.4106303685701667e-06	
3.374688614085058e-06	
3.3415693895018574e-06	
3.311396716117267e-06	
3.285027490621333e-06	
3.2601919446077967e-06	
3.2346579709085643e-06	
3.204472219710729e-06	
3.1673958447205223e-06	
3.1310282583461624e-06	
3.1003977413268524e-06	
3.0718352178416976e-06	
3.042352809396533e-06	
3.014887452996938e-06	
2.9916384735072546e-06	
2.9695835149029846e-06	
2.9500050457870847e-06	
2.9326608555041984e-06	
2.9133014098981925e-06	
2.8949895944961665e-06	
2.875965252677179e-06	
2.8588181024714546e-06	
2.841477282110791e-06	
2.8251907535468393e-06	
2.810784848157807e-06	
2.7951485019567718e-06	
2.7801559488779555e-06	
2.7627604519079946e-06	
2.7462284189005485e-06	
2.7296239865420253e-06	
2.713181268629627e-06	
2.6977278661770054e-06	
2.6830239028431943e-06	
2.668872070889446e-06	
2.655920762470701e-06	
2.6427942558420168e-06	
2.6301735011729893e-06	
2.6187413514600767e-06	
2.6074067326026733e-06	
2.5959143214098684e-06	
2.585140236932584e-06	
2.5744807420721663e-06	
2.564515558969124e-06	
2.5538831654816382e-06	
2.5430715373989257e-06	
2.5320200291556772e-06	
2.5221280184203386e-06	
2.512928081907059e-06	
2.5041231484995847e-06	
2.4958360389536655e-06	
2.487060714369942e-06	
2.479064681067132e-06	
2.4709987162510777e-06	
2.4627448103801584e-06	
2.4557554021079845e-06	
2.4488010913250963e-06	
2.4419260441216355e-06	
2.435238390500504e-06	
2.4290693935731033e-06	
2.4226851983345983e-06	
2.4160422368606873e-06	
2.4093504460495393e-06	
2.402882226102622e-06	
2.396631790972149e-06	
2.390475380719316e-06	
2.384444959353567e-06	
2.3785414635570922e-06	
2.372557583265358e-06	
2.3669282222894585e-06	
2.3617154181140805e-06	
2.3565443760047225e-06	
2.3516672131810125e-06	
2.347305873836556e-06	
2.3429639069377557e-06	
2.3387483308801853e-06	
2.3349872389650862e-06	
2.331355868790733e-06	
2.327479595846726e-06	
2.3237799613162513e-06	
2.3200877374714944e-06	
2.316318507250517e-06	
2.3124976559153567e-06	
2.308875086774015e-06	
2.3055283189972227e-06	
2.302601799045467e-06	
2.299530061304396e-06	
2.296474525908155e-06	
2.293555720647389e-06	
2.290542339273167e-06	
2.287804109788345e-06	
2.2851088682472916e-06	
2.282512340757361e-06	
2.27974093539775e-06	
2.276948306706807e-06	
2.274165282366917e-06	
2.2713842142061395e-06	
2.268819130579868e-06	
2.2664040616601697e-06	
2.2640417429786062e-06	
2.2618271803512265e-06	
2.2596283452035117e-06	
2.2576178238973096e-06	
2.25562896160844e-06	
2.2536593344178183e-06	
2.2519215783346167e-06	
2.2502401571469614e-06	
2.24848911031749e-06	
2.246725568374685e-06	
2.245035000111525e-06	
2.243503981679248e-06	
2.242113773356118e-06	
2.2407147351987713e-06	
2.2393135467008093e-06	
2.2379074607868654e-06	
2.2365796609009693e-06	
2.2353418444834248e-06	
2.234092466847269e-06	
2.2329499230185583e-06	
2.2318717957146354e-06	
2.230850124993541e-06	
2.2299637602264298e-06	
2.2291826273797604e-06	
2.2285255673261827e-06	
2.227880539572986e-06	
2.2272537649573444e-06	
2.2266332155192103e-06	
2.226075829138338e-06	
2.2255544540569465e-06	
2.22509025616099e-06	
2.224654648934057e-06	
2.2242559844376154e-06	
2.2239289307540403e-06	
2.2236717953989752e-06	
2.2234445314226292e-06	
2.2232639519912227e-06	
2.223116499087843e-06	
2.2229974098566586e-06	
2.2229089864939554e-06	
2.2228449698378063e-06	
2.2227941758505607e-06	
2.222762516707939e-06	
2.2227408815839948e-06	
2.222729183946269e-06	
2.2227246483925485e-06	
2.2227237635379754e-06	
2.2227236957596365e-06	
2.2227217202167442e-06	
2.222714816554175e-06	
2.2227006390197094e-06	
2.2226748060087183e-06	
2.2226366460438224e-06	
2.222589236735554e-06	
2.2225211211505446e-06	
2.22242964256191e-06	
2.222307837159903e-06	
2.2221627732003708e-06	
2.2219788768321617e-06	
2.2217636064002065e-06	
2.2215084960319392e-06	
2.221185319758701e-06	
2.2208330366684064e-06	
2.2204581373036162e-06	
2.220028700393286e-06	
2.2195424157049596e-06	
2.2190392505975785e-06	
2.2184149743234613e-06	
2.2176376451518796e-06	
2.21680626833442e-06	
2.2159285122914923e-06	
2.215001984394008e-06	
2.2140512148557645e-06	
2.2128737294550463e-06	
2.2116280200820247e-06	
2.210214219577992e-06	
2.208695238277741e-06	
2.2071737812682e-06	
2.2055172531605057e-06	
2.203996083729279e-06	
2.2023141882070588e-06	
2.2003772070847475e-06	
2.198399658865433e-06	
2.196464717162306e-06	
2.1943386662044142e-06	
2.192048204964051e-06	
2.1898604756907773e-06	
2.1875128340235145e-06	
2.185145097988201e-06	
2.1826048906911855e-06	
2.1799429377800757e-06	
2.1772354522092954e-06	
2.174452563367851e-06	
2.1716770801631065e-06	
2.1687381181908637e-06	
2.1657612682999163e-06	
2.1627238045533273e-06	
2.1601587045700314e-06	
2.15726223152652e-06	
2.1545385831174074e-06	
2.1518448769763876e-06	
2.148980431597514e-06	
2.146067175092084e-06	
2.1431606372584017e-06	
2.140409349197742e-06	
2.137364813859618e-06	
2.134184363457673e-06	
2.130899053323246e-06	
2.127332035804159e-06	
2.123612248261869e-06	
2.1200525424762704e-06	
2.1169066366139044e-06	
2.113791841024052e-06	
2.1107125645856253e-06	
2.1073897495447077e-06	
2.103539256957985e-06	
2.09990381477764e-06	
2.096285525210658e-06	
2.0925647432331003e-06	
2.088940856903239e-06	
2.085409482859055e-06	
2.0822239554997036e-06	
2.078955043325115e-06	
2.075752331174433e-06	
2.072736368943086e-06	
2.069531219815286e-06	
2.0663588909861666e-06	
2.0632493980297425e-06	
2.0599326602037786e-06	
2.0570485300230122e-06	
2.054418441842192e-06	
2.051548739072837e-06	
2.0485839224666653e-06	
2.0456459478442008e-06	
2.0427711363125662e-06	
2.0397455474673965e-06	
2.0369099182223954e-06	
2.034181422053309e-06	
2.031336305008456e-06	
2.0284198532424126e-06	
2.0257218712736532e-06	
2.0228520653939163e-06	
2.0197596754110173e-06	
2.0167237693000185e-06	
2.0137228200270043e-06	
2.0105990596007763e-06	
2.007385909004355e-06	
2.004519628710395e-06	
2.0016442177237115e-06	
1.9986299704303523e-06	
1.995847025061039e-06	
1.993252223570929e-06	
1.9906166569708212e-06	
1.987693999388051e-06	
1.9844923124762115e-06	
1.9813326376440285e-06	
1.9784113661921036e-06	
1.975180352325565e-06	
1.9717417299170806e-06	
1.9681908143197486e-06	
1.9644615470006462e-06	
1.960597545491916e-06	
1.9568286762048374e-06	
1.952761328363259e-06	
1.9481856707983253e-06	
1.943546339049596e-06	
1.9389545873210794e-06	
1.9342941811250244e-06	
1.929664979866753e-06	
1.9254904002416085e-06	
1.9209892980617917e-06	
1.9159349118898922e-06	
1.910997136658027e-06	
1.9058585024089482e-06	
1.900603032740119e-06	
1.8949925734889654e-06	
1.8893015770843096e-06	
1.8835017969637018e-06	
1.8779682161513158e-06	
1.8727349443087414e-06	
1.867718170856402e-06	
1.862608481824641e-06	
1.8572418508497398e-06	
1.8517576324222337e-06	
1.8466845544766838e-06	
1.841619645690648e-06	
1.836770261722496e-06	
1.8320278143863206e-06	
1.827055278136896e-06	
1.8224911884712863e-06	
1.8179263136125692e-06	
1.8133618580764375e-06	
1.8082127491885092e-06	
1.8032839980342294e-06	
1.798145499251934e-06	
1.792785223301924e-06	
1.7876806468863354e-06	
1.7829096371460321e-06	
1.7783616118947605e-06	
1.7737780701426803e-06	
1.7694865090235846e-06	
1.7649712020436533e-06	
1.7606198763252107e-06	
1.756416854845748e-06	
1.7523104895299294e-06	
1.7481279647246242e-06	
1.74345901821527e-06	
1.7391416747581862e-06	
1.7347039400427542e-06	
1.730006982340145e-06	
1.7238841723401245e-06	
1.718453395238259e-06	
1.7130529233493047e-06	
1.707659027363589e-06	
1.7023521292693051e-06	
1.6975719973995726e-06	
1.6926792981250517e-06	
1.688119801557185e-06	
1.6835218940105134e-06	
1.678962280959362e-06	
1.6748028963610389e-06	
1.6709865375539101e-06	
1.6669012537408841e-06	
1.6630627826672666e-06	
1.6592747957638555e-06	
1.6555202874251066e-06	
1.6518664120251411e-06	
1.64827285581809e-06	
1.6444385175298127e-06	
1.6406876524274405e-06	
1.6370144234776174e-06	
1.6332646770064207e-06	
1.6298348863592262e-06	
1.6264020342961784e-06	
1.6228758986787612e-06	
1.6188190057947783e-06	
1.6148170033767212e-06	
1.6109716665799453e-06	
1.607132813896009e-06	
1.602936375785802e-06	
1.5988843600709456e-06	
1.5947636280769023e-06	
1.5910353896237507e-06	
1.5876444130152668e-06	
1.585033054128859e-06	
1.5825636220807568e-06	
1.580152040122972e-06	
1.5780567518987794e-06	
1.5760116613832764e-06	
1.573873510847133e-06	
1.5714937124184544e-06	
1.5693987513596663e-06	
1.5671773171191026e-06	
1.5650618831981366e-06	
1.563099126211498e-06	
1.5612220809758055e-06	
1.5594452838328831e-06	
1.557611473143651e-06	
1.5558457690625524e-06	
1.5541040678933605e-06	
1.552397928212679e-06	
1.5505127461762668e-06	
1.5487591877531889e-06	
1.5470764527624585e-06	
1.5454233893461348e-06	
1.5437654805438395e-06	
1.5423606996276837e-06	
1.5410082047082013e-06	
1.5397778171875877e-06	
1.5387073807731501e-06	
1.5377455567839453e-06	
1.5368751092889025e-06	
1.535979878338345e-06	
1.5352002091930474e-06	
1.5343868977692652e-06	
1.533555822170586e-06	
1.5327652504744032e-06	
1.532050568776791e-06	
1.5313706852307217e-06	
1.5307401765139e-06	
1.530137567297514e-06	
1.5295499180724312e-06	
1.5289195019142996e-06	
1.528227561654877e-06	
1.527565775938128e-06	
1.5269574879144398e-06	
1.5264354332605166e-06	
1.5259579482225298e-06	
1.5254909293975959e-06	
1.5250099607210033e-06	
1.5245884407679668e-06	
1.524146447325718e-06	
1.5237436364138262e-06	
1.5233476491713974e-06	
1.5229476191465338e-06	
1.5225413900029774e-06	
1.5221310960350707e-06	
1.5217110426666567e-06	
1.5212901360429233e-06	
1.5209179987345616e-06	
1.5205884669203794e-06	
1.5202902194114391e-06	
1.5200499965573476e-06	
1.5198416093340652e-06	
1.5196397113186258e-06	
1.5194697312991577e-06	
1.5192857331377464e-06	
1.5191179550927887e-06	
1.5189716575327174e-06	
1.5188139555743215e-06	
1.5186592174556687e-06	
1.5185337487782903e-06	
1.518413982973001e-06	
1.5183005914136069e-06	
1.5181993529365003e-06	
1.51811146148345e-06	
1.5180347869262169e-06	
1.5179664784864818e-06	
1.5179113062057213e-06	
1.5178653460385537e-06	
1.5178219521599096e-06	
1.5177898773636623e-06	
1.5177643289487587e-06	
1.5177418646306058e-06	
1.5177253178346747e-06	
1.5177129479452542e-06	
1.5177039767479607e-06	
1.5176981629114614e-06	
1.5176949363040774e-06	
1.5176933461177032e-06	
1.517692955633446e-06	
1.5176929523411744e-06	
1.517692677344766e-06	
1.517691594669136e-06	
1.5176886784207546e-06	
1.5176828360515789e-06	
1.5176729668774561e-06	
1.517659608967625e-06	
1.5176405649149102e-06	
1.5176176309623786e-06	
1.5175871736951013e-06	
1.517549610049603e-06	
1.5175045822432418e-06	
1.5174517742317457e-06	
1.517391632798446e-06	
1.517325197535951e-06	
1.5172487864097048e-06	
1.5171706909091186e-06	
1.5170824720867557e-06	
1.5169801753169555e-06	
1.5168535843910406e-06	
1.5167125787167706e-06	
1.516565636935987e-06	
1.5163592608011636e-06	
1.5161142689135446e-06	
1.5158691219163531e-06	
1.5155796335734816e-06	
1.515284864920835e-06	
1.5149584815317181e-06	
1.5146486181739076e-06	
1.5143348776531501e-06	
1.5140127291855664e-06	
1.5136584569991966e-06	
1.5132997335384474e-06	
1.5129537702219412e-06	
1.5126034120605961e-06	
1.512270185595311e-06	
1.5118688817796724e-06	
1.511488192838276e-06	
1.5111049564829985e-06	
1.5106868033074478e-06	
1.5102559221894863e-06	
1.5098376866757454e-06	
1.5093371978367653e-06	
1.5088265272881594e-06	
1.5083172311069485e-06	
1.5077964781708338e-06	
1.5072576205607656e-06	
1.5065815804276608e-06	
1.505870824724033e-06	
1.5052402643193432e-06	
1.5045590450056336e-06	
1.503785065926855e-06	
1.5029719145104577e-06	
1.502094436712085e-06	
1.5010243131097898e-06	
1.4999783768717269e-06	
1.4989178368570754e-06	
1.4978988463462437e-06	
1.4968387980118497e-06	
1.4957414417317945e-06	
1.4946677848247088e-06	
1.4935873404320702e-06	
1.4923691411430413e-06	
1.4911476473814091e-06	
1.4899302982053944e-06	
1.4887319034943382e-06	
1.4875370247371622e-06	
1.4860069624053412e-06	
1.484413831545947e-06	
1.4829490600976687e-06	
1.4813397642498128e-06	
1.4792215120241003e-06	
1.4770315870017029e-06	
1.4750677731342155e-06	
1.4731924163034177e-06	
1.4713033546249895e-06	
1.4689653810963245e-06	
1.4667656645993275e-06	
1.4645028297083308e-06	
1.4625410561657373e-06	
1.4603833204712191e-06	
1.4581515925489354e-06	
1.4558411467654606e-06	
1.4538748400111778e-06	
1.4521318654582462e-06	
1.4502290405913344e-06	
1.4481068756944326e-06	
1.445585206764343e-06	
1.4431580684508987e-06	
1.4410347334425476e-06	
1.4391039459373473e-06	
1.4370725373624426e-06	
1.4344186671702227e-06	
1.4316041511837197e-06	
1.429089652942267e-06	
1.4267986524693204e-06	
1.4248232194765811e-06	
1.4227921921071332e-06	
1.4205666547814188e-06	
1.417899335274179e-06	
1.4149494007507459e-06	
1.4121935124327874e-06	
1.4099966564992522e-06	
1.408076833935655e-06	
1.406047173680731e-06	
1.403742740702257e-06	
1.4013812042513628e-06	
1.398551849935753e-06	
1.3954350807489942e-06	
1.3923735950922855e-06	
1.3896979278552308e-06	
1.3873395927990063e-06	
1.3850821879900972e-06	
1.3829948400769183e-06	
1.3803416133269348e-06	
1.37780985678736e-06	
1.374981004913852e-06	
1.3716777896168868e-06	
1.3681166995006149e-06	
1.3646426950055496e-06	
1.3613843971255365e-06	
1.358543308673144e-06	
1.3561202393703083e-06	
1.3541607349757578e-06	
1.3524728341275628e-06	
1.3510207402864724e-06	
1.349712796271911e-06	
1.3483070587145014e-06	
1.3468056319412064e-06	
1.3451812999748492e-06	
1.3434973574855148e-06	
1.3415909219407637e-06	
1.3398699900606184e-06	
1.3382119247026295e-06	
1.3361271456769465e-06	
1.3338554525011979e-06	
1.3314730636345218e-06	
1.3290182461457483e-06	
1.3265371774163275e-06	
1.3241386955632532e-06	
1.3220085573689148e-06	
1.3200309738609885e-06	
1.3181903240395405e-06	
1.3161147630835605e-06	
1.3143367223117296e-06	
1.312444378711481e-06	
1.3102589029796543e-06	
1.3078621255044856e-06	
1.3055665946509855e-06	
1.3030314787215477e-06	
1.30000902066426e-06	
1.296488653675202e-06	
1.2929252044998747e-06	
1.2893569157729866e-06	
1.2851400295077397e-06	
1.2817608292223244e-06	
1.2787027164927966e-06	
1.2759603181885622e-06	
1.273158559976494e-06	
1.2702577332531024e-06	
1.267693430661822e-06	
1.2647845772967048e-06	
1.261483525021148e-06	
1.2579828738138639e-06	
1.2550759217395123e-06	
1.2522850821181676e-06	
1.2496713057078867e-06	
1.2470309912849162e-06	
1.244194459932052e-06	
1.2414731068065934e-06	
1.2391782279676818e-06	
1.2371964303763538e-06	
1.235328459087425e-06	
1.2337058867685548e-06	
1.2320330392415006e-06	
1.229979540094962e-06	
1.2278810808181757e-06	
1.2255009433385452e-06	
1.2231862555785809e-06	
1.2211417052955309e-06	
1.2190208546289867e-06	
1.2171926775009859e-06	
1.2153991386294171e-06	
1.2135561089053973e-06	
1.2116898528685277e-06	
1.2096077794848997e-06	
1.208023942013712e-06	
1.2064988245712775e-06	
1.204963905690722e-06	
1.20359186280515e-06	
1.2023991495456888e-06	
1.2010900376728976e-06	
1.1999456199347552e-06	
1.198846995315608e-06	
1.1978028578765246e-06	
1.1968601323901926e-06	
1.195983688849233e-06	
1.1951838093674425e-06	
1.1943168155151778e-06	
1.1932992583955118e-06	
1.1922640620528636e-06	
1.191306096262173e-06	
1.1902150526586401e-06	
1.1892279651018852e-06	
1.1883896167822304e-06	
1.187625541598166e-06	
1.1868749357521196e-06	
1.186145718218906e-06	
1.1854130271515476e-06	
1.1847098388627212e-06	
1.1839262073658184e-06	
1.1831857932965922e-06	
1.1826325349720698e-06	
1.1820284140947464e-06	
1.1815812569084742e-06	
1.1812090903800962e-06	
1.1806983858704754e-06	
1.1803498080913142e-06	
1.1799823929390104e-06	
1.1796133629861817e-06	
1.1793131989539242e-06	
1.1789980192084893e-06	
1.1786739540227502e-06	
1.1784365606622526e-06	
1.1781478022378655e-06	
1.1778974667232286e-06	
1.1776062008379898e-06	
1.1773679509712719e-06	
1.1771471237669107e-06	
1.176920843421434e-06	
1.1766948853704345e-06	
1.1764915367624185e-06	
1.1763218216045589e-06	
1.1761307250111806e-06	
1.1759568604275698e-06	
1.1757938920439893e-06	
1.1756299696118534e-06	
1.1754734268323113e-06	
1.1753135121159701e-06	
1.1751821561916908e-06	
1.17505637614678e-06	
1.1749821629226523e-06	
1.1749277918234955e-06	
1.1748927501768759e-06	
1.1748491176658949e-06	
1.1748172038978484e-06	


==> data/fig_minres_M_10000.dat <==
res	
0.2362814412261449	
0.10038623977806405	
0.05325309815698531	
0.03241867067596916	
0.021389687483358122	
0.015022712052441718	
0.01096316681711442	
0.008256625108111022	
0.006429262356663089	
0.005150836312590876	
0.004214486129527355	
0.0035039553068118975	
0.002943408745765311	
0.002503020382344842	
0.0021451075872571113	
0.0018530684439746206	
0.0016108437008619514	
0.0014107367473833328	
0.0012414100420049781	
0.001098744864171743	
0.000981848156842938	
0.0008807071583106869	
0.0007933109061127572	
0.0007179548376501104	
0.0006511616770819654	
0.0005933276176657392	
0.0005427344830345524	
0.0004977864908506546	
0.00045818290777150403	
0.0004220631739082841	
0.00038980855423549545	
0.0003613087855693289	
0.0003357996249749912	
0.00031314110639539663	
0.00029238908634614665	
0.0002729175445981538	
0.00025487716633087174	
0.00023815685970299938	
0.0002228948679523718	
0.00020895960492412768	
0.00019612999896582192	
0.0001843570818704365	
0.00017347590090526123	
0.0001634014852357936	
0.00015438684766600462	
0.00014606158430754257	
0.00013825085610048046	
0.0001308918757822085	
0.0001240510997325679	
0.00011777634238695091	
0.00011194612280835293	
0.00010660252065414882	
0.00010153759872650746	
9.677585554265398e-05	
9.23170096199981e-05	
8.82089126557994e-05	
8.445557164402409e-05	
8.096904419869209e-05	
7.774559887893369e-05	
7.458671633699541e-05	
7.159432179762852e-05	
6.880894517516369e-05	
6.616860514800485e-05	
6.36890276379809e-05	
6.128541855719885e-05	
5.904711259359907e-05	
5.692167596275886e-05	
5.489998606416242e-05	
5.299271981027004e-05	
5.117283821415379e-05	
4.945984420645368e-05	
4.78261865899172e-05	
4.625329393769468e-05	
4.475775044935109e-05	
4.334702252587299e-05	
4.1970054877940265e-05	
4.066027786103526e-05	
3.9424080742554726e-05	
3.822258600884841e-05	
3.7101704248153876e-05	
3.600387638410296e-05	
3.4923284372893124e-05	
3.389654836105306e-05	
3.287888900172495e-05	
3.188236221514003e-05	
3.09020864641566e-05	
2.99762410709188e-05	
2.9068115089008104e-05	
2.8208348980997646e-05	
2.7379560701265382e-05	
2.660315749245217e-05	
2.584862953016278e-05	
2.5136651859625354e-05	
2.4447048103101792e-05	
2.379427203294499e-05	
2.3160762771439285e-05	
2.2550772268472555e-05	
2.196756751572749e-05	
2.140187202456723e-05	
2.087705367567689e-05	
2.038189221576066e-05	
1.9904119799414466e-05	
1.9446278720419557e-05	
1.9003501314475186e-05	
1.8563236885264546e-05	
1.8139854751246734e-05	
1.772746178718564e-05	
1.7334084299487218e-05	
1.694947200810656e-05	
1.6573934229518783e-05	
1.6210712598540538e-05	
1.585801058445283e-05	
1.552007404122175e-05	
1.5198969880777224e-05	
1.4890073711996676e-05	
1.4592102121284004e-05	
1.4308631804000115e-05	
1.404021539586674e-05	
1.3777237837663908e-05	
1.3527437180095832e-05	
1.3287752665965908e-05	
1.3053384851399955e-05	
1.2827494747002e-05	
1.2609399781103083e-05	
1.239831527646892e-05	
1.2197199632104645e-05	
1.2000546720651151e-05	
1.1810523031921868e-05	
1.1621538800917868e-05	
1.143725282684364e-05	
1.12580262045838e-05	
1.1084711655249856e-05	
1.0919149269495285e-05	
1.0761460428091504e-05	
1.0608306442897266e-05	
1.0463328709886778e-05	
1.0325482042199585e-05	
1.0195022634787692e-05	
1.0068687524180446e-05	
9.947750933456215e-06	
9.832531971839695e-06	
9.720881756147244e-06	
9.61351981831589e-06	
9.51000083086873e-06	
9.40946822171993e-06	
9.311245219708921e-06	
9.214867156799057e-06	
9.121232156580804e-06	
9.031022644194366e-06	
8.944036089080229e-06	
8.859225558966537e-06	
8.777485856178761e-06	
8.699025604893596e-06	
8.623911775405462e-06	
8.551642190378501e-06	
8.48199205016979e-06	
8.413783990104565e-06	
8.347505088936225e-06	
8.284461954350426e-06	
8.22417049111956e-06	
8.166470891506602e-06	
8.111820806681001e-06	
8.0593153910709e-06	
8.009056740725368e-06	
7.961349424575734e-06	
7.915470664553223e-06	
7.872346778476052e-06	
7.83194531149637e-06	
7.793285870026247e-06	
7.755010646565614e-06	
7.718081187073904e-06	
7.682743564862353e-06	
7.648711122338722e-06	
7.616389524597931e-06	
7.585953522582051e-06	
7.5575239730683595e-06	
7.529814272152826e-06	
7.503733731246662e-06	
7.479204131480801e-06	
7.456547183733078e-06	
7.43518723919578e-06	
7.41519740035441e-06	
7.396449085068522e-06	
7.378771153264093e-06	
7.362534143143929e-06	
7.347379526097036e-06	
7.333432042963712e-06	
7.320776657899012e-06	
7.309210961634392e-06	
7.298495370854366e-06	
7.288649542145258e-06	
7.279364485609836e-06	
7.271041460572414e-06	
7.263560900507345e-06	
7.2566987083435586e-06	
7.250560100515257e-06	
7.245081287831087e-06	
7.2402719208601e-06	
7.235995173725727e-06	
7.232255474644487e-06	
7.228902055136855e-06	
7.225983813900742e-06	
7.223585216503206e-06	
7.2215791903604935e-06	
7.219930349839651e-06	
7.218578313511483e-06	
7.21747687401786e-06	
7.216598050442554e-06	
7.215921034596952e-06	
7.215423331923734e-06	
7.215081608900213e-06	
7.214856204954294e-06	
7.2147293009802786e-06	
7.214672456941815e-06	
7.214657501292514e-06	
7.214657475286127e-06	
7.2146447123202936e-06	
7.214593299796363e-06	
7.214474134452331e-06	
7.214258685358438e-06	
7.2139161042106635e-06	
7.213414960502835e-06	
7.212727621726054e-06	
7.2118323088061975e-06	
7.2107098997678115e-06	
7.209352255123036e-06	
7.2077167261508646e-06	
7.2057318244090506e-06	
7.203349841961003e-06	
7.200601801692195e-06	
7.197478972862046e-06	
7.193987587673278e-06	
7.190065868218267e-06	
7.185731270244541e-06	
7.180886579772423e-06	
7.175530698568041e-06	
7.169645058156417e-06	
7.1632139813771915e-06	
7.1561741732979375e-06	
7.148556252587155e-06	
7.140628690328672e-06	
7.131786620233289e-06	
7.1220612053973505e-06	
7.111316305184733e-06	
7.099669701981573e-06	
7.087380044492031e-06	
7.07426693166582e-06	
7.060340120863442e-06	
7.045807385566407e-06	
7.030763602945039e-06	
7.014863132335888e-06	
6.99820358905839e-06	
6.9806744814421165e-06	
6.962206346036184e-06	
6.943132464636231e-06	
6.922992198289192e-06	
6.902019400160633e-06	
6.880505005890745e-06	
6.8582773276677284e-06	
6.835151295709773e-06	
6.811498659438315e-06	
6.787074611242691e-06	
6.761887220768608e-06	
6.735879841401855e-06	
6.70918638720748e-06	
6.681077984561026e-06	
6.651351127618275e-06	
6.6211340378437555e-06	
6.5898515594037945e-06	
6.557148226398775e-06	
6.524146461839084e-06	
6.491140968003667e-06	
6.45688025141705e-06	
6.422556703662584e-06	
6.386523917474438e-06	
6.349730492173631e-06	
6.312690457260593e-06	
6.274813939921482e-06	
6.236210988594253e-06	
6.196980736080722e-06	
6.156340693138293e-06	
6.1148078684799395e-06	
6.073313000849776e-06	
6.032215849499662e-06	
5.991015768372768e-06	
5.949599968615368e-06	
5.907278066044945e-06	
5.8643162583931785e-06	
5.820598437845622e-06	
5.776325024989993e-06	
5.7321500501218125e-06	
5.687192548021777e-06	
5.642852418148353e-06	
5.597518094452509e-06	
5.55196399020089e-06	
5.506167843573551e-06	
5.460784774821597e-06	
5.4149464753523265e-06	
5.368866022652627e-06	
5.322770219880517e-06	
5.277038764174911e-06	
5.232591234698693e-06	
5.188073920767317e-06	
5.1436776995169655e-06	
5.099859114046901e-06	
5.056960829818989e-06	
5.014169039729295e-06	
4.9709144401781725e-06	
4.928957949135835e-06	
4.886598453937353e-06	
4.844137469855854e-06	
4.801507305680535e-06	
4.759578788117561e-06	
4.717860740835858e-06	
4.675507372153976e-06	
4.632440021650812e-06	
4.5894914060408924e-06	
4.546054632126205e-06	
4.50108386396937e-06	
4.456443855334624e-06	
4.411497088493895e-06	
4.368032981672086e-06	
4.325690728321046e-06	
4.284159174260677e-06	
4.243316552317635e-06	
4.203479350490405e-06	
4.164555869670544e-06	
4.125214863546175e-06	
4.085985990543106e-06	
4.04668552238852e-06	
4.008464117823492e-06	
3.971153420458922e-06	
3.93436138021371e-06	
3.898422545847969e-06	
3.863459638123056e-06	
3.827726590888733e-06	
3.7923405336919324e-06	
3.75717310636185e-06	
3.722575953351907e-06	
3.687907451488225e-06	
3.654129526125423e-06	
3.621311513849991e-06	
3.589129611908079e-06	
3.5577141671586087e-06	
3.5262396802357443e-06	
3.4958821630216278e-06	
3.4666215196913625e-06	
3.4375847416057378e-06	
3.409873656001283e-06	
3.382865888097602e-06	
3.356341348069955e-06	
3.330385403468023e-06	
3.3054827409583687e-06	
3.2807375841620185e-06	
3.2564990683979794e-06	
3.2325506803647802e-06	
3.2085725246832646e-06	
3.184487435095914e-06	
3.1610762708680764e-06	
3.1382990460567586e-06	
3.1164132643246705e-06	
3.0951616252311676e-06	
3.074758561153692e-06	
3.054375586143888e-06	
3.034577486311777e-06	
3.01533815988219e-06	
2.9964194553979384e-06	
2.978555256340126e-06	
2.9608327637267615e-06	
2.943096146789942e-06	
2.925689631666679e-06	
2.908223124406446e-06	
2.8916415617899563e-06	
2.875184699760766e-06	
2.858955154712789e-06	
2.8432004964643806e-06	
2.8278419694010273e-06	
2.8126953550457647e-06	
2.7977699925691766e-06	
2.7829244324627415e-06	
2.7679899552871002e-06	
2.75325183012104e-06	
2.7385818500097806e-06	
2.7245363994271476e-06	
2.710996912086339e-06	
2.6978191606024974e-06	
2.6848746549381564e-06	
2.6726237321634834e-06	
2.660935515352353e-06	
2.6498166579595187e-06	
2.639014738535805e-06	
2.6286472614962338e-06	
2.618448376449343e-06	
2.608585077590212e-06	
2.599143781427896e-06	
2.590051827598009e-06	
2.581463884458946e-06	
2.5733907940372297e-06	
2.5654679250669684e-06	
2.5577987255644126e-06	
2.5502478547170506e-06	
2.5429458708180763e-06	
2.5360680602259133e-06	
2.529618694424809e-06	
2.523438948321547e-06	
2.5175957126230956e-06	
2.5118914692392435e-06	
2.5064264844355026e-06	
2.5010880597454517e-06	
2.4959078462500416e-06	
2.490909876842883e-06	
2.48636237905382e-06	
2.4821441073717716e-06	
2.4779984904612773e-06	
2.473881313056051e-06	
2.4698515944375004e-06	
2.4659280083128787e-06	
2.4622227567052213e-06	
2.458745956186469e-06	
2.4554824474268402e-06	
2.4524152365417015e-06	
2.449507672823726e-06	
2.4467450740346424e-06	
2.4441613292044446e-06	
2.4417036728882284e-06	
2.4393637409839152e-06	
2.437146943132131e-06	
2.4350714740226067e-06	
2.4330693997813838e-06	
2.4312335135863976e-06	
2.4295518646148433e-06	
2.4279675180236813e-06	
2.426492695570004e-06	
2.425098474478147e-06	
2.4237849985471566e-06	
2.4225714864030975e-06	
2.4214439942205864e-06	
2.420426448635395e-06	
2.419510164388393e-06	
2.418669869098612e-06	
2.417923023895895e-06	
2.4172494489523396e-06	
2.4166425025645454e-06	
2.416106347604936e-06	
2.4156279042689798e-06	
2.415205295504479e-06	
2.414834992390513e-06	
2.414515849321166e-06	
2.414248178853378e-06	
2.414025632410875e-06	
2.4138480370110467e-06	
2.4137122375243237e-06	
2.413608702395325e-06	
2.4135341271163337e-06	
2.4134837179625585e-06	
2.4134521148487253e-06	
2.4134347676185433e-06	
2.4134273729559277e-06	
2.413425627379948e-06	
2.413425612133647e-06	
2.413423101486471e-06	
2.41341367035282e-06	
2.413392285031166e-06	
2.4133539133271614e-06	
2.4132952326809547e-06	
2.4132123336381053e-06	
2.413099565435865e-06	
2.4129563100370417e-06	
2.41277220231987e-06	
2.4125399527220675e-06	
2.4122601917138327e-06	
2.41193386541027e-06	
2.411555476134579e-06	
2.411111473570843e-06	
2.410598320507819e-06	
2.4100105635183296e-06	
2.409357102134886e-06	
2.408603159463962e-06	
2.4077723542487993e-06	
2.406846159611398e-06	
2.4058502729404282e-06	
2.404766292066383e-06	
2.4035824450297668e-06	
2.40227341890162e-06	
2.4008494671939074e-06	
2.3993231257825093e-06	
2.397687341762701e-06	
2.395939724836131e-06	
2.394020442936377e-06	
2.3919839196938012e-06	
2.38980184391496e-06	
2.3874941865109403e-06	
2.385058660044079e-06	
2.3824623044600665e-06	
2.3796624543102942e-06	
2.376676525402985e-06	
2.373519244201395e-06	
2.3701543098703077e-06	
2.3666536008137157e-06	
2.362880939936935e-06	
2.358985597472584e-06	
2.354838318854142e-06	
2.350531920113345e-06	
2.345961267330825e-06	
2.3411903544591097e-06	
2.3362085499978033e-06	
2.331085786946592e-06	
2.325704221656993e-06	
2.3202232261768838e-06	
2.3146364446220427e-06	
2.3088819913126763e-06	
2.3028722889452403e-06	
2.2966265715832564e-06	
2.2901645867728953e-06	
2.2834860802755726e-06	
2.276601352632179e-06	
2.269490738560959e-06	
2.262173612625996e-06	
2.254647613509336e-06	
2.2469289602534272e-06	
2.23918436500513e-06	
2.2311474213252764e-06	
2.222719741505007e-06	
2.214289745350544e-06	
2.205776316576519e-06	
2.1971703091153228e-06	
2.18848439041222e-06	
2.179851710238885e-06	
2.1710798993083195e-06	
2.162148278998184e-06	
2.153237365530661e-06	
2.1443381690535852e-06	
2.1353804341764152e-06	
2.126541014788946e-06	
2.1174579878028524e-06	
2.1081332664094824e-06	
2.0988969706704297e-06	
2.0893342203955768e-06	
2.0798587258926167e-06	
2.070345848365837e-06	
2.060591116064173e-06	
2.0508761957684565e-06	
2.0410858007864214e-06	
2.031058497884997e-06	
2.021032235566879e-06	
2.0110847364115413e-06	
2.000926792084986e-06	
1.9906002824204905e-06	
1.980272279681919e-06	
1.9698627704417457e-06	
1.9592939467389455e-06	
1.948783706886949e-06	
1.9383118992431224e-06	
1.927874087778619e-06	
1.9177342360377772e-06	
1.9077545319150794e-06	
1.8978119800400269e-06	
1.8877739587259444e-06	
1.8776366780461736e-06	
1.8678038332829325e-06	
1.8581754265666236e-06	
1.848613268645338e-06	
1.8390606505650441e-06	
1.8294949547197526e-06	
1.8198851999224243e-06	
1.8103914053170407e-06	
1.801001640277807e-06	
1.7917094572674494e-06	
1.782559969136729e-06	
1.7736805309309775e-06	
1.764710282535759e-06	
1.7556545440715777e-06	
1.7466466614999518e-06	
1.737803805614344e-06	
1.7290078308905858e-06	
1.7203075098225271e-06	
1.7116658386335512e-06	
1.7033389443174225e-06	
1.695284349756803e-06	
1.68731542844975e-06	
1.6797158603449702e-06	
1.6724487556056036e-06	
1.6653405656589203e-06	
1.6584576366233863e-06	
1.6516401778208534e-06	
1.6451210533665753e-06	
1.6386940485914042e-06	
1.6323056804505706e-06	
1.6262147948325998e-06	
1.6201455677616283e-06	
1.6142089681848747e-06	
1.6085008928522447e-06	
1.6028296798348083e-06	
1.5972727320594362e-06	
1.59174437482527e-06	
1.5862027576469006e-06	
1.5806625761986457e-06	
1.5752891019496782e-06	
1.5702129706700542e-06	
1.565187391107161e-06	
1.5601260900308437e-06	
1.555173604422682e-06	
1.5502085781697598e-06	
1.5451965970355814e-06	
1.5401610110577287e-06	
1.5350490321278574e-06	
1.5301042618375117e-06	
1.525204252110227e-06	
1.5203869285216276e-06	
1.5156297321221839e-06	
1.5109215385704828e-06	
1.5062709416588182e-06	
1.5017601186829905e-06	
1.4975125639518111e-06	
1.4932637005523754e-06	
1.4891772645729892e-06	
1.4852084706442708e-06	
1.4813807037726326e-06	
1.477650958168678e-06	
1.4740757747532113e-06	
1.470547080246845e-06	
1.4671731143032202e-06	
1.4639016068565015e-06	
1.4605876743997206e-06	
1.4573489145358241e-06	
1.4542761854567313e-06	
1.4512851857833898e-06	
1.4483746330660092e-06	
1.445482524435018e-06	
1.4427259636363973e-06	
1.4400993768910277e-06	
1.4376128103088465e-06	
1.4351824507299661e-06	
1.4328577415465059e-06	
1.4306113852001617e-06	
1.4284321482349122e-06	
1.4263380183235637e-06	
1.4243327558315473e-06	
1.422424388687633e-06	
1.4205838222613378e-06	
1.4188621628565903e-06	
1.417223221620986e-06	
1.4156178384271299e-06	
1.4140708487251871e-06	
1.4125717841575007e-06	
1.4111329378083715e-06	
1.4097495259222666e-06	
1.40844413383211e-06	
1.4072024985935353e-06	
1.4060063259702542e-06	
1.4048624386643182e-06	
1.403796338822444e-06	
1.4028085164139119e-06	
1.4018555115629114e-06	
1.400978546517199e-06	
1.4001658273320096e-06	
1.3993914285510198e-06	
1.3986641934495853e-06	
1.3979891446619656e-06	
1.3973608701616114e-06	
1.3967796445908112e-06	
1.3962307735125684e-06	
1.395721649225256e-06	
1.3952316703874785e-06	
1.3947654850126039e-06	
1.3943254887096515e-06	
1.393920859857317e-06	
1.3935505788392048e-06	
1.3932162182798563e-06	
1.3929091896297464e-06	
1.3926328609880876e-06	
1.3923860160295692e-06	
1.392159205285626e-06	
1.3919556597847694e-06	
1.3917738484282378e-06	
1.3916140203503055e-06	
1.3914735489213301e-06	
1.3913511881746496e-06	
1.3912433097781548e-06	
1.3911511578116156e-06	
1.3910715357165804e-06	
1.3910036945303379e-06	
1.3909500222115061e-06	
1.390908117432961e-06	
1.3908760203243644e-06	
1.3908522398173095e-06	
1.3908356589341404e-06	
1.3908253600052994e-06	
1.3908196232451513e-06	
1.3908171665251118e-06	
1.3908166198798251e-06	
1.3908166120528887e-06	
1.3908157887564684e-06	
1.3908128251981857e-06	
1.3908062699346493e-06	
1.3907947444883607e-06	
1.390776792156059e-06	
1.3907511137876903e-06	
1.3907157041067601e-06	
1.3906689815893483e-06	
1.3906108308523658e-06	
1.3905380583423682e-06	
1.3904518664332251e-06	
1.3903483070316986e-06	
1.3902295379560835e-06	
1.3900898168864782e-06	
1.3899321595447833e-06	
1.389750843575165e-06	
1.389541228678044e-06	
1.3893084765772509e-06	
1.3890500021932701e-06	
1.3887683360910904e-06	
1.388456424468886e-06	
1.3881160223879392e-06	
1.3877443789459004e-06	
1.387330985051354e-06	
1.386877396462735e-06	
1.3863876989147806e-06	
1.3858570702051402e-06	
1.3852793029356036e-06	
1.3846561071025539e-06	
1.383988373895363e-06	
1.3832781836570654e-06	
1.3825302218213932e-06	
1.3817367857897438e-06	
1.3808814311999632e-06	
1.3799645265470702e-06	
1.3789865350338119e-06	
1.3779577321708334e-06	
1.376897142822636e-06	
1.3757753513512725e-06	
1.3746089271255316e-06	
1.37339646048763e-06	
1.3721040766776085e-06	
1.370768845383554e-06	
1.3693838942781118e-06	
1.3679193333117767e-06	
1.36640212177015e-06	
1.3648388246133699e-06	
1.3632364659307206e-06	
1.3616115994986443e-06	
1.3599688060089062e-06	
1.3582560410904367e-06	
1.356471409119975e-06	
1.354653495126962e-06	
1.3527849633794813e-06	
1.3508481967192038e-06	
1.3488155021327409e-06	
1.3466945103976855e-06	
1.3445265232608004e-06	
1.3423374496718403e-06	
1.34007223202479e-06	
1.3378060944525388e-06	
1.3355176545306264e-06	
1.333153075737757e-06	
1.3306669834372592e-06	
1.3280605367991024e-06	
1.3254545559437045e-06	
1.3227434721765937e-06	
1.3200130513509165e-06	
1.3171822635277394e-06	
1.3142915825557623e-06	
1.3113438863011486e-06	
1.3083613705452068e-06	
1.305362509975161e-06	
1.3023092376162876e-06	
1.2992203385707726e-06	
1.2959972389542378e-06	
1.2926790928089818e-06	
1.289284387242686e-06	
1.2859539075841906e-06	
1.2826522005444258e-06	
1.2793004458974608e-06	
1.2759559563311332e-06	
1.272670160558392e-06	
1.26938011404596e-06	
1.2660097223074797e-06	
1.2625891591953545e-06	
1.2591888776580456e-06	
1.2557055225195645e-06	
1.252207204940942e-06	
1.2486944130313173e-06	
1.2451690919978965e-06	
1.2416210425049904e-06	
1.23810092927763e-06	
1.2345179355851864e-06	
1.2310352429260782e-06	
1.227543276758572e-06	
1.224029890176284e-06	
1.2204819684441094e-06	
1.2169452834097534e-06	
1.2133855312991954e-06	
1.2097713515251922e-06	
1.206224625451959e-06	
1.2027217364513292e-06	
1.1990795785163453e-06	
1.195459108636988e-06	
1.1918750037732194e-06	
1.188316304132692e-06	
1.1847430503321093e-06	
1.181241702552799e-06	
1.177757118232489e-06	
1.1742690723811506e-06	
1.1707952986347715e-06	
1.1672807387160275e-06	
1.1637534428359564e-06	
1.1601927034114505e-06	
1.1567020830893784e-06	
1.1532780022520565e-06	
1.1499475482507295e-06	
1.1466869199138353e-06	
1.14352777690359e-06	
1.1403759319865896e-06	
1.1373007423466023e-06	
1.1342629909218343e-06	
1.1312932422717798e-06	
1.1283534605852668e-06	
1.1254394427266583e-06	
1.1225654926578918e-06	
1.1197723066579648e-06	
1.1169862141620764e-06	
1.114232649418807e-06	
1.111537542398625e-06	
1.108862780711273e-06	
1.1061748278231696e-06	
1.1034503207893474e-06	
1.1006750630225304e-06	
1.0979500860188468e-06	
1.0952741395184314e-06	
1.092688302631391e-06	
1.0901054286889638e-06	
1.0876295297677484e-06	
1.0852689350354147e-06	
1.0829651479171202e-06	
1.0807004780188614e-06	
1.0784986294852918e-06	
1.0762740991349734e-06	
1.0741245901673166e-06	
1.0719645062301508e-06	
1.0697908261943166e-06	
1.067721401581646e-06	
1.0656839659862328e-06	
1.063714550840859e-06	
1.0618070898962237e-06	
1.0599163692940356e-06	
1.058014983784379e-06	
1.056112615495419e-06	
1.0542673218146597e-06	
1.0524632504932508e-06	
1.0507172260228686e-06	
1.0489887658825612e-06	
1.047269520757621e-06	
1.0455417632128109e-06	
1.0437973347649816e-06	
1.0420771017708711e-06	
1.0404045871901028e-06	
1.038801313421135e-06	
1.037201266801084e-06	
1.035646000758312e-06	
1.0341045568568738e-06	
1.0325529818333943e-06	
1.0310522873472335e-06	
1.0295918688873354e-06	
1.0281638895821242e-06	
1.0267776610668318e-06	
1.0254317575115643e-06	
1.0241549926859818e-06	
1.022875194782057e-06	
1.021589870162213e-06	
1.0203632681770235e-06	
1.0192064700394646e-06	
1.0180920675138953e-06	
1.0170122610741326e-06	
1.0159466329180622e-06	
1.014893052349508e-06	
1.0138822323225782e-06	
1.0128954777212393e-06	
1.0119428641679536e-06	
1.0110443279925239e-06	
1.0101782185869092e-06	
1.009343965166852e-06	
1.0085358550576858e-06	
1.0077624078336725e-06	
1.0070231003404244e-06	
1.006288996885159e-06	
1.0055665666526164e-06	
1.0048846614614892e-06	
1.0042080657049127e-06	
1.003560165026984e-06	
1.0029340672681744e-06	
1.0023282761545776e-06	
1.0017609558487075e-06	
1.0012190107389708e-06	
1.000693637307293e-06	
1.0001940162109166e-06	
9.997208704589678e-07	
9.99275912570174e-07	
9.988491806807061e-07	
9.984431659671967e-07	
9.980476851702114e-07	
9.97670403587537e-07	
9.973051086403307e-07	
9.969559684855857e-07	
9.966290030518376e-07	
9.963267836013578e-07	
9.96046557304154e-07	
9.957733913139392e-07	
9.95516623832353e-07	
9.95273068161051e-07	
9.950432083125855e-07	
9.948263685409567e-07	
9.946218502788365e-07	
9.94429486818558e-07	
9.942442902123568e-07	
9.940734561003264e-07	
9.939185972149413e-07	
9.937761856246451e-07	
9.936419287604712e-07	
9.935186573819036e-07	
9.934076181157979e-07	
9.933064415386268e-07	
9.932145262919922e-07	
9.931301048170071e-07	
9.93051078610878e-07	
9.929808886122828e-07	
9.929197328121871e-07	
9.928650530992202e-07	
9.92816881649158e-07	
9.927747520006496e-07	
9.927390527467875e-07	
9.927088608813632e-07	
9.926843086830513e-07	
9.926647340203184e-07	
9.926492290534742e-07	
9.926374102171464e-07	
9.92628855447715e-07	
9.926230136097148e-07	
9.926193475731986e-07	
9.926172971172903e-07	
9.926164298292573e-07	
9.926162303719396e-07	
9.926162288567302e-07	
9.926159494415189e-07	
9.92614909200185e-07	
9.926125997461142e-07	
9.926085422941793e-07	
9.926022565645646e-07	
9.925929998070269e-07	
9.92580116075965e-07	
9.925633369969972e-07	
9.925420856564814e-07	
9.92515867138301e-07	
9.924841320330072e-07	
9.924457265204292e-07	
9.924012007644957e-07	
9.92350926334687e-07	
9.922920600666818e-07	
9.922241633742582e-07	
9.921470142394989e-07	
9.92061521106709e-07	
9.919657941706763e-07	
9.918579954550466e-07	
9.917427279880888e-07	
9.916191927252153e-07	
9.914865487897514e-07	
9.913395571529057e-07	
9.91181535571158e-07	
9.910096649703008e-07	
9.908274770579459e-07	
9.906278125971732e-07	
9.904186929993656e-07	
9.901931735111138e-07	
9.899565934664899e-07	
9.897136057540327e-07	
9.894609507561406e-07	
9.891938231144254e-07	
9.889157835581432e-07	
9.886290578268994e-07	
9.883308184486114e-07	
9.880236949670648e-07	
9.876991662714463e-07	
9.87358454292045e-07	
9.86996758156415e-07	
9.8661550609795e-07	
9.862057178246578e-07	
9.857828654886964e-07	
9.853476262609578e-07	
9.848965620872953e-07	
9.844347551871808e-07	
9.839522896515842e-07	
9.834560989992386e-07	
9.829516387350398e-07	
9.824414965685762e-07	
9.819121252378567e-07	
9.813708872668603e-07	
9.808175191398658e-07	
9.802505364766188e-07	
9.7966825549249e-07	
9.790769059616156e-07	
9.784691194097284e-07	


==> data/fig_minres_M_200.dat <==
res	
0.23833081415879062	
0.10429874863455502	
0.054292756358069856	
0.03124673231531581	
0.020678286828062373	
0.01421227262293731	
0.010622391578147993	
0.007947519739193597	
0.005989173013663518	
0.004591394224961819	
0.0037604733156448547	
0.0030850950312955403	
0.0026172808501817267	
0.0022897302292994174	
0.002019313935231822	
0.0017826303558977367	
0.001542710666459181	
0.001343726021413458	
0.001180722393077437	
0.001059524720957139	
0.0009697607482885564	
0.000886421275150616	
0.0008122497159614301	
0.0007396014551281716	
0.0006869246803588511	
0.0006451603737653097	
0.0006045525482283794	
0.0005624567365629937	
0.0005248644876757739	
0.0004864114881509457	
0.00045358462782693994	
0.0004227350286716826	
0.0003971621487964531	
0.00037494080933504943	
0.0003529061260421177	
0.0003319994632375405	
0.0003121955753974565	
0.0002927965874609593	
0.00027347734052363473	
0.000256337838351362	
0.00024028401855681101	
0.00022727896923245837	
0.00021535010511909526	
0.00020156600174930665	
0.00019069196857950663	
0.00018136549803941256	
0.00017088192548887654	
0.0001615510191422168	
0.00015050735251977243	
0.00014127992499990907	
0.00013385670916572586	
0.00012655427814228115	
0.00011866409262576258	
0.00011026040340575534	
0.00010393884927732543	
9.836845245334796e-05	
9.302841069647873e-05	
8.835487339873258e-05	
8.347324508343181e-05	
7.950572074596945e-05	
7.60906511458266e-05	
7.279685632024426e-05	
6.982995502754894e-05	
6.759270160166933e-05	
6.576702128114356e-05	
6.36639668299806e-05	
6.143460616033312e-05	
5.930849259004784e-05	
5.674153752908609e-05	
5.453350515065237e-05	
5.2197455374484785e-05	
5.011375496871794e-05	
4.765017088005548e-05	
4.580157216425981e-05	
4.37627117290143e-05	
4.0978474430542974e-05	
3.80717232201411e-05	
3.605756152613716e-05	
3.387999991954876e-05	
3.176909763689783e-05	
2.9868708283159637e-05	
2.8129157232890137e-05	
2.6849899414743834e-05	
2.570408735384456e-05	
2.4436209473719926e-05	
2.2956406514504183e-05	
2.1697322948814442e-05	
2.057553970755237e-05	
1.9482424489057997e-05	
1.8389963455084094e-05	
1.73104662319326e-05	
1.6228561950927534e-05	
1.539559124552602e-05	
1.4576015664258862e-05	
1.3927802579382878e-05	
1.3249843006344291e-05	
1.2469084805483766e-05	
1.1873372833476345e-05	
1.1290786660597803e-05	
1.080280450719768e-05	
1.0405967634273382e-05	
1.0021679743856223e-05	
9.660643231228315e-06	
9.32505867967172e-06	
9.023917538168939e-06	
8.736134022063349e-06	
8.47899010497437e-06	
8.166765753926087e-06	
7.905055693613038e-06	
7.661512981942697e-06	
7.473761040921888e-06	
7.286204616691637e-06	
7.097417299367694e-06	
6.952899023709428e-06	
6.840823078834359e-06	
6.738604448044735e-06	
6.630952855531914e-06	
6.5357818610482185e-06	
6.453833593846732e-06	
6.391134228009735e-06	
6.341665701827214e-06	
6.291820765068875e-06	
6.249578571127801e-06	
6.21559674641922e-06	
6.185909787159703e-06	
6.157963113622259e-06	
6.131285404070764e-06	
6.106093439963666e-06	
6.084236365200656e-06	
6.063092457011758e-06	
6.044866728356355e-06	
6.028348386893583e-06	
6.015364759617423e-06	
6.0031752262076816e-06	
5.99494054465105e-06	
5.98552841742362e-06	
5.977625944373873e-06	
5.971055182745147e-06	
5.964921388077871e-06	
5.960364900021588e-06	
5.9564761481884275e-06	
5.952924030035821e-06	
5.948911840765849e-06	
5.945928045459429e-06	
5.943689076293122e-06	
5.941905628233359e-06	
5.939088718680615e-06	
5.935757082609904e-06	
5.933296708508124e-06	
5.930948261851789e-06	
5.9285880245988075e-06	
5.9269700736758615e-06	
5.9259042512505445e-06	
5.925000786415825e-06	
5.924237143590976e-06	
5.923705177825279e-06	
5.923270288858597e-06	
5.9228678368003965e-06	
5.922593605182772e-06	
5.922455148683199e-06	
5.922402796884177e-06	
5.922377985597383e-06	
5.922370326343296e-06	
5.922370319046495e-06	
5.922361371129526e-06	
5.9223257222749875e-06	
5.922225579077429e-06	
5.9219966153534e-06	
5.921465548291354e-06	
5.920620888110278e-06	
5.919580354996877e-06	
5.917855041777428e-06	
5.915836093957786e-06	
5.912909100047842e-06	
5.909700550106149e-06	
5.906430966625848e-06	
5.903808849804898e-06	
5.901040598150796e-06	
5.89755976572578e-06	
5.893049784467646e-06	
5.886587792619646e-06	
5.878578401914691e-06	
5.867496070867639e-06	
5.851985419244783e-06	
5.8361437192442155e-06	
5.824622294759058e-06	
5.806359775224821e-06	
5.777692059973337e-06	
5.760858585924741e-06	
5.718880756359944e-06	
5.687784306616133e-06	
5.6594004385865945e-06	
5.613823631961668e-06	
5.566175734828738e-06	
5.488535294750273e-06	
5.442894744325819e-06	
5.370463765785509e-06	
5.345302426524606e-06	
5.307375025692535e-06	
5.28629339640805e-06	
5.2481210528674536e-06	
5.225157455634703e-06	
5.202860801302234e-06	
5.174287686540851e-06	
5.159699551022359e-06	
5.134061256047727e-06	
5.106440417730563e-06	
5.086231032335856e-06	
5.060875700074516e-06	
5.048368789648311e-06	
5.030215661403239e-06	
5.002572457108673e-06	
4.982816861827649e-06	
4.95625386676138e-06	
4.900670479220182e-06	
4.8696177385752486e-06	
4.8521635353940426e-06	
4.820550052247783e-06	
4.7926133135124846e-06	
4.7742546139456485e-06	
4.758628093773723e-06	
4.7216084812367554e-06	
4.686307437193251e-06	
4.667035429702106e-06	
4.6569411082303225e-06	
4.64645080449412e-06	
4.6249542235018436e-06	
4.5922798079962846e-06	
4.558710475629108e-06	
4.541356804182822e-06	
4.535042512492985e-06	
4.530004231627761e-06	
4.525508917787687e-06	
4.522176160922034e-06	
4.518898758115907e-06	
4.5153086730423705e-06	
4.511262721101786e-06	
4.507290588492269e-06	
4.503894444496126e-06	
4.500637896532717e-06	
4.496757527582021e-06	
4.4917247470913455e-06	
4.485605172288333e-06	
4.4801034719818595e-06	
4.475258455472223e-06	
4.469470234941851e-06	
4.463193435450808e-06	
4.457308311863675e-06	
4.453312088356153e-06	
4.450101782363251e-06	
4.447631441074293e-06	
4.445492139253789e-06	
4.44289442799285e-06	
4.439807997846769e-06	
4.436370969957686e-06	
4.43218897773083e-06	
4.426509773803375e-06	
4.420795202751538e-06	
4.412555410137059e-06	
4.403199866293882e-06	
4.393633302655676e-06	
4.383240721250475e-06	
4.371792680198608e-06	
4.359659485499743e-06	
4.3463489586096114e-06	
4.329586052866592e-06	
4.310371008905135e-06	
4.290223583000684e-06	
4.265411281997419e-06	
4.232058867276605e-06	
4.204201463050801e-06	
4.174515090760625e-06	
4.12755194815333e-06	
4.083480102692326e-06	
4.0354009727289185e-06	
3.97787379963522e-06	
3.911440594401326e-06	
3.864671406792923e-06	
3.8095243765384995e-06	
3.7457865079064977e-06	
3.681892188893714e-06	
3.6305523973974486e-06	
3.5737161506301206e-06	
3.5273427415160726e-06	
3.4730691392899523e-06	
3.4218606140383937e-06	
3.370179070340348e-06	
3.3179240016008417e-06	
3.269259897185691e-06	
3.233375336852019e-06	
3.189302903923181e-06	
3.135403413935688e-06	
3.097441258465691e-06	
3.0592121323323137e-06	
3.010982310208534e-06	
2.9591355035959032e-06	
2.918005019819901e-06	
2.87000780452295e-06	
2.8183902387459298e-06	
2.76355774602297e-06	
2.714818582899116e-06	
2.661574798103624e-06	
2.6145961387687477e-06	
2.5827745994131907e-06	
2.556396251047359e-06	
2.5362059488508064e-06	
2.514342158956617e-06	
2.498158940890492e-06	
2.4878471016154853e-06	
2.4802541999418377e-06	
2.4747325706539268e-06	
2.4698698086586744e-06	
2.4656372765735254e-06	
2.461145847422883e-06	
2.456127077911158e-06	
2.4518868510221703e-06	
2.4477851115067535e-06	
2.4437107590308245e-06	
2.438854256527531e-06	
2.4349809823198467e-06	
2.431640034548531e-06	
2.4285756109991132e-06	
2.4250600954890722e-06	
2.4212914465969487e-06	
2.4179266097426264e-06	
2.414752670832266e-06	
2.41152355898488e-06	
2.409208369825262e-06	
2.4054765854031264e-06	
2.4008679273104308e-06	
2.396440356831876e-06	
2.393642988614717e-06	
2.390778188372324e-06	
2.3879843086820835e-06	
2.3861146835295056e-06	
2.384362642560847e-06	
2.382849868405722e-06	
2.3816814013816724e-06	
2.380567722001088e-06	
2.3792982967803964e-06	
2.378073167092638e-06	
2.3769142810323025e-06	
2.375891307546963e-06	
2.3749467103539964e-06	
2.3736845955011267e-06	
2.372749480261617e-06	
2.3720645024887646e-06	
2.3713508673240596e-06	
2.3703804457239132e-06	
2.3698175568806787e-06	
2.369096871162535e-06	
2.3678474881511525e-06	
2.3667031632173028e-06	
2.3656008691742215e-06	
2.3639621558733348e-06	
2.362673061742532e-06	
2.361181950402138e-06	
2.3600577120811915e-06	
2.358708362133619e-06	
2.356606633354255e-06	
2.3547627018832466e-06	
2.3532273809362564e-06	
2.3498781382343565e-06	
2.347976752376557e-06	
2.3447271077244613e-06	
2.3410106866026937e-06	
2.3364071646898053e-06	
2.3310634332989376e-06	
2.325131224305812e-06	
2.3196037771456217e-06	
2.31495032335934e-06	
2.3046375877924146e-06	
2.296409737589032e-06	
2.2903287502794415e-06	
2.2783978731981103e-06	
2.2528428444625065e-06	
2.2398636423625267e-06	
2.2250059552825774e-06	
2.197516213448089e-06	
2.1807195921471593e-06	
2.1674464336776903e-06	
2.1451025410561238e-06	
2.122463057600061e-06	
2.1137561283680804e-06	
2.1025437878746927e-06	
2.0807342876915404e-06	
2.0462962240765913e-06	
2.0369217916796502e-06	
2.023681110180795e-06	
2.018289383119391e-06	
2.016474257037422e-06	
2.012339994518976e-06	
2.0078090241121524e-06	
2.005947452286497e-06	
2.001123943183186e-06	
1.9999731817073965e-06	
1.9987527383444134e-06	
1.997991128816322e-06	
1.9978632020313475e-06	
1.9976612363059406e-06	
1.9974749290396318e-06	
1.997418880981876e-06	
1.997346170841441e-06	
1.997344451564163e-06	
1.997334877902294e-06	
1.9973095479067894e-06	
1.997191493302655e-06	
1.9971543696674265e-06	
1.9969305457272642e-06	
1.9967514275381914e-06	
1.996098160318174e-06	
1.99550337573254e-06	
1.99536303405401e-06	
1.994770340855874e-06	
1.99451798043378e-06	
1.992771115031673e-06	
1.98050273759667e-06	
1.977750656469117e-06	
1.976212816380534e-06	
1.9632378020277156e-06	
1.955095814488482e-06	
1.944370727766758e-06	
1.8858633732157652e-06	
1.8770716061292184e-06	
1.873600576773875e-06	
1.8527521716396548e-06	
1.84477740042379e-06	
1.844240469447506e-06	
1.8440268754245723e-06	
1.8429491360897278e-06	
1.8423800992428787e-06	
1.8422515592487296e-06	
1.8417405210907103e-06	
1.8407020735976125e-06	
1.8404436480040017e-06	
1.8403282919232742e-06	
1.8396289975138114e-06	
1.8379239119258371e-06	
1.8372713494080637e-06	
1.8371965636213528e-06	
1.8370848876302925e-06	
1.8360928675289697e-06	
1.830832106671036e-06	
1.8273828282897473e-06	
1.826819831195153e-06	
1.8264019757838643e-06	
1.823704876916798e-06	
1.807096682114679e-06	
1.7422633172248509e-06	
1.711666885516169e-06	
1.7003016036236782e-06	
1.6754648958386176e-06	
1.5662426351768434e-06	
1.3637626557387242e-06	
1.2914473409508278e-06	
1.2807079460162555e-06	
1.2796686320965966e-06	
1.279552762149855e-06	
1.2795258526343495e-06	
1.2794876037105052e-06	
1.2793480832702677e-06	
1.2786773929171428e-06	
1.2754774304378328e-06	
1.2523863215047852e-06	
1.190926361328204e-06	
1.14002138007202e-06	
1.1202631323356025e-06	
1.1154180333024505e-06	
1.1145034635817001e-06	
1.114323546626597e-06	
1.1142963475356169e-06	
1.1142957216745536e-06	
1.11428565574929e-06	
1.1142198687955218e-06	
1.1139087113885533e-06	
1.1128121365359859e-06	
1.1091545789372982e-06	
1.1016181638154914e-06	
1.087514871128073e-06	
1.0693844918238321e-06	
1.0489450466247052e-06	
1.0373076932451464e-06	
1.0336768731139998e-06	
1.0326436495240478e-06	
1.0324181898368233e-06	
1.032337360852446e-06	
1.0322867846651421e-06	
1.032259335575646e-06	
1.0322442632024815e-06	
1.0322248311323544e-06	
1.0321950679151668e-06	
1.032127694771574e-06	
1.0319565961328966e-06	
1.0316291451614089e-06	
1.030895608830686e-06	
1.0296343918563653e-06	
1.0272317930832728e-06	
1.0213019634553794e-06	
1.004945297930206e-06	
9.833725043972658e-07	
9.66336893838886e-07	
9.56131463169593e-07	
9.50586709401889e-07	
9.476471539903904e-07	
9.457876439487529e-07	
9.44518075393694e-07	
9.439400614831723e-07	
9.437096313228957e-07	
9.436350788856359e-07	
9.435884346180947e-07	
9.435589581592779e-07	
9.435412107699408e-07	
9.435146752489019e-07	
9.434864671597701e-07	
9.43454481696314e-07	
9.434076801743121e-07	
9.432973952879422e-07	
9.431212697124894e-07	
9.427614139188142e-07	
9.420438689265571e-07	
9.40591724118741e-07	
9.381462464326194e-07	
9.328228943675519e-07	
9.266931455067819e-07	
9.19556324365842e-07	
9.0943895835067e-07	
9.011176339062263e-07	
8.97546376840562e-07	
8.937957323101874e-07	
8.912645472876208e-07	
8.897861638169098e-07	
8.892253582341172e-07	
8.88914103202104e-07	
8.88612025609324e-07	
8.884485537055859e-07	
8.883700556339612e-07	
8.883179638056234e-07	
8.883003395004105e-07	
8.882956618480461e-07	
8.882949799775902e-07	
8.882946473237837e-07	
8.882907363921293e-07	
8.882782784405043e-07	
8.88259544896566e-07	
8.882301757300686e-07	
8.881545806996896e-07	
8.880147103425072e-07	
8.877277439157946e-07	
8.873967205989022e-07	
8.86787217833818e-07	
8.858043416695292e-07	
8.847669329567856e-07	
8.831500545715969e-07	
8.818674310957897e-07	
8.807354799047863e-07	
8.791043837211667e-07	
8.772192062699579e-07	
8.751282350898694e-07	
8.735426415930661e-07	
8.717521019946515e-07	
8.704521241058457e-07	
8.690692368422592e-07	
8.671605935866629e-07	
8.655945177105757e-07	
8.635025277524158e-07	
8.625441741391922e-07	
8.615219535612239e-07	
8.606168670005022e-07	
8.597016441991836e-07	
8.593644300439932e-07	
8.589857319255695e-07	
8.586787727383349e-07	
8.581775098369349e-07	
8.57644472641337e-07	
8.571840852860977e-07	
8.568568139929529e-07	
8.565277229111407e-07	
8.5628647427621e-07	
8.560119713968344e-07	
8.558297851449228e-07	
8.556523849491982e-07	
8.554561397231981e-07	
8.552910397912149e-07	
8.551628247982791e-07	
8.550662525259336e-07	
8.549652059987219e-07	
8.548863188036413e-07	
8.547547213215988e-07	
8.545764656843471e-07	
8.543689599675254e-07	
8.542482675818472e-07	
8.540979472239067e-07	
8.539047010625613e-07	
8.537216396245533e-07	
8.535845031917052e-07	
8.533969154612284e-07	
8.532730761293925e-07	
8.531481173012375e-07	
8.530557405951165e-07	
8.528878820208846e-07	
8.527477358931418e-07	
8.526036810684159e-07	
8.52426333379446e-07	
8.522026324205455e-07	
8.519301318768545e-07	
8.5179327237514e-07	
8.515927154090131e-07	
8.514338686968051e-07	
8.512508210929085e-07	
8.5096247192638e-07	
8.507800918020493e-07	
8.504193008790508e-07	
8.499650516612041e-07	
8.493028247969232e-07	
8.486889031738789e-07	
8.479414901497743e-07	
8.467158992407483e-07	
8.457115536274783e-07	
8.444322933868558e-07	
8.433663955077415e-07	
8.419903890697121e-07	
8.401219281291932e-07	
8.376103970888586e-07	
8.354644235039756e-07	
8.328308330884556e-07	
8.304495616830231e-07	
8.276414399889478e-07	
8.244795606497841e-07	
8.215710837226985e-07	
8.179369622626105e-07	
8.159404099225747e-07	
8.135533604196716e-07	
8.105171735924226e-07	
8.083770639265874e-07	
8.063550414997002e-07	
8.038578137167417e-07	
8.024034055643466e-07	
8.007321547400818e-07	
7.981491791065097e-07	
7.956771760740183e-07	
7.925834620074324e-07	
7.89760931956337e-07	
7.882712193244181e-07	
7.868060451942593e-07	
7.855341781682218e-07	
7.840968358108826e-07	
7.806069551522392e-07	
7.766242904171381e-07	
7.692430006072412e-07	
7.581346929306917e-07	
7.49669042658541e-07	
7.443451451754949e-07	
7.382249728168401e-07	
7.269710970196491e-07	
7.122482217013384e-07	
7.001749603439911e-07	
6.707132966461404e-07	
6.433818947066555e-07	
6.261937293615406e-07	
6.082600585653478e-07	
5.863547064401136e-07	
5.683684900067015e-07	
5.568006295936116e-07	
5.447439157858824e-07	
5.357390634211832e-07	
5.31752366174493e-07	
5.27507577246673e-07	
5.230059743424116e-07	
5.128900118662155e-07	
5.008010581831132e-07	
4.929644707578413e-07	
4.862068124293753e-07	
4.7604205278035065e-07	
4.6375782562721923e-07	
4.5478758719295124e-07	
4.484025673407905e-07	
4.446252882546053e-07	
4.4157291136667535e-07	
4.3680268064573e-07	
4.310855263158604e-07	
4.25792425312789e-07	
4.204439424814614e-07	
4.1271538809620246e-07	
4.0691201964633844e-07	
4.002476382172611e-07	
3.962696280549877e-07	
3.9224558472480207e-07	
3.8832511394423235e-07	
3.8299973836673766e-07	
3.782644755507852e-07	
3.749901534977226e-07	
3.715296931649368e-07	
3.6803239306216723e-07	
3.6568764127674325e-07	
3.6347459186311465e-07	
3.6150055961197433e-07	
3.5929367237079e-07	
3.574002744552768e-07	
3.55962023731352e-07	
3.547028561041776e-07	
3.535307636688718e-07	
3.52141896752363e-07	
3.506012286627284e-07	
3.4920107001997573e-07	
3.4829706545143045e-07	
3.473859532149656e-07	
3.46692826545899e-07	
3.4575435746610456e-07	
3.4437987038438034e-07	
3.4311082275199085e-07	
3.42368538494275e-07	
3.4171890328097884e-07	
3.412928664475312e-07	
3.410740382261772e-07	
3.4086934264613235e-07	
3.4073404364638583e-07	
3.4059047360722164e-07	
3.404976249876654e-07	
3.404176294881098e-07	
3.4035700054978503e-07	
3.4031533789788017e-07	
3.402894025391417e-07	
3.402667155373354e-07	
3.4025102950756366e-07	
3.4023991283734255e-07	
3.402272255357939e-07	
3.4021270225228364e-07	
3.401995079700846e-07	
3.401862822886277e-07	
3.401635472710035e-07	
3.401473418004126e-07	
3.40135652492883e-07	
3.401195762911643e-07	
3.4010723457158807e-07	
3.4008733454795693e-07	
3.400594220526345e-07	
3.400286325044644e-07	
3.400096811502056e-07	
3.3999672504715364e-07	
3.3997705901420583e-07	
3.3996290947670787e-07	
3.399467955003638e-07	
3.3992973188975097e-07	
3.399151722749265e-07	
3.398949000779562e-07	
3.3987824746863156e-07	
3.398472307312469e-07	
3.398101094232652e-07	
3.397789633721263e-07	
3.3976290710883715e-07	
3.397420333723528e-07	
3.3972159206259026e-07	
3.3971176318178815e-07	
3.3970117458055853e-07	
3.3968776813724665e-07	
3.396711837704655e-07	
3.3965814137738975e-07	
3.3963870536147544e-07	
3.396271293451441e-07	
3.396095867995183e-07	
3.395841254912123e-07	
3.3956702515548065e-07	
3.395549917450128e-07	
3.3953749611615877e-07	
3.395202504468443e-07	
3.395111681854893e-07	
3.3950375819220063e-07	
3.3948970257766303e-07	
3.3948327544508573e-07	
3.394802379190876e-07	
3.394718522609882e-07	
3.3946449106746235e-07	
3.394619011097949e-07	
3.3945766832992336e-07	
3.394528512103605e-07	
3.394513552303737e-07	
3.3945068808414234e-07	
3.3945003294208e-07	
3.394498336643952e-07	
3.394497024574864e-07	
3.3944963031826254e-07	
3.394496302292195e-07	
3.394496060983402e-07	
3.394494667870334e-07	
3.3944918479047327e-07	
3.3944880445979637e-07	
3.394474946158973e-07	
3.394450794949153e-07	
3.394437858096692e-07	
3.3944064148564414e-07	
3.39438590814421e-07	
3.3943276410665927e-07	
3.39428750961123e-07	
3.3941940078309593e-07	
3.394134359174022e-07	
3.3940073593236914e-07	
3.3939191360276863e-07	
3.3936177601195997e-07	
3.393501294414154e-07	
3.393222241054157e-07	
3.393037169660627e-07	
3.392353864870763e-07	
3.392033062955609e-07	
3.391567662940032e-07	
3.3912842174333185e-07	
3.3910274290626443e-07	
3.390325353729296e-07	
3.389723346629854e-07	
3.3880452956464265e-07	
3.3876485913062253e-07	
3.387078435291705e-07	
3.3864706687991067e-07	
3.3858501595339036e-07	
3.385059816912911e-07	
3.384613530981611e-07	
3.381898697860824e-07	
3.380729787101064e-07	
3.3746755711646216e-07	
3.372095676624287e-07	
3.366433798031731e-07	
3.3594236891408407e-07	
3.356596866330701e-07	
3.3459444437116715e-07	
3.3404504839253517e-07	
3.3348213091875863e-07	
3.327052703545816e-07	
3.3231791066970103e-07	
3.3053562405085724e-07	
3.2918730346693116e-07	
3.273552761191216e-07	
3.2459589409647193e-07	
3.231009914317334e-07	
3.212742103497988e-07	
3.2037223106149146e-07	
3.197705489104777e-07	
3.1896713332229644e-07	
3.1847403495552806e-07	
3.172735853383392e-07	
3.1647102993876926e-07	
3.1591452474192693e-07	
3.14900869757479e-07	
3.1449284883697577e-07	
3.1404069111393873e-07	
3.1324390915066843e-07	
3.130137580421198e-07	
3.127277766901031e-07	
3.1186657437308653e-07	
3.115209667548841e-07	
3.1114383172266743e-07	
3.1063235551269114e-07	
3.1040540760396446e-07	
3.102685021753007e-07	
3.1006656061671594e-07	
3.100114738220477e-07	
3.099340127242453e-07	
3.096360408357567e-07	
3.0951822370614706e-07	
3.0949195552773027e-07	
3.0941710157579023e-07	
3.092522669987981e-07	
3.0920327866607555e-07	
3.091657405285347e-07	
3.090777370718687e-07	
3.0902718550887073e-07	
3.0898049682467276e-07	
3.08729593787362e-07	
3.084646819042596e-07	
3.08422909381742e-07	
3.0838845568275057e-07	
3.081951421788347e-07	
3.0787556411621634e-07	
3.0776030043921467e-07	
3.07702606991191e-07	
3.07311674815517e-07	
3.0632361528308475e-07	
3.059878497013367e-07	
3.057663898621759e-07	
3.0537319338698095e-07	
3.050396427017444e-07	
3.0494492640308636e-07	
3.0473337824821964e-07	
3.041428789935362e-07	
3.035733791426076e-07	
3.0345430994939444e-07	
3.0339158598410246e-07	
3.0313042135527016e-07	
3.024150767624181e-07	
3.013261124946994e-07	
3.0096240681664507e-07	
3.004302424404865e-07	
2.9853000628223417e-07	
2.9589369689935586e-07	
2.9516796803366644e-07	
2.944261672426135e-07	
2.896902253013429e-07	
2.78656536627723e-07	
2.739622979596609e-07	
2.7329997630214953e-07	
2.7274048125466717e-07	
2.6945355852149977e-07	
2.5643727949314085e-07	
2.3609537089993454e-07	
2.1920293476348949e-07	
2.1456787026470846e-07	
2.1321980449553334e-07	
2.1105299830821835e-07	
2.0547822629740873e-07	
2.0012918960965922e-07	
1.9845206060556904e-07	
1.9818595806889682e-07	
1.9807218089742677e-07	
1.978821398469228e-07	
1.9753956472008202e-07	
1.9734869172511348e-07	
1.9727229658635206e-07	
1.972424256676343e-07	
1.9720769084153053e-07	
1.9716215512478993e-07	
1.970494453895388e-07	
1.9697498599707435e-07	
1.9695198528968567e-07	
1.9694827182159628e-07	
1.9694725175609875e-07	
1.9694552846581481e-07	
1.969434907681091e-07	
1.9694210065960442e-07	
1.9694158042192117e-07	
1.9694153356806277e-07	
1.9694149275016878e-07	
1.9694098838001792e-07	
1.969383796906124e-07	
1.9693354257074942e-07	
1.969298228578526e-07	
1.9692862052342803e-07	
1.9692700156867505e-07	
1.9692269654398465e-07	
1.9690625956531108e-07	
1.9681622720334975e-07	
1.9649408976017162e-07	
1.9551071108956253e-07	
1.9427429953219248e-07	
1.9296949672836023e-07	
1.9238151229196893e-07	
1.9201235761102036e-07	
1.9183649817269824e-07	
1.9177923153125152e-07	
1.9175024269292593e-07	
1.9173395376315636e-07	
1.917020501517303e-07	
1.9164134985719404e-07	
1.9158711302532046e-07	
1.915571953664791e-07	
1.9153319738454173e-07	
1.9152032480264267e-07	
1.9150746142659573e-07	
1.9149389387554894e-07	
1.9147274946994815e-07	
1.9145093583230986e-07	
1.9143048333798213e-07	
1.9142134219516338e-07	
1.9141612217419668e-07	
1.9141458034168426e-07	
1.9141381637464237e-07	
1.9141236805338659e-07	
1.9140930906226259e-07	
1.9140302428257323e-07	
1.9139870319024327e-07	
1.913961270462461e-07	
1.9139543545893417e-07	
1.9139489381336636e-07	
1.913944843322528e-07	
1.9139391831816463e-07	
1.9139253633087008e-07	
1.9138910914441914e-07	
1.9137921775565093e-07	
1.9136281232248834e-07	
1.913388953996929e-07	
1.9122395541725514e-07	
1.9094382179025369e-07	
1.9025283977272473e-07	
1.884008032862558e-07	
1.848205184142254e-07	
1.7922280426943657e-07	
1.7336009930271232e-07	
1.67038485478471e-07	
1.61629441343517e-07	
1.5889908267742098e-07	
1.5728272628795118e-07	
1.5665910215756306e-07	
1.564019517420421e-07	
1.563043658442253e-07	
1.5623406624265537e-07	
1.5620607275412996e-07	
1.5619475039882694e-07	
1.5619142708288436e-07	
1.5619054663844967e-07	
1.561905466303504e-07	
1.5618990528649015e-07	
1.561875055325932e-07	
1.561792668095683e-07	


==> data/fig_minres_M_2000.dat <==
res	
0.2332840180083181	
0.09915142285817809	
0.052138569618555834	
0.031730869798943094	
0.02103625337940001	
0.01481836607512782	
0.010886441674245495	
0.008294612960798349	
0.006526171416962184	
0.00526228903229318	
0.004312481445522541	
0.003572190578959577	
0.002998798546779776	
0.0025591020896236502	
0.0022068588084440915	
0.0019112951953904975	
0.0016591067351315722	
0.0014459488979665796	
0.001271913429954878	
0.0011260467891454433	
0.0010017324465874861	
0.0008909334710505721	
0.0007924869140968595	
0.0007119152878453999	
0.0006430542534500008	
0.000580969023979412	
0.0005266942290440082	
0.0004795681234097605	
0.00043838211022447047	
0.0004038429108931468	
0.0003737776060354344	
0.00034629813962608883	
0.0003207836803477931	
0.0002970580696624227	
0.0002748840476405039	
0.0002551137952073036	
0.00023737452691162124	
0.00022233032790425265	
0.00020849072037217625	
0.0001961310192829209	
0.00018488606380699332	
0.00017490734352509498	
0.000166045854940657	
0.00015746181616556503	
0.00014967369746096188	
0.00014220078712937363	
0.0001355136183617827	
0.0001290506320015889	
0.00012260830306042017	
0.00011682876671457375	
0.00011136763659026339	
0.00010635647102284147	
0.00010159323591765339	
9.703410325786319e-05	
9.277454369046982e-05	
8.87212587083136e-05	
8.486979886235065e-05	
8.126771330417197e-05	
7.786414301741163e-05	
7.46408175095524e-05	
7.15382178015028e-05	
6.872139267665646e-05	
6.610597495904052e-05	
6.373686350439989e-05	
6.147511601846048e-05	
5.930011286561346e-05	
5.720846510365823e-05	
5.526403781199525e-05	
5.34264955571571e-05	
5.161986759614358e-05	
4.980619019160524e-05	
4.816709063565822e-05	
4.6599110943421664e-05	
4.5100934492388845e-05	
4.363329622116715e-05	
4.2200789409660086e-05	
4.087305038580368e-05	
3.9647571417016794e-05	
3.850562873695005e-05	
3.745050685724022e-05	
3.637258425581214e-05	
3.530987805301526e-05	
3.429386226460153e-05	
3.3261388667103403e-05	
3.225394660291077e-05	
3.124234886881457e-05	
3.0259915020759943e-05	
2.9306435983754765e-05	
2.8444215413041236e-05	
2.766331398184084e-05	
2.693115747595519e-05	
2.6192892271047683e-05	
2.551208967696879e-05	
2.4891506292896245e-05	
2.428687290154475e-05	
2.3647715177151776e-05	
2.3001993137848817e-05	
2.239151354900687e-05	
2.179368564261639e-05	
2.1221897356074554e-05	
2.0637082811482392e-05	
2.0060796802710835e-05	
1.9529091547389446e-05	
1.9039079569497846e-05	
1.8561433210302924e-05	
1.8114207777050325e-05	
1.7685600835803983e-05	
1.7256202909180786e-05	
1.682872741035914e-05	
1.642887287004344e-05	
1.604063459925144e-05	
1.5653843446476172e-05	
1.5267555325321116e-05	
1.4899274223558524e-05	
1.4551050981377015e-05	
1.4215945417337321e-05	
1.3889944366325559e-05	
1.3557200264499033e-05	
1.3239487056541548e-05	
1.2941162746150554e-05	
1.2651518538448192e-05	
1.2375362789529322e-05	
1.2109463434757106e-05	
1.1839818687086232e-05	
1.1596952370266375e-05	
1.1375878254461112e-05	
1.1165433994881457e-05	
1.0972416196082746e-05	
1.0784594262913532e-05	
1.0596945846967587e-05	
1.0414756428757333e-05	
1.023541792890121e-05	
1.0069234086514271e-05	
9.915094319380449e-06	
9.763865928608208e-06	
9.622277190585787e-06	
9.48646270952006e-06	
9.350325835062518e-06	
9.21156936258015e-06	
9.070350177435854e-06	
8.938150175543072e-06	
8.804320942330665e-06	
8.681216828384866e-06	
8.562259652654153e-06	
8.452410498674711e-06	
8.343832549648853e-06	
8.250338588880719e-06	
8.163540954765437e-06	
8.077856816937071e-06	
7.996014997700374e-06	
7.916301414910568e-06	
7.842019834135658e-06	
7.772999301461054e-06	
7.706047802292998e-06	
7.639205049904435e-06	
7.5734936176214965e-06	
7.5144739209410986e-06	
7.457555557123557e-06	
7.401448450685144e-06	
7.346947225212031e-06	
7.294604012558447e-06	
7.246467201987143e-06	
7.2018210070865565e-06	
7.159954313691621e-06	
7.121417310898258e-06	
7.084058837435932e-06	
7.049346148456584e-06	
7.015985241355326e-06	
6.985043519949498e-06	
6.95498073803336e-06	
6.926097280120693e-06	
6.899316745411728e-06	
6.874426444354135e-06	
6.8516274790130435e-06	
6.831127827640187e-06	
6.813477410216402e-06	
6.797877621041331e-06	
6.783158214303718e-06	
6.76860975713787e-06	
6.754816938248285e-06	
6.74260273459771e-06	
6.731475354329793e-06	
6.720635912032003e-06	
6.71069966851705e-06	
6.7018612084296355e-06	
6.69370000217425e-06	
6.686026952487933e-06	
6.679293423204131e-06	
6.673120794152383e-06	
6.667519836299586e-06	
6.6625040394354614e-06	
6.6581544491513795e-06	
6.654411777443626e-06	
6.651285300735101e-06	
6.6485989524759594e-06	
6.6462843441350655e-06	
6.644247559155272e-06	
6.64249466356146e-06	
6.641099888600913e-06	
6.639979364574305e-06	
6.639088074308566e-06	
6.638390882410413e-06	
6.637841533878442e-06	
6.6374473938145675e-06	
6.637190079998812e-06	
6.637027239122201e-06	
6.636943240033362e-06	
6.636914537061914e-06	
6.636911170671849e-06	
6.636907988859075e-06	
6.636880419143555e-06	
6.636801623775871e-06	
6.636651048965394e-06	
6.636394735065186e-06	
6.6359980572029005e-06	
6.635444007713401e-06	
6.634688401317028e-06	
6.633726011716112e-06	
6.632576859964885e-06	
6.631237402214052e-06	
6.62972071227832e-06	
6.627902770407416e-06	
6.625861078243353e-06	
6.623426206615612e-06	
6.620532748320368e-06	
6.617121694406942e-06	
6.612976869878728e-06	
6.608014165617389e-06	
6.602579272037119e-06	
6.59647953647604e-06	
6.589999716827985e-06	
6.583002699816865e-06	
6.575289573925782e-06	
6.566613426905373e-06	
6.556676761383377e-06	
6.5458280479899705e-06	
6.533775924206405e-06	
6.520663390053842e-06	
6.506139433191607e-06	
6.491267648279985e-06	
6.476205488424085e-06	
6.460171509429325e-06	
6.442928481289501e-06	
6.4240152772226605e-06	
6.404243182290584e-06	
6.384290459613318e-06	
6.365027115938003e-06	
6.344335561269876e-06	
6.323006893128846e-06	
6.301437778211595e-06	
6.279675945518968e-06	
6.257059791352453e-06	
6.23325534710799e-06	
6.207935862496613e-06	
6.182033909186103e-06	
6.1556387215223095e-06	
6.130520653896382e-06	
6.1059260224006966e-06	
6.080434861171478e-06	
6.052522788261361e-06	
6.02296005269766e-06	
5.992224592438557e-06	
5.960518324452416e-06	
5.929069368917675e-06	
5.899152924704994e-06	
5.868337613475291e-06	
5.833196814837989e-06	
5.796471203752934e-06	
5.7574736287767555e-06	
5.717311662124411e-06	
5.67765038683009e-06	
5.637782179828895e-06	
5.597458343876986e-06	
5.559428918718415e-06	
5.52483784410863e-06	
5.488064040275396e-06	
5.448529161108851e-06	
5.4064370023475594e-06	
5.363114047004055e-06	
5.318374907398076e-06	
5.274451435139003e-06	
5.228695144075034e-06	
5.182013721290144e-06	
5.133837261791749e-06	
5.085595983226521e-06	
5.039353970426816e-06	
4.99557518652095e-06	
4.9497137326825515e-06	
4.904733834412858e-06	
4.860630500362138e-06	
4.817927038405906e-06	
4.775301853404151e-06	
4.735525082639436e-06	
4.694880394683062e-06	
4.651004112885049e-06	
4.608846475263911e-06	
4.563930722783358e-06	
4.517849565710337e-06	
4.471311742550858e-06	
4.423740379036612e-06	
4.3743621411463535e-06	
4.325913482495075e-06	
4.279819164704333e-06	
4.234810714487524e-06	
4.1922086070652654e-06	
4.151799714007225e-06	
4.112479910700133e-06	
4.073083767923721e-06	
4.033570843166167e-06	
3.995166664923372e-06	
3.957605762928901e-06	
3.9192359459287335e-06	
3.8807700349853455e-06	
3.8437966411442806e-06	
3.80826836523609e-06	
3.774062110682374e-06	
3.7396803354655178e-06	
3.705609351840645e-06	
3.673754895054424e-06	
3.6425850298224663e-06	
3.610333688218693e-06	
3.578899656121132e-06	
3.5472051282877113e-06	
3.5165247573735547e-06	
3.487124305582906e-06	
3.458025338793781e-06	
3.427102381600541e-06	
3.39597860128906e-06	
3.366052381805019e-06	
3.3358912506157548e-06	
3.3047989559206293e-06	
3.2762879621780997e-06	
3.2484220660922054e-06	
3.2228086497695525e-06	
3.198052488621093e-06	
3.1735761594969208e-06	
3.1494844424723494e-06	
3.125026789396683e-06	
3.0997269707516837e-06	
3.07414817805137e-06	
3.048797734451194e-06	
3.0249555572255287e-06	
3.002171215600918e-06	
2.98045368071224e-06	
2.959080383761149e-06	
2.9393361176791692e-06	
2.9191501206214993e-06	
2.8998957460888605e-06	
2.881143280812267e-06	
2.86206629863211e-06	
2.84398640328619e-06	
2.8269613127249705e-06	
2.809044546328e-06	
2.7918243896750894e-06	
2.775208177899964e-06	
2.759268453998952e-06	
2.744203754866145e-06	
2.7292344380099605e-06	
2.714902852347348e-06	
2.7010927175548113e-06	
2.6874740353954336e-06	
2.674235667101986e-06	
2.6616408355970736e-06	
2.6484950841048907e-06	
2.6348197801669247e-06	
2.6212330636252507e-06	
2.607700830912655e-06	
2.5942820255565754e-06	
2.5808105361679866e-06	
2.56696078910454e-06	
2.5533224328669406e-06	
2.5397333919102683e-06	
2.5260654492509612e-06	
2.5128243425058852e-06	
2.499200730873143e-06	
2.4859870169805257e-06	
2.4731666701632634e-06	
2.460163320324508e-06	
2.445876203212735e-06	
2.4313762818618263e-06	
2.417507577876537e-06	
2.4030861287086273e-06	
2.388844610010267e-06	
2.3755269982557106e-06	
2.3625210922500955e-06	
2.350291800683872e-06	
2.3389898699743458e-06	
2.328371302621004e-06	
2.3181410213899e-06	
2.3080512579287823e-06	
2.2984368280811776e-06	
2.2890743246010265e-06	
2.2795815989761467e-06	
2.270711509146491e-06	
2.2621102492517155e-06	
2.2533951243493583e-06	
2.245079660211866e-06	
2.23721218473579e-06	
2.229287948526705e-06	
2.2217665691436566e-06	
2.2146673272071964e-06	
2.20804931238145e-06	
2.2016870733398576e-06	
2.195618229483017e-06	
2.1896409220019454e-06	
2.1837575864588672e-06	
2.1778379527640273e-06	
2.1717798587119745e-06	
2.1657064421246982e-06	
2.15977452875933e-06	
2.154083418296339e-06	
2.1487536787786892e-06	
2.1436056945827902e-06	
2.1385442253670187e-06	
2.133846157622236e-06	
2.1292948248866224e-06	
2.125065170945826e-06	
2.1211654449158503e-06	
2.117353465575747e-06	
2.113586065830707e-06	
2.1100302445111735e-06	
2.1066908838313685e-06	
2.1034664750039077e-06	
2.100532718756142e-06	
2.0976622311922567e-06	
2.0948392726236517e-06	
2.0921718476452016e-06	
2.089685458141659e-06	
2.0874620405177856e-06	
2.085428099527082e-06	
2.0834708990988352e-06	
2.081671503706992e-06	
2.0799081934392867e-06	
2.0782005767101357e-06	
2.0766349164749735e-06	
2.0750656179641153e-06	
2.0736068379508653e-06	
2.072295618240421e-06	
2.0710947286731675e-06	
2.069992656582889e-06	
2.068991090884332e-06	
2.068087203983285e-06	
2.0672612157215197e-06	
2.066495323350212e-06	
2.065783129748601e-06	
2.0651594959334454e-06	
2.064599903504247e-06	
2.064110047141453e-06	
2.0637225786978008e-06	
2.0633870392541507e-06	
2.0631029437530923e-06	
2.0628533542880367e-06	
2.0626300034775627e-06	
2.0624463385535438e-06	
2.0622928228458345e-06	
2.062166463082545e-06	
2.0620660123548895e-06	
2.061984438579683e-06	
2.0619239011610166e-06	
2.0618786580807307e-06	
2.061846691603108e-06	
2.0618274228857704e-06	
2.0618174621952728e-06	
2.061813668847047e-06	
2.061813038409219e-06	
2.0618128898227743e-06	
2.0618104625648146e-06	
2.061802802533398e-06	
2.06178702389531e-06	
2.06176074809846e-06	
2.0617195248368874e-06	
2.0616633873587696e-06	
2.0615929325080614e-06	
2.061501851361628e-06	
2.0613897434387546e-06	
2.061248785515105e-06	
2.061084398625559e-06	
2.0608881495061387e-06	
2.0606524501600605e-06	
2.060385537103095e-06	
2.060064795211188e-06	
2.0596897323763994e-06	
2.059288027089894e-06	
2.058859706129986e-06	
2.0583872153203398e-06	
2.0578676181740037e-06	
2.0573051467708593e-06	
2.0567007232161928e-06	
2.0560622978492276e-06	
2.055361042612193e-06	
2.054566462684208e-06	
2.053679640349628e-06	
2.0526903937951006e-06	
2.0516898376861217e-06	
2.05068431698984e-06	
2.049641432336123e-06	
2.0485491405701865e-06	
2.047387311221762e-06	
2.0461472983498386e-06	
2.044830021367457e-06	
2.0434068920827367e-06	
2.0418525523708612e-06	
2.0401018004577806e-06	
2.0382414220279753e-06	
2.036395398099972e-06	
2.034537834756558e-06	
2.0325823802179046e-06	
2.0304903312136726e-06	
2.028079551711979e-06	
2.0255898525950607e-06	
2.023052317691383e-06	
2.020374230499203e-06	
2.017674356408107e-06	
2.0148955871171795e-06	
2.01199151922305e-06	
2.0090446515798026e-06	
2.005842838706981e-06	
2.002409835707238e-06	
1.999145280746567e-06	
1.9959771100632147e-06	
1.992652429467747e-06	
1.989205011652648e-06	
1.9854333399759204e-06	
1.981309108686042e-06	
1.9771347642785544e-06	
1.972637074872931e-06	
1.9683004518472997e-06	
1.9639890188820518e-06	
1.959505532843465e-06	
1.954832367454901e-06	
1.9500120572870586e-06	
1.944797155700259e-06	
1.9392934198853457e-06	
1.9338205727910785e-06	
1.9282370581081407e-06	
1.9228038082486074e-06	
1.91729416463748e-06	
1.911707031275023e-06	
1.9060063706947526e-06	
1.9003129450237704e-06	
1.8948219545308481e-06	
1.8893476070210111e-06	
1.8837239529493572e-06	
1.8778549814212974e-06	
1.871609971169334e-06	
1.8653835266621057e-06	
1.85947194935916e-06	
1.8540272033277794e-06	
1.84856010689776e-06	
1.843149770991821e-06	
1.8376629310981143e-06	
1.831855809262774e-06	
1.8259317986179534e-06	
1.8199813489099402e-06	
1.814123357419269e-06	
1.8081974642637483e-06	
1.8020769269932336e-06	
1.7959881301961766e-06	
1.790051889365164e-06	
1.7841766186265743e-06	
1.778443054590552e-06	
1.7727018417062713e-06	
1.767211252958493e-06	
1.7616818062179842e-06	
1.7560885490230254e-06	
1.7507782032680703e-06	
1.7459013190022486e-06	
1.7410994051773058e-06	
1.7367112952305971e-06	
1.732529643871684e-06	
1.7282961078112939e-06	
1.7239165799712207e-06	
1.7195641076404483e-06	
1.715280273620826e-06	
1.711016181051826e-06	
1.7063766026700392e-06	
1.7017429921277695e-06	
1.697245115020862e-06	
1.6928552189362767e-06	
1.6885836364810789e-06	
1.6847048988686017e-06	
1.6808542233189555e-06	
1.6771967189628435e-06	
1.6736056553263421e-06	
1.6700542748768543e-06	
1.6665716373513105e-06	
1.6631532394969704e-06	
1.659761892297485e-06	
1.6565159756827447e-06	
1.6532985160435373e-06	
1.6500045488024244e-06	
1.6467882814272174e-06	
1.6435597919587354e-06	
1.6404525658679182e-06	
1.6374545365853637e-06	
1.6344824460755372e-06	
1.6315776442708714e-06	
1.6286699653203792e-06	
1.6259135132888494e-06	
1.6230924173906716e-06	
1.6203411921189375e-06	
1.6175156666329412e-06	
1.6147490291761005e-06	
1.6120421734538868e-06	
1.6091107912740298e-06	
1.605988555176121e-06	
1.6026595410736027e-06	
1.5993028443140532e-06	
1.5960501154714103e-06	
1.5928904168321194e-06	
1.5896569874677074e-06	
1.5866813664453796e-06	
1.5836096589779877e-06	
1.580473288668394e-06	
1.5773847245163394e-06	
1.574395436156078e-06	
1.5715790323904403e-06	
1.56883509086968e-06	
1.5661027007435327e-06	
1.5633939301624098e-06	
1.5608973961454909e-06	
1.5585101624776626e-06	
1.555999216200262e-06	
1.5533800987554063e-06	
1.5507624719497467e-06	
1.5480906955953266e-06	
1.5452902152709523e-06	
1.542553395395588e-06	
1.539846874245467e-06	
1.5372711882296115e-06	
1.534731128065828e-06	
1.5321791304470638e-06	
1.5297498810270125e-06	
1.5272168919509494e-06	
1.5246380843611675e-06	
1.5220593643151502e-06	
1.5195703601962259e-06	
1.51721613219431e-06	
1.5148206196680403e-06	
1.512444428078646e-06	
1.5099667203802893e-06	
1.5075143428934981e-06	
1.5050378643558802e-06	
1.502534156511883e-06	
1.4999442653422688e-06	
1.4972498855449965e-06	
1.494467148762517e-06	
1.491712240347491e-06	
1.4891833043452806e-06	
1.48678689839329e-06	
1.4843496732572047e-06	
1.4820047495660816e-06	
1.4798068633594543e-06	
1.4776791629551845e-06	
1.4756469801939463e-06	
1.473704844036666e-06	
1.4718609579283837e-06	
1.4701028334688388e-06	
1.4684669714392738e-06	
1.4668407444227242e-06	
1.4652388893152605e-06	
1.4637016343063846e-06	
1.4620827161169754e-06	
1.4603512323189277e-06	
1.4584812992034094e-06	
1.4565210955879016e-06	
1.4545014105477993e-06	
1.4525223798120183e-06	
1.4508466750840061e-06	
1.4493377473880758e-06	
1.447827235841439e-06	
1.4463399259805282e-06	
1.445090387850776e-06	
1.4439657695267648e-06	
1.44279342895103e-06	
1.4416227387860648e-06	
1.440556859247644e-06	
1.4394969006985368e-06	
1.4383323216252118e-06	
1.4372561300335447e-06	
1.4362740212704657e-06	
1.4352281731622564e-06	
1.4342157610451077e-06	
1.4332528682740721e-06	
1.4322994636184189e-06	
1.4314531577823893e-06	
1.430680129055291e-06	
1.429933323400733e-06	
1.4292696025183698e-06	
1.4286287005439219e-06	
1.4279809945538789e-06	
1.42736838842559e-06	
1.426740817441393e-06	
1.426155512683242e-06	
1.4255957152034511e-06	
1.4250960626917483e-06	
1.4246334461004391e-06	
1.424192147526613e-06	
1.4238053581460617e-06	
1.4234337947344637e-06	
1.4230761726946678e-06	
1.4227167697699128e-06	
1.4223901528171043e-06	
1.4220727277273027e-06	
1.421783772992153e-06	
1.421529911051318e-06	
1.421302391632811e-06	
1.4210894093143088e-06	
1.4208927894902678e-06	
1.420716998095056e-06	
1.420552676162185e-06	
1.4204093132463765e-06	
1.4202699798274375e-06	
1.4201425819122928e-06	
1.4200277486500233e-06	
1.4199213432465223e-06	
1.4198237372348833e-06	
1.4197417688898524e-06	
1.4196670842703843e-06	
1.419601055299939e-06	
1.419544661343861e-06	
1.4194993935831648e-06	
1.4194587661485355e-06	
1.4194241893361741e-06	
1.419395106712274e-06	
1.4193702372829277e-06	
1.4193513086266654e-06	
1.4193372468308871e-06	
1.4193270519521143e-06	
1.4193202854107463e-06	
1.4193162916209573e-06	
1.419314150406399e-06	
1.419313412842364e-06	
1.4193133376090183e-06	
1.419313243325305e-06	
1.4193124493046158e-06	
1.4193101334225802e-06	
1.4193056974244615e-06	
1.4192981578458262e-06	
1.4192869450400118e-06	
1.419271446666499e-06	
1.4192516361332656e-06	
1.4192264917712044e-06	
1.4191950450339362e-06	
1.4191579337224036e-06	
1.4191120788791976e-06	
1.4190568071870118e-06	
1.4189921817082235e-06	
1.4189188739821782e-06	
1.4188342936561652e-06	
1.418742384511699e-06	
1.4186446485842738e-06	
1.4185397532653517e-06	
1.4184284313674488e-06	
1.4183123686369415e-06	
1.4181835233300372e-06	
1.4180516473693246e-06	
1.4179139317294472e-06	
1.417756996903823e-06	
1.4175783725308433e-06	
1.4173836935646595e-06	
1.417180920043543e-06	
1.4169513523966044e-06	
1.4167017909533812e-06	
1.4164257840048478e-06	
1.416132997062233e-06	
1.4158333560168836e-06	
1.4155107683599224e-06	
1.415174604031545e-06	
1.4148310211647237e-06	
1.4144369841635325e-06	
1.4140103874200079e-06	
1.4135822673755546e-06	
1.413151682018975e-06	
1.4127173038841425e-06	
1.4122885777988147e-06	
1.4118063167688844e-06	
1.4113228995216856e-06	
1.410831677382298e-06	
1.4103327456874866e-06	
1.4098310827193911e-06	
1.409308520205834e-06	
1.4087603987287601e-06	
1.4082114836512535e-06	
1.407660356692263e-06	
1.407060124193453e-06	
1.406501588993161e-06	
1.4059493298474421e-06	
1.4053496286901728e-06	
1.4047465434280104e-06	
1.404148208868964e-06	
1.4035282802517889e-06	
1.4028759848117454e-06	
1.4021646570495482e-06	
1.401433702189403e-06	
1.4006593123063932e-06	
1.3998501651463744e-06	
1.3989503536958027e-06	
1.398028681682903e-06	
1.3970985231579991e-06	
1.3961752178079287e-06	
1.3952555428908486e-06	
1.3943003966316694e-06	
1.3933291568911347e-06	
1.3922616778689285e-06	
1.3911258123702806e-06	
1.3900278132391674e-06	
1.3889197694295478e-06	
1.3878400893453621e-06	
1.386724101716699e-06	
1.3855833252993494e-06	
1.3844311820025814e-06	
1.3831862758546694e-06	
1.3819372001559662e-06	
1.3806337647351844e-06	
1.3793675713408442e-06	
1.3780735209353498e-06	
1.376745038199026e-06	
1.3754182127475265e-06	
1.3740948943333117e-06	
1.3727322441274427e-06	
1.371373443215607e-06	
1.3700133122931367e-06	
1.3686332851329965e-06	
1.3672348261882486e-06	
1.3658231622296015e-06	
1.3643408742274093e-06	
1.3628008771620586e-06	
1.3612264529362808e-06	
1.3596175416895618e-06	
1.358035998100333e-06	
1.3563398519031365e-06	
1.3547052023456044e-06	
1.3530798157000674e-06	
1.3514057162897603e-06	
1.3497662962389246e-06	
1.348083635091542e-06	
1.3463615968119024e-06	
1.3446444483801023e-06	
1.342944658229367e-06	
1.341241934911552e-06	
1.33946271915795e-06	
1.3377173888242627e-06	
1.3359748629171693e-06	
1.3341840294317124e-06	
1.3323844943835395e-06	
1.3306042447931815e-06	
1.3288296997138401e-06	
1.3270579423760168e-06	
1.3253404939044883e-06	
1.323578895014822e-06	
1.3218662678255705e-06	
1.3202168281441327e-06	
1.3185845566670825e-06	
1.3168545029515976e-06	
1.3150596560621287e-06	
1.313154403875595e-06	
1.311147995239357e-06	
1.3091761063189278e-06	
1.3072100498062558e-06	
1.3053027032059251e-06	
1.303393618349249e-06	
1.3016296968067585e-06	
1.299937891061864e-06	
1.2982490091389267e-06	
1.296465703539953e-06	
1.2945700515191287e-06	
1.2926491941497659e-06	
1.290709146084257e-06	
1.2887121753805887e-06	
1.2867264665144209e-06	
1.2846847534532613e-06	
1.2825377555877543e-06	
1.2802492033680616e-06	
1.2778332407089674e-06	
1.2753595285978033e-06	
1.2727838469822897e-06	
1.2702631081330777e-06	
1.2676699572516206e-06	
1.2651087535555086e-06	
1.2625864318262247e-06	
1.2600374489882847e-06	
1.257537180899703e-06	
1.2549644482491379e-06	
1.2522520304050741e-06	
1.249543145151613e-06	
1.2469539616172544e-06	
1.2441475460179547e-06	
1.2415169845138052e-06	
1.23893702417517e-06	
1.2363731813359684e-06	
1.2338646775255918e-06	
1.2312569364754273e-06	
1.228518352988993e-06	
1.2257134667200376e-06	
1.2229931966215253e-06	
1.2201696739164183e-06	
1.217428916073389e-06	
1.2147464019114365e-06	
1.212090946398486e-06	
1.2095043615518537e-06	
1.207096926381146e-06	
1.2049376294805308e-06	
1.2030368348042158e-06	
1.2010893402707322e-06	
1.1989553681919431e-06	
1.196836384596001e-06	
1.1948333226134714e-06	
1.1928171335361384e-06	
1.1907940358717055e-06	
1.1888704664121054e-06	
1.187068410669719e-06	
1.1852221445054078e-06	
1.1833514970508886e-06	
1.1815017240675968e-06	
1.1795575223316885e-06	
1.1776272948821675e-06	
1.1757579012342973e-06	
1.1740213902542784e-06	
1.1721955971948887e-06	
1.1703027803838984e-06	
1.1685199092554959e-06	
1.1668418974632142e-06	
1.1652070327538061e-06	
1.1636955806508517e-06	
1.1622172113921353e-06	
1.1607608436954798e-06	
1.1593270020529177e-06	
1.157955027693101e-06	
1.1566726298942891e-06	
1.1554159439507529e-06	
1.1542320837766192e-06	
1.1531208502448845e-06	
1.15200431890968e-06	
1.1509074102886983e-06	
1.1498838709129598e-06	
1.1488961651377764e-06	
1.1479593000731386e-06	
1.1470668406418102e-06	
1.1462557561156708e-06	
1.1453764215493208e-06	
1.1444943774105355e-06	
1.1436295931512437e-06	
1.1427542705023534e-06	
1.1419196611419033e-06	
1.141129973547012e-06	
1.1403855084669734e-06	
1.1396964495256958e-06	
1.1390245877260878e-06	
1.1383644226969562e-06	
1.1377165326750761e-06	
1.1370977123054446e-06	
1.1364931158196189e-06	
1.1358967389197442e-06	
1.1353430218233603e-06	
1.1348378417657843e-06	
1.1343946233659879e-06	
1.1340068908529345e-06	
1.133596921009361e-06	
1.1331674013874486e-06	
1.1327564373181801e-06	
1.1323565779273243e-06	
1.1319582808206625e-06	
1.1315492114747956e-06	
1.1311832703823906e-06	
1.1308597153610752e-06	
1.1305562169191347e-06	
1.1302687365238006e-06	
1.1299895655572508e-06	
1.12972735667158e-06	
1.1294484274926788e-06	
1.1292038273295356e-06	
1.1289918449580755e-06	
1.1288019324523841e-06	
1.128615409928e-06	
1.1284451506020341e-06	
1.12828548827437e-06	
1.1281265098360323e-06	
1.1279777268674578e-06	
1.1278396673925987e-06	
1.127723366929966e-06	
1.1276211119944447e-06	
1.1275305799088946e-06	
1.12745362786702e-06	
1.127387784960974e-06	
1.1273275268269755e-06	
1.1272707270900114e-06	
1.1272201023949364e-06	
1.1271795062548525e-06	
1.1271450913659015e-06	
1.1271184484001377e-06	
1.127094915302399e-06	
1.1270759192116616e-06	
1.12706112422798e-06	
1.127049300232121e-06	
1.1270413686784195e-06	
1.1270356419427527e-06	
1.1270318471024863e-06	
1.1270298988091693e-06	
1.1270290029315865e-06	


==> data/fig_minres_M_20000.dat <==
res	
0.2351174702623149	
0.09885067983695345	
0.052348822764487664	
0.03179364064606171	
0.020992143254816638	
0.014745578718035642	
0.010826545445929824	
0.008205873699921387	
0.006395999064573721	
0.005112816513419139	
0.004175841366016049	
0.0034618251964774614	
0.0028958029035611502	
0.002451994341883463	
0.002097783049113373	
0.001810976592320399	
0.0015731341378055507	
0.001380293542714024	
0.00121738494596617	
0.001080688641037668	
0.000964905331786749	
0.0008662795357017772	
0.0007810176351645575	
0.0007077466867337742	
0.0006436298205856341	
0.0005876356512124516	
0.0005384873798532236	
0.0004941775246517641	
0.00045450918383673915	
0.00041924071312356273	
0.0003878094570657341	
0.0003595291548031868	
0.00033382638414489673	
0.0003104992855490499	
0.0002895077362745568	
0.00027020701272495744	
0.00025264364255102003	
0.00023656029546034052	
0.00022185650004395813	
0.00020824003181508577	
0.00019568168952822595	
0.00018411568949011907	
0.00017352718630313588	
0.00016370603898934767	
0.000154690035096706	
0.00014629470497277104	
0.00013855691433462108	
0.0001312962446258993	
0.00012466322874922362	
0.00011841832113770152	
0.00011264897990974831	
0.00010733572672296364	
0.00010236390754261056	
9.765865411997305e-05	
9.335810447224635e-05	
8.931695417438983e-05	
8.549313856092535e-05	
8.188248987197221e-05	
7.851741679358776e-05	
7.533644781693247e-05	
7.237632284535338e-05	
6.957436916768975e-05	
6.69205812190376e-05	
6.44380440539782e-05	
6.210899046844411e-05	
5.992604514794811e-05	
5.7864460293149625e-05	
5.588387104793689e-05	
5.3994460643692514e-05	
5.2147830853978175e-05	
5.034720145346165e-05	
4.865119553883504e-05	
4.699421598331482e-05	
4.541547414496734e-05	
4.3909204217196155e-05	
4.2469001445944136e-05	
4.108124445836622e-05	
3.976508946410718e-05	
3.8495792697296695e-05	
3.728304180060093e-05	
3.609384261150779e-05	
3.4959098100605705e-05	
3.388198442597024e-05	
3.284758436419866e-05	
3.1867820787658866e-05	
3.093721125438537e-05	
3.0056614438669515e-05	
2.9212051290537014e-05	
2.8415500225052987e-05	
2.7645664715715417e-05	
2.690129178818857e-05	
2.618150169349172e-05	
2.5485920509680274e-05	
2.4812147120282898e-05	
2.4169815646984424e-05	
2.3552436654575552e-05	
2.2959890580663064e-05	
2.2384368209343523e-05	
2.18343558705612e-05	
2.1305204652366644e-05	
2.0799108547972404e-05	
2.0310839706711144e-05	
1.984338987163869e-05	
1.9384684845834315e-05	
1.893810108177299e-05	
1.85066704628009e-05	
1.8090920031100422e-05	
1.769415722278145e-05	
1.731384182397813e-05	
1.6940053621879547e-05	
1.6579505310956383e-05	
1.6225771827608842e-05	
1.5884517946936844e-05	
1.555616569017473e-05	
1.5241288983931366e-05	
1.4938884648957052e-05	
1.465146812396906e-05	
1.4371330515770794e-05	
1.4102266943589852e-05	
1.3842954736632591e-05	
1.3593969368906043e-05	
1.3352491192298705e-05	
1.3118558598417253e-05	
1.2891249746111482e-05	
1.2671923732180312e-05	
1.2461411927731149e-05	
1.2256284348370568e-05	
1.2054766653331392e-05	
1.1857257781076399e-05	
1.1664216983389702e-05	
1.1478853262040863e-05	
1.1300694502099515e-05	
1.1128692508588006e-05	
1.0964249041940096e-05	
1.0806304137436945e-05	
1.0656693399363868e-05	
1.0511976996998961e-05	
1.0373748052071211e-05	
1.0241258406796897e-05	
1.0114545361163437e-05	
9.992386681634199e-06	
9.876411945280952e-06	
9.764744254078441e-06	
9.657474710203925e-06	
9.554419158255817e-06	
9.45597162558037e-06	
9.359451265386368e-06	
9.264999409110377e-06	
9.1752933996423e-06	
9.088246322728909e-06	
9.003923164502363e-06	
8.923454756273505e-06	
8.846163875880263e-06	
8.772185582206136e-06	
8.700079204192472e-06	
8.631294527542098e-06	
8.564141489173816e-06	
8.498421385111636e-06	
8.434791815143078e-06	
8.373679120377539e-06	
8.315475676897935e-06	
8.260367013477019e-06	
8.207923049877e-06	
8.157250614297562e-06	
8.109245271294856e-06	
8.06291510095706e-06	
8.018875835808089e-06	
7.97717657633729e-06	
7.936933431599103e-06	
7.898092087748337e-06	
7.861224460078594e-06	
7.825499323771546e-06	
7.791895995124532e-06	
7.75959024164388e-06	
7.728825806743303e-06	
7.699680135183613e-06	
7.672385786972254e-06	
7.646468874053435e-06	
7.621604323764041e-06	
7.5978210258337776e-06	
7.575563428987153e-06	
7.554200579606917e-06	
7.5346110408403135e-06	
7.516142738065513e-06	
7.498894449116671e-06	
7.482898264945341e-06	
7.46804545986592e-06	
7.4541815753132035e-06	
7.441197278058314e-06	
7.428964907079997e-06	
7.417524167446606e-06	
7.406967357018692e-06	
7.3974357734668335e-06	
7.388620780255777e-06	
7.3806298969227096e-06	
7.3734776019878295e-06	
7.367036000365702e-06	
7.361287445720643e-06	
7.356088655883404e-06	
7.351416114908726e-06	
7.347209644072217e-06	
7.3435361765099986e-06	
7.340345679885389e-06	
7.337565367612594e-06	
7.335194400751764e-06	
7.333204481074268e-06	
7.331552145734295e-06	
7.330182583412159e-06	
7.329067514908059e-06	
7.32818593860656e-06	
7.327513651579928e-06	
7.327013047968771e-06	
7.326664018857759e-06	
7.32644452924067e-06	
7.326319153700097e-06	
7.326264039079172e-06	
7.3262507436462525e-06	
7.326250701386832e-06	
7.326234328409869e-06	
7.326171501584575e-06	
7.326033966156419e-06	
7.3257912121782396e-06	
7.325411428304779e-06	
7.324871200446244e-06	
7.324148492404031e-06	
7.3231924391038876e-06	
7.3219697759569224e-06	
7.32044336950891e-06	
7.318590693166367e-06	
7.3163764342741674e-06	
7.313816366825067e-06	
7.310854344528206e-06	
7.3074485576862885e-06	
7.303571324421036e-06	
7.299133118102179e-06	
7.294169242249782e-06	
7.288575192148686e-06	
7.282324159737673e-06	
7.275491051728969e-06	
7.268178119310509e-06	
7.2603781352073155e-06	
7.251799742283739e-06	
7.242736536201517e-06	
7.232985728706923e-06	
7.222363099204552e-06	
7.211146828647332e-06	
7.199281656443046e-06	
7.186589257832286e-06	
7.172839686743692e-06	
7.1581927400163484e-06	
7.142630763362467e-06	
7.1259528707401725e-06	
7.108301101181444e-06	
7.089775646331889e-06	
7.070269829126674e-06	
7.049731033447971e-06	
7.028668440015231e-06	
7.006991529055187e-06	
6.9845775986300335e-06	
6.9611876650931e-06	
6.9370510031636886e-06	
6.911945693144398e-06	
6.88594265754621e-06	
6.859238789251129e-06	
6.831728298135691e-06	
6.8032801002339e-06	
6.773696898148321e-06	
6.743091174919997e-06	
6.711697323700054e-06	
6.67907382277023e-06	
6.645746443507856e-06	
6.61117855502907e-06	
6.575901162100723e-06	
6.539905398110794e-06	
6.50270728868376e-06	
6.465014621382129e-06	
6.426506948993034e-06	
6.386729539127945e-06	
6.346019252864227e-06	
6.304385215943886e-06	
6.261323422052151e-06	
6.218039002041151e-06	
6.173684799657806e-06	
6.1295663571279845e-06	
6.085278322494343e-06	
6.041629823343331e-06	
5.997841704074494e-06	
5.953601276010136e-06	
5.909477276276194e-06	
5.8654714377106315e-06	
5.8208120986296494e-06	
5.776451393168021e-06	
5.732358200162188e-06	
5.6869860450809535e-06	
5.640741032057097e-06	
5.594265120705406e-06	
5.547449802081287e-06	
5.499728397996055e-06	
5.451307858540474e-06	
5.402550716332123e-06	
5.354164509506772e-06	
5.305241216996156e-06	
5.257023889051846e-06	
5.2094543811717176e-06	
5.162072696998727e-06	
5.114220031951641e-06	
5.066814206615055e-06	
5.019852705021251e-06	
4.974261237283305e-06	
4.928987581862645e-06	
4.884019990718746e-06	
4.838528100470643e-06	
4.793080178657541e-06	
4.7477075989242045e-06	
4.702446964023234e-06	
4.656904547478625e-06	
4.610778450147236e-06	
4.56454839624855e-06	
4.5185533374154975e-06	
4.471853294429253e-06	
4.42498435307213e-06	
4.379426618351779e-06	
4.334888825435979e-06	
4.290412374324262e-06	
4.2462842094140205e-06	
4.202799726016704e-06	
4.160124027470355e-06	
4.118186015715075e-06	
4.077081770025024e-06	
4.036484011987758e-06	
3.997480572728134e-06	
3.9592018576108865e-06	
3.921302968371622e-06	
3.884342014535123e-06	
3.84844076243113e-06	
3.813721138533786e-06	
3.779481298903603e-06	
3.745752798757187e-06	
3.712014579346626e-06	
3.679134953541413e-06	
3.6472912278205427e-06	
3.6158175132324276e-06	
3.58444662327457e-06	
3.554091510531824e-06	
3.5240129418477596e-06	
3.4945085871771956e-06	
3.46563917893619e-06	
3.4373311232489197e-06	
3.409451413901582e-06	
3.3820899173954263e-06	
3.3551218801603853e-06	
3.328517324903717e-06	
3.3025635065581815e-06	
3.2771341402838345e-06	
3.25204527680192e-06	
3.227278169572405e-06	
3.2030049266639133e-06	
3.1791005386249738e-06	
3.155954051391748e-06	
3.1331639254166354e-06	
3.111029279307683e-06	
3.0894502713815667e-06	
3.068581652838865e-06	
3.0481463856865216e-06	
3.028598382335377e-06	
3.009796665805515e-06	
2.991270057956865e-06	
2.973442440567409e-06	
2.956029917428651e-06	
2.9391019736625303e-06	
2.922838773644697e-06	
2.9072389622366123e-06	
2.89231262150985e-06	
2.8775965911063664e-06	
2.863102407884211e-06	
2.8491649419612528e-06	
2.8356024693340524e-06	
2.8221781416988425e-06	
2.809094398688235e-06	
2.796099743205533e-06	
2.783270011169e-06	
2.7704999543185996e-06	
2.7580642463360464e-06	
2.7460867966069294e-06	
2.734478056207043e-06	
2.7230995602656006e-06	
2.7119236146737056e-06	
2.701274748148476e-06	
2.6911864669962967e-06	
2.681383081564563e-06	
2.6719089360103393e-06	
2.6627521486747484e-06	
2.6537344909323813e-06	
2.6450097691051984e-06	
2.6365243905126297e-06	
2.6283223983230305e-06	
2.620340914547835e-06	
2.6128260138994126e-06	
2.605477987108673e-06	
2.5983892085196803e-06	
2.5915161525706565e-06	
2.584782242018803e-06	
2.578366608892629e-06	
2.572140187419947e-06	
2.5661253678192745e-06	
2.5602859144356157e-06	
2.5546957904110444e-06	
2.549194826569675e-06	
2.5439144619324403e-06	
2.5387520152390063e-06	
2.533910006970978e-06	
2.529305628378327e-06	
2.5248892262257625e-06	
2.5207049970758553e-06	
2.516657923982968e-06	
2.512707621608645e-06	
2.5089270948933056e-06	
2.5053924602395976e-06	
2.5021210266285056e-06	
2.499047628113171e-06	
2.496132517536732e-06	
2.493379992221811e-06	
2.4907605603604515e-06	
2.488308050348508e-06	
2.4859881886426853e-06	
2.483779038201266e-06	
2.481710034939485e-06	
2.4797617106763327e-06	
2.4779253600076145e-06	
2.476244192763798e-06	
2.47471017724994e-06	
2.473269802210314e-06	
2.4719382750337446e-06	
2.4707072239408045e-06	
2.4695638196094798e-06	
2.4685072360160535e-06	
2.4675319173018242e-06	
2.4666424054439306e-06	
2.4658458935266195e-06	
2.4651356091626877e-06	
2.4645022174153834e-06	
2.4639396258936938e-06	
2.4634425361111368e-06	
2.4630079401641355e-06	
2.4626330236747197e-06	
2.462315293129194e-06	
2.4620434398431925e-06	
2.4618160793159576e-06	
2.4616304069774644e-06	
2.4614790753611995e-06	
2.4613622973682164e-06	
2.461275404340738e-06	
2.461214390784126e-06	
2.461174097525878e-06	
2.4611493680653265e-06	
2.4611368686251306e-06	
2.461132504570017e-06	
2.461132071850501e-06	
2.4611314832932796e-06	
2.4611266904388665e-06	
2.4611134575844676e-06	
2.4610878095190124e-06	
2.4610449151481416e-06	
2.4609810914536416e-06	
2.4608913229987405e-06	
2.4607722438660666e-06	
2.460618789553601e-06	
2.460427216043465e-06	
2.4601924492828038e-06	
2.4599157543574565e-06	
2.4595873678966146e-06	
2.4592036199704437e-06	
2.4587631103765975e-06	
2.458263617263116e-06	
2.457698020435907e-06	
2.457068403199429e-06	
2.4563652026930297e-06	
2.455576972416288e-06	
2.4547166334984866e-06	
2.4537718734939876e-06	
2.4527433743720807e-06	
2.4516089569725207e-06	
2.4503576600533046e-06	
2.449012473074168e-06	
2.447578300188439e-06	
2.4460071784179485e-06	
2.4443094304560706e-06	
2.4424814271445025e-06	
2.4405162409097585e-06	
2.4384358233789704e-06	
2.436211142445138e-06	
2.4338513783535525e-06	
2.4313694079021174e-06	
2.4287702788033996e-06	
2.42605191500126e-06	
2.423194780528533e-06	
2.4202206408704653e-06	
2.417043736593654e-06	
2.4137601832748382e-06	
2.410354499790453e-06	
2.406778844992261e-06	
2.4030598533431545e-06	
2.3991982862814163e-06	
2.3951346063226214e-06	
2.390959874517414e-06	
2.3864937132298177e-06	
2.3818645053642863e-06	
2.3770802599103217e-06	
2.372060651925914e-06	
2.366947089113691e-06	
2.361567333060846e-06	
2.3559841656184806e-06	
2.3502997069202663e-06	
2.344483639235614e-06	
2.338537136472151e-06	
2.332424132530889e-06	
2.3261107664362355e-06	
2.3196838521421096e-06	
2.31312959029966e-06	
2.3063572607527692e-06	
2.2994288796022317e-06	
2.2923228458685423e-06	
2.2850740697312895e-06	
2.277683333179707e-06	
2.2702772343191204e-06	
2.2626280849843547e-06	
2.2548448738445685e-06	
2.246800339232117e-06	
2.2386883727374777e-06	
2.2305057613919896e-06	
2.222308633575703e-06	
2.214153401385769e-06	
2.2058091867156355e-06	
2.197328065431218e-06	
2.1886905041827666e-06	
2.1797998522444306e-06	
2.170768823004565e-06	
2.16160329330894e-06	
2.1524278461336723e-06	
2.143279747175346e-06	
2.134212050694341e-06	
2.1250803280385726e-06	
2.1158764430587868e-06	
2.1067245900937163e-06	
2.097514624224252e-06	
2.0883039482696215e-06	
2.0788140937397347e-06	
2.069263923381321e-06	
2.0596145182636937e-06	
2.0499021501976806e-06	
2.039869643190694e-06	
2.0299157310891107e-06	
2.019957067708165e-06	
2.010054361906048e-06	
2.000286968216145e-06	
1.990612799621846e-06	
1.9810574242895304e-06	
1.9715812083757293e-06	
1.962057923446751e-06	
1.952620110408958e-06	
1.943302146889792e-06	
1.93388173599678e-06	
1.924221373194924e-06	
1.9145547727857413e-06	
1.9050148781253648e-06	
1.8955129933435662e-06	
1.8859231213205142e-06	
1.8762988821869572e-06	
1.8666882688165595e-06	
1.8572827858999275e-06	
1.8480472444958709e-06	
1.8387801472429927e-06	
1.8296440967106048e-06	
1.8205120323089944e-06	
1.811310173059975e-06	
1.8023488852745097e-06	
1.7936176378364092e-06	
1.7852025634003679e-06	
1.776907624345295e-06	
1.7686514578027483e-06	
1.7606113065533531e-06	
1.7529023969155774e-06	
1.745424098743362e-06	
1.738025739384439e-06	
1.730767873565844e-06	
1.7235919015300214e-06	
1.7164175809241983e-06	
1.7092834557842465e-06	
1.702330005760067e-06	
1.695450155455373e-06	
1.688610457085625e-06	
1.6819636420527631e-06	
1.6753868014420737e-06	
1.668806949354242e-06	
1.6622767148015216e-06	
1.6558701007215353e-06	
1.649515513762393e-06	
1.6432882381717257e-06	
1.6371006005473877e-06	
1.631006028854161e-06	
1.625071744040907e-06	
1.6193604071225015e-06	
1.6138449790812026e-06	
1.608359427298632e-06	
1.6029228317989023e-06	
1.5975309393234764e-06	
1.5921528203511067e-06	
1.586854699844668e-06	
1.5816861435922237e-06	
1.5766450372080737e-06	
1.5717874174144298e-06	
1.567042421693738e-06	
1.56244917115602e-06	
1.5579774117303923e-06	
1.5535325555796702e-06	
1.5492208015244528e-06	
1.5449776488154105e-06	
1.5409166863793023e-06	
1.5369903695542496e-06	
1.533106873307597e-06	
1.52929832588915e-06	
1.5256281280485632e-06	
1.5220647000618377e-06	
1.5185612600546781e-06	
1.515156082628122e-06	
1.5117848787012233e-06	
1.5085394809005954e-06	
1.50537601872143e-06	
1.502253411609751e-06	
1.4992835613651228e-06	
1.496474374262709e-06	
1.493762516024529e-06	
1.4911223726077496e-06	
1.4885713403263352e-06	
1.4860810705857739e-06	
1.4836607706456162e-06	
1.4813128695944103e-06	
1.4790207963030436e-06	
1.4768390616739916e-06	
1.4747130922616943e-06	
1.4726793387857504e-06	
1.4707070036072081e-06	
1.4688178659255486e-06	
1.4670204243902766e-06	
1.465290703113014e-06	
1.4636231079381872e-06	
1.4620294558843646e-06	
1.4604803707876042e-06	
1.458991406659662e-06	
1.4575776175040715e-06	
1.4562126339586949e-06	
1.4549109875068975e-06	
1.453693691276101e-06	
1.4525200426484437e-06	
1.4514002766954877e-06	
1.4503412336785728e-06	
1.4493411379397505e-06	
1.4483834732907337e-06	
1.4474762716348278e-06	
1.4466148567344599e-06	
1.4457853630097406e-06	
1.4449867952505883e-06	
1.4442463924750826e-06	
1.4435396403004018e-06	
1.4428771447429854e-06	
1.442254472974594e-06	
1.44166645863757e-06	
1.4411195129733992e-06	
1.4406163358084088e-06	
1.4401402313634679e-06	
1.4396894586826086e-06	
1.4392665094880878e-06	
1.4388732584570879e-06	
1.4385117983028383e-06	
1.4381848880864322e-06	
1.4378858674802985e-06	
1.4376083303901944e-06	
1.4373533454338431e-06	
1.4371171993997915e-06	
1.4369082151545592e-06	
1.4367207063284992e-06	
1.4365522340562306e-06	
1.4364067979427029e-06	
1.4362830176350427e-06	
1.43617681056378e-06	
1.436087139032172e-06	
1.4360121149972564e-06	
1.4359523009767246e-06	
1.4359032027468241e-06	
1.4358645624288332e-06	
1.4358356316318858e-06	
1.435815095269674e-06	
1.4358015062360328e-06	
1.4357931801470313e-06	
1.435788917987703e-06	
1.4357874125315877e-06	
1.4357872540352965e-06	
1.4357870696033664e-06	
1.4357854858831316e-06	
1.4357810651812122e-06	
1.4357722723187843e-06	
1.4357578344604454e-06	
1.4357366688466553e-06	
1.435706915651719e-06	
1.4356675095471946e-06	
1.4356176920501641e-06	
1.435556164004798e-06	
1.4354805813107948e-06	
1.435389087049002e-06	
1.4352802238531733e-06	
1.435155208466602e-06	
1.4350102026516216e-06	
1.434843217940009e-06	
1.434654981116222e-06	
1.4344480615337931e-06	
1.4342132352331607e-06	
1.4339530149712825e-06	
1.433663685587647e-06	
1.4333494213004774e-06	
1.4330054815517214e-06	
1.4326408349895483e-06	
1.4322498907385235e-06	
1.4318223949484216e-06	
1.4313632185286216e-06	
1.4308708765806057e-06	
1.4303438448229737e-06	
1.429781687007926e-06	
1.4291855885695948e-06	
1.4285505490898082e-06	
1.427878573934501e-06	
1.4271745854696788e-06	
1.4264339170621628e-06	
1.4256530860892127e-06	
1.424815473757141e-06	
1.4239114912988744e-06	
1.4229674816509567e-06	
1.4219780964941506e-06	
1.4209407621880854e-06	
1.419859134975565e-06	
1.4187302510920066e-06	
1.4175492148346747e-06	
1.416344482766192e-06	
1.4150886580279614e-06	
1.413772335500838e-06	
1.4124263095667178e-06	
1.4110315037888866e-06	
1.4095771031165861e-06	
1.4080467828163708e-06	
1.4064562811351468e-06	
1.4048133728764221e-06	
1.4031289221754117e-06	
1.401391956995207e-06	
1.399591690731705e-06	
1.3977616120264366e-06	
1.395853947919602e-06	
1.3939063302347884e-06	
1.3918758061367362e-06	
1.3898091774677858e-06	
1.3876891497878505e-06	
1.3855104812567513e-06	
1.3832554314985845e-06	
1.3809259351241364e-06	
1.3785412551474016e-06	
1.3761269023314393e-06	
1.3737052305391216e-06	
1.3712384260130152e-06	
1.3687643700950338e-06	
1.3661783970893866e-06	
1.3634872705164683e-06	
1.3607272532839644e-06	
1.3579142645714264e-06	
1.35506052521811e-06	
1.3521329779440085e-06	
1.3491900785449094e-06	
1.3462202291043275e-06	
1.34327516158313e-06	
1.3402939807466164e-06	
1.337316533679946e-06	
1.33431801678427e-06	
1.3312922450176143e-06	
1.3282574489226438e-06	
1.3252112604086612e-06	
1.3221695488689994e-06	
1.3191131032931295e-06	
1.3159827926219374e-06	
1.312847510481396e-06	
1.3096958143835814e-06	
1.3065059315338194e-06	
1.30320408695185e-06	
1.2998541937040138e-06	
1.2964837214897493e-06	
1.2930726751396828e-06	
1.2897468797805892e-06	
1.2864449254498496e-06	
1.2830983181566804e-06	
1.279770501434075e-06	
1.2764162652642e-06	
1.273021595016798e-06	
1.2695847540293618e-06	
1.266112772224891e-06	
1.2626258561180018e-06	
1.2591396124392154e-06	
1.255629966937837e-06	
1.2521080219451797e-06	
1.2485715906186139e-06	
1.2450581587668913e-06	
1.2415724722419422e-06	
1.2381017840079354e-06	
1.2346332151756275e-06	
1.2312065545720429e-06	
1.2277436488026555e-06	
1.2243641442937877e-06	
1.2209742782335102e-06	
1.217640361520005e-06	
1.2144058166355692e-06	
1.211184061816448e-06	
1.2079991446795006e-06	
1.2048345548387793e-06	
1.201687968507993e-06	
1.1986231268881666e-06	
1.1956087850452642e-06	
1.1925936116091696e-06	
1.1895776686689526e-06	
1.1865962451407655e-06	
1.1836357875636247e-06	
1.1807069377324921e-06	
1.1778246026680846e-06	
1.1749898963563382e-06	
1.1722024926172675e-06	
1.1694824542484704e-06	
1.1668291214589636e-06	
1.1642108681610212e-06	
1.1616597335428016e-06	
1.1590905400211748e-06	
1.1565473240054619e-06	
1.1540133760286876e-06	
1.1514224199186695e-06	
1.1488287239102606e-06	
1.146266395687817e-06	
1.1437435894819543e-06	
1.1412761241361419e-06	
1.1388467225372595e-06	
1.136443849776402e-06	
1.1341268731199486e-06	
1.131854929548288e-06	
1.1296489061675094e-06	
1.1274748778255152e-06	
1.1252852483841312e-06	
1.1231008334861222e-06	
1.1209289008483238e-06	
1.1187679919606432e-06	
1.116686162839574e-06	
1.114641702702998e-06	
1.1126345745767005e-06	
1.1106847646549693e-06	
1.1087762484522886e-06	
1.106910813401897e-06	
1.1051137449141752e-06	
1.1033148920307368e-06	
1.101538690653272e-06	
1.0997805561984632e-06	
1.0980760522929437e-06	
1.0964391835666927e-06	
1.094827993801638e-06	
1.093258510201073e-06	
1.0917438974634521e-06	
1.0902850982133232e-06	
1.0888510696212609e-06	
1.0874322285531707e-06	
1.0860493682285195e-06	
1.0847025517729146e-06	
1.0833841914481563e-06	
1.0821136774798092e-06	
1.0808845040735445e-06	
1.0796859220191457e-06	
1.078534546446712e-06	
1.0774308729389712e-06	
1.0763456609304153e-06	
1.0753041896822808e-06	
1.0743204673466813e-06	
1.0733659970466562e-06	
1.0724417698472404e-06	
1.0715358688820342e-06	
1.0706576084838823e-06	
1.069808030653876e-06	
1.0690037961747101e-06	
1.068220889855873e-06	
1.067463072931811e-06	
1.0667338777209087e-06	
1.0660363572394614e-06	
1.0653707864150048e-06	
1.064736953475817e-06	
1.0641310857572135e-06	
1.063548966170063e-06	
1.062989315911332e-06	
1.0624473029981244e-06	
1.0619296278577659e-06	
1.061432055694636e-06	
1.0609533353580604e-06	
1.0604913936459044e-06	
1.060044065861044e-06	
1.0596188415498701e-06	
1.0592189361242322e-06	
1.058842911156816e-06	
1.0584854343705966e-06	
1.0581502792925318e-06	
1.057827390006306e-06	
1.057519270391265e-06	
1.0572316359899675e-06	
1.0569575200157248e-06	
1.056696425915678e-06	
1.0564548207181755e-06	
1.0562256953150694e-06	
1.0560084687571773e-06	
1.0558045442464371e-06	
1.0556111043522644e-06	
1.055429249120963e-06	
1.0552592465693157e-06	
1.0551041673824375e-06	
1.0549615609131896e-06	
1.054831997417401e-06	
1.0547120781856345e-06	
1.0546032688887673e-06	
1.0545033187170022e-06	
1.05441342067999e-06	
1.0543326686917567e-06	
1.0542600981665437e-06	
1.0541963391933155e-06	
1.0541400447693064e-06	
1.054091510288027e-06	
1.0540501556409718e-06	
1.0540153768466332e-06	
1.0539867694646246e-06	
1.0539632415059331e-06	
1.0539444448080337e-06	
1.0539298320913012e-06	
1.0539188420638857e-06	
1.0539109128559884e-06	
1.0539055017061357e-06	
1.0539021210960389e-06	
1.0539003136073018e-06	
1.0538996141685437e-06	
1.0538994997436396e-06	
1.0538994737395537e-06	
1.0538990382458918e-06	
1.0538976953838175e-06	
1.0538949925926156e-06	
1.053890382263924e-06	
1.0538833290766785e-06	
1.0538732985621397e-06	
1.053859681427782e-06	
1.0538421590090026e-06	
1.053820400621084e-06	
1.0537940813804224e-06	
1.0537621617946753e-06	
1.0537242991897857e-06	
1.0536800281834033e-06	
1.0536292169969326e-06	
1.053570294536515e-06	
1.0535032549071048e-06	
1.0534267393679294e-06	
1.0533412707831513e-06	
1.053246821270647e-06	
1.0531432093201393e-06	
1.0530319840282031e-06	
1.052911202100786e-06	
1.0527770962936786e-06	
1.0526303130194992e-06	
1.0524707463779699e-06	
1.0522955651771815e-06	
1.0521042723134753e-06	
1.0518977326706143e-06	
1.0516788350259667e-06	
1.0514493985331717e-06	
1.0512089007715546e-06	
1.0509522564478356e-06	
1.050682200140272e-06	
1.0503946752282953e-06	
1.0500965924846295e-06	
1.0497917662863317e-06	
1.0494708670360446e-06	
1.0491396047108882e-06	
1.0488002554664765e-06	
1.0484472447627202e-06	
1.0480785575023384e-06	
1.0476869210862055e-06	
1.0472778016000555e-06	
1.0468509389906228e-06	
1.0464003070831727e-06	
1.045940266378293e-06	
1.045462307836631e-06	
1.0449747260811616e-06	
1.0444772497452516e-06	
1.0439548543216606e-06	
1.043413136287533e-06	
1.0428653147028374e-06	
1.0422951520492208e-06	
1.0417114414373727e-06	
1.0411149939936854e-06	
1.0405054329253744e-06	


==> data/fig_minres_M_500.dat <==
res	
0.22930992052045454	
0.09938974446086295	
0.0522736938294431	
0.031308536747655866	
0.02054412537653996	
0.014096363669617102	
0.01033618497956219	
0.007695508703452513	
0.0058334597769561175	
0.004583835479423089	
0.0037621845730634604	
0.0030817408951476144	
0.002551987560752428	
0.002148139520142487	
0.0018353862667264	
0.001591644975643512	
0.0013874122777736454	
0.001209767405752396	
0.001066410991052069	
0.0009582510067350603	
0.0008745370422081666	
0.0007963793716112432	
0.000729511177284585	
0.0006732391255294503	
0.0006259490878971724	
0.0005878062277794606	
0.0005534519082469939	
0.0005197217923101835	
0.0004858055459726439	
0.00045475297635745414	
0.00042559482029088015	
0.0003969351103907032	
0.00037152172868510464	
0.0003486122005681297	
0.00032474526080369584	
0.0003032084926029047	
0.0002815086277062176	
0.00026081211447468843	
0.0002432691362076225	
0.00022721864408077486	
0.0002123309853519766	
0.00019880479678050503	
0.00018736455975514122	
0.00017606636740331134	
0.00016589254596499555	
0.00015680729654600923	
0.00014833757880264724	
0.00014006444946942738	
0.00013266426033776768	
0.00012533900673023456	
0.00011776635961890089	
0.00011139417115390714	
0.00010475221748522726	
9.825201847088858e-05	
9.254058384570444e-05	
8.74916175380331e-05	
8.259409715688071e-05	
7.831269135507892e-05	
7.411704376071628e-05	
7.041116407512302e-05	
6.690409816643285e-05	
6.383951699791839e-05	
6.12822552285855e-05	
5.880486087853395e-05	
5.633997972170079e-05	
5.410144266178735e-05	
5.208067435370625e-05	
5.025074025699976e-05	
4.829067117077633e-05	
4.615883043344118e-05	
4.4225055725897506e-05	
4.2598517157526006e-05	
4.122496194977237e-05	
3.995999784046212e-05	
3.877338239404023e-05	
3.7675583397070874e-05	
3.664219138821896e-05	
3.558997065096777e-05	
3.444770675439087e-05	
3.346495355750791e-05	
3.242652633969807e-05	
3.143391930749855e-05	
3.0357186638096553e-05	
2.9326139418884227e-05	
2.834727963100781e-05	
2.7492867293968733e-05	
2.6640938117929373e-05	
2.5793968148147665e-05	
2.500475442565656e-05	
2.416796579132135e-05	
2.3253191844962912e-05	
2.2306898253277728e-05	
2.1442123839333796e-05	
2.0593601949781586e-05	
1.9839807910152486e-05	
1.907742329853631e-05	
1.8364159134748912e-05	
1.765516736303634e-05	
1.6885274235035578e-05	
1.6200455206430995e-05	
1.5579824419953638e-05	
1.4993413018436321e-05	
1.4415912903766626e-05	
1.3859547320995731e-05	
1.3355648724822703e-05	
1.2896103873123537e-05	
1.2462085832816483e-05	
1.2053151363568279e-05	
1.1681692194966361e-05	
1.1327154366378556e-05	
1.0987081888847892e-05	
1.0672690461460485e-05	
1.0347871677846094e-05	
1.0043334596862904e-05	
9.763566195800186e-06	
9.500227278511504e-06	
9.256586007136053e-06	
9.01924233644136e-06	
8.800041918564166e-06	
8.605975683591789e-06	
8.412720503533086e-06	
8.24898704496696e-06	
8.098483421239694e-06	
7.938514278397206e-06	
7.790390814556906e-06	
7.657004371338667e-06	
7.525520116539311e-06	
7.408648473884174e-06	
7.311255995333242e-06	
7.22144797695396e-06	
7.133299674502902e-06	
7.061487440942269e-06	
6.993615302853078e-06	
6.929315351199066e-06	
6.870340195286945e-06	
6.806488472663165e-06	
6.746199556410781e-06	
6.688855340118968e-06	
6.625775990564642e-06	
6.5696968461242375e-06	
6.524166625385186e-06	
6.48107360361196e-06	
6.439181503250715e-06	
6.397798132389264e-06	
6.359008776564102e-06	
6.319809720985041e-06	
6.282822044689281e-06	
6.249768343800324e-06	
6.221851413644182e-06	
6.195604639704158e-06	
6.168530992623779e-06	
6.1443593612437425e-06	
6.122292949178598e-06	
6.101392415689896e-06	
6.083352514063629e-06	
6.0624246156772535e-06	
6.043909014497148e-06	
6.028450557585008e-06	
6.014329579890231e-06	
5.999388302967162e-06	
5.985094732355493e-06	
5.970413174032882e-06	
5.9567776804390636e-06	
5.945055582447205e-06	
5.936122279644325e-06	
5.926844258064134e-06	
5.914602869595509e-06	
5.902141712842419e-06	
5.891450408733488e-06	
5.880657133801848e-06	
5.869831690809811e-06	
5.860238744518374e-06	
5.8495317338406195e-06	
5.840441843023108e-06	
5.832948633981191e-06	
5.8264488113790514e-06	
5.820492440880743e-06	
5.81552476961696e-06	
5.8116231404131895e-06	
5.808693079937909e-06	
5.806226243494643e-06	
5.804097621389326e-06	
5.802090629487081e-06	
5.800455090157162e-06	
5.799052323492551e-06	
5.797852720922234e-06	
5.7968934075367e-06	
5.79611628030833e-06	
5.795469074523002e-06	
5.794968578601562e-06	
5.7945489091309035e-06	
5.794247731316204e-06	
5.794027453192748e-06	
5.793870648163583e-06	
5.79378158225016e-06	
5.793735331070882e-06	
5.79371839660797e-06	
5.793716577342555e-06	
5.793714745919194e-06	
5.793697440898868e-06	
5.793651110944157e-06	
5.793561590173241e-06	
5.793399285458353e-06	
5.793146512933394e-06	
5.792784219140267e-06	
5.7922961967256e-06	
5.791698472914554e-06	
5.791020542299641e-06	
5.790150280453584e-06	
5.7890119053522415e-06	
5.7876998461715e-06	
5.786134774855223e-06	
5.7843005801414696e-06	
5.782418154342151e-06	
5.780313962642221e-06	
5.777972821220743e-06	
5.775276557471413e-06	
5.772252318646746e-06	
5.768989726311788e-06	
5.764983773832656e-06	
5.760154868298318e-06	
5.7547733390726054e-06	
5.749294286383367e-06	
5.74360651222559e-06	
5.7367235633063435e-06	
5.728964282585542e-06	
5.72180534413396e-06	
5.7138615232990584e-06	
5.704247854607051e-06	
5.694815533891525e-06	
5.6840485383490655e-06	
5.671596117732099e-06	
5.659218584448099e-06	
5.644858158460287e-06	
5.630748258026934e-06	
5.616287861122399e-06	
5.599620297981713e-06	
5.583307830762717e-06	
5.563980133926565e-06	
5.542395752665457e-06	
5.519705493049816e-06	
5.497513908248093e-06	
5.47432850532591e-06	
5.449238238267198e-06	
5.418904404183714e-06	
5.388713857189511e-06	
5.355313741456105e-06	
5.325540318394928e-06	
5.292292931481474e-06	
5.2606278474089195e-06	
5.225178729227728e-06	
5.187945164637813e-06	
5.1529451362806776e-06	
5.117670868691089e-06	
5.0825155166560135e-06	
5.050656453269838e-06	
5.016985991616634e-06	
4.980268509945076e-06	
4.940764034729701e-06	
4.896488040584256e-06	
4.848195223088416e-06	
4.803302643811318e-06	
4.760524875507961e-06	
4.718468252368852e-06	
4.667109384506345e-06	
4.619919675271674e-06	
4.575895585646944e-06	
4.53262083205319e-06	
4.4923166344009635e-06	
4.455511087878175e-06	
4.4219744259008204e-06	
4.3929579403856935e-06	
4.36284857101206e-06	
4.331278302315193e-06	
4.300936375245285e-06	
4.26891354180125e-06	
4.238145490836893e-06	
4.208353871131603e-06	
4.1773695564173265e-06	
4.1420682405666054e-06	
4.10836508656884e-06	
4.0815533481811445e-06	
4.051986078331549e-06	
4.023139260605055e-06	
3.9961731335940045e-06	
3.968120001304475e-06	
3.9387639127281365e-06	
3.911782480972801e-06	
3.887690573550626e-06	
3.865755633946192e-06	
3.8439168465270485e-06	
3.821759289969296e-06	
3.8005723748257576e-06	
3.780100015855611e-06	
3.7612318822872178e-06	
3.7425738428239832e-06	
3.72393767229045e-06	
3.708032065292578e-06	
3.6946986468876354e-06	
3.6823783119912364e-06	
3.672760801177704e-06	
3.664009469882061e-06	
3.6557406700060194e-06	
3.647796847233376e-06	
3.6387855857905036e-06	
3.6306206185973463e-06	
3.622520247321419e-06	
3.614148533879796e-06	
3.606294965171779e-06	
3.5994169599690497e-06	
3.592803487149541e-06	
3.5862311729982953e-06	
3.579140623836324e-06	
3.572522121006933e-06	
3.5661421954439646e-06	
3.5594001093792747e-06	
3.553020203349192e-06	
3.545823565349497e-06	
3.5385198687684653e-06	
3.5313333471039952e-06	
3.524667139477323e-06	
3.5178585701700237e-06	
3.510866969448187e-06	
3.5020156256304364e-06	
3.493155598646794e-06	
3.4845840028540932e-06	
3.4767466233867814e-06	
3.468266298549456e-06	
3.459284544929287e-06	
3.449080655007573e-06	
3.438272450939507e-06	
3.4245399219367615e-06	
3.411054362387438e-06	
3.3993099655552333e-06	
3.389568497089283e-06	
3.3795675748682754e-06	
3.368476187907688e-06	
3.3563936615195598e-06	
3.344053958533693e-06	
3.332622349466502e-06	
3.3211334332600572e-06	
3.3096259768139498e-06	
3.2969872305382145e-06	
3.283432655280675e-06	
3.2687112905229876e-06	
3.2538132857515244e-06	
3.2382842648281933e-06	
3.220588588981733e-06	
3.203933992900429e-06	
3.1861607653139675e-06	
3.1657427105507113e-06	
3.1410325340310685e-06	
3.118362702585485e-06	
3.099165465845799e-06	
3.0816101188416915e-06	
3.066695528618476e-06	
3.052081803574072e-06	
3.0373693260189175e-06	
3.023018810548615e-06	
3.0078792674335562e-06	
2.99299240437028e-06	
2.9775707066183005e-06	
2.9620844486245723e-06	
2.947889106868922e-06	
2.9343015043818386e-06	
2.922529652281624e-06	
2.9114865245912076e-06	
2.9003932896430834e-06	
2.891444604049844e-06	
2.882955048219568e-06	
2.874010346770645e-06	
2.866350953047854e-06	
2.8572826669161294e-06	
2.8482502968551183e-06	
2.839241847090355e-06	
2.829039632875857e-06	
2.8182791774495987e-06	
2.8082554095313143e-06	
2.798658897589451e-06	
2.789547443562871e-06	
2.781986204421273e-06	
2.7745529985177494e-06	
2.7674026117250075e-06	
2.7602054478596417e-06	
2.752790473921649e-06	
2.744835800409124e-06	
2.7381609627338634e-06	
2.731487449868679e-06	
2.7240858276663543e-06	
2.717439410842045e-06	
2.710878034359358e-06	
2.7031450433039514e-06	
2.695891834803035e-06	
2.6906922872193176e-06	
2.685229698037203e-06	
2.6795234300572476e-06	
2.67390771764468e-06	
2.66910902075982e-06	
2.6644767410856103e-06	
2.659025740126324e-06	
2.653332953049779e-06	
2.6484885674991674e-06	
2.643488461287456e-06	
2.638329327846325e-06	
2.633533913215199e-06	
2.628979835578319e-06	
2.6237487552124146e-06	
2.617566644014061e-06	
2.6105466763168112e-06	
2.6042472093323237e-06	
2.598505748162392e-06	
2.593350603188871e-06	
2.5869847245267647e-06	
2.5800856176149657e-06	
2.5743084799241714e-06	
2.569761398982761e-06	
2.565678884073654e-06	
2.560995301878909e-06	
2.555192679558596e-06	
2.550032556162711e-06	
2.5459444159155807e-06	
2.5427119451692095e-06	
2.5394940415111995e-06	
2.5349590774261113e-06	
2.52975703574043e-06	
2.524441860398307e-06	
2.5190915632241496e-06	
2.5146998553648953e-06	
2.5115934847922154e-06	
2.5087056389861904e-06	
2.5055827814266347e-06	
2.502003656417826e-06	
2.496547462500561e-06	
2.4887074971910982e-06	
2.4807712280499634e-06	
2.471735530218253e-06	
2.462535624160684e-06	
2.453602304318944e-06	
2.4433795077014886e-06	
2.434904986045208e-06	
2.426685515530016e-06	
2.4192931541179563e-06	
2.4126460170381113e-06	
2.405737166553113e-06	
2.397769836884289e-06	
2.3903435009121076e-06	
2.3820218940730556e-06	
2.373354387466815e-06	
2.3653623066159248e-06	
2.3563061758317163e-06	
2.3475313395673908e-06	
2.3365759853275314e-06	
2.32485261440211e-06	
2.3129193812626067e-06	
2.2994892982388198e-06	
2.285276363889251e-06	
2.2703472245101212e-06	
2.255888772307771e-06	
2.2421539721443812e-06	
2.2302608992486573e-06	
2.219353517850541e-06	
2.208441509981678e-06	
2.1955187148609115e-06	
2.184445619598896e-06	
2.173929473658691e-06	
2.1638158281995438e-06	
2.1550895790200128e-06	
2.1488357968342875e-06	
2.1434653473564934e-06	
2.1365265852138305e-06	
2.1300670244441256e-06	
2.1225351400935027e-06	
2.1163856073922755e-06	
2.109565700249834e-06	
2.0997857934006426e-06	
2.090875908269624e-06	
2.082425744061272e-06	
2.0753932624974247e-06	
2.0670262782971583e-06	
2.0603304546875482e-06	
2.0539506821080346e-06	
2.048087700272757e-06	
2.0435876523743063e-06	
2.039168071305752e-06	
2.0351390242902637e-06	
2.0312306463981247e-06	
2.0268003871039623e-06	
2.022736375887174e-06	
2.0203547892733926e-06	
2.0183048679847734e-06	
2.0164599662291e-06	
2.0140155824371762e-06	
2.0122989445890404e-06	
2.0101907906056257e-06	
2.0072406089128054e-06	
2.005088632856205e-06	
2.0038832635282194e-06	
2.0030547678490627e-06	
2.0021722951448863e-06	
2.00158919538886e-06	
2.00109118271298e-06	
2.0007316950215816e-06	
2.000300643953409e-06	
2.0000499901538044e-06	
1.9998078586505567e-06	
1.999573463483319e-06	
1.9993108660542752e-06	
1.9991437986947312e-06	
1.998993463989746e-06	
1.9988888952909034e-06	
1.998829114033383e-06	
1.9987677668648096e-06	
1.998739736481247e-06	
1.9987202740534525e-06	
1.998712727661699e-06	
1.9987101017706006e-06	
1.9987100494207454e-06	
1.9987081378478857e-06	
1.998701979083327e-06	
1.9986846972460354e-06	
1.9986422395039755e-06	
1.998604059751302e-06	
1.9985310749824852e-06	
1.9984141060738574e-06	
1.9982787503763602e-06	
1.9980167511761816e-06	
1.9977943674127682e-06	
1.9973760060178518e-06	
1.996852550854401e-06	
1.9964946049049384e-06	
1.996026234115262e-06	
1.9956074523089124e-06	
1.995095454772027e-06	
1.994310682636536e-06	
1.9936232738851883e-06	
1.9927641103378334e-06	
1.9916916610428955e-06	
1.990528272282928e-06	
1.989177953972848e-06	
1.9876613022584785e-06	
1.985559651944268e-06	
1.983523453303137e-06	
1.981973896297023e-06	
1.9798741297858576e-06	
1.978349758263434e-06	
1.976807274183733e-06	
1.974315551780436e-06	
1.972004465014913e-06	
1.9701721697655098e-06	
1.966889621602634e-06	
1.963304092292989e-06	
1.9610552955467495e-06	
1.9580345375648604e-06	
1.954097396372121e-06	
1.951134359239699e-06	
1.9486703277016953e-06	
1.944022728532049e-06	
1.9402018874222843e-06	
1.9372807764583297e-06	
1.933987118728626e-06	
1.9305905393287236e-06	
1.9281770881785883e-06	
1.9257665818764183e-06	
1.9219916963365642e-06	
1.9189636317130726e-06	
1.9168087097599564e-06	
1.91385361956518e-06	
1.9099075849945405e-06	
1.9066479000810776e-06	
1.9050491802948652e-06	
1.9034212382019704e-06	
1.9007566478680788e-06	
1.8980441059412131e-06	
1.8960320805811746e-06	
1.8943828912812593e-06	
1.892465572000777e-06	
1.8893067113941483e-06	
1.8863413149251082e-06	
1.8849436596844941e-06	
1.8838006624010645e-06	
1.8818863826904143e-06	
1.879057344256592e-06	
1.875455753214175e-06	
1.8726900930936743e-06	
1.8708733974266887e-06	
1.8693256439271676e-06	
1.8672621247508898e-06	
1.8632053170929935e-06	
1.8569826491165285e-06	
1.8511515063166538e-06	
1.8462904088149695e-06	
1.8435344147309902e-06	
1.841494009331463e-06	
1.8398006631400757e-06	
1.8384391246382475e-06	
1.8365335997430272e-06	
1.8339039939158323e-06	
1.8305856759641735e-06	
1.826616524533089e-06	
1.8233570093719893e-06	
1.82056620431035e-06	
1.8176904120267522e-06	
1.8146489514343877e-06	
1.8119461770317494e-06	
1.8091931411265746e-06	
1.8063052065059692e-06	
1.8035309407743336e-06	
1.800948465479835e-06	
1.7987715892897765e-06	
1.7966630730051627e-06	
1.7944461432719877e-06	
1.7916800198730915e-06	
1.7882542298384148e-06	
1.7846532772054155e-06	
1.780663124838187e-06	
1.777095072043917e-06	
1.7730513419699739e-06	
1.7698889323023237e-06	
1.7666654909435375e-06	
1.7638574829195134e-06	
1.761320924562155e-06	
1.7591406296325256e-06	
1.756803898913263e-06	
1.7544192289041606e-06	
1.7522334421964607e-06	
1.7496026903840803e-06	
1.7466856100416453e-06	
1.7439939969042909e-06	
1.7415956221051568e-06	
1.7390731710389669e-06	
1.7365987845296722e-06	
1.7346566488999104e-06	
1.7327040848203857e-06	
1.7304843910073448e-06	
1.7284611653858314e-06	
1.7261628594599801e-06	
1.7237865307139702e-06	
1.721054512430477e-06	
1.7179872971356511e-06	
1.714904467765898e-06	
1.711724469941155e-06	
1.7088321983747178e-06	
1.7062126980007975e-06	
1.7041317325094124e-06	
1.7021739105401531e-06	
1.7005000617671622e-06	
1.6985442554796473e-06	
1.6964124630414497e-06	
1.6941100549455192e-06	
1.6922749964988546e-06	
1.6903837454862363e-06	
1.6885421802827363e-06	
1.6864344820674338e-06	
1.6847861536401704e-06	
1.6829671530718805e-06	
1.6811988174164826e-06	
1.6796497068843258e-06	
1.6779015103034926e-06	
1.67605526617713e-06	
1.6743515767429956e-06	
1.67322300563689e-06	
1.6723316643396087e-06	
1.6715539404496659e-06	
1.6709201594072445e-06	
1.6701855599075223e-06	
1.6694018916347153e-06	
1.6687917664531872e-06	
1.6681832450529875e-06	
1.667621186867126e-06	
1.666930638400013e-06	
1.6662425321643013e-06	
1.6653838579737156e-06	
1.664489008447006e-06	
1.6637049859872832e-06	
1.6628547588262914e-06	
1.6619439487317652e-06	
1.6611880247742733e-06	
1.6604684418070157e-06	
1.6597477988958332e-06	
1.6591460233591234e-06	
1.6585467042795866e-06	
1.6580565293406828e-06	
1.6575998263397488e-06	
1.657139806248293e-06	
1.656649726339676e-06	
1.6562079054420437e-06	
1.6556619097572511e-06	
1.6551425466291301e-06	
1.6547069493576077e-06	
1.6541777365535632e-06	
1.653516568564506e-06	
1.6529093509301185e-06	
1.6524188467837903e-06	
1.6518870006488544e-06	
1.651378620133833e-06	
1.6508669438943626e-06	
1.6503113088979562e-06	
1.649754522312588e-06	
1.6492113816753168e-06	
1.6488048777420909e-06	
1.648372836265939e-06	
1.6479757449548264e-06	
1.647599172365832e-06	
1.6471110056669833e-06	
1.6466074196483408e-06	
1.6461035007558441e-06	
1.6455087302669038e-06	
1.6448630741407991e-06	
1.6442930798457474e-06	
1.6436106182941892e-06	
1.6430043356815085e-06	
1.642371265532386e-06	
1.6417109301284442e-06	
1.6410820894172355e-06	
1.6404981597916743e-06	
1.6399258936936651e-06	
1.6394068403370591e-06	
1.6388864655767833e-06	
1.6383010206598318e-06	
1.637741503986699e-06	
1.6372660052625891e-06	
1.636849508997478e-06	
1.6364664207191567e-06	
1.6360224119794178e-06	
1.6355617795389667e-06	
1.6350858991366423e-06	
1.6344919558951714e-06	
1.6337686304795882e-06	
1.6330291755193639e-06	
1.63219750217048e-06	
1.6312885127418046e-06	
1.6303846490533036e-06	
1.6295493420498969e-06	
1.628657415798002e-06	
1.6277080127782155e-06	
1.6269077706262484e-06	
1.6261660444708566e-06	
1.6254271918497108e-06	
1.6246735222879268e-06	
1.6239015281600844e-06	
1.6232261338312153e-06	
1.6226723217745623e-06	
1.6221424850986117e-06	
1.6215867403167317e-06	
1.6210943231345303e-06	
1.6205763611895043e-06	
1.620197715854932e-06	
1.619886323563767e-06	
1.6195575055609364e-06	
1.619131195358873e-06	
1.6187604629166483e-06	
1.6183263317461216e-06	
1.6179877563589654e-06	
1.6177129082067328e-06	
1.6174551867625152e-06	
1.617178544565801e-06	
1.6168875668128136e-06	
1.6166095920775185e-06	
1.6163487610950069e-06	
1.616140601387981e-06	
1.6159322258278552e-06	
1.6157640687251626e-06	
1.6156087471421416e-06	
1.615447435019073e-06	
1.6153011790568998e-06	
1.6151560472879911e-06	
1.6150351420054356e-06	
1.6149206796147574e-06	
1.6148387480284416e-06	
1.6147650340333881e-06	
1.614699500487204e-06	
1.6146324418642087e-06	
1.6145764216596175e-06	
1.6145203603595758e-06	
1.614483473153961e-06	
1.6144569955708254e-06	
1.614431397313103e-06	
1.6144121380773872e-06	
1.6143968403775113e-06	
1.6143881329132837e-06	
1.6143833204485004e-06	
1.6143815397501885e-06	
1.6143813158061935e-06	
1.614381168366776e-06	
1.614379826916354e-06	
1.614376383339581e-06	
1.614369400068364e-06	
1.614359812795329e-06	
1.6143449299883574e-06	
1.6143193343626722e-06	
1.6142871090608425e-06	
1.6142401325731663e-06	
1.6141823106306854e-06	
1.6140914146802084e-06	
1.613984732709068e-06	
1.61387905887128e-06	
1.6137191641839607e-06	
1.6135419878311676e-06	
1.6132704622336592e-06	
1.6129988166816714e-06	
1.6127016259978602e-06	
1.6123984211318603e-06	
1.6120400430672088e-06	
1.6116866783992019e-06	
1.6113165126873654e-06	
1.6107593176977072e-06	
1.6101029258960941e-06	
1.6092301568340673e-06	
1.6080598924515332e-06	
1.6067444897413992e-06	
1.6054202299037396e-06	
1.6040008379539448e-06	
1.6027730865473062e-06	
1.6014611226789946e-06	
1.6000641831047787e-06	
1.598306645121051e-06	
1.5966052165375963e-06	
1.5945842585880414e-06	
1.5924548241867375e-06	
1.5900456113630097e-06	
1.5875623809511388e-06	
1.5852649455476406e-06	
1.5833524936767504e-06	
1.5813492502366838e-06	
1.579361995412324e-06	
1.5771996561892097e-06	
1.5753216820849092e-06	
1.5725746016330223e-06	
1.5693257939261564e-06	
1.5644269451729493e-06	
1.5602715923226e-06	
1.5555680874520957e-06	
1.550697547123525e-06	
1.5457870720445764e-06	
1.5412797268203778e-06	
1.536635657398832e-06	
1.5313378703245523e-06	
1.5263319369727467e-06	
1.5218787671324882e-06	
1.5182389817714992e-06	
1.514146630886698e-06	
1.5097774922212075e-06	
1.5063414825965782e-06	
1.5037283646661896e-06	
1.5012806354145662e-06	
1.4994656230876104e-06	
1.4977205600203984e-06	
1.495989736134265e-06	
1.4944805732949428e-06	
1.4930567324302746e-06	
1.491834587189732e-06	
1.4908200209334413e-06	
1.4899178988943402e-06	
1.4891326905980752e-06	
1.488374745856945e-06	
1.4875961618056201e-06	
1.4870669881907912e-06	
1.486602802303456e-06	
1.4862194317125984e-06	
1.4859530836304274e-06	
1.4856410066449774e-06	
1.4853125985689717e-06	
1.4849316625687304e-06	
1.4844374611172111e-06	
1.483922378975024e-06	
1.483504518500062e-06	
1.483154653602398e-06	
1.482852152307385e-06	
1.482556464072012e-06	
1.4822523520386102e-06	
1.4819846396069627e-06	
1.4817173836098432e-06	
1.4813992665827623e-06	
1.4810821870633167e-06	
1.4807598093090858e-06	
1.4803884192195135e-06	
1.479927113285013e-06	
1.4794033795712298e-06	
1.4788671045041869e-06	
1.4782563535462425e-06	
1.4777234937446695e-06	
1.4771601598701502e-06	
1.476616450727146e-06	
1.4760993885990361e-06	
1.4756136697363635e-06	
1.4752025137529991e-06	
1.4748536004746365e-06	
1.4745116946604992e-06	
1.4739995961567083e-06	
1.4734811401858997e-06	
1.472851960091401e-06	
1.4721431101829449e-06	
1.4715008394852438e-06	
1.4706801103061357e-06	
1.469728317166424e-06	
1.4685545661864984e-06	
1.4673020244089541e-06	
1.4662120636796242e-06	
1.465205450918272e-06	
1.463749482397414e-06	
1.462234491375498e-06	
1.460076368952579e-06	
1.4580514920092903e-06	
1.4558961213520431e-06	
1.4538693879372659e-06	
1.4518359670357233e-06	
1.4498108155708176e-06	
1.4473022724767793e-06	
1.444157713968558e-06	
1.4411714777859352e-06	
1.4378275450701965e-06	
1.4347873951666045e-06	
1.4312665442561848e-06	
1.4289961353457958e-06	
1.4269287232792815e-06	
1.4245507926940771e-06	
1.421985599542523e-06	
1.4194970735335873e-06	
1.4162241078804638e-06	
1.4129401147558019e-06	
1.409712975109152e-06	
1.4069621256033013e-06	
1.4040984312690932e-06	
1.3997975409695701e-06	
1.3961728137613935e-06	
1.3937695886861627e-06	
1.3903323413767267e-06	
1.387413073065566e-06	
1.3840756520492058e-06	
1.380576848445127e-06	
1.3768825729576357e-06	
1.3737470054694305e-06	
1.370609202490504e-06	
1.3668501652533801e-06	
1.362188922719819e-06	
1.3571232898771373e-06	
1.3525779319026486e-06	
1.34888397655925e-06	
1.3451154108627008e-06	
1.3417203466066832e-06	
1.3384639151641525e-06	
1.3352019932044516e-06	
1.3323575331040247e-06	
1.3289838821223927e-06	
1.3262293569940727e-06	
1.3221100983712247e-06	
1.317801301258592e-06	
1.3130132997197023e-06	
1.3064284982001676e-06	
1.3013512213233918e-06	
1.2976155572143668e-06	
1.294379035421566e-06	
1.2916217883052083e-06	
1.289363215563077e-06	
1.2867757698473457e-06	
1.2835432187888777e-06	
1.28079226827417e-06	
1.2775546340260228e-06	
1.2748557714620563e-06	
1.2726993796106058e-06	
1.2698992190028256e-06	
1.268007048014226e-06	
1.266173628267852e-06	
1.264263655682375e-06	
1.2626535811590934e-06	
1.2607635267578138e-06	
1.2589838876819448e-06	
1.2579123807205945e-06	
1.2566122036434218e-06	
1.2559384132696782e-06	
1.2554479912378094e-06	
1.254735664515521e-06	
1.2542404787750069e-06	
1.2540635478463172e-06	
1.2538648459954384e-06	
1.2537309847102885e-06	
1.2536573600113643e-06	
1.2535741639926616e-06	
1.2535375734583005e-06	
1.2535229177065212e-06	
1.2535156115182744e-06	
1.2535154468249958e-06	
1.25351475007721e-06	
1.2535046584297971e-06	
1.2534891000627294e-06	
1.2534401107916717e-06	
1.2533659345671777e-06	
1.2533093659676713e-06	
1.2530943266389164e-06	
1.2528596618700856e-06	
1.2526828220643637e-06	
1.2520523354175665e-06	
1.251366427292637e-06	
1.250135370149049e-06	
1.2486281317303273e-06	
1.247729140957395e-06	
1.2459667249284688e-06	
1.2442839726874477e-06	
1.2433122548857703e-06	
1.2413957162976823e-06	


==> data/fig_minres_M_5000.dat <==
res	
0.236908290427775	
0.10052241201134722	
0.05306492476734992	
0.03244755574793465	
0.021362150866899684	
0.01501849106110226	
0.011014277592000642	
0.008340872100018472	
0.006496920657127726	
0.005210951743697757	
0.004269751455816542	
0.0035437308495873962	
0.0029684929587385305	
0.0025204170378138103	
0.002165336477952441	
0.0018767885550317511	
0.0016426418776397454	
0.001445683100989885	
0.0012800746103508397	
0.0011384193689412923	
0.0010189022402503655	
0.0009124117585122483	
0.0008187401456051383	
0.000738849057589177	
0.000668022431369756	
0.0006068701408659289	
0.0005542821182200192	
0.000507163035529413	
0.00046615963692367017	
0.000428994140452169	
0.000395210911138847	
0.00036511135971973446	
0.0003382655089502431	
0.00031373439091010445	
0.0002918012217834031	
0.0002716307372532734	
0.0002533375348773229	
0.00023713846598555455	
0.0002222348651035826	
0.00020840076657875273	
0.00019566503653547078	
0.00018396088456089704	
0.0001735590867350115	
0.0001637808660305281	
0.00015453682627455595	
0.00014597677249601797	
0.00013824012496096533	
0.0001312305423960382	
0.00012467716546462351	
0.00011871582730808165	
0.00011311153610779945	
0.00010800305063887837	
0.00010314915614703734	
9.847965569376272e-05	
9.396664604432706e-05	
8.976370292847461e-05	
8.580301944818825e-05	
8.218845652577273e-05	
7.877571558638671e-05	
7.553620620423038e-05	
7.248944667846208e-05	
6.964425132156177e-05	
6.696638331396286e-05	
6.44993286964485e-05	
6.216524146491669e-05	
5.985221025192722e-05	
5.76154342597253e-05	
5.546947835781676e-05	
5.3335806458064015e-05	
5.128211303557516e-05	
4.927745571532049e-05	
4.7365128179005975e-05	
4.5638408396911374e-05	
4.403728801563546e-05	
4.251325463417858e-05	
4.1079256567897046e-05	
3.972246545846877e-05	
3.850014384828664e-05	
3.73261828095847e-05	
3.621605605636368e-05	
3.512365005522919e-05	
3.410876488041462e-05	
3.3125280935591236e-05	
3.2167944895514004e-05	
3.123939996694675e-05	
3.0298744952484292e-05	
2.941056026454559e-05	
2.856309630191732e-05	
2.7747110473257472e-05	
2.695673678770443e-05	
2.6210175185942113e-05	
2.5470532341636774e-05	
2.4767363915862443e-05	
2.409482545399758e-05	
2.3432352756644176e-05	
2.2759035559351552e-05	
2.2125399457524173e-05	
2.1536089214344017e-05	
2.096554208863514e-05	
2.041447593888557e-05	
1.9887984636101977e-05	
1.9382667401786087e-05	
1.8901160773159655e-05	
1.8438544520197976e-05	
1.7985605414172643e-05	
1.7564162669508817e-05	
1.7151500829419453e-05	
1.676854242233704e-05	
1.6392930530980525e-05	
1.603257439837669e-05	
1.567831814938055e-05	
1.5329599063330116e-05	
1.5010791605607252e-05	
1.4698194077265147e-05	
1.4397025013877945e-05	
1.4102425189682348e-05	
1.3818998794962333e-05	
1.3550689496117797e-05	
1.3283326971208877e-05	
1.302806734014005e-05	
1.2790853194736213e-05	
1.2560465233020731e-05	
1.2330266960429129e-05	
1.2108514481968904e-05	
1.1894016303589872e-05	
1.1680204663445652e-05	
1.1471837977035e-05	
1.126774589899664e-05	
1.1076767207044258e-05	
1.0890254058368895e-05	
1.0708528278439936e-05	
1.0525990603370272e-05	
1.0350808458739103e-05	
1.0182003813401299e-05	
1.0020780915382403e-05	
9.872242083661314e-06	
9.733980613107095e-06	
9.598096731688649e-06	
9.4670032394114e-06	
9.34010984017721e-06	
9.217577528905607e-06	
9.103949857681646e-06	
8.996885061263302e-06	
8.89056425685646e-06	
8.787809123865786e-06	
8.68765044260348e-06	
8.591803676907072e-06	
8.504000772313781e-06	
8.420952555976982e-06	
8.33910701537661e-06	
8.257226629473747e-06	
8.174093078185516e-06	
8.096017328058507e-06	
8.022417400790113e-06	
7.953527291848808e-06	
7.886845804565805e-06	
7.823499974015296e-06	
7.762058978650002e-06	
7.7002580800369e-06	
7.641877602223196e-06	
7.587609646893326e-06	
7.537107512758997e-06	
7.490324139756039e-06	
7.446988925789865e-06	
7.404563443908321e-06	
7.36384643949628e-06	
7.32578125264485e-06	
7.290389125693586e-06	
7.2582268893882865e-06	
7.227828569572834e-06	
7.198705239717556e-06	
7.1707221401783725e-06	
7.145147757745303e-06	
7.121947419462797e-06	
7.100156647367051e-06	
7.079730074181437e-06	
7.060811498148092e-06	
7.0427745455829205e-06	
7.025794099084995e-06	
7.009227666585506e-06	
6.9941172195704246e-06	
6.980425118975417e-06	
6.967407841072613e-06	
6.9550003664971806e-06	
6.943278038026506e-06	
6.932402322639509e-06	
6.922121733246314e-06	
6.912549544750847e-06	
6.903863858351569e-06	
6.8957240008362076e-06	
6.888382910461158e-06	
6.881836523765409e-06	
6.875988899016254e-06	
6.870645541701036e-06	
6.8657637847467725e-06	
6.861533827175664e-06	
6.857894435875806e-06	
6.854770677164823e-06	
6.852057806047774e-06	
6.849743316663193e-06	
6.8477446852743284e-06	
6.846008149020878e-06	
6.844540732188589e-06	
6.843318136712646e-06	
6.842350419446313e-06	
6.841608164804256e-06	
6.8410382385070486e-06	
6.840630750522742e-06	
6.840348544913893e-06	
6.840176476353857e-06	
6.840090280536377e-06	
6.840057831574372e-06	
6.840053746572452e-06	
6.840051028108443e-06	
6.840022743872503e-06	
6.839940883634188e-06	
6.839780130983223e-06	
6.839521533767908e-06	
6.839129115039443e-06	
6.838574440250242e-06	
6.837842954877126e-06	
6.836859825313495e-06	
6.835656687035316e-06	
6.834183783646571e-06	
6.832426855952406e-06	
6.830416734398659e-06	
6.827990654376337e-06	
6.8251476267546766e-06	
6.821881586245857e-06	
6.818214788993287e-06	
6.814150674011493e-06	
6.809604483543293e-06	
6.804553242103306e-06	
6.798964047568601e-06	
6.792714465473629e-06	
6.785810153025818e-06	
6.777893426982945e-06	
6.769163394012518e-06	
6.759705262896096e-06	
6.7496973783204185e-06	
6.739192606506715e-06	
6.728257391997292e-06	
6.7169753068834895e-06	
6.704999787436406e-06	
6.692246272596516e-06	
6.6785793163326474e-06	
6.6641438975681835e-06	
6.649080325311667e-06	
6.633077674636851e-06	
6.616411622849323e-06	
6.599025408050742e-06	
6.5802746175630525e-06	
6.5599117402115485e-06	
6.539008946172901e-06	
6.517953148186944e-06	
6.495572096328243e-06	
6.472952773063777e-06	
6.4498412292365365e-06	
6.425299150149383e-06	
6.400073247467545e-06	
6.3742756391398175e-06	
6.347658585060165e-06	
6.320740699599651e-06	
6.293156889514331e-06	
6.265335492346523e-06	
6.2366700063266445e-06	
6.206897775811573e-06	
6.176144853082794e-06	
6.144529904990253e-06	
6.112025107427823e-06	
6.0782037815968446e-06	
6.04443373888152e-06	
6.009679328596326e-06	
5.9743510327376625e-06	
5.939495143596518e-06	
5.903811560791539e-06	
5.866587240103704e-06	
5.828892056653194e-06	
5.791516037694889e-06	
5.752022463427717e-06	
5.71369332282464e-06	
5.6734566087327234e-06	
5.6324190064956246e-06	
5.591327918068184e-06	
5.5497747774136105e-06	
5.5059927999805365e-06	
5.46080500781878e-06	
5.416458927950728e-06	
5.37328519213891e-06	
5.331378104299835e-06	
5.287802438613137e-06	
5.24113336904598e-06	
5.1938309169311874e-06	
5.1476302869113215e-06	
5.100157560098221e-06	
5.049905095882025e-06	
4.999802503297662e-06	
4.949946357690007e-06	
4.89954418374423e-06	
4.8498393735226245e-06	
4.79989442906531e-06	
4.7513236825882244e-06	
4.703586819311169e-06	
4.656027973602147e-06	
4.6080140765148635e-06	
4.559706520470761e-06	
4.511648383180312e-06	
4.46302766878583e-06	
4.413562019605808e-06	
4.364227080066767e-06	
4.3170962596792965e-06	
4.2720229001461475e-06	
4.2288482385248995e-06	
4.186253917861775e-06	
4.144494881475084e-06	
4.10418495619194e-06	
4.064617925171444e-06	
4.025667089791867e-06	
3.98723701082282e-06	
3.948810434611469e-06	
3.9101569393877954e-06	
3.872270286552483e-06	
3.8348119796970095e-06	
3.7981507212531923e-06	
3.762571095185091e-06	
3.727674255898255e-06	
3.691469079816605e-06	
3.656019790823333e-06	
3.621633848771744e-06	
3.587980766777603e-06	
3.5550096210236275e-06	
3.5217965214699676e-06	
3.4887859444903594e-06	
3.4568300499862243e-06	
3.4254499461383785e-06	
3.3940722952067152e-06	
3.362749595191836e-06	
3.3313404382835038e-06	
3.3005735120605585e-06	
3.2691149282204985e-06	
3.2393952664870107e-06	
3.210836501855632e-06	
3.182708333366764e-06	
3.1552733765979948e-06	
3.1273040737349387e-06	
3.0991682496775563e-06	
3.071518084955731e-06	
3.044968549607801e-06	
3.0203181343986523e-06	
2.9960006587611686e-06	
2.9725633741854562e-06	
2.949614187630538e-06	
2.9274568332493846e-06	
2.905631668166322e-06	
2.8842682946492364e-06	
2.8629945099052095e-06	
2.8418167963576296e-06	
2.820456823487169e-06	
2.7997886050702914e-06	
2.7802328944251137e-06	
2.7613314959784765e-06	
2.7434870580312825e-06	
2.7268731998786573e-06	
2.711053309932428e-06	
2.6956077044501405e-06	
2.6806990210597533e-06	
2.665384303369993e-06	
2.650498696427479e-06	
2.6361195797744698e-06	
2.621828347277516e-06	
2.608170948868138e-06	
2.5950549434620278e-06	
2.581789023917773e-06	
2.5689671249055914e-06	
2.5569254070347156e-06	
2.545053784348541e-06	
2.533665853760047e-06	
2.5225009110256893e-06	
2.5115817041622834e-06	
2.500740467674475e-06	
2.489958014261597e-06	
2.4792461310245903e-06	
2.4685605008693364e-06	
2.4584354188813268e-06	
2.448771171771631e-06	
2.439123036928748e-06	
2.4299411598766564e-06	
2.421312388250036e-06	
2.4131523680853462e-06	
2.4054243042628423e-06	
2.3982423423531228e-06	
2.391439510623125e-06	
2.3846905419360384e-06	
2.3781821026684623e-06	
2.3722442882730365e-06	
2.36655354969638e-06	
2.360965183802672e-06	
2.3555210227448655e-06	
2.3502733229823005e-06	
2.345113009633681e-06	
2.3400447732358548e-06	
2.335053593090821e-06	
2.3301980324155067e-06	
2.3254713353414215e-06	
2.3210250701838087e-06	
2.316693439383481e-06	
2.312429107005733e-06	
2.3083738321354483e-06	
2.304470809013091e-06	
2.3006045810206435e-06	
2.2968196478232262e-06	
2.2932331728379e-06	
2.2900303220324797e-06	
2.286950958290768e-06	
2.283856554617416e-06	
2.2807636753820274e-06	
2.2777742109358103e-06	
2.2749902018857747e-06	
2.2724142659605667e-06	
2.2700785951387483e-06	
2.2678894021904264e-06	
2.2658251094384097e-06	
2.263792402797521e-06	
2.2617639755130567e-06	
2.2597537060976218e-06	
2.257816562451824e-06	
2.255959361632041e-06	
2.2541442450889952e-06	
2.252432019661085e-06	
2.250876857588272e-06	
2.2494560940507203e-06	
2.248115055353898e-06	
2.2468248661349214e-06	
2.2456507518017723e-06	
2.2445753937857083e-06	
2.243578902713559e-06	
2.242655454038363e-06	
2.2417884294243094e-06	
2.2409449159131824e-06	
2.2401272295721804e-06	
2.2393744996206795e-06	
2.2386715201298843e-06	
2.2380406996308853e-06	
2.2374560048192403e-06	
2.2369436989123274e-06	
2.2364766918307576e-06	
2.2360515299842255e-06	
2.2356669214414276e-06	
2.2353358943485142e-06	
2.235034024725057e-06	
2.234776943500369e-06	
2.2345610640641373e-06	
2.2343729666455705e-06	
2.2342126210031133e-06	
2.2340779309093434e-06	
2.233966493939643e-06	
2.233876296430186e-06	
2.233802798022967e-06	
2.233746657406777e-06	
2.2337076550261956e-06	
2.2336815383876815e-06	
2.2336662196907667e-06	
2.2336588067825074e-06	
2.2336562598531876e-06	
2.233656062045383e-06	
2.2336555921092988e-06	
2.233652304238425e-06	
2.2336435250440422e-06	
2.233626525118175e-06	
2.23359905867371e-06	
2.2335584434001797e-06	
2.2335026069958242e-06	
2.233430731862675e-06	
2.233341136318393e-06	
2.233226941327763e-06	
2.233085958384959e-06	
2.2329163253078068e-06	
2.2327181434035456e-06	
2.232486444913971e-06	
2.2322140656335308e-06	
2.231898098004208e-06	
2.2315458278260228e-06	
2.231157681405917e-06	
2.2307100857745885e-06	
2.2302094331942476e-06	
2.2296507875658844e-06	
2.2290263674087597e-06	
2.2283658719576043e-06	
2.2276624424354505e-06	
2.226911424282043e-06	
2.226119712736161e-06	
2.2252493667990253e-06	
2.2243281816863433e-06	
2.2233311372989706e-06	
2.222241538204291e-06	
2.2211170450676687e-06	
2.2199308621542346e-06	
2.2186553022063862e-06	
2.217314582156781e-06	
2.2159486883569742e-06	
2.214535584157067e-06	
2.213011930538727e-06	
2.2113957604631894e-06	
2.2096802715639773e-06	
2.2078421367526373e-06	
2.205865020614632e-06	
2.203802148730294e-06	
2.2015863412893678e-06	
2.1992542238388404e-06	
2.1969107060332958e-06	
2.1945172611081565e-06	
2.192081773729335e-06	
2.1895967331902174e-06	
2.187024143850834e-06	
2.184393937976692e-06	
2.1817669430495528e-06	
2.1790175864477262e-06	
2.1760936176987897e-06	
2.172933833922276e-06	
2.1696551043236644e-06	
2.1663137735004904e-06	
2.1628936182181677e-06	
2.1593991104134744e-06	
2.1559507808925126e-06	
2.1522093769701255e-06	
2.1484418300396085e-06	
2.1447552295401477e-06	
2.141142199770625e-06	
2.1374076004979246e-06	
2.133542987514313e-06	
2.129665316100321e-06	
2.1256621488068503e-06	
2.121532043113634e-06	
2.117162545215468e-06	
2.112871013654126e-06	
2.1084818561892276e-06	
2.103928484382478e-06	
2.0993795637681774e-06	
2.0948574770814683e-06	
2.0901329694909544e-06	
2.085369546663345e-06	
2.080533102574824e-06	
2.075709999258446e-06	
2.0705669610826603e-06	
2.065471930655563e-06	
2.060240039259149e-06	
2.055056740484116e-06	
2.0497791377121974e-06	
2.044536113191926e-06	
2.039363542513094e-06	
2.03415217901012e-06	
2.028911641238795e-06	
2.023595329206438e-06	
2.0180980258389435e-06	
2.0127112753592162e-06	
2.0072470010324792e-06	
2.001814751890729e-06	
1.9962930356296683e-06	
1.99076354259252e-06	
1.9852341913875283e-06	
1.980061195306644e-06	
1.974979379826816e-06	
1.9698557859555667e-06	
1.9646986906471723e-06	
1.959443184034558e-06	
1.954194600487972e-06	
1.948947748503581e-06	
1.943845009776038e-06	
1.9387677655924375e-06	
1.9336108016228e-06	
1.9284554691958797e-06	
1.9231134047012855e-06	
1.9178224190280514e-06	
1.9123594559954332e-06	
1.907002052103806e-06	
1.9017396337706403e-06	
1.896512961821652e-06	
1.891170625224377e-06	
1.8859019815477075e-06	
1.8807276042333241e-06	
1.8756992806269107e-06	
1.8708760333012673e-06	
1.8660054559007327e-06	
1.8611599009405306e-06	
1.856255638966161e-06	
1.8513266331302734e-06	
1.8463403042021286e-06	
1.8413050900557046e-06	
1.8362717323773371e-06	
1.8312837724308405e-06	
1.8260985030100064e-06	
1.8207973620099157e-06	
1.815611844649072e-06	
1.8106181425873829e-06	
1.8055268872377278e-06	
1.8003724788260152e-06	
1.7952452624142614e-06	
1.7902051857856134e-06	
1.7850875009232397e-06	
1.7798160007279381e-06	
1.7747584741570328e-06	
1.7698259013987677e-06	
1.764883344593865e-06	
1.7600109535555449e-06	
1.7551147041893393e-06	
1.750347070675393e-06	
1.7455739840730796e-06	
1.7406841918620884e-06	
1.7356880890019218e-06	
1.7305598043223355e-06	
1.7253939596092139e-06	
1.720356386725209e-06	
1.7153538037601667e-06	
1.7104836550317045e-06	
1.7057452228713802e-06	
1.701279345565436e-06	
1.6969387297033107e-06	
1.69272022967303e-06	
1.6886132760920453e-06	
1.684660414487227e-06	
1.6807264419603363e-06	
1.6768773101093865e-06	
1.672915521512271e-06	
1.6689029578882956e-06	
1.6649123728725002e-06	
1.6610689975802476e-06	
1.657353641594598e-06	
1.6538036115281846e-06	
1.6501571174524624e-06	
1.6465697208897394e-06	
1.643025559670287e-06	
1.6395716569949033e-06	
1.636093407487749e-06	
1.6325737300601682e-06	
1.6290471393801784e-06	
1.6255462786136532e-06	
1.6221312411872553e-06	
1.6189378618925536e-06	
1.61589172882363e-06	
1.6127262746167233e-06	
1.6096001446702952e-06	
1.6065369048280505e-06	
1.603662944158664e-06	
1.6008188147930537e-06	
1.5980811679038485e-06	
1.595463285388346e-06	
1.5929564420548513e-06	
1.5904601094086255e-06	
1.5880716957740037e-06	
1.5856591564643555e-06	
1.5832382192201337e-06	
1.5808302467446762e-06	
1.578534130833086e-06	
1.5762399279984794e-06	
1.5740805603170363e-06	
1.5720280936048278e-06	
1.5699619357129841e-06	
1.5679022548947113e-06	
1.5659654401366587e-06	
1.5640970047847673e-06	
1.5622720503379404e-06	
1.5605068826524372e-06	
1.5587490235267228e-06	
1.5570074681341612e-06	
1.555353198167873e-06	
1.5537118846378048e-06	
1.552082254475046e-06	
1.5505534206387688e-06	
1.5490897935963765e-06	
1.5476467378598395e-06	
1.5462511781736986e-06	
1.5449288731588198e-06	
1.5436635028366008e-06	
1.5424375734339804e-06	
1.5412391431542584e-06	
1.540065251035627e-06	
1.5388645227424733e-06	
1.537659902716141e-06	
1.5364754789499172e-06	
1.5353106176296496e-06	
1.5341904519605773e-06	
1.5331136517403052e-06	
1.5320572783789381e-06	
1.5310804714010322e-06	
1.5300989519190482e-06	
1.5291246652316473e-06	
1.5282075171325927e-06	
1.5273380432067519e-06	
1.5264869051390684e-06	
1.5256466756004992e-06	
1.5248653423999906e-06	
1.524121158519317e-06	
1.523387185417312e-06	
1.5226939251891716e-06	
1.5220217135568468e-06	
1.5213764356543996e-06	
1.5207647270835576e-06	
1.5201958853020933e-06	
1.5196584255575953e-06	
1.5191340827972227e-06	
1.5186205482478786e-06	
1.5181157949759546e-06	
1.517631805141881e-06	
1.517174031010091e-06	
1.5167294160979244e-06	
1.516299271844893e-06	
1.5158813180328144e-06	
1.515484293556778e-06	
1.51511193587538e-06	
1.514750544428717e-06	
1.514400493071212e-06	
1.5140695553818075e-06	
1.5137552994848884e-06	
1.5134574405709794e-06	
1.5131699939411314e-06	
1.5129037145091755e-06	
1.5126600478599324e-06	
1.5124322006220693e-06	
1.5122188538630683e-06	
1.5120178329710369e-06	
1.5118339298499828e-06	
1.511667657771741e-06	
1.5115061298267263e-06	
1.511356054290612e-06	
1.511225056515256e-06	
1.5111096683396242e-06	
1.5110077415080305e-06	
1.5109151257923696e-06	
1.5108307104257495e-06	
1.5107545833385026e-06	
1.5106859522200391e-06	
1.510625531820866e-06	
1.5105740784647987e-06	
1.5105301262567837e-06	
1.5104930697836875e-06	
1.510462419450282e-06	
1.5104376972253968e-06	
1.5104189200698266e-06	
1.5104042157015827e-06	
1.5103935719049747e-06	
1.5103860886431743e-06	
1.510381469031106e-06	
1.5103791156142278e-06	
1.5103781534055317e-06	
1.5103779938670315e-06	
1.5103779583570916e-06	
1.5103773462052862e-06	
1.510375471125394e-06	
1.5103717317925152e-06	
1.5103653001695524e-06	
1.5103553329892963e-06	
1.510341006814721e-06	
1.5103213694368662e-06	
1.5102969638864721e-06	
1.5102653424933588e-06	
1.5102265926441297e-06	
1.510178270928788e-06	
1.5101220113105537e-06	
1.5100546955469893e-06	
1.5099794651365649e-06	
1.5098920994895217e-06	
1.5097927390229473e-06	
1.509679643436009e-06	
1.509550028211017e-06	
1.5094039700671186e-06	
1.5092437127921175e-06	
1.509066591544556e-06	
1.5088751885956838e-06	
1.5086759943434014e-06	
1.5084618558812644e-06	
1.508232766172046e-06	
1.5079879443079525e-06	
1.5077305414313711e-06	
1.507465082137824e-06	
1.5071840937040175e-06	
1.5068863855815895e-06	
1.5065731894190329e-06	
1.5062307086849876e-06	
1.5058662740875585e-06	
1.5054790608526967e-06	
1.5050569904398435e-06	
1.504621198462549e-06	
1.5041698760913863e-06	
1.5036813965454172e-06	
1.5031562016362902e-06	
1.5025890691269716e-06	
1.501970030291216e-06	
1.501331497764319e-06	
1.5006550516060734e-06	
1.4999666805494397e-06	
1.4992629710806526e-06	
1.498542416914052e-06	
1.4977960033905054e-06	
1.4969965418377678e-06	
1.4961428824590496e-06	
1.4952535808125135e-06	
1.4943433493818874e-06	
1.493405668460149e-06	
1.4924650226928228e-06	
1.4915135759234326e-06	
1.4905602681575156e-06	
1.4895904543983774e-06	
1.4886163026725057e-06	
1.4876249552551644e-06	
1.486611610162182e-06	
1.4855377935452423e-06	
1.4844065251185768e-06	
1.4832519500664404e-06	
1.4820680807349057e-06	
1.480859646212792e-06	
1.47959782725377e-06	
1.4783120008404962e-06	
1.4769970949220918e-06	
1.475705027542727e-06	
1.4744442117692018e-06	
1.4731505431672062e-06	
1.4718477396789438e-06	
1.4705156352851814e-06	
1.4691852866621808e-06	
1.4678663554160272e-06	
1.4664992753584977e-06	
1.46510407633309e-06	
1.4636372156751831e-06	
1.4621847022340434e-06	
1.4607332912024845e-06	
1.4592587277842513e-06	
1.4577537010597742e-06	
1.456221326514957e-06	
1.4546469563173139e-06	
1.4530690667848649e-06	
1.4514299494545796e-06	
1.4497596142536865e-06	
1.448034870953773e-06	
1.4462959460607466e-06	
1.4445706374169374e-06	
1.442805951088164e-06	
1.4409698210631558e-06	
1.4391008871800104e-06	
1.4372476430496077e-06	
1.4353944108546053e-06	
1.4335235397042995e-06	
1.4316236634378292e-06	
1.4297010278922957e-06	
1.4277703140906967e-06	
1.425828342767953e-06	
1.4238910794186924e-06	
1.4218612028801142e-06	
1.4197747635825537e-06	
1.4175966264500917e-06	
1.4153772175431993e-06	
1.4132188129760159e-06	
1.4110665253210549e-06	
1.4088513089663106e-06	
1.4066255615016494e-06	
1.4044734676882184e-06	
1.402267776819415e-06	
1.400098711882747e-06	
1.3979043687696857e-06	
1.395619406478039e-06	
1.393194338367219e-06	
1.39070582230628e-06	
1.3882145044159292e-06	
1.3858289995776978e-06	
1.3834005252647048e-06	
1.3810029040595527e-06	
1.3786564080675903e-06	
1.3762728567259823e-06	
1.373810314592875e-06	
1.3712619957769094e-06	
1.3687241184144337e-06	
1.3661517762533282e-06	
1.3636170952574227e-06	
1.361055630302961e-06	
1.358431743556538e-06	
1.3559246763044818e-06	
1.3535588221879773e-06	
1.3512234784780287e-06	
1.3488570882896542e-06	
1.3464546609224708e-06	
1.344095371293098e-06	
1.3417602927692126e-06	
1.3393893174477314e-06	
1.3370345916152175e-06	
1.3346316542245708e-06	
1.3321563303314638e-06	
1.3297139939214e-06	
1.3272232304117007e-06	
1.3247373193477502e-06	
1.3222788352386842e-06	
1.3198979576914895e-06	
1.317558651675599e-06	
1.315262155100962e-06	
1.3130553519567723e-06	
1.3107820396246163e-06	
1.308511196483508e-06	
1.3061856904319026e-06	
1.3039313327676108e-06	
1.3017295703840912e-06	
1.299510351130746e-06	
1.297281704879228e-06	
1.2950747990964928e-06	
1.2928868779932978e-06	
1.2907990560891366e-06	
1.2886853771715573e-06	
1.2865270559588348e-06	
1.284358371044706e-06	
1.2821921449657205e-06	
1.2800179412120037e-06	
1.2777762376762564e-06	
1.2756055657536883e-06	
1.2734441912258097e-06	
1.2713362707774374e-06	
1.2692153657040476e-06	
1.2670250723993665e-06	
1.2648159515152011e-06	
1.2626458266151746e-06	
1.260455448822958e-06	
1.2582521817781623e-06	
1.2560830878121137e-06	
1.2539438379924379e-06	
1.2518131298883467e-06	
1.2497934379909465e-06	
1.247821057722921e-06	
1.2458082646290786e-06	
1.2438108925851723e-06	
1.2418154479906088e-06	
1.2398321115376123e-06	
1.2379505834977562e-06	
1.2361410509068887e-06	
1.2343876705518557e-06	
1.23266996112727e-06	
1.2309639233981515e-06	
1.2292762965783505e-06	
1.2276880535626212e-06	
1.2261406116623006e-06	
1.2246670537058687e-06	
1.223225363315002e-06	
1.2218196919570666e-06	
1.2204778617248693e-06	
1.2191447144679646e-06	
1.2177902554435746e-06	
1.216486760565967e-06	
1.215184912682683e-06	
1.2139340745332863e-06	
1.2126954760792922e-06	
1.2114593249310434e-06	
1.210256120556639e-06	
1.2090976954966199e-06	
1.2079157145333798e-06	
1.206737663290921e-06	
1.2056063290820842e-06	
1.2044854148310936e-06	
1.2033988825472449e-06	
1.2023330385263369e-06	
1.201326019577644e-06	
1.200372410777521e-06	
1.1994529881893005e-06	
1.19856674088704e-06	
1.1976984938257438e-06	
1.1969038394434817e-06	
1.1961217157183716e-06	
1.1953579153398645e-06	
1.1946116885414584e-06	
1.193892962558046e-06	
1.1932042127713039e-06	
1.1925286606526762e-06	
1.1918854149131858e-06	
1.191281985934898e-06	
1.1907002349325935e-06	
1.190149870076601e-06	
1.189611565996919e-06	
1.1890886592413576e-06	
1.1885796428930897e-06	
1.18808007335477e-06	
1.1875976660318966e-06	
1.1871514993773216e-06	
1.1867357801636474e-06	
1.1863338403216738e-06	
1.185945773634297e-06	
1.1855752584134082e-06	
1.185224071076788e-06	
1.1848913226867175e-06	
1.18458270660869e-06	
1.1842924530286904e-06	
1.1840081024942287e-06	
1.183741110543774e-06	
1.1834924174035482e-06	
1.1832522142484698e-06	
1.1830338696451372e-06	
1.1828396916466118e-06	
1.1826658094685383e-06	
1.1825106540083448e-06	
1.1823739820390397e-06	
1.1822469278792106e-06	
1.1821318081346506e-06	
1.182027595309255e-06	
1.1819334013986876e-06	
1.1818515308228965e-06	
1.1817795376322447e-06	
1.1817124991708025e-06	


==> data/fig_minres_converge_M_1000_mu_1.000000e+00.dat <==
res	dist	
0.9999999999999998	1.0000000000829892	
0.3363592607987161	0.6134910742034101	
0.33635926073511135	0.6134909634551163	
0.1847769899462442	0.48475279571900465	
0.184776989940925	0.48475275661263373	
0.1197621482724435	0.41616502798061483	
0.11976214722848391	0.41616568982759683	
0.08803222184017787	0.3738629615614904	
0.08803221555425324	0.3738648622774847	
0.06887976831077679	0.3413548171062307	
0.06887975521058365	0.34135781365599294	
0.054810569605351425	0.3136703425832637	
0.05481055338101453	0.31367396767660677	
0.0445440292787841	0.2914727486726768	
0.04454401532083961	0.291476473244763	
0.03705069358476294	0.2735556079443741	
0.03705068295620291	0.2735590192984485	
0.03145105060685929	0.2592217052775745	
0.03145103659434796	0.2592260007295961	
0.027132804493414906	0.24711685362209446	
0.027132783569437033	0.24712235278456968	
0.023783492379512692	0.237009400018826	
0.023783471657463324	0.23701540228206408	
0.021043352817564805	0.22791914836148788	
0.021043344975693382	0.2279230444290293	
0.018810496132235583	0.21988501606576435	
0.01881049601082833	0.2198855337008102	
0.017032531248918462	0.21287287759985488	
0.017032530271326243	0.2128713328582552	
0.015437608224442637	0.20600999471805853	
0.015437607789350159	0.20600898265187176	
0.014076738328222604	0.19988628033311653	
0.014076737410071193	0.1998878090636805	
0.01290936506941762	0.19435224713773824	
0.012909358709039344	0.1943564085146509	
0.011897563930642226	0.18929290719800154	
0.011897555314386523	0.18929788505794548	
0.011025289110186754	0.18470558697116482	
0.011025282655014278	0.18471014532428087	
0.010272114103325833	0.18048844641949977	
0.010272110281440884	0.18049205023595907	
0.009600223352547567	0.1765007218401073	
0.009600217861269635	0.1765051983529119	
0.009029412411332937	0.17289524537679551	
0.009029402243254022	0.1729017150792475	
0.008510434595377085	0.169358449862666	
0.008510421593204252	0.16936579234246832	
0.008042633891682444	0.16597021409357826	
0.00804262303645602	0.16597717453993455	
0.007605609562022775	0.16260727869392588	
0.007605602369849996	0.16261302563993027	
0.007211689708629813	0.15941208621919	
0.007211683850908102	0.15941731489265187	
0.0068191819266503655	0.15609408737381694	
0.006819173786740955	0.15610024534521513	
0.006465168442156655	0.1530110428229353	
0.006465155397785891	0.1530186584436042	
0.006116712882126639	0.14992918188950582	
0.006116694206866286	0.14993842204240346	
0.005814907328707315	0.1472153764311708	
0.005814891164534143	0.14722412173315907	
0.005530722474513307	0.14460329810449535	
0.0055307134930630015	0.14461003489519714	
0.005291747040327715	0.14233682967737776	
0.005291740125866807	0.14234286447646147	
0.005058163179860665	0.14004320077225227	
0.005058151315176192	0.14005089095881953	
0.004819383596599866	0.13766470500306752	
0.004819357135766904	0.1376757740656693	
0.004587204870593523	0.1353614806499636	
0.004587164840584661	0.13537518324644648	
0.004361381146812205	0.13313776697206206	
0.004361343541800393	0.13315077186543833	
0.004153849808473496	0.13112158837449184	
0.004153823396422619	0.1311328916184226	
0.0039717466034774355	0.1293548783525214	
0.003971728623096233	0.12936461691832046	
0.003804529600484325	0.12771371677642693	
0.003804515654912072	0.12772242306968282	
0.003651076477671561	0.12618715910667758	
0.003651060026592845	0.12619723046760517	
0.003519041327380646	0.12483596614447443	
0.0035190217365933326	0.12484746006299567	
0.003390933982498585	0.12347365823938197	
0.0033909155911782487	0.12348478431925237	
0.003270679911257877	0.12215259931009441	
0.003270662332918521	0.12216375552100507	
0.003155482345745	0.12084423246377714	
0.0031554627292348816	0.12085594656026762	
0.0030437259027628846	0.11954345532569015	
0.0030436997542856313	0.1195564695031101	
0.0029298096978948624	0.1182053250119122	
0.0029297752370776426	0.1182202549361766	
0.002827816297936786	0.11700012545632235	
0.002827784683392138	0.11701414541002034	
0.0027329926274483724	0.1158709839906706	
0.002732970769710219	0.11588368881866934	
0.00264882989691932	0.11484176389343285	
0.002648819945251841	0.11485054329890498	
0.002563193609136312	0.11376116838218421	
0.002563189623530993	0.11376674538594345	
0.0024804408543938968	0.11269380883242969	
0.00248043573829308	0.11270024322000584	
0.0023985804247680376	0.11162228812753336	
0.00239856959693809	0.11163132450978017	
0.00232003765368839	0.11059191470743913	
0.002320017312368954	0.11060453023546725	
0.002248410093379163	0.10964681347749594	
0.0022483873804564135	0.1096603003518685	
0.0021782284109887265	0.10870877780215803	
0.0021782096595471005	0.10872086949610571	
0.002113167560491695	0.10782957561836595	
0.0021131505116798012	0.10784130370665049	
0.0020481294397886617	0.10693940537484364	
0.0020481129786137356	0.1069509117686121	
0.001986501348474676	0.1060887016463931	
0.0019864853351719614	0.10610029116263604	
0.0019306250159852115	0.10530759653301881	
0.0019306122984342835	0.1053182941939934	
0.0018768544508193856	0.10454049629380793	
0.0018768475393851163	0.10454832276730273	
0.0018241618481468487	0.10377511188829873	
0.0018241582074620295	0.10378099232605886	
0.001779461292995841	0.10311261599227504	
0.0017794562197376614	0.10311984692034458	
0.0017363773918839494	0.10245876034320762	
0.001736366448103043	0.10246918665042706	
0.0016919094215696424	0.10177451479577321	
0.001691888532162631	0.10178886378805013	
0.0016512199738541213	0.1011419628910419	
0.0016511955535029412	0.10115827736901586	
0.001613859658095085	0.10054598408955669	
0.001613841356804507	0.10056080841304232	
0.0015803261784679682	0.09998853445566991	
0.001580316983149614	0.09999940559975004	
0.0015493742946591379	0.09944736770163695	
0.0015493694666747697	0.0994555058374166	
0.0015190674240477646	0.09889092653570908	
0.0015190640078077047	0.09889782008759342	
0.001490739784235559	0.09834952192091075	
0.0014907347113418438	0.09835814147206642	
0.001464078231882886	0.09782061535467201	
0.0014640716662080915	0.0978301197590594	
0.00143644550404573	0.09725177339920968	
0.0014364360452569773	0.09726308302670864	
0.0014099324095256482	0.09668910257510344	
0.0014099205129979168	0.09670178694926267	
0.001385267100536967	0.09615120484726734	
0.0013852536921845938	0.09616487033394676	
0.0013616629867424534	0.09562375931287474	
0.0013616495624439362	0.09563784077814008	
0.0013395893969061934	0.09511633978449444	
0.0013395777763983013	0.09512997809618035	
0.0013192725923785516	0.09463036489575873	
0.001319263238863216	0.09464318496714307	
0.0013003394314615375	0.09415290811715564	
0.0013003331446903084	0.09416344416186535	
0.0012812167750937175	0.09364305877072843	
0.0012812110074893214	0.09365323293269948	
0.0012628118344882877	0.09312993757449292	
0.0012628046843105752	0.09314121290316137	
0.0012450547952991419	0.09261771463502201	
0.0012450439581667735	0.09263143216549849	
0.001226913625181146	0.09208047663904385	
0.0012269009193939923	0.09209487110082018	
0.0012073702362745183	0.09148708957702498	
0.0012073594954571047	0.0914999118459199	
0.0011889898204626376	0.09091601025286301	
0.001188982251037414	0.09092719001044534	
0.001172082128303616	0.09037493387168662	
0.0011720758587628578	0.09038554046545709	
0.0011556426195736824	0.08983148115193146	
0.0011556367928107925	0.08984146410353118	
0.001139665951208816	0.08928836972841663	
0.0011396591247117354	0.0892988476358984	
0.0011224005650276839	0.08868765477483571	
0.0011223936536918805	0.08869787218288303	
0.0011060169948889623	0.08810652140396634	
0.0011060113361259444	0.08811595275645051	
0.0010899065520757218	0.08752208771823698	
0.001089903468522071	0.08752887290597361	
0.0010733998637733	0.08691099840229535	
0.0010733982119588493	0.0869159645109852	
0.0010571408373527818	0.08630071778890724	
0.0010571392066480556	0.08630572494012204	
0.00104143384132386	0.08570483966345128	
0.0010414320622726466	0.08570999001744017	
0.0010264520085232576	0.08513044301676038	
0.001026450483982774	0.08513534804689579	
0.0010116899890142846	0.08455420897570477	
0.0010116896969336341	0.08455639234275494	
0.0009986265738639326	0.0840323692523156	
0.0009986265407223825	0.08403161656703018	
0.0009855794189710392	0.08349743173904779	
0.0009855786722731492	0.08349391161571497	
0.000972898260333636	0.0829671255945897	
0.0009728970004407818	0.08296247664837182	
0.0009602530589880153	0.08242919925379272	
0.0009602498218598215	0.08242203279753078	
0.0009464827369526073	0.08183440435924076	
0.0009464756414289806	0.08182442861933348	
0.0009312893438683451	0.08117133892382875	
0.0009312783969970751	0.0811592647858495	
0.0009163840374791561	0.08051702981867977	
0.0009163735068858794	0.08050553218655919	
0.0009014455151647465	0.07985960505885542	
0.0009014426252647134	0.07985385858401729	
0.00088548676020533	0.07916278773940817	
0.0008854865137404215	0.07916429421911231	
0.0008681287092716636	0.0784198385326116	
0.0008681247337795538	0.07842559300535441	
0.0008514010719535471	0.07771885748055017	
0.0008513981837361398	0.07772363085861211	
0.0008339996572391506	0.07700344670824757	
0.0008339996272996538	0.07700296082235032	
0.0008163595086851343	0.0762913184539169	
0.0008163536486860277	0.07628449496395459	
0.0007988693937813097	0.07559886972992705	
0.0007988531128923887	0.07558728849034736	
0.0007816808388203093	0.07493212889232748	
0.0007816520401147196	0.07491674776898374	
0.0007654580886749271	0.07431511873103444	
0.0007654264659437247	0.07429871025377081	
0.0007504851338203225	0.0737536256146554	
0.0007504567370619893	0.07373772596443695	
0.0007364148448886558	0.07323138062667475	
0.0007363856695662351	0.07321544975555538	
0.0007224916836980625	0.07271974036735682	
0.0007224672640797904	0.07270571286084243	
0.00070873585786089	0.07222124099876749	
0.000708726430403683	0.07221251122143764	
0.0006964932924442522	0.07178425322750412	
0.0006964910224743486	0.07177996948314835	
0.0006847989759137396	0.07136937661953982	
0.0006847986849783073	0.071367916584505	
0.000672496563662004	0.07093313791352998	
0.0006724965457540033	0.07093276986210638	
0.0006613476208509227	0.07053552442896183	
0.0006613476062728653	0.07053519464670276	
0.0006503382947020958	0.07014079260201336	
0.000650338289055424	0.07014059052091697	
0.0006391491638979912	0.06974099015959394	
0.000639149087030719	0.06974170105789611	
0.0006276618402754671	0.0693366541125671	
0.0006276617474662146	0.06933743627133021	
0.0006168539176332864	0.06896154566203629	
0.000616853916515361	0.06896162960821271	
0.000605949951026506	0.0685885813307678	
0.0006059493590565235	0.06858669417484757	
0.0005944631671287098	0.06820146900581635	
0.0005944608590857281	0.0681979332710506	
0.0005830709306576541	0.06782430695922054	
0.0005830694858823759	0.06782158463060575	
0.0005723478813654685	0.0674750163489302	
0.0005723478804400328	0.06747508416321607	
0.0005612814397438372	0.06712143965484603	
0.000561281410744859	0.06712181842154996	
0.0005509484380305935	0.06679722222381881	
0.0005509476579916475	0.06679516877142576	
0.0005403169091226905	0.06646721963171623	
0.0005403107972455022	0.0664614024270813	
0.0005304107536146009	0.06616316256706777	
0.0005303982361169338	0.06615456462709997	
0.000521185714691669	0.06588332116084242	
0.0005211734471562936	0.06587446741177495	
0.0005128817061735519	0.06563589608968762	
0.0005128714292991864	0.06562767185630251	
0.0005048393020779498	0.06539998212804675	
0.0005048301610273706	0.06539229240987701	
0.0004969495672467069	0.0651697205150372	
0.0004969418750126379	0.06516253102396803	
0.0004894095173504312	0.06494949164497929	
0.0004893977870114473	0.06494070661892612	
0.000481946347684014	0.06472827038494801	
0.0004819381046751849	0.0647210644787792	
0.000474265853534663	0.06449831986449313	
0.000474264210031211	0.06449525491617376	
0.00046743038835144217	0.06429342784098636	
0.0004674288971146982	0.06429628832582587	
0.00046069046434484646	0.06409331266745959	
0.00046068876941358797	0.0640963788867728	
0.0004543530587690145	0.06390870113815782	
0.00045435235372089696	0.06390659220918442	
0.0004481086129691173	0.06372607268310639	
0.0004481019046578052	0.0637193302154382	
0.0004421368771950301	0.06354853627608242	
0.000442130463006836	0.06354165020221411	
0.0004363534521326681	0.06337514656942894	
0.0004363448881725192	0.06336723932466835	
0.00043084805575201315	0.06320754238003869	
0.00043084336051888605	0.06320167546925248	
0.0004250843020614827	0.0630284886141769	
0.00042508100218783466	0.06302393177475167	
0.0004194403104392964	0.06284803274018652	
0.0004194400288199038	0.06284937192488176	
0.0004144326553548	0.06268678333832423	
0.0004144311382696532	0.06268981430978839	
0.0004091604102533793	0.06251817126520268	
0.00040916038095469926	0.06251774587598198	
0.000404236578051766	0.06236225008012274	
0.00040423606089350956	0.06236029222293368	
0.000399759615361873	0.06222197089872054	
0.0003997591628783226	0.06222008291796639	
0.00039545313574001437	0.06208658104068589	
0.0003954530519012116	0.06208575671816659	
0.00039136204894622866	0.0619561303233902	
0.0003913619847252532	0.061956863202676724	
0.0003873857167921491	0.06182648763431456	
0.0003873854831164243	0.06182788393690515	
0.00038358459636518485	0.06169954828183888	
0.0003835834122884371	0.06170277530373227	
0.00038014967410673504	0.061584374727193456	
0.00038014672996382917	0.06158959296149804	
0.00037677812173569875	0.06147042342769329	
0.0003767747753759901	0.06147589322855473	
0.00037339315857259914	0.0613537217823977	
0.0003733886537952872	0.06136010378997754	
0.0003702573050593934	0.061244932495453694	
0.0003702489328204639	0.06125377254068448	
0.0003669958102694742	0.06112984369801042	
0.00036698593169364754	0.06113905443907901	
0.0003638651283260467	0.06101717898455391	
0.00036384854195375705	0.06102878028380018	
0.0003607310608074405	0.06090188837994977	
0.0003607045455523313	0.06091637684686973	
0.0003577399634431104	0.06079237139777446	
0.0003577159547174195	0.0608061634020648	
0.0003546169021535217	0.06067543410303855	
0.0003546026323012949	0.060686268359600386	
0.0003512854004340817	0.060545661655043416	
0.0003512810223644172	0.06055152217429489	
0.0003475584209246868	0.06039226832589729	
0.0003475572833264705	0.06039519246054136	
0.0003438323934265944	0.06023591306426412	
0.00034383029309994356	0.06023998722888882	
0.00034027539007314	0.060088951716766675	
0.0003402735868903804	0.060092726546043425	
0.0003367788601414403	0.059944891293122304	
0.0003367773786958583	0.059948316198318814	
0.0003333162597480636	0.05980059877515815	
0.0003333148132419801	0.0598040238811631	
0.00033006433653953347	0.05966353775567515	
0.00033006213300213296	0.05966796487341796	
0.0003270608604007741	0.059537171272306684	
0.0003270604046462954	0.05953919524964936	
0.00032403012106294173	0.059404734064032946	
0.00032402999740270354	0.059405790243599134	
0.0003211455462729172	0.05927544195842715	
0.00032114415193315295	0.059279058919771144	
0.00031828922792909235	0.059146177987144034	
0.00031828765527601227	0.059149998736898614	
0.00031558885381766463	0.059022956528145	
0.00031558585485200473	0.05902824517059295	
0.00031280430297741754	0.05889381185205638	
0.0003128003949015135	0.0588996282933957	
0.0003099460542061199	0.058759018195501535	
0.0003099372174609728	0.05876780111995213	
0.0003073393932132637	0.058639663561178855	
0.00030732491065802776	0.05865085620491577	
0.0003046719965294308	0.05851685497688141	
0.00030465219464496067	0.05852953264091547	
0.0003018577950150474	0.05838429092854968	
0.00030183705412534977	0.05839655110689196	
0.00029886225781384156	0.058237469310680405	
0.0002988381383395224	0.05824987164052047	
0.0002957974496713816	0.05808313356787823	
0.0002957628637383961	0.05809715758502104	
0.00029282160114689926	0.05793333922621614	
0.00029277745870642916	0.05794900490153587	
0.00028984632473673036	0.05778682579919126	
0.0002898060211232045	0.057802001955418465	
0.00028688144176211024	0.05764382048292954	
0.00028684846364615714	0.05765796659059882	
0.00028396439570511933	0.05750491789007431	
0.00028393538284712843	0.05751832558483522	
0.0002810150094229806	0.05736374273848413	
0.00028098345649849683	0.0573779090285404	
0.00027825958650609406	0.057233266358447846	
0.0002782201157930313	0.057249554851487756	
0.00027550783933518656	0.057103957921903266	
0.0002754727459484881	0.05711892968304491	
0.00027281335387232034	0.05697513053852695	
0.0002727751807561339	0.05699113576405511	
0.00027024494075112673	0.05685289805630914	
0.00027021013203851316	0.056868238262663774	
0.00026777873639573154	0.05673356052834328	
0.00026774062591050895	0.05675032764376133	
0.0002655644268463861	0.056628290533577125	
0.0002655245590927154	0.056645968972980076	
0.00026351427429722037	0.0565313212409133	
0.0002634674970693494	0.056550858134155696	
0.00026144031175149294	0.05643246500391614	
0.00026139175313263073	0.05645191805444979	
0.00025941976281375204	0.056334784238836394	
0.00025936379444326587	0.05635600722946325	
0.0002575833955709018	0.05624824487534839	
0.0002575249578336746	0.05627000904403673	
0.000255840605542602	0.05616499947789365	
0.00025578196045845166	0.05618675519020419	
0.00025408819518983844	0.056077958120852846	
0.0002540329292927442	0.05609912251044788	
0.0002522885030238821	0.0559849608830955	
0.0002522370993292031	0.05600571498266216	
0.0002505789818120728	0.055896167394683005	
0.0002505218354619557	0.05591960054394205	
0.0002490240702390233	0.05581977682997347	
0.00024896932990271797	0.055843027624653006	
0.000247428035422343	0.05573816618984493	
0.0002473762779188573	0.0557607774089882	
0.0002458366274567009	0.05565447982689689	
0.0002457910072086393	0.05567526142703767	
0.00024417076762729245	0.05556168299606706	
0.0002441281923445706	0.055581258634004746	
0.00024251252183939294	0.05546695346921485	
0.00024246657935477354	0.0554868924943205	
0.00024091106279959678	0.05537526528970694	
0.00024085275380639814	0.055397545982287355	
0.00023940418705279057	0.055291457739858454	
0.0002393350057071206	0.055315642284351846	
0.00023793331989438438	0.05521118310633512	
0.000237861187398981	0.055236466949102433	
0.00023652387879573061	0.05513643971349621	
0.00023645526515605618	0.055161862309101535	
0.00023507992035672908	0.0550581061897003	
0.00023501431036554508	0.05508383590300555	
0.00023373129302533597	0.05498781143288104	
0.00023366738701385744	0.0550141715391599	
0.00023242539237868962	0.05492149139047011	
0.00023236440591679986	0.05494768181392529	
0.00023112534343934868	0.054854510766271604	
0.00023106678013696337	0.054880765492360116	
0.0002298953340752232	0.05479343600459803	
0.0002298386503481747	0.054819860524126025	
0.00022870867430689165	0.0547349492227847	
0.00022864592890048507	0.05476312632367872	
0.0002274848820982414	0.05467359898783762	
0.00022743127762711506	0.05469906549822759	
0.00022623144094400193	0.05460553049881465	
0.0002261831551981857	0.05462932263733615	
0.00022493245079038073	0.05452930334542815	
0.00022488766190525782	0.05455201105916371	
0.00022366401314944593	0.054452162199018384	
0.00022361864430508913	0.05447491527080636	
0.00022243791214333525	0.05437328594124336	
0.0002223770845286053	0.05439996635928264	
0.0002213253198233553	0.05430470119238577	
0.0002212510493552288	0.05433451155169136	
0.00022028171128887642	0.05424205614809907	
0.00022020096999463356	0.05427334642525142	
0.00021928065070987875	0.054183634426412046	
0.00021920862569805511	0.054213243983453424	
0.0002183030174025783	0.054124624713917775	
0.00021822983730003526	0.054155128605528825	
0.00021731781961081354	0.05406422092771126	
0.0002172429735574397	0.0540950276703026	
0.00021630928668028013	0.05399876309534835	
0.00021622920284330104	0.0540304068165561	
0.00021528510899378097	0.05393000839022361	
0.00021520529076508627	0.05396087325318433	
0.00021423769936815919	0.05385466946871378	
0.00021415590353985692	0.05388491126552997	
0.0002131773088529372	0.05377384021523941	
0.00021309077694788332	0.05380340930515698	
0.00021212436008762045	0.05368895579087199	
0.00021202344841028754	0.05371981252988131	
0.0002111588434671047	0.05361363941905086	
0.0002110491384694026	0.053645737228520216	
0.00021023340604053577	0.05354443305385703	
0.00021011955591915905	0.053579168783582216	
0.00020928571776986524	0.053477214824085864	
0.00020918502773811904	0.05351023189313413	
0.0002083223517698497	0.053405798953674866	
0.0002082126881299451	0.05344113999340294	
0.00020731397790060176	0.05333217269108312	
0.0002072180644640555	0.05336419436980035	
0.00020628037232159384	0.05325017619042954	
0.00020618437469742726	0.053282385172911326	
0.00020526985144451242	0.05317095775124296	
0.00020517632640575692	0.053202819418622455	
0.0002042185538341354	0.05308401798105447	
0.00020413897587931657	0.0531130874829228	
0.00020319540751225214	0.052995055323494585	
0.00020311063393376732	0.05302575870632485	
0.00020224642331233617	0.052916946765809776	
0.000202147072749227	0.05295045660616878	
0.0002012946044055636	0.05283972325147857	
0.00020119346451268934	0.052871460317953596	
0.00020032963308970266	0.05275377218739393	
0.0002002028397705789	0.05278728975413514	
0.00019939833075442858	0.052672439893518413	
0.00019925188281806857	0.052706550200047865	
0.0001984745817670899	0.052592666266218654	
0.00019832928707879888	0.052626495614336105	
0.00019755008687009174	0.05251364936348235	
0.00019742380552595481	0.052546370385642284	
0.00019661813926973528	0.0524312141835841	
0.0001965008779841033	0.05246352861897227	
0.00019574527535283715	0.05235314304243296	
0.00019560399929603031	0.05238913135808683	
0.00019490958454718255	0.052281522519029226	
0.00019475023377714339	0.0523191746723524	
0.00019407795595128438	0.052209562538275946	
0.00019391651620071252	0.052247693385632656	
0.00019327827651231588	0.052141988304237503	
0.00019312453757614064	0.05218081201585642	
0.000192455709988306	0.0520717614177336	
0.0001923219496551306	0.0521093894791154	
0.00019162918768654078	0.05200098941815638	
0.00019152450042879865	0.0520347838757781	
0.00019077418308766097	0.05191990777630147	
0.00019067879766882645	0.05195242819317705	
0.00018991581472260795	0.05183576463324059	
0.00018981613624814462	0.05186925313409358	
0.0001890573110310662	0.05175295369718297	
0.00018896579189525074	0.05178486467641	
0.00018815286040577527	0.05165859852509388	
0.00018808207279804085	0.05168664122942539	
0.00018728085086121052	0.051563136719507754	
0.0001872086814756118	0.05159169902114939	
0.00018642942846872803	0.05146987846454376	
0.00018635708878525384	0.05149744035609088	
0.00018559786811526375	0.051375592142938194	
0.00018551592633105638	0.05140389609732638	
0.00018479458466980214	0.0512891113351849	
0.00018472115002102514	0.05131541874775893	
0.0001839394407214515	0.051189281023612435	
0.00018385860878876459	0.05121661406071327	
0.00018305408762101346	0.05108668931326556	
0.0001829654622314904	0.051115305042908794	
0.00018215433145114452	0.05098448760662109	
0.00018205870311457798	0.05101410734865466	
0.0001812682099249622	0.05088624721790783	
0.00018115904033979573	0.05091821951318696	
0.00018041105985150033	0.050797019341281315	
0.00018030543613803827	0.050828102002299126	
0.00017952998226235587	0.0506967489080067	
0.00017942412307499686	0.050726601561646045	
0.00017865998851238486	0.050592603916655376	
0.0001785444101314158	0.05062183045063817	
0.0001777765664098109	0.05048112092915626	
0.00017764232406439993	0.050509543482515365	
0.0001769030882213156	0.05036895069574517	
0.00017672840660690276	0.05039878686539694	
0.00017604790918112435	0.050265965100630174	
0.0001758495653744505	0.0502956858721501	
0.00017518441001388409	0.05016494824781289	
0.0001749970227065478	0.05019291531815503	
0.00017427007261952408	0.05005292780203455	
0.00017411826388620013	0.05008020562066762	
0.00017336729768960285	0.04994218031521352	
0.00017325912737943438	0.04996827184530425	
0.00017243137927611937	0.04982066255398421	
0.0001723587099580183	0.049844189790963056	
0.0001715434398223851	0.0497008918057791	
0.00017146617785149758	0.04972575171331752	
0.00017071848945271584	0.049591253545256876	
0.00017061723190624545	0.049618161952138806	
0.00016994162254025497	0.04948973236864239	
0.00016980346970704344	0.04951825366276447	
0.00016915976376904134	0.049389970769095556	
0.00016900980817408326	0.049417467331317834	
0.00016834433100619352	0.049283256097230485	
0.00016819869130020246	0.049309689851522474	
0.0001674830579961782	0.04916664140625909	
0.0001673413376373847	0.049192985031915555	
0.00016660926077513962	0.049049426722911973	
0.0001664757265888074	0.04907523997992356	
0.00016572053871658754	0.048928530237442244	
0.0001655899614873774	0.04895374114684745	
0.00016481429661855415	0.048801891118855245	
0.000164689316163977	0.04882547122526865	
0.00016389656833523612	0.04866675312661246	
0.0001637529157537808	0.048690606053612064	
0.00016299818029172374	0.04853663532522279	
0.00016285215310180544	0.048558306783435194	
0.00016207876405978345	0.04839637690875496	
0.00016190444778312692	0.04841724280529074	
0.00016115066783374028	0.0482558663056949	
0.00016096179264184248	0.048274124519372394	
0.00016019349800945338	0.04810738362048026	
0.00015998554371409243	0.048123664359945126	
0.00015924394693570372	0.04796200923991149	
0.00015901278212946874	0.04797838251311057	
0.00015828610958725604	0.04782063565026218	
0.00015805427050967095	0.04783649771846041	
0.00015730587559167257	0.04767579031529262	
0.00015709028872632424	0.04769164964049445	
0.00015631210848224077	0.04752720458780184	
0.00015611560358878544	0.04754413508970639	
0.0001553851062944327	0.047392748959633864	
0.0001551908847945294	0.0474120120493036	
0.00015441578461175825	0.04725368029616632	
0.00015424933782585629	0.04727269515298425	
0.000153453149734631	0.04711247245325915	
0.00015329296135682108	0.047132389305576075	
0.00015253475843042774	0.04698246426334751	
0.00015236696248047054	0.04700332991296727	
0.00015159247629535297	0.04685110529737075	
0.00015143205140999763	0.04687153601936671	
0.00015065846292483214	0.0467206590918048	
0.00015049188992656706	0.046741625397864736	
0.0001497661725301111	0.046601155732388155	
0.0001495819767064639	0.046622779867126776	
0.00014885942670287284	0.04648109171066046	
0.00014867372445482864	0.04650240856973764	
0.00014799537106928199	0.04636838362913129	
0.00014779166224108788	0.04639039489793488	
0.00014713100539930966	0.04625734851413516	
0.00014693978335084002	0.04627775132809232	
0.00014630298197622547	0.04614604384091104	
0.0001460713191638384	0.046166851117940465	
0.00014550166126334289	0.04604508917138843	
0.0001452534745506511	0.046064122513685885	
0.00014472190630672495	0.04594620598635647	
0.00014444127872149904	0.0459641967074585	
0.0001439169672025805	0.04584423686927562	
0.00014361812837645953	0.045860305194464775	
0.00014315344343950574	0.04575101920278307	
0.00014281877041860295	0.045767374943574635	
0.00014240403501443964	0.0456679688190889	
0.000142034957491	0.04568635276611297	
0.0001416290182085033	0.04558786106006226	
0.00014127233365189982	0.045604468361373274	
0.00014087754201775978	0.045507421240929324	
0.0001404919051454141	0.04552562165464905	
0.00014013670531374866	0.04543654769200249	
0.000139749918042582	0.04545362540087014	
0.00013938999488660576	0.04536324982317041	
0.00013899504683729687	0.04538101210201997	
0.00013864201062103215	0.0452925210567296	
0.00013823715662414108	0.045311324458365616	
0.00013789323007567088	0.04522526236487483	
0.0001374830890299316	0.045245083172640276	
0.00013715021006140469	0.045162137087605664	
0.00013673246979716792	0.04518403305915969	
0.00013641933093503947	0.045106812211740836	
0.0001360100453781997	0.045131440366651225	
0.0001356813243392968	0.04505240516715864	
0.0001353117106711376	0.045078621674744614	
0.00013496332414788826	0.04499694762727518	
0.00013460510161345646	0.04502584515790411	
0.000134260146518032	0.044946776582875346	
0.00013390481695415695	0.04497737146468318	
0.00013356928309233616	0.04490033695302156	
0.00013319674756898822	0.04493156755838604	
0.00013288083022503468	0.04485682711178579	
0.00013248905192879174	0.04488694107196807	
0.00013219402984553094	0.04481412294564864	
0.00013181577123752797	0.04483993674822175	
0.0001315072535881299	0.044760170323547815	
0.00013115546871311494	0.04478159776486971	
0.0001308377058682613	0.04469862904723979	
0.000130461480268906	0.04472192271276797	
0.0001301475406737882	0.04464197664825124	
0.00012979562325246687	0.04466717980474646	
0.00012947074171602854	0.044586313294058724	
0.00012911507248540986	0.04461438218067667	
0.00012878521902036385	0.044531627607042934	
0.00012844943215382156	0.04456107794309188	
0.0001281340178624407	0.04448126017751457	
0.00012778781380427836	0.044513156900151805	
0.00012749159609991683	0.04443686209134933	
0.00012714823229966808	0.04446943318623745	
0.0001268546072126352	0.04439113473889792	
0.00012652268737672906	0.04442349788985753	
0.00012624309939071238	0.04434776823620586	
0.0001259080517435722	0.04438025416253338	
0.00012564636998638063	0.044306893631638915	
0.00012529627424956447	0.04433846326826773	
0.00012507176266479567	0.044272118537038836	
0.0001247030242168856	0.04430089858031223	
0.00012451412236824864	0.04424052202063897	
0.0001240979426475584	0.04426999320298832	
0.00012391985650992524	0.04421302623553006	
0.00012348756517952355	0.04424720253522185	
0.00012329663860726733	0.04419101791680909	
0.00012283013149412002	0.044232252024919906	
0.0001226309601303328	0.044177720795799444	
0.00012215090671856808	0.04422163467491679	
0.00012193553061679084	0.04416048097524701	
0.00012154463695469208	0.04419942958465315	
0.00012130524164940772	0.04412842727432368	
0.00012097594234087605	0.044164095688246155	
0.00012072929440580082	0.04408964866814287	
0.00012038881673950006	0.044126139978935344	
0.0001201561687069524	0.04405670065523102	
0.0001197855673693174	0.04409431331358777	
0.00011955286570403436	0.04402241594912124	
0.00011923843157841095	0.04405607774543213	
0.0001190022641297672	0.04397834767369196	
0.0001186918974385041	0.04401002066856687	
0.00011848313342967337	0.04393743496069809	
0.00011816171583325114	0.04396571539131153	
0.00011797850542478837	0.043894377137040815	
0.0001176578174549207	0.04391567177928523	
0.00011750242286553255	0.04384878475268689	
0.00011713977975600696	0.04386849869300744	
0.00011699230082559255	0.04380403655947814	
0.00011665984461014304	0.04382479554530755	
0.00011648529515517432	0.043755008963180804	
0.00011617943926818198	0.04378072513459842	
0.00011597911037971034	0.04370696644444192	
0.00011567638796878914	0.043734899244911	
0.00011548815504439412	0.04366461671462994	
0.00011515634258046514	0.04368946386407611	
0.00011499240297750828	0.043619526935282364	
0.00011465564011614097	0.04363660713977025	
0.00011452858322326559	0.043575010073556054	
0.00011412649323569987	0.04359029853547746	
0.00011402374192554283	0.04353591702155817	
0.00011362843532486598	0.04355003216216374	
0.00011351182562816451	0.04348919040687193	
0.00011316145421221895	0.04350443201974414	
0.000113037036962959	0.04344292233950511	
0.00011269505581867968	0.043464634472078226	
0.00011254669503562656	0.04339720437655111	
0.00011222436339539738	0.04342464751099018	
0.00011207230663866968	0.04336158290604493	
0.00011170402784902972	0.043394661025252516	
0.00011154969177347882	0.043332289754639736	
0.00011119096872145296	0.04336551070088783	
0.00011104366859103154	0.04330493310679596	
0.00011063474447315601	0.04333917302050012	
0.0001105008631404893	0.04328212248760354	
0.0001101258824389491	0.04331333629811214	
0.00011000766640087535	0.043257910061093245	
0.00010958252366034804	0.04328805519826691	
0.0001094853040458334	0.04323804133493288	
0.00010906363001450683	0.04326489825058436	
0.00010897649013609784	0.043216957551944185	
0.00010854028784268008	0.043241792076977745	
0.00010845760183426197	0.0431949367020298	
0.00010805412982948166	0.04321679674991264	
0.00010796409806360865	0.043166444544906715	
0.00010756939380196604	0.043188463929506454	
0.00010747787985937907	0.04313994282711742	
0.00010706252179539995	0.043163581560729775	
0.00010697017111939792	0.04311544661969458	
0.00010655317447348111	0.043137518883019664	
0.00010646314702498218	0.043087581624562304	
0.00010606583377984655	0.04310589812985085	
0.00010598007416691364	0.04305436747747852	
0.00010560786776810556	0.043069541711941835	
0.00010552317325507747	0.04301582110898354	
0.00010516937439631812	0.043029681685788704	
0.0001050861430868045	0.042975922403563356	
0.00010475806329699449	0.04298997501858661	
0.00010466997087784247	0.0429335836084872	
0.0001043704643095044	0.04294854939130518	
0.00010428466933424869	0.04289356392506238	
0.00010395756442362345	0.04290967302466352	
0.00010387466264919035	0.04285490785190118	
0.00010354697368661097	0.04286871721891703	
0.00010346292107231784	0.04281219466243346	
0.00010312694635238277	0.04282321967328255	
0.00010304173614723469	0.04276591479176605	
0.0001026885500714112	0.04277527571898915	
0.00010260713179040204	0.04272049137200732	
0.00010225183106283395	0.04272945485191905	
0.00010216452743113585	0.04267041017265369	
0.0001018244347648774	0.042680002537607245	
0.0001017350078423329	0.04261931055750619	
0.00010144650709019472	0.04262986695411588	
0.00010133994302646849	0.04255725748333255	
0.00010109091270521704	0.04257037832636586	
0.00010097904228108946	0.04249592492290326	
0.00010075563483209894	0.04251233427087058	
0.00010063396484789339	0.04243232626179294	
0.000100421098435712	0.042451328507973514	
0.00010029437083272406	0.042370693261549124	
0.00010008934950545944	0.04239188934589966	
9.995870019472251e-05	0.04231152876371505	
9.975189124914783e-05	0.042333725385056586	
9.96081001771755e-05	0.04224778571331392	
9.94469925954855e-05	0.042271495928021714	
9.928057335192266e-05	0.042175109371716854	
9.915318171263924e-05	0.04219933484292006	
9.897158654040865e-05	0.04209382611814734	
9.885815388409786e-05	0.04211727605550394	
9.866882730149853e-05	0.04200619895067618	
9.856328247822177e-05	0.04202822975051774	
9.837391784233285e-05	0.04191147623303159	
9.826000092111586e-05	0.04193227874753917	
9.807883594463635e-05	0.04182035482055618	
9.795917476588963e-05	0.04184149295904706	
9.777883965454504e-05	0.04172960412564234	
9.767339792995559e-05	0.04175133207031519	
9.747686675321349e-05	0.04162968335623448	
9.739983173296777e-05	0.04165259433789567	
9.7182042787664e-05	0.04152217715518941	
9.711597025087828e-05	0.041544990645044244	
9.688365011354701e-05	0.041404545744103925	
9.682755929630912e-05	0.041426289640895175	
9.658791446089719e-05	0.041276676541263616	
9.653264498668811e-05	0.0412971676881906	
9.629533899916955e-05	0.0411434857996741	
9.62364210344208e-05	0.04116214373006877	
9.600938617116955e-05	0.04100661936003885	
9.593777414287045e-05	0.04102221980243078	
9.573084571217429e-05	0.04087330190322115	
9.564587367292808e-05	0.04088457155913298	
9.544942383774463e-05	0.04073342592070568	
9.535970573505299e-05	0.040739891626691685	
9.516876950635455e-05	0.040585395204683794	
9.506914800140632e-05	0.04058683731905804	
9.488499352032551e-05	0.04043307917777247	
9.477229232596035e-05	0.04043057498279446	
9.459853921995123e-05	0.040283486177674764	
9.448862108380019e-05	0.04027935329021912	
9.429290483960877e-05	0.040112784884235635	
9.418688516624761e-05	0.04010810470548136	
9.398573556470573e-05	0.039938430151772224	
9.389137789189791e-05	0.03993478621454854	
9.36678245425994e-05	0.03974881606301236	
9.358588712680052e-05	0.03974687195233783	
9.332173478535262e-05	0.0395287341096409	
9.32591154401873e-05	0.039529945894823795	
9.295842757805297e-05	0.039282010068019645	
9.290831121580389e-05	0.039286158763254114	
9.259568303806178e-05	0.039029309129023436	
9.255448456260755e-05	0.03903568402255693	
9.222021219118795e-05	0.03876186817183212	
9.218990012545241e-05	0.03876967916916999	
9.182660508097091e-05	0.03847231535943522	
9.180075751565067e-05	0.03847983875835746	
9.140882345858035e-05	0.03815724288017563	
9.138180477806523e-05	0.03816346400136164	
9.098869700147367e-05	0.03783858091943485	
9.095513750853826e-05	0.037842305868987694	
9.055783810383642e-05	0.03751164441209005	
9.051739511510168e-05	0.037512372596365126	
9.013367299199995e-05	0.037191909725281955	
9.00877119530637e-05	0.037189391682880754	
8.967129984896287e-05	0.036839481271465954	
8.962416395776144e-05	0.03683406663136345	
8.917727001014142e-05	0.036457687941214255	
8.912061676408792e-05	0.036447866110415124	
8.86871648660168e-05	0.03608345147115797	
8.862898355391944e-05	0.03607154645443403	
8.817042559806844e-05	0.035687268164146586	
8.810948512016616e-05	0.03567366524178822	
8.766043410017059e-05	0.03529891526468668	
8.760214583924829e-05	0.03528574711830502	
8.712704656742276e-05	0.0348911279712762	
8.706883085246212e-05	0.034878234228040234	
8.66097900595913e-05	0.03449956402658611	
8.655428208421258e-05	0.03448794711303288	
8.609057227048676e-05	0.034108680966164755	
8.604146684014072e-05	0.03409956451422535	
8.556263206844747e-05	0.03371094817746943	
8.551844941659104e-05	0.03370428572811057	
8.503728072194861e-05	0.03331614603902919	
8.5000588036132e-05	0.033313301002787725	
8.45504756308396e-05	0.03295381073791812	
8.452171607885036e-05	0.03295456512741691	
8.408087596871504e-05	0.032605499654696356	
8.40563858800603e-05	0.03260753431666383	
8.360124627489326e-05	0.032247625846937696	
8.357311245133521e-05	0.03224834117813079	
8.311434418595565e-05	0.03188699231644445	
8.308813656918917e-05	0.03188764386769584	
8.260216753568765e-05	0.03150661641719078	
8.257725480948672e-05	0.03150698349576355	
8.207992078644427e-05	0.031119139872474135	
8.205095133512723e-05	0.031117852445667973	
8.156830663562357e-05	0.03074423472691426	
8.153756943400695e-05	0.030741578187447837	
8.102772072638276e-05	0.03034683103641794	
8.099506722779782e-05	0.030342045309474833	
8.044446295454424e-05	0.029915091535351084	
8.0406426515092e-05	0.029906935995038367	
7.983555989853804e-05	0.029465604943562224	
7.979650059874481e-05	0.029456497244517224	
7.923738631212255e-05	0.029026804834822634	
7.91964700416762e-05	0.0290168161290081	
7.862384429258997e-05	0.028578059288483833	
7.85836185353871e-05	0.02856796231397885	
7.805199678782498e-05	0.02816113968612747	
7.799813427503413e-05	0.028144626288380655	
7.74965860612214e-05	0.027759746783622273	
7.743161856504115e-05	0.02773558916987932	
7.690843155286997e-05	0.027334093241655585	
7.683076430525435e-05	0.02730209403972522	
7.62784755238358e-05	0.026881995990751528	
7.620427821294397e-05	0.026851693622648446	
7.561280066514387e-05	0.026408500337496824	
7.555480199043783e-05	0.026386759781203625	
7.490582800390638e-05	0.025908438321295243	
7.486179309945892e-05	0.025894363108214035	
7.42256182135425e-05	0.025433388518180187	
7.41934902259946e-05	0.025425554342086133	
7.357193037781444e-05	0.024982904836339095	
7.354750257661286e-05	0.024978884670123224	
7.291537586129255e-05	0.0245360348778826	
7.290363606057639e-05	0.024536571962687475	
7.223799073723268e-05	0.02407556155064141	
7.222874005372673e-05	0.024076837024172248	
7.158135283799838e-05	0.02363390565221767	
7.157490286036689e-05	0.023635668812320633	
7.090065041597569e-05	0.023175554927243814	
7.089197709717298e-05	0.023176668968398876	
7.022497189395447e-05	0.02272464073109238	
7.02184882026117e-05	0.022726018094454757	
6.955528575303729e-05	0.022278201204052658	
6.953726719707674e-05	0.022275595431867464	
6.891497172513013e-05	0.021855638788870632	
6.887420441784014e-05	0.021842878031855167	
6.831590577751349e-05	0.02146664563838461	
6.825432745387501e-05	0.021443024995847156	
6.768988713150956e-05	0.021062716370427115	
6.76074386971277e-05	0.021027393937810657	
6.705981986892324e-05	0.020659217556026437	
6.695854708888304e-05	0.02061358650911696	
6.644226462784805e-05	0.02026847971774853	
6.633825330656916e-05	0.020221639263528598	
6.581682621821839e-05	0.01987779280047831	
6.573291524877553e-05	0.01984181743186547	
6.51947554093247e-05	0.019493984003387425	
6.513200002985544e-05	0.01946985014182108	
6.460139614046852e-05	0.01913366319053484	
6.455097696208864e-05	0.019116013311917274	
6.400208690942385e-05	0.018772739851679984	
6.395290238615702e-05	0.018755842827621546	
6.342359933877103e-05	0.01842816093203987	
6.336939915323657e-05	0.018408994555951002	
6.28776590233176e-05	0.018106922560837423	
6.280757461015552e-05	0.018080302827343527	
6.234937323761658e-05	0.01780005045501458	
6.225629451095154e-05	0.01776275367097233	
6.184781102759342e-05	0.017514482378492294	
6.175241682652513e-05	0.017475648409016303	
6.130511958166443e-05	0.017205318569780588	
6.121904083199098e-05	0.017170217669263074	
6.073770057576449e-05	0.01688173298429034	
6.06558734534752e-05	0.01684843546580834	
6.015177185803022e-05	0.01654926157289217	
6.006823622774443e-05	0.016515420262481036	
5.9600003704867825e-05	0.016240838259880687	
5.9512555001375785e-05	0.016205418206741398	
5.904437509739329e-05	0.015934030205393065	
5.895296130415782e-05	0.01589688455839414	
5.8501481729396914e-05	0.015638418065951308	
5.8398817708098206e-05	0.015596573110776573	
5.799971505186601e-05	0.015371328764035536	
5.788814368219467e-05	0.015326110875844609	
5.753294783581004e-05	0.01512817350149107	
5.7410751402377474e-05	0.015078676357549071	
5.708258940170124e-05	0.014897248330260843	
5.69553041595052e-05	0.014845621845429022	
5.66363544511268e-05	0.014670017111713162	
5.6503037128932535e-05	0.014615796506162359	
5.619343793944389e-05	0.01444615798780539	
5.6044284677076875e-05	0.014385335548822252	
5.576239091303898e-05	0.014231737864311884	
5.5597186823859046e-05	0.014164269162888213	
5.5323845584591895e-05	0.01401580712494413	
5.5160470258234575e-05	0.013949114016351554	
5.49036867983338e-05	0.013809919811450676	
5.474508908295728e-05	0.013744762205364015	
5.447545389368329e-05	0.013598649767342114	
5.432217374582469e-05	0.013534981397628687	
5.4059874397711455e-05	0.013393660607311886	
5.390030256016582e-05	0.013327632087338033	
5.365190033547536e-05	0.013195606673958403	
5.34803401328951e-05	0.013125571919793062	
5.323961219404217e-05	0.012999493506716388	
5.305032358257583e-05	0.012922881772123468	
5.281530305217412e-05	0.012800953392833318	
5.2626376569216064e-05	0.01272487881148051	
5.2398271383350636e-05	0.012607042197014135	
5.219808902708832e-05	0.012526483080549843	
5.199310491288291e-05	0.012420715584935753	
5.1789395149905745e-05	0.012338408928899269	
5.1595818483353254e-05	0.012238339970462402	
5.137113618007434e-05	0.012146883102448167	
5.120180781133892e-05	0.012059187412606148	
5.094411468045089e-05	0.011953833456180207	
5.080186328164574e-05	0.011880141062931577	
5.052302775596077e-05	0.011766342633606663	
5.0378453454391946e-05	0.011692122730042427	
5.0106575722731164e-05	0.011581710964028675	
4.995115961007743e-05	0.01150305848578544	
4.9696483971277943e-05	0.011400545664423164	
4.95310686704822e-05	0.011318275060363456	
4.927694297673604e-05	0.011217320977704625	
4.910050958353468e-05	0.011131218219314967	
4.8849306939634475e-05	0.011032686539493361	
4.867574952625531e-05	0.010949370724970459	
4.842725409337243e-05	0.010852887579259542	
4.823040489881833e-05	0.010759256868757405	
4.80052259400338e-05	0.010672772066405085	
4.7808676743537294e-05	0.010580418696615716	
4.760816842979835e-05	0.010504349728347455	
4.7408859453734896e-05	0.010411636582361765	
4.719848504249023e-05	0.010332277219466883	
4.697507346338831e-05	0.010229908403521016	
4.682275066780547e-05	0.010174152133654078	
4.656321410574894e-05	0.010058712678841267	
4.642580497302517e-05	0.01000957784002766	
4.6152859002252184e-05	0.009889939558715706	
4.599569283355656e-05	0.009833628392831466	
4.572295355518414e-05	0.009715612349275676	
4.556772833029896e-05	0.009660541028232238	
4.530335703147473e-05	0.009547490879804487	
4.511960526610134e-05	0.009481925226725352	
4.489294075934984e-05	0.009384934289824048	
4.4674042521599604e-05	0.009306265424840806	
4.448634057838092e-05	0.009225891139609484	
4.422594287708396e-05	0.009131957339963552	
4.40634880083926e-05	0.009062225766056291	
4.378526357325067e-05	0.008962170692664665	
4.364167422273396e-05	0.00890087234363954	
4.334303142314626e-05	0.008793886376850682	
4.321901816627338e-05	0.008740806014012645	
4.2895456119984415e-05	0.008625212981092135	
4.2789692443824264e-05	0.008579781402873236	
4.2475373354473865e-05	0.008467932886567199	
4.2388337303650093e-05	0.00843035493422987	
4.205946033616474e-05	0.008313705517658716	
4.198599398837082e-05	0.008281942448626135	
4.163184450924242e-05	0.008157215378615405	
4.1552368339687837e-05	0.008123236740031226	
4.124748800985639e-05	0.008016822620855827	
4.116366698224142e-05	0.007981453427090524	
4.0859024764180076e-05	0.007876060277436519	
4.076996322433696e-05	0.00783868065065737	
4.0473810961113085e-05	0.007736804927374204	
4.0407116328891494e-05	0.0077086906488484565	
4.007695115297068e-05	0.007595637028894423	
4.001077991797675e-05	0.007567720939620648	
3.96905676210729e-05	0.007458496862308387	
3.963241985874159e-05	0.007433984649507165	
3.932782794503405e-05	0.00733063647575264	
3.9256248669083675e-05	0.007301099647412756	
3.8955050793348804e-05	0.007199831215060451	
3.88805733748841e-05	0.007169738481591873	
3.85761938982779e-05	0.007068428394424021	
3.84894955736286e-05	0.007034080649267502	
3.8191573115916115e-05	0.0069358669671513865	
3.8113342458439853e-05	0.006905250001850193	
3.7785077496712496e-05	0.006797923462972816	
3.771116255330017e-05	0.006769126322271429	
3.7354892655761844e-05	0.0066536147202843334	
3.7296093292498045e-05	0.0066308200840284595	
3.69375252267277e-05	0.006515578640370708	
3.687046420571501e-05	0.00648981414014968	
3.655445785733971e-05	0.006389107310948165	
3.648580001352932e-05	0.006363119654624201	
3.615880723626607e-05	0.006259939555076097	
3.608054262327095e-05	0.006231026440376736	
3.578471743184659e-05	0.006138875295054374	
3.5691934458066266e-05	0.006105453037060656	
3.536272035665813e-05	0.006004024686001867	
3.5256733067112495e-05	0.005966848690567345	
3.4923688572191355e-05	0.005865529066712187	
3.4809143931171464e-05	0.005826113052865403	
3.4466185912541795e-05	0.00572293530881667	
3.4359257873692154e-05	0.005686505083345265	
3.402338067613894e-05	0.0055864075646406865	
3.394139852092521e-05	0.005558269191441651	
3.358542070379424e-05	0.005452842472324339	
3.352686062022586e-05	0.0054325181986902725	
3.315303373758034e-05	0.005322667601661074	
3.310991413360187e-05	0.005307568925721909	
3.273899372502833e-05	0.005199598133142431	
3.270172373531613e-05	0.005186552322873659	
3.230102361298817e-05	0.005071220938422451	
3.22626240524212e-05	0.00505795898386117	
3.190423336111364e-05	0.00495603991184569	
3.186098339329679e-05	0.004941452059055896	
3.1475379107575254e-05	0.00483320316330215	
3.1424635140190566e-05	0.004816614266950154	
3.105915470102172e-05	0.004715531188837359	
3.100128862321128e-05	0.004697061987621032	
3.0581493914569784e-05	0.004582613383428627	
3.0517601014791164e-05	0.004562774899932184	
3.0144138151367202e-05	0.004462725699248757	
3.0081028130662366e-05	0.004443312947637298	
2.9650896546609683e-05	0.004329613197190105	
2.9588551585383354e-05	0.004310881212463113	
2.91398776220078e-05	0.004194301846199392	
2.9076621859220917e-05	0.004175621065125347	
2.862601371272294e-05	0.004060671188777138	
2.855878634881616e-05	0.004041272212093393	
2.8114240029412154e-05	0.0039300015706044186	
2.804688015369897e-05	0.003910818268203655	
2.7659339387184562e-05	0.003815596160208959	
2.759359545553575e-05	0.0037970495257241936	
2.7214961848300233e-05	0.0037053828281940564	
2.7150472962786038e-05	0.0036874969334037833	
2.6759065594061103e-05	0.0035941866075206506	
2.6694176038401875e-05	0.0035765290627596254	
2.6307830597966143e-05	0.003485971230948896	
2.6253941781189913e-05	0.0034713176477490196	
2.580830456235083e-05	0.003368488731155118	
2.575749695084528e-05	0.0033548948510186607	
2.5332841677277195e-05	0.003258925345296945	
2.5285790228781448e-05	0.003246450654399651	
2.4867711698191846e-05	0.0031536441806627284	
2.4834842683585143e-05	0.003144771442630957	
2.4424489754379286e-05	0.0030550241276481064	
2.4405127686523648e-05	0.0030495589278737253	
2.4006312609322638e-05	0.002963469393498435	
2.3995240979853754e-05	0.0029601645601324733	
2.3582670800989597e-05	0.002872295611067891	
2.3574322538084638e-05	0.002869726504778447	
2.316520219479939e-05	0.002783959187382926	
2.315506334960788e-05	0.0027809366421177703	
2.2751713131166904e-05	0.0026978110876958858	
2.2741794630357108e-05	0.002694914553975457	
2.2328313982194777e-05	0.0026113128820036487	
2.2316804269339673e-05	0.0026080921978215094	
2.1914506030432188e-05	0.0025283908688422305	
2.1896581086904443e-05	0.0025236980716926917	
2.1507963263220842e-05	0.0024484159617270923	
2.147969870249399e-05	0.002441590435590323	
2.1120621033772186e-05	0.0023738333094347067	
2.1075688158135884e-05	0.0023636072705614875	
2.0746585884981207e-05	0.0023031046279591415	
2.069324868927951e-05	0.0022912781822032693	
2.037576488445068e-05	0.0022342518250204014	
2.0313202826328273e-05	0.002220847577068729	
1.998804961067413e-05	0.0021636749719084586	
1.9924275909626246e-05	0.002150250368740287	
1.96045414827942e-05	0.0020952699124660687	
1.9535246537928905e-05	0.002081067589160693	
1.9220791892422515e-05	0.0020281825444137414	
1.915866932954981e-05	0.0020155188235679296	
1.8864851419775467e-05	0.001967036796576284	
1.882133188359391e-05	0.0019579982234618526	
1.8500979798343942e-05	0.0019056299066584005	
1.847742751794328e-05	0.0019004636468016643	
1.8166776617187035e-05	0.0018502896185772165	
1.81532884021099e-05	0.0018470883554681117	
1.7846556140985404e-05	0.0017981983196575543	
1.783659128926993e-05	0.0017957040377635147	
1.7559406315861598e-05	0.0017521604230268087	
1.7549720582976908e-05	0.0017497078010169083	
1.728821879713004e-05	0.0017091542123082507	
1.7279011608039022e-05	0.001706837845066832	
1.699258398978982e-05	0.0016631163221817354	
1.6983159665103658e-05	0.0016608498260353042	
1.6688002680715442e-05	0.0016168114064179393	
1.667229232685369e-05	0.0016134011445026076	
1.6400682945713063e-05	0.0015740889447233644	
1.637116715025615e-05	0.0015683672321673452	
1.610619853973497e-05	0.0015310431652335792	
1.6074352972453382e-05	0.001524953204557742	
1.5816023085780045e-05	0.0014892273532511034	
1.5785789304346436e-05	0.0014834246621010275	
1.5547511302789762e-05	0.0014510736622809534	
1.5515957686751848e-05	0.0014450622598361704	
1.5301291175011e-05	0.0014164795315766035	
1.5267196352907635e-05	0.0014100793033794835	
1.5059803347426443e-05	0.0013828556221147238	
1.5022907953518291e-05	0.0013760906529074442	
1.4813965467769578e-05	0.0013489353111767882	
1.477856049572885e-05	0.0013424968061789882	
1.4558499824393812e-05	0.0013141049114161836	
1.4525955052278555e-05	0.001308210875891934	
1.4310624612073025e-05	0.0012807872473538002	
1.4279284919070667e-05	0.0012751186309030724	
1.4081817050534082e-05	0.0012503788481088858	
1.4049990583938344e-05	0.001244750553119981	
1.3840826113587837e-05	0.0012188315544490109	
1.3812254020550004e-05	0.0012137782547782347	
1.3610227168039098e-05	0.001189099191820604	
1.3585772002653776e-05	0.001184745166073832	
1.337187043066184e-05	0.0011589355777855007	
1.3353086990781471e-05	0.001155561513512387	
1.313751519891338e-05	0.0011298141865034742	
1.312790618634148e-05	0.0011278999864311235	
1.2896760948735874e-05	0.0011003936038902996	
1.2893431082822747e-05	0.0010995560473238844	
1.2660468477466725e-05	0.0010720545322009149	
1.2659314184120435e-05	0.0010716599448142388	
1.243208861156514e-05	0.0010451817072590311	
1.2431629867666659e-05	0.0010449663664873492	
1.2211834555113442e-05	0.001019775869389501	
1.2211320186474878e-05	0.0010195515568303343	
1.1996692829066663e-05	0.0009955240158200866	
1.1993741326065517e-05	0.0009947983572045197	
1.179285379840889e-05	0.000972940316718301	
1.178473294761775e-05	0.0009713983578994626	
1.1582837700909532e-05	0.0009500812231753687	
1.1569281952534766e-05	0.0009478291393323604	
1.1368319842418386e-05	0.0009272232179937315	
1.1352322485795748e-05	0.0009246850267011047	
1.1141021123292396e-05	0.0009035250457945106	
1.1123861513276076e-05	0.0009009139886244717	
1.0905488815174254e-05	0.0008795786008650527	
1.0889291769993887e-05	0.0008771473259400063	
1.0655323249841469e-05	0.0008548649090562138	
1.0639401027649035e-05	0.0008525449199967731	
1.040558197377719e-05	0.0008309873974654482	
1.0390076195744784e-05	0.0008287575319983415	
1.0157674584608708e-05	0.0008080484502207648	
1.0138876768558622e-05	0.0008055028567886196	
9.922651059009758e-06	0.0007869546498721848	
9.903619864597368e-06	0.0007844205655411008	
9.68949869843413e-06	0.0007666174937844125	
9.67236546651933e-06	0.000764323222674854	
9.462299906532012e-06	0.0007474852804889227	
9.4424914178554e-06	0.0007450101776399222	
9.218367307351078e-06	0.0007276510806358231	
9.200992443350679e-06	0.0007254793573290686	
8.980554903733617e-06	0.0007089901883673183	
8.963882373089097e-06	0.0007069105974990599	
8.7595667984493e-06	0.0006922659331527692	
8.736364189820522e-06	0.0006896350711941184	
8.548087068636267e-06	0.0006767962859265523	
8.522982382852585e-06	0.0006740543082721625	
8.332901190703002e-06	0.0006616306134720223	
8.29897894425632e-06	0.00065826574585498	
8.124768592284754e-06	0.0006475280395284782	
8.082605437922124e-06	0.0006435850175494187	
7.927087590994894e-06	0.0006345934152593142	
7.879047435294432e-06	0.0006303280191118882	
7.709123778582041e-06	0.0006208798184122251	
7.659486255646778e-06	0.0006166677704919847	
7.504183074342643e-06	0.0006085168987923228	
7.471966648712139e-06	0.0006055790786391104	
7.31554288170573e-06	0.0005975305308555188	
7.2907944113617575e-06	0.0005951906703353769	
7.139838129131422e-06	0.0005876602775640443	
7.121622553769962e-06	0.0005858097209328851	
6.969570257874431e-06	0.0005784423575537672	
6.953228223603998e-06	0.0005767750822581943	
6.799048011289635e-06	0.0005696066866757291	
6.782962438353911e-06	0.0005679901396688808	
6.638455958002055e-06	0.0005615745492404717	
6.624099455403046e-06	0.0005600831361084806	
6.487894981313654e-06	0.0005542512345728392	
6.4751731771844514e-06	0.0005528972907067547	
6.3417989039687126e-06	0.000547359594304516	
6.331790776020641e-06	0.0005462600803450257	
6.192747640321981e-06	0.0005405615864362839	
6.1871585990519164e-06	0.0005398194079908582	
6.061852523447611e-06	0.0005348212403593543	
6.056515788515036e-06	0.0005341018787356255	
5.938356476364994e-06	0.0005295457084458019	
5.932490419906187e-06	0.000528754507007187	
5.823374701566144e-06	0.000524684476998765	
5.817061219211511e-06	0.0005238289818957655	
5.716587450082455e-06	0.0005201856934330046	
5.710521817920314e-06	0.0005193273950246364	
5.621632893116569e-06	0.0005161766802596829	
5.616250842474375e-06	0.0005153522808360192	
5.535428655386376e-06	0.0005124839903895581	
5.5310094300483035e-06	0.000511736742632278	
5.456467423805129e-06	0.0005090461131721677	
5.453304229785048e-06	0.0005084347152536045	
5.37721952055737e-06	0.0005055943468452111	
5.375212107241796e-06	0.0005051311420409843	
5.297436680772477e-06	0.000502189212741043	
5.295481557545548e-06	0.0005017301134836686	
5.225575364835208e-06	0.0004991219584623436	
5.2226667957385025e-06	0.000498523340386457	
5.159518021223788e-06	0.0004962215164744516	
5.155173697561413e-06	0.0004954336261286255	
5.102975062479825e-06	0.0004935774499013033	
5.098238652109506e-06	0.0004926764213024439	
5.051904829520021e-06	0.0004910047196195437	
5.046814862947637e-06	0.0004900550999536656	
5.0030315844934225e-06	0.000488412458775504	
4.998101400703459e-06	0.000487476354865143	
4.953355319577158e-06	0.00048565993746738675	
4.9487179116856105e-06	0.00048473874507351256	
4.909664324114208e-06	0.0004830954511167536	
4.905470239132802e-06	0.0004822208291505675	
4.865934927161859e-06	0.00048046472393984877	
4.862159554913762e-06	0.00047962705656290876	
4.828797422758138e-06	0.0004780998928521996	
4.824992815496929e-06	0.0004772281683937917	
4.790727965507838e-06	0.0004755602690465835	
4.7868666741809295e-06	0.0004747015644521364	
4.754064965024337e-06	0.0004730461865730893	
4.750205518638321e-06	0.00047219613957207214	
4.71569180299734e-06	0.00047036771093024747	
4.712179221973736e-06	0.0004695773144938401	
4.679887425194957e-06	0.0004677822245189269	
4.677013413185164e-06	0.00046709222771208563	
4.6429649992554965e-06	0.00046505014793731767	
4.6411045147707834e-06	0.00046453146286063265	
4.606173218807213e-06	0.000462284986711687	
4.605281147129977e-06	0.000461965894396535	
4.5660538532899805e-06	0.00045935254499323067	
4.565708139880105e-06	0.0004591743331343751	
4.528375145081693e-06	0.00045661512036031254	
4.528049008226638e-06	0.00045644019771453166	
4.491379774618554e-06	0.00045388495486072905	
4.491069081380446e-06	0.00045371991204550325	
4.455796661104271e-06	0.00045124104442601746	
4.4551521920672234e-06	0.00045099199594916963	
4.421016032793251e-06	0.0004486108462795359	
4.419780396939544e-06	0.00044824831583753033	
4.387909042657385e-06	0.00044604522391428685	
4.386012832080393e-06	0.00044557224252864147	
4.356358254761458e-06	0.0004434933884529977	
4.3544166510209595e-06	0.0004430112342128732	
4.324170101568453e-06	0.00044078548473624937	
4.323054135828654e-06	0.00044045762925837436	
4.29198281928479e-06	0.00043803390864348885	
4.291574185983951e-06	0.00043786043888875	
4.259537989588307e-06	0.00043525921850553426	
4.259442103090173e-06	0.000435185656740134	
4.22772267358673e-06	0.00043254847904926704	
4.227672896094579e-06	0.0004324981279764862	
4.1975880148110546e-06	0.0004299576168714304	
4.1974815442161476e-06	0.00042988310733003623	
4.168501460474103e-06	0.000427424723066725	
4.168255470752912e-06	0.00042731296075884705	
4.13465376634488e-06	0.00042451544371466336	
4.1342389006330456e-06	0.00042437190097811784	
4.1006528747989565e-06	0.00042156183559332824	
4.10015275901155e-06	0.00042140610342716834	
4.063070367639216e-06	0.0004182793080736307	
4.062518306117621e-06	0.0004181185405822625	
4.026586488827368e-06	0.00041504582753659714	
4.026048272976853e-06	0.0004148951287283427	
3.9857566139357165e-06	0.0004114434412716713	
3.98535866260375e-06	0.00041132694693031834	
3.949366215374953e-06	0.0004082311688307868	
3.9488279876585065e-06	0.00040809131356680535	
3.913469111164184e-06	0.000405054817422811	
3.912743156668584e-06	0.00040488788130304843	
3.88029422129603e-06	0.0004020904338943536	
3.879571563513507e-06	0.00040193516508309646	
3.844781125883357e-06	0.0003989458841577374	
3.843861219612369e-06	0.0003987699811361283	
3.8114343706015742e-06	0.00039599026650474507	
3.810296866729453e-06	0.0003957917047163011	
3.7778965622034818e-06	0.00039300679059229855	
3.7768000711875305e-06	0.0003928255543994622	
3.7433298764203873e-06	0.0003899337968671273	
3.742504365056005e-06	0.000389795882651401	
3.7088103229888224e-06	0.00038686632488261086	
3.7082396218076666e-06	0.0003867655518808718	
3.6794278684433766e-06	0.00038423535322385226	
3.6789898682569436e-06	0.0003841563602097962	
3.649764587426315e-06	0.0003815733589022333	
3.649381881987493e-06	0.0003815078138349881	
3.6180285124441244e-06	0.00037873130944357335	
3.6177109872691035e-06	0.0003786800114958288	
3.586367259443227e-06	0.00037590253207561724	
3.586040823287774e-06	0.00037585474675531276	
3.5557439136109425e-06	0.00037316599340024586	
3.555459357865141e-06	0.0003731277244241676	
3.525785553691634e-06	0.00037049066237447744	
3.5253734744206182e-06	0.0003704433746345145	
3.4994518003318e-06	0.00036813126213604784	
3.4987170187384926e-06	0.0003680579990763683	
3.473447785288655e-06	0.0003657917175418766	
3.472361451752575e-06	0.0003656927759691117	
3.4468465235134697e-06	0.0003633875439625084	
3.4458353647926717e-06	0.0003633027222753728	
3.416207982328668e-06	0.0003606130965354409	
3.4155426588845596e-06	0.00036056397250615194	
3.3847510999092983e-06	0.00035777187253976597	
3.3843489714380713e-06	0.0003577496277412449	
3.3568862043632208e-06	0.0003552584049712077	
3.356720979292329e-06	0.00035525584956093263	
3.3316469382206112e-06	0.00035297830840565593	
3.3316041441904234e-06	0.00035298242793672447	
3.306128251479067e-06	0.0003506612104444938	
3.3061275777259153e-06	0.00035066235709437096	
3.281470781030873e-06	0.0003484119692261053	
3.2814528936678926e-06	0.00034840319631280776	
3.2558838920323508e-06	0.00034606292477220267	
3.2558401684875694e-06	0.0003460462629127845	
3.2299847193369846e-06	0.0003436804211120928	
3.229854227486192e-06	0.0003436449714051813	
3.2026261055848057e-06	0.00034115463778972184	
3.202520174391088e-06	0.0003411216651745322	
3.1760010826770356e-06	0.0003386972563949209	
3.175964440339884e-06	0.00033867822209839157	
3.1522309048223622e-06	0.0003365140281569231	
3.1522032160181438e-06	0.0003364965531216369	
3.1259931374602686e-06	0.0003340975491310578	
3.1259056413689574e-06	0.00033406267429590827	
3.098873515280162e-06	0.00033158892013176013	
3.0988601479893803e-06	0.00033157585574609337	
3.0725462281514205e-06	0.00032915661970469727	
3.072541999044492e-06	0.000329149048324113	
3.0468217851395935e-06	0.00032677679570087236	
3.0468216264258264e-06	0.00032677526489074255	
3.0236904284424417e-06	0.0003246351155962839	
3.0236790567995387e-06	0.0003246482923249674	
3.0012096371031117e-06	0.0003225461515902058	
3.0011750496920257e-06	0.00032256963201237807	
2.9807610815111197e-06	0.0003206319656047357	
2.9806997120059486e-06	0.0003206636917483457	
2.959996323938241e-06	0.00031866165890515	
2.959897206895943e-06	0.0003187023369821889	
2.9406785498489477e-06	0.0003168093537451641	
2.940567451896531e-06	0.00031685387622450444	
2.921963181230817e-06	0.00031500286855290277	
2.9219213134750284e-06	0.0003150349830835383	
2.9041406951676572e-06	0.0003132674825746899	
2.9041375481095698e-06	0.0003132573063434271	
2.884134176343602e-06	0.0003112891554852622	
2.884006315194804e-06	0.00031121410029552235	
2.864152113073451e-06	0.00030927770715983134	
2.86391208058899e-06	0.0003091645916046182	
2.8439123294094207e-06	0.0003071963892754021	
2.84367286737816e-06	0.00030708108398207163	
2.823714137925163e-06	0.00030508068156623287	
2.823533901086415e-06	0.00030498169237269955	
2.8039530390429964e-06	0.000302982787924139	
2.803822290698092e-06	0.00030290397342065765	
2.782056610350765e-06	0.00030066133792658876	
2.7818951844792312e-06	0.0003005715342644471	
2.758777189625881e-06	0.00029819917898234454	
2.7584674956939075e-06	0.00029806248816771944	
2.7366945842345348e-06	0.00029584791602802526	
2.7362239629373297e-06	0.0002956659898009846	
2.714177513116974e-06	0.0002934244326490993	
2.7136731699851924e-06	0.0002932351856594215	
2.689081590605162e-06	0.00029071842421529606	
2.6886165712092634e-06	0.00029053788764522333	
2.6641704662491243e-06	0.00028802983294384164	
2.6637527021054704e-06	0.00028786075768994336	
2.6393724934795754e-06	0.00028535582725531806	
2.638994535687015e-06	0.00028519469089996545	
2.6152776706739924e-06	0.0002827597498690689	
2.6148643506473502e-06	0.00028258227901624476	
2.5927832536645775e-06	0.00028032047564739005	
2.59233081178863e-06	0.00028013346858915555	
2.5693989427206803e-06	0.0002778012387967335	
2.568845899923489e-06	0.00027758311524421546	
2.5469486322623553e-06	0.00027537733567789264	
2.5464002017095448e-06	0.0002751619748512007	
2.522558695355361e-06	0.0002727829079028418	
2.5220887309046184e-06	0.00027259092295520956	
2.4997642457722226e-06	0.00027037934197234596	
2.4993306687911925e-06	0.0002701890556068166	
2.4768124148291505e-06	0.00026796157891891415	
2.4764153295238616e-06	0.000267779465658346	
2.4550007167967144e-06	0.00026566129877252033	
2.454524063532863e-06	0.0002654498405918652	
2.4344696141367834e-06	0.00026346918666739823	
2.4338358331765286e-06	0.00026321521749837935	
2.4114284369263827e-06	0.00026101805218785827	
2.4105618466442475e-06	0.0002607108795443389	
2.3892720110434176e-06	0.00025864325607301617	
2.3880538853154634e-06	0.00025825060478954143	
2.3670051546071073e-06	0.0002562263272949226	
2.3655562934151533e-06	0.00025579639217675963	
2.343959541502654e-06	0.0002537379976798912	
2.342311934178254e-06	0.00025326177833714074	
2.3203261451714686e-06	0.0002511726823874621	
2.3188026579636723e-06	0.00025072976307361687	
2.2965252454542777e-06	0.0002486026029533279	
2.2954138338013327e-06	0.0002482393497499164	
2.2751581793289718e-06	0.0002462595414036902	
2.2743523763430024e-06	0.000245947908097818	
2.254570400518813e-06	0.0002439570070628405	
2.2540424650789995e-06	0.0002437150457391155	
2.2335509606864966e-06	0.00024162444522598516	
2.2330929345393447e-06	0.0002414005776066933	
2.2129954613598583e-06	0.00023932835474304657	
2.2124324506735284e-06	0.00023906987499458342	
2.1921155705991882e-06	0.0002369630318807027	
2.191556983763581e-06	0.0002367088657794625	
2.17117767975058e-06	0.00023458771374117748	
2.17043376943436e-06	0.00023428689880520775	
2.1479182709003763e-06	0.00023200124893610157	
2.1471304050744417e-06	0.00023169628086918708	
2.1248977105794846e-06	0.00022945289852760743	
2.124025622060371e-06	0.0002291244773183885	
2.1020097484176844e-06	0.000226911003027283	
2.101270503811483e-06	0.0002266228572782322	
2.078418617479466e-06	0.00022437510349955798	
2.0773974740804484e-06	0.00022402345344239966	
2.056815909119125e-06	0.0002220612777332452	
2.0549463014566767e-06	0.00022153178268091912	
2.0347583504968347e-06	0.0002197134084344442	
2.0322588092930857e-06	0.00021907250361428017	
2.0127516411925774e-06	0.00021738097586060148	
2.0099699223434297e-06	0.0002166787054975392	
1.991392303180947e-06	0.00021509026177783257	
1.9886424078332044e-06	0.00021437667952641797	
1.970646136266541e-06	0.00021283800718187277	
1.9683290392053333e-06	0.00021220273615124333	
1.9504613680285364e-06	0.00021067517184044824	
1.9481275763593344e-06	0.0002100098685785125	
1.9313728657608007e-06	0.00020855880216537077	
1.929542090460454e-06	0.00020799259243790128	
1.9129971643384206e-06	0.00020654102398656547	
1.9110713395971266e-06	0.00020593316852967803	
1.8961043028152145e-06	0.0002045817990495821	
1.8941248042226443e-06	0.00020395304471393914	
1.8788294161280041e-06	0.00020257524182855447	
1.8768520291492164e-06	0.00020194861247446036	
1.8618434161434478e-06	0.00020056581186214786	
1.859682635592197e-06	0.000199892180995389	
1.8449618198385971e-06	0.00019847841616215861	
1.8427028157937928e-06	0.00019778717875148434	
1.8262295823401847e-06	0.0001961800874322015	
1.8247348574648258e-06	0.00019567856378291702	
1.8077448326186856e-06	0.000194007566120509	
1.805418411268345e-06	0.0001933137862061124	
1.7893933548116623e-06	0.000191704799580157	
1.7872000946344422e-06	0.00019104176097494712	
1.7715839212654135e-06	0.00018947457297813434	
1.7686850057168995e-06	0.00018866789365039785	
1.7538023113338704e-06	0.00018720728143306693	
1.7503127326729025e-06	0.00018629300143782778	
1.7361210993541622e-06	0.0001849230408631472	
1.7319512584902088e-06	0.00018388431735053684	
1.7200860217118377e-06	0.00018275096092672225	
1.7133674226316703e-06	0.00018124207397219244	
1.7040588552089847e-06	0.00018042899130246592	
1.694995371717595e-06	0.00017853538006773996	
1.6870890771949107e-06	0.00017790685274112638	
1.6766846031984769e-06	0.0001758224762984221	
1.669750579866176e-06	0.00017529828732254393	
1.6578599438644104e-06	0.00017296738042072384	
1.6515798287398084e-06	0.00017249584622265016	
1.6396125766193105e-06	0.000170183753239709	
1.632923437796663e-06	0.00016966891471018337	
1.621528110574915e-06	0.00016748777024137965	
1.6145603678341395e-06	0.0001669365971852806	
1.6033566508842114e-06	0.00016480693292150202	
1.5962947930388461e-06	0.00016423468187805811	
1.585821705779783e-06	0.0001622541131698453	
1.5784186150740447e-06	0.00016163912604852523	
1.567903941662785e-06	0.00015965489146603946	
1.5607154671099763e-06	0.0001590286306189558	
1.5504401401200497e-06	0.0001570788686889191	
1.5424941405701522e-06	0.00015632736513656546	
1.5339435792996992e-06	0.00015468032383519033	
1.524235230194739e-06	0.00015372639307769374	
1.5173068542313511e-06	0.00015236478838585665	
1.5068567010285036e-06	0.0001513154398358132	
1.4997196184885384e-06	0.00014992010979406016	
1.4897886224627431e-06	0.00014891229541720818	
1.4822177740667702e-06	0.00014745582651807637	
1.4732873483596178e-06	0.00014658376038660274	
1.4649120956405541e-06	0.00014501441329662515	
1.4572722097762365e-06	0.00014428450649705047	
1.4472345721383632e-06	0.00014245897448143894	
1.440675676466665e-06	0.00014183285413884976	
1.430600937910882e-06	0.00014003777395647297	
1.424442559366978e-06	0.00013947509226722767	
1.4145173907173037e-06	0.00013773791165927257	
1.4088517789076817e-06	0.00013721146763949187	
1.3979647471167446e-06	0.00013535365015631694	
1.3922344047095418e-06	0.0001348275850398161	
1.3814991550897004e-06	0.0001330358696129759	
1.3752240429416427e-06	0.0001324537465059489	
1.3650932831719476e-06	0.00013079080246785395	
1.358502789649037e-06	0.00013017300729856182	
1.3476644314360177e-06	0.00012843826904663263	
1.3416806147331576e-06	0.00012788053400114772	
1.3297022863364398e-06	0.00012602442403807546	
1.324311688858279e-06	0.00012554925367749134	
1.3132902739376775e-06	0.0001238946127539216	
1.3087829880738873e-06	0.00012352805141119453	
1.296218135001715e-06	0.0001216951640170572	
1.2928166456691855e-06	0.00012144153993951888	
1.279622099095089e-06	0.00011955010944950652	
1.276238555353275e-06	0.00011929826580606486	
1.264874244300482e-06	0.00011767935212725976	
1.2607086857607522e-06	0.00011734277354022373	
1.2503920592678803e-06	0.00011585905785743845	
1.245183691627805e-06	0.00011539402258422441	
1.2356741500708097e-06	0.00011402053087674963	
1.2293254048875479e-06	0.00011343195326881365	
1.2204391810045172e-06	0.00011215757297768467	
1.2137110220077716e-06	0.00011152502865698816	
1.2043678252427553e-06	0.00011020839502088169	
1.1979724114252855e-06	0.00010960723009641566	
1.1875870894777631e-06	0.00010817502555075017	
1.1813876380160505e-06	0.00010759112200823379	
1.1721114060136796e-06	0.00010632827707113126	
1.165923741594509e-06	0.00010575862185098646	
1.156588810588954e-06	0.00010450748752929334	
1.1506224931792417e-06	0.00010395800000250216	
1.1419554637055587e-06	0.00010280350953416796	
1.1364432771915904e-06	0.0001022983315633777	
1.1274501073938339e-06	0.00010111920841472971	
1.1226359212670526e-06	0.00010069084199256213	
1.1141950107608278e-06	9.960127795844205e-05	
1.1098795504459657e-06	9.923175417277084e-05	
1.1013395803150174e-06	9.81462958810675e-05	
1.097778916611875e-06	9.784576730476799e-05	
1.0879357707879365e-06	9.661816196155883e-05	
1.0848458803027196e-06	9.636243860061456e-05	
1.0753059942311327e-06	9.519042651378051e-05	
1.0722965987712835e-06	9.4944389426229e-05	
1.0625139319606267e-06	9.375901624965191e-05	
1.0597580789423938e-06	9.353325126617977e-05	
1.0487963110444672e-06	9.22237486984175e-05	
1.0463073429269543e-06	9.201749929066292e-05	
1.0360996523144783e-06	9.081566050014471e-05	
1.033168399584055e-06	9.057162042259496e-05	
1.0245628482334802e-06	8.956672906770297e-05	
1.0215252863360825e-06	8.931324398855296e-05	
1.0127125872157288e-06	8.828973345859893e-05	
1.0096835261926644e-06	8.803340867135618e-05	
1.0011920793911755e-06	8.705095365359041e-05	
9.97742001283129e-07	8.675209903885391e-05	
9.905786539850875e-07	8.592172643855114e-05	
9.86460586087289e-07	8.555900548122142e-05	
9.79849682322991e-07	8.478820848500178e-05	
9.753724906517764e-07	8.43864294374109e-05	
9.685548062863353e-07	8.35888552978296e-05	
9.636338415959074e-07	8.313319682327956e-05	
9.571368741640388e-07	8.237526961113422e-05	
9.52186476045747e-07	8.191931483687766e-05	
9.455428427547e-07	8.115220413791208e-05	
9.4069339607644e-07	8.070299014471248e-05	
9.335497110405651e-07	7.988936254335483e-05	
9.29120908128497e-07	7.94785559320309e-05	
9.20987428257265e-07	7.857198057439815e-05	
9.170405697406235e-07	7.82111216849964e-05	
9.102041814463747e-07	7.74588616944242e-05	
9.066425247481792e-07	7.714229362984574e-05	
8.997166677880416e-07	7.639069915593022e-05	
8.966448624234027e-07	7.612307876501826e-05	
8.888542779492756e-07	7.528744535201148e-05	
8.858297695981771e-07	7.502665305968387e-05	
8.78622042379813e-07	7.425549226084735e-05	
8.749657477448028e-07	7.393821036135451e-05	
8.698358181478581e-07	7.338213233160119e-05	
8.652540385530248e-07	7.298415799423482e-05	
8.607805057057184e-07	7.248912439061814e-05	
8.556505508795601e-07	7.203694124547735e-05	
8.516126706897983e-07	7.158183524977577e-05	
8.461469003259243e-07	7.110178485826587e-05	
8.42614397548537e-07	7.069524164971475e-05	
8.372027165615695e-07	7.022196856910088e-05	
8.335097863881872e-07	6.979355537278631e-05	
8.282913217166218e-07	6.933778488726983e-05	
8.244111958216236e-07	6.888542434504921e-05	
8.19256835386302e-07	6.843283802583893e-05	
8.149792343171779e-07	6.793765406084862e-05	
8.098765211060007e-07	6.749325607393795e-05	
8.06054417280119e-07	6.704711509970524e-05	
8.010251165438855e-07	6.661496601902707e-05	
7.971789271515955e-07	6.616534114180189e-05	
7.922911338670701e-07	6.57487747426433e-05	
7.882051551512394e-07	6.527239746354552e-05	
7.834478731036605e-07	6.486882665041587e-05	
7.790082408917143e-07	6.435674993833146e-05	
7.747308381081876e-07	6.400229807546397e-05	
7.696253715461775e-07	6.34243810007609e-05	
7.660321962531979e-07	6.3137878061602e-05	
7.605964809752527e-07	6.253032052807974e-05	
7.575960484978843e-07	6.230210470860308e-05	
7.511867498435621e-07	6.15945330001907e-05	
7.485243437832123e-07	6.139434267882033e-05	
7.413441103299319e-07	6.060663621077777e-05	
7.384260846625641e-07	6.038170418245928e-05	
7.321983229776845e-07	5.969489230529654e-05	
7.2904158454566e-07	5.9450177838128265e-05	
7.228479888361741e-07	5.876975355673604e-05	
7.195090707523413e-07	5.851248383548369e-05	
7.142268216055578e-07	5.79258371969127e-05	
7.105096232819177e-07	5.763357794895212e-05	
7.047083380840964e-07	5.699439761351804e-05	
7.008343332899709e-07	5.668863355136062e-05	
6.954049079612154e-07	5.6094942408929725e-05	
6.919505339646911e-07	5.583782404922278e-05	
6.86619361586935e-07	5.526126894701785e-05	
6.834685696867685e-07	5.503594574545918e-05	
6.779612283427926e-07	5.444416943440622e-05	
6.74980731640422e-07	5.4234733117249595e-05	
6.689311671842321e-07	5.358910479780111e-05	
6.658825771315065e-07	5.3371981936001654e-05	
6.597948505690524e-07	5.2724286303108885e-05	
6.563789072216747e-07	5.2478546014662034e-05	
6.512435879381809e-07	5.1924030957311834e-05	
6.472038056322898e-07	5.1626135578612956e-05	
6.426066552707799e-07	5.112283020609078e-05	
6.381729226129856e-07	5.079298173129437e-05	
6.337254084668444e-07	5.0303466719021235e-05	
6.289579285328768e-07	4.9942578184033004e-05	
6.234487371270086e-07	4.935273511383882e-05	
6.18030980448039e-07	4.893269237457986e-05	
6.119238792517939e-07	4.829619889645167e-05	
6.065972081901583e-07	4.789410111544403e-05	
6.011241118943981e-07	4.7329540690210724e-05	
5.960954522325856e-07	4.696510566569713e-05	
5.912343289995562e-07	4.646573797586603e-05	
5.866775487084788e-07	4.614638003088411e-05	
5.80707060975468e-07	4.555710658973966e-05	
5.762438242229788e-07	4.524805339126435e-05	
5.696109340043742e-07	4.461355498387098e-05	
5.656757479245927e-07	4.435318413470526e-05	
5.57968758454529e-07	4.364235973368158e-05	
5.542065207900963e-07	4.340169898653568e-05	
5.467539673728934e-07	4.272639206420267e-05	
5.431063265539441e-07	4.250204353795933e-05	
5.361164383989603e-07	4.188195625902782e-05	
5.330298546944219e-07	4.170693660485575e-05	
5.258289735184205e-07	4.1086189671535496e-05	
5.227621315365628e-07	4.091503801808243e-05	
5.145630695005346e-07	4.023450321218939e-05	
5.120409881498842e-07	4.01042256671299e-05	
5.032331510430741e-07	3.9402643474744395e-05	
5.013984343308147e-07	3.932247629728233e-05	
4.932212674362593e-07	3.86913154626672e-05	
4.915793833357814e-07	3.863066909027647e-05	
4.851606021696955e-07	3.814228459856911e-05	
4.836330398688132e-07	3.809588680488775e-05	
4.771785580462419e-07	3.7612770983793875e-05	
4.756029631663258e-07	3.756412269223073e-05	
4.693687089536416e-07	3.709645371820218e-05	
4.676137087198893e-07	3.70386608712243e-05	
4.611066138967852e-07	3.655333544172689e-05	
4.5913313191495576e-07	3.6484659494111473e-05	
4.5275491064041826e-07	3.601457469898326e-05	
4.5074860484999767e-07	3.594964629898117e-05	
4.448952851781016e-07	3.552192066194933e-05	
4.4288327669986e-07	3.546357838871939e-05	
4.379701535939181e-07	3.510238520020717e-05	
4.363155784642516e-07	3.506628817026319e-05	
4.3073719743460467e-07	3.467211221375414e-05	
4.2943935321134885e-07	3.465141396616355e-05	
4.2310029416787947e-07	3.4221110132781174e-05	
4.220183745334429e-07	3.420905817860567e-05	
4.147192206036237e-07	3.3735042895856966e-05	
4.1386950621262115e-07	3.373127620284046e-05	
4.062377757053048e-07	3.325734160136554e-05	
4.0572436002438046e-07	3.326552071373939e-05	
3.979472848007602e-07	3.280495104000404e-05	
3.976794081105546e-07	3.281935716430019e-05	
3.910413826210975e-07	3.244440270019959e-05	
3.908733805140569e-07	3.246118890448768e-05	
3.851217696467279e-07	3.215316996621536e-05	
3.8501443174473255e-07	3.2169918129300834e-05	
3.793441915324402e-07	3.1879052616770374e-05	
3.7932016034415185e-07	3.188809774079553e-05	
3.7233100632229005e-07	3.152863008206628e-05	
3.723300817577727e-07	3.152671370879331e-05	
3.64672788595908e-07	3.1138157035061406e-05	
3.6467277980504914e-07	3.113833716666545e-05	
3.572010885595253e-07	3.0765300973294757e-05	
3.5715599954800045e-07	3.077638572121928e-05	
3.504052739696098e-07	3.043870024875252e-05	
3.501653691016613e-07	3.0460049459291622e-05	
3.445383032180564e-07	3.0170284696953293e-05	
3.440980639677141e-07	3.019689528812686e-05	
3.3902383138582827e-07	2.9927851595460348e-05	
3.3854608463044033e-07	2.9956433521211082e-05	
3.331144627582219e-07	2.9673403823421766e-05	
3.3266188139379854e-07	2.9704441448826203e-05	
3.2737158476034545e-07	2.9430833216930487e-05	
3.2693692339712033e-07	2.946069140039664e-05	
3.212068417286831e-07	2.91642792827916e-05	
3.208400313643635e-07	2.9190489079357325e-05	
3.146313569530745e-07	2.8874929686880968e-05	
3.143859815404171e-07	2.8899948740487308e-05	
3.0856319016615063e-07	2.8614568396174543e-05	
3.084024869277651e-07	2.8638470274260213e-05	
3.0331818576406027e-07	2.8403211198064776e-05	
3.032482631194049e-07	2.8421890775990823e-05	
2.980951308696789e-07	2.8201683721892897e-05	
2.98094950444626e-07	2.8202736919180017e-05	
2.932727715555515e-07	2.8011851232212193e-05	
2.9326873917265455e-07	2.8006143271608847e-05	
2.885667019519632e-07	2.7827416465157827e-05	
2.885441214296061e-07	2.7813771901906793e-05	
2.8378590744162774e-07	2.7636954331784104e-05	
2.8377539049412257e-07	2.7627468576847986e-05	
2.791181946370791e-07	2.745602073693464e-05	
2.791000122046282e-07	2.744367535159618e-05	
2.747097490400502e-07	2.7281331727430717e-05	
2.7470420452230216e-07	2.7274245693854158e-05	
2.711523077339512e-07	2.7140897810286206e-05	
2.7115178493462664e-07	2.7143113305975324e-05	
2.6744261429720096e-07	2.699527397880319e-05	
2.674361007185562e-07	2.7003319644646298e-05	
2.6438323008001667e-07	2.688068352261116e-05	
2.643769398371948e-07	2.6888914726166927e-05	
2.6104003508992677e-07	2.6752428438857106e-05	
2.610384655701054e-07	2.6756656945083998e-05	
2.5788514465232363e-07	2.662808332866831e-05	
2.5788511263853874e-07	2.6628680341590285e-05	
2.541018001009156e-07	2.647615473517581e-05	
2.5410166512258905e-07	2.6474939799662768e-05	
2.506255093531938e-07	2.6341818247530432e-05	
2.5062364418926516e-07	2.633727626602952e-05	
2.471874269239675e-07	2.6208529245495475e-05	
2.471836510039903e-07	2.6201704414192766e-05	
2.4378214130505766e-07	2.6072880293596078e-05	
2.437732460710933e-07	2.6062224816147858e-05	
2.40676099247797e-07	2.59457603361965e-05	
2.4067072728643784e-07	2.5936945301593205e-05	
2.3797966473980248e-07	2.5835227990559973e-05	
2.379787625754722e-07	2.5831581643113163e-05	
2.353932279133235e-07	2.5726967543106442e-05	
2.3539313100018602e-07	2.5728231721740678e-05	
2.3306532545902499e-07	2.5620300864385694e-05	
2.3306429445076093e-07	2.5624194484702828e-05	
2.3054719372584148e-07	2.550042820514075e-05	
2.305470318683744e-07	2.549874372364191e-05	
2.2813651903213638e-07	2.5375403891745295e-05	
2.2813650082515074e-07	2.5374830272411622e-05	
2.2591738162521307e-07	2.5250769461228228e-05	
2.2591661241989834e-07	2.5254333633848636e-05	
2.2352160934290034e-07	2.5116384090270295e-05	
2.235214008225804e-07	2.5114497402780528e-05	
2.2119073176155522e-07	2.497873513919359e-05	
2.2118620059501835e-07	2.4969316594309855e-05	
2.1911952386371654e-07	2.484644114549836e-05	
2.1910913811977713e-07	2.4831622274424633e-05	
2.170318472886664e-07	2.4708784966419154e-05	
2.1701388586529256e-07	2.4689132678922113e-05	
2.1489897465432843e-07	2.455942284394076e-05	
2.1487726971070752e-07	2.4538489344525636e-05	
2.1270179842118526e-07	2.4402349149287296e-05	
2.1267467240582467e-07	2.4379186000928074e-05	
2.1058831918138e-07	2.4252031109517263e-05	
2.1054406057133954e-07	2.4221682813965424e-05	
2.0842137290757816e-07	2.409867870542602e-05	
2.0837455407785152e-07	2.4068042593508592e-05	
2.062897877189504e-07	2.394363693746871e-05	
2.0624152841991736e-07	2.3911444817823707e-05	
2.0430527264981272e-07	2.3782905331697905e-05	
2.042654282342953e-07	2.3753279387930855e-05	
2.0242694018614882e-07	2.3625726952676656e-05	
2.0235859540386084e-07	2.3582892238354657e-05	
2.0068125842410477e-07	2.346271998519754e-05	
2.0061657681076758e-07	2.3420681976046625e-05	
1.990103943757135e-07	2.3301478620005644e-05	
1.9893605202624723e-07	2.3256268633067717e-05	
1.9722058426807035e-07	2.313042959697145e-05	
1.9714952421804815e-07	2.3088933669442097e-05	
1.9547452668414597e-07	2.2970816109612488e-05	
1.9533002759935176e-07	2.2906905219609053e-05	
1.938270562966977e-07	2.2808027955885124e-05	
1.9362497949882934e-07	2.2727493025997298e-05	
1.9224968468557164e-07	2.2639097378380497e-05	
1.9205162435563088e-07	2.2557023865006157e-05	
1.9074344556132773e-07	2.2467578647059603e-05	
1.9057727346531131e-07	2.2392498409109857e-05	
1.8933775337116137e-07	2.230317654946112e-05	
1.8916892889343714e-07	2.2226097262112844e-05	
1.8798322909710397e-07	2.2143177537966016e-05	
1.8779263515486078e-07	2.205945532064783e-05	
1.8665414900350347e-07	2.1979067988478224e-05	
1.8648838241604835e-07	2.190489022226411e-05	
1.8524994441801304e-07	2.1819683697096115e-05	
1.850639086058313e-07	2.1741810009441263e-05	
1.83758049336063e-07	2.1650444596581977e-05	
1.835555634294836e-07	2.1569137771130336e-05	
1.8224789072233242e-07	2.147499394764058e-05	
1.820030720769421e-07	2.1379730245776232e-05	
1.807909388386961e-07	2.1284956174104654e-05	
1.8055923058717797e-07	2.1190775321813477e-05	
1.7937752864208458e-07	2.1093241897827337e-05	
1.7913535520208995e-07	2.0995962188902662e-05	
1.7798623323995108e-07	2.0900331628459563e-05	
1.776589464877692e-07	2.078115136932307e-05	
1.765258977252991e-07	2.0688614900836855e-05	
1.761857412212497e-07	2.0567795322349907e-05	
1.7507292896462436e-07	2.0474760138251186e-05	
1.7474348752131494e-07	2.0356953962480976e-05	
1.7373711496969981e-07	2.027491464103089e-05	
1.732692538626573e-07	2.0119500853853185e-05	
1.7239920629458394e-07	2.0048938698734654e-05	
1.7184687752024165e-07	1.9875028514935918e-05	
1.7095602948402034e-07	1.9804546234831752e-05	
1.7037351931279494e-07	1.9628178439947625e-05	
1.694889707883683e-07	1.955475857391781e-05	
1.6887036021633842e-07	1.9373710939364568e-05	
1.6802009767491328e-07	1.9304403208585325e-05	
1.6730250009867985e-07	1.9102893258975073e-05	
1.6648357377060457e-07	1.903896550315047e-05	
1.657469607762963e-07	1.8838800441759998e-05	
1.649684543179746e-07	1.8782140387589704e-05	
1.641991279068281e-07	1.857941964531799e-05	
1.635019486270174e-07	1.8533492362202784e-05	
1.6267769375637858e-07	1.832389689623001e-05	
1.6207471016313876e-07	1.828928136010618e-05	
1.6117278160163436e-07	1.8064655229898495e-05	
1.6058802211944433e-07	1.803193069989421e-05	
1.5961839380814978e-07	1.7794824702783257e-05	
1.5910651886494083e-07	1.776589881635347e-05	
1.5806087510683663e-07	1.7511464586207974e-05	
1.575542763055188e-07	1.7479845646795342e-05	
1.5651743671094145e-07	1.722836740089427e-05	
1.5596636328065254e-07	1.7190797479955915e-05	
1.5493569165956962e-07	1.6939397058003743e-05	
1.543781998485087e-07	1.6899750620032536e-05	
1.5340977563618514e-07	1.6661956346419915e-05	
1.528286926260891e-07	1.6615748046108552e-05	
1.5193095943858376e-07	1.63917502218524e-05	
1.512944870970114e-07	1.63346124934997e-05	
1.5045693947236648e-07	1.6123821381996664e-05	
1.4972300570917607e-07	1.6055984873577445e-05	
1.4899444097203214e-07	1.586974056786212e-05	
1.48233180749878e-07	1.579923038511443e-05	
1.4754488605618028e-07	1.561955322616029e-05	
1.4679508571747362e-07	1.55448803037396e-05	
1.4610353860869663e-07	1.536332184016073e-05	
1.4532863673173138e-07	1.5284394741578097e-05	
1.4466894158212785e-07	1.511328454110564e-05	
1.4384649393892363e-07	1.502951896875354e-05	
1.4312915890528767e-07	1.4850450364578055e-05	
1.4232293507456352e-07	1.4767899265029128e-05	
1.4153757199566239e-07	1.4578139283385872e-05	
1.4069863729546247e-07	1.4493109307876573e-05	
1.3999894435659326e-07	1.432448195943551e-05	
1.3913282747162325e-07	1.423657762215259e-05	
1.3843426192935462e-07	1.4069512243741077e-05	
1.3758818156772423e-07	1.3981821009776666e-05	
1.3680114454267728e-07	1.3797353440664179e-05	
1.3598673331543697e-07	1.3711621344274305e-05	
1.3524524567030054e-07	1.353696516753717e-05	
1.344649318314496e-07	1.345256701973761e-05	
1.3358766936371368e-07	1.3251984947984013e-05	
1.328506920960015e-07	1.3170406071521697e-05	
1.319850938033458e-07	1.2975440918079659e-05	
1.3123756729626702e-07	1.2893868490684907e-05	
1.303568753114168e-07	1.2699985740440557e-05	
1.2965760584186793e-07	1.26251257777779e-05	
1.2861755938614107e-07	1.240455954537831e-05	
1.2796118307235977e-07	1.2339576394365227e-05	
1.2687782186844794e-07	1.211475345604473e-05	
1.262339524726302e-07	1.2049632078419288e-05	
1.2509922914879858e-07	1.1818283996141089e-05	
1.2443486535146574e-07	1.1750264421555972e-05	
1.2319139688215857e-07	1.1503590534575917e-05	
1.2251001848412673e-07	1.1432203575585212e-05	
1.2131170457494527e-07	1.1198998567518873e-05	
1.2066862646808129e-07	1.113447207609139e-05	
1.1925471359947686e-07	1.0867515145494739e-05	
1.187818462716138e-07	1.08221765918887e-05	
1.1718083889346563e-07	1.0529643433317694e-05	
1.1682276372547893e-07	1.0500431358719087e-05	
1.1509102302353089e-07	1.0196563451637206e-05	
1.1482199871124831e-07	1.0178363911123837e-05	
1.1310293924131907e-07	9.888482295691542e-06	
1.1284534985951597e-07	9.872434304790649e-06	
1.1095903005543175e-07	9.561247871200245e-06	
1.107649578279187e-07	9.550903725468083e-06	
1.0887959659097258e-07	9.24490788572309e-06	
1.0867422224827507e-07	9.233146051988708e-06	
1.0682329827496432e-07	8.934554484360734e-06	
1.0659876856656182e-07	8.919672036513433e-06	
1.0476611998147281e-07	8.62593707709219e-06	
1.0450739887813651e-07	8.606569231877224e-06	
1.0272167976690115e-07	8.323081609434166e-06	
1.0240718669697963e-07	8.298130237086292e-06	
1.0057488129171695e-07	8.0120330972375e-06	
1.0028645657660411e-07	7.988800546047278e-06	
9.829682612175561e-08	7.684441908823394e-06	
9.79864924239251e-08	7.658259558474654e-06	
9.601385580824521e-08	7.363616032888268e-06	
9.567245936457576e-08	7.333541542721798e-06	
9.366545293750526e-08	7.04037093366885e-06	
9.331290982356915e-08	7.008759540766884e-06	
9.122879682918689e-08	6.711715077416169e-06	
9.087242621805409e-08	6.679441158441412e-06	
8.88911020944547e-08	6.404033315021915e-06	
8.854723396854488e-08	6.373229544708978e-06	
8.632449594323108e-08	6.074871805353977e-06	
8.599276225410829e-08	6.045660759855635e-06	
8.403854869567667e-08	5.791358160118271e-06	
8.376530633521946e-08	5.768587081834062e-06	
8.172339442687521e-08	5.5116280037237786e-06	
8.154962744327751e-08	5.498705784037189e-06	
7.952126371710859e-08	5.251668143704884e-06	
7.938489801843311e-08	5.242513255822176e-06	
7.740501384594733e-08	5.008583580961221e-06	
7.723775845116342e-08	4.996549544152126e-06	
7.545217757544181e-08	4.791473518658143e-06	
7.523995164885764e-08	4.775244864647311e-06	
7.342222168437307e-08	4.572571072820472e-06	
7.316282003812493e-08	4.552547320780611e-06	
7.159743613590928e-08	4.383351164326021e-06	
7.138629034351458e-08	4.367943758237972e-06	
6.968277612104189e-08	4.1895172443515404e-06	
6.954320072336397e-08	4.180243779989376e-06	
6.752686878233145e-08	3.975933563197612e-06	
6.744458688206516e-08	3.9711065443518626e-06	
6.53310127049627e-08	3.76436457691708e-06	
6.524996358358219e-08	3.7595601132222327e-06	
6.330696297171968e-08	3.576081147518595e-06	
6.318462160330431e-08	3.5680855812250214e-06	
6.136813781467513e-08	3.40186118368051e-06	
6.116492675273525e-08	3.3875655615974364e-06	
5.9566994580133095e-08	3.2458256413609403e-06	
5.924825906776028e-08	3.2227759356592325e-06	
5.785094109718166e-08	3.1023729610124944e-06	
5.745382610275844e-08	3.0738111097842446e-06	
5.6080156421916574e-08	2.9591331426063798e-06	
5.562332786066687e-08	2.9266179424595824e-06	
5.434698670085211e-08	2.8236419989692687e-06	
5.384279623028145e-08	2.788740712121494e-06	
5.280009198149575e-08	2.707047315883439e-06	
5.22698699287902e-08	2.671193533922913e-06	
5.105278743352887e-08	2.5795380106345815e-06	
5.054291235658953e-08	2.5461964104241396e-06	
4.945322328839289e-08	2.4669025012264205e-06	
4.895210377197897e-08	2.435056988416842e-06	
4.7899118404326475e-08	2.3612694270447673e-06	
4.751564560695623e-08	2.3381832558514844e-06	
4.6560609816963304e-08	2.2730812108331883e-06	
4.619445447530767e-08	2.2513798388533252e-06	
4.5160012613478044e-08	2.1834189567723647e-06	
4.490638700645287e-08	2.169106683575071e-06	
4.3613975861198764e-08	2.087701082676878e-06	
4.337741837515211e-08	2.074656864636143e-06	
4.234243027540051e-08	2.0119939937394764e-06	
4.2151472269025224e-08	2.0018575781347887e-06	
4.0951026265561474e-08	1.932078326364212e-06	
4.078324001340512e-08	1.9235182844786834e-06	
3.959541488647549e-08	1.8570711355778518e-06	
3.9378064942442895e-08	1.8460175673814734e-06	
3.8463621556860484e-08	1.7968587685680993e-06	
3.825340739837888e-08	1.7864658423752442e-06	
3.714727754306258e-08	1.7293695333015857e-06	
3.692120790619306e-08	1.7184841434841008e-06	
3.623681164334147e-08	1.6842339627543795e-06	
3.600104154403281e-08	1.6730232554632606e-06	
3.502164916064567e-08	1.625798617508981e-06	
3.4849462625044146e-08	1.6178496484049841e-06	
3.3979282565260376e-08	1.5774043015123835e-06	
3.376093442381234e-08	1.5674929315055085e-06	
3.30219851553924e-08	1.5344133137371308e-06	
3.2852474910368943e-08	1.5268057093917502e-06	
3.182594039706379e-08	1.4826762873143255e-06	
3.1659891740479996e-08	1.4753797030598785e-06	
3.084768477619751e-08	1.44222528314777e-06	
3.067171579750866e-08	1.4346112584628971e-06	
2.992150918586114e-08	1.4051381152258412e-06	
2.9752172693712873e-08	1.397928111593042e-06	
2.9079941747311345e-08	1.372284001133001e-06	
2.8910069717945716e-08	1.3652569061990638e-06	
2.8193931885900343e-08	1.338819136702074e-06	
2.8004354784292483e-08	1.3312386430262897e-06	
2.740716073260013e-08	1.3100036658637796e-06	
2.7167427230342455e-08	1.3007926142063292e-06	
2.664288889135838e-08	1.2827513200320511e-06	
2.64555733256838e-08	1.275590296973171e-06	
2.5971868548868876e-08	1.2591089837834568e-06	
2.5761578252982222e-08	1.2513900525839624e-06	
2.533421984904066e-08	1.2370776810892506e-06	
2.5126360059404927e-08	1.229644142407262e-06	
2.465620097575272e-08	1.214071734313165e-06	
2.44712653065005e-08	1.2076488225550335e-06	
2.4038975150884616e-08	1.193537492768857e-06	
2.389817784004992e-08	1.1887415723386365e-06	
2.347412950112643e-08	1.174899489988421e-06	
2.333337649825134e-08	1.1702587485107495e-06	
2.2993624557210734e-08	1.1591425885160908e-06	
2.2875472855446436e-08	1.1553483851804342e-06	
2.248411057204525e-08	1.142418890693301e-06	
2.2375793890605475e-08	1.1390844067062645e-06	
2.2032947101671713e-08	1.1276622233643547e-06	
2.1926038743362897e-08	1.1244903663413896e-06	
2.1554136726479578e-08	1.112066412236968e-06	
2.1438026959546803e-08	1.108748446629153e-06	
2.1124684837555503e-08	1.0982138296281755e-06	
2.1023459583116694e-08	1.0954771720298496e-06	
2.0595289234548922e-08	1.081189076480894e-06	
2.0494804878735226e-08	1.0785687575641405e-06	
2.012585355720496e-08	1.0663433979869597e-06	
2.0035790487623945e-08	1.064134609785862e-06	
1.9617267700346725e-08	1.0505201187040388e-06	
1.9535660452913392e-08	1.0487198522347558e-06	
1.921658049200085e-08	1.0382709707931045e-06	
1.913380386354242e-08	1.0365142863377653e-06	
1.87947958980282e-08	1.02539135649763e-06	
1.871587372377578e-08	1.0238470907342723e-06	
1.8425842474567396e-08	1.014216968090467e-06	
1.835628817787085e-08	1.0129670715788701e-06	
1.7975186724583853e-08	1.000447267722335e-06	
1.7904807743143743e-08	9.991834608403156e-07	
1.7582437284967174e-08	9.886088145652883e-07	
1.7511804166565845e-08	9.874418686118588e-07	
1.7180399821201943e-08	9.76702685968347e-07	
1.7111223341034627e-08	9.757330168374765e-07	
1.683752097047537e-08	9.66759884285315e-07	
1.6761251657512023e-08	9.656940532796937e-07	
1.644733120557257e-08	9.554273078142912e-07	
1.636338626036365e-08	9.542636967817516e-07	
1.611600554153048e-08	9.460084644263558e-07	
1.6039301272126208e-08	9.451966139418747e-07	
1.5771353070960975e-08	9.362702182201215e-07	
1.5701163308931073e-08	9.356359926480374e-07	
1.5468716051930352e-08	9.277815017863168e-07	
1.540099025915576e-08	9.273754906852499e-07	
1.5148720067598115e-08	9.18771843815654e-07	
1.5064889489163566e-08	9.179640641374482e-07	
1.4828964373592871e-08	9.097822380478502e-07	
1.4745723317202501e-08	9.091267013524052e-07	
1.4482636936036993e-08	9.002482192449459e-07	
1.4401265123484787e-08	8.998109386696882e-07	
1.419671403419017e-08	8.92720900380789e-07	
1.4109416797433182e-08	8.924830419281891e-07	
1.3905919455701783e-08	8.853815495370948e-07	
1.3821129928654587e-08	8.851360473645852e-07	
1.3593933174962321e-08	8.775895700841775e-07	
1.3533417706376823e-08	8.780184663602275e-07	
1.3281929542309071e-08	8.69906512365059e-07	
1.3226669018409502e-08	8.703242938690513e-07	
1.3004139409092457e-08	8.62984468696524e-07	
1.2945755067168464e-08	8.636395068092217e-07	
1.275215377268625e-08	8.569469372510622e-07	
1.2694043635675696e-08	8.575797147659597e-07	
1.2473940906681726e-08	8.498694848851333e-07	
1.2406126414419332e-08	8.503345305645411e-07	
1.2204729649938539e-08	8.428370650494138e-07	
1.2133675654726702e-08	8.432322894233856e-07	
1.189265848885485e-08	8.346248884054761e-07	
1.1817475916905443e-08	8.349909032098838e-07	
1.1615155543659344e-08	8.27748918954556e-07	
1.1560673048822218e-08	8.287452739870462e-07	
1.1376745427166586e-08	8.221841356505869e-07	
1.1319815769217248e-08	8.231511686487983e-07	
1.1141721105341203e-08	8.169450499404995e-07	
1.1100936041576345e-08	8.182311466980828e-07	
1.0925188699633115e-08	8.121253136348677e-07	
1.0882108498081996e-08	8.132971173514593e-07	
1.070256190429984e-08	8.070924223645634e-07	
1.0657155629088407e-08	8.085530668960642e-07	
1.0526393808932441e-08	8.032159022598372e-07	
1.04720843190259e-08	8.046615024753009e-07	
1.03187378568723e-08	7.985502672613538e-07	
1.026047632188747e-08	7.999293530023123e-07	
1.0123930612123073e-08	7.940978084010497e-07	
1.0075705430898674e-08	7.957051434076953e-07	
9.946730281999195e-09	7.901189832667056e-07	
9.894402414597898e-09	7.918389853876803e-07	
9.797210316495293e-09	7.870634248011325e-07	
9.758766716239926e-09	7.89206253567263e-07	
9.673298132908867e-09	7.847977280751025e-07	
9.636215410697697e-09	7.867333864312905e-07	
9.520255583412588e-09	7.816681832155784e-07	
9.49287562761768e-09	7.836336146223603e-07	
9.39816551159918e-09	7.791047695745218e-07	
9.372530915365927e-09	7.809775717913416e-07	
9.244012243384442e-09	7.758876357238417e-07	
9.228971558243212e-09	7.775358576322986e-07	
9.117385855339017e-09	7.73343043128858e-07	
9.106730586090052e-09	7.749830634879144e-07	
8.980948974988334e-09	7.705930825641786e-07	
8.973825653687232e-09	7.718226187986157e-07	
8.84831158254711e-09	7.674772701101382e-07	
8.841488243169112e-09	7.688075499424475e-07	
8.710534487811818e-09	7.642324465585437e-07	
8.702860586138622e-09	7.654818584966071e-07	
8.562980349010217e-09	7.602703031512978e-07	
8.550635161912711e-09	7.618625603656078e-07	
8.437839698455721e-09	7.56941797771774e-07	
8.42152158925501e-09	7.586906988900582e-07	
8.29114664561254e-09	7.528063275409604e-07	
8.271207424869787e-09	7.54617668200487e-07	
8.164745758347692e-09	7.491959493752848e-07	
8.147493415686605e-09	7.51121484731805e-07	
8.03948918148041e-09	7.454992485672714e-07	
8.019210879182355e-09	7.474033467498172e-07	
7.916684448211689e-09	7.418341866027532e-07	
7.900039209400511e-09	7.437493570748396e-07	
7.804120571514274e-09	7.383982784745665e-07	
7.792460031509135e-09	7.400422939270699e-07	
7.673477596276041e-09	7.344091116154833e-07	
7.66497425011713e-09	7.35882794150743e-07	
7.562325621946124e-09	7.308265333391253e-07	
7.557599534527063e-09	7.321032854748061e-07	
7.455019154623599e-09	7.271950762418836e-07	
7.452396516968884e-09	7.281454506967693e-07	
7.332846344543717e-09	7.228161708037691e-07	
7.332403560108158e-09	7.232496946268165e-07	
7.233953947051961e-09	7.187181538648214e-07	
7.233914269695568e-09	7.188539734493422e-07	
7.120929982197759e-09	7.139430708088019e-07	
7.120626360106569e-09	7.135749082045368e-07	
7.0167327721899745e-09	7.093416491238163e-07	
7.014500681505487e-09	7.082388183461266e-07	
6.919319735373975e-09	7.048250216595878e-07	
6.914015383682683e-09	7.030661422527271e-07	
6.809589263594571e-09	6.994785955363479e-07	
6.803039058063497e-09	6.974619183817276e-07	
6.7248017648158134e-09	6.951331586509277e-07	
6.71915975071535e-09	6.931448203823438e-07	
6.636702460475346e-09	6.902708035560511e-07	
6.633198647240913e-09	6.887703570663522e-07	
6.556021399891314e-09	6.858660644077607e-07	
6.552954299592847e-09	6.843728251133847e-07	
6.487291837477248e-09	6.816679773781471e-07	
6.48344533389448e-09	6.799208234018916e-07	
6.410393135139567e-09	6.769342757772543e-07	
6.40586841788505e-09	6.751411750069639e-07	
6.329062503698188e-09	6.718853246361439e-07	
6.322445345427127e-09	6.696039045768405e-07	
6.258220396825921e-09	6.668571400149841e-07	
6.249946616820628e-09	6.6411057578749e-07	
6.187813230635122e-09	6.61388667879591e-07	
6.177054828445462e-09	6.581269174492886e-07	
6.1258590328591885e-09	6.56101596409757e-07	
6.112047488641593e-09	6.521225655626248e-07	
6.063038891514489e-09	6.505078511194908e-07	
6.046290086191878e-09	6.463091338747958e-07	
5.9995193845649626e-09	6.449979690101171e-07	
5.97997364968292e-09	6.399913338460091e-07	
5.944501434048677e-09	6.392287104597756e-07	
5.9226802578010975e-09	6.336490912159504e-07	
5.883929076959994e-09	6.325627452695435e-07	
5.863768085414251e-09	6.274272205300729e-07	
5.824163317453035e-09	6.262055213671187e-07	
5.802553105990498e-09	6.206572278047057e-07	
5.769564819821549e-09	6.19565065055109e-07	
5.746740297629352e-09	6.135617838934638e-07	
5.709278782827299e-09	6.12026889963295e-07	
5.686122333645148e-09	6.06085665667911e-07	
5.650483071030255e-09	6.044087126882083e-07	
5.620871489991198e-09	5.968277715434034e-07	
5.592601668464782e-09	5.954720168853896e-07	
5.5614887397545265e-09	5.876176759608113e-07	
5.528451928023616e-09	5.857709162453544e-07	
5.499436560728805e-09	5.784943166757453e-07	
5.473226418266108e-09	5.769191291184275e-07	
5.4286761669446645e-09	5.657443447639346e-07	
5.4034761968171604e-09	5.637813446796079e-07	
5.366017027849275e-09	5.54231157919003e-07	
5.333565573723631e-09	5.513179609008207e-07	
5.3020421796757376e-09	5.429599489155663e-07	
5.266548345287684e-09	5.389860739867242e-07	
5.224335599149359e-09	5.282865891647139e-07	
5.187997651744354e-09	5.24214962815909e-07	
5.152208323925005e-09	5.152127736324845e-07	
5.112365847054093e-09	5.108880304777051e-07	
5.076598831750712e-09	5.020554546631722e-07	
5.039611473195014e-09	4.978388523202977e-07	
4.995090160879939e-09	4.871568714327392e-07	
4.958141331127128e-09	4.828334673395355e-07	
4.919136159401015e-09	4.735562195580727e-07	
4.883700858530873e-09	4.6959391149128685e-07	
4.837636062482608e-09	4.591887785373454e-07	
4.80777889510458e-09	4.559879357850516e-07	
4.742673439906197e-09	4.4212848608228366e-07	
4.7138306473656885e-09	4.3898117010129814e-07	
4.666501272624546e-09	4.2894444424561415e-07	
4.6356537369909385e-09	4.2577638330431533e-07	
4.579671582837316e-09	4.14435219721617e-07	
4.553713703701662e-09	4.117539241936821e-07	
4.481832324557239e-09	3.977280834157947e-07	
4.456921137488031e-09	3.951925975915766e-07	
4.3960402245521645e-09	3.8359429420974534e-07	
4.3678324192905775e-09	3.8074250030221614e-07	
4.30660260955333e-09	3.6932748855091735e-07	
4.280834018380135e-09	3.6671160641011004e-07	
4.211595003286575e-09	3.54160605020363e-07	
4.187157164698794e-09	3.5165660527060684e-07	
4.115761998957383e-09	3.390680254648436e-07	
4.093984092452862e-09	3.369378633660821e-07	
4.019100629468171e-09	3.2412813831555355e-07	
3.997452162500843e-09	3.220380967560506e-07	
3.923444843150735e-09	3.0965884461558196e-07	
3.902548063512194e-09	3.0758931983048905e-07	
3.836563729532788e-09	2.96773578253538e-07	
3.8092714593885695e-09	2.940707743432947e-07	
3.756650118240506e-09	2.8556078178543613e-07	
3.727875334629783e-09	2.826264245508273e-07	
3.669203836420835e-09	2.734010279886081e-07	
3.638582309985982e-09	2.7028156044086583e-07	
3.588604271308585e-09	2.6256810671659036e-07	
3.5584457505576435e-09	2.5961772478301043e-07	
3.5153525249830348e-09	2.530839851529273e-07	
3.4880394905427842e-09	2.505333444328873e-07	
3.4363051083274934e-09	2.43014619588773e-07	
3.4129913253954534e-09	2.4093185891623257e-07	
3.3625399587624477e-09	2.3380448655759717e-07	
3.3370304568421255e-09	2.31560069186933e-07	
3.2897753137601403e-09	2.2504261879814885e-07	
3.2635935662028194e-09	2.2273022063043173e-07	
3.211936245577331e-09	2.157082975013002e-07	
3.185092481093019e-09	2.1325983221000905e-07	
3.1324810534771875e-09	2.062285452972926e-07	
3.102279560917442e-09	2.034174907944643e-07	
3.048948045758388e-09	1.9641493534295094e-07	
3.0156255440585913e-09	1.932633139196792e-07	
2.9661693525920165e-09	1.868973597583985e-07	
2.935321887386627e-09	1.8401686874725966e-07	
2.872110109302875e-09	1.7624491979345067e-07	
2.8486040710811007e-09	1.7413245010616108e-07	
2.7859710070328955e-09	1.6671708090153835e-07	
2.7642383454144716e-09	1.6481451057401645e-07	
2.7094544212293176e-09	1.585281915438494e-07	
2.689035443785801e-09	1.5681988970765663e-07	
2.635392074765695e-09	1.5083138231442405e-07	
2.6138418040635635e-09	1.4898681238125587e-07	
2.540019707872994e-09	1.4112387206577298e-07	
2.517822040728793e-09	1.3923255565135567e-07	
2.458835205825791e-09	1.331849002952739e-07	
2.4330800145594467e-09	1.310447393088878e-07	
2.3831355199667176e-09	1.2611574457583662e-07	
2.3531255380139213e-09	1.2363663321711755e-07	
2.300770556752488e-09	1.1869873138349356e-07	
2.2669377919246196e-09	1.1595737761007117e-07	
2.221732898833249e-09	1.1187325637219581e-07	
2.1897249837849014e-09	1.0936588982630881e-07	
2.145343835688448e-09	1.0552108345990057e-07	
2.112657174436545e-09	1.0303917209099788e-07	
2.081046603383088e-09	1.0036977085678185e-07	
2.046921885310919e-09	9.782806341728235e-08	
2.0098044186358374e-09	9.481445478176789e-08	
1.9765175895699504e-09	9.238862623338488e-08	
1.9421692713250337e-09	8.971524570270253e-08	
1.9143419122955915e-09	8.775847947458291e-08	
1.884895007520322e-09	8.553718100865442e-08	
1.8605758901495233e-09	8.387034552756297e-08	
1.8301385987656852e-09	8.164067129397804e-08	
1.8089271092262935e-09	8.021796666628957e-08	
1.7720928271112938e-09	7.760585064317964e-08	
1.7542857764783891e-09	7.643390835603395e-08	
1.7098002574394047e-09	7.340044945704377e-08	
1.6926139917759367e-09	7.228930321098818e-08	
1.6553889473649577e-09	6.984702485222113e-08	
1.6381677462347835e-09	6.875024040068593e-08	
1.603753638777605e-09	6.656996808050542e-08	
1.5848752821885438e-09	6.538589630450721e-08	
1.552352488530801e-09	6.340195286830786e-08	
1.5309222514434749e-09	6.208300864263387e-08	
1.5025577685948524e-09	6.042531630063012e-08	
1.4784198438074667e-09	5.896882872612764e-08	
1.4538686992913716e-09	5.75974882707966e-08	
1.4300620051275583e-09	5.618646725281298e-08	
1.4035857564571354e-09	5.477264244739572e-08	
1.3801550089918085e-09	5.340850721154483e-08	
1.353456493234829e-09	5.205464963122235e-08	
1.3273991364485938e-09	5.057959395800655e-08	
1.3077272696340026e-09	4.965156725140635e-08	
1.2809704142296112e-09	4.8160763223382637e-08	
1.2664722049588392e-09	4.752201997048439e-08	
1.238990336279662e-09	4.602616410430473e-08	
1.2270207265830003e-09	4.5537679034808734e-08	
1.1967519709888701e-09	4.3942569471446e-08	
1.1846660491988565e-09	4.3479094783290573e-08	
1.1534086381595548e-09	4.1884872440819537e-08	
1.1446441432013004e-09	4.159061259561063e-08	
1.1151632103770442e-09	4.0104411742654654e-08	
1.109192227400936e-09	3.993468647807702e-08	
1.0808084462223903e-09	3.851982349210973e-08	
1.0741713813506809e-09	3.8333615975985836e-08	
1.0482774407189928e-09	3.705126730776051e-08	
1.039506392691125e-09	3.6790601164569254e-08	
1.0134579808691977e-09	3.5520619181053364e-08	
1.0051842928543765e-09	3.52934244626859e-08	
9.785149305276614e-10	3.3997963551298503e-08	
9.731113507890507e-10	3.3878182813917214e-08	
9.4562785833697e-10	3.255152427798504e-08	
9.418378710985982e-10	3.2482939102443736e-08	
9.169135314597358e-10	3.1274268401575434e-08	
9.122690091313245e-10	3.1174118041199844e-08	
8.848148128135477e-10	2.991216356765548e-08	
8.770908684571422e-10	2.9713468749098908e-08	
8.511048111273007e-10	2.8544767129048845e-08	
8.445275483280543e-10	2.8392168174056523e-08	
8.17529011561072e-10	2.7220204875728654e-08	
8.129595695643033e-10	2.7135181355098373e-08	
7.901282962050619e-10	2.6134614236184098e-08	
7.883983616259229e-10	2.612601208193953e-08	
7.649263658409997e-10	2.512589374748217e-08	
7.635431780846275e-10	2.5121535163737982e-08	
7.40378050950429e-10	2.4169194245297822e-08	
7.396965443132643e-10	2.417595955495812e-08	
7.153867584154014e-10	2.321381359875231e-08	
7.147893882730974e-10	2.3220930557302056e-08	
6.907903192250588e-10	2.230059739439315e-08	
6.903282228157992e-10	2.2309881335846387e-08	
6.688129831024418e-10	2.1486619986038482e-08	
6.685551079629219e-10	2.1496188775414994e-08	
6.484074101070031e-10	2.0727377484806847e-08	
6.476541135442389e-10	2.07294684587114e-08	
6.271449323803903e-10	1.9956023443961904e-08	
6.25651899805023e-10	1.9941053938061735e-08	
6.078127887185838e-10	1.926511675208017e-08	
6.050185959739842e-10	1.9216682425889798e-08	
5.875832552216174e-10	1.85612970225203e-08	
5.846198473108387e-10	1.8508399251821387e-08	
5.685597696813298e-10	1.7894217470180562e-08	
5.661611584320339e-10	1.7852216476032066e-08	
5.507245125820006e-10	1.7263033357749243e-08	
5.470262793665244e-10	1.717997695703539e-08	
5.328820001730103e-10	1.6654589567880545e-08	
5.26304866525508e-10	1.6491285398741028e-08	
5.141429427273107e-10	1.6048855785902203e-08	
5.055243942451721e-10	1.5836515355269602e-08	
4.946889173232295e-10	1.5441981607763405e-08	
4.874330284762459e-10	1.5274520294248865e-08	
4.776277644908438e-10	1.490766628457544e-08	
4.7158857135378e-10	1.4769744696145648e-08	
4.625348642500173e-10	1.442616435143138e-08	
4.558693861310125e-10	1.4268899042634081e-08	
4.47201365588914e-10	1.3948589992537027e-08	
4.410434060828925e-10	1.3807061610747704e-08	
4.317769767869148e-10	1.3471557794645762e-08	
4.2687877773574726e-10	1.336391060157173e-08	
4.1614571003802645e-10	1.2995673130008185e-08	
4.123213514708514e-10	1.2916752189331755e-08	
4.0051525495239574e-10	1.2525011114040213e-08	
3.9771077430451275e-10	1.247032449384941e-08	
3.8626158893415893e-10	1.2098830340830873e-08	
3.837299475838635e-10	1.2048771031614046e-08	
3.7289262435206147e-10	1.1707570619843917e-08	
3.697264353569508e-10	1.163937447887177e-08	
3.6012985342465117e-10	1.1343185226841626e-08	
3.5705105189986657e-10	1.127465870308418e-08	
3.481580032042707e-10	1.1005547614738589e-08	
3.449757809523293e-10	1.093160917795732e-08	
3.366606235851297e-10	1.068817907534806e-08	
3.335636699314352e-10	1.0615969963466055e-08	
3.257119778217788e-10	1.0390931531530902e-08	
3.2308939553807035e-10	1.0329907630525113e-08	
3.1539062282897e-10	1.011265771622711e-08	
3.130977754674063e-10	1.0057981852554238e-08	
3.056263164266623e-10	9.850707019087467e-09	
3.03008146727105e-10	9.784549560680026e-09	
2.9588355739882433e-10	9.593001117857933e-09	
2.9272955148251486e-10	9.510402419065844e-09	
2.8658993565061365e-10	9.350592033843254e-09	
2.8277153184932587e-10	9.248740985493129e-09	
2.770045751224222e-10	9.102902734706226e-09	
2.7321549816023526e-10	9.001347063671259e-09	
2.678303424340335e-10	8.869079026976425e-09	
2.6339331637175413e-10	8.750588304890834e-09	
2.583998745290031e-10	8.631182334552581e-09	
2.53122244585324e-10	8.49395808383404e-09	
2.4896009435583356e-10	8.396753403917918e-09	
2.436679429060093e-10	8.263811527770711e-09	
2.3982957272668357e-10	8.175037093189371e-09	
2.3483881030602913e-10	8.054381000708964e-09	
2.3145700619004533e-10	7.977069170201842e-09	
2.2651030655639188e-10	7.86074112440805e-09	
2.2338241909518508e-10	7.790390984726315e-09	
2.1838349504633528e-10	7.675947095737381e-09	
2.1596869860217341e-10	7.62247073066206e-09	
2.1050256832005774e-10	7.50069262364469e-09	
2.0843333447746938e-10	7.454924264088847e-09	
2.0312169230786353e-10	7.340633721978851e-09	
2.0118011086923212e-10	7.297487380936834e-09	
1.9605274869267163e-10	7.1907772082949934e-09	
1.9400683429752901e-10	7.145460441728923e-09	
1.8959143738327562e-10	7.056051099871537e-09	
1.8751030668002745e-10	7.010333092535018e-09	
1.8347461515977272e-10	6.9301011095781136e-09	
1.8116617792910642e-10	6.880086789144438e-09	
1.77440527483177e-10	6.80789990053221e-09	
1.7521647088478703e-10	6.759840922384335e-09	
1.7166534164912053e-10	6.691667736830013e-09	
1.6959508434717855e-10	6.647464443726764e-09	
1.6598181084371963e-10	6.578238179506714e-09	
1.6423915544145958e-10	6.541764757871614e-09	
1.608434445433907e-10	6.476687235889556e-09	
1.594186690311387e-10	6.447534598621439e-09	
1.558259084398874e-10	6.377697134828466e-09	
1.5459641587707823e-10	6.353599201944386e-09	
1.5119349694370076e-10	6.2868696236645795e-09	
1.5004709672105413e-10	6.265516289561398e-09	
1.46273032031967e-10	6.19134739134097e-09	
1.452323326719746e-10	6.173132353897263e-09	
1.4135040326186606e-10	6.097283301523036e-09	
1.4046695951028587e-10	6.082714984409072e-09	
1.370299019744188e-10	6.01603906640506e-09	
1.3613610067967981e-10	6.0021236000102e-09	
1.3285726782945802e-10	5.938519207628898e-09	
1.3192729290220082e-10	5.924932963728867e-09	
1.2889370019772545e-10	5.8661305314511006e-09	
1.278432204230034e-10	5.852127434812676e-09	
1.251295875044722e-10	5.7988550916487304e-09	
1.2420385450933112e-10	5.788183782690663e-09	
1.2154083730914013e-10	5.735026749762372e-09	
1.2080721612181888e-10	5.727971061004481e-09	
1.1791235384492332e-10	5.669875080611894e-09	
1.173146618391667e-10	5.665248640251507e-09	
1.144895363892713e-10	5.609097435462122e-09	
1.1389359305567762e-10	5.605328231015348e-09	
1.1119582218638467e-10	5.551920066627785e-09	
1.1061304598866691e-10	5.549545515194643e-09	
1.0816501173456037e-10	5.500531101414123e-09	
1.0760513967174794e-10	5.499480986363246e-09	
1.0539507513239421e-10	5.454844837477876e-09	
1.0483684069328549e-10	5.454756271300345e-09	
1.0263810736566118e-10	5.410241531505918e-09	
1.0200109902209824e-10	5.4105489669760025e-09	
9.999644132152073e-11	5.369461636309221e-09	
9.928484821629462e-11	5.370778137643985e-09	
9.758615134701048e-11	5.333962544723775e-09	
9.682735695166293e-11	5.336193191257681e-09	
9.5073158531787e-11	5.29593340854477e-09	
9.434070717861763e-11	5.2987257236898136e-09	
9.253257062768873e-11	5.256079763065378e-09	
9.179812435104121e-11	5.2595663779181476e-09	
9.007629822746081e-11	5.21817885451384e-09	
8.939525732262155e-11	5.2234267791089095e-09	
8.77921503907349e-11	5.182965797711869e-09	
8.721141850580753e-11	5.189269975741473e-09	
8.573272215530669e-11	5.150220811851972e-09	
8.514189642325614e-11	5.1571946255659444e-09	
8.376130450496761e-11	5.1191526410272915e-09	
8.309322323287198e-11	5.125833153093621e-09	
8.177923467323536e-11	5.088638777546146e-09	
8.107937280826136e-11	5.095674887150491e-09	
7.972657543291199e-11	5.057725075755422e-09	
7.914841602004899e-11	5.066065226983939e-09	
7.760294006246011e-11	5.0251318613722e-09	
7.715475146474864e-11	5.0344705649736855e-09	
7.54901864227306e-11	4.992929617262177e-09	
7.514149905985098e-11	5.002426295970862e-09	
7.33033656907933e-11	4.958833488744613e-09	
7.298778968554317e-11	4.969249576121429e-09	
7.14796278523954e-11	4.934733134335795e-09	
7.111760584341166e-11	4.9482337511477924e-09	
6.97268817806018e-11	4.9155775313252646e-09	
6.944362714203453e-11	4.9281946688209906e-09	
6.808824792390836e-11	4.895215114941241e-09	
6.778152312088188e-11	4.9096351055869335e-09	
6.660716911132253e-11	4.880185200168785e-09	
6.631823320240395e-11	4.894202027807657e-09	
6.502877556715131e-11	4.859292902569803e-09	
6.4765811582864e-11	4.872531102330094e-09	
6.341512548810512e-11	4.833502528065002e-09	
6.318462285891356e-11	4.845858552782117e-09	
6.184996584957304e-11	4.805582775339327e-09	
6.162079635972492e-11	4.8181088239088645e-09	
6.039909959693725e-11	4.780155805233953e-09	
6.015444738305361e-11	4.793279034081265e-09	
5.891513807095595e-11	4.753948292875738e-09	
5.868969258284587e-11	4.766333749643094e-09	
5.74632009166555e-11	4.725929374942156e-09	
5.726352140734493e-11	4.738263811711695e-09	
5.6075483794743085e-11	4.6971411073258756e-09	
5.5883368229825895e-11	4.708735863994473e-09	
5.4730099567805924e-11	4.66774001687259e-09	
5.450321593142681e-11	4.680473208755598e-09	
5.3509426486199764e-11	4.6426484895483614e-09	
5.3228113266840197e-11	4.655719278149065e-09	
5.230844359924267e-11	4.617325857452698e-09	
5.198576575621338e-11	4.630779528427608e-09	
5.1257893873894434e-11	4.595314351876297e-09	
5.093657520096362e-11	4.610149593046163e-09	
5.031288352649307e-11	4.57712928952807e-09	
4.9994424750297103e-11	4.592802232972519e-09	
4.9404683903240575e-11	4.560520279706699e-09	
4.910919180728985e-11	4.575807745509065e-09	
4.850310433116017e-11	4.5434995601458146e-09	
4.830719609729329e-11	4.558470104344001e-09	
4.766320478228365e-11	4.525248264023018e-09	
4.751435240361519e-11	4.539144221386638e-09	
4.690926181467994e-11	4.507597568823251e-09	
4.6795181367514064e-11	4.522253314412996e-09	
4.6281438113258665e-11	4.494772034171574e-09	
4.6195002015e-11	4.50886350686491e-09	
4.568931083799436e-11	4.481678166428674e-09	
4.563438585650312e-11	4.493132861100091e-09	
4.5094674100733945e-11	4.463717323755009e-09	
4.505601671894552e-11	4.473154700019791e-09	
4.453672639579553e-11	4.443165157224111e-09	
4.4494743524426974e-11	4.453310424517992e-09	
4.402523700447302e-11	4.423825780177848e-09	
4.397770969031747e-11	4.434952750036537e-09	
4.3516745102819374e-11	4.404029621329481e-09	
4.3472829929457234e-11	4.414980346548251e-09	
4.302762122515733e-11	4.383070140215771e-09	
4.299513337466663e-11	4.392574524238474e-09	
4.2501908235239023e-11	4.3582496649099175e-09	
4.24777978234328e-11	4.366462336981067e-09	
4.203340280603593e-11	4.335269334863517e-09	
4.2017901659633994e-11	4.342530611519946e-09	
4.158300206985865e-11	4.311363799390041e-09	
4.156737657807772e-11	4.3183078955450806e-09	
4.111544365324489e-11	4.2840672870308325e-09	
4.110225499753156e-11	4.290348387747162e-09	
4.061560494923495e-11	4.25226122040713e-09	
4.060684872448279e-11	4.257496379531599e-09	
4.014124518686537e-11	4.218761970854159e-09	
4.01357128284396e-11	4.223180318824653e-09	
3.9699185074989206e-11	4.184014885637332e-09	
3.9696098316262645e-11	4.18740103846709e-09	
3.9263262544680104e-11	4.147195275959893e-09	
3.926266321937482e-11	4.1487494171727484e-09	
3.883863963937038e-11	4.107716823831828e-09	
3.8838619123311035e-11	4.107998224152266e-09	
3.840850252376659e-11	4.063776800693626e-09	
3.840669968844223e-11	4.066221671160148e-09	
3.795472740853722e-11	4.018990451564107e-09	
3.7953828054900166e-11	4.020789469366662e-09	
3.754479056681821e-11	3.975071382661923e-09	
3.7544748346447967e-11	3.9746105296932685e-09	
3.716377264254748e-11	3.927202155012259e-09	
3.7163662095379817e-11	3.9264905692161814e-09	
3.677659542234411e-11	3.879135309559819e-09	
3.6769447951959506e-11	3.872506671476647e-09	
3.641519573537065e-11	3.827818781346705e-09	
3.6405670955638274e-11	3.820189083462404e-09	
3.6060763963250354e-11	3.778389555142165e-09	
3.6030208312327076e-11	3.763312994443212e-09	
3.5703962597574374e-11	3.7257570060225945e-09	
3.5642125306223605e-11	3.7022435270474967e-09	
3.532776134536339e-11	3.6650663828345114e-09	
3.5255602010757184e-11	3.6391065883963914e-09	
3.493715703719605e-11	3.5997967513345444e-09	
3.486457906350343e-11	3.5732098934599443e-09	
3.4541546411056405e-11	3.5288433011135123e-09	
3.4471857548094964e-11	3.5028683261575944e-09	
3.410797562553451e-11	3.4511021239710655e-09	
3.4054438867858225e-11	3.430321714837403e-09	
3.3652807483207164e-11	3.3725038434341977e-09	
3.359454804416958e-11	3.350974509212216e-09	
3.320511524971367e-11	3.294935054039958e-09	
3.312935444624188e-11	3.2691054916656134e-09	
3.275079109691321e-11	3.214448378555204e-09	
3.267417253944405e-11	3.1892998348748504e-09	
3.230512803182743e-11	3.137942726411994e-09	
3.219360850449148e-11	3.1051283618604964e-09	
3.183785538570945e-11	3.0546449797789533e-09	
3.172263293137662e-11	3.0215965908409717e-09	
3.1379332236209484e-11	2.973854669578392e-09	
3.1245948834577606e-11	2.937467949181819e-09	
3.0916029568272535e-11	2.892785894528016e-09	
3.0763072632248007e-11	2.852825137760993e-09	
3.043330083586477e-11	2.8067806179279063e-09	
3.025917034670309e-11	2.7630152680595096e-09	
2.992806431626598e-11	2.7164622369663407e-09	
2.9736129371935785e-11	2.670340471033638e-09	
2.9399488503986444e-11	2.6237947842172227e-09	
2.9234762236180545e-11	2.5843023549132003e-09	
2.887965874658347e-11	2.534781948007184e-09	
2.8736746718324236e-11	2.500604641452032e-09	
2.8353334151418387e-11	2.44781334881949e-09	
2.8234420838657603e-11	2.4191867197088614e-09	
2.7829072776100894e-11	2.3631827200926453e-09	
2.7716999933215462e-11	2.3365733976218758e-09	
2.7300194474370963e-11	2.2800461233978527e-09	
2.7208399098047355e-11	2.2581205327476174e-09	
2.6809343965333253e-11	2.2059103586978492e-09	
2.670251609047803e-11	2.1817396913588456e-09	
2.634112286927248e-11	2.1354106209726354e-09	
2.619912336047628e-11	2.1055366971928947e-09	
2.5827826668657705e-11	2.0595072188042977e-09	
2.5730690676705514e-11	2.0386050395767702e-09	
2.5343430422277295e-11	1.991088452038966e-09	
2.5201486942046825e-11	1.963312622292408e-09	
2.4822263850554988e-11	1.918593730119139e-09	
2.466112990731591e-11	1.8887784422461567e-09	
2.4261988719923598e-11	1.8422389094965462e-09	
2.411365091944794e-11	1.8155891327229654e-09	
2.3672134207421515e-11	1.7651968447252362e-09	
2.3526219863975726e-11	1.7399483325085656e-09	
2.3082573589739822e-11	1.6904516648713076e-09	
2.2914504693155873e-11	1.6627730322352903e-09	
2.2521897828900987e-11	1.62061327608179e-09	
2.2324053100294238e-11	1.5894816019238032e-09	
2.1954688247027765e-11	1.5517163840387202e-09	
2.1780540993759947e-11	1.5250363617271654e-09	
2.142414734202318e-11	1.490190740561871e-09	
2.1227147177741024e-11	1.4610411772351912e-09	
2.0954297663019568e-11	1.4353309933539441e-09	
2.068330108172211e-11	1.3966212314071595e-09	
2.0467317254008112e-11	1.3772196615744439e-09	
2.0172800356834615e-11	1.3362704611565492e-09	
1.999329835342472e-11	1.3208842282151387e-09	
1.967229929181488e-11	1.2775922800257865e-09	
1.9471656877577436e-11	1.2607919444912167e-09	
1.918120157079512e-11	1.2232676232581455e-09	
1.8967384365487494e-11	1.2057430348148234e-09	
1.8635906968352896e-11	1.1644425480618562e-09	
1.845473485341004e-11	1.1501009526491953e-09	
1.809192999996889e-11	1.1060043279251593e-09	
1.7925963883798517e-11	1.0932544591853044e-09	
1.7562057026175068e-11	1.0499645946166583e-09	
1.7400501194705748e-11	1.0377349572970811e-09	
1.703672988090749e-11	9.95219599947721e-10	
1.6872528324267167e-11	9.829158549777265e-10	
1.655621636590109e-11	9.465678011670576e-10	
1.6385105229938267e-11	9.338298395559984e-10	
1.6065257262833846e-11	8.975281049316134e-10	
1.5892242389216355e-11	8.847889078299484e-10	
1.55900412550828e-11	8.510439317486673e-10	
1.5404548260576128e-11	8.37291579455189e-10	
1.5132151158825716e-11	8.074166344553336e-10	
1.4928208896540767e-11	7.923490915005466e-10	
1.4647895396217797e-11	7.62344934475052e-10	
1.4457844290859589e-11	7.482928400981681e-10	
1.4096476548509041e-11	7.110755987122267e-10	
1.3932731032170069e-11	6.990999839034368e-10	
1.3538320991209784e-11	6.600957947187953e-10	
1.3389671604385016e-11	6.495923765060733e-10	
1.2993393654935203e-11	6.120792930471886e-10	
1.2860829821651925e-11	6.030442830906675e-10	
1.2437476250659581e-11	5.648426542094687e-10	
1.2318424998256419e-11	5.570307370931116e-10	
1.1896398601399847e-11	5.207068992841482e-10	
1.1789150633462013e-11	5.139305871467995e-10	
1.1370628385267601e-11	4.795777242911165e-10	
1.1276306311121785e-11	4.73835762686586e-10	
1.0841999882968137e-11	4.4000110475626435e-10	
1.0752129278158667e-11	4.3468596448675557e-10	
1.035055371756176e-11	4.0500256055496806e-10	
1.0250801925071315e-11	3.9921775463881455e-10	
9.89151563619188e-12	3.7397818826449043e-10	
9.775802580304863e-12	3.6739250439132804e-10	
9.444821786273272e-12	3.452554649413085e-10	
9.317136747519873e-12	3.381767548094189e-10	
9.01893830515473e-12	3.1916643945595525e-10	
8.895496842327394e-12	3.1257560506150417e-10	
8.527709129638719e-12	2.904312462316672e-10	
8.422192648898524e-12	2.8501344622215643e-10	
8.080240158475268e-12	2.656538207598151e-10	
7.973885012893576e-12	2.604564956686219e-10	
7.710939356068314e-12	2.462979055793546e-10	
7.605211005659791e-12	2.413410282710853e-10	
7.357574215611919e-12	2.2854918794305016e-10	
7.256315335625679e-12	2.2394349664785487e-10	
7.0161905343783e-12	2.120841761031145e-10	
6.9139711565334935e-12	2.075866413288569e-10	
6.696328074149405e-12	1.9730731157632806e-10	
6.5964160897804994e-12	1.9305104940068445e-10	
6.396506849882143e-12	1.840185969100566e-10	
6.302887213878537e-12	1.8016441967105795e-10	
6.118219303634965e-12	1.721657346882869e-10	
6.026229327653528e-12	1.6850854378370456e-10	
5.848978922845819e-12	1.6112541967855506e-10	
5.761718423279743e-12	1.577741879859496e-10	
5.554782705763776e-12	1.4954403349368773e-10	
5.47469026966973e-12	1.465883448988082e-10	
5.2781760746688755e-12	1.391482290258992e-10	
5.2014280980341965e-12	1.3642573031552581e-10	
5.024076193955863e-12	1.3000737827056579e-10	
4.956516218277048e-12	1.2769990467003597e-10	
4.769457660389245e-12	1.212311049190476e-10	
4.709187088491031e-12	1.1924683196155775e-10	
4.548381896074834e-12	1.1390460898538886e-10	
4.4921334059452315e-12	1.1210589158969976e-10	
4.344572670169306e-12	1.0737606144995657e-10	
4.293108865912916e-12	1.0577031086005221e-10	
4.1370164406255294e-12	1.0095155640813667e-10	
4.0872942631469785e-12	9.943752462963322e-11	
3.946414692519201e-12	9.525810075725768e-11	
3.894858806069132e-12	9.372721945034517e-11	
3.761217633447702e-12	8.991619316905741e-11	
3.7146428927945356e-12	8.856405965453358e-11	
3.587535744511736e-12	8.506219409761873e-11	
3.5476442535919305e-12	8.392254959146169e-11	
3.4269423744704934e-12	8.067465343884247e-11	
3.3970214811602063e-12	7.983008722777835e-11	
3.2528003404727767e-12	7.608164162529268e-11	
3.2317413881876453e-12	7.548339278479174e-11	
3.08130784723656e-12	7.175780283205097e-11	
3.066339566732144e-12	7.132386321351122e-11	
2.9145623261010943e-12	6.777439026814454e-11	
2.8999464010871426e-12	6.734270621706704e-11	
2.7694026093838105e-12	6.444159286728658e-11	
2.7536631243029747e-12	6.398193733247789e-11	
2.634091963427104e-12	6.144833708075446e-11	
2.615725497643471e-12	6.092971768166272e-11	
2.4963101187963223e-12	5.853924977659731e-11	
2.4730002407694764e-12	5.7912233387042274e-11	
2.3738803210997535e-12	5.606400143331224e-11	
2.343770457472335e-12	5.5291861866901366e-11	
2.2587883506018246e-12	5.381030505130109e-11	
2.220606952277963e-12	5.286894648502543e-11	
2.160677587288625e-12	5.189402030869304e-11	
2.1171994588702786e-12	5.0865711615517663e-11	
2.0580045359686105e-12	4.9923042177953904e-11	
2.017681311836751e-12	4.898608531765751e-11	
1.9593484970851937e-12	4.807389547474546e-11	
1.9218939874252996e-12	4.722012463033852e-11	
1.8720715136668915e-12	4.646628559526267e-11	
1.838247256097002e-12	4.570378989993524e-11	
1.7859335983736382e-12	4.490243700722741e-11	
1.7569463670646837e-12	4.424450628326754e-11	
1.71278000415622e-12	4.355724506209041e-11	
1.6846676011308348e-12	4.294351845656039e-11	
1.634196437690909e-12	4.214089647657251e-11	
1.604316733827451e-12	4.1536520459200574e-11	
1.5639744501139245e-12	4.091034546790171e-11	
1.5292405003844792e-12	4.025764373439574e-11	
1.495705278766497e-12	3.974120014283115e-11	
1.4595911657160686e-12	3.910237477812889e-11	
1.4293317528781644e-12	3.8627542100111495e-11	
1.3919316724350982e-12	3.800884033664285e-11	
1.362213537380914e-12	3.7538951681536217e-11	
1.327941503813635e-12	3.7007595394230814e-11	
1.2993178200447278e-12	3.655008958172349e-11	
1.2679327057533186e-12	3.608939568330561e-11	
1.2354908545810578e-12	3.558028385071447e-11	
1.206743166425371e-12	3.5179447550774656e-11	
1.1770571001953976e-12	3.472668299521629e-11	
1.1498186154456245e-12	3.4367537509368716e-11	
1.1272034695080424e-12	3.401930866511614e-11	
1.1004340162034232e-12	3.3681632053444636e-11	
1.0768913612860947e-12	3.3317711229417307e-11	
1.0530983496455017e-12	3.303265816578501e-11	
1.0292342710054165e-12	3.2665836414638346e-11	
1.0054320027599142e-12	3.239521353963287e-11	
9.850681697627313e-13	3.207887808583815e-11	
9.606246916445916e-13	3.1817091752391375e-11	
9.407464629428558e-13	3.1508374841869034e-11	
9.16187096665914e-13	3.1262992666070456e-11	
8.97831896100135e-13	3.097613497231248e-11	
8.75847668419219e-13	3.077694238746918e-11	
8.593333949728818e-13	3.051555833979287e-11	
8.396525158578284e-13	3.0359218018011884e-11	
8.262229048481162e-13	3.0135679916349686e-11	
8.086223099811572e-13	3.001196246643887e-11	
7.922524259591604e-13	2.974686655413628e-11	
7.756950551879346e-13	2.964711756566844e-11	
7.609275400808309e-13	2.9398373848357174e-11	
7.453326303056679e-13	2.931623967610746e-11	
7.285940544171701e-13	2.9034100916893614e-11	
7.13257086142213e-13	2.8956489466628767e-11	
6.998517951247131e-13	2.871428926041942e-11	
6.861161904850605e-13	2.8658132418416096e-11	
6.737060310159618e-13	2.84246561234734e-11	
6.594349606239559e-13	2.835819048602665e-11	
6.476975719166567e-13	2.8132512813804417e-11	
6.320282191853293e-13	2.8053099833733038e-11	
6.235124808759382e-13	2.7870420330287163e-11	
6.091947419626195e-13	2.780993975412765e-11	
6.013058264284562e-13	2.7635054556232196e-11	
5.868515059755332e-13	2.7571107891260253e-11	
5.783543829642106e-13	2.738360108221542e-11	
5.635938324771812e-13	2.731649645101031e-11	
5.542901523467881e-13	2.7120955862689826e-11	
5.406430410060354e-13	2.706964923053489e-11	
5.311525392351193e-13	2.6877205524023675e-11	
5.195634513263391e-13	2.6857667299440024e-11	
5.118758948096371e-13	2.6684867699903124e-11	
5.001084966733261e-13	2.6666876013993763e-11	
4.907168553312834e-13	2.6473519810139334e-11	
4.792142864274481e-13	2.646305404905005e-11	
4.716319574779606e-13	2.6301822949397382e-11	
4.608099231549359e-13	2.6318578701385592e-11	
4.557599734966291e-13	2.6188882977444488e-11	
4.448676354346048e-13	2.6212363736150433e-11	
4.4008067230736324e-13	2.6080985455349268e-11	
4.3047782405615037e-13	2.6114983151166086e-11	
4.255223242517829e-13	2.5978554535914783e-11	
4.167124321044901e-13	2.6021880455343932e-11	
4.1218068470402745e-13	2.5889589050859684e-11	
4.0336835544894625e-13	2.5941480580303287e-11	
3.991717642723604e-13	2.5811454813428756e-11	
3.913444470769585e-13	2.5875650972901507e-11	
3.87775138007166e-13	2.5749316904805766e-11	
3.8039560813167844e-13	2.5814376184963396e-11	
3.768848364383406e-13	2.5682554961641587e-11	
3.697199543290414e-13	2.5740325041423725e-11	
3.660000174823393e-13	2.559881095042443e-11	
3.584468006466796e-13	2.565117951658852e-11	
3.555098840742879e-13	2.5520779720452455e-11	
3.489977627987731e-13	2.5584534068034242e-11	
3.4626651315696735e-13	2.545711606863499e-11	
3.4017222887134817e-13	2.5522821696411816e-11	
3.3725318560932566e-13	2.538900646016148e-11	
3.3125528943213927e-13	2.5454275437978453e-11	
3.2816093864106175e-13	2.531567326121991e-11	
3.227655995449313e-13	2.5388334338661188e-11	
3.195369784277376e-13	2.5246768833580795e-11	
3.144761994545167e-13	2.532553484517547e-11	
3.117783252908796e-13	2.5186600171568883e-11	
3.0734688681578105e-13	2.5277679406423604e-11	
3.0464231896051204e-13	2.5134492110557193e-11	
3.006320503059328e-13	2.5226215244287217e-11	
2.9779808128109067e-13	2.5074559279685768e-11	
2.9412820698849034e-13	2.5169093138149184e-11	
2.914191062783668e-13	2.5020415425511286e-11	
2.881865831022712e-13	2.5122271174690418e-11	
2.854745433845262e-13	2.4969268679987625e-11	
2.826315381976869e-13	2.5062590430301262e-11	
2.7904965246852107e-13	2.4885644140068438e-11	
2.7681336672641384e-13	2.4970646808197096e-11	
2.729268667475836e-13	2.478144249801606e-11	
2.71338038077574e-13	2.4865038374309333e-11	
2.6730169790153907e-13	2.4673978683181492e-11	
2.660621317165377e-13	2.4754200432364524e-11	
2.6170365293116834e-13	2.455542787598911e-11	
2.6075853421180717e-13	2.4631479493906588e-11	
2.5677171218107937e-13	2.4444652618499415e-11	
2.561355164385104e-13	2.4515457872492333e-11	
2.52277785257097e-13	2.433725990985171e-11	
2.5191058828292844e-13	2.439668324694938e-11	
2.484453155254971e-13	2.423869488027737e-11	
2.481750971558915e-13	2.429503238446503e-11	
2.448040093124488e-13	2.413685834129388e-11	
2.445062758975315e-13	2.4192772479036455e-11	
2.4089073944930525e-13	2.4015068500574126e-11	
2.4056570306590944e-13	2.4074839255184698e-11	
2.373241996009144e-13	2.3900060773557607e-11	
2.3701898536901256e-13	2.39593674512949e-11	
2.3363419311272775e-13	2.3783830682813286e-11	
2.333566880721458e-13	2.3843043307381337e-11	
2.303244282768178e-13	2.3680624548000872e-11	
2.3010462433904623e-13	2.3735241956237244e-11	
2.2708568583815904e-13	2.3567393036303286e-11	
2.2695961537670504e-13	2.3612543951339015e-11	
2.242395502795877e-13	2.344272393671194e-11	
2.2415770034721026e-13	2.347961463180953e-11	
2.2160931500091847e-13	2.3314986869876274e-11	
2.2158129527044734e-13	2.3341155776373862e-11	
2.1937596907631153e-13	2.3188353604387927e-11	
2.193404425984308e-13	2.3216794514034514e-11	
2.1724993846082758e-13	2.305829228877705e-11	
2.172330694346548e-13	2.3078768884978254e-11	
2.1514070060205999e-13	2.291796851485898e-11	
2.15129904941422e-13	2.293268980642169e-11	
2.131525481058522e-13	2.2770200750383234e-11	
2.1314666832531276e-13	2.2783893274078137e-11	
2.1138470365927246e-13	2.2621683583765454e-11	
2.113826189610217e-13	2.2626533195423115e-11	
2.0948555920195637e-13	2.2449113104393514e-11	
2.0948659094033767e-13	2.2451379279625377e-11	
2.075552753237666e-13	2.2261890596913245e-11	
2.075541686517679e-13	2.2260321264162743e-11	
2.058118197098891e-13	2.2067176153417113e-11	
2.058039833203827e-13	2.2050631711894838e-11	
2.0395206951289167e-13	2.18417788781823e-11	
2.0394830204041206e-13	2.1830598263179903e-11	
2.019454275181698e-13	2.1589599701465817e-11	
2.0193815788219554e-13	2.1575202749360108e-11	
1.9985911654073914e-13	2.132033214269684e-11	
1.9983551532033136e-13	2.129556560426724e-11	
1.977695362433971e-13	2.1039051667635652e-11	
1.9771094708179976e-13	2.0996007663079176e-11	
1.957096403199093e-13	2.0753793616602005e-11	
1.9557623379355532e-13	2.0681627202116706e-11	
1.937300497403744e-13	2.0450483141989506e-11	
1.9351917332329836e-13	2.0350027591455017e-11	
1.9174496844995772e-13	2.0117405854556803e-11	
1.9149359125768884e-13	2.0005733232425754e-11	
1.8959609234156157e-13	1.9757502524684763e-11	
1.892724233007821e-13	1.9628759075956446e-11	
1.874354962570605e-13	1.9382213882622225e-11	
1.8696106616862028e-13	1.9221832511957303e-11	
1.8508738184139564e-13	1.8984219523409235e-11	
1.8457200847896848e-13	1.8822119746583227e-11	
1.8273179169281792e-13	1.8587518068418654e-11	
1.821747825203335e-13	1.8416628250901527e-11	
1.8019102187965332e-13	1.8156829522904434e-11	
1.7962775117953358e-13	1.798536005881303e-11	
1.775615346230329e-13	1.770110903377378e-11	
1.7689119372160724e-13	1.7503816856792593e-11	
1.7471031618246243e-13	1.719750279996827e-11	
1.7411739909508252e-13	1.7022975132699288e-11	
1.7185502543338985e-13	1.6702850458113418e-11	
1.7119982060356778e-13	1.6518168003414108e-11	
1.688744489799939e-13	1.6198773676000094e-11	
1.6822564014479743e-13	1.6022472095395992e-11	
1.6583694964620157e-13	1.5695227254164464e-11	
1.652598629208854e-13	1.5535847864339688e-11	
1.628369837269267e-13	1.5207050146130795e-11	
1.6222286987180701e-13	1.5046270191040223e-11	
1.5976755304233024e-13	1.4719610284901084e-11	
1.5906065402581527e-13	1.4543322482367796e-11	
1.5667875201260203e-13	1.422789435607387e-11	
1.557267966406221e-13	1.400740070518859e-11	
1.535577459381261e-13	1.3721155542853202e-11	
1.5237270303811196e-13	1.3458422688039403e-11	
1.5045935026395806e-13	1.3208840474771436e-11	
1.491382358731175e-13	1.2926306209586779e-11	
1.47315847654822e-13	1.2695482430353932e-11	
1.4626136479435679e-13	1.2471169348309215e-11	
1.4436092044341078e-13	1.2240459321639041e-11	
1.433870956444314e-13	1.2038027078244361e-11	
1.415495124290593e-13	1.1811185580305791e-11	
1.4022906056715165e-13	1.1545784396705783e-11	
1.3831598392921712e-13	1.1300246710570138e-11	
1.3688444298020912e-13	1.1019137688752283e-11	
1.3489809223328245e-13	1.076185603909634e-11	
1.3312257516894353e-13	1.043551643463324e-11	
1.3118178789511894e-13	1.019069144590756e-11	
1.2951001136704923e-13	9.89112675494624e-12	
1.2758278145358373e-13	9.647253017916489e-12	
1.255245280261388e-13	9.297014464251288e-12	
1.2349744387367205e-13	9.045012784457277e-12	
1.221470081909363e-13	8.813538914492168e-12	
1.1973018440546292e-13	8.522340443644055e-12	
1.1840492269849e-13	8.308783324556495e-12	
1.1580642807018908e-13	8.004694012230809e-12	
1.1463901342780093e-13	7.819004692400741e-12	
1.119175046152283e-13	7.50629374202123e-12	
1.1100673681022396e-13	7.36282881822975e-12	
1.0823951955325021e-13	7.054229937220132e-12	
1.0722296149556296e-13	6.903042774852433e-12	
1.0450372993934814e-13	6.608342453503058e-12	
1.0365261095844332e-13	6.483143554708131e-12	
1.0076619988544229e-13	6.170681275125609e-12	
1.0001489283184075e-13	6.061158105305446e-12	
9.710472120194537e-14	5.757870604898884e-12	
9.640831633098432e-14	5.661507897823719e-12	
9.338786373593554e-14	5.3560184793848646e-12	
9.29310775043748e-14	5.29061957696371e-12	
9.01046722921295e-14	5.013378037951974e-12	
8.916288051119894e-14	4.895538823985107e-12	
8.672016750075863e-14	4.6654869775097645e-12	
8.570972198530512e-14	4.545896296478777e-12	
8.351151719515987e-14	4.349166507586921e-12	
8.235040819559599e-14	4.2209473645029676e-12	
8.024165684028721e-14	4.040241074381564e-12	
7.920555268656579e-14	3.927527254020855e-12	
7.678166739417552e-14	3.724079827530904e-12	
7.594942170835855e-14	3.635713827771126e-12	
7.322159996547473e-14	3.41067419582917e-12	
7.231758992378357e-14	3.320700995111338e-12	
6.96554230824097e-14	3.1123490654681123e-12	
6.896331199628338e-14	3.0465638622362672e-12	
6.602837870152703e-14	2.823605407143077e-12	
6.52516484093793e-14	2.75286492136374e-12	
6.261794925988168e-14	2.5632670982789205e-12	
6.177127899747618e-14	2.492222180153456e-12	
5.916527589787238e-14	2.314659867667773e-12	
5.851910881180332e-14	2.2619804728815427e-12	
5.6076001404165974e-14	2.10579293295311e-12	
5.529023170958461e-14	2.047873504619069e-12	
5.3105779849551064e-14	1.914362557003965e-12	
5.217557548111402e-14	1.849451794418691e-12	
5.008899347061505e-14	1.7297024238909469e-12	
4.917445873114691e-14	1.671177793366108e-12	
4.743881043314768e-14	1.5776064481333455e-12	
4.6564245258393995e-14	1.525366995869632e-12	
4.484969001984738e-14	1.4381157836089692e-12	
4.412387226857473e-14	1.3971055319898217e-12	
4.2645978833183066e-14	1.3254755783511221e-12	
4.181012352051493e-14	1.2823375268622263e-12	
4.02571386337808e-14	1.2112206372513156e-12	
3.94822918848333e-14	1.1722350252673054e-12	
3.781138463070378e-14	1.1007512547158397e-12	
3.714506704604824e-14	1.070345664776073e-12	
3.5656072762641324e-14	1.0107426800083568e-12	
3.510167007808789e-14	9.863080734310375e-13	
3.365876757396993e-14	9.323708448770977e-13	
3.3170326291935545e-14	9.124977917323632e-13	
3.194168898458263e-14	8.697385456383278e-13	
3.1361631539773153e-14	8.477481465923846e-13	
3.025554944588057e-14	8.112341436239476e-13	
2.952133330283951e-14	7.853856083764459e-13	
2.850474465717831e-14	7.539237626121408e-13	
2.77564312199886e-14	7.292348227934995e-13	
2.6939871526019808e-14	7.062884276391527e-13	
2.6044960927660706e-14	6.795437805378057e-13	
2.5329722028664467e-14	6.614748632500463e-13	
2.460437091180622e-14	6.405767703478188e-13	
2.3962427464409273e-14	6.25034868243263e-13	
2.3182340700922005e-14	6.041221136310345e-13	
2.2624927419970965e-14	5.919864042469384e-13	
2.1775219220755046e-14	5.71324113620212e-13	
2.1328317962723895e-14	5.623503413585603e-13	
2.0386038510395444e-14	5.42311738652305e-13	
2.0039613729288748e-14	5.363512065786906e-13	
1.9154750424956898e-14	5.184638431027446e-13	
1.888003691730086e-14	5.140142419589907e-13	
1.8150041165290612e-14	5.00106698431677e-13	
1.786987351011967e-14	4.964325694951878e-13	
1.7170206890859303e-14	4.836122359190108e-13	
1.695734231971833e-14	4.810166662589778e-13	
1.6208455435971393e-14	4.680800721706934e-13	
1.604780082249931e-14	4.664273534830475e-13	
1.52087241723212e-14	4.530035665027185e-13	
1.5063530459350237e-14	4.5166147327171027e-13	
1.439024278458183e-14	4.4187284869557353e-13	
1.4232408804513873e-14	4.406643240852897e-13	
1.3689440614756566e-14	4.3313842820305463e-13	
1.3508539932351585e-14	4.320279751115927e-13	
1.3037183953475864e-14	4.256448569411106e-13	
1.2871805475773804e-14	4.249605223605405e-13	
1.2459992651792971e-14	4.188767600597535e-13	
1.2321643554975979e-14	4.1846491913545236e-13	
1.1892543867919256e-14	4.124132134144074e-13	
1.1751431021904913e-14	4.120982328661398e-13	
1.1333948709869224e-14	4.0632485797519564e-13	
1.1192864257927283e-14	4.060544809309105e-13	
1.0833038902341547e-14	4.009034482480883e-13	
1.0674289256511365e-14	4.007214004557801e-13	
1.0322801629935467e-14	3.960010939070708e-13	
1.0168211044496016e-14	3.9590971638312867e-13	
9.831007538156537e-15	3.912857925741495e-13	
9.630272364272806e-15	3.910929660964695e-13	
9.373927677844629e-15	3.872743668055894e-13	
9.178300618217231e-15	3.8723184434486853e-13	
8.91325710250305e-15	3.834051880765594e-13	
8.716440991718576e-15	3.8343543720317824e-13	
8.414135289201694e-15	3.7943826445834213e-13	
8.22567788998669e-15	3.7973347362702374e-13	
7.98621792956795e-15	3.764701228795177e-13	
7.805929346113091e-15	3.7706877959703796e-13	
7.626398580502509e-15	3.74012991820499e-13	
7.482839640282371e-15	3.746625280014018e-13	
7.277335315251423e-15	3.7174059211009023e-13	
7.121346408473741e-15	3.726603370477844e-13	
6.941812122051291e-15	3.698065451755902e-13	


==> data/fig_minres_converge_M_4000_mu_1.000000e+00.dat <==
res	dist	
0.9999999999999992	1.0000000000198415	
0.448050741112058	0.9752022362834387	
0.4480480030293294	0.9752017162050391	
0.3239874372195809	0.97305626894248	
0.32398680191056267	0.9730557063252477	
0.2327021259256477	0.9690045553864942	
0.2326931891565402	0.9690028748448489	
0.1631954238861133	0.9667812947678274	
0.16319398576180846	0.9667803087785888	
0.11296814016871351	0.9646032655886669	
0.11296735760051675	0.9646026910860217	
0.10566737796271243	0.9642743053661377	
0.10566607891434436	0.9642735366926499	
0.08042096744248471	0.9631054703934662	
0.08042018609557461	0.9631047060903533	
0.06752990600722493	0.9624212591485612	
0.06752560458161425	0.9624198413420745	
0.05960759993431845	0.962037975882127	
0.05960622245869854	0.9620368953564588	
0.04916015021189997	0.9614503982265501	
0.04915950430285527	0.961449598415449	
0.04109039190066475	0.9609600361302008	
0.04108993102404359	0.9609593386025245	
0.03508761772169065	0.9605695881447833	
0.03508726505026323	0.9605689614781582	
0.030543315232007942	0.9602516972078113	
0.030543040596463226	0.9602511384604346	
0.026907717204296428	0.9599813411800977	
0.026907490519815853	0.9599808322397843	
0.023938578677972045	0.959750220667486	
0.02393840175611002	0.9597497671680879	
0.02141198003462342	0.95954603626946	
0.02141183331861067	0.9595456242933144	
0.01922870989129541	0.9593659159165459	
0.019228587439478584	0.9593655412402725	
0.017323450196803966	0.9592076100849073	
0.01732335022272211	0.9592072766611329	
0.01585500798364645	0.9590843531806159	
0.015854100720996148	0.9590848808042121	
0.015489616274237498	0.9590553887636705	
0.015489615442495787	0.9590553628979682	
0.014100454362201057	0.9589417423835519	
0.014100345840878875	0.9589413909232798	
0.01290315570226088	0.9588435091350778	
0.01290302256235394	0.9588431258682115	
0.01243625787708868	0.9588032181477351	
0.012433317334087542	0.9588021161432616	
0.011778609958555059	0.958750105591044	
0.011778504048614672	0.9587497414225857	
0.010898818037441789	0.9586748346982951	
0.01089873259171139	0.958674506080901	
0.010114721566921257	0.9586066987098734	
0.010114638133702563	0.958606371667283	
0.009434039883295327	0.9585466386019287	
0.009433845690593171	0.9585461465453311	
0.009010810798641928	0.9585085909398653	
0.009005587180409697	0.9585064327499005	
0.00867388504823768	0.9584784871901665	
0.008673504047552344	0.9584777873323911	
0.008148150190885077	0.9584299545223915	
0.008148047471825414	0.9584295692759507	
0.007672752337619257	0.9583851242310554	
0.0076726637068820795	0.9583847617212394	
0.007240186572203376	0.9583433638391338	
0.007239831159317627	0.95834264298818	
0.007000854968298589	0.9583203130270143	
0.0069905424655107426	0.9583167783357217	
0.006752997408806898	0.9582951518857066	
0.006752658480348135	0.9582944253410851	
0.006405703181537265	0.958259315714611	
0.0064055981629013966	0.9582589009072171	
0.006082319233757773	0.958225367468503	
0.006082224603882571	0.9582249651871395	
0.0058004673149054725	0.958195054365325	
0.005796607445625585	0.9581926454076192	
0.005738315803999531	0.9581909566657354	
0.005694386468985269	0.9581815117504253	
0.005498388175634161	0.9581615250311923	
0.005498265646557259	0.9581610564514583	
0.005252217180070217	0.9581333251950249	
0.0052520608606906796	0.958132800786462	
0.00510222408322882	0.9581169842975888	
0.005035619202142219	0.9581043933314982	
0.004991980218900278	0.9581060153765264	
0.004947478364129618	0.9580959745848866	
0.004791230392562205	0.9580792198821911	
0.004791099272257047	0.9580787393429507	
0.004590120010956158	0.9580549974288647	
0.004590041309988236	0.9580546246326218	
0.00439753621228507	0.9580317270463602	
0.00439746685497562	0.9580313711287411	
0.004212211303431854	0.9580091804748186	
0.004212149984664165	0.9580088429970347	
0.004033993795965707	0.957987415219718	
0.004033933896746111	0.9579870835522315	
0.00386303152171749	0.9579665523324461	
0.003862975393875699	0.957966230099646	
0.003699914986513624	0.957946708997122	
0.0036998589031183647	0.9579463901936968	
0.003547420276348319	0.9579282748391875	
0.0035473636426759164	0.9579279516212393	
0.0034138540776410763	0.9579121433291036	
0.0034137280251007153	0.9579117152036187	
0.0033549538991345853	0.9579051240927898	
0.0033546262540970415	0.9579045317066237	
0.003250195299336517	0.9578924214001905	
0.0032501062550060675	0.9578920044705621	
0.003154437791905662	0.9578811432022404	
0.003139766686640824	0.9578763801020126	
0.0031186547653611115	0.9578789690478716	
0.0030400082176427643	0.9578638023867074	
0.0030133061841462654	0.9578641318113132	
0.0030122346172818974	0.9578627277284772	
0.0029134085107186893	0.9578507834205283	
0.0029133077057384086	0.9578503162137295	
0.002847536872078933	0.957843297341527	
0.0028181833302951577	0.9578359695583424	
0.002801028578706705	0.9578384151010012	
0.002788067248979435	0.9578338653278694	
0.00272705213268688	0.9578276522949065	
0.0027162615300417303	0.9578229751027787	
0.002681658614616388	0.9578232250823603	
0.00267049036555856	0.9578182936138329	
0.0025990799473715734	0.9578104460070469	
0.002598934430825014	0.9578098790061146	
0.002512858218230009	0.9577990284031089	
0.002512789688021181	0.9577986427460466	
0.0024336943191372927	0.9577886658887451	
0.0024336333884758836	0.9577882919310615	
0.002360328579774981	0.9577789773597492	
0.0023602711663959198	0.9577786089587942	
0.002287427108419769	0.957769250834819	
0.002287367602891819	0.957768877308378	
0.0022134328551938038	0.9577593289651826	
0.0022133779740380133	0.9577589646472692	
0.0021442949391822404	0.9577500399802822	
0.0021442438816148715	0.9577496860989636	
0.0020789966631967263	0.9577412389366733	
0.002078948810542467	0.9577408950946117	
0.0020153165057739926	0.9577326413683371	
0.002015227296079989	0.9577321773458094	
0.001980131192394662	0.957728852880829	
0.0019574462906741395	0.9577224242260269	
0.0019467891581778191	0.9577254352059962	
0.0019126623571104485	0.9577167359197698	
0.0018910498940562972	0.9577160171772627	
0.001890871639652265	0.9577153537380204	
0.0018366726768801113	0.9577082834504258	
0.0018365693987246353	0.9577077608857885	
0.0018110623030660334	0.9577058595304669	
0.0017888082075205223	0.9576993657994756	
0.001779470012965454	0.9577016542090494	
0.001776660314264884	0.9576993731018922	
0.0017334298627167493	0.9576938643410646	
0.001733396993617518	0.9576935630605307	
0.001695284603703823	0.9576881420517981	
0.0016950340638112395	0.9576887056927095	
0.0016741837701219073	0.9576850564679457	
0.0016741799748500662	0.9576851458256757	
0.0016332461744737858	0.9576795324571605	
0.0016332064354514153	0.9576791805134499	
0.0015925237156163793	0.9576735844144547	
0.0015924842524078268	0.9576732243631784	
0.0015527401894333823	0.9576676484922825	
0.0015526992706971913	0.9576672852565765	
0.001512022661813621	0.9576615304983382	
0.0015118601039146736	0.9576608361147624	
0.0014851816591134011	0.9576585832707782	
0.0014744188951278357	0.9576532341804641	
0.0014597639513108502	0.9576559271798755	
0.001438151799030216	0.9576474601905023	
0.001423962389033682	0.9576503584075209	
0.0014084371348354729	0.9576435088794247	
0.0013897953561568378	0.9576434400749155	
0.0013892881893796196	0.9576422215453534	
0.0013562917769329786	0.9576376693831051	
0.0013553878327644115	0.9576361915159304	
0.001348553952478727	0.9576380967625057	
0.0013222455685785793	0.9576300448243276	
0.0013165470649047694	0.9576327804616425	
0.0013123262160162957	0.9576299115292273	
0.0012862093915532123	0.9576264987752688	
0.001286164578689095	0.9576260784713756	
0.0012583455410964872	0.9576219879755977	
0.001257753249272009	0.9576206737175775	
0.0012519594055383709	0.9576225239893477	
0.0012309362694178374	0.9576152108626691	
0.0012263135474535967	0.9576183404376977	
0.0012072169269886875	0.9576112990820698	
0.0012019200297497356	0.9576132706663798	
0.0012012122177686682	0.9576118274823879	
0.001178633950205074	0.9576083719773516	
0.0011785971344950923	0.9576079772706176	
0.0011540469266688726	0.9576039672585405	
0.0011540117441149755	0.9576035780643791	
0.0011296153592021518	0.9575995057169875	
0.0011295822106767118	0.9575991230439346	
0.0011052777385569664	0.9575949954613836	
0.0011052476102266276	0.9575946269054685	
0.0010815792553179595	0.9575905465738137	
0.001081551945940238	0.9575901915029427	
0.0010592445292102906	0.9575863112266852	
0.001059204176255634	0.957585893355373	
0.0010462346418698561	0.9575840099696536	
0.0010458916633655025	0.9575831540217562	
0.0010319112318231862	0.9575810727978162	
0.0010318693436832606	0.9575806356071378	
0.0010111322231104967	0.957576915092721	
0.0010110746412795824	0.9575763879966899	
0.0010016494704826729	0.9575760090512304	
0.0009913444729339903	0.9575709150954242	
0.0009880026945966389	0.9575738779430237	
0.0009719623651643476	0.9575669499752346	
0.0009682156465673253	0.9575690747218867	
0.0009673777554401124	0.9575674612777071	
0.0009496468666281239	0.9575644311758952	
0.0009491029478032928	0.9575629292041667	
0.0009409462293129162	0.957564166837687	
0.0009318710805872264	0.9575582876699766	
0.0009297651105556145	0.9575601461658455	
0.0009200469494356918	0.9575592312939235	
0.0009176432729113518	0.957555503321901	
0.0009043875467427389	0.9575559684167966	
0.0009027774163662635	0.9575530508513334	
0.0008954288932975872	0.9575509246383757	
0.0008912737355257207	0.957553508878148	
0.0008844792205740493	0.9575481540143337	
0.0008764298374837355	0.9575487387677711	
0.0008762114605043408	0.9575476629717312	
0.0008616126745179053	0.9575447701872157	
0.0008615813373496154	0.9575443312455729	
0.0008466357470471391	0.9575411699667994	
0.0008466069900301343	0.9575407487169117	
0.0008317726410684944	0.9575375416064815	
0.0008317439366062122	0.9575371251756217	
0.0008173797009209937	0.9575339746299371	
0.0008173539133899244	0.9575335665965156	
0.0008038298515314044	0.9575305440719979	
0.0008038056670463641	0.9575301390074021	
0.0007909267439833537	0.9575271976131837	
0.00079090156194934	0.9575267773223961	
0.000779636625496628	0.9575243578405463	
0.0007786108453565015	0.9575224125178254	
0.0007764824543153974	0.957524819070089	
0.0007668399866700563	0.9575187630945936	
0.0007648445938533738	0.9575216613825022	
0.0007548922650343006	0.957515446109989	
0.0007528407634054263	0.9575180066221926	
0.000751161814043841	0.9575155955086764	
0.0007415054039074563	0.9575135602420976	
0.0007414748092190119	0.957513087768537	
0.0007337067573855526	0.9575117808301178	
0.0007306322344262108	0.9575085883208694	
0.0007288252705901062	0.9575113067376525	
0.0007207339739568118	0.9575056019026723	
0.0007188418647570799	0.9575077531787654	
0.0007163539833170012	0.9575048484435045	
0.0007143488424348388	0.9575066571238208	
0.0007075599652516083	0.9575014943168825	
0.0007056958452217797	0.9575035904151155	
0.0007051987285365168	0.9575020128785785	
0.0006960470806509154	0.9574996334990582	
0.0006960253020124907	0.957499196024623	
0.0006866005141919555	0.9574965268945943	
0.0006865759822194281	0.957496056152112	
0.0006784967846312838	0.9574941063595327	
0.0006778275027536793	0.9574920158334823	
0.0006741487097063031	0.9574940809929083	
0.0006688532844197591	0.9574881425991836	
0.0006653805896461253	0.9574911481921157	
0.00065973564039002	0.957484906760598	
0.0006562027933316642	0.9574878442267779	
0.0006505584895950161	0.9574815756949429	
0.0006471315033271829	0.9574844641935861	
0.0006427645080511608	0.9574790380979561	
0.0006388959565580397	0.9574802391497765	
0.0006385507653672817	0.9574787596749083	
0.0006361686474897194	0.957479600452672	
0.0006303439847530858	0.9574745173933017	
0.000628971709909298	0.9574772342631558	
0.0006218382818645936	0.9574712004880978	
0.0006205313578515821	0.9574739595301124	
0.0006140753332966933	0.9574682331532322	
0.0006124274732246136	0.9574698951501988	
0.0006122612965412939	0.957468782617482	
0.0006044199260226356	0.9574660755823359	
0.0006044002963533678	0.9574656249968434	
0.0005966841010321075	0.9574628450522925	
0.0005966579431422413	0.9574623275580492	
0.0005921541161613826	0.9574615313003094	
0.0005894024076491733	0.9574579873224057	
0.0005881875376402887	0.957460569579134	
0.0005824169246996646	0.9574549107403653	
0.0005810210919118227	0.9574567978413988	
0.0005807165788945467	0.9574553752515561	
0.0005741007362950967	0.9574529597561061	
0.0005740817798513347	0.9574525049981888	
0.0005668270886572652	0.957449627167914	
0.0005668084863475964	0.9574491801186262	
0.000559421733468721	0.957446165675313	
0.0005594038703551354	0.9574457237300776	
0.0005519693862744753	0.9574426121657911	
0.0005519515144882355	0.9574421728670512	
0.0005451399397483053	0.9574392282806938	
0.0005451362085104858	0.957439071025146	
0.0005422132297463623	0.9574376114223734	
0.0005422090201276044	0.9574374466666983	
0.0005353710983267207	0.9574344552084038	
0.0005353470366866007	0.9574339647295549	
0.0005295475889642823	0.9574318646301383	
0.0005281466928551761	0.9574292506230015	
0.0005269510760361933	0.9574315423600493	
0.000521436285941187	0.9574257030221854	
0.0005204089489710612	0.9574280849338469	
0.0005155070752826273	0.9574234985934669	
0.0005155069440333674	0.9574234687025556	
0.0005106341284331841	0.9574230438576706	
0.0005095542390362112	0.9574194393469284	
0.0005045603387433279	0.9574199907223138	
0.0005040747803568846	0.9574179261202118	
0.0005011227477365602	0.9574148615827934	
0.0004991539037116946	0.9574175436307141	
0.0004949478549247578	0.9574112202313011	
0.0004929379058786308	0.9574140117065706	
0.0004899266122186138	0.9574101236819021	
0.0004898312516824073	0.9574093574203129	
0.00048615552566470344	0.9574082720055681	
0.00048592785821948185	0.9574095096909002	
0.0004811197081490744	0.9574040960873367	
0.00048019831635614575	0.9574063656109278	
0.0004791894018708567	0.9574039411102615	
0.0004743173181863813	0.9574019349921752	
0.0004742939444313714	0.9574013995305451	
0.00046844388594369484	0.9573984672397111	
0.0004684233138885073	0.9573979527247972	
0.00046280325828857853	0.9573950966361362	
0.0004627817426873309	0.9573945761211315	
0.0004570451462811793	0.9573915946991267	
0.00045702424758763414	0.9573910814101292	
0.0004514634465995657	0.9573881605940703	
0.00045144311880565986	0.9573876491212124	
0.0004459732902746701	0.95738473904731	
0.0004459321196700198	0.9573840436635693	
0.0004439071880828701	0.9573843195573701	
0.0004405259877825602	0.9573795595334773	
0.000439677441327908	0.9573819704749754	
0.00043503139746340144	0.9573760028663155	
0.00043419056340828605	0.9573784290682503	
0.0004295850031756675	0.9573724491049559	
0.0004287670228434089	0.9573748820955356	
0.00042438296862976874	0.9573690243345533	
0.0004235068972914492	0.9573713201618473	
0.00042162075299969205	0.9573674538846448	
0.00041893261337724847	0.9573678312425069	
0.0004185105168508631	0.9573659220285123	
0.00041710895625292517	0.9573657522903788	
0.0004170923835023245	0.9573653786832007	
0.0004132896311793325	0.9573634647305741	
0.000412770283866814	0.9573614901160566	
0.00041197038464692775	0.9573635444047625	
0.0004080916351926836	0.9573579525677133	
0.00040735430125201467	0.9573603472204093	
0.00040357577028873816	0.9573548166345769	
0.00040296883052773846	0.9573569958631283	
0.00039981180269213766	0.9573532746591163	
0.0003997632408336612	0.9573525818296885	
0.0003975086672845668	0.9573518058185658	
0.00039706764374012465	0.9573531882635096	
0.00039445046689587035	0.957347712150677	
0.00039296701932040187	0.9573504220577926	
0.0003901540764276103	0.9573444711078846	
0.00038870958682464025	0.9573472215765201	
0.00038601472918068643	0.9573413281394432	
0.0003846416943784109	0.9573441275367391	
0.00038200012297783605	0.9573382361992195	
0.0003806525599343939	0.957340979904703	
0.00037844926645400144	0.9573358067198245	
0.00037784894904497435	0.957337051079915	
0.0003766711353499706	0.9573354205973358	
0.00037639684288730203	0.9573369811104694	
0.00037325745452553325	0.9573317329800215	
0.00037271773720348457	0.9573341281224713	
0.00036947298866584963	0.9573285565818738	
0.00036892110263035156	0.9573309515112428	
0.0003656574292654959	0.9573253120384816	
0.00036510901252323583	0.9573277087602783	
0.0003618153221335297	0.9573219964131722	
0.00036127321893605555	0.9573243777133078	
0.00035874175285517267	0.9573195349526966	
0.00035765975882510483	0.9573202564847243	
0.0003576145065153925	0.957319409440965	
0.00035573899529105934	0.957318946810561	
0.00035408027471556616	0.9573151950725343	
0.0003535737132634977	0.9573175373782988	
0.0003505719528195903	0.9573119424723243	
0.00035007075302844566	0.9573143117779959	
0.0003473126648652873	0.9573089057514013	
0.0003468476322581474	0.9573113036695335	
0.00034426529808365375	0.9573060326605296	
0.0003437778088656511	0.9573083380620231	
0.00034216772718867467	0.9573043857137258	
0.00034081749917982577	0.9573045186861465	
0.00034079198211521225	0.9573038604332853	
0.000338864838835839	0.9573021236601044	
0.00033886356869588765	0.9573022262115842	
0.00033698282007221163	0.9573004821097567	
0.00033697205826868014	0.9573000286059522	
0.00033403248472914967	0.957297576440005	
0.0003340183121841009	0.9572970186621671	
0.0003312495120269683	0.9572947466158646	
0.0003311531990915635	0.9572935213373329	
0.00033062016655839864	0.9572950810740253	
0.0003285061384337807	0.9572902110324971	
0.0003282561611800325	0.9572920684661521	
0.0003265739278491974	0.9572899648346709	
0.00032635271342613834	0.9572878257780637	
0.0003243604630530622	0.9572885038411925	
0.00032386880735562945	0.9572849190904577	
0.0003218265688573088	0.9572857028015304	
0.0003212968197630152	0.9572819555322261	
0.0003192707716290159	0.9572828071950256	
0.0003187371719597078	0.9572790595965619	
0.00031722990649761594	0.9572790566990007	
0.00031707077544381953	0.9572802198022727	
0.0003154492037562971	0.9572748465023648	
0.00031464168465904696	0.9572775387226098	
0.00031316678963602646	0.9572726528761033	
0.00031315311391549004	0.9572730261690391	
0.0003115056566469407	0.9572734287292761	
0.0003110434994351995	0.9572699426491921	
0.00030941518711119747	0.9572693939180823	
0.0003093766637535974	0.9572701578826411	
0.00030746315413627433	0.9572653967599807	
0.0003071344183220087	0.9572676532067766	
0.00030519291614975065	0.9572623819232864	
0.00030486424694035826	0.9572646946707727	
0.00030311455712721513	0.9572597148674276	
0.00030265050457918644	0.9572610374183328	
0.0003026021611382971	0.9572600004884303	
0.000300497666686259	0.9572577195194032	
0.00030048630186229117	0.9572571379994591	
0.0002982701466931255	0.9572545845385448	
0.00029825763835420745	0.9572539796660287	
0.000296558552125626	0.9572524149657945	
0.0002960390456404344	0.9572498417188882	
0.0002957250189737085	0.9572519869354609	
0.0002938688855562411	0.9572465271907904	
0.0002935698704221635	0.9572488177297531	
0.00029182046553731414	0.9572434735779203	
0.00029151631867963294	0.957245707209556	
0.0002903438241118778	0.9572413550919145	
0.0002896965078324336	0.9572426556751262	
0.00028934201810515366	0.9572399246555414	
0.00028882723523398324	0.9572414916267249	
0.00028753611263369736	0.9572368672293605	
0.0002872393184563069	0.9572390355990026	
0.00028602998689273505	0.9572346496165015	
0.00028544391506838865	0.9572353021203853	
0.000285420501105714	0.9572344747962143	
0.0002837128714948586	0.9572322973694161	
0.00028367884498516944	0.9572313085317138	
0.00028324868548480807	0.9572324406590543	
0.00028191912147668553	0.9572277774889724	
0.00028182656156651404	0.9572291205088558	
0.0002807016343757619	0.9572280050432483	
0.00028038454945342547	0.9572247154822856	
0.0002790019561149422	0.9572256397818822	
0.0002785203091683839	0.9572213412121555	
0.0002770995735211836	0.9572222507773995	
0.0002766123610730151	0.9572179083682716	
0.00027524898266515895	0.9572187538670172	
0.0002750551425277473	0.9572164361210495	
0.00027420745533568474	0.9572137265290656	
0.0002736937881466135	0.9572160933205899	
0.00027250274035768866	0.9572102510402508	
0.0002719359414626077	0.9572127923789544	
0.00027084253368054093	0.9572071204125535	
0.00027030468096087386	0.9572095498486307	
0.00026946745256105	0.9572055575210647	
0.0002694620410240479	0.9572052496289929	
0.00026844171023600734	0.9572047692243852	
0.0002684405758698718	0.9572049291237409	
0.00026723715743114703	0.9572005980866626	
0.0002670327375294746	0.9572027345630993	
0.00026573583092924454	0.9571974517228627	
0.0002655222739576146	0.957199674139975	
0.0002642346350624481	0.9571943301951484	
0.0002640305361508908	0.9571965619016403	
0.0002629079075705456	0.9571915810727726	
0.00026265033974056133	0.9571930723834167	
0.0002625981120435633	0.9571918314630296	
0.00026129131259585694	0.9571896286775318	
0.00026128109802125304	0.9571889661607593	
0.000260364941268699	0.9571878944592305	
0.0002600038864805241	0.9571852409817313	
0.00025980233693258687	0.9571872979477446	
0.000258655599880865	0.9571820433786032	
0.0002584609055075706	0.9571842264321194	
0.0002573673165365014	0.9571790497239796	
0.000257168814425321	0.9571811604717236	
0.00025653447124553326	0.957177303268742	
0.0002560869661688878	0.9571782787191647	
0.00025571750644362736	0.9571752519763754	
0.0002555005783922126	0.9571771754389633	
0.00025446676844430516	0.9571720362440199	
0.00025428771074203745	0.9571742224443948	
0.00025321172642075757	0.9571688851865612	
0.00025303791959283424	0.9571710869845083	
0.00025204524576672094	0.9571659881132317	
0.00025180373007666946	0.9571673070425741	
0.00025176664376361116	0.9571661670757683	
0.0002506861825435026	0.9571641789018874	
0.0002505821955931343	0.9571623084747801	
0.00025030044257933653	0.9571639457792755	
0.00024960472677321876	0.9571608065982167	
0.0002495440981740294	0.9571593198952798	
0.00024866912268717766	0.9571599261320525	
0.00024837558709028454	0.9571558497928507	
0.00024746709963677265	0.9571565859957517	
0.0002471945529620292	0.9571526072210286	
0.0002463130641944779	0.9571533698196906	
0.0002460648662598538	0.9571496542969526	
0.0002454626856652209	0.957149023979114	
0.00024532121790822066	0.9571505290965181	
0.0002445951300497984	0.9571450566092726	
0.0002442131500441827	0.9571474256858606	
0.00024345513419111726	0.9571417276595949	
0.0002432276069165778	0.9571435316381318	
0.0002426945067249903	0.9571422173700729	
0.00024252023123228438	0.9571392555558026	
0.00024174202917746473	0.9571387095231877	
0.00024174050589446353	0.9571389258406102	
0.0002408532559425835	0.9571342228120113	
0.00024070526959605378	0.9571362310228205	
0.0002397520382005035	0.9571306506152427	
0.0002395883179898619	0.9571326768852685	
0.00023861135171274637	0.9571269496447644	
0.00023844770021109936	0.9571289631350558	
0.00023749080248646858	0.9571232420437438	
0.0002373393315436678	0.9571253103264687	
0.00023639218508413507	0.9571195546471032	
0.00023624443870547257	0.9571216374329106	
0.00023531190500593817	0.9571158842333055	
0.00023515638072050797	0.9571177099354575	
0.00023500093497718624	0.9571156318499204	
0.00023423247239056893	0.9571138748288648	
0.00023406860233198643	0.9571117511788468	
0.00023391660661152924	0.9571135789808359	
0.00023307221182663186	0.9571080816064411	
0.00023288792513106153	0.9571097189509521	
0.00023265250151633141	0.9571069125356496	
0.00023238015436923378	0.9571079713681476	
0.00023167495418810493	0.9571030231947476	
0.00023153108203071524	0.9571050372836643	
0.00023063676696819449	0.9570991889309046	
0.00023049718193368012	0.9571011521278964	
0.0002301874121138897	0.957098126602939	
0.00022953301109224683	0.9570967031885127	
0.0002295250173708857	0.9570960185058384	
0.00022856005002373428	0.9570929934012373	
0.00022854781778601656	0.9570921830222511	
0.00022819536865231773	0.9570922764327993	
0.00022760261218347902	0.9570877425495486	
0.00022747074597107085	0.9570896954449922	
0.00022669492381170955	0.9570845277863387	
0.00022668184824146639	0.9570851816465438	
0.00022604106495601717	0.9570841050646003	
0.00022585360541985868	0.9570805777017581	
0.00022509681083612233	0.9570806231437876	
0.00022485396435060554	0.9570764317200692	
0.00022410999155077324	0.9570765814413574	
0.0002238816843288528	0.9570724739857912	
0.00022316054467095073	0.9570726276619597	
0.000222950830831098	0.9570686750857219	
0.00022223886330061132	0.9570686905421463	
0.00022205544117054514	0.9570650167807061	
0.0002213503345541833	0.9570647053749746	
0.00022127830438517258	0.9570627652268519	
0.00022082793150242927	0.9570599201380984	
0.00022059078732019298	0.9570615110440476	
0.00022036800474264272	0.95705835750945	
0.00022002818212830087	0.9570581673304864	
0.00021973978498395988	0.957055308408571	
0.00021961975554787172	0.9570570785307727	
0.00021884003860806915	0.9570511060126184	
0.00021871471997999208	0.9570530547661681	
0.00021789641821755076	0.9570468121512574	
0.00021777308204313887	0.9570487598150191	
0.00021715717646030976	0.9570436116106051	
0.00021688378832696248	0.9570438840426545	
0.00021687228698133126	0.9570430497663002	
0.00021598077170772835	0.9570395043162495	
0.00021597484633666803	0.9570388661189426	
0.00021522702494952746	0.9570361092497278	
0.0002150912523826242	0.9570339081053821	
0.00021496740483918476	0.9570356513162585	
0.0002142038974366722	0.9570294614498106	
0.00021407720630848106	0.9570313266161729	
0.00021367223577932278	0.9570270513294232	
0.00021330753179081243	0.9570273340747415	
0.00021310777828269006	0.9570242401517128	
0.00021295668500169234	0.9570258553530588	
0.00021225081399430028	0.9570198540838688	
0.00021213435584323777	0.9570217792772869	
0.00021138478420943744	0.9570154873115967	
0.00021127099487415387	0.9570174248653022	
0.00021056107264777626	0.95701129964203	
0.0002104522883595148	0.9570132676253019	
0.00020977785058784473	0.9570072899375114	
0.00020967101389540098	0.9570092511089375	
0.00020901094874244323	0.9570033275188533	
0.00020891708770645362	0.9570051598303637	
0.0002084200987805788	0.9570010210870694	
0.00020840324659332358	0.9570015395613533	
0.0002081802904864485	0.9569987991302192	
0.0002079587917014849	0.9570006228263436	
0.0002075009376286819	0.9569950520912253	
0.00020744610368004986	0.9569961554510789	
0.00020704194421060793	0.9569954265623314	
0.0002068960404992084	0.9569918370775231	
0.00020633277545957791	0.9569914411272809	
0.00020628243467700572	0.9569897436943845	
0.0002059252447420458	0.9569864306050005	
0.00020570557646980072	0.9569882751207373	
0.00020522252337188136	0.956982230225191	
0.00020498384962106068	0.9569842359797422	
0.00020448762462862342	0.9569780383991331	
0.00020428690695249157	0.956979875215122	
0.00020396776835304278	0.9569771857125297	
0.0002039170290303874	0.9569754766232124	
0.0002034469901299497	0.9569734330923598	
0.00020341665975584186	0.9569744812583114	
0.00020280527665473533	0.9569686318639655	
0.00020270595119284963	0.9569704672022683	
0.0002020755571547257	0.9569642188140244	
0.0002019732002577938	0.9569660619781278	
0.00020132143857741065	0.9569596149557095	
0.00020122025672135124	0.9569614631890313	
0.00020056413832952093	0.9569549422575585	
0.000200461845954621	0.9569567473391903	
0.00019980199235205217	0.9569501768087241	
0.00019970027175676477	0.9569519516653101	
0.00019903195393124813	0.9569452919683729	
0.00019892846678074404	0.9569470099031856	
0.0001984651811338537	0.9569417159498945	
0.00019819364807497811	0.9569421630913908	
0.00019807927012122613	0.956939323686656	
0.00019782556513025975	0.956939630837454	
0.00019767768328097515	0.9569372295650833	
0.0001972496738428929	0.9569353284229164	
0.0001972400270293414	0.9569344928405762	
0.00019652380305370498	0.9569305796298226	
0.00019650439724381994	0.9569294468112844	
0.00019632952959263382	0.9569299149485888	
0.00019578966590143166	0.9569241824044303	
0.00019567382678935188	0.9569252888989127	
0.00019563162264498005	0.9569237674375362	
0.00019490444371296877	0.9569197592198315	
0.00019489190911062417	0.9569187570897315	
0.00019416130147168693	0.9569147949103235	
0.00019413999779835953	0.9569134953831986	
0.00019381179541431894	0.9569127197933007	
0.00019342781122566683	0.9569083019198449	
0.00019337379961990728	0.9569097378442342	
0.00019278120324995367	0.956904133136729	
0.0001927791208337669	0.956904439962287	
0.00019235330691445517	0.9569030238853413	
0.00019219756913140315	0.9568991663075589	
0.000191703501808028	0.9568987973718961	
0.0001915153921497055	0.9568943132331162	
0.00019099363879255884	0.9568937659467999	
0.00019080590262353665	0.9568892517444819	
0.00019026824731227916	0.9568885466747594	
0.00019007858024950282	0.9568839714766707	
0.00018954181735729686	0.9568833013078675	
0.00018934958273568174	0.9568787048353007	
0.0001888190261319113	0.9568775541272675	
0.00018877884557933603	0.9568759149741535	
0.00018827120671075284	0.9568713065548878	
0.00018819547490142122	0.9568728412934066	
0.0001876013265686077	0.9568660465536464	
0.00018747149077152423	0.9568669540272035	
0.00018743908363371393	0.956865594119194	
0.00018669444505995097	0.9568606032633947	
0.00018668675599891962	0.956859846631528	
0.00018597046105164473	0.9568550611642659	
0.00018595849791843355	0.9568541472812142	
0.00018567068333002083	0.9568531299310588	
0.00018543571090360705	0.9568497451144232	
0.0001851557067389254	0.9568488049717552	
0.0001851431411187813	0.956847871264361	
0.0001844183237145926	0.9568429239207232	
0.0001844104612696416	0.9568421535406932	
0.0001837468867478784	0.9568376613668551	
0.0001836836806080169	0.956835895770596	
0.00018356402397742963	0.9568369143337738	
0.00018326087589199856	0.9568322953121489	
0.00018283643469691087	0.956831041669633	
0.0001827335806964932	0.9568281110913343	
0.00018245643217087797	0.9568280721321135	
0.00018194306367376892	0.9568216151892158	
0.0001818387519577692	0.9568231335769614	
0.00018115938264500443	0.9568152509022577	
0.0001810586394894332	0.9568168095908703	
0.00018036641641186048	0.9568087817208072	
0.00018026838015620516	0.9568103544960065	
0.00017960753917298762	0.9568025789282363	
0.00017951167273387778	0.9568041283240503	
0.00017885370971034768	0.9567963811433463	
0.0001787614258985188	0.9567978906583086	
0.00017812114231385772	0.9567903759200271	
0.0001780605133902638	0.9567916603830791	
0.0001775785909257918	0.9567872113460033	
0.0001775382490787654	0.956785595362639	
0.00017719992792512835	0.9567834459736174	
0.0001771123075661652	0.9567844433834153	
0.00017663231444796463	0.9567773989151158	
0.0001764246751108978	0.9567788141842334	
0.0001759261420375143	0.9567714146187764	
0.00017572125357888247	0.9567728628520028	
0.0001752175125477411	0.9567654303572777	
0.0001750907613101066	0.9567666832852638	
0.0001747870558742897	0.9567643291807766	
0.0001746837840067707	0.9567613384708757	
0.00017438758702217357	0.9567590022036464	
0.00017426715610237279	0.956760289302299	
0.00017379151041470816	0.9567531575348138	
0.00017361639384097177	0.9567545195401579	
0.00017335092853110296	0.9567500363787425	
0.00017327212761443392	0.956750407759806	
0.0001729558406222852	0.9567466061458371	
0.00017290983063651528	0.9567478752519938	
0.00017235042711856324	0.9567410695256413	
0.00017229316067443332	0.9567425259580831	
0.00017172710310563714	0.9567354639226228	
0.00017166171802835702	0.9567369781996173	
0.00017110348349205537	0.9567298083222082	
0.00017103145967434504	0.9567313689657554	
0.00017048786770833854	0.9567241990591338	
0.00017040945435150998	0.9567257627405535	
0.00016987169041385644	0.9567185379455097	
0.00016977790684403023	0.9567199715316571	
0.00016954196296334645	0.9567155789564881	
0.00016918125760917484	0.9567143738221812	
0.00016911543338584515	0.9567117207112007	
0.0001687517840493902	0.9567104454103558	
0.00016853888426070337	0.9567062816004015	
0.00016844526579428204	0.9567076423633846	
0.00016823267219308625	0.9567038865111397	
0.00016787338078530593	0.9567015343842704	
0.00016786752028201496	0.956700818419739	
0.00016727316645806097	0.9566958372837303	
0.00016726776978579703	0.9566951319497958	
0.0001666974010992398	0.9566904093541426	
0.00016669031673286687	0.9566895974587641	
0.00016616297081655792	0.9566853644278018	
0.0001661282518044692	0.9566838250126348	
0.00016603946244240808	0.9566847820789813	
0.000165625368526891	0.9566787246594843	
0.00016552679313594246	0.9566794820083662	
0.00016550313420554786	0.9566781463245488	
0.0001650385603320653	0.9566745827139282	
0.00016500114293105763	0.9566727891610283	
0.00016480024392873354	0.9566731626680938	
0.00016448399425296204	0.9566671576635531	
0.0001643705469899666	0.9566685145317373	
0.00016413491991232145	0.9566661709656816	
0.00016404519125933701	0.956662949707095	
0.0001636500876959276	0.9566619364778892	
0.0001635241195265037	0.9566577473003701	
0.00016312587143763618	0.9566566804163372	
0.00016300356303182158	0.9566525278344775	
0.0001626175635445457	0.9566515667197696	
0.00016250285251683298	0.956647528957283	
0.00016212155839145204	0.9566464998954372	
0.00016203140441937614	0.9566431141927189	
0.00016171077634956384	0.9566407581761309	
0.00016169290558463206	0.9566416664789431	
0.0001612760032147167	0.9566352195809519	
0.0001612097832934602	0.9566368858802614	
0.00016088496446731927	0.9566313479678429	
0.00016072559798266793	0.9566310685791228	
0.0001607202385232495	0.9566303430826243	
0.00016020739868801456	0.9566254330517268	
0.0001602042627512827	0.9566248587773544	
0.0001597018930958766	0.9566200034974287	
0.00015969907942244246	0.9566194518759472	
0.00015921382284104246	0.9566147282619883	
0.00015921166837504582	0.9566142651973938	
0.00015883223190935538	0.9566100780167657	
0.00015882413052278698	0.956610537119713	
0.00015864033937078813	0.9566088769773754	
0.0001585967231510246	0.9566067041616784	
0.0001581922909848214	0.9566042189250402	
0.00015813066450184128	0.9566015149071737	
0.00015793764631737628	0.9566013538684847	
0.00015778743375335222	0.956598018831915	
0.00015758373732880146	0.9565967271864245	
0.00015757834028988038	0.9565960191152119	
0.0001572719432448662	0.9565935265766321	
0.00015709278340385395	0.9565897398521065	
0.00015702210861275005	0.9565911804498425	
0.00015656134690963627	0.9565835533780669	
0.0001564902990278684	0.9565850343456114	
0.00015603065933217377	0.9565773838842784	
0.00015595864249304695	0.9565788254470998	
0.0001554942871440432	0.9565710826245833	
0.0001554210823499165	0.956572482426288	
0.00015497075666836177	0.9565649116787905	
0.00015490275924286506	0.9565662495922496	
0.00015448682157137737	0.9565596431607191	
0.00015448661353849633	0.9565597465503005	
0.0001541245952453472	0.9565570815900839	
0.00015407401262257616	0.956554910345637	
0.00015382596925326395	0.9565510523897485	
0.00015367742253975282	0.9565520923761243	
0.00015329930614913444	0.9565443825079161	
0.0001531329832053657	0.9565455400115563	
0.00015276327658181842	0.956537888469667	
0.00015259895660917202	0.9565390669858583	
0.00015222986554188535	0.9565313844226914	
0.00015206998985612722	0.9565326238728851	
0.00015171773941888246	0.9565251426038941	
0.00015155737966538217	0.9565263095966738	
0.00015128478810238873	0.9565201207598976	
0.0001510879313306605	0.9565195485151888	
0.0001510473239346545	0.9565179182844972	
0.00015098193652845145	0.9565187347925446	
0.00015057433676415378	0.9565114696941311	
0.00015050877577385582	0.9565129577958378	
0.00015011832220268066	0.9565058479062106	
0.0001500266856689803	0.9565063715128582	
0.00015000918561197812	0.956505200701626	
0.00014983088333844153	0.9565041682706891	
0.00014953395044095747	0.9564984192508827	
0.00014946739974479615	0.956499844569107	
0.00014904184812156217	0.9564921257703151	
0.00014896955754299763	0.956493458007861	
0.00014869396051270435	0.9564877003668864	
0.00014845411135734854	0.9564866719889777	
0.00014839522491786626	0.9564839072299878	
0.0001479397022341156	0.9564799427186106	
0.00014788510993101083	0.9564772387008347	
0.0001475612677433702	0.9564750137084624	
0.00014736753135637386	0.9564703338916493	
0.00014728838793848378	0.9564715072507209	
0.00014691258222507183	0.9564644128862961	
0.00014677554635102795	0.9564640686693091	
0.00014676535301917345	0.9564631148491631	
0.00014623078947135628	0.9564565786443449	
0.0001462260139684092	0.9564558902344323	
0.00014568175810828352	0.956449171490638	
0.00014567719030767574	0.9564484950512829	
0.00014515315743015287	0.956442032483815	
0.0001451484638074713	0.9564413462313422	
0.00014463967030559205	0.9564350838267289	
0.00014463409183226636	0.95643434094853	
0.00014417331934794115	0.9564288836796385	
0.00014413076822769548	0.9564268571152843	
0.0001439379959121919	0.9564265140062235	
0.00014363802338659536	0.9564198171824585	
0.00014361389667208026	0.9564204635606044	
0.000143301281427403	0.9564176358390684	
0.00014318981333980138	0.9564134585962486	
0.0001428209454822512	0.9564110071489363	
0.0001427959287989633	0.956409587976921	
0.00014254305341318926	0.9564045793011604	
0.00014243250855495095	0.9564054931250473	
0.0001422170060872767	0.9564021666215562	
0.00014214501300751405	0.9563991257570577	
0.00014177295278306726	0.9563966271876089	
0.00014166608924640013	0.9563924633372245	
0.00014128703455762865	0.9563897428348863	
0.00014119278259692983	0.9563859070586095	
0.00014082843875466141	0.9563830471524808	
0.0001408046190145698	0.9563815604974811	
0.000140457522209327	0.9563759333292745	
0.00014040724638842897	0.9563770711257131	
0.00013998143408107194	0.9563688553908175	
0.00013990003788162285	0.9563695154081774	
0.0001398693026905772	0.9563679400733557	
0.0001393744079878452	0.9563614742060117	
0.00013937010169964847	0.9563608065699913	
0.0001388555677656553	0.9563539505094396	
0.00013885219164167501	0.9563533598796619	
0.00013839155562280766	0.9563469463216974	
0.0001383788766611231	0.9563476159684082	
0.0001381496025037564	0.9563419086834595	
0.00013791457043864038	0.9563416459729441	
0.00013768581502100795	0.9563352175807914	
0.00013757305060215275	0.9563357917940075	
0.00013725087179560194	0.9563303739649333	
0.00013724973347824967	0.9563300523359088	
0.00013676903348945927	0.956323518431981	
0.00013676188853394163	0.9563226797855288	
0.00013662615054695458	0.9563220687972799	
0.00013629860098556058	0.9563151807513879	
0.00013623705148171737	0.9563165086574659	
0.00013583621032143054	0.9563083477880215	
0.00013577282495928005	0.9563095477715551	
0.00013564097569611957	0.9563060477035836	
0.00013539303391287295	0.9563032689154214	
0.00013530513888219	0.9563005764904696	
0.00013524108574980111	0.9563017002772863	
0.00013485063192818643	0.9562936425109193	
0.0001347887946691032	0.9562949629544375	
0.0001343734358270629	0.9562864544444776	
0.0001343128549937009	0.9562877401947991	
0.00013392440703594943	0.9562798855212952	
0.0001339135297264479	0.9562805532524462	
0.0001336231818562345	0.9562772103325133	
0.0001335708551125255	0.9562747126373327	
0.00013336202664940763	0.9562711158082714	
0.0001332446116432964	0.9562718161012155	
0.00013292416214932094	0.9562639116803733	
0.00013276663053222494	0.9562644402915363	
0.00013241932908117436	0.956256022592661	
0.00013225611064359753	0.9562564283590183	
0.00013190104724182072	0.9562478606556054	
0.00013173932032963174	0.9562482978433776	
0.00013138246700885786	0.9562396664796083	
0.0001312228764848753	0.9562401491816228	
0.0001308693854598666	0.9562315829036836	
0.00013069708820730692	0.9562314296963392	
0.00013062704546415219	0.9562286171717123	
0.000130189793840459	0.9562225785601443	
0.00013018411678101337	0.9562218181732699	
0.0001296589432859814	0.9562140485564083	
0.0001296503138820744	0.9562131471688413	
0.00012948809234963817	0.9562118782866618	
0.00012912978694590996	0.9562041608899038	
0.00012905417843645154	0.9562050630655526	
0.00012885488526495333	0.9561998116956634	
0.00012855173281903153	0.9561968548613454	
0.00012852285749853393	0.9561950858475096	
0.00012830648148798402	0.9561910054880239	
0.00012822418631272469	0.9561912691819547	
0.00012797019482920424	0.9561873383264089	
0.00012792573522426407	0.9561848958071005	
0.00012748212793898425	0.956179674568562	
0.00012741517310959298	0.9561766024218623	
0.00012721709270571233	0.9561754165608434	
0.00012690436451685274	0.9561682590554715	
0.00012683920096051972	0.9561693183511887	
0.00012643586074614178	0.956160719595213	
0.00012635299272601978	0.9561610463625457	
0.00012632991766346662	0.9561596211309046	
0.00012585921511459059	0.9561527032110906	
0.00012585224683427836	0.9561518392655113	
0.00012537454417910213	0.9561448376442745	
0.00012536570991093402	0.9561438575840943	
0.0001248935752109746	0.9561369843923972	
0.0001248838643506096	0.9561359552441165	
0.00012441326225783156	0.9561290634928131	
0.0001244046418864721	0.956128106449099	
0.00012391419582580596	0.9561207583941633	
0.00012390116487978286	0.9561196011983765	
0.00012363563915462314	0.9561167917411396	
0.0001234126768068753	0.9561106342226043	
0.00012325811283541596	0.9561109488601642	
0.0001228912640819934	0.9561018620695434	
0.00012273112039460886	0.9561021412846409	
0.00012235200535849958	0.9560928057269578	
0.0001221984138396909	0.9560931614620988	
0.0001218861706612318	0.9560857905676027	
0.00012188174419864815	0.9560853149187856	
0.00012156140611890681	0.9560821430422721	
0.00012155716721535532	0.9560816749539028	
0.0001212532290501686	0.9560744552389243	
0.00012110074304702845	0.956074802337192	
0.00012072804638955465	0.9560655827195063	
0.00012063528005742031	0.95606604817925	
0.00012041304713693047	0.956062584181948	
0.00012037934407008775	0.9560607851238273	
0.00012002427151447958	0.9560543433509527	
0.0001199758402222877	0.9560552686507818	
0.00011951102298629237	0.9560452891227259	
0.00011943278757706507	0.9560458041300677	
0.00011938878601673862	0.9560438698596506	
0.00011891814176240753	0.956036544542521	
0.00011891395500351737	0.9560359052015555	
0.00011842273126101527	0.9560280409967088	
0.00011842266793177997	0.9560279758797955	
0.00011812563983655867	0.9560217671088634	
0.0001179749559640296	0.956021636999868	
0.00011772149267269365	0.9560143535435486	
0.00011749821942738343	0.9560135452155596	
0.0001172549127633177	0.9560068360478556	
0.00011721773397788512	0.9560074942749797	
0.00011681205164368205	0.9560005647392885	
0.00011680926375140402	0.9560000437300005	
0.00011632217359279264	0.9559922675571718	
0.00011631841321755248	0.9559916435786513	
0.0001158214241325777	0.9559836751113959	
0.00011581736460151649	0.9559830299392004	
0.00011530798703186039	0.9559748008595668	
0.00011530402127963752	0.9559741657804858	
0.000114805666501577	0.9559661071134093	
0.00011479852589958505	0.9559652858876464	
0.00011465010849119215	0.9559640182614889	
0.00011431199323642096	0.9559562050317557	
0.00011422869816110425	0.9559564816225093	
0.00011420310178533998	0.955955009799036	
0.00011372018906574378	0.955947152908501	
0.00011371545773879166	0.9559464829608865	
0.0001133707667049991	0.9559414460236662	
0.00011323125303403672	0.9559372421935944	
0.00011317080271220187	0.9559378030196004	
0.00011287253594043293	0.9559326935510011	
0.00011281649335867355	0.9559300137228489	
0.00011254537855537788	0.9559260765552515	
0.00011248341596671962	0.9559265071450319	
0.00011216116607995938	0.9559180424375378	
0.00011199184943148288	0.9559180245010934	
0.00011165651777543066	0.9559091832358674	
0.00011149119609574155	0.9559092324056832	
0.00011114513548420053	0.9559001900974882	
0.00011098134609380203	0.9559002441248803	
0.00011062663061424082	0.9558910394226883	
0.00011046557380768617	0.9558911135601903	
0.00011016001703999484	0.9558829654880426	
0.00010995761239502184	0.9558814579280154	
0.00010993251149367659	0.9558798595267057	
0.0001094451910094519	0.9558718948597417	
0.00010944086956428253	0.95587124561612	
0.0001089452630592293	0.9558630451511639	
0.00010894161703576744	0.9558624434321085	
0.00010845235095738786	0.9558543391002449	
0.00010844853386829982	0.9558537321932675	
0.00010797021257419514	0.9558456204521718	
0.00010796847012079797	0.9558459061128028	
0.0001077107381273422	0.9558396345830328	
0.00010754051764952215	0.9558391122625572	
0.00010734090619805975	0.9558342464921109	
0.00010733121850487722	0.955833374539179	
0.00010703309956313373	0.9558292676841996	
0.00010703089451906541	0.9558290091010231	
0.00010676904117293291	0.9558241749280038	
0.00010676756498971279	0.9558238281198492	
0.00010627240949747827	0.955815479686692	
0.0001062687825820411	0.9558148878995341	
0.00010581889639580567	0.9558074172526371	
0.00010577254690684585	0.9558054439737508	
0.00010569374558245835	0.9558057625296453	
0.00010558572032971775	0.9558024120204803	
0.00010521730339325698	0.9557965059862721	
0.00010521481970897115	0.9557960339078364	
0.00010472970310485925	0.9557876678369012	
0.00010472826853391818	0.9557873150662461	
0.00010424802765621104	0.9557789827645222	
0.00010424657527317346	0.9557786271600067	
0.0001037641997367339	0.9557702870782007	
0.00010376235788169429	0.955769874739397	
0.0001032943668135519	0.9557618890012214	
0.00010329007203840486	0.9557612475418267	
0.00010295861518803655	0.9557563726122376	
0.00010283256516428608	0.9557520798388516	
0.00010266956517093366	0.955751819895287	
0.00010234193851854602	0.955743030578527	
0.00010218428888556199	0.9557430502230307	
0.00010184362812317436	0.9557339936744894	
0.00010168916592141546	0.9557340736024224	
0.00010135854797219664	0.9557252161406843	
0.00010120778163035497	0.9557253796378502	
0.00010087520133751093	0.9557164764868978	
0.00010072168472292941	0.9557165294546658	
0.00010044049885013349	0.9557088062493446	
0.00010027169223847515	0.9557072838529522	
0.00010026074993982723	0.9557065108135411	
0.00010014853362346794	0.9557055152387836	
0.00010007605337369614	0.9557027533802437	
9.970241271484827e-05	0.9556969052578698	
9.96960060908386e-05	0.9556961104666554	
9.922709601621287e-05	0.9556881888076995	
9.92230206317677e-05	0.9556875556545829	
9.881201178177737e-05	0.9556804619065755	
9.880483015955787e-05	0.9556807961578526	
9.868921320810246e-05	0.9556779390530238	
9.86891776688127e-05	0.955677895230999	
9.822628301224097e-05	0.9556699436978774	
9.822305576609512e-05	0.9556693812846689	
9.773623300072788e-05	0.95566095508814	
9.773399100332207e-05	0.955660499535803	
9.73094693914184e-05	0.955652794038663	
9.729301026486967e-05	0.9556533494992522	
9.708846869108603e-05	0.9556481836200829	
9.707722634891585e-05	0.9556487044810336	
9.665847190892335e-05	0.9556411198485422	
9.665793872041591e-05	0.9556409024744792	
9.62120890895627e-05	0.9556329208025793	
9.621208829244568e-05	0.9556329289396053	
9.580023581714436e-05	0.9556253653496003	
9.579978842722431e-05	0.9556255536535849	
9.540117280879137e-05	0.95561820505235	
9.540110495223178e-05	0.9556182810305429	
9.498130742277195e-05	0.955610705615126	
9.498109285486077e-05	0.9556105631857975	
9.457035649678036e-05	0.9556033383923122	
9.456989075114785e-05	0.9556031182176817	
9.4167559114921e-05	0.9555961227520002	
9.416711241508142e-05	0.9555959061387783	
9.392360659992405e-05	0.9555915203216689	
9.391073106206057e-05	0.9555918270415203	
9.375191344851903e-05	0.9555886276899397	
9.375116862384593e-05	0.9555883601492293	
9.354012082985936e-05	0.9555858194198298	
9.341289167768134e-05	0.955581283950226	
9.328759644494202e-05	0.9555819498258055	
9.31193052122821e-05	0.955576514432922	
9.297350671702029e-05	0.9555747072000601	
9.296763757677151e-05	0.9555753309963158	
9.263355643597457e-05	0.9555684638064214	
9.26335485887692e-05	0.9555684865864494	
9.251982585386296e-05	0.9555681231724427	
9.231394683361982e-05	0.9555617642466734	
9.220039710583802e-05	0.9555625061076553	
9.198518042868952e-05	0.9555559236124549	
9.187318822757568e-05	0.9555566034022716	
9.175106413458645e-05	0.9555521990390528	
9.155010237903261e-05	0.9555499737461064	
9.154489243919443e-05	0.9555491742160801	
9.121259046074785e-05	0.9555436883070599	
9.121111097315631e-05	0.9555432614765744	
9.08653080646481e-05	0.9555373626715588	
9.08642849958432e-05	0.9555370092544048	
9.052445154437255e-05	0.9555311718876064	
9.052353284042479e-05	0.9555308359345747	
9.019715020582405e-05	0.9555252554468348	
9.019615148830785e-05	0.9555249058078152	
8.987692924861996e-05	0.9555194288934032	
8.987601793689296e-05	0.9555190984039935	
8.959885785650982e-05	0.9555143999648062	
8.959235461138372e-05	0.9555136671195226	
8.945644507634547e-05	0.9555118773355653	
8.945392744789868e-05	0.9555113838095476	
8.919038339048348e-05	0.9555066597943609	
8.917514065699855e-05	0.9555072632239144	
8.910770697417197e-05	0.9555044124385073	
8.908743160015713e-05	0.9555049806720354	
8.881207038710873e-05	0.9554999239906541	
8.881197072080818e-05	0.955499812249773	
8.85144203109015e-05	0.9554945118432089	
8.851379496487421e-05	0.9554947557128545	
8.842691188834978e-05	0.9554919152136083	
8.823623942723909e-05	0.9554907619163626	
8.81815704258344e-05	0.955487410701917	
8.803037762105371e-05	0.955486743241636	
8.791259176821833e-05	0.9554836949144873	
8.791233604626045e-05	0.9554838688334467	
8.764315973269044e-05	0.9554790633390398	
8.764306140376032e-05	0.9554791796087023	
8.739171983935634e-05	0.955474736589799	
8.739145253550523e-05	0.9554749301074302	
8.714667949016746e-05	0.9554705636950206	
8.714646592853406e-05	0.9554707359355485	
8.695442830764996e-05	0.9554678004975828	
8.692417502888705e-05	0.9554657532281494	
8.681406907514984e-05	0.9554665032739772	
8.669266847032894e-05	0.955461483685452	
8.657700117752559e-05	0.9554624968008512	
8.645816977773558e-05	0.9554574507083259	
8.63374010742868e-05	0.955458382228256	
8.623039005813457e-05	0.9554535781877895	
8.610528583517303e-05	0.9554543091164375	
8.604568981948096e-05	0.9554510243622405	
8.590742323361585e-05	0.955449592126001	
8.59062626784415e-05	0.9554499674456981	
8.570376402774449e-05	0.9554456817438987	
8.569355956754796e-05	0.9554465866085052	
8.565272493828804e-05	0.955444540256126	
8.553080463393746e-05	0.9554441002578076	
8.546700587325746e-05	0.9554417860997232	
8.546048505468241e-05	0.9554426596213103	
8.526476560541923e-05	0.955438714356569	
8.526074737336128e-05	0.9554394812353716	
8.514155394625856e-05	0.9554365893867772	
8.5062271897031e-05	0.9554368858905301	
8.504055670613399e-05	0.9554347009230151	
8.486776161743199e-05	0.9554339476647125	
8.484499534596391e-05	0.9554317524105788	
8.479510312561226e-05	0.955432393788802	
8.465160743422775e-05	0.9554292613123602	
8.464860109770894e-05	0.955429966986878	
8.447230045500644e-05	0.9554265722037378	
8.44673098219119e-05	0.955427397428427	
8.438482952111695e-05	0.9554251309364151	
8.436886044979766e-05	0.9554260233142843	
8.424614113673825e-05	0.9554232944159787	
8.424254497377985e-05	0.9554240618691127	
8.40770262827228e-05	0.9554208996893766	
8.407349435447185e-05	0.955421696477415	
8.390796319137487e-05	0.9554184886021595	
8.390391065165685e-05	0.9554193514614397	
8.373730619483818e-05	0.9554160366327278	
8.37335206500285e-05	0.9554168644962407	
8.356479936217064e-05	0.9554134200647788	
8.356045059832816e-05	0.9554143127820933	
8.339678923067513e-05	0.9554109302677581	
8.339138257559294e-05	0.9554119397331476	
8.323778755654024e-05	0.9554087479148855	
8.323148118264945e-05	0.9554097845234468	
8.316398710547656e-05	0.9554075799183965	
8.307928306830955e-05	0.9554078408633532	
8.306090631746935e-05	0.9554060773717984	
8.30405647197553e-05	0.9554071544150207	
8.29200459597725e-05	0.955404568230868	
8.291916274295383e-05	0.9554041971675883	
8.283165010937267e-05	0.9554047383702022	
8.280645581723347e-05	0.9554027084943207	
8.272756877978683e-05	0.9554011329284093	
8.270577559602512e-05	0.9554027578793967	
8.257081573291987e-05	0.955398466586872	
8.254631471988838e-05	0.9554002171158592	
8.241226234979146e-05	0.9553959540588185	
8.239901691161201e-05	0.9553971424469536	
8.23365978621556e-05	0.9553965667459633	
8.232159669639535e-05	0.955395041073511	
8.220439513486922e-05	0.955393143570864	
8.220182592906571e-05	0.9553938251138405	
8.204216940775755e-05	0.9553901136367754	
8.203793716898304e-05	0.9553910074917681	
8.187835320531317e-05	0.9553872383347717	
8.187392195218217e-05	0.9553881562635498	
8.171339880520461e-05	0.9553842766689474	
8.170881739264586e-05	0.9553852103307777	
8.154665385582874e-05	0.9553811894918851	
8.154194808354369e-05	0.9553821315833938	
8.138281184338431e-05	0.9553781137476496	
8.137721224305086e-05	0.9553791378045138	
8.122430153901967e-05	0.9553751418957982	
8.121684016522208e-05	0.9553762806312999	
8.108922627602764e-05	0.9553724275502703	
8.106078047180303e-05	0.955373647954031	
8.10218611187044e-05	0.9553709400370206	
8.096963078001416e-05	0.9553716317160341	
8.092334457478526e-05	0.9553694052274173	
8.086401171297906e-05	0.9553693069319436	
8.085613597163305e-05	0.9553680156345912	
8.079985039685876e-05	0.9553681615589439	
8.070960446058807e-05	0.9553648383459123	
8.069634809418611e-05	0.9553662110987304	
8.056203476177067e-05	0.9553620331449948	
8.054962884353018e-05	0.9553631907777942	
8.052604491894925e-05	0.9553614048652316	
8.0397086222666e-05	0.955360170484578	
8.038723365918247e-05	0.9553584865623319	
8.024121586985151e-05	0.9553569620249841	
8.022766532254078e-05	0.9553551740297351	
8.020491400416937e-05	0.9553560237882299	
8.007480321829207e-05	0.9553522294636785	
8.006933976261324e-05	0.9553532634275201	
7.99227876230106e-05	0.9553491501575823	
7.991743707190536e-05	0.9553501839492432	
7.977549926870955e-05	0.955346209673203	
7.976976657988541e-05	0.9553472899865391	
7.96322864977674e-05	0.9553434426653196	
7.962765639826418e-05	0.9553444016709646	
7.949725145063015e-05	0.955340876698995	
7.949714831428284e-05	0.9553407401049416	
7.941584210280997e-05	0.9553405713815483	
7.936371477733836e-05	0.9553367273653703	
7.927928416319365e-05	0.9553377392020904	
7.922947016320266e-05	0.955333984517239	
7.914776833626755e-05	0.9553336190661497	
7.914769153529201e-05	0.9553337381599359	
7.901449930744642e-05	0.955329857986676	
7.900861442348411e-05	0.9553309447006412	
7.888926596729349e-05	0.9553271478198775	
7.8867285146178e-05	0.9553280155702955	
7.88564388649717e-05	0.9553263893854083	
7.875872190433093e-05	0.9553256771726267	
7.871962045216065e-05	0.955323490930942	
7.871241990419701e-05	0.9553245610867802	
7.858507843803763e-05	0.9553204841267344	
7.857784700711334e-05	0.9553215742488178	
7.852840029073441e-05	0.9553191237746064	
7.844381558436333e-05	0.9553186032447545	
7.84352240285457e-05	0.955316996975661	
7.830999191062608e-05	0.9553155373028991	
7.830208963399873e-05	0.9553139898398074	
7.823291224720591e-05	0.9553137192720557	
7.816412731501071e-05	0.9553107614007541	
7.815739762990026e-05	0.9553118615093039	
7.802301035043308e-05	0.9553072681997081	
7.801768518615851e-05	0.9553082690745531	
7.78899784402454e-05	0.955303805055781	
7.788549525300625e-05	0.9553045411960561	
7.783041483438644e-05	0.9553023916923447	
7.782603577386144e-05	0.9553030505990233	
7.770582549601063e-05	0.9552987967736353	
7.770185869183005e-05	0.955299646465363	
7.756287752721742e-05	0.9552947141413188	
7.755979099418884e-05	0.9552954673230751	
7.74171445191341e-05	0.9552903430567108	
7.741418176441179e-05	0.9552910843141095	
7.726399249592503e-05	0.9552855615926723	
7.726104053707775e-05	0.9552863043643958	
7.710999750566548e-05	0.9552806798796064	
7.710691724570264e-05	0.9552814393669441	
7.695508444181747e-05	0.9552756543918859	
7.694933478516283e-05	0.9552764539909852	
7.692035068445786e-05	0.9552740865198693	
7.680096939018035e-05	0.9552719219882089	
7.678003566089838e-05	0.9552697184139988	
7.677067418965797e-05	0.9552705192483852	
7.662613045673239e-05	0.955264911490349	
7.662282701939307e-05	0.9552656866947855	
7.650348662296585e-05	0.9552607926036654	
7.647485025696114e-05	0.9552610895283499	
7.64517450367192e-05	0.9552586265742745	
7.641035805440455e-05	0.9552590878811957	
7.629646993123981e-05	0.9552532187155847	
7.627669081667718e-05	0.955254542957746	
7.61543389491589e-05	0.955248474223736	
7.614915735716589e-05	0.9552490563001305	
7.609419591086015e-05	0.9552477417638825	
7.609385058647527e-05	0.9552475003218776	
7.595708481751882e-05	0.9552420794960192	
7.59525029423195e-05	0.9552429408413292	
7.580933497754128e-05	0.9552367859164272	
7.580222907840017e-05	0.9552377819851892	
7.565896009862486e-05	0.9552312920971773	
7.564982953981522e-05	0.9552323604811038	
7.5509948157953e-05	0.9552258889301295	
7.550116772649692e-05	0.9552269471903201	
7.535682350423785e-05	0.9552203716469209	
7.535084037767553e-05	0.9552212953610849	
7.519835205673356e-05	0.9552145183451428	
7.51949718946686e-05	0.9552152489048811	
7.503576257814706e-05	0.9552082784701575	
7.50334387964308e-05	0.9552089063376036	
7.48731057482585e-05	0.9552019473811052	
7.48711871100737e-05	0.9552024996697097	
7.479186979614254e-05	0.9551983760427276	
7.472929936275065e-05	0.9551973838735076	
7.468594466168271e-05	0.9551938542743277	
7.466821817352904e-05	0.9551946436731336	
7.45721115676192e-05	0.9551902180889226	
7.456256595102036e-05	0.9551889477789941	
7.447413368256494e-05	0.9551861370708313	
7.447413182692308e-05	0.9551861189386105	
7.43141822708105e-05	0.9551790281934874	
7.430784397307921e-05	0.9551796354695687	
7.427653658771283e-05	0.9551766650211693	
7.414083143640027e-05	0.9551730799029223	
7.411622162994749e-05	0.9551699289317268	
7.39777688284429e-05	0.9551662615339118	
7.395279860883184e-05	0.9551633664489811	
7.393528270682756e-05	0.9551638061870797	
7.379357712894083e-05	0.9551573448570595	
7.379248933624095e-05	0.955157785024198	
7.363387447710511e-05	0.9551506956129959	
7.363256934711966e-05	0.9551511776545192	
7.347522160755235e-05	0.9551440846490801	
7.347395642801047e-05	0.9551445563142856	
7.331780837659616e-05	0.9551374630690563	
7.331620943418586e-05	0.9551379934767854	
7.316532434061901e-05	0.9551311613897271	
7.316460173285574e-05	0.9551315223320751	
7.306397530394839e-05	0.9551279461099182	
7.303397764743798e-05	0.9551248349400018	
7.29592941289654e-05	0.955124029963619	
7.2950531200647e-05	0.9551225790227753	
7.282786906103003e-05	0.9551174343390458	
7.282574551518159e-05	0.9551180519981994	
7.268265586594184e-05	0.9551114591753993	
7.267998040651681e-05	0.955112127867271	
7.256830931776726e-05	0.9551065587748679	
7.25353420783806e-05	0.9551065463840155	
7.251874944355465e-05	0.955104232967381	
7.247226455750751e-05	0.9551036762203843	
7.23743681511869e-05	0.9550985163126338	
7.237085390353264e-05	0.9550992386367709	
7.222679630347179e-05	0.9550921747426666	
7.222286866930177e-05	0.9550929063001166	
7.21584536974496e-05	0.9550889206253573	
7.20718037866524e-05	0.9550867206261324	
7.205341516045179e-05	0.9550840225555058	
7.191556746309952e-05	0.9550797558466312	
7.189313336611092e-05	0.9550767277976084	
7.182188162918715e-05	0.9550751255276233	
7.173511643373902e-05	0.955070214261483	
7.173431451876372e-05	0.9550705782103137	
7.157160984214614e-05	0.9550626407427754	
7.157117394482775e-05	0.9550629237600713	
7.141078843515067e-05	0.9550550995726229	
7.141008238933348e-05	0.9550547291256583	
7.132590220261661e-05	0.9550520835205517	
7.128369029646544e-05	0.9550480934025383	
7.118265562373051e-05	0.9550441947828301	
7.118258753142016e-05	0.9550440823030022	
7.100166377044932e-05	0.9550348422408048	
7.100129540363767e-05	0.955035095618081	
7.081466217966902e-05	0.9550254258357909	
7.081426659028058e-05	0.9550256866574219	
7.062572851529969e-05	0.9550158469237208	
7.062538638413893e-05	0.955016089569411	
7.043379096621239e-05	0.9550060269415652	
7.04336086742729e-05	0.9550062036072822	
7.024385297410046e-05	0.9549960692534021	
7.023845403322188e-05	0.9549965115287679	
7.01983146326408e-05	0.9549927573636325	
7.014280490232264e-05	0.9549912914697105	
7.00082307471795e-05	0.9549836188117945	
7.000822058079661e-05	0.9549836598428456	
6.980428439833641e-05	0.9549727389027537	
6.980428438952167e-05	0.9549727377097903	
6.966631769227404e-05	0.9549647959348048	
6.961444069119498e-05	0.9549634526759019	
6.956596671101904e-05	0.9549588151274675	
6.951833410642919e-05	0.9549579844227437	
6.93729831420428e-05	0.9549485610033869	
6.934866746533298e-05	0.9549488471488288	
6.927867922751855e-05	0.9549432289548082	
6.92091441731176e-05	0.9549409972795021	
6.91118458043685e-05	0.954934920784659	
6.911116136725408e-05	0.9549352028738778	
6.889568529939214e-05	0.9549230974643681	
6.889529463668295e-05	0.9549233252055239	
6.867706750109e-05	0.9549110786790139	
6.867698834509682e-05	0.9549111844064279	
6.845285795933497e-05	0.9548986841343431	
6.845276076751818e-05	0.9548985595365985	
6.822108488197007e-05	0.9548857439014865	
6.822060610221862e-05	0.9548854551841547	
6.797708695876524e-05	0.954871981563232	
6.797652837659833e-05	0.9548716669033106	
6.772571268411003e-05	0.9548577439829603	
6.772524934000537e-05	0.9548574601497354	
6.746087288531422e-05	0.9548426645122065	
6.746031641079944e-05	0.9548423553263925	
6.720209605619574e-05	0.9548279156614681	
6.720113611695349e-05	0.9548275380946545	
6.711389510084774e-05	0.9548224937248434	
6.710510608632229e-05	0.9548226359688462	
6.691647072740676e-05	0.9548112702558319	
6.690887348200997e-05	0.9548101696572833	
6.681876393569916e-05	0.9548067386312624	
6.679458193646372e-05	0.9548040591026511	
6.65612158303667e-05	0.9547912546108458	
6.656051934446186e-05	0.954790917526831	
6.63223219620537e-05	0.9547772568148014	
6.629805460727655e-05	0.9547769333340611	
6.623779261591523e-05	0.9547713270130913	
6.603076053640197e-05	0.9547618842998995	
6.597389171978452e-05	0.9547562733721279	
6.581004512758898e-05	0.954749029985253	
6.572710132223701e-05	0.9547431079722644	
6.572634547337479e-05	0.9547433464867745	
6.546966892934907e-05	0.954728684673152	
6.546963471550083e-05	0.9547286174888627	
6.519697709009543e-05	0.9547131287356099	
6.519665397229733e-05	0.9547129101280346	
6.491686154299106e-05	0.9546971033425957	
6.491653700339829e-05	0.9546968802917064	
6.465479159505148e-05	0.9546822226267377	
6.465476722496117e-05	0.9546821634775235	
6.44193907062445e-05	0.9546690035977186	
6.441936378894887e-05	0.9546689485146375	
6.43012631243586e-05	0.9546625141281097	
6.430045601017773e-05	0.9546622396730715	
6.4106328776514e-05	0.9546514207965772	
6.410629804007973e-05	0.9546514815791641	
6.386528577811977e-05	0.9546378817115057	
6.386526223689318e-05	0.9546379361532813	
6.361797580129952e-05	0.9546240515962533	
6.361796577348081e-05	0.9546240875118311	
6.346700008790105e-05	0.954615199231455	
6.342487543488768e-05	0.9546139561828895	
6.333852808559387e-05	0.9546083181508601	
6.333848436960779e-05	0.9546083883655047	
6.308485151330488e-05	0.9545942927996259	
6.308471546122682e-05	0.9545941474716385	
6.28379452785814e-05	0.9545804826688284	
6.283695839828788e-05	0.9545807465002772	
6.277259271231217e-05	0.9545757279122461	
6.259729300078234e-05	0.9545682810887356	
6.2546694637684e-05	0.9545630805142813	
6.237045152777304e-05	0.9545556292332287	
6.23111174694378e-05	0.9545508168109084	
6.230942350192023e-05	0.9545511309352098	
6.207356455875168e-05	0.9545381462532542	
6.207350186309629e-05	0.9545380472772949	
6.182760890657545e-05	0.9545245084867798	
6.182748688723359e-05	0.9545243702905302	
6.159770791781996e-05	0.9545117709517876	
6.159550767889312e-05	0.9545112085521508	
6.149640524249017e-05	0.9545063139412246	
6.149317194725494e-05	0.954505625724428	
6.12598481273432e-05	0.954492813618678	
6.125945122106605e-05	0.9544925628789989	
6.099669950394404e-05	0.954478000235585	
6.0996507468617235e-05	0.9544778277171891	
6.0741454336791584e-05	0.9544637263432736	
6.07414007429775e-05	0.95446363686606	
6.049736473210925e-05	0.9544501611613048	
6.0497364485981585e-05	0.9544501552895607	
6.0258304531165284e-05	0.9544368937896966	
6.025824802847219e-05	0.9544369774797818	
6.007852202801795e-05	0.954426744807044	
6.006067399095126e-05	0.9544265736736076	
5.9996635201931736e-05	0.9544222565329444	
5.9995720973294e-05	0.9544225192287321	
5.976608767986702e-05	0.9544097143365415	
5.9765922845168286e-05	0.95440985693971	
5.953969804546616e-05	0.9543973431818297	
5.953897485982431e-05	0.9543976126151174	
5.944526226481405e-05	0.9543915472570362	
5.933894556307098e-05	0.9543875668908033	
5.929725705507267e-05	0.9543836077779085	
5.924333323619551e-05	0.9543819876663935	
5.9201394223465624e-05	0.9543781874360721	
5.9064899279647075e-05	0.9543727903345932	
5.901391930998497e-05	0.9543685461327966	
5.90104012540741e-05	0.9543689551380375	
5.8801556664694566e-05	0.9543575948192353	
5.880133472842753e-05	0.9543577714947308	
5.85926734919169e-05	0.9543465503868662	
5.859246989827637e-05	0.9543467209579766	
5.838417062168572e-05	0.9543355217135939	
5.838389482293618e-05	0.9543357202140437	
5.817826107770874e-05	0.954324669776015	
5.8177770968710635e-05	0.954324933019076	
5.79797668352872e-05	0.9543143495031058	
5.797883521357865e-05	0.9543147092380826	
5.778550020277719e-05	0.9543043899227261	
5.778463065484576e-05	0.9543047385670176	
5.759598071341564e-05	0.9542946910353947	
5.759460233723602e-05	0.954295126484614	
5.7407025831700515e-05	0.9542851139587292	
5.7405772547242815e-05	0.9542855289930385	
5.722824653574006e-05	0.9542759619790242	
5.7225355415593896e-05	0.9542763083163935	
5.7189369407128595e-05	0.9542738674792907	
5.718660902369007e-05	0.9542742613698101	
5.7026261885204954e-05	0.9542658589410747	
5.701831694003447e-05	0.9542645267185312	
5.6930731192588457e-05	0.95426207812602	
5.686293131368664e-05	0.954256231764357	
5.676357697695913e-05	0.9542523013857293	
5.67635767856404e-05	0.9542522964349699	
5.666530544916417e-05	0.9542462211052503	
5.658997896018381e-05	0.9542440601523366	
5.655553944785002e-05	0.9542401728660619	
5.642557634866054e-05	0.9542355672632487	
5.638509010288996e-05	0.9542319614196799	
5.6381109791378884e-05	0.9542324206271876	
5.62078474105e-05	0.9542231377242771	
5.620731276188239e-05	0.9542234172337399	
5.6023256848418526e-05	0.954213491689002	
5.602207901385221e-05	0.9542138970989743	
5.5831451307024495e-05	0.9542034766254052	
5.583022412260968e-05	0.954203887393198	
5.563577029198718e-05	0.9541931706558936	
5.563459470109249e-05	0.9541935696895687	
5.545066940875233e-05	0.9541833170056849	
5.5445540730979295e-05	0.9541838580595915	
5.5368422196979806e-05	0.9541783655147527	
5.5343741553973495e-05	0.954178355728861	
5.519574886393337e-05	0.9541696403840793	
5.5194508293732103e-05	0.9541700328734991	
5.4990101462208474e-05	0.9541585428877519	
5.498949253213795e-05	0.9541588317038918	
5.478701164209951e-05	0.9541474309744676	
5.4786041844455445e-05	0.9541477855795338	
5.4593052423936615e-05	0.9541368436065661	
5.4592628496549124e-05	0.9541370268948696	
5.455187042578067e-05	0.9541348158101763	
5.455164704560598e-05	0.9541349405947172	
5.4366652128093226e-05	0.9541244012680744	
5.436581223045024e-05	0.9541247191885307	
5.4173650689198816e-05	0.9541137743076911	
5.417297101189369e-05	0.9541140605083683	
5.403081391040684e-05	0.9541056278349208	
5.398345818728628e-05	0.9541043946998081	
5.394742817860337e-05	0.9541003487099098	
5.379361141231333e-05	0.9540938332528389	
5.3746533848898745e-05	0.9540897447605574	
5.374328423609579e-05	0.954090156247312	
5.3537400361690814e-05	0.9540782799027443	
5.3536423952502245e-05	0.9540786208508544	
5.3332015800681005e-05	0.9540667129403363	
5.332970055996833e-05	0.9540671925629443	
5.3126106329918495e-05	0.9540551160921199	
5.312204606706839e-05	0.9540557012261315	
5.292727484616405e-05	0.9540440933832823	
5.2924465068930425e-05	0.954044595036772	
5.27868416378978e-05	0.9540372482150027	
5.275957592019198e-05	0.9540342018692941	
5.266078681048701e-05	0.9540304994704372	
5.265895627846872e-05	0.9540299478013813	
5.2491103084013604e-05	0.9540203207806655	
5.248749227830646e-05	0.9540209177755092	
5.2300133368946506e-05	0.954010042010689	
5.2297716347752266e-05	0.9540105649288144	
5.210904791363742e-05	0.9539997542196315	
5.210760417877154e-05	0.9540001825327946	
5.1917398996315043e-05	0.9539893859920042	
5.1917105474077597e-05	0.9539895808222676	
5.185707103076939e-05	0.9539866299404945	
5.18540744414614e-05	0.9539860951304644	
5.1704857984520045e-05	0.953977844792523	
5.170466728838532e-05	0.9539780156795649	
5.151988157625865e-05	0.9539677257218804	
5.1519532640223105e-05	0.9539679304322966	
5.141576913960653e-05	0.9539612216494195	
5.138177556632901e-05	0.9539608550309632	
5.130900647484221e-05	0.9539557453036865	
5.128461628996565e-05	0.9539554419301074	
5.124589496922612e-05	0.9539514535150772	
5.112482862793148e-05	0.9539468561253609	
5.1073739746408406e-05	0.9539426702432872	
5.107265308018008e-05	0.953942978199532	
5.089053998555827e-05	0.9539328044300134	
5.089042471221223e-05	0.9539329390785192	
5.0702414782213496e-05	0.9539223065791531	
5.0702054361266766e-05	0.9539225369389797	
5.051198133116683e-05	0.9539116706536085	
5.0511291847560046e-05	0.9539119829378961	
5.032679102355445e-05	0.9539014518579534	
5.032602520014163e-05	0.9539017797846169	
5.014412426749658e-05	0.9538913926201629	
5.014305343572265e-05	0.9538917748287246	
4.996011411031336e-05	0.953881274391676	
4.995886372979867e-05	0.9538816838470123	
4.9779996614480557e-05	0.9538714208320986	
4.977856623524291e-05	0.9538718539976013	
4.960437555420671e-05	0.9538618649795846	
4.960302609293607e-05	0.953862283990859	
4.9429826493687024e-05	0.9538523244332928	
4.942913763644376e-05	0.9538526263806731	
4.931864210849885e-05	0.9538466005024544	
4.930826325813941e-05	0.9538453632835744	
4.923430011311619e-05	0.9538416515155876	
4.923375175633502e-05	0.9538419195528577	
4.906406519890879e-05	0.953832241595989	
4.906330508377442e-05	0.9538325679830375	
4.8931088177967996e-05	0.9538255684052831	
4.8917734575457095e-05	0.9538237181402781	
4.885134698616663e-05	0.953821167240548	
4.884788484474856e-05	0.9538216111486093	
4.873264372377833e-05	0.9538138358769901	
4.869011019823224e-05	0.9538132169020438	
4.8659798892449254e-05	0.953810348119573	
4.865361078333278e-05	0.9538108164944517	
4.849512879273951e-05	0.9538016378591093	
4.8491785831502206e-05	0.9538022788850963	
4.8330574948532577e-05	0.9537929462064284	
4.832606550156075e-05	0.9537936637041237	
4.8169139304211374e-05	0.9537844775039339	
4.816312117691583e-05	0.9537852688331148	
4.801079967748704e-05	0.9537762264426943	
4.800278199516205e-05	0.9537770720977562	
4.7881097838380265e-05	0.95376955731806	
4.786190579963071e-05	0.9537699201246392	
4.7814746337404286e-05	0.9537662487411213	
4.7801014472825985e-05	0.9537668984047317	
4.76687757565543e-05	0.9537588539527471	
4.765855883864705e-05	0.9537597896664439	
4.751708914122251e-05	0.9537512406520313	
4.750606450154017e-05	0.9537522152532972	
4.73692221205196e-05	0.9537439659196021	
4.735867107041974e-05	0.9537449337509426	
4.7221204522696895e-05	0.95373667613583	
4.72126338080728e-05	0.9537375758319452	
4.712570886993077e-05	0.9537328817562784	
4.711340965838974e-05	0.9537313695658564	
4.705424271051171e-05	0.9537286769915745	
4.7048246251977835e-05	0.9537294510612202	
4.691324973135512e-05	0.953721475511317	
4.6904565256430276e-05	0.9537224260633159	
4.677580447245921e-05	0.9537148688724073	
4.676471530343223e-05	0.9537158371705046	
4.671455356173168e-05	0.953712142156266	
4.663785058605913e-05	0.9537096474186173	
4.662529131399611e-05	0.9537079439476391	
4.6608884473886585e-05	0.9537086211631255	
4.64963123269352e-05	0.953701794562898	
4.648176683839242e-05	0.95370288424533	
4.636538411152033e-05	0.9536957883717279	
4.635167558192562e-05	0.9536968675919177	
4.623387012328857e-05	0.9536897653945475	
4.62211011551595e-05	0.9536908748112821	
4.610199011257003e-05	0.9536838493950193	
4.6089874709205883e-05	0.9536849826530999	
4.597342182472471e-05	0.9536782467050395	
4.595999331995858e-05	0.9536794561147428	
4.584938654125775e-05	0.9536731287906599	
4.5836025391954076e-05	0.9536743083453164	
4.5758191002080076e-05	0.9536703272105466	
4.575818453314076e-05	0.9536703557085792	
4.569090252506023e-05	0.9536673003753557	
4.56787741495076e-05	0.9536684058243792	
4.55825286595222e-05	0.9536628767847023	
4.556196554375199e-05	0.9536642561387919	
4.546661335443481e-05	0.9536586431769741	
4.5446035893817525e-05	0.9536600077336791	
4.536281877392292e-05	0.9536552994697751	
4.536246283869935e-05	0.9536550866997341	
4.531481148765726e-05	0.9536543355009702	
4.531112089982626e-05	0.9536549354026387	
4.522023392769419e-05	0.953649543461111	
4.520026425643449e-05	0.9536506478897449	
4.516408604496146e-05	0.9536478140061125	
4.513878350492233e-05	0.953648207091828	
4.507070604960949e-05	0.9536437823079751	
4.505007506038194e-05	0.9536450909649844	
4.498430045684805e-05	0.9536406988593747	
4.494407589522963e-05	0.9536400860030294	
4.493827178847081e-05	0.9536390563968891	
4.4915975046081045e-05	0.9536398656665382	
4.482662305307416e-05	0.9536341192831094	
4.480400766067171e-05	0.9536354114098109	
4.471154458952091e-05	0.9536292734490873	
4.468958377360622e-05	0.9536305196463849	
4.459589232754938e-05	0.9536243245091179	
4.457607278169328e-05	0.9536255955532721	
4.447893790524095e-05	0.9536193709201047	
4.446083454463681e-05	0.953620695414715	
4.4361252440267906e-05	0.9536144750393352	
4.434398479365554e-05	0.9536158282895906	
4.424082936304138e-05	0.9536093623799214	
4.4225680037497164e-05	0.9536106625802828	
4.412258427174648e-05	0.9536041822199075	
4.4107167681131685e-05	0.953605499495936	
4.400360106188177e-05	0.9535989244769588	
4.398973508667974e-05	0.953600182670791	
4.3884358021732834e-05	0.9535933646052223	
4.387193457453662e-05	0.9535945600376107	
4.3775703375492385e-05	0.9535883739357913	
4.3775354221143486e-05	0.9535881485415666	
4.373203976747857e-05	0.9535875231805083	
4.373184331472345e-05	0.9535873547492862	
4.3636018457336225e-05	0.9535811153759254	
4.362462038600477e-05	0.9535822397241608	
4.3524056441901844e-05	0.9535754586190491	
4.3512446924745225e-05	0.95357655153711	
4.342520323471959e-05	0.9535705466891699	
4.3414634579198686e-05	0.9535710285926381	
4.339810991479918e-05	0.9535692467847143	
4.337930996897928e-05	0.9535697945291609	
4.3315274068408784e-05	0.9535657218216049	
4.331192367307428e-05	0.9535647973549569	
4.323908808727474e-05	0.9535625797612594	
4.323848939322747e-05	0.9535622212296114	
4.3154307172586534e-05	0.9535568582324854	
4.314104617598303e-05	0.9535580262970552	
4.304671553357242e-05	0.9535515688342946	
4.303229775507564e-05	0.9535527918322245	
4.2937819743781365e-05	0.9535462933965517	
4.292308330684648e-05	0.9535475046375808	
4.285186094923077e-05	0.9535424494180891	
4.2833009836060055e-05	0.9535429651471726	
4.280122442775657e-05	0.953540156279991	
4.278559821521912e-05	0.9535411085670245	
4.269931434934047e-05	0.9535352050676911	
4.2685443196112394e-05	0.9535364473833847	
4.2594238994630536e-05	0.9535303008348583	
4.258015776356208e-05	0.9535315674189302	
4.248487275556221e-05	0.9535249995364384	
4.247292943419725e-05	0.9535261917023463	
4.2376889147475105e-05	0.9535195188576671	
4.236442493055721e-05	0.9535207348431993	
4.227579327373279e-05	0.953514713314703	
4.227549025388252e-05	0.9535149172083047	
4.223139422315215e-05	0.9535143657733014	
4.222116338503836e-05	0.9535127364448057	
4.215320464912244e-05	0.9535085253702872	
4.2141808924486086e-05	0.9535096985653525	
4.205001194223643e-05	0.9535033122160507	
4.203813788612819e-05	0.9535045095334385	
4.1948467889082e-05	0.9534981303526433	
4.193664382073049e-05	0.9534989341285873	
4.1924684765947735e-05	0.9534974724869639	
4.191092105766376e-05	0.95349782669109	
4.183005934330387e-05	0.9534919357968481	
4.181679390927903e-05	0.9534931733788727	
4.172577121626197e-05	0.9534866062591295	
4.1711807231529777e-05	0.9534878733692425	
4.162249498213195e-05	0.953481394537556	
4.1607895023650805e-05	0.9534826814226983	
4.151981279922015e-05	0.9534762421079532	
4.150589746551598e-05	0.9534774979031543	
4.141798618137715e-05	0.9534709627589799	
4.140400000403068e-05	0.9534722093172744	
4.131988230814583e-05	0.9534659466784193	
4.130331744150544e-05	0.953467254713689	
4.122549895485848e-05	0.9534615568211462	
4.1221429764836386e-05	0.9534623046527599	
4.1157410874815364e-05	0.9534598083282512	
4.1146996240059674e-05	0.9534576929354247	
4.1079337872193234e-05	0.9534552649969202	
4.1078057360541164e-05	0.9534557240056166	
4.100381983150496e-05	0.9534501295469233	
4.098770485627348e-05	0.9534513350088928	
4.0913071660566545e-05	0.9534454930574059	
4.090837635800408e-05	0.9534461993254262	
4.0863872447253336e-05	0.953445082658495	
4.0844615841079545e-05	0.9534422833539633	
4.0800532055395525e-05	0.9534401926109496	
4.078913543614188e-05	0.9534412331275802	
4.073927374371557e-05	0.9534373575816035	
4.072966824533959e-05	0.9534379006631518	
4.0685590205664893e-05	0.9534343987946308	
4.0669522824745445e-05	0.9534356030054515	
4.059269614144857e-05	0.9534296279867851	
4.057794607864031e-05	0.9534306731931342	
4.05630255377241e-05	0.9534291762036522	
4.055259111516303e-05	0.9534295441237108	
4.048357485650234e-05	0.9534240641416449	
4.046659375685763e-05	0.9534254072120032	
4.0386265902711324e-05	0.9534190273936359	
4.0368735517543955e-05	0.9534203877429261	
4.029097146110722e-05	0.9534141637957688	
4.027276566213174e-05	0.9534155125182441	
4.019634430774093e-05	0.9534091937681015	
4.017649401247839e-05	0.9534105212709835	
4.010488892467039e-05	0.9534044076990614	
4.008282702075586e-05	0.9534056783611867	
4.001476640077865e-05	0.9533996065662115	
3.998919669051676e-05	0.953400844558152	
3.992604849868874e-05	0.9533951275524809	
3.9898786493424495e-05	0.9533963921244193	
3.983433960195552e-05	0.9533905658243512	
3.9810500848370346e-05	0.9533918469876548	
3.974256195388125e-05	0.953385793933489	
3.97220404071401e-05	0.9533871054415064	
3.965531101800196e-05	0.9533813788202528	
3.965101006341351e-05	0.9533820817756586	
3.9606991830216976e-05	0.9533811374321587	
3.958228798700658e-05	0.953377491355157	
3.954360319471323e-05	0.95337603857738	
3.953479485219114e-05	0.9533770164307573	
3.946484357740508e-05	0.9533709044516784	
3.94469137168513e-05	0.9533722129426049	
3.9380057816831874e-05	0.9533662301541942	
3.93637007215934e-05	0.9533673468569618	
3.9336511642727085e-05	0.9533649154438153	
3.933145464087649e-05	0.953365224841463	
3.928904577014445e-05	0.9533612918054452	
3.9282454487595156e-05	0.9533621374422888	
3.9225898793195446e-05	0.9533592187828465	
3.922044016817401e-05	0.9533576284839698	
3.915522960846575e-05	0.9533549606232775	
3.9154881002170276e-05	0.9533552277976375	
3.909666149527968e-05	0.9533501214313849	
3.9080508824635744e-05	0.9533512943804341	
3.901289043004177e-05	0.9533449269160983	
3.899699463503814e-05	0.9533461735250992	
3.892926165078153e-05	0.9533399988937205	
3.8923043971752536e-05	0.9533409124281119	
3.887353253957551e-05	0.9533381009455828	
3.887213934561798e-05	0.9533374558167625	
3.881786954045894e-05	0.9533333485558716	
3.880626208006858e-05	0.9533345267047401	
3.873529485811653e-05	0.9533279701540593	
3.872147076053037e-05	0.9533292397369931	
3.864966082742265e-05	0.953322520852061	
3.863621871363932e-05	0.9533237817813187	
3.856444023617599e-05	0.9533169918125846	
3.855259403473446e-05	0.9533182025908394	
3.848590283225006e-05	0.953311969222223	
3.848559731553462e-05	0.9533121958385861	
3.844723580404776e-05	0.9533114495069688	
3.841815311358452e-05	0.9533070365260469	
3.8383860470592065e-05	0.9533057251742337	
3.8380386553088165e-05	0.9533064314108017	
3.831192271388336e-05	0.9532998561398693	
3.8302012102298066e-05	0.9533009933963169	
3.823180904953033e-05	0.9532941100294424	
3.8220914436242944e-05	0.9532952588006803	
3.817790868928212e-05	0.9532911798532805	
3.8177772482711645e-05	0.953291279224311	
3.814079300368395e-05	0.9532878418966092	
3.8130006499804244e-05	0.9532889801119574	
3.806084488861483e-05	0.9532820714666759	
3.804868142151344e-05	0.9532832965786274	
3.798050982412447e-05	0.9532764665473983	
3.7967727216437877e-05	0.9532777156740602	
3.7901163006082504e-05	0.9532710688706486	
3.7888668620556017e-05	0.953272308597537	
3.78227474794545e-05	0.9532656874545605	
3.7810543982486246e-05	0.9532669191151957	
3.77460329856592e-05	0.9532604536051489	
3.7734063967066854e-05	0.953261680017671	
3.7669586691120796e-05	0.9532551225245657	
3.7659738553257566e-05	0.9532562677271917	
3.76063127928885e-05	0.9532514975759354	
3.7604392622602244e-05	0.9532506395682875	
3.755093794808559e-05	0.9532484667168457	
3.754791557976587e-05	0.9532473330166842	
3.749497055171515e-05	0.9532425517665675	
3.74856536629399e-05	0.9532436748297259	
3.742454558312278e-05	0.9532372537577857	
3.742444361307424e-05	0.9532373926057439	
3.7387697335596507e-05	0.9532366442893004	
3.735978610673149e-05	0.9532319791159356	
3.7329276989550546e-05	0.953230635126672	
3.732626456284311e-05	0.9532313057710597	
3.7279424791293856e-05	0.9532274288263761	
3.727378576421945e-05	0.9532257294813093	
3.722342706051451e-05	0.9532234575361033	
3.722341564394877e-05	0.9532234002658401	
3.716648680024451e-05	0.9532175781169869	
3.715638201904102e-05	0.953218736360354	
3.7114819985627796e-05	0.9532146748339524	
3.71127242420988e-05	0.9532139692054248	
3.708309185465715e-05	0.9532115816427776	
3.707358628530493e-05	0.9532126910178061	
3.701293158941915e-05	0.9532061379312459	
3.700168819116304e-05	0.9532073789873967	
3.694108741143572e-05	0.9532008415792096	
3.693071259876737e-05	0.9532020733471389	
3.687027183492707e-05	0.9531956336878128	
3.686159457421777e-05	0.9531968231171297	
3.680056794160363e-05	0.9531903487951319	
3.67934468036258e-05	0.9531914817796623	
3.673207001643907e-05	0.9531849329427656	
3.672437833802547e-05	0.9531860987939746	
3.6664438275012656e-05	0.9531797109899632	
3.665644930930325e-05	0.9531808806678767	
3.659750646003973e-05	0.953174418624008	
3.658826220459137e-05	0.9531756165855015	
3.652950659114495e-05	0.9531688945046837	
3.6519167078457745e-05	0.9531701068818107	
3.646615732380997e-05	0.9531640865749204	
3.646615529485587e-05	0.9531641075955891	
3.6431134083773324e-05	0.9531634197852179	
3.640669349098618e-05	0.9531588697803963	
3.63772040754475e-05	0.9531574756106889	
3.637207057219588e-05	0.9531583416059773	
3.631622405894504e-05	0.9531517154891994	
3.6304720150124535e-05	0.9531529542106045	
3.624806919533221e-05	0.9531461089632512	
3.6238146081479406e-05	0.9531472945183245	
3.6188083498258024e-05	0.9531414623748132	
3.618801393248798e-05	0.953141328314261	
3.6163975091707566e-05	0.953140227076973	
3.6163964915603276e-05	0.9531401832491735	
3.612920210268218e-05	0.9531372187989127	
3.6122352392903666e-05	0.9531351202181813	
3.607891198247811e-05	0.9531327248481635	
3.607874623984219e-05	0.953132482448665	
3.60295948358517e-05	0.953126856266852	
3.6022649359844286e-05	0.9531279222603456	
3.596755189549189e-05	0.9531210469754335	
3.59606442457507e-05	0.9531221073374826	
3.591565922729415e-05	0.953117188925086	
3.591328563276638e-05	0.9531160975341082	
3.586589250351736e-05	0.953113911166767	
3.585361566812037e-05	0.9531106261825647	
3.581046601475215e-05	0.9531081183518088	
3.58099289195874e-05	0.9531084970788527	
3.5758802590147e-05	0.9531021103860906	
3.574978067095697e-05	0.953103276099153	
3.569463189407934e-05	0.953096013726095	
3.568529129357143e-05	0.9530971887999692	
3.562956567659238e-05	0.9530896977155319	
3.562140262463335e-05	0.953090809682628	
3.5582182939467664e-05	0.9530860416819417	
3.5574596949738544e-05	0.9530839951813805	
3.554091534669037e-05	0.9530833468806977	
3.552128259930107e-05	0.9530790757761174	
3.5492795468496464e-05	0.9530763238317927	
3.5486711195054426e-05	0.9530772675896874	
3.543387054076438e-05	0.9530696317307613	
3.5424589575396816e-05	0.9530706257191113	
3.537531162028598e-05	0.9530631612737762	
3.53634725329691e-05	0.9530640820464819	
3.5318783133539343e-05	0.9530571941689037	
3.531625985601345e-05	0.9530577645821738	
3.528814985514477e-05	0.9530558968748856	
3.528475246097548e-05	0.9530546467917127	
3.5249879484314315e-05	0.953049783132271	
3.524022651122571e-05	0.9530507519237948	
3.518965204305456e-05	0.9530431486784464	
3.518118832652566e-05	0.9530442011523366	
3.512972915032632e-05	0.9530366838619353	
3.512140376546576e-05	0.9530377933608404	
3.506959217466145e-05	0.953030293434998	
3.506111617500206e-05	0.9530314355195045	
3.5010684755267095e-05	0.9530242047169585	
3.5002142935028954e-05	0.9530253568871632	
3.495254174787889e-05	0.9530181911304532	
3.494805737048419e-05	0.9530191180227648	
3.491185200023196e-05	0.9530153353648868	
3.4904859652073555e-05	0.9530129388952069	
3.4863182801170205e-05	0.9530105004320978	
3.485994774737692e-05	0.9530090518197903	
3.482156680407992e-05	0.9530043207355866	
3.481613791319752e-05	0.9530052737035358	
3.4785259045009666e-05	0.9530013273244787	
3.4775916500035686e-05	0.9529987403708168	
3.474630524256422e-05	0.9529979550256122	
3.4728731369384695e-05	0.9529940115898486	
3.471678134448311e-05	0.9529933800294454	
3.471301382861018e-05	0.9529919498909031	
3.467342963705946e-05	0.952989219046938	
3.4661090707991966e-05	0.9529854165462143	
3.4618604304137966e-05	0.9529825757393093	
3.460760206897026e-05	0.9529790774885586	
3.457078899977678e-05	0.9529759220045552	
3.457035330950852e-05	0.9529762799767767	
3.4525428636381725e-05	0.9529692650376831	
3.452187294762186e-05	0.9529700440216734	
3.4499340789141904e-05	0.9529678653805863	
3.4486649355047626e-05	0.9529645049410463	
3.446166026215547e-05	0.9529615719136588	
3.4456243611347976e-05	0.952962490187066	
3.440947046913245e-05	0.9529548755116942	
3.440112006944815e-05	0.9529559279744804	
3.435699048278152e-05	0.9529486925197307	
3.4347575434017366e-05	0.9529497331051335	
3.430485645751913e-05	0.9529425569862153	
3.429501450472529e-05	0.9529435634447393	
3.425304179769381e-05	0.9529363727737542	
3.424261898002775e-05	0.9529373756598764	
3.420043741852866e-05	0.952930038152364	
3.4190422695692145e-05	0.9529310276022099	
3.414867976500412e-05	0.9529237117306237	
3.4138158156020124e-05	0.9529247209973865	
3.409701560299345e-05	0.9529174716079235	
3.408841553247944e-05	0.9529184378135109	
3.405916767408702e-05	0.952913897474994	
3.405247170219615e-05	0.9529116418695384	
3.4023575343142956e-05	0.9529104062870896	
3.400655065651503e-05	0.9529057934486381	
3.3984971310793676e-05	0.9529034994027079	
3.398125534135528e-05	0.9529042991145241	
3.393734056465206e-05	0.9528966436774686	
3.393119823416432e-05	0.9528976807847237	
3.388648092184258e-05	0.9528899819379835	
3.388134811161496e-05	0.9528909962385212	
3.3841637279116024e-05	0.9528845654374656	
3.384081599025823e-05	0.9528838829775467	
3.380779544984215e-05	0.9528813979571594	
3.379439536750454e-05	0.9528772849299019	
3.378570079572407e-05	0.9528771242437558	
3.377399742919028e-05	0.9528747311222352	
3.375281636556042e-05	0.952873666251624	
3.3747236551987085e-05	0.9528714545697463	
3.3713875294925015e-05	0.9528666202413046	
3.3710441079881353e-05	0.952867522758072	
3.367040342546273e-05	0.952860858995697	
3.3670360455502334e-05	0.9528607189985534	
3.3638372895907185e-05	0.9528581158397704	
3.36246045923726e-05	0.9528536717814082	
3.358967560946345e-05	0.9528514013396863	
3.3575721746864744e-05	0.9528468939778122	
3.354083293295938e-05	0.9528445965472576	
3.352941321952332e-05	0.95284070701735	
3.349870413943029e-05	0.9528377865600661	
3.349845558109352e-05	0.9528380896362689	
3.3458623261788856e-05	0.9528311897097194	
3.345291250096593e-05	0.9528322518162793	
3.34127685203163e-05	0.9528251348234811	
3.340777952824889e-05	0.9528261088599732	
3.338541394491013e-05	0.9528231278934616	
3.337426370667709e-05	0.9528197570990382	
3.3347841045714014e-05	0.9528189549978824	
3.333943007181604e-05	0.9528162225636452	
3.331591445941244e-05	0.9528129215982019	
3.330939759338826e-05	0.9528139679813409	
3.327224295550932e-05	0.952807309714491	
3.3264440782759175e-05	0.9528084445616192	
3.322638809889842e-05	0.9528015212840042	
3.321848925800863e-05	0.9528026726076732	
3.317996412827105e-05	0.9527955853884832	
3.3173314379526225e-05	0.9527966946522176	
3.313678216717447e-05	0.9527899254764264	
3.313678031895349e-05	0.9527899501499811	
3.311548224707473e-05	0.9527889591480325	
3.3108558575514004e-05	0.9527865234122408	
3.308226165222658e-05	0.9527821533090144	
3.3076954786691746e-05	0.9527831889138546	
3.3038046224781155e-05	0.9527757258574342	
3.303233456411042e-05	0.9527768003911774	
3.2993794531240876e-05	0.9527694198286701	
3.298971267197406e-05	0.9527704046892411	
3.295040371496909e-05	0.9527628161572774	
3.2947090594336525e-05	0.952763750206623	
3.290960803706458e-05	0.9527566450896432	
3.290960762115929e-05	0.9527566592038442	
3.288224467290268e-05	0.9527538938812182	
3.287038180524028e-05	0.9527496143995259	
3.2840136950108674e-05	0.9527474355144617	
3.282859879431003e-05	0.9527432381616202	
3.2802704617391664e-05	0.9527402926197139	
3.280257839549429e-05	0.9527405190102479	
3.2781672382512884e-05	0.9527373331040103	
3.276774450391794e-05	0.9527330895792734	
3.275412006347661e-05	0.9527330911882571	
3.2736388965289346e-05	0.9527289678340889	
3.2731616902774614e-05	0.9527289888643332	
3.2719417084456236e-05	0.9527249081166071	
3.2693962893418164e-05	0.952723323888566	
3.267624408043492e-05	0.9527176474433696	
3.265251435279217e-05	0.9527164465591915	
3.2632723442214834e-05	0.9527103031126442	
3.261050206672405e-05	0.9527091941155998	
3.2590884588460924e-05	0.9527029814583374	
3.2567252007836686e-05	0.9527014367475124	
3.2556225720664434e-05	0.9526973384378656	
3.2530577624637807e-05	0.9526935961918939	
3.253055061571547e-05	0.9526934865870964	
3.251759529608366e-05	0.9526924091674378	
3.249774858403216e-05	0.9526864859402221	
3.248129366688083e-05	0.952684488112767	
3.248049299170847e-05	0.9526850190547204	
3.2439056357786445e-05	0.9526760066455692	
3.243674293015873e-05	0.9526768517108876	
3.239402410535218e-05	0.9526673205132883	
3.239163633818869e-05	0.9526681674101122	
3.2348955241819926e-05	0.9526585492173053	
3.2346659726663813e-05	0.9526593822835487	
3.2303356531260135e-05	0.9526494925195578	
3.2301315185499676e-05	0.9526502914110467	
3.2257542237978896e-05	0.9526401881614192	
3.225610922527027e-05	0.9526408931283646	
3.221284622758664e-05	0.9526308708552013	
3.221220036857849e-05	0.9526313649950273	
3.219364180853491e-05	0.9526281388953888	
3.2172268465070314e-05	0.9526213644363616	
3.215748284904942e-05	0.9526207147299761	
3.214238534102688e-05	0.9526156207240388	
3.211758581448707e-05	0.9526105258086698	
3.211672335040051e-05	0.9526110919256874	
3.20736426066775e-05	0.9526009330882782	
3.207251689016427e-05	0.9526015670603106	
3.2033900926469586e-05	0.9525926455118225	
3.2032301611165806e-05	0.9525914698328151	
3.2007986579069024e-05	0.9525882503611123	
3.198918054867631e-05	0.9525813359618197	
3.196309084010083e-05	0.9525783868014995	
3.194675257582567e-05	0.9525721703276377	
3.192214725264478e-05	0.9525686777139012	
3.192110910259678e-05	0.9525678459971476	
3.19084398197966e-05	0.9525659180771815	
3.188974583946844e-05	0.9525597309910505	
3.18759029118801e-05	0.9525588377717213	
3.186944922334318e-05	0.9525564616691006	
3.1853976183814516e-05	0.9525539983074715	
3.184465987575018e-05	0.9525499865498556	
3.181598900795458e-05	0.9525463067689156	
3.180310861810613e-05	0.9525409786242893	
3.177420533987772e-05	0.9525372195027052	
3.175949967450658e-05	0.9525312939970815	
3.1731485822704824e-05	0.9525276790319763	
3.171553603972753e-05	0.9525213687092039	
3.1688169030586185e-05	0.9525178423585678	
3.167062725008982e-05	0.95251100325962	
3.164358058595107e-05	0.9525073256104385	
3.162825240916585e-05	0.952501169542629	
3.160324416764568e-05	0.9524967841856614	
3.160272684325133e-05	0.9524962322983849	
3.158944958280249e-05	0.9524939999056986	
3.156757855748412e-05	0.9524865052905037	
3.155079801684424e-05	0.9524850682559688	
3.153451636638111e-05	0.9524791705827458	
3.151208807157778e-05	0.9524741097003698	
3.1511123027669416e-05	0.9524746447751203	
3.14670462766299e-05	0.9524630022237737	
3.146607269857622e-05	0.9524635695062198	
3.142005896671535e-05	0.9524514172705345	
3.1419390059468115e-05	0.9524519219907884	
3.137390442243553e-05	0.9524400274753237	
3.137327445184515e-05	0.9524405287217189	
3.132772035830739e-05	0.9524286382219014	
3.1327198443364084e-05	0.9524291043124152	
3.1289685261379736e-05	0.9524195161939182	
3.128275533581258e-05	0.9524165417034783	
3.1270394343181485e-05	0.9524156555859892	
3.123632777989389e-05	0.9524045000248784	
3.122390721157121e-05	0.9524031915704216	
3.1222973712581844e-05	0.9524023876951622	
3.117787010597012e-05	0.9523904892938448	
3.1177634001002844e-05	0.9523908223195926	
3.113351666731448e-05	0.9523792701076161	
3.113298501274836e-05	0.9523786352870122	
3.110953409896164e-05	0.9523744141509097	
3.109131924650869e-05	0.9523673237939366	
3.1068067440170515e-05	0.9523640859038529	
3.104641481831545e-05	0.9523558334820554	
3.1023018180097867e-05	0.95235244691979	
3.100717904909243e-05	0.9523460703406601	
3.098171040344073e-05	0.9523406435849321	
3.098131809806501e-05	0.9523401314685039	
3.0962686006055455e-05	0.952336276624318	
3.0940050021160396e-05	0.9523284269707556	
3.093654437578201e-05	0.9523286698946803	
3.090583927292779e-05	0.9523210389171379	
3.0905814861489235e-05	0.9523209437125967	
3.088574561689919e-05	0.9523138920251337	
3.086349598246043e-05	0.9523107761101742	
3.083790578580887e-05	0.9523011502858622	
3.081447155993707e-05	0.9522978861463657	
3.0789436236846715e-05	0.9522884192591543	
3.076610423561992e-05	0.9522851773183756	
3.074195555637585e-05	0.952275983597714	
3.071847497123035e-05	0.9522727604803549	
3.069557421621141e-05	0.9522639664765705	
3.0672144000415474e-05	0.9522607620390794	
3.064908264653225e-05	0.9522519449639254	
3.0634792385005496e-05	0.9522502217572943	
3.061726860604739e-05	0.9522452959219857	
3.061720837669826e-05	0.9522454323763604	
3.05877722442721e-05	0.9522361070089904	
3.0576793543045856e-05	0.9522355406734783	
3.055164308758639e-05	0.9522268185643625	
3.053388427945831e-05	0.95222301355958	
3.0533884103621246e-05	0.9522230032690231	
3.0489321996536743e-05	0.9522111277914128	
3.048931955831734e-05	0.9522110865032889	
3.0445150105492656e-05	0.9521995115214666	
3.0445147952955077e-05	0.9521994724282947	
3.0400811381524045e-05	0.9521877725301957	
3.040078018153981e-05	0.9521879123481674	
3.0356703797962572e-05	0.9521760904052676	
3.0356669376018226e-05	0.9521762288955821	
3.033898228981304e-05	0.9521724137256966	
3.0315052104777256e-05	0.9521640201389969	
3.0302976342973675e-05	0.9521633411346697	
3.0277111815853402e-05	0.9521542818326193	
3.0261315037747527e-05	0.9521511551275147	
3.0261189218267378e-05	0.9521514000286498	
3.022003727671837e-05	0.9521401555220519	
3.0219987877980038e-05	0.9521399775466656	
3.0197260901888583e-05	0.9521355611878562	
3.0181673291032683e-05	0.9521290802834721	
3.015888718981164e-05	0.9521259126864446	
3.014002470612293e-05	0.9521182567444615	
3.0117431107380388e-05	0.9521149656839063	
3.010061768760516e-05	0.9521079647819193	
3.0078156403083775e-05	0.9521036908483115	
3.007775182907821e-05	0.9521031352959892	
3.0042491506327257e-05	0.9520935858088814	
3.0042041062108586e-05	0.9520930099749566	
3.00250530044446e-05	0.9520902924564006	
3.0005870755456114e-05	0.9520836152656961	
3.0005870755440142e-05	0.952083615171072	
2.9969293032211696e-05	0.9520752435674739	
2.9965633929079e-05	0.9520726946223349	
2.993601436267844e-05	0.9520656414752605	
2.993121789580133e-05	0.952065555583116	
2.991164038511833e-05	0.9520576820432236	
2.988874526919433e-05	0.9520545421237461	
2.9869124372149605e-05	0.9520464845779311	
2.9845988828094225e-05	0.9520433090712423	
2.982672509691535e-05	0.9520353572619881	
2.9803515480944885e-05	0.9520321641457684	
2.97842798166645e-05	0.9520242060911808	
2.9763070579057663e-05	0.9520213499656414	
2.9747275667377097e-05	0.952015771198904	
2.974653964592555e-05	0.9520149646509748	
2.9712143554758964e-05	0.9520069905177255	
2.971205573246447e-05	0.95200714942428	
2.9694396060734275e-05	0.952000323010782	
2.967456090082062e-05	0.9519971831316962	
2.967143939536903e-05	0.9519951864713175	
2.9637052026283192e-05	0.9519857490616053	
2.9636919946396965e-05	0.9519860200234616	
2.95958008703166e-05	0.9519743252217717	
2.9595793959144764e-05	0.9519743934487223	
2.955462808346025e-05	0.9519627318989173	
2.9554596373663383e-05	0.9519628742603642	
2.9513081667424824e-05	0.9519509422788969	
2.9512885713604847e-05	0.9519512676143118	
2.9471248856159295e-05	0.9519390960537851	
2.9471000809099447e-05	0.9519394426359042	
2.9450495982612813e-05	0.9519342285566442	
2.9432493496965788e-05	0.9519272244698155	
2.9420596780978018e-05	0.9519263615503317	
2.9391562289831094e-05	0.9519157000420717	
2.938269194611302e-05	0.9519153254222041	
2.9358249138922243e-05	0.9519075865495549	
2.9358073982287004e-05	0.9519072547298711	
2.9343314804623443e-05	0.951902332425082	
2.9325816667476826e-05	0.9518998896326589	
2.93073287462747e-05	0.9518919829796454	
2.9285523226899827e-05	0.951888765073106	
2.9268628742660903e-05	0.9518813971734035	
2.9247569274102734e-05	0.9518777545649229	
2.9246232782673868e-05	0.9518765824268525	
2.921413153239706e-05	0.9518674615325206	
2.921412503684243e-05	0.9518673999396542	
2.9199523659236158e-05	0.9518648140170056	
2.9180368381005054e-05	0.9518576209548821	
2.9179551322394628e-05	0.9518580085324418	
2.9151703906888174e-05	0.9518508135558356	
2.915134787323702e-05	0.951851069913235	
2.9135712907147268e-05	0.9518445974609252	
2.9115191577246263e-05	0.9518415340920665	
2.9097628452116904e-05	0.9518338244148725	
2.9076703000677823e-05	0.9518306465969747	
2.905914318046206e-05	0.9518229051957414	
2.903771402595023e-05	0.9518196907544814	
2.9020434859382485e-05	0.9518120279512716	
2.899866282575889e-05	0.9518087882653455	
2.8982095201138952e-05	0.9518013793800891	
2.8959829000737813e-05	0.9517981048651193	
2.8942974026478087e-05	0.9517905615681769	
2.8921386989673454e-05	0.9517873736725093	
2.890565188620817e-05	0.9517806284580499	
2.8904999025481772e-05	0.9517809310016337	
2.887339091742263e-05	0.9517731533240723	
2.887159911780895e-05	0.9517715211684488	
2.88468437147801e-05	0.9517642189521869	
2.8840796562147194e-05	0.9517642533283028	
2.8815137464447212e-05	0.9517543999593878	
2.880282958578279e-05	0.9517535207994734	
2.87895026029672e-05	0.9517479051617821	
2.8769174973225855e-05	0.9517424614530507	
2.876871921210286e-05	0.9517429293791414	
2.8731843626615895e-05	0.9517317410867079	
2.873146691114823e-05	0.9517321881503884	
2.869540351335615e-05	0.9517212387890531	
2.8695381298937047e-05	0.9517213508996581	
2.8683463715706668e-05	0.9517191487310871	
2.8661914066329133e-05	0.9517106231211873	
2.8650454001071978e-05	0.951709826651724	
2.863375281033744e-05	0.951702944728965	
2.861867898268407e-05	0.951699264257417	
2.86186695676161e-05	0.951699186649107	
2.8597901635727763e-05	0.9516942476693971	
2.8586843593873132e-05	0.9516888166318821	
2.8567262457910988e-05	0.9516858104084234	
2.8551427692675463e-05	0.9516785507622717	
2.8532205767794927e-05	0.9516757333479187	
2.851607449707934e-05	0.9516683447208585	
2.8496755888192807e-05	0.9516654379643711	
2.8487645708036546e-05	0.9516607568096561	
2.846551057865908e-05	0.9516551168300487	
2.8465397294410003e-05	0.9516553721583926	
2.843760928944739e-05	0.9516471554980322	
2.8434627961093087e-05	0.9516450796549412	
2.8415567876543778e-05	0.9516418890524839	
2.8400947890970545e-05	0.9516351375952662	
2.839819702209547e-05	0.9516353146488554	
2.8371055778146157e-05	0.9516282665397188	
2.8368924429621864e-05	0.9516263016229967	
2.8335294658625962e-05	0.9516179129246235	
2.833293245044459e-05	0.9516157915937713	
2.8299788170740592e-05	0.9516073035676331	
2.829817651878534e-05	0.9516057175713036	
2.828291025333295e-05	0.9516006015181191	
2.82683949869769e-05	0.9515985302463134	
2.8252519352593222e-05	0.9515908954866733	
2.823284045662348e-05	0.9515877131515067	
2.82169464258176e-05	0.9515800517695718	
2.8199490993631514e-05	0.9515773378146828	
2.818585188934956e-05	0.951571771428598	
2.818525844385344e-05	0.9515710003623127	
2.815634722869434e-05	0.9515632479005977	
2.8156326376059367e-05	0.951563336674971	
2.8141376760984932e-05	0.9515566627737191	
2.8124078641505448e-05	0.9515540162538143	
2.8107637338721384e-05	0.9515461769507851	
2.809041615755521e-05	0.9515433009343837	
2.8084262150494506e-05	0.9515396872746877	
2.8059507207513132e-05	0.9515323674834695	
2.8059377853543464e-05	0.9515326534936944	
2.802536253312629e-05	0.9515213291963778	
2.8024902449976105e-05	0.9515218193876552	
2.7990409752324452e-05	0.9515101011686966	
2.798965599846512e-05	0.9515106823276569	
2.795508772132617e-05	0.951498761428671	
2.7954312660835977e-05	0.9514993399043604	
2.7926027555792392e-05	0.9514898188732225	
2.7922756195754118e-05	0.9514876908346606	
2.7912694554964936e-05	0.951486550499177	
2.789276099620396e-05	0.9514786097620496	
2.7892744724321453e-05	0.9514785045917554	
2.786273108831193e-05	0.9514697454068639	
2.7860881000401583e-05	0.9514679061482832	
2.78292181442685e-05	0.9514586852178956	
2.7827664882287932e-05	0.9514570468683884	
2.7798445393372944e-05	0.9514483661313424	
2.7798424930521628e-05	0.951448464107903	
2.778406739667766e-05	0.9514420756851628	
2.7769416628254863e-05	0.951439011620254	
2.7768854868131073e-05	0.9514382623051346	
2.7739525369000477e-05	0.9514281392606568	
2.7739351432543416e-05	0.9514277501598583	
2.7723731481584318e-05	0.9514239963085086	
2.770816575620761e-05	0.9514167129473676	
2.7707963500991123e-05	0.9514169499043671	
2.768194245915388e-05	0.9514090423969855	
2.7681912842514256e-05	0.9514091435450323	
2.7666194485361666e-05	0.9514016244712711	
2.7648879902778975e-05	0.9513984809495464	
2.763098238801874e-05	0.9513894471813757	
2.7613315231953406e-05	0.9513862155251477	
2.759555762097871e-05	0.95137722223799	
2.7577832960041474e-05	0.9513740338701017	
2.7561738763557686e-05	0.9513658030065676	
2.7544175024956645e-05	0.9513627088064049	
2.7528127960522798e-05	0.951354513886356	
2.7511354425476416e-05	0.9513515436288683	
2.7494549958908493e-05	0.9513429991010662	
2.747790659627836e-05	0.9513400416072687	
2.7461291227351242e-05	0.9513315879635148	
2.7450716395093644e-05	0.951330017949592	
2.7434864209768213e-05	0.9513243905364599	
2.7432537604456562e-05	0.9513222431949221	
2.74021200531172e-05	0.9513134185276662	
2.73995501049995e-05	0.9513110670906464	
2.7374211260544248e-05	0.9513030529509857	
2.7372740028236513e-05	0.9513034749523328	
2.735146486086209e-05	0.9512940387100025	
2.7340856409847433e-05	0.9512930525824108	
2.7319652993179186e-05	0.9512832472369368	
2.7308419505530343e-05	0.9512818945898223	
2.730612974457772e-05	0.9512802080966508	
2.7279752235527175e-05	0.9512707490865624	
2.727912499039334e-05	0.9512712778525705	
2.726105768323616e-05	0.9512652925878405	
2.7250866959000475e-05	0.9512600243752276	
2.7240158833492352e-05	0.9512588459912612	
2.7226537879030747e-05	0.9512525028359038	
2.7221185897413344e-05	0.9512514665404725	
2.7215688002492806e-05	0.951248120114749	
2.7197974770752787e-05	0.9512444173376627	
2.7184692600198845e-05	0.951237037928345	
2.716565096208096e-05	0.9512330526749393	
2.715392362648754e-05	0.9512263374991267	
2.7134357677498342e-05	0.9512221663637985	
2.712314125811696e-05	0.9512156581965243	
2.710407455975311e-05	0.9512115754665154	
2.7094486647362034e-05	0.9512058780351866	
2.7077232820146553e-05	0.9512012290688037	
2.707722537478209e-05	0.9512011554087652	
2.70559318923092e-05	0.9511938576630283	
2.7052542167704684e-05	0.9511913029894937	
2.7034863341183353e-05	0.95118761190119	
2.702196868213351e-05	0.9511804042818828	
2.701108616460199e-05	0.9511786895912311	
2.699605695715518e-05	0.9511732285221153	
2.699462871986447e-05	0.95117159633248	
2.6965463128371804e-05	0.9511630339761494	
2.696359563862696e-05	0.9511610323203998	
2.6934870188770027e-05	0.951152529926369	
2.6932708733000116e-05	0.9511503236160733	
2.6904577236444223e-05	0.9511419923598311	
2.6902507672652158e-05	0.9511398742234435	
2.6881170890924044e-05	0.9511331713905457	
2.687847287963671e-05	0.951133271343314	
2.6865286878310547e-05	0.9511261890358238	
2.6849946817207597e-05	0.9511235410299623	
2.683664561107092e-05	0.9511163822268802	
2.683402056116682e-05	0.9511164755012306	
2.6812851655785103e-05	0.9511097022310295	
2.6811127690820175e-05	0.9511078742763661	
2.679695786750464e-05	0.9511025252150958	
2.6786226410904725e-05	0.9511008404520891	
2.6772593671228497e-05	0.9510931867652989	
2.6755741457153728e-05	0.9510899171078799	
2.674233429965913e-05	0.9510822559860946	
2.6725717366666326e-05	0.9510785878261603	
2.6723632683024462e-05	0.9510767121026189	
2.669829545831339e-05	0.9510670831947404	
2.669775847183596e-05	0.9510676117855664	
2.6667155306913984e-05	0.9510553441531888	
2.666666074179612e-05	0.9510558603827814	
2.663595718248923e-05	0.95104348896965	
2.663581450185408e-05	0.9510437965957256	
2.661452408891488e-05	0.9510360462022185	
2.660759658860548e-05	0.9510315897987633	
2.6598755820145344e-05	0.9510301269396069	
2.6583184108608973e-05	0.951023769684816	
2.6581568733217563e-05	0.951022014579617	
2.6554782635240513e-05	0.9510133353869444	
2.655176286367303e-05	0.9510105402839603	
2.6525214496921324e-05	0.9510020266943973	
2.6522073745858762e-05	0.9509991495768065	
2.6495604584759405e-05	0.9509906402450883	
2.6492924303815896e-05	0.9509880758625007	
2.647240562071647e-05	0.9509807662862241	
2.6469622720164283e-05	0.9509808469627481	
2.6458890080794655e-05	0.950974722385067	
2.644508083960746e-05	0.9509704692628275	
2.644409236569493e-05	0.9509693530807722	
2.6430376930812073e-05	0.9509656784827212	
2.6418217290661684e-05	0.9509586111102843	
2.64137060715912e-05	0.9509582180573608	
2.639445794781369e-05	0.9509511930035939	
2.6392049578670803e-05	0.9509487656092818	
2.63662411190905e-05	0.9509399297124301	
2.636623797599801e-05	0.9509399696412897	
2.635430192075636e-05	0.9509333899303144	
2.633882227441677e-05	0.9509300058369287	
2.6324410771838985e-05	0.9509214471048224	
2.6308495703389594e-05	0.9509178735567068	
2.629331950794693e-05	0.9509088869095664	
2.6277894548107483e-05	0.950905344655058	
2.626140471262511e-05	0.9508956487258987	
2.6246285113583004e-05	0.950892121912224	
2.622865106956435e-05	0.9508818082906247	
2.6213675994198967e-05	0.9508782906828984	
2.619586515889745e-05	0.9508678888953195	
2.6184439116910214e-05	0.9508654313683966	
2.6170737264185627e-05	0.9508592007641616	
2.616800798917628e-05	0.9508566005632548	
2.6140064059927902e-05	0.9508466700639161	
2.6136279303527052e-05	0.9508432561387107	
2.6111332357145614e-05	0.9508340966260197	
2.611119093841356e-05	0.9508343373530538	
2.6089891228011204e-05	0.9508235850621156	
2.608242902700065e-05	0.9508227805659362	
2.6058537308205246e-05	0.9508102507962531	
2.6051388885301523e-05	0.9508093206950436	
2.604701304244867e-05	0.9508063101895944	
2.6022030938042597e-05	0.9507959027937344	
2.602202390389103e-05	0.9507958190949651	
2.5996362541630898e-05	0.9507852392260013	
2.5992558454560676e-05	0.950782346615426	
2.598578279849706e-05	0.9507811800048337	
2.5967974557470843e-05	0.9507727604557201	
2.596661618080579e-05	0.9507712187598114	
2.5940863684512315e-05	0.950761947250206	
2.593721755016883e-05	0.9507586299325137	
2.591447142351516e-05	0.9507503131942485	
2.5913183572201054e-05	0.950750516366339	
2.5898484887520525e-05	0.9507418999534616	
2.5883403044815878e-05	0.9507383922304262	
2.5868911078661665e-05	0.9507295826071054	
2.585341449217679e-05	0.9507258696075884	
2.5839758576266233e-05	0.950717460569117	
2.582525770494076e-05	0.9507137541016601	
2.581983076960925e-05	0.9507099213716863	
2.580736888958295e-05	0.9507056079090568	
2.5801815844388323e-05	0.9507016991772156	
2.5787407865721505e-05	0.9506980308174818	
2.577414879486624e-05	0.9506898184673286	
2.5760351252851533e-05	0.950686599995475	
2.5748630990252403e-05	0.9506803750679758	
2.57479552076254e-05	0.9506794028670214	
2.5721466134493878e-05	0.9506698424602205	
2.5718903957862967e-05	0.9506671881860826	
2.5691642714922477e-05	0.9506572091837948	
2.5688415137873864e-05	0.9506540627409934	
2.5660951985382067e-05	0.9506437016426292	
2.5658241874899477e-05	0.9506409353133967	
2.5636348582726215e-05	0.9506321526443232	
2.5633744410906408e-05	0.9506320301320901	
2.5619687692117627e-05	0.9506232658558699	
2.560385403158776e-05	0.9506189756046507	
2.5589125093751877e-05	0.9506096385639898	
2.557514233365003e-05	0.9506059591903472	
2.556245131453679e-05	0.9505989829025981	
2.5561572721215913e-05	0.9505978298197707	
2.5534956967202784e-05	0.9505874839679854	
2.5530692647433385e-05	0.9505836326859216	
2.5504712141629644e-05	0.9505737396697478	
2.5501427079744794e-05	0.950570671028132	
2.5484027423212883e-05	0.9505628435393396	
2.547945614599159e-05	0.950562319870289	
2.5471259938592326e-05	0.9505569462457446	
2.5450398110847198e-05	0.950548266940476	
2.5450258419998144e-05	0.9505478399632217	
2.5419826413341332e-05	0.950534312523634	
2.5419699411494722e-05	0.9505338997804675	
2.538940303010663e-05	0.9505202860825296	
2.538918378599258e-05	0.9505197488137594	
2.537191923847303e-05	0.9505129766495697	
2.5360672745293027e-05	0.9505056692697004	
2.534822424740439e-05	0.9505026071800378	
2.5333131380295914e-05	0.9504936047039834	
2.5333053577782252e-05	0.9504937583944656	
2.530914813363444e-05	0.9504843946949321	
2.530478145509551e-05	0.9504804216773856	
2.5277764306889732e-05	0.9504697543112196	
2.5273624551200175e-05	0.9504659163902293	
2.5246304872639075e-05	0.9504549317820297	
2.5242844705291164e-05	0.9504515737760166	
2.5219314167026484e-05	0.9504416861762008	
2.5218471256584413e-05	0.9504418858414433	
2.5203995816495266e-05	0.9504328483443061	
2.519505214305992e-05	0.9504305664801913	
2.518316284789167e-05	0.9504238628865622	
2.5178990327899224e-05	0.9504231638588553	
2.516503870915058e-05	0.9504143435660005	
2.5150538092724514e-05	0.9504101425496057	
2.5137089837253705e-05	0.9504016215536336	
2.5136772075021037e-05	0.9504018493926674	
2.5111539681764207e-05	0.9503912496723468	
2.5109067555214992e-05	0.950388568468035	
2.5080610035568037e-05	0.9503765574005576	
2.507903342782137e-05	0.9503745808507222	
2.5050718290403677e-05	0.9503626306667833	
2.5050472973619792e-05	0.9503620692316791	
2.5040005848223958e-05	0.9503561871343541	
2.5023777097303973e-05	0.9503511683745895	
2.5013503913997832e-05	0.9503438120076497	
2.4994740125119888e-05	0.950337830034812	
2.498402191728741e-05	0.9503302574962366	
2.496631959440411e-05	0.9503248821930693	
2.4954856282153326e-05	0.9503169695976733	
2.493826643463713e-05	0.9503120759558031	
2.4926780907583374e-05	0.9503042914500575	
2.4921600152437855e-05	0.9503033241657621	
2.4902840280392338e-05	0.9502950573894516	
2.4901974035332884e-05	0.9502937367860752	
2.487483941586621e-05	0.9502822111650886	
2.4874585381788462e-05	0.9502816009816177	
2.485519440262839e-05	0.9502722728401565	
2.484965138506456e-05	0.9502715175977962	
2.4834061110830893e-05	0.9502618153539175	
2.482213112334663e-05	0.9502589610583856	
2.481286647467466e-05	0.9502527860952106	
2.4798543721428513e-05	0.9502463874388453	
2.4797892992543307e-05	0.9502468632209968	
2.4773629142670562e-05	0.9502351096482714	
2.4772225654302094e-05	0.9502335020739955	
2.4756734152840257e-05	0.9502284572376162	
2.4744245809029705e-05	0.950219947667708	
2.4732690417915337e-05	0.950216932788739	
2.4720515238189716e-05	0.9502107744358615	
2.4719063685528363e-05	0.950208963251941	
2.4692789522901094e-05	0.9501983975390378	
2.4690256684293885e-05	0.9501956062447923	
2.466377374010105e-05	0.9501849008648299	
2.4661965193232928e-05	0.9501827012192942	
2.4640445031308694e-05	0.950173554679929	
2.4638186011158855e-05	0.9501734935898941	
2.4627052673116794e-05	0.950165899433339	
2.461416623297227e-05	0.950162331504598	
2.4601222785679055e-05	0.9501548279336259	
2.4600728220971532e-05	0.9501552472225283	
2.45784259451074e-05	0.9501443436906635	
2.4575227536664756e-05	0.9501442329941441	
2.4564661820781504e-05	0.9501370839334016	
2.4548626353927996e-05	0.9501321807359084	
2.4537704651129464e-05	0.9501244086539696	
2.452960899937669e-05	0.9501224295098468	
2.4514425749685326e-05	0.9501152542172159	
2.4513087132142664e-05	0.9501134695388953	
2.4487618575379982e-05	0.950103018967563	
2.4485621502717045e-05	0.9501006383994088	
2.446050821646983e-05	0.9500904429083622	
2.4458464285098698e-05	0.9500880266278027	
2.443616691861449e-05	0.9500787072316165	
2.4435650244492696e-05	0.9500789735603152	
2.442431986898801e-05	0.9500713679882273	
2.440927839716373e-05	0.9500669842464275	
2.4398411866414427e-05	0.9500591760019077	
2.438255431000348e-05	0.9500543176608032	
2.4371917101819712e-05	0.9500465811514853	
2.4356243855422144e-05	0.9500418279817997	
2.4345988168939912e-05	0.9500345722699631	
2.4342954469490716e-05	0.9500342950730819	
2.4323842554239384e-05	0.9500258807726835	
2.4322111278527183e-05	0.9500237168049993	
2.429824436325869e-05	0.9500137346528118	
2.4297056234410105e-05	0.9500121072213235	
2.4279817149797598e-05	0.9500035046156051	
2.4275540270567397e-05	0.9500032038822159	
2.4260651459739566e-05	0.9499937974771092	
2.4251185700456198e-05	0.9499904318999355	
2.425112839444847e-05	0.9499906281870649	
2.4226564835665874e-05	0.9499778533067668	
2.4226495501275764e-05	0.9499780669970452	
2.4211431190422417e-05	0.9499717462664363	
2.4204206000687243e-05	0.9499659822700173	
2.4187316631591633e-05	0.9499603479771767	
2.4178028150396413e-05	0.9499531557670463	
2.4162957110496937e-05	0.9499482667049911	
2.4153897668050845e-05	0.9499426316224581	
2.4153727505757555e-05	0.9499421595468758	
2.4128554793112635e-05	0.9499309866163869	
2.412773198055741e-05	0.9499296138548452	
2.410296923810977e-05	0.9499187661672023	
2.4101788982365682e-05	0.9499170460640669	
2.407932249069708e-05	0.9499075394062783	
2.4078707782328903e-05	0.9499066168300511	
2.4070377870229913e-05	0.9499020861788071	
2.4069890221314236e-05	0.9499024474835914	
2.4047001758889447e-05	0.949891574955416	
2.4046926602196918e-05	0.9498912491654834	
2.4028313927405763e-05	0.9498819319961982	
2.402451669076108e-05	0.9498816197943477	
2.4011047414283435e-05	0.949872491495958	
2.3999068466116977e-05	0.9498694370681419	
2.3985423560067318e-05	0.9498599690482094	
2.3973398042787762e-05	0.9498569390554628	
2.3961981717555017e-05	0.949849394157707	
2.3961973613701013e-05	0.949849459476141	
2.394113184349425e-05	0.9498409642737998	
2.3938708675487566e-05	0.9498381647000793	
2.3916438020308114e-05	0.9498290657648082	
2.391533565080437e-05	0.9498274912699836	
2.3904645463220473e-05	0.9498217723869397	
2.389461809144978e-05	0.9498192302934582	
2.3884634168587103e-05	0.9498117956854536	
2.386978612820059e-05	0.9498074089974418	
2.3861256056235508e-05	0.9498007712898262	
2.3845573572368647e-05	0.9497959948104856	
2.3837164803160968e-05	0.949789370811967	
2.3821994107308117e-05	0.9497848109968802	
2.3814142929462756e-05	0.9497793133071242	
2.3814126087990742e-05	0.9497794171710554	
2.3791687112680775e-05	0.9497696844069881	
2.3790822500720094e-05	0.9497682281058992	
2.3768143223733153e-05	0.9497584712232228	
2.3767834130372024e-05	0.9497577386095737	
2.37531849698385e-05	0.9497503200973438	
2.374776261293009e-05	0.9497497790329963	
2.3735672701148653e-05	0.9497418218746296	
2.3727770688326323e-05	0.9497394284384129	
2.3727759763394662e-05	0.9497395187339408	
2.3711474493790478e-05	0.9497320407152818	
2.3708586939269723e-05	0.9497292338000792	
2.369578717139838e-05	0.9497255618647732	
2.3686192270248242e-05	0.9497183410414757	
2.3673361954026103e-05	0.9497148527270048	
2.366352482104334e-05	0.9497073857803423	
2.364975472994243e-05	0.9497035457889352	
2.3640241012132253e-05	0.949696236911383	
2.3626596289441462e-05	0.9496924201195538	
2.361729530641349e-05	0.9496855546265294	
2.361641317625708e-05	0.9496858291024767	
2.3598155932369932e-05	0.9496778630854196	
2.3595948865350956e-05	0.9496752847318843	
2.3587760622341116e-05	0.9496724306722291	
2.358699594384369e-05	0.9496715135286886	
2.3569734821605562e-05	0.9496632495252377	
2.3569501653118914e-05	0.9496625846846105	
2.354808271604604e-05	0.9496524413344584	
2.354806579782312e-05	0.9496522991080056	
2.3535384620474647e-05	0.949644792804897	
2.352819454173309e-05	0.9496435106761962	
2.3514805588342913e-05	0.949634059319014	
2.350621065429354e-05	0.949632276403704	
2.3494947468476538e-05	0.9496245316336324	
2.3494934865149282e-05	0.9496244356070522	
2.347717307959456e-05	0.9496168300474628	
2.3474818846580554e-05	0.9496139259308731	
2.345432408896842e-05	0.9496049337270981	
2.3452796545323826e-05	0.9496027363093621	
2.3431790940874725e-05	0.9495932350807975	
2.3431141308184036e-05	0.9495920173340555	
2.3421676499984996e-05	0.949586582771246	
2.341144156827201e-05	0.9495836622012535	
2.34035245201996e-05	0.9495769955317788	
2.3389094128245196e-05	0.9495724403643079	
2.3381342625361204e-05	0.9495658091943538	
2.336696128215902e-05	0.9495612093297718	
2.3359441918166548e-05	0.9495547122999256	
2.334499016310364e-05	0.9495500642840514	
2.333761278903586e-05	0.9495436306202747	
2.3323255208296292e-05	0.9495389468632234	
2.3316253513692347e-05	0.9495327572387727	
2.3302059153116814e-05	0.9495280262773114	
2.3295624206449837e-05	0.9495222365756016	
2.3284285178393496e-05	0.949518287464654	
2.3281897719808077e-05	0.9495161538302012	
2.3278276527851835e-05	0.9495152748007133	
2.3273259798930465e-05	0.9495111174950546	
2.326638714346161e-05	0.9495084083555086	
2.3265012657301807e-05	0.9495067858231153	
2.3252770490781386e-05	0.9495024058603646	
2.3246956785594604e-05	0.949497053683977	
2.323290896041245e-05	0.9494923289354691	
2.3226723409357903e-05	0.9494866959951216	
2.3212916163825415e-05	0.9494821325583924	
2.320622705306325e-05	0.9494762674104115	
2.3203079792527818e-05	0.9494758970037547	
2.318751836079041e-05	0.9494681770111497	
2.318706358597578e-05	0.9494671326038189	
2.3167073877970605e-05	0.9494577457230151	
2.3166546936991297e-05	0.9494566327962706	
2.3153656114738014e-05	0.9494514879308561	
2.3146616291170384e-05	0.9494461022338908	
2.3140817869925368e-05	0.9494451888699292	
2.3140071261551607e-05	0.9494441329402975	
2.3121891269674733e-05	0.949434834908312	
2.3121492117517744e-05	0.9494354035520985	
2.3103606849231702e-05	0.9494258977369575	
2.310153947171008e-05	0.9494262504587488	
2.309487806500714e-05	0.9494210578071512	
2.3081572407950938e-05	0.9494171010230528	
2.3076208665912424e-05	0.9494121613417666	
2.3061465308820227e-05	0.9494076993441232	
2.3056001159939723e-05	0.9494026619496337	
2.3041475129608636e-05	0.9493982811214864	
2.3035940999270674e-05	0.9493931686891182	
2.3021613261507486e-05	0.9493888397041044	
2.3016427220368743e-05	0.9493839657105321	
2.3001936145691313e-05	0.9493794910002556	
2.2998249628622707e-05	0.949375754799317	
2.2989110798954744e-05	0.9493716875159379	
2.2985708137177837e-05	0.949371788889049	
2.2976888684633554e-05	0.9493667499287562	
2.297544159952368e-05	0.9493649204329251	
2.296009072184906e-05	0.9493598499250133	
2.295651473050172e-05	0.949356032519849	
2.294064601189696e-05	0.9493506549005641	
2.293725474055947e-05	0.9493469426811716	
2.292454255178742e-05	0.9493427435795928	
2.2918722570828048e-05	0.9493387667222281	
2.291864601495646e-05	0.9493390502019919	
2.290038232030229e-05	0.9493298938809157	
2.290036456361705e-05	0.949330053387645	
2.2881902849583124e-05	0.94932098722926	
2.2881887697985543e-05	0.9493211308626875	
2.2868686902042786e-05	0.949314361478722	
2.286734378566624e-05	0.9493146098050194	
2.2860945581662722e-05	0.9493104365966959	
2.285879716216384e-05	0.9493104955076378	
2.2854440672632985e-05	0.949306698134223	
2.2841387374981746e-05	0.9493025091567134	
2.2837292953361658e-05	0.9492982435788325	
2.2822516824700186e-05	0.949293374878856	
2.2818581634365705e-05	0.9492891903395038	
2.2803558408309635e-05	0.9492841436382188	
2.2800006566476382e-05	0.9492802529509414	
2.2785490074166147e-05	0.9492753053508951	
2.278160103407596e-05	0.9492713668759334	
2.277634099444925e-05	0.9492705398079705	
2.2763149682982814e-05	0.9492625735320472	
2.276209731968925e-05	0.9492633210813634	
2.274511098252129e-05	0.9492535218442177	
2.2743983391070736e-05	0.9492542222818322	
2.2738235860994813e-05	0.9492500971301737	
2.2726019216497573e-05	0.949245190668162	
2.2724892923789983e-05	0.9492432839613071	
2.2710041027379832e-05	0.9492366841644836	
2.2710032509883336e-05	0.9492365953084253	
2.2704790562437503e-05	0.9492342901108157	
2.2701740923851218e-05	0.9492309581432	
2.2688201138491507e-05	0.9492262473378644	
2.2684169469822756e-05	0.9492217788027675	
2.2670517376476108e-05	0.9492169198689364	
2.2666779221396242e-05	0.9492127259628902	
2.2661326123414852e-05	0.9492113334363972	
2.2650299513722507e-05	0.949205013039007	
2.2650242312780296e-05	0.9492052952986666	
2.263343708496397e-05	0.9491959681209334	
2.263316965145135e-05	0.9491965124233672	
2.261709588690238e-05	0.949187090374203	
2.261619259380836e-05	0.94918766494153	
2.261334215356167e-05	0.9491848539263883	
2.2599250179071725e-05	0.9491788797652694	
2.2597930920279628e-05	0.9491767075974307	
2.2582915231824134e-05	0.9491704231614826	
2.25810168857615e-05	0.9491676830817374	
2.2566760997657404e-05	0.9491621469734166	
2.2563981008067237e-05	0.9491586089558505	
2.2550329792878522e-05	0.9491536146008409	
2.2546965275522705e-05	0.949149564171943	
2.253372762529044e-05	0.9491448469517424	
2.2529996454355525e-05	0.949140510142063	
2.2520567691977158e-05	0.9491375931514651	
2.2513655830336543e-05	0.9491322410268047	
2.2512674463398553e-05	0.9491328641348185	
2.250569623524848e-05	0.9491277525505171	
2.2497434800212207e-05	0.949124809580438	
2.2497171523849575e-05	0.9491241085422738	
2.248783005904955e-05	0.9491177936498447	
2.2483854518928986e-05	0.9491178928883222	
2.247439717458127e-05	0.9491110888416233	
2.2474097138557654e-05	0.9491104015139312	
2.2463667812536327e-05	0.9491068913707914	
2.245865175142599e-05	0.949101558419125	
2.2448677049038594e-05	0.94909856095353	
2.2443059704238324e-05	0.9490930233155632	
2.243954325082845e-05	0.9490927510461994	
2.2428623951499564e-05	0.9490856433344471	
2.2428451662315712e-05	0.9490861021432647	
2.241360858237616e-05	0.9490770903544681	
2.2413576389561053e-05	0.9490772885416672	
2.2408500280276437e-05	0.949075614948285	
2.2399898979538634e-05	0.9490683958520112	
2.239454829544709e-05	0.9490673337294043	
2.2394420101573943e-05	0.9490668990163625	
2.2381405388771917e-05	0.9490586826108062	
2.2379520556112125e-05	0.9490590803509982	
2.23751151883103e-05	0.9490546185512277	
2.2363673849519785e-05	0.9490503125850417	
2.2360559839189925e-05	0.9490462666648968	
2.2348077097055387e-05	0.9490412128535248	
2.2345468094682018e-05	0.9490376169394507	
2.233262614670841e-05	0.9490322441374905	
2.2330592302709112e-05	0.949029232415003	
2.2317855297974938e-05	0.9490238099394169	
2.2315890812217166e-05	0.9490208852141617	
2.2303310766152083e-05	0.9490157279569101	
2.23008400216253e-05	0.949012300826129	
2.228880483166376e-05	0.9490075293494064	
2.2287849973353946e-05	0.9490058969502734	
2.2281017383801672e-05	0.9490009058720232	
2.227594322617225e-05	0.9490005426346407	
2.226663359876728e-05	0.9489925280906899	
2.226309584524395e-05	0.9489924974969302	
2.2256183573492997e-05	0.9489887010754663	
2.225384622351784e-05	0.9489854046378686	
2.224180934313325e-05	0.9489805885518303	
2.223923490791277e-05	0.948976945570272	
2.2227343944665523e-05	0.9489719848499111	
2.2224894512917984e-05	0.948968421531687	
2.221516537548162e-05	0.9489644476169745	
2.2210923040312843e-05	0.948960079668914	
2.2209246333611444e-05	0.9489605953589217	
2.2198203297923976e-05	0.9489524709538464	
2.2198130934651877e-05	0.9489526914771974	
2.2193276884617897e-05	0.9489503375031888	
2.2193212312347247e-05	0.9489499915363303	
2.2183392675391332e-05	0.9489432922874169	
2.218039196728385e-05	0.9489427875562582	
2.217789308369263e-05	0.9489392492025492	
2.2166872694234044e-05	0.9489343309265534	
2.2164181658572336e-05	0.948930376388733	
2.2153450355998546e-05	0.948925628023651	
2.215045206707755e-05	0.9489214738663088	
2.214498970910931e-05	0.9489197610820853	
2.21372238475773e-05	0.9489131272328086	
2.2136442038662082e-05	0.9489138401202764	
2.2124329884394626e-05	0.9489043993506923	
2.2123300374244352e-05	0.9489051741344767	
2.211128775740869e-05	0.9488956826492798	
2.2109860323207583e-05	0.9488964362550906	
2.209875892890711e-05	0.948887377357935	
2.209680498654806e-05	0.9488875348651332	
2.209571296143775e-05	0.9488856713752271	
2.2085337557304458e-05	0.9488791995269688	
2.2085084015515275e-05	0.94887962630542	
2.2077902367474632e-05	0.9488727460271131	
2.207342074672219e-05	0.9488721606024944	
2.2065545110957125e-05	0.9488642158785183	
2.2064901991483848e-05	0.9488646086776864	
2.2057135986280727e-05	0.9488604277588977	
2.2054132710849515e-05	0.9488559443290575	
2.2044923345286905e-05	0.9488516751591	
2.2041191948192256e-05	0.9488463592111445	
2.203243928667633e-05	0.9488424376843062	
2.2028468412287778e-05	0.9488368891946418	
2.201994437933174e-05	0.9488332329850598	
2.2016122927770696e-05	0.9488282003766498	
2.2015037760511303e-05	0.9488283986434191	
2.2005310759385798e-05	0.948821660381526	
2.2005298751154488e-05	0.9488215107859211	
2.2001264224440245e-05	0.9488171065603365	
2.199428310099219e-05	0.9488143888468588	
2.1989808266760717e-05	0.9488084187002465	
2.19821163846179e-05	0.9488053431624829	
2.1977882695522266e-05	0.9487996262814646	
2.1969749497676344e-05	0.9487962616816266	
2.1965936890077506e-05	0.9487909394720281	
2.1957838343404012e-05	0.9487874469924735	
2.195405931734051e-05	0.9487823778016572	
2.1951620003076617e-05	0.948782191968862	
2.1942237836843662e-05	0.9487742427295761	
2.194195036314197e-05	0.9487748472243794	
2.193276932625362e-05	0.948766897306871	
2.192996631116607e-05	0.9487664935785541	
2.1926999973609166e-05	0.9487621649993193	
2.192045755030553e-05	0.9487581845565124	
2.1919593966293303e-05	0.9487586095439083	
2.1911512405650287e-05	0.9487499603805092	
2.1908036303138604e-05	0.9487497043462352	
2.190074104481885e-05	0.9487419896115423	
2.1900483273575154e-05	0.9487424198495865	
2.1890955283162312e-05	0.9487356199463539	
2.1890537558767226e-05	0.9487342943212644	
2.1880535651690416e-05	0.9487275558576306	
2.1878873204052498e-05	0.9487250999720539	
2.1877658490944424e-05	0.9487256234431751	
2.186716713517553e-05	0.9487158640042065	
2.1865931962983865e-05	0.9487166172660133	
2.1855373671805355e-05	0.9487067323250693	
2.1854256458652432e-05	0.9487074662876407	
2.184621938642895e-05	0.9486994971727738	
2.184303101258519e-05	0.9486986232383146	
2.1840910108515038e-05	0.9486952584861481	
2.183953679189064e-05	0.9486951030573096	
2.18356326544841e-05	0.9486910951209806	
2.1830542169417633e-05	0.9486885567229941	
2.1828191184960094e-05	0.9486844285073898	
2.1819699577558385e-05	0.9486796393289016	
2.1816834162649215e-05	0.9486748286006522	
2.180875375142919e-05	0.9486704941570464	
2.1805563381107193e-05	0.9486653264445618	
2.179779560779789e-05	0.9486613289072311	
2.1794288149332172e-05	0.9486557703678583	
2.17865603818803e-05	0.9486518904669344	
2.178298096649195e-05	0.9486462367017711	
2.1775416680248415e-05	0.9486424304465285	
2.1771823734840123e-05	0.9486367269374563	
2.1765078174717878e-05	0.948633048015047	
2.176507613396833e-05	0.9486330971192674	
2.1757457192195606e-05	0.9486245516774918	
2.1754763620274264e-05	0.9486246334240117	
2.1746352058252303e-05	0.9486147733734432	
2.174364032197806e-05	0.9486147859065625	
2.173585431999028e-05	0.9486055137224505	
2.173326915802713e-05	0.9486054554039512	
2.172704758845348e-05	0.9485988534328461	
2.172700778426992e-05	0.9485985362409902	
2.171786037061607e-05	0.9485915534895734	
2.171703648585103e-05	0.9485897012420913	
2.1715624129861848e-05	0.9485897742874639	
2.1706842423686434e-05	0.9485805457009298	
2.1705673473547153e-05	0.9485810417349629	
2.1702028303209247e-05	0.9485760835164513	
2.169527432721962e-05	0.9485721017455085	
2.169316407006616e-05	0.9485680724572094	
2.168529326869179e-05	0.9485632868776651	
2.1683640551055058e-05	0.9485601909757931	
2.168064784386103e-05	0.9485577037769626	
2.168046690421981e-05	0.9485570896031299	
2.1674764601985637e-05	0.9485537415194669	
2.167073326042768e-05	0.9485483042178835	
2.1670284566111117e-05	0.948548871603829	
2.166023907489814e-05	0.9485391534927553	
2.166020391946804e-05	0.9485394436797426	
2.1649723329205078e-05	0.9485294552767111	
2.1649719735155944e-05	0.9485295556803762	
2.1639399433768065e-05	0.94851973257332	
2.163939930141684e-05	0.9485197520584698	
2.16307376632881e-05	0.9485111478941574	
2.1629907379521576e-05	0.9485115266734546	
2.1625584163344552e-05	0.9485052135875693	
2.1620344373935164e-05	0.9485025413155519	
2.1619723438758617e-05	0.9485010366608393	
2.1612954104918816e-05	0.9484933921604631	
2.161144654649052e-05	0.948493859390222	
2.160305781247203e-05	0.9484836011691052	
2.1601231141306787e-05	0.9484839450903078	
2.1593016115173555e-05	0.9484736855835834	
2.159095474514735e-05	0.9484739216449425	
2.1582861506160946e-05	0.9484637425497524	
2.158105677103317e-05	0.9484640630287708	
2.1572751454910053e-05	0.9484535651636873	
2.1572063863530268e-05	0.94845407710621	
2.1567822020794016e-05	0.9484503846930964	
2.1564055808690503e-05	0.9484440379071416	
2.1559135442744397e-05	0.9484415361598506	
2.1554307593830876e-05	0.9484337583283683	
2.154944108744834e-05	0.9484313671606464	
2.1544659680829398e-05	0.94842360043793	
2.153966394910772e-05	0.9484209328852952	
2.1538887131368863e-05	0.9484191376068433	
2.1533281858863613e-05	0.9484126689707472	
2.1533180401712664e-05	0.948412201561601	
2.1528333758171966e-05	0.9484094114892258	
2.152396301792407e-05	0.9484021743765811	
2.1520324132553098e-05	0.948400657878932	
2.1514913767154056e-05	0.9483938079554723	
2.1514912064536832e-05	0.9483938738204989	
2.1505510571874908e-05	0.9483843535315737	
2.150548382094292e-05	0.9483840476839493	
2.1499292972689164e-05	0.9483769616150808	
2.149710838556134e-05	0.9483765343920744	
2.149193395715225e-05	0.9483685324101068	
2.1487948554694538e-05	0.9483670369999124	
2.1484350922148456e-05	0.948361304962939	
2.1480461428507346e-05	0.9483577330583106	
2.148045809230948e-05	0.9483576475555889	
2.147495771457498e-05	0.9483534898513405	
2.1471796341535806e-05	0.9483477773946292	
2.1465882766457378e-05	0.9483445034480915	
2.146199056789172e-05	0.948337763651592	
2.1456119088821435e-05	0.9483346162676269	
2.1452175936147575e-05	0.9483278195777064	
2.1446392204361708e-05	0.9483247208215093	
2.1442676992986538e-05	0.9483181948111381	
2.143669013432934e-05	0.9483146959253538	
2.143499010902219e-05	0.948311130622994	
2.1429583962884624e-05	0.9483059750723677	
2.142949557526786e-05	0.9483055453188118	
2.142613687532456e-05	0.9483039988781361	
2.1421577126514398e-05	0.9482967564046949	
2.1416539915676322e-05	0.9482944698716269	
2.1412754555181962e-05	0.9482880147159273	
2.1406857963690467e-05	0.94828480510024	
2.1404649782079597e-05	0.9482805305914639	
2.1400398919621015e-05	0.9482763695922902	
2.139879574579507e-05	0.9482766656404112	
2.1393374087518093e-05	0.9482698481514187	
2.1393127044759898e-05	0.9482689931861086	
2.138644893876083e-05	0.9482648680662104	
2.1384053137964868e-05	0.9482601457963572	
2.1376920988541707e-05	0.9482558076663808	
2.1374500085662082e-05	0.9482510071933501	
2.1367731763703184e-05	0.9482468875407611	
2.1365212899954657e-05	0.948241926308412	
2.1358799850899978e-05	0.9482380722320561	
2.1356534764646275e-05	0.9482335621161485	
2.1352335236614234e-05	0.9482301692643834	
2.1351449467290734e-05	0.9482306139828377	
2.1344903303903483e-05	0.9482217621375656	
2.134320075162162e-05	0.9482221339834922	
2.133726142538081e-05	0.9482145543693367	
2.1337255884984015e-05	0.9482144365205967	
2.1330609477332834e-05	0.9482089370565221	
2.1329437936600417e-05	0.9482058316008336	
2.1322073762861616e-05	0.9482000586477642	
2.1321011931975113e-05	0.9481971579178248	
2.131383347154025e-05	0.9481913589998882	
2.131374979163059e-05	0.9481908219652674	
2.1308298195370563e-05	0.9481842180411245	
2.1306616350321023e-05	0.9481845485590091	
2.1301480005183474e-05	0.9481781575457863	
2.1301257223309748e-05	0.9481772819033256	
2.1297037085901976e-05	0.9481748413960325	
2.1293246759226284e-05	0.9481695474076548	
2.1292964385318356e-05	0.9481701585828354	
2.1285037807262102e-05	0.9481614422266222	
2.1284957596693396e-05	0.9481618674051876	
2.1281495691133625e-05	0.9481572492713933	
2.1277094490603763e-05	0.9481542668730821	
2.127575622927495e-05	0.9481508659005768	
2.126891890242865e-05	0.9481456474765297	
2.1267611862019338e-05	0.9481423211249703	
2.1264452987538344e-05	0.948140437079405	
2.1259854835808037e-05	0.9481347438273875	
2.1259733824474633e-05	0.9481352183119762	
2.125543098664457e-05	0.948129199937158	
2.1251876419942723e-05	0.9481275814401278	
2.1249150126939857e-05	0.948122131368768	
2.124373702144344e-05	0.9481188716259443	
2.124121939985034e-05	0.9481136098748066	
2.123618338148286e-05	0.9481102554561662	
2.123617399839176e-05	0.9481101188507083	
2.1230886881685836e-05	0.9481025461273195	
2.1229039907415818e-05	0.9481028109407426	
2.12231364075148e-05	0.9480938994046194	
2.1221179501227842e-05	0.9480941043086683	
2.1215432942480663e-05	0.9480854238815499	
2.1213317267085344e-05	0.9480855478704493	
2.1207613520038947e-05	0.94807677180248	
2.120528939494826e-05	0.9480767994581364	
2.1199736230325987e-05	0.9480683220613842	
2.119727935682902e-05	0.9480682938115035	
2.1191809863802554e-05	0.9480598850780014	
2.1189832809545565e-05	0.9480600194622235	
2.1186283778894098e-05	0.9480558113208264	
2.1185303527312152e-05	0.9480532483221551	
2.117932593223202e-05	0.9480493009828056	
2.1177661974494596e-05	0.9480454619678488	
2.1173841087048003e-05	0.9480434530536868	
2.117075869122209e-05	0.9480388301112129	
2.116947005775348e-05	0.9480386328534137	
2.1168976470310566e-05	0.9480370406710817	
2.1162057530113853e-05	0.9480309731558056	
2.1161724190413925e-05	0.948029517758547	
2.115442571457663e-05	0.9480230696894381	
2.115412201720151e-05	0.9480217164638884	
2.1150170416784866e-05	0.9480183306737723	
2.1149152255325857e-05	0.9480163727047284	
2.1146026340258497e-05	0.9480147078806975	
2.1144462938742566e-05	0.9480109170512461	
2.1139098719857445e-05	0.9480073350649257	
2.1137118078523787e-05	0.9480031446741244	
2.1135844857771484e-05	0.948003360927796	
2.1130264435622487e-05	0.9479961844061725	
2.1129493255100488e-05	0.9479965210332223	
2.1128736975468165e-05	0.9479944269198949	
2.112215871292552e-05	0.9479889304489982	
2.112162877545083e-05	0.9479869897322567	
2.1114806382382117e-05	0.9479813366684577	
2.1114275061165706e-05	0.9479793844462764	
2.1107292458748648e-05	0.9479735444295099	
2.1106843211471215e-05	0.9479717748916258	
2.110004278819403e-05	0.9479658460809318	
2.10999832526918e-05	0.9479653463370822	
2.109561518878234e-05	0.9479596693605339	
2.1093344197465864e-05	0.9479596838722615	
2.1088791536116208e-05	0.9479522938604062	
2.1085942190068656e-05	0.9479520228487809	
2.1081466462536264e-05	0.9479445889047519	
2.1080010797706328e-05	0.9479448363658567	
2.1076522493650996e-05	0.9479414243811497	
2.1075301509256903e-05	0.9479381005303493	
2.1069761333557044e-05	0.9479343022193397	
2.106841066145231e-05	0.9479307517117659	
2.1064785103731166e-05	0.9479275955905309	
2.1063929877945885e-05	0.9479280502178282	
2.105925259638198e-05	0.9479205729870178	
2.105716711154933e-05	0.9479208344541283	
2.105219681877066e-05	0.947912997553622	
2.105022802033832e-05	0.9479133619130973	
2.1045720348924362e-05	0.9479066995141983	
2.1045701941929518e-05	0.9479064894243381	
2.104124122169316e-05	0.9479038332212154	
2.1039030981502286e-05	0.9478988591261107	
2.1034495499613876e-05	0.9478965470194928	
2.1032117769481817e-05	0.9478913225982801	
2.1028996444929846e-05	0.9478896144936743	
2.1028988912864004e-05	0.9478894935021359	
2.102532189875912e-05	0.947885526525899	
2.1024616533157437e-05	0.9478831951619949	
2.1019269136990018e-05	0.9478793683381718	
2.1017884546149718e-05	0.9478755388728265	
2.1012628911370523e-05	0.9478719291245721	
2.101122545000824e-05	0.9478680335376043	
2.1006388774181924e-05	0.947864462011074	
2.100626467039551e-05	0.9478637053896196	
2.1001705375297557e-05	0.9478573776953653	
2.1001197954412957e-05	0.9478581845617899	
2.0997222395152653e-05	0.9478531467720611	
2.0996531885875303e-05	0.9478507780621506	
2.099210428789848e-05	0.9478476752674004	
2.099049549495363e-05	0.9478432008631131	
2.0985940871159046e-05	0.9478400358433715	
2.098447059206189e-05	0.9478358366959437	
2.0981718409931693e-05	0.9478342176181548	
2.0978894669189334e-05	0.9478300370176157	
2.0978883412238203e-05	0.9478302378379387	
2.097686994952737e-05	0.9478265980757439	
2.097314951090533e-05	0.947823836259081	
2.0972111206014925e-05	0.9478203672468212	
2.096748058840313e-05	0.9478161936186817	
2.0967026240559666e-05	0.9478142053483556	
2.096335742960988e-05	0.9478091487088276	
2.0962562615192004e-05	0.9478098218736154	
2.0958430784993816e-05	0.9478020067025681	
2.0957024719707624e-05	0.9478024511569146	
2.0954186673371022e-05	0.9477976059316174	
2.0953720620242224e-05	0.9477958158716787	
2.0949703124044182e-05	0.9477927093283685	
2.094840729435313e-05	0.947788684188853	
2.0944331404954296e-05	0.9477852820516509	
2.0944290894902165e-05	0.9477849035589024	
2.0941237563468834e-05	0.9477790987631424	
2.093948059525284e-05	0.9477792232860078	
2.093590786407124e-05	0.9477719294682727	
2.093407385776835e-05	0.9477720292434226	
2.0930405290494234e-05	0.9477644619555113	
2.0928761981161968e-05	0.9477647181711653	
2.09249704890928e-05	0.9477569521190654	
2.0923395496278023e-05	0.947757302712399	
2.0919485519396433e-05	0.9477494692159664	
2.091813934157899e-05	0.9477499834073487	
2.091423455016087e-05	0.9477424165560514	
2.0913793975413713e-05	0.9477430987495709	
2.0910345759306346e-05	0.9477385044896367	
2.090988449668108e-05	0.9477363948965821	
2.090554442216423e-05	0.9477319431140842	
2.0904948129594582e-05	0.9477293898304326	
2.090244835886093e-05	0.9477270770132435	
2.090135458130108e-05	0.9477246743575879	
2.0899855584556617e-05	0.947723606358844	
2.08993087924959e-05	0.9477211735792328	
2.0894920152474987e-05	0.9477162010115772	
2.0894559631913134e-05	0.9477142690804856	
2.0891356772009726e-05	0.9477094112152	
2.0891020865211747e-05	0.9477100141798368	
2.0888188765000972e-05	0.9477044138856778	
2.0888111279172147e-05	0.9477037006295854	
2.0884115399456703e-05	0.9476986137668915	
2.0883643568077847e-05	0.9476961816960338	
2.087940242820475e-05	0.9476908354237548	
2.0878904002954134e-05	0.947688616317266	
2.0878412220533477e-05	0.9476889217238931	
2.087433207786047e-05	0.9476810612095975	
2.0874023976026958e-05	0.9476817866936359	
2.087302934487984e-05	0.9476788467235364	
2.0869339242321378e-05	0.947673768346408	
2.0869168305984658e-05	0.9476724380138591	
2.0864704265540222e-05	0.9476657425891031	
2.0864552957195883e-05	0.9476644887776726	
2.0860628189804706e-05	0.9476581280936792	
2.08605427484566e-05	0.9476585757191831	
2.0858011917187966e-05	0.9476520739766403	
2.0856392575845568e-05	0.947651717156681	
2.0853536764613678e-05	0.9476438175773633	
2.0851872593239633e-05	0.9476435050691941	
2.084890222835585e-05	0.9476354213499258	
2.08473738423943e-05	0.9476352731253955	
2.0844312084212093e-05	0.9476270295703457	
2.0842865009583396e-05	0.947626985538364	
2.0839724356482698e-05	0.947618529678351	
2.0838504773553298e-05	0.9476186279622812	
2.0836655123009428e-05	0.9476141377411428	
2.0836653186575637e-05	0.9476140715458988	
2.0834626664811904e-05	0.9476090256014755	
2.0833306732522826e-05	0.9476090630494811	
2.0830230789345028e-05	0.9476008087389761	
2.0828776637237154e-05	0.9476007609911875	
2.082573648669883e-05	0.9475925492911729	
2.082439055409893e-05	0.9475925701369555	
2.0821406484840236e-05	0.9475845901025369	
2.0820885317691262e-05	0.9475851166625594	
2.0818017179404746e-05	0.9475796384612333	
2.081774228379484e-05	0.9475778435986152	
2.081404919846961e-05	0.9475722419656251	
2.081349077777281e-05	0.9475692791171867	
2.081081162267772e-05	0.9475653207491228	
2.081059598351924e-05	0.9475643457423615	
2.0809325908706676e-05	0.9475625416953898	
2.0808765216564004e-05	0.947559658797469	
2.080525355921459e-05	0.9475544362979379	
2.0804609508005583e-05	0.9475511321456601	
2.0801711376778718e-05	0.947546212866843	
2.080170540950085e-05	0.947546361099443	
2.0799235212738493e-05	0.9475404747110857	
2.079910819878204e-05	0.9475394302275134	
2.0795944578262826e-05	0.9475343878691073	
2.0795109763753516e-05	0.9475302838954723	
2.0791813424556876e-05	0.9475250595581599	
2.0791036166533243e-05	0.9475211430184671	
2.0787677725528468e-05	0.947515724661973	
2.078701678367536e-05	0.9475122330225485	
2.0783623151084435e-05	0.947506672427294	
2.078304086295017e-05	0.9475034858876578	
2.0779693417956113e-05	0.9474980081050026	
2.0779411347405027e-05	0.9474961965673956	
2.0777657650360325e-05	0.9474919704593515	
2.0776450787481032e-05	0.9474915216873788	
2.0774956272734834e-05	0.9474872632711133	
2.0774955349988234e-05	0.9474872064817433	
2.0772534795396438e-05	0.9474815062202085	
2.077189838451266e-05	0.9474820308606741	
2.0768683764326485e-05	0.9474730978855903	
2.0767871165415555e-05	0.9474735526738891	
2.0764570805566608e-05	0.9474640038537957	
2.076377045209215e-05	0.9474644118644521	
2.076062205595272e-05	0.9474550883860472	
2.0759617677363314e-05	0.9474552375749384	
2.075672250135187e-05	0.9474463948506907	
2.0755377289030506e-05	0.9474460854871571	
2.0753011658419018e-05	0.9474386108698937	
2.0751445908925352e-05	0.947436949263219	
2.0751425391488167e-05	0.9474372014992232	
2.0749332106407222e-05	0.9474331382861207	
2.0748188410239486e-05	0.9474291191952268	
2.0746109379239347e-05	0.9474277992474269	
2.074388552983283e-05	0.9474206744879361	
2.074193318915586e-05	0.9474195584866779	
2.0739560136121967e-05	0.9474120256721937	
2.07385018788832e-05	0.9474119414912222	
2.0736014657985125e-05	0.9474057101549349	
2.0735931527900095e-05	0.94740481765184	
2.073239500793915e-05	0.947398358148148	
2.073198838873078e-05	0.9473957701178809	
2.0728428291279187e-05	0.9473895894044816	
2.072799209898365e-05	0.9473869056903779	
2.072444490871256e-05	0.947380868591884	
2.0724045416760095e-05	0.9473783667435294	
2.072176125623616e-05	0.9473736952966452	
2.0721248891561468e-05	0.9473738363441475	
2.071965541046925e-05	0.9473686612070831	
2.0719388271616853e-05	0.9473689229753817	
2.0717803821504863e-05	0.9473639130428113	
2.0717250100364594e-05	0.9473639795188895	
2.0715295757173683e-05	0.9473595274284496	
2.0714911809362398e-05	0.947357048520786	
2.0711674703195246e-05	0.9473509641559633	
2.071128123388307e-05	0.9473483882176069	
2.0707876541047767e-05	0.9473421191483543	
2.0707550022780875e-05	0.9473398839823693	
2.0704102933818624e-05	0.9473336840747629	
2.0703681314785417e-05	0.9473309989856051	
2.0700303916073448e-05	0.9473248817885312	
2.0699920267401525e-05	0.9473223764907828	
2.0697743745906352e-05	0.9473176396994594	
2.0696928717503204e-05	0.9473173919041098	
2.0695112985919907e-05	0.9473105507553052	
2.0693112606429542e-05	0.9473084107889373	
2.0692531758026238e-05	0.9473055641422451	
2.0690979781045694e-05	0.9473025609450493	
2.069003913714167e-05	0.947299083406813	
2.0688764021781634e-05	0.9472986207925813	
2.0686281300841495e-05	0.9472903700473984	
2.0684930677369227e-05	0.9472898666027183	
2.068235520062855e-05	0.9472811455768351	
2.0681105887449237e-05	0.9472807678183093	
2.067846535822007e-05	0.9472718893779357	
2.0677216036677844e-05	0.9472715585488297	
2.067454142778224e-05	0.9472627415617036	
2.06732830541449e-05	0.9472624494181378	
2.0670557306369653e-05	0.9472535728841809	
2.066942895617952e-05	0.9472534124529588	
2.066769681553698e-05	0.9472472736415979	
2.0665875459948167e-05	0.947243400424701	
2.0665872142256295e-05	0.947243548318719	
2.0663385417030795e-05	0.9472377082874757	
2.0662343127535004e-05	0.9472336116326222	
2.0661494477143213e-05	0.947233668846421	
2.065913430412021e-05	0.9472269192751569	
2.065907196912552e-05	0.9472261767038227	
2.0655823990409106e-05	0.9472199668409444	
2.065536199455448e-05	0.9472170136353885	
2.065207641481085e-05	0.947210741861033	
2.0651630314235325e-05	0.9472078309433749	
2.064841154438718e-05	0.9472014686040591	
2.0648083454141922e-05	0.9471991189071916	
2.0645734011064684e-05	0.9471937924564577	
2.0645445071730552e-05	0.9471940450014742	
2.0643909918118173e-05	0.9471882355859108	
2.064345835039254e-05	0.9471882715691945	
2.0642100711015648e-05	0.9471836240238202	
2.0641086443667638e-05	0.9471829072414528	
2.0639268338582908e-05	0.9471755794219168	
2.063774749665461e-05	0.947174185114459	
2.063593414020801e-05	0.9471671107344702	
2.0635870431964592e-05	0.9471674279901546	
2.0633212519034685e-05	0.9471618460036053	
2.063274058241447e-05	0.9471587652222816	
2.0629563460087204e-05	0.947152494504283	
2.062902287202124e-05	0.9471490607992676	
2.0626000804293754e-05	0.9471429493400695	
2.0625445486698474e-05	0.947139415885789	
2.0622394848186323e-05	0.9471331083877829	
2.0621966038031407e-05	0.9471301803960077	
2.0619088575865382e-05	0.9471238039715334	
2.0619086470140178e-05	0.9471239033689267	
2.0617244628551197e-05	0.9471174323459135	
2.0615998346056986e-05	0.9471157472153705	
2.06159574887105e-05	0.9471151672578052	
2.061279346430891e-05	0.9471064202604265	
2.0612792518749816e-05	0.9471063407782532	
2.0611746582271e-05	0.9471047107033543	
2.0609456949121643e-05	0.9470960716952758	
2.060857850507073e-05	0.9470959855308912	
2.0605902650216816e-05	0.9470860507112427	
2.0605100324846863e-05	0.947086083252973	
2.060234007659913e-05	0.9470758508893906	
2.0601630246722437e-05	0.9470760158777899	
2.059883349505333e-05	0.9470657324973603	
2.059814233252504e-05	0.9470659065698456	
2.0596501630671762e-05	0.947059484822365	
2.0594779095876975e-05	0.9470553020682541	
2.0594776709677362e-05	0.9470551556511767	
2.0591425577643496e-05	0.9470456588113523	
2.059136616142948e-05	0.9470448573699306	
2.0589758526384135e-05	0.9470418286385579	
2.0588024262339106e-05	0.947034373503991	
2.0586688661660686e-05	0.9470331660253349	
2.058456934502666e-05	0.9470244058437416	
2.0583992202088796e-05	0.9470243185216114	
2.058219675452119e-05	0.9470196446510659	
2.0581574748235084e-05	0.9470157452819099	
2.0578893816842668e-05	0.947009994494409	
2.0578117714666636e-05	0.94700535729503	
2.0575642703296313e-05	0.9470001156007477	
2.057516838315614e-05	0.9469970524838457	
2.0573269093364105e-05	0.9469917742191218	
2.0573268774310114e-05	0.9469918140006632	
2.057125603484092e-05	0.946986849819195	
2.0570632604768483e-05	0.9469831129230459	
2.05691376384649e-05	0.9469790200185557	
2.0568738408460252e-05	0.9469792813607919	
2.0566199618812385e-05	0.9469691635649884	
2.0565353600094508e-05	0.9469689588786375	
2.056289324671896e-05	0.9469590384015701	
2.056198604939438e-05	0.946958630284072	
2.0560422499452226e-05	0.9469531480581848	
2.056005610390998e-05	0.9469506426129042	
2.05575207691206e-05	0.9469450587516789	
2.0556817297848917e-05	0.9469406494242373	
2.0553975669970262e-05	0.9469341583280427	
2.055349646834606e-05	0.9469308369520815	
2.0550578506030848e-05	0.9469239122072689	
2.055042344246529e-05	0.9469224838399471	
2.0548952225115175e-05	0.9469170861768794	
2.0547732922440757e-05	0.9469156658578568	
2.0546658262601213e-05	0.9469103511608469	
2.0544746286577703e-05	0.946905466791101	
2.0544703521450692e-05	0.9469047579847166	
2.0541510602346386e-05	0.9468949181294947	
2.0541479974393603e-05	0.946894295628279	
2.0538202458658388e-05	0.9468841017660755	
2.0538146488735752e-05	0.9468832106747314	
2.0535893327844423e-05	0.946876429857722	
2.0534823421988157e-05	0.9468714665315133	
2.0534407942686545e-05	0.9468718305245378	
2.0531471817991537e-05	0.946860086902106	
2.053104619392714e-05	0.9468605032227623	
2.0528168880159583e-05	0.9468488941304977	
2.0527703661588028e-05	0.9468492398809658	
2.0524937782413537e-05	0.9468380128658955	
2.0524497508674003e-05	0.9468382890121342	
2.0523221889729836e-05	0.9468330891158182	
2.0522690639683255e-05	0.9468322224372404	
2.0521396321866203e-05	0.946825953175418	
2.0520190162093805e-05	0.9468244764233337	
2.051817102898029e-05	0.9468150808867525	
2.051698028010516e-05	0.9468136765355535	
2.051493499711012e-05	0.9468040874329835	
2.0513673644126665e-05	0.9468025365921188	
2.0511863512935514e-05	0.9467942514571674	
2.0511832311346052e-05	0.9467945022355327	
2.0509498308759144e-05	0.9467882268481487	
2.0509010472848073e-05	0.9467846877147568	
2.0506925328640957e-05	0.9467785268123817	
2.0506903339065632e-05	0.946778789986428	
2.0505094175757434e-05	0.9467727147591142	
2.0504907572731048e-05	0.9467710316769111	
2.050343095242908e-05	0.946766073908998	
2.0502585637489168e-05	0.9467652517990494	
2.0500660035740297e-05	0.9467561004899723	
2.049930801462627e-05	0.9467542743488291	
2.0497424356107745e-05	0.946745228217747	
2.0496012548713996e-05	0.9467432035576987	
2.049428727613579e-05	0.9467348173795214	
2.0492783286077522e-05	0.9467324730569868	
2.0491137358906002e-05	0.9467242954248407	
2.049014430847282e-05	0.9467229519671019	
2.048866343196706e-05	0.946717660559713	
2.0488410191279412e-05	0.9467154178317847	
2.0485533715693725e-05	0.9467072563355192	
2.0485183511059607e-05	0.9467043633526067	
2.0482252894141685e-05	0.9466961702442331	
2.0482007573469143e-05	0.9466939733761608	
2.0479883068903485e-05	0.9466869080742907	
2.0479410279623018e-05	0.9466869816885003	
2.0477749451483946e-05	0.9466795159216322	
2.0476333604859573e-05	0.9466757813399831	
2.0476309349552412e-05	0.9466761384863323	
2.047296107019275e-05	0.9466648346607834	
2.0472927637621844e-05	0.9466652723164665	
2.0469518678204113e-05	0.9466539636915419	
2.0469500235037275e-05	0.9466543072153687	
2.0466036223290877e-05	0.9466433430146572	
2.0466035871790103e-05	0.9466433971123758	
2.0462869580460243e-05	0.9466337624637075	
2.046261249570751e-05	0.946631935125759	
2.046210007703883e-05	0.9466318934871031	
2.0459247669104675e-05	0.9466208520293826	
2.0458909039028205e-05	0.9466212763590549	
2.04581277340601e-05	0.9466176491178493	
2.0456758417513912e-05	0.946614300211693	
2.045554731508224e-05	0.9466084460483916	
2.045463868607705e-05	0.9466077930826657	
2.0452270045166845e-05	0.9465974752253699	
2.0451244923062267e-05	0.9465966829867432	
2.0448998190656957e-05	0.9465868752490888	
2.044771879464707e-05	0.9465854452299234	
2.044568230247507e-05	0.9465761268476803	
2.0444423997226007e-05	0.9465745438817295	
2.0443046522181053e-05	0.9465687728808824	
2.0442991994455782e-05	0.9465680734195204	
2.0440688283333195e-05	0.9465611608600777	
2.0440543533146152e-05	0.9465615706761878	
2.0438601329226725e-05	0.9465542662582012	
2.0438576776307924e-05	0.9465538041002827	
2.043572845796589e-05	0.9465458074165384	
2.043548172337489e-05	0.9465435765307688	
2.0432338516611312e-05	0.9465346058793639	
2.043231016894375e-05	0.9465340908972855	
2.0431087381127973e-05	0.9465288189030492	
2.0429135493336037e-05	0.9465249937687708	
2.0427960347836986e-05	0.9465186194530802	
2.0425555117021244e-05	0.9465135528922418	
2.0424452878599794e-05	0.9465074713734297	
2.0421936849149832e-05	0.9465020929949541	
2.042085157902355e-05	0.946496082638418	
2.0418368849392395e-05	0.9464907816814314	
2.0417260802776772e-05	0.946484659467537	
2.041496234850116e-05	0.9464798260530431	
2.041389514322785e-05	0.9464744822610535	
2.0413864032745565e-05	0.9464747508995269	
2.0411523137518874e-05	0.9464673117524909	
2.0411077593537954e-05	0.9464670171815848	
2.0409926915947897e-05	0.9464607671300812	
2.0408046500647766e-05	0.9464565345579617	
2.0407894979869464e-05	0.9464551184809795	
2.040527746017103e-05	0.9464458873685379	
2.040515678293783e-05	0.9464464901482731	
2.0402044709380213e-05	0.9464350785783614	
2.0401967043099606e-05	0.9464356394952006	
2.039884887378322e-05	0.9464243022013502	
2.039879490162567e-05	0.9464247862868641	
2.0397141050621895e-05	0.9464195669250398	
2.0395935388052934e-05	0.9464136081152459	
2.0394887926251244e-05	0.9464124863386107	
2.0392798863851705e-05	0.9464025954044037	
2.0391725707434476e-05	0.9464013894810234	
2.0389817773439725e-05	0.9463924375775984	
2.0389609756173797e-05	0.9463927691525007	
2.0387206419827435e-05	0.9463845820240021	
2.0387117033139144e-05	0.9463833971106972	
2.038538261770293e-05	0.9463770865374993	
2.0384347373904574e-05	0.9463752433187169	
2.038318855792787e-05	0.9463685394282304	
2.0381030056581095e-05	0.9463636327073817	
2.037990321979708e-05	0.9463569941505077	
2.0377900295554986e-05	0.9463524210189992	
2.037672565383876e-05	0.9463454739517996	
2.0375094514947742e-05	0.9463416708872019	
2.0374701619954306e-05	0.9463390672942721	
2.0373602993181794e-05	0.9463361416836796	
2.0372726050838345e-05	0.9463308589571585	
2.037094167590629e-05	0.9463268668153173	
2.0369654472731236e-05	0.9463194257765908	
2.0368309595132326e-05	0.9463166365395728	
2.0367506599309845e-05	0.9463129384415274	
2.0367322108398954e-05	0.9463129375903526	
2.0366189827526898e-05	0.9463065712557654	
2.0364456003720183e-05	0.9463026969368241	
2.0363243805829425e-05	0.9462954403810049	
2.0361423919303185e-05	0.9462910697719399	
2.0360357106121876e-05	0.9462843614399544	
2.035841074537581e-05	0.9462794270310385	
2.0357384089185467e-05	0.9462728257862953	
2.0355548126175288e-05	0.9462681940474309	
2.0354422781429503e-05	0.9462612391829643	
2.035396476051608e-05	0.9462607468777288	
2.0351946249138678e-05	0.9462532188995494	
2.0351759652840807e-05	0.946251172234581	
2.0349086757957627e-05	0.9462421362363804	
2.0348771603476692e-05	0.9462391682564857	
2.034629902995426e-05	0.9462308173514355	
2.034619373988197e-05	0.9462294945420181	
2.034439383797991e-05	0.9462214269372864	
2.0343846955006127e-05	0.9462211317148403	
2.034290258264045e-05	0.9462155892728326	
2.0341149852503802e-05	0.9462087731818982	
2.034114530258559e-05	0.9462089688852655	
2.0338306598694225e-05	0.9461966751870112	
2.033828409678876e-05	0.9461970681789057	
2.033550002177959e-05	0.9461846860048378	
2.03354886813435e-05	0.946184979904259	
2.0332747214377342e-05	0.946172623971317	
2.033274253419466e-05	0.9461728207123938	
2.0330533769878463e-05	0.9461634687017396	
2.0330135667923568e-05	0.9461602284217373	
2.0328972965919684e-05	0.9461573230179252	
2.032775856091433e-05	0.946149860136633	
2.0327300731237944e-05	0.946148515585034	
2.0326879957936166e-05	0.9461457026850499	
2.032588924248851e-05	0.9461435754501561	
2.0324112139953567e-05	0.9461329041384575	
2.0323090405305734e-05	0.9461308550700733	
2.0321265357561287e-05	0.9461198242021882	
2.032018569193677e-05	0.9461175138454541	
2.0318497841015707e-05	0.9461071543911471	
2.0317333158130246e-05	0.946104321622454	
2.0316521367459655e-05	0.9460988142577357	
2.031546161278195e-05	0.9460950156370367	
2.0314814073453626e-05	0.9460905472496974	
2.031401601634237e-05	0.9460888087127619	
2.0312660847884317e-05	0.9460819441167684	
2.0312491172361248e-05	0.9460800560974353	
2.0310053930222034e-05	0.946070662485867	
2.0309623305519782e-05	0.9460667396063139	
2.03072094895195e-05	0.9460574385788159	
2.030675430680132e-05	0.9460533408595501	
2.030443908978734e-05	0.9460442702139029	
2.0304259688761635e-05	0.9460423325575785	
2.0302954896445464e-05	0.9460350501233211	
2.030198340959327e-05	0.9460327614606214	
2.0300230674842165e-05	0.9460215216964296	
2.029907873173393e-05	0.9460185386324005	
2.029732318159494e-05	0.9460070958515508	
2.0296149199194076e-05	0.94600393587032	
2.0294375606867372e-05	0.9459922526629995	
2.0293177858746818e-05	0.9459889439539214	
2.029141278264674e-05	0.9459772574157925	
2.029021868619924e-05	0.9459739208596045	
2.0288520483134324e-05	0.9459625825981245	
2.0287527400133098e-05	0.9459590747334637	
2.028752608709918e-05	0.9459589884064401	
2.0286509989998896e-05	0.9459545656518535	
2.0285212713750354e-05	0.945945681839213	
2.0283975066338393e-05	0.9459416236020233	
2.0283684897903618e-05	0.9459388742702025	
2.0281174656772438e-05	0.9459263142345238	
2.0281173695366658e-05	0.9459264079098929	
2.0278189180886493e-05	0.9459110941590081	
2.0278187425485364e-05	0.9459112193269307	
2.0275223027489707e-05	0.9458961108485492	
2.0275215069550407e-05	0.9458958032107716	
2.0273913285404965e-05	0.94589016007583	
2.02723316074296e-05	0.945880344531479	
2.027211311942756e-05	0.9458804644350028	
2.027017466147384e-05	0.9458705797146227	
2.0269739352223723e-05	0.9458665791235488	
2.0267572852146586e-05	0.9458574624208298	
2.026675333558725e-05	0.9458507586912948	
2.0264581707625853e-05	0.9458417303534159	
2.026395257196648e-05	0.9458364040428968	
2.0262513938979963e-05	0.9458291441572547	
2.026201669480067e-05	0.9458282100441433	
2.025992027590747e-05	0.9458146731567703	
2.0258987222007266e-05	0.9458120819851896	
2.0257511460871508e-05	0.9458020130262599	
2.0256332239505337e-05	0.9457970713506718	
2.0255914638398465e-05	0.945793557772331	
2.025492080735325e-05	0.9457900798782447	
2.025299600701766e-05	0.9457772528818227	
2.0251877601404725e-05	0.9457739119541945	
2.0249817218555422e-05	0.9457602285781319	
2.02486973683397e-05	0.9457568255517433	
2.0246686797395633e-05	0.9457433813158218	
2.024562370317106e-05	0.9457396631435017	
2.0245587723125497e-05	0.9457390694281667	
2.0243428712842234e-05	0.9457271529416283	
2.0242988789370525e-05	0.9457235865270809	
2.02419102706874e-05	0.945720140318936	
2.0239812393369123e-05	0.9457061325863397	
2.0238709292384387e-05	0.9457027927221167	
2.0236553502037536e-05	0.9456885259800332	
2.0235512994321093e-05	0.945685478748416	
2.023330577335761e-05	0.9456710422323912	
2.0232341997554908e-05	0.9456683446218739	
2.0230041625780386e-05	0.9456534206482515	
2.0229628236168175e-05	0.9456526529586301	
2.0228091578014245e-05	0.9456449018820356	
2.0227247056418385e-05	0.9456379469127305	
2.0224936276846554e-05	0.9456276225360469	
2.022409046359e-05	0.9456205771919463	
2.0221916747938472e-05	0.9456101657758055	
2.0221880886898786e-05	0.94560950744419	
2.0219298361498496e-05	0.9455938995803534	
2.021898286356935e-05	0.9455936254636136	
2.021758440334398e-05	0.9455842832399054	
2.0215710012908878e-05	0.9455746413341658	
2.021564012398696e-05	0.9455734876116967	
2.021235578626454e-05	0.9455556867993467	
2.021230293278784e-05	0.9455547162413448	
2.020935684583145e-05	0.9455391521558452	
2.020894397598798e-05	0.9455354355138896	
2.020786863564715e-05	0.9455314736892997	
2.0205497054291942e-05	0.9455158250815043	
2.0204580896726254e-05	0.9455131547803115	
2.0202087421614565e-05	0.9454969422739538	
2.0201216939235275e-05	0.9454942438488305	
2.020076298074571e-05	0.9454905904402137	
2.01981200926947e-05	0.9454759054667182	
2.0198103320186603e-05	0.9454755087584353	
2.0197152582977652e-05	0.9454716487147525	
2.0194932100997464e-05	0.9454571036431413	
2.0193997482336805e-05	0.9454542153824429	
2.0191977314178228e-05	0.9454407435313681	
2.01906997943313e-05	0.9454353350378858	
2.0190370471270687e-05	0.9454322751950659	
2.0188844011270918e-05	0.9454252328000177	
2.0187167400964562e-05	0.9454138445572319	
2.018610169245338e-05	0.9454103812459996	
2.0183577560868234e-05	0.9453938621414938	
2.0182450771044658e-05	0.9453902066520796	
2.0180351600412488e-05	0.9453768100291239	
2.0180327888972064e-05	0.9453763777613666	
2.0177682292678248e-05	0.9453639053893482	
2.017687533456731e-05	0.9453571688162146	
2.0174000637285462e-05	0.9453435288990898	
2.017328000713086e-05	0.945337357950759	
2.0170273177384263e-05	0.945322917594206	
2.0169974885944367e-05	0.9453199904922363	
2.0168379345433725e-05	0.9453105067296081	
2.016705742782858e-05	0.9453056960920865	
2.0164992145578545e-05	0.9452918040948066	
2.0163355667988872e-05	0.9452856453133326	
2.016119853275047e-05	0.9452712267353277	
2.0159725102435948e-05	0.9452658314641557	
2.015743464316169e-05	0.9452506907498216	
2.015598622783109e-05	0.9452454678217368	
2.0153628291995536e-05	0.9452299117606652	
2.0152159875974404e-05	0.945224482279686	
2.0151037778518372e-05	0.9452165349846218	
2.0148953133221475e-05	0.9452052105466038	
2.0148830205975754e-05	0.9452054004481893	
2.0147145453900635e-05	0.9451958689208388	
2.014692805403669e-05	0.9451938978151744	
2.0144363560345477e-05	0.9451803800156552	
2.014435676334975e-05	0.9451805610047226	
2.0140588692182055e-05	0.9451596713030886	
2.0140561655155134e-05	0.9451599651235484	
2.0136893621225667e-05	0.9451398889480224	
2.0136873982140835e-05	0.9451394522119888	
2.013474683739939e-05	0.9451295555671784	
2.0133031006847282e-05	0.9451179091387523	
2.013130433524504e-05	0.9451112441161242	
2.0128918635347334e-05	0.9450957484951475	
2.0127980512700867e-05	0.9450925770029686	
2.012593413326245e-05	0.9450818521838471	
2.0125289472598955e-05	0.9450764660309103	
2.0121852457297367e-05	0.9450601163033339	
2.012111502568465e-05	0.9450540592957121	
2.0117779869399244e-05	0.9450378839944185	
2.011774902438767e-05	0.9450373392334789	
2.011485717493523e-05	0.9450205334161742	
2.0114048637493644e-05	0.9450181463294136	
2.0113044195843358e-05	0.9450114738166113	
2.0111024585887414e-05	0.9450013309203221	
2.011035598306128e-05	0.9449962829302558	
2.010846088285777e-05	0.9449884834409713	
2.0106305156831563e-05	0.9449741878627811	
2.0104173234043327e-05	0.9449654449127622	
2.0102113127228846e-05	0.9449515942495045	
2.0099859193155792e-05	0.9449421551906234	
2.0097858143842415e-05	0.9449285570321304	
2.0095600375651595e-05	0.9449189896722381	
2.0094326894851995e-05	0.9449100204980343	
2.0092323572972226e-05	0.9448992462866831	
2.0091915885153967e-05	0.9448985465042664	
2.0088653616930807e-05	0.9448795542057677	
2.0088559283096382e-05	0.9448785116769709	
2.0086474175877752e-05	0.9448695144220945	
2.0084392737372516e-05	0.9448554470538655	
2.0082287359815415e-05	0.9448466638766568	
2.0080106198962524e-05	0.9448319592637219	
2.007815929800478e-05	0.9448239060758118	
2.007595521148155e-05	0.9448090803775571	
2.0073994884336e-05	0.9448009504300411	
2.0071805887068542e-05	0.9447861808534198	
2.0069960956778615e-05	0.9447785102844406	
2.0068210726833503e-05	0.9447672673161087	
2.0068183562093953e-05	0.9447667899351121	
2.006463070231997e-05	0.9447484636029243	
2.006442420929899e-05	0.9447462360104112	
2.0061668091937282e-05	0.9447307144062951	
2.0060990927763328e-05	0.9447287027991244	
2.0058054874445896e-05	0.9447101003570235	
2.005678894638479e-05	0.9447055424694656	
2.0053993563691152e-05	0.9446877700749705	
2.005293176272634e-05	0.9446833677388592	
2.0052826678969098e-05	0.9446822396166364	
2.0050553597713995e-05	0.9446709530154385	
2.004905946190327e-05	0.9446605281174775	
2.004683461989577e-05	0.9446509607453536	
2.0044592539803095e-05	0.9446359547041971	
2.004244068197017e-05	0.9446268717714282	
2.0040095330200583e-05	0.944611287349265	
2.0037849620615457e-05	0.9446017432731636	
2.003584116823752e-05	0.9445882492209139	
2.0033983310394053e-05	0.9445791294598996	
2.0033830510516146e-05	0.944579121867925	
2.00300691477064e-05	0.9445567880302882	
2.002951706630457e-05	0.9445551879727142	
2.0028352526496285e-05	0.9445481431857252	
2.0028340762017686e-05	0.9445482770087138	
2.0024334943235006e-05	0.9445255539540015	
2.0024305086843674e-05	0.9445258021280737	
2.002149728687821e-05	0.9445108614876692	
2.0020428431120907e-05	0.9445030023224017	
2.001775366466851e-05	0.9444908178803197	
2.0015908849248956e-05	0.9444779464146258	
2.0013202123519595e-05	0.9444656290528991	
2.001123734963388e-05	0.9444518351890278	
2.0008676694054048e-05	0.9444401833461905	
2.0006827297990914e-05	0.9444274038377054	
2.0006388150958204e-05	0.944426001757857	
2.0003016051435908e-05	0.9444078945472596	
2.0002674590175674e-05	0.9444045468063936	
1.999845456639987e-05	0.9443825307211561	
1.9998041168704947e-05	0.9443786675398947	
1.9993862976886393e-05	0.9443571003418803	
1.999342119747383e-05	0.9443530881264594	
1.999037085483643e-05	0.9443369773912184	
1.9989677536154268e-05	0.9443344864208129	
1.9987327042283375e-05	0.9443190567517797	
1.9984957762384583e-05	0.9443088052070684	
1.9982514613806012e-05	0.944292828574124	
1.9980125483546e-05	0.9442824671466942	
1.997776429422279e-05	0.94426701009691	
1.9975207516919475e-05	0.9442557538394594	
1.9973063813230596e-05	0.9442415186293331	
1.9970703946254376e-05	0.9442304634521584	
1.9970689510816624e-05	0.9442305961067694	
1.9966823474415395e-05	0.9442078951500468	
1.9965973336375755e-05	0.9442050604554979	
1.996461439577265e-05	0.9441959770066335	
1.9962933682669286e-05	0.9441880138497992	
1.99606204021789e-05	0.9441743078994417	
1.9960525158486524e-05	0.9441744696535679	
1.9957391976426898e-05	0.9441578286898797	
1.9956248679716796e-05	0.9441496466068159	
1.995338181107066e-05	0.9441365700863752	
1.9951255256849406e-05	0.9441221950649388	
1.994820068296925e-05	0.9441082624786155	
1.9946111945434407e-05	0.9440941036021304	
1.994298692413474e-05	0.9440797584604638	
1.9941016906463945e-05	0.9440663182437168	
1.9938815959301402e-05	0.9440563207646719	
1.9937233225854125e-05	0.9440469339800326	
1.993714610652999e-05	0.9440469771704637	
1.993434947663363e-05	0.9440298227311251	
1.9932499506204995e-05	0.9440222157679613	
1.9929534436566526e-05	0.9440033051903565	
1.992740351490873e-05	0.9439943188598756	
1.992459086849363e-05	0.9439765642898208	
1.992405508070013e-05	0.9439749490743907	
1.992032812855053e-05	0.9439545046032103	
1.992029221261538e-05	0.9439538971278281	
1.991833174190944e-05	0.9439423598242614	
1.991582910607842e-05	0.9439308393034076	
1.991406451219758e-05	0.9439186361659522	
1.9910707892333175e-05	0.9439028917070033	
1.9908898032258365e-05	0.9438903962079638	
1.990553670215776e-05	0.9438746197020103	
1.9903802783057175e-05	0.9438626330559691	
1.9900787461856978e-05	0.9438481372090085	
1.990078706713294e-05	0.9438481671449523	
1.9897150519456138e-05	0.9438264534160341	
1.9895965522860602e-05	0.9438222477210534	
1.9892065395902762e-05	0.9437986832717715	
1.989099832065514e-05	0.9437948753529583	
1.9888598678436012e-05	0.9437816609236763	
1.9887677958545573e-05	0.9437748982842117	
1.988369664379616e-05	0.9437556708096684	
1.988232388673293e-05	0.9437458293226849	
1.9878332093646055e-05	0.9437264573251966	
1.987705262429152e-05	0.9437171556174576	
1.9873109104723382e-05	0.943697912460063	
1.9871901839311207e-05	0.9436890462911562	
1.9867963235416588e-05	0.9436697852333151	
1.986681430937012e-05	0.943661672504998	
1.9866306398378836e-05	0.9436598816603696	
1.986275389174607e-05	0.943640096943356	
1.9862159004555284e-05	0.9436381540311072	
1.985972827396469e-05	0.9436226666490198	
1.985733596224068e-05	0.9436121157215415	
1.98548321970152e-05	0.9435963124955853	
1.985454047492063e-05	0.9435957001768189	
1.985009741468069e-05	0.9435713852624055	
1.9850071028978954e-05	0.9435708581154372	
1.9844733492344643e-05	0.943542059538058	
1.9844721900472385e-05	0.9435417462177955	
1.984127456886267e-05	0.9435225509660455	
1.9839570586593247e-05	0.943514792586912	
1.983833120747273e-05	0.9435057743149529	
1.98342631944395e-05	0.9434857530530465	
1.9833368166186348e-05	0.9434789118603267	
1.9830081478705542e-05	0.9434614988254414	
1.98298624749916e-05	0.9434612362312604	
1.9826094196910254e-05	0.9434389365597102	
1.9824896643683162e-05	0.9434336387161985	
1.9824707512465446e-05	0.9434317599104585	
1.9820757529178376e-05	0.9434112269639179	
1.9819540197974685e-05	0.9434029047648644	
1.9818075400970646e-05	0.9433970063958002	
1.9814913857041212e-05	0.9433782218869713	
1.9814748012908077e-05	0.9433766290066181	
1.9811672110117924e-05	0.9433618732161497	
1.9809822788205847e-05	0.9433489746875207	
1.9806729996803494e-05	0.9433344793385849	
1.980472902658118e-05	0.9433207260106696	
1.98015277231714e-05	0.943305705718951	
1.9799515290327793e-05	0.9432919345885631	
1.979625101678824e-05	0.9432765642831459	
1.9794306777073244e-05	0.9432632612427535	
1.9792624224773003e-05	0.9432557543917868	
1.978996232489246e-05	0.9432407819402912	
1.9789839761787102e-05	0.943239306015555	
1.978501993358108e-05	0.943213416938674	
1.978489448135802e-05	0.9432118712046335	
1.978010478055597e-05	0.9431859466007743	
1.9779999938207893e-05	0.9431845649690256	
1.977532729372555e-05	0.9431590602274222	
1.9775245401468606e-05	0.943157890105599	
1.977095856612311e-05	0.9431342286329548	
1.9770740745768335e-05	0.9431337593439064	
1.9769396028451345e-05	0.9431241283407251	
1.9766005249989876e-05	0.9431074540696213	
1.9764772764278873e-05	0.9430980996564785	
1.9761209497091383e-05	0.9430803130859821	
1.976026607465791e-05	0.9430728922667982	
1.975721005308041e-05	0.9430571215642305	
1.9757167521703954e-05	0.9430565301398225	
1.975506735792902e-05	0.943044932149869	
1.9755021296542014e-05	0.9430442920235429	
1.975277373255979e-05	0.9430305984334689	
1.975137888648086e-05	0.943024999079138	
1.9748562505822982e-05	0.9430065799090777	
1.974793324955846e-05	0.9430043994997006	
1.974536166802377e-05	0.9429905513818956	
1.9744579082809746e-05	0.9429841745880764	
1.974070774650696e-05	0.9429644580779784	
1.9739709016371386e-05	0.9429566173569011	
1.973607814901601e-05	0.9429383494333383	
1.9735013596180452e-05	0.9429300995986644	
1.9732126349319862e-05	0.9429150354423992	
1.9732118039972138e-05	0.9429151766655219	
1.972819991138443e-05	0.9428916433196409	
1.9728010738494636e-05	0.9428915461675045	
1.9726147498706243e-05	0.9428815940791451	
1.9724105744927632e-05	0.9428675289520144	
1.9722323269101614e-05	0.9428598878508371	
1.9719751632098008e-05	0.9428431630618457	
1.971965730931475e-05	0.9428432422516699	
1.9715829435117065e-05	0.9428218436694091	
1.9715660897991946e-05	0.9428198518430391	
1.971155268285464e-05	0.9427972082354753	
1.9711356797666412e-05	0.9427949653869971	
1.970758297415769e-05	0.942774030679819	
1.970757536485279e-05	0.9427741508146721	
1.970601172721816e-05	0.9427632579083537	
1.9703637088207958e-05	0.9427519968598889	
1.9701885272782164e-05	0.9427390991476674	
1.969946757253346e-05	0.9427276310219608	
1.969767953806937e-05	0.9427144044196653	
1.9695356677488262e-05	0.9427034398238642	
1.969357930902275e-05	0.9426901566155295	
1.9691482718274155e-05	0.9426801453374558	
1.9691290069384966e-05	0.9426782154539317	
1.9688517216681256e-05	0.9426604921646786	
1.9687978049126307e-05	0.9426591387739567	
1.968474188103937e-05	0.9426379493241605	
1.9684479579214774e-05	0.9426375368969995	
1.9682893555110284e-05	0.9426287557092261	
1.968164595344448e-05	0.9426188803665861	
1.967936997343479e-05	0.9426076878128435	
1.9678038040310153e-05	0.9425970523964969	
1.967568845695745e-05	0.9425853643380775	
1.9674372953323726e-05	0.942574794113751	
1.9672125471572884e-05	0.9425636849727236	
1.9670745390309405e-05	0.9425530643013564	
1.9670359625639736e-05	0.9425518989507042	
1.9668354287464856e-05	0.9425391843705695	
1.9668287158107797e-05	0.9425392108643796	
1.966651586630529e-05	0.9425285876464408	
1.9666405540894548e-05	0.9425270620565542	
1.9662753828670136e-05	0.9425059328701942	
1.9662624473984553e-05	0.9425041727489807	
1.965894080629417e-05	0.9424828335648667	
1.9658801591489397e-05	0.9424809764635113	
1.9655312528424957e-05	0.9424607236446295	
1.9655298494369657e-05	0.9424603649708225	
1.965375995719356e-05	0.9424498557067345	
1.9652105082135292e-05	0.9424418131081551	
1.965179939981238e-05	0.9424388446994175	
1.96487584014623e-05	0.9424202596192829	
1.964867726700921e-05	0.9424205281345122	
1.9644848545785703e-05	0.9423965229861925	
1.9644769134464756e-05	0.9423968035855279	
1.9641601166081055e-05	0.9423772861962075	
1.964132958321837e-05	0.9423745419686652	
1.9639283481616483e-05	0.9423643716280281	
1.9637587435730117e-05	0.9423513301892178	
1.9635632733836047e-05	0.9423416839684154	
1.9635595007510284e-05	0.942341097105057	
1.9632598344301373e-05	0.9423213196438724	
1.963205030237217e-05	0.9423199002623006	
1.9628973649361855e-05	0.9422992559984676	
1.9628969555384626e-05	0.9422993586001601	
1.962725922695408e-05	0.9422906999884527	
1.9625659782442072e-05	0.9422780469379956	
1.9623702431333844e-05	0.9422685305938416	
1.9622231092760257e-05	0.9422566528459295	
1.962011729451612e-05	0.9422460278500778	
1.9618885236444235e-05	0.9422357495142267	
1.9616803750763082e-05	0.9422250526509169	
1.9615746601636137e-05	0.9422167114498469	
1.9615741418192632e-05	0.9422168399306895	
1.9612627736248546e-05	0.9421977665292588	
1.9612523075165577e-05	0.942196156484841	
1.9609366718665347e-05	0.9421769724583321	
1.9609188512480384e-05	0.9421745923857504	
1.9606169551258906e-05	0.9421563689271114	
1.9605958992237173e-05	0.9421536988704052	
1.9604451034028716e-05	0.9421436548859597	
1.9603468872372895e-05	0.9421391838077048	
1.9601881458448198e-05	0.9421259219532692	
1.9600485902675547e-05	0.9421192651802068	
1.9598875295997176e-05	0.9421062010224398	
1.959868857600209e-05	0.942105969166352	
1.9596224114009723e-05	0.9420895745735247	
1.9596155222531765e-05	0.9420883128777854	
1.9593756169760793e-05	0.9420723714558895	
1.959361394918399e-05	0.9420723035647276	
1.959187090780774e-05	0.9420583747192126	
1.9590839851940265e-05	0.9420538496608062	
1.958911715183566e-05	0.9420397717659873	
1.9588130068416496e-05	0.94203433277076	
1.958812594286967e-05	0.9420344729936587	
1.9585257129362513e-05	0.9420142242385512	
1.9585207394425834e-05	0.9420145444712119	
1.9583662448954824e-05	0.9420043621276336	
1.9582694097487765e-05	0.9419960714518655	
1.958154989424054e-05	0.9419902909035627	
1.9581268917602014e-05	0.9419871427765694	
1.9578599123423122e-05	0.9419695104281561	
1.957859535914638e-05	0.9419692982939143	
1.957566302613808e-05	0.941949549456086	
1.9575606300899092e-05	0.9419485338864754	
1.957420129718108e-05	0.9419406207951154	
1.9572671436046693e-05	0.9419279066588417	
1.9572209680186278e-05	0.9419262131989588	
1.9570455388092945e-05	0.9419149104651021	
1.956996616991541e-05	0.9419096488545217	
1.9567430076945205e-05	0.9418943912477105	
1.9566852737043276e-05	0.9418882664963782	
1.956436378374811e-05	0.9418731969922605	
1.9563874024551494e-05	0.9418678481846493	
1.9562076833118057e-05	0.9418562021540411	
1.9561715002494577e-05	0.9418549628532511	
1.9560046355765234e-05	0.9418407712537488	
1.955878607070691e-05	0.9418345266295225	
1.955722634202217e-05	0.9418207513066486	
1.955588198991952e-05	0.9418137949091341	
1.955440679218141e-05	0.9418004663332793	
1.955307701706707e-05	0.9417935044442518	
1.9551567907972147e-05	0.941779911710025	
1.955030195247221e-05	0.9417734281934486	
1.954862903485554e-05	0.9417586217307301	
1.954760419759829e-05	0.9417536687111493	
1.9546421036017146e-05	0.9417429927328121	
1.954514486155651e-05	0.941734111550622	
1.9545120580399256e-05	0.9417344106027015	
1.9542673927639257e-05	0.9417158034611129	
1.9542544463357642e-05	0.9417140797629088	
1.954175440172824e-05	0.9417102230712696	
1.953991854816744e-05	0.9416943491287125	
1.953974072902678e-05	0.9416940883859025	
1.9537753561185856e-05	0.941679692307681	
1.9537570724610068e-05	0.9416770278043507	
1.9535195627944896e-05	0.9416603824920758	
1.953519392791491e-05	0.9416602585621113	
1.9533484057102074e-05	0.9416459803981483	
1.953279239036574e-05	0.9416429434375413	
1.9531436337372233e-05	0.9416316753093764	
1.9531254194400294e-05	0.9416292779757633	
1.9529194548637588e-05	0.9416159080025918	
1.952854391679635e-05	0.9416086895753398	
1.9526535728460267e-05	0.9415956052977545	
1.9525850265301085e-05	0.9415879754073776	
1.9524055742862662e-05	0.9415759505804131	
1.9524045478807035e-05	0.9415756388573716	
1.9522481325962984e-05	0.9415617899881952	
1.9521680980538572e-05	0.9415575820045362	
1.9521239212486528e-05	0.9415525955598968	
1.951906474880975e-05	0.941536394812033	
1.951901739297783e-05	0.9415353401333623	
1.9517100485665148e-05	0.9415212133410986	
1.951641870095946e-05	0.941514108722326	
1.9515544566642524e-05	0.9415095139279842	
1.9513698559389947e-05	0.9414923245957791	
1.951284150348849e-05	0.9414880366108985	
1.9510980485317758e-05	0.9414707415155603	
1.9510029522277768e-05	0.9414658547138816	
1.9508209725613846e-05	0.9414489249793625	
1.9507322579495845e-05	0.9414441830839743	
1.9507049946606734e-05	0.9414410070580028	
1.950490843698844e-05	0.941423680634808	
1.9504905618984072e-05	0.9414238028202403	
1.950401034512575e-05	0.9414179858412629	
1.9502355826753835e-05	0.9414024648418731	
1.9501484236049728e-05	0.9413979967541004	
1.9499547940380536e-05	0.9413799251884752	
1.9498738786434232e-05	0.9413758573181223	
1.9496734351034704e-05	0.9413571059785392	
1.9495957162721572e-05	0.9413532317488188	
1.94939971864826e-05	0.9413349084051477	
1.949385635081282e-05	0.9413346220088414	
1.949236488699804e-05	0.9413236750506517	
1.9491630865586313e-05	0.9413153016946476	
1.9489615968953604e-05	0.94130116198127	
1.948889461851741e-05	0.9412928733930392	
1.9486899012255413e-05	0.9412787280968898	
1.948653517516053e-05	0.9412742517255805	
1.9485378360485413e-05	0.9412644455647619	
1.9485212317309486e-05	0.9412640632394315	
1.948332096094911e-05	0.9412487129837358	
1.9483137635308423e-05	0.9412459256710825	
1.9480764006027452e-05	0.9412277133767556	
1.9480630502216036e-05	0.9412255706431489	
1.947889641202878e-05	0.9412106488966673	
1.9478470446378145e-05	0.9412088707987459	
1.947631763065311e-05	0.9411886223992048	
1.9475720564911536e-05	0.9411858379968702	
1.9473456642792706e-05	0.941164505746735	
1.947289473262479e-05	0.9411619639303566	
1.947056705975338e-05	0.9411401322390623	
1.9470088361092445e-05	0.9411381392356775	
1.9467720565659134e-05	0.9411162448059672	
1.9467349334574985e-05	0.941114858421602	
1.9466273885429008e-05	0.9411045340858469	
1.9465819566076575e-05	0.9411014127490845	
1.9464651113142595e-05	0.9410903281695268	
1.94642806083923e-05	0.9410885662589188	
1.9463564898410933e-05	0.9410806597239106	
1.9461602539457184e-05	0.9410656921169523	
1.946093811887424e-05	0.94105795770061	
1.9460361604088297e-05	0.9410545585755203	
1.945801545089477e-05	0.9410327906447417	
1.9457928225258287e-05	0.9410329552766798	
1.9455087669973633e-05	0.9410070803867242	
1.9455049822584446e-05	0.9410073265405503	
1.94539052109361e-05	0.9409978991161901	
1.9452385420331666e-05	0.9409821369012964	
1.9451444381944996e-05	0.9409761979852403	
1.9449515036158436e-05	0.9409562233334526	
1.9448407662945004e-05	0.9409488006491673	
1.9447040973715694e-05	0.9409341211013701	
1.9445799531409494e-05	0.9409236444044887	
1.9445700864458688e-05	0.9409236148695284	
1.944296446204297e-05	0.940897163767563	
1.9442695238974597e-05	0.9408962274954488	
1.9439888928249946e-05	0.9408687834330237	
1.943961494372781e-05	0.9408677926860867	
1.9436751602798918e-05	0.9408397867160504	
1.9436551452983956e-05	0.9408392473667305	
1.9433542502578588e-05	0.9408100329735113	
1.943347745037705e-05	0.9408101816179438	
1.943036401031873e-05	0.9407803728644137	
1.9430331715423154e-05	0.9407806098630928	
1.9427560769759826e-05	0.9407546162641437	
1.9427429137149622e-05	0.9407525353307528	
1.9425858454038332e-05	0.9407399887265541	
1.942440048110437e-05	0.9407238230046605	
1.942327106845547e-05	0.9407151010743199	
1.942275750909461e-05	0.9407096170027016	
1.9422315671283544e-05	0.940706526574325	
1.9421260535619875e-05	0.9406947044084477	
1.9419439216291705e-05	0.9406784030944956	
1.941943865484175e-05	0.9406784642725138	
1.9416212475851937e-05	0.9406474561501132	
1.9416178059021193e-05	0.940647685265211	
1.9412974690839774e-05	0.9406167440192527	
1.941287671192429e-05	0.9406167562668114	
1.9410122305995266e-05	0.940590253016218	
1.9410030633508346e-05	0.9405888018339462	
1.9408907209537515e-05	0.9405803557506567	
1.9406960678464175e-05	0.9405593934778415	
1.9405631185862543e-05	0.9405495565333607	
1.9403888446899804e-05	0.9405306226387503	
1.9402580886703778e-05	0.940520322321642	
1.9402579414651e-05	0.9405202251104773	
1.939999838557894e-05	0.9404949471723777	
1.9399571780669654e-05	0.9404925172851365	
1.9398708516600586e-05	0.940482857552395	
1.939728958918293e-05	0.9404713770901133	
1.9395859032316204e-05	0.9404564846615642	
1.9395541386780712e-05	0.9404550578695506	
1.939265471543887e-05	0.9404269287537458	
1.939240759265834e-05	0.9404261028665482	
1.9389445815882058e-05	0.9403976005513243	
1.9389213570491408e-05	0.9403968936803335	
1.93862523736045e-05	0.9403686977091569	
1.9385999290950343e-05	0.9403678643867804	
1.938308498144638e-05	0.9403399448016528	
1.9382750134389746e-05	0.9403385600467132	
1.9379990983183265e-05	0.9403119084104383	
1.9379801663781963e-05	0.940311266019833	
1.937847544634067e-05	0.9403000681542435	
1.93772717044716e-05	0.9402866581901721	
1.937549240952597e-05	0.9402728483720771	
1.9375126782331778e-05	0.9402682752141611	
1.9373148433148137e-05	0.9402492305819531	
1.9372645552674688e-05	0.9402465531795138	
1.936995689667102e-05	0.9402198791023332	
1.936943258832536e-05	0.9402170459606216	
1.9366698333801946e-05	0.9401897794101735	
1.936629945395156e-05	0.94018778902556	
1.9364174053261573e-05	0.9401671165713235	
1.9363936904723685e-05	0.9401639021944777	
1.936259190507348e-05	0.9401533217275493	
1.936101600652089e-05	0.9401372705723053	
1.9360998279744057e-05	0.9401374574450739	
1.9358477289487237e-05	0.9401134906048915	
1.9358052648439126e-05	0.940110681572642	
1.9357399890930144e-05	0.9401027551651303	
1.935541052682062e-05	0.9400848514101567	
1.9355298790613308e-05	0.9400846357987719	
1.9352593226958368e-05	0.940057316830975	
1.935213783432398e-05	0.9400548642833885	
1.9349310178241796e-05	0.9400260967821813	
1.9348886008659352e-05	0.9400238535359409	
1.9346117013338967e-05	0.9399957459151641	
1.9345712672318642e-05	0.9399936368456332	
1.934294868939423e-05	0.9399656043210355	
1.9342575651460716e-05	0.9399637126840024	
1.9339718951685728e-05	0.9399346308871867	
1.9339323559471614e-05	0.9399325748173658	
1.933638428366986e-05	0.9399024984795238	
1.9336034877243803e-05	0.9399007220577388	
1.9334318938091894e-05	0.9398838600036721	
1.9333674938022053e-05	0.9398760816049735	
1.9331967478513337e-05	0.9398610660914095	
1.9331956229544892e-05	0.9398606949051923	
1.9329152088845177e-05	0.9398332957746074	
1.9329083300238968e-05	0.9398320296255689	
1.9327604012840266e-05	0.9398190822547564	
1.932760249237244e-05	0.9398189929914379	
1.9324976379150077e-05	0.9397921228423165	
1.932449021786869e-05	0.9397893631694506	
1.932156987685286e-05	0.9397594125891419	
1.932103151748966e-05	0.9397562740360713	
1.931816439288332e-05	0.9397269529627219	
1.931767721360341e-05	0.9397241812606251	
1.931544967419715e-05	0.9397018541419955	
1.9315220131634974e-05	0.9396987432903037	
1.931340491569837e-05	0.939683826084291	
1.9312194968435755e-05	0.9396699186693118	
1.931076826762249e-05	0.939657121947691	
1.931053423029757e-05	0.9396560696280009	
1.930770175146202e-05	0.9396272001517648	
1.930718442620583e-05	0.9396242293508308	
1.9304329385980873e-05	0.939595109054344	
1.9303759080192506e-05	0.939591742764351	
1.930096975133452e-05	0.939563355460265	
1.9300412688957875e-05	0.9395600761561923	
1.9297877873943517e-05	0.9395346203551679	
1.9297863572517473e-05	0.9395347664051775	
1.9295516711170474e-05	0.9395137864008372	
1.9294993257469598e-05	0.9395069529560597	
1.9292270441507968e-05	0.9394831932116015	
1.9291810046735474e-05	0.9394770740315185	
1.9289564514114468e-05	0.9394565506851023	
1.9289453013774223e-05	0.9394562783727651	
1.928772933788827e-05	0.9394394136650569	
1.9287325716625648e-05	0.9394343395219813	
1.928519551340728e-05	0.9394167612505756	
1.9283975591848014e-05	0.9394026575830099	
1.928182111245194e-05	0.9393848914013083	
1.9280746365706064e-05	0.9393723359894781	
1.92792653896913e-05	0.9393588660366378	
1.9278881685424276e-05	0.9393567265292099	
1.9276135419875176e-05	0.9393285683857078	
1.927549847591489e-05	0.9393246395096112	
1.9272703344038123e-05	0.9392959828485409	
1.9272044239624504e-05	0.939291886614531	
1.9269301687424254e-05	0.9392639060983575	
1.9268619860591792e-05	0.9392596092180736	
1.9266610982318536e-05	0.9392395828674374	
1.926635545139145e-05	0.939236176056553	
1.926450232668147e-05	0.9392204800169153	
1.9264500450414444e-05	0.9392203775949792	
1.9262115971143675e-05	0.9391960633192737	
1.9261642672010797e-05	0.9391932642681686	
1.925954641402956e-05	0.9391731821565663	
1.9259429407315234e-05	0.9391712533358627	
1.9257226411778925e-05	0.9391506312809	
1.9256844711639798e-05	0.9391484913964675	
1.9254335451402118e-05	0.9391226910156873	
1.9253321663088404e-05	0.939115661927072	
1.92508197865252e-05	0.9390896730860088	
1.924972374795665e-05	0.9390819080806718	
1.9247378958051273e-05	0.9390573310715772	
1.9246084778995332e-05	0.9390478041551541	
1.9244038723481704e-05	0.939026050626094	
1.9242560925070165e-05	0.9390147850679887	
1.9241011081407657e-05	0.9389984726439338	
1.9241010310679164e-05	0.9389984093401091	
1.9238046915649352e-05	0.9389721403647802	
1.923771661857144e-05	0.9389674969631451	
1.923452471554139e-05	0.9389393498472929	
1.923414455313463e-05	0.9389341441596314	
1.923140597164337e-05	0.93891003897269	
1.9231405823902074e-05	0.9389100147167293	
1.9229796808453357e-05	0.9388935727469738	
1.922962000996858e-05	0.9388928468000014	
1.922670169071481e-05	0.9388660513304183	
1.922659110287763e-05	0.9388641057550694	
1.92231397375817e-05	0.9388332238836711	
1.922301022065305e-05	0.9388310436005542	
1.9220147103689976e-05	0.9388050560727785	
1.9219984500757457e-05	0.9388044336921625	
1.921780830556681e-05	0.9387820417883794	
1.9216603407113972e-05	0.9387733676889924	
1.9214526806614315e-05	0.9387517423918174	
1.921421121233552e-05	0.9387496053154524	
1.9213566503117678e-05	0.9387429968292146	
1.921275276648244e-05	0.9387372880173834	
1.92103674137035e-05	0.93871253395032	
1.9209347129886706e-05	0.9387054480369831	
1.9206831653705035e-05	0.9386795161576098	
1.9205955678071266e-05	0.9386736468387018	
1.9203340482001086e-05	0.9386469144008542	
1.920256121367984e-05	0.9386418446530647	
1.9199939561926728e-05	0.9386150373003691	
1.9199014638741178e-05	0.9386087844314464	
1.9196491098339855e-05	0.9385829682427606	
1.9195362647228577e-05	0.9385750159347297	
1.9193030397894418e-05	0.938551116352314	
1.919266001772058e-05	0.9385489100965341	
1.9190672420435844e-05	0.9385313529869496	
1.9189970850348023e-05	0.938522939052663	
1.918874917129726e-05	0.9385133652409521	
1.9186491771596673e-05	0.938491067437153	
1.9186223151790827e-05	0.9384898277604052	
1.918470111284801e-05	0.938474106541493	
1.9182794540201485e-05	0.9384582988370881	
1.9182246120798902e-05	0.9384515043343707	
1.918063990121494e-05	0.9384363524242804	
1.918002744414591e-05	0.9384323978657896	
1.9177527763924752e-05	0.9384065931470568	
1.917668971636151e-05	0.9384009487927343	
1.917415757732497e-05	0.9383746400693123	
1.917333222920039e-05	0.9383690667318713	
1.91708533591283e-05	0.9383430533561211	
1.9169969440565525e-05	0.9383369426582293	
1.9167566798910437e-05	0.938311465297857	
1.916656238809271e-05	0.9383042678577487	
1.91649313239048e-05	0.9382865379238154	
1.916368508607075e-05	0.9382752224758739	
1.916364459432064e-05	0.938274431467073	
1.9162665147244497e-05	0.9382666806033223	
1.9160618131640385e-05	0.9382448339323759	
1.9160387251911507e-05	0.9382436934753752	
1.915783149338037e-05	0.9382196791634542	
1.9157655812282104e-05	0.9382168274703039	
1.9154429724462333e-05	0.9381871607549054	
1.91542349031096e-05	0.9381840174623427	
1.915119527560673e-05	0.9381557026109292	
1.9151183092552645e-05	0.9381553008404523	
1.9149231056767702e-05	0.9381353070367067	
1.9148211136739254e-05	0.9381277500595162	
1.9146222217244168e-05	0.9381061259199364	
1.914533116192441e-05	0.9380995874862311	
1.914381640681398e-05	0.9380847797898215	
1.91433453303035e-05	0.9380785222799229	
1.914088561722965e-05	0.9380568066122932	
1.9140051748707803e-05	0.9380463916342202	
1.9137678766806697e-05	0.9380257130860423	
1.9136712614839226e-05	0.9380138733345416	
1.913461476136239e-05	0.9379955232838577	
1.913459565348124e-05	0.9379950623188152	
1.913241185178259e-05	0.9379719139621564	
1.9131706637065377e-05	0.9379671758471034	
1.9129176458442086e-05	0.9379397932230226	
1.912847010134426e-05	0.9379349941445131	
1.9126061644973895e-05	0.9379086893688681	
1.9125298056636136e-05	0.9379032989982168	
1.9123154141373263e-05	0.9378798052027479	
1.9123003613379117e-05	0.9378792017755775	
1.912078692452495e-05	0.9378572993851004	
1.9120577808046414e-05	0.9378539272491571	
1.9118872077938328e-05	0.9378368167364879	
1.9118206751707794e-05	0.9378316414791963	
1.9116630855976695e-05	0.9378130339602931	
1.9115123057660425e-05	0.9378003486590644	
1.9113848391465775e-05	0.9377850800677864	
1.9112567209986366e-05	0.9377732899578317	
1.9112283765992355e-05	0.9377696224608341	
1.9111633678438502e-05	0.937764745786953	
1.9109346028978325e-05	0.9377393795037092	
1.910847458432569e-05	0.9377330299242261	
1.9106085676455137e-05	0.9377066657742574	
1.9105203484906816e-05	0.9377002469988214	
1.9102790963028748e-05	0.9376736812035562	
1.9102043821926147e-05	0.937668399995223	
1.9100165141857132e-05	0.9376482688223676	
1.909998420548851e-05	0.9376455685482247	
1.9097934814499935e-05	0.9376272365947358	
1.9096850699501106e-05	0.9376138886786743	
1.9095732930987077e-05	0.937604565698548	
1.9093774405043565e-05	0.9375836717387932	
1.909375063260646e-05	0.9375838700760143	
1.9090970389853987e-05	0.9375552833876797	
1.9090691439469464e-05	0.9375534239375949	
1.909011238793878e-05	0.9375457540862658	
1.9087561846602797e-05	0.9375217400375744	
1.908722899831994e-05	0.9375168273379529	
1.908517851043252e-05	0.9374961123201956	
1.908489234956295e-05	0.9374945511624507	
1.9082431173543326e-05	0.9374674015612982	
1.9081796208192153e-05	0.9374630285998847	
1.9079330073157674e-05	0.9374354957593972	
1.9078717785558478e-05	0.9374312487629272	
1.907630200022884e-05	0.9374040556278271	
1.907566331454999e-05	0.937399535604023	
1.9073521653470662e-05	0.9373752656901789	
1.9072701682162382e-05	0.9373680250470994	
1.9072681254888036e-05	0.937367444040145	
1.9069673481297e-05	0.9373361787158958	
1.9069658564804395e-05	0.9373356609459728	
1.906774276044303e-05	0.9373162232259269	
1.9066598614223925e-05	0.937302746106757	
1.906614403523354e-05	0.9372997796687835	
1.906349382093146e-05	0.937270117562035	
1.9062971225532037e-05	0.9372666416906293	
1.9060363897959357e-05	0.9372374900983984	
1.9059929088983088e-05	0.9372346918467332	
1.9057812296245276e-05	0.9372116514829522	
1.9057736899583712e-05	0.9372102140596155	
1.9055751139542844e-05	0.9371911033620525	
1.905479069572903e-05	0.9371798446071207	
1.9054719260847836e-05	0.9371798062046359	
1.905149722898354e-05	0.9371459507943596	
1.905144647557013e-05	0.9371460728379565	
1.9049191740209478e-05	0.9371216812877808	
1.904819646762912e-05	0.9371131735069382	
1.9047260913915167e-05	0.9371012292013121	
1.9045465426263544e-05	0.9370838640581974	
1.9045269093514976e-05	0.9370827776171126	
1.904289191628369e-05	0.93705582282092	
1.9041936337292663e-05	0.9370484019092294	
1.9039463479884512e-05	0.9370202808211808	
1.903851455709038e-05	0.9370129084516484	
1.9036054546226465e-05	0.9369849767289155	
1.9035290247374495e-05	0.9369792111911521	
1.9033169102379532e-05	0.9369561525484453	
1.9033088872421845e-05	0.9369546125781258	
1.9030339584185793e-05	0.9369275092719661	
1.9029833941483466e-05	0.9369202673265349	
1.9027085656625367e-05	0.9368934140500932	
1.902686761598509e-05	0.9368900439435079	
1.9025424196952153e-05	0.9368740685487735	
1.902431383975957e-05	0.936864831065354	
1.9022322744307938e-05	0.9368415748577904	
1.9021318436237834e-05	0.9368330059983857	
1.9020649377277866e-05	0.9368251557564191	
1.9020481991621434e-05	0.9368241668954352	
1.9017966023416663e-05	0.9367962543973141	
1.9017411080785288e-05	0.9367924195068623	
1.9014654914075765e-05	0.936761561974176	
1.9013980973041766e-05	0.9367566559708685	
1.9011326373009478e-05	0.936726745393134	
1.9010969746539098e-05	0.9367244075391744	
1.900946650644404e-05	0.9367092472323776	
1.900851598269904e-05	0.9366971061136831	
1.900635776547762e-05	0.9366769805541525	
1.90051416484114e-05	0.9366616886063533	
1.9003162109750927e-05	0.9366433499764202	
1.900191055021612e-05	0.9366276857236424	
1.8999937305202646e-05	0.9366092298346084	
1.8999812079237235e-05	0.9366072312170435	
1.899758080065929e-05	0.9365824749244317	
1.899692470049983e-05	0.9365776577241305	
1.899422278462748e-05	0.936547087773873	
1.8993450605160413e-05	0.9365412020144809	
1.899091415819591e-05	0.9365125130545301	
1.8990786079293823e-05	0.9365119879487409	
1.8988436597909175e-05	0.9364878519130996	
1.898798835730052e-05	0.9364813050383431	
1.898515434945506e-05	0.9364529330492728	
1.898465720393995e-05	0.9364457139199968	
1.8981748137570768e-05	0.9364164687478312	
1.8981397407627165e-05	0.936411152560448	
1.8979059550282134e-05	0.9363866768663891	
1.8978853586480734e-05	0.9363855303856164	
1.8976521513047427e-05	0.9363584716850196	
1.897565576209117e-05	0.9363507979797984	
1.8975601852123843e-05	0.9363497172858837	
1.8973302108393477e-05	0.9363251954085592	
1.897259989234085e-05	0.9363163615865897	
1.8971751549180214e-05	0.936309396868219	
1.8969245761058094e-05	0.936280040239765	
1.8968569555603667e-05	0.9362747334209292	
1.896641228109339e-05	0.9362501694551049	
1.8966357559928884e-05	0.9362490094060911	
1.8963706904522804e-05	0.9362215370586257	
1.8963161753022998e-05	0.9362139438952205	
1.8962897873885057e-05	0.9362120150483235	
1.8959858072291995e-05	0.9361780872870558	
1.8959842531474115e-05	0.9361782777317159	
1.895646859306105e-05	0.9361408899246791	
1.8956446804546597e-05	0.9361410632672639	
1.89542395213242e-05	0.9361158941626058	
1.89532869195478e-05	0.9361070224309297	
1.895276109290138e-05	0.9360996903810376	
1.895087032731726e-05	0.9360786107407219	
1.895048920934579e-05	0.9360759621009452	
1.8947574773644715e-05	0.9360416581733529	
1.8947175813025258e-05	0.9360389220054025	
1.894416721794969e-05	0.9360037659102238	
1.894379999844094e-05	0.9360013423879567	
1.894075867083916e-05	0.9359661557242772	
1.894041132842907e-05	0.9359639231904412	
1.893736053978264e-05	0.9359287037175319	
1.893698016701602e-05	0.9359261734702953	
1.8933955911973563e-05	0.9358910650091038	
1.8933518159085283e-05	0.9358880031234416	
1.8930510233553206e-05	0.9358528975101773	
1.8930054175170006e-05	0.9358496332698913	
1.8927910701899e-05	0.9358243277187375	
1.892665003596054e-05	0.9358114196097574	
1.892658184606952e-05	0.9358100410257929	
1.892558651830672e-05	0.9358002616193796	
1.8923130090049398e-05	0.9357715670107628	
1.8922832319209196e-05	0.9357696909043028	
1.89203941072428e-05	0.9357426078684472	
1.8920128430796327e-05	0.9357385275579849	
1.8917564820724627e-05	0.935712602936608	
1.8916635061308245e-05	0.9357001725897244	
1.8915235676585074e-05	0.935686592916772	
1.891335093149939e-05	0.9356655099964495	
1.8913344324767304e-05	0.9356652192550468	
1.8909823581309753e-05	0.9356270015718732	
1.890981894355413e-05	0.9356271307154055	
1.8907500457904386e-05	0.9356008821759609	
1.8906327082754058e-05	0.9355900203966784	
1.89053755395708e-05	0.9355776570266745	
1.8903591575461538e-05	0.9355585326029147	
1.8903089829938893e-05	0.9355546892057426	
1.890033511523415e-05	0.9355225167186024	
1.889951578488482e-05	0.9355157156246702	
1.8897179666780682e-05	0.9354888211010455	
1.88971643518914e-05	0.9354883712511194	
1.8894059292431552e-05	0.9354557927731906	
1.889373285554316e-05	0.9354507323499844	
1.8890354863502567e-05	0.9354154588076501	
1.889001911582914e-05	0.935410282416596	
1.8886711733961906e-05	0.935375845470769	
1.888626957113513e-05	0.9353693011628104	
1.8883375626503198e-05	0.9353392019651349	
1.8883156225107942e-05	0.9353356936273612	
1.8880833309583174e-05	0.9353097208940985	
1.888042338104392e-05	0.9353067704665942	
1.887750861673898e-05	0.9352725926063292	
1.8876894415209505e-05	0.9352674815679234	
1.8876584025702162e-05	0.9352631007228902	
1.887468677651208e-05	0.9352427462190549	
1.887348991564187e-05	0.9352281110191423	
1.8872817276405926e-05	0.9352226722432166	
1.8869997961984374e-05	0.9351893287110351	
1.886920886783981e-05	0.9351827746553838	
1.8866550049551322e-05	0.9351509775852274	
1.8865800032627768e-05	0.9351446587897353	
1.8864176057941027e-05	0.9351261630342097	
1.8863622635013113e-05	0.9351183798000566	
1.8861069428729887e-05	0.9350922768678667	
1.8860077504645906e-05	0.935078809156537	
1.885749909482046e-05	0.9350524608841755	
1.8856526909205802e-05	0.9350392416848795	
1.885467048075363e-05	0.9350196507840287	
1.8854441731866078e-05	0.9350180738918618	
1.885188848255719e-05	0.9349872483306356	
1.8850960790633127e-05	0.9349792185498387	
1.8848535461121192e-05	0.9349503206063547	
1.8848444621103488e-05	0.9349499774324235	
1.8845661031947777e-05	0.9349199225300097	
1.8845377578326444e-05	0.934915385975007	
1.8842127388194404e-05	0.9348808964815567	
1.8841811472471857e-05	0.9348759223551426	
1.8838586343973278e-05	0.9348417914141617	
1.883821095468288e-05	0.9348360264152618	
1.8835054553133846e-05	0.9348027001209552	
1.8834623676219443e-05	0.9347961974829518	
1.8831498324347102e-05	0.9347631960265463	
1.8831237478468642e-05	0.9347590164532416	
1.8828948478363426e-05	0.9347337277846434	
1.8828662244879293e-05	0.9347316847102879	
1.8827080843937506e-05	0.9347133306925439	
1.8826939754932352e-05	0.9347123396769113	
1.882564876831257e-05	0.934696408073692	
1.882504955225865e-05	0.9346911422091637	
1.8823034128948598e-05	0.9346689984626877	
1.8822788278392302e-05	0.9346649531658722	
1.8819628679702776e-05	0.9346310787718176	
1.8819398962760968e-05	0.9346272030667135	
1.8816171753811844e-05	0.9345924789306325	
1.8815962994474793e-05	0.9345889158806213	
1.881363833467225e-05	0.9345642741024834	
1.8812574071195534e-05	0.9345512688662718	
1.8812341589041248e-05	0.9345498266893791	
1.881075592606749e-05	0.9345306910333563	
1.8808962642093768e-05	0.9345127440036479	
1.880814963952847e-05	0.9345015658721458	
1.8805916221373863e-05	0.9344783843898047	
1.8805881155067515e-05	0.9344783556889835	
1.880368542981996e-05	0.9344517835176265	
1.8802514288046303e-05	0.9344413093469388	
1.8800272220239934e-05	0.9344139389375254	
1.879894601923652e-05	0.9344018210311605	
1.8796872680171976e-05	0.9343762077302805	
1.8795532181745214e-05	0.9343638339892333	
1.8793511935242005e-05	0.9343385787905706	
1.8792265788826097e-05	0.9343271189454214	
1.8790196218659852e-05	0.9343012877651307	
1.878899713099356e-05	0.9342903816185439	
1.8786801202427394e-05	0.9342632880401623	
1.8785749178861296e-05	0.934253972124456	
1.8783363531480454e-05	0.9342247825981591	
1.8782547117268144e-05	0.9342178801799103	
1.878020797633129e-05	0.9341894954622861	
1.8779986807017937e-05	0.93418791561881	
1.8779376469158332e-05	0.9341803728076915	
1.877875790769448e-05	0.9341748147751971	
1.877710392049306e-05	0.9341552789807726	
1.8776944354857213e-05	0.9341525010563761	
1.87743197561647e-05	0.9341246692117618	
1.8773717079133314e-05	0.9341157311587049	
1.87711208865723e-05	0.9340883846847822	
1.8770474499389743e-05	0.9340789046842429	
1.8767967512973026e-05	0.9340525897710695	
1.8767294901105206e-05	0.9340429966086716	
1.87669067421893e-05	0.9340396386944781	
1.8764313260212294e-05	0.9340099507408454	
1.8764312981246933e-05	0.9340099965464344	
1.8761934629450682e-05	0.9339825675012631	
1.8761298090195308e-05	0.9339765708047976	
1.8760727776077494e-05	0.9339682971376422	
1.8759229082709932e-05	0.9339529999803368	
1.8757846813651332e-05	0.9339358005343402	
1.8757306030915314e-05	0.9339312580724386	
1.8756451992352825e-05	0.9339199006619338	
1.875414478049404e-05	0.9338955010447835	
1.875376516382598e-05	0.9338894737381707	
1.875100643771895e-05	0.9338597413404791	
1.8750670710498352e-05	0.9338542497526304	
1.8747867695077005e-05	0.9338238569094355	
1.8747621201972493e-05	0.9338196252194594	
1.8745197437646714e-05	0.9337927095941577	
1.8745108001936896e-05	0.9337924028279989	
1.8743122530184875e-05	0.933767677214041	
1.8742178554618022e-05	0.9337592779021588	
1.8740175518777528e-05	0.9337337752184832	
1.873912523299307e-05	0.9337242380746511	
1.8737250692176623e-05	0.9337002313777522	
1.873645456088553e-05	0.9336929870182639	
1.8735988242936488e-05	0.933686965283025	
1.8735614036539428e-05	0.9336835225097586	
1.8733942643699925e-05	0.9336620870487239	
1.873303658823e-05	0.933654005701892	
1.873099930578768e-05	0.9336280613515601	
1.8730226084354216e-05	0.9336214148652764	
1.8728048632497143e-05	0.9335938863122768	
1.872731849593437e-05	0.9335877289817625	
1.8725186173170753e-05	0.9335608260122737	
1.8725104977270205e-05	0.9335605116289715	
1.8723553302129588e-05	0.9335439510077699	
1.872265886888593e-05	0.9335310851983755	
1.8720705324755324e-05	0.93351072925427	
1.8720284182524406e-05	0.9335042794620719	
1.871889208071923e-05	0.9334874044049734	
1.8718351190595985e-05	0.933482989968607	
1.8716597152756566e-05	0.933461364134231	
1.8716559099802705e-05	0.9334604032667941	
1.8714187833118766e-05	0.9334339056912072	
1.8713902953332644e-05	0.9334289177909951	
1.8711330063099652e-05	0.9334000837714345	
1.8711130039419253e-05	0.933396351441068	
1.870848200597446e-05	0.933366484674392	
1.8708307177984954e-05	0.9333631145069474	
1.8705650622175843e-05	0.9333329890501123	
1.8705494889778312e-05	0.9333299163143796	
1.8702984396443457e-05	0.9333013899505995	
1.8702735563729743e-05	0.9332970809157859	
1.8701765315060385e-05	0.9332871650357122	
1.8700098338160627e-05	0.9332652833223146	
1.8699574825906457e-05	0.9332609548741383	
1.8698496321234497e-05	0.9332463162307841	
1.8697161010036044e-05	0.9332310798568639	
1.8697157268355034e-05	0.9332308812312505	
1.8696422504001656e-05	0.9332223041583607	
1.8696210317234835e-05	0.9332187382963066	
1.869410764401767e-05	0.9331944095650605	
1.869395351932203e-05	0.93319130470833	
1.8691502201275965e-05	0.9331624756604538	
1.869134070903983e-05	0.933159212430373	
1.868885912832539e-05	0.9331299924178627	
1.8688695194497087e-05	0.9331266929838065	
1.8686644770334312e-05	0.9331022029030169	
1.8686644716000615e-05	0.9331022184023734	
1.868582133678892e-05	0.933092485617996	
1.868530716986269e-05	0.9330842633857596	
1.8683399476599556e-05	0.9330628592626932	
1.8682896727787808e-05	0.9330547329219488	
1.868175368948456e-05	0.9330404549733234	
1.8681253489971404e-05	0.9330361229183441	
1.8679266300457e-05	0.9330090090720758	
1.8678679755032034e-05	0.933003919765476	
1.8676598683301524e-05	0.9329756815574164	
1.8676082487071436e-05	0.9329713683653097	
1.867395542170345e-05	0.9329426424929389	
1.8673466819859944e-05	0.9329386403968343	
1.867128492106725e-05	0.9329091900049703	
1.8670835509017965e-05	0.9329056010599567	
1.8668667223603572e-05	0.9328764606979847	
1.8668234952276806e-05	0.932873051830637	
1.8666136237828507e-05	0.932844953818038	
1.866594339104703e-05	0.9328437879909444	
1.8664307967117807e-05	0.9328236102424866	
1.8664051671508506e-05	0.9328189969306713	
1.8662145952395296e-05	0.9327969609360026	
1.8662041233646443e-05	0.9327949156366631	
1.866131576189478e-05	0.9327856356928307	
1.8661202178942628e-05	0.9327834431766507	
1.8659260857857622e-05	0.932760924334654	
1.8658818533368516e-05	0.9327533949145649	
1.8656803902131836e-05	0.9327299969727947	
1.8656303613879225e-05	0.9327215721285006	
1.865435190860383e-05	0.9326989016143156	
1.865376493303315e-05	0.9326891734490773	
1.8651931816741966e-05	0.9326679199940484	
1.8651282192667096e-05	0.9326574756750375	
1.8650697026761992e-05	0.9326514487372217	
1.8649085245269164e-05	0.9326303727563323	
1.864906613780794e-05	0.9326298019038616	
1.8648363636626603e-05	0.9326208913072034	
1.8648320260132868e-05	0.932620871789906	
1.8646114552400752e-05	0.9325915432812062	
1.8645944738759776e-05	0.9325905191132392	
1.864492406274423e-05	0.9325757006036778	
1.8643415201236525e-05	0.9325583199569816	
1.8642766082886877e-05	0.9325476040092875	
1.8640840218338157e-05	0.9325247343758014	
1.8640200928574625e-05	0.9325140348225532	
1.8638184207137777e-05	0.9324898057455986	
1.8637635514477873e-05	0.9324804245826983	
1.863549082388689e-05	0.9324543874010115	
1.863509201803074e-05	0.9324472739849868	
1.8632990102715913e-05	0.9324212027778231	
1.8632988519070596e-05	0.9324210760686487	
1.8631222685687576e-05	0.9323965385401263	
1.8630568302304595e-05	0.932390228168115	
1.8628672445808402e-05	0.9323630525764132	
1.862790166388744e-05	0.9323553556831221	
1.8626488236461342e-05	0.9323354433647071	
1.8626442250742515e-05	0.9323343833684616	
1.8625302355201062e-05	0.9323197640079696	
1.86248592303563e-05	0.9323155732021946	
1.8623038912909564e-05	0.9322893198392612	
1.8622255074128532e-05	0.9322813950532057	
1.862039278445825e-05	0.9322545601891273	
1.8619699522563036e-05	0.9322476721137888	
1.8617722391538683e-05	0.9322191998638765	
1.8617062320116005e-05	0.9322126685375562	
1.861516792618545e-05	0.9321853667620799	
1.8614836020353102e-05	0.9321823835971471	
1.8613481679948555e-05	0.9321649701779574	
1.8612955443702234e-05	0.9321562372078082	
1.8612241253933088e-05	0.9321479813122028	
1.8612042323997088e-05	0.9321446479610254	
1.8610162916123537e-05	0.9321208306800471	
1.8609902659028233e-05	0.9321158203452695	
1.8607440084061935e-05	0.9320845096817424	
1.860714035496257e-05	0.9320788438724165	
1.860471020223352e-05	0.9320480705965883	
1.8604364582320588e-05	0.9320417053819766	
1.8602069043037247e-05	0.9320127024653586	
1.8601607391277635e-05	0.9320045476607576	
1.8599379015181395e-05	0.9319765974459178	
1.8598859977023194e-05	0.9319676630091138	
1.8597555603189614e-05	0.9319519206999435	
1.85960751117473e-05	0.9319304535369688	
1.8595871536286513e-05	0.931929015496175	
1.8593299930894014e-05	0.9318930185417472	
1.8593045138174614e-05	0.9318909690549579	
1.8591919626585493e-05	0.9318740910960813	
1.859013530770745e-05	0.9318518342338435	
1.8589623168496275e-05	0.9318429192814599	
1.858845916336969e-05	0.9318282399728083	
1.858812287037164e-05	0.931823055289775	
1.85868483017491e-05	0.9318069458815024	
1.8586293718703613e-05	0.9317972961987453	
1.8583829495403512e-05	0.9317656622335813	
1.8583287619628396e-05	0.931756161868243	
1.8580819634952413e-05	0.9317243483792905	
1.8580277641438267e-05	0.9317148575949786	
1.8577841414665595e-05	0.9316833542257311	
1.8577383359457045e-05	0.9316752155754416	
1.8575049126623926e-05	0.9316448308830877	
1.8574883685672782e-05	0.9316415956401873	
1.8573947479557722e-05	0.9316291235729001	
1.8573584930201958e-05	0.9316231304552828	
1.8572112855952293e-05	0.9316041646076105	
1.8572097183180646e-05	0.9316042279152923	
1.856987569924007e-05	0.9315720380712763	
1.8569276206360953e-05	0.9315658786973954	
1.8566858695413767e-05	0.9315304734074872	
1.8566231596708325e-05	0.9315239625521009	
1.856367463178559e-05	0.9314864079336341	
1.856307448690338e-05	0.9314802137091763	
1.8560467644567176e-05	0.9314419308626104	
1.8559842091142466e-05	0.9314354407391341	
1.8557312287962703e-05	0.9313983620437292	
1.8556835805457352e-05	0.9313936069693047	
1.8554738149290873e-05	0.9313637778340624	
1.855461175481285e-05	0.9313611511013938	
1.8552199482801115e-05	0.9313296024760283	
1.8551529143990166e-05	0.9313181043400865	
1.854907176445074e-05	0.9312860661853843	
1.8548431773590784e-05	0.9312750786974122	
1.8546416622900365e-05	0.9312489422032904	
1.85457314011293e-05	0.9312384303463328	
1.8545507705846822e-05	0.9312360600061111	
1.854490981457528e-05	0.9312261869828391	
1.8542541094131506e-05	0.9311952659116657	
1.8541900565124312e-05	0.9311842778990206	
1.8539460057752436e-05	0.9311524207086076	
1.8538739807609065e-05	0.9311403270211265	
1.8537408844786926e-05	0.9311237018325506	
1.8535496252282558e-05	0.9310957256326442	
1.8535377995053194e-05	0.9310950276404949	
1.853224042162594e-05	0.9310504577698558	
1.853213889761955e-05	0.9310498575562397	
1.853117993351703e-05	0.9310351727739837	
1.8529248727819772e-05	0.9310095200735157	
1.852904752759146e-05	0.9310059711292189	
1.8528387678665845e-05	0.9309976309759435	
1.852739157266443e-05	0.9309816207618051	
1.852520902197571e-05	0.9309533778449037	
1.852396882673706e-05	0.9309333551256108	
1.8521787108033852e-05	0.9309051984193459	
1.8520366695534237e-05	0.9308825097479004	
1.8518363788947745e-05	0.9308567273789827	
1.8516730288246654e-05	0.9308308677017882	
1.851481597826153e-05	0.9308062913078874	
1.8513197961160316e-05	0.9307807341032152	
1.851123533410321e-05	0.9307554729491136	
1.8509624570714248e-05	0.9307299350945024	
1.8507618683082895e-05	0.930703725610648	
1.8506792427951394e-05	0.9306900672272505	
1.8504405723668862e-05	0.9306565537412693	
1.8504352877742527e-05	0.9306563813256018	
1.8500967727100527e-05	0.9306071630274966	
1.8500786859754876e-05	0.9306056999693679	
1.8497845653007038e-05	0.9305629624632202	
1.8497671510549056e-05	0.9305597710040445	
1.849636420427034e-05	0.9305427828987634	
1.849630471509705e-05	0.930541497797986	
1.849315164176032e-05	0.9304956054277255	
1.8492958717559817e-05	0.9304940104209247	
1.848934345260781e-05	0.930441219916077	
1.8489164858923454e-05	0.9304397820615425	
1.848597049757447e-05	0.9303935498564783	
1.848591697160716e-05	0.9303922926070394	
1.8483667054840058e-05	0.9303620921901076	
1.8482365842920055e-05	0.9303411109009241	
1.848049218996417e-05	0.9303157173539637	
1.8480411271444874e-05	0.930315106275221	
1.8478075604455112e-05	0.9302806113899662	
1.8477838414902933e-05	0.9302763536745191	
1.8475535740002208e-05	0.9302456805906623	
1.8474050771829245e-05	0.930221869383045	
1.847166987341373e-05	0.9301902924109121	
1.847013626878196e-05	0.9301658272496514	
1.8467888095842984e-05	0.9301361593141617	
1.846617094294456e-05	0.9301091184119674	
1.8464954305412414e-05	0.9300936570512827	
1.8462506049045127e-05	0.9300576938049363	
1.8462504319592113e-05	0.9300577712020717	
1.8458540418048106e-05	0.9300013416706719	
1.8458529194619022e-05	0.9300009055084787	
1.8454676208761298e-05	0.9299458859971496	
1.8454620966527394e-05	0.9299456076247737	
1.8452571548568255e-05	0.9299144904914579	
1.84506964953061e-05	0.9298899111100211	
1.844872755971158e-05	0.92985892610574	
1.8446417141224743e-05	0.9298281836024829	
1.8444467013415263e-05	0.9297973599567729	
1.844212555750354e-05	0.9297659850279646	
1.8441128588365794e-05	0.9297498511051899	
1.843934284675357e-05	0.9297240068971037	
1.8439326214050307e-05	0.9297235635926037	
1.8437205371614734e-05	0.9296948094256633	
1.843535321672827e-05	0.929665406253549	
1.84328078106862e-05	0.9296311707897957	
1.843091685076706e-05	0.929601157933525	
1.842829861520448e-05	0.9295658824856889	
1.8426535479029193e-05	0.9295378278207237	
1.8424323644856275e-05	0.9295074608797979	
1.8424296524314544e-05	0.9295073582522952	
1.8420773790820918e-05	0.9294545409322894	
1.842030273426544e-05	0.9294491228151475	
1.8418350150848995e-05	0.9294211113222053	
1.8417138733400605e-05	0.9294015126937174	
1.8414260687549587e-05	0.9293622486059928	
1.8412897783050595e-05	0.9293402156538404	
1.8410052482239598e-05	0.9293010416665315	
1.84098144208349e-05	0.929296665886579	
1.8406334948859772e-05	0.929245816362028	
1.8406083943296917e-05	0.9292433484640366	
1.840194914600557e-05	0.9291823171037175	
1.8401922430634204e-05	0.9291822713946121	
1.839917160195761e-05	0.9291434211712667	
1.8397855692481234e-05	0.92912209419528	
1.8394743282792296e-05	0.9290793700272735	
1.8393163487409017e-05	0.9290539426711367	
1.8390067560349176e-05	0.9290113727235592	
1.838824892682305e-05	0.9289822963396074	
1.838541286396836e-05	0.9289433760161132	
1.8383283224295315e-05	0.9289096699764411	
1.8380798864343373e-05	0.9288758887922721	
1.8378473979923485e-05	0.9288395961865669	
1.8377626584889907e-05	0.9288285537593776	
1.8376845224330387e-05	0.9288163799098518	
1.8374381616561208e-05	0.9287820348859508	
1.8372981116000308e-05	0.9287592816842508	
1.837004237877607e-05	0.9287186454214568	
1.8368359906016964e-05	0.9286930108735937	
1.8368337935472992e-05	0.9286923787663015	
1.8363513511097573e-05	0.928622648712189	
1.8363459360863235e-05	0.9286213443577656	
1.8361131341586383e-05	0.9285866027896448	
1.835895509476253e-05	0.9285567130654594	
1.835832552777686e-05	0.9285460934688763	
1.835489752326313e-05	0.9284958188540219	
1.8354544751125584e-05	0.9284919623165778	
1.8350284767233552e-05	0.9284283556632581	
1.8350225196202413e-05	0.9284279122941236	
1.8348067939779228e-05	0.9283979404495013	
1.8346022059831416e-05	0.9283655914367371	
1.8342976495775297e-05	0.9283237065417876	
1.8341308619565646e-05	0.9282969706664143	
1.8337871431371827e-05	0.9282492844199868	
1.8336290974242343e-05	0.9282237591190317	
1.833278515408e-05	0.928174851243756	
1.8330993204315188e-05	0.9281460301544003	
1.83275608220257e-05	0.9280981855514202	
1.8325663001898104e-05	0.9280677976626481	
1.83223207568748e-05	0.928021393420636	
1.832030165448912e-05	0.927989214838318	
1.8317089535655776e-05	0.9279447486857253	
1.8314987273466072e-05	0.9279113466707278	
1.8311841573263898e-05	0.9278678616643843	
1.830978654633263e-05	0.9278351994780792	
1.8306979795129498e-05	0.9277957004896821	
1.8306970099667596e-05	0.9277953838144941	
1.8303808155418353e-05	0.927748167047277	
1.830326776683081e-05	0.9277410976416883	
1.8301480796680728e-05	0.9277136278403828	
1.83006507690348e-05	0.9277031686913093	
1.829658700846304e-05	0.9276419110497758	
1.829656913470316e-05	0.9276418638515753	
1.8293972809170196e-05	0.9276055084783211	
1.8291898704474264e-05	0.9275725975907326	
1.8289388987995766e-05	0.9275373951291906	
1.8289361905514912e-05	0.9275372637529924	
1.828515115439914e-05	0.9274738553084513	
1.8284514646808598e-05	0.9274661636322755	
1.8280013668832502e-05	0.9273984766203751	
1.8279559473051684e-05	0.9273932005384186	
1.827622038701622e-05	0.927344080861761	


==> data/fig_minres_converge_M_4000_mu_1.000000e+01.dat <==
res	dist	
0.9999935426425404	0.9999998076477248	
0.9981676741250483	0.9999994232380617	
0.9981675844562695	0.9999994418283853	
0.9824042964394634	0.9999993766102139	
0.9823927835912678	0.9999991502522507	
0.8374770295063029	0.999999108812893	
0.837476774215801	0.9999991748215231	
0.8371075284292845	0.9999985585845709	
0.8371024017788183	0.9999981519182396	
0.8143704682686042	0.9999959789673756	
0.8143547267349447	0.9999949646171229	
0.7904741052701396	0.9999942226009051	
0.7897305395979376	0.9999949393845612	
0.7831308657534585	0.9999942332191802	
0.783093367117816	0.9999954655796729	
0.7815144037882448	0.9999918241987182	
0.7813733560558275	0.9999871242916001	
0.7725609420074019	0.999985220033421	
0.7717302770672596	0.9999836811290613	
0.7700637004093627	0.9999843689760928	
0.7700636278478753	0.9999844580087568	
0.7599246337453373	0.9999817155965512	
0.7592691250962486	0.9999656848609078	
0.7482348213322395	0.9999648824231938	
0.7471601959168693	0.9999408001137029	
0.7388703485920011	0.9999387452437689	
0.7379398544247802	0.9999158542623933	
0.7322908625866968	0.9999004974362561	
0.7320669014079171	0.999908634551541	
0.7268199320777466	0.9998784702753105	
0.7268092744455756	0.9998776697059492	
0.7265547427570781	0.9998727252170762	
0.7261885854855948	0.9998608156302463	
0.7206872048324932	0.9998556109762268	
0.7184724036527608	0.9998115837078171	
0.7183026994774481	0.9998121070727046	
0.7180180863106682	0.9998099152915183	
0.7139974319583275	0.9998029089380975	
0.7138859287128464	0.9997972685378537	
0.7133033063967602	0.9997937034632031	
0.7132120268413854	0.9997898704032132	
0.7123598541471018	0.9997843981139864	
0.7123258905663983	0.9997837440849949	
0.7096450169854409	0.9997659600739145	
0.7082185119333578	0.9997336281934271	
0.7041767822798816	0.9997294652110063	
0.7033616380870841	0.9997145818208267	
0.703361052984635	0.9997145153664017	
0.7004926161496885	0.999661662183273	
0.6972085870575606	0.9996596895070827	
0.696565225862693	0.9996447533049202	
0.6946071266596027	0.9996174877979782	
0.6925049706686605	0.9995773277092075	
0.6898785021454962	0.999576352558983	
0.6847347192346395	0.99948521558679	
0.6824603889406068	0.9994843400601661	
0.6764080979371143	0.9993793949034725	
0.6744902982969313	0.9993787857128257	
0.6700335610672135	0.9993027743270414	
0.667194866072742	0.9992577521517237	
0.6671679967844266	0.9992584111069527	
0.6657174583159922	0.9992578326703513	
0.6576900343253443	0.9991277868394581	
0.6564484548537272	0.9991276952845073	
0.6563537079083153	0.9991264496613521	
0.6562301895480139	0.9991266148502398	
0.6472804099762942	0.9989876566614839	
0.6461258772091588	0.9989878759472302	
0.6431927042432659	0.9989441533814851	
0.6430307652485923	0.9989413651789824	
0.6362523222099623	0.9988422092516511	
0.6352750876756554	0.9988420914528814	
0.6344932722586435	0.9988288797901602	
0.6337475010451925	0.9988218187881905	
0.6291179895886863	0.9987568692948757	
0.6282120381924868	0.9987434741155158	
0.6242162373464373	0.9986888880894264	
0.6232979345670303	0.9986890168162635	
0.6115422608911439	0.9985332664434051	
0.6107792218800672	0.9985336865438379	
0.6034239428505043	0.9984394181493783	
0.6008715575447121	0.9984113190432085	
0.5980201696300226	0.9983746645472356	
0.5973523602747428	0.9983751168655419	
0.5847576162715394	0.9982277378739904	
0.5841194894935774	0.9982280860938908	
0.5837258137041964	0.9982228618371313	
0.5717395307906702	0.9980934853978988	
0.5715219437972069	0.9980905176567666	
0.5709699436523628	0.9980908998817389	
0.5613159330372999	0.9979906087476925	
0.5608380571145948	0.9979887842026335	
0.5608380415975294	0.9979887754054402	
0.5605366543918651	0.9979869016083575	
0.5554198384486049	0.9979346399993075	
0.5549278253666955	0.9979346537647332	
0.5433227581976354	0.9978246767020226	
0.543304902861406	0.9978246602902645	
0.5429034066258539	0.9978209395976153	
0.5425942131150541	0.9978218038315152	
0.5345228841479387	0.9977508409466064	
0.534499123206408	0.9977499755246032	
0.5321637961347648	0.9977305156472879	
0.5276228584180944	0.9976916371609514	
0.5269318097656057	0.9976865607716257	
0.5266772298647575	0.9976873910129849	
0.5197004863090109	0.9976290672013259	
0.5166209355090443	0.9976064999454216	
0.5146741221935761	0.9975898362274915	
0.5143719370480307	0.9975905928963936	
0.5027508954169572	0.9975020692639709	
0.502519393072282	0.9975029246272423	
0.49282041753310196	0.9974331614915338	
0.492363064041441	0.9974308405091088	
0.49077813467346104	0.9974193638385574	
0.4904947862540618	0.9974190146613041	
0.4904755791783639	0.997419217118207	
0.49025092394143244	0.9974181771424949	
0.4857201578339312	0.997384635682473	
0.4834694042652204	0.9973740669324106	
0.4762492296055684	0.9973257787460079	
0.4762039196366947	0.9973257027479502	
0.4760684166082828	0.9973247666325561	
0.47569663445782434	0.9973247139923077	
0.4693879176382098	0.9972832987464467	
0.46463257757993565	0.9972602788250435	
0.46370759150076873	0.9972533389830082	
0.4636203140777889	0.997252816110931	
0.4614258802387066	0.997236665685477	
0.4548380553962853	0.9972051170164953	
0.4505046108226453	0.9971787105658888	
0.4504164998141513	0.9971787971773288	
0.4499444815073953	0.9971778046314911	
0.4486207076834143	0.9971704120259012	
0.4394999660556016	0.9971235057693554	
0.43938746206070245	0.9971239423649901	
0.42843766677365214	0.9970713994572433	
0.4283518319720065	0.9970717646255629	
0.41783569200924714	0.9970248791738541	
0.4169449661200155	0.9970218069106724	
0.41666954247462495	0.9970199265627618	
0.41652535708805394	0.9970199403709948	
0.4057150761917693	0.9969757749475453	
0.4047843443006155	0.996972333501074	
0.40471117715185984	0.9969718986960069	
0.4046639412015064	0.9969721088810294	
0.3930793820221049	0.9969289428974064	
0.39234352319675225	0.996926859311683	
0.3921060010202853	0.9969254781975224	
0.3920919959085752	0.9969255172038874	
0.39186523207703233	0.9969248590323598	
0.39178942375203046	0.9969247751733361	
0.37991985571514736	0.9968847441819593	
0.3798840059818587	0.9968848951450913	
0.371610698593107	0.9968590934054467	
0.3701483133462044	0.9968548157943686	
0.36837021667596875	0.9968495086987875	
0.36833639460073436	0.9968496315452874	
0.35731882519753405	0.9968186765794769	
0.35731750013471697	0.9968186539643937	
0.35721164319120424	0.9968186513418569	
0.35687809854048014	0.9968176683300044	
0.34627654081280823	0.9967905619390237	
0.34625449980494133	0.9967906314774069	
0.3353946719728848	0.996765307850179	
0.33537164636567146	0.9967653575257173	
0.32495209045583967	0.9967432852248084	
0.3249315638609022	0.9967433193986007	
0.3157444157950096	0.9967255187910267	
0.31550204486152233	0.9967251082783001	
0.31547211565517386	0.9967250297967325	
0.3154120127305642	0.9967249622272797	
0.31488396982098865	0.9967238280899522	
0.31434682281126797	0.9967229740840019	
0.3107047280634455	0.9967165327904544	
0.3103092341595442	0.9967156909635672	
0.3056166698215001	0.9967076519496109	
0.3034015185075443	0.9967039578405208	
0.3031679928664818	0.9967035999653023	
0.30316062696031065	0.9967036107317356	
0.299369079729151	0.9966974323126395	
0.29459233877073093	0.9966901472442358	
0.2943851977923804	0.9966897966004975	
0.2943616405921373	0.9966897455584239	
0.294280340386565	0.9966896219950346	
0.2942196961783589	0.9966895643597042	
0.28675028585266393	0.9966787102370884	
0.2867129386741213	0.9966786763944671	
0.28659867005258605	0.9966785307431739	
0.2847634626495785	0.9966759558069251	
0.2834466966612064	0.9966741568850365	
0.2833165262030749	0.9966740030032969	
0.2768512234140827	0.9966655348648781	
0.27683712970326724	0.9966655201545779	
0.26975791539733046	0.9966568597893192	
0.26974951346586795	0.9966568463194504	
0.2629015990267857	0.9966490424506457	
0.26288904612844244	0.9966490187896031	
0.2628607950052698	0.9966489932302872	
0.2627630358117701	0.9966488791023873	
0.257745483621874	0.9966435329791391	
0.25663237898127467	0.9966422854474037	
0.25425827939090145	0.9966400145970471	
0.2534143736351865	0.9966390552357612	
0.2520498302269017	0.9966377133737316	
0.2517662888187338	0.996637445768726	
0.24909506260735464	0.9966349075971734	
0.24864669460815847	0.9966344503911421	
0.24810024397564212	0.9966339788870349	
0.2480511022140658	0.996633888264293	
0.24486351840552395	0.9966309760591331	
0.2436148375071936	0.9966298942070828	
0.2428186449538077	0.9966290433537165	
0.24266478984899925	0.9966289273906465	
0.2403580655126625	0.9966270150466816	
0.24033677898089384	0.9966269706343344	
0.2402508846713076	0.996626868003554	
0.24007906582611477	0.9966267772918274	
0.23528934883653949	0.9966226783223116	
0.23490303222727707	0.9966224058732585	
0.23437847325804434	0.9966219970870428	
0.23437831490680527	0.996622001010908	
0.22853623211574645	0.9966174369116615	
0.22853250778769255	0.9966174570371585	
0.2228106623681924	0.9966132596690692	
0.22280123520097675	0.9966132927361264	
0.22070079879971005	0.9966118187934008	
0.21996085103111154	0.9966112869700272	
0.21695038193022456	0.9966092725508564	
0.21693867671175507	0.996609313278656	
0.21136823494710458	0.9966057356917475	
0.21135308402396125	0.9966057858104725	
0.2090568047773172	0.9966043753473344	
0.20885493171142755	0.9966042410261999	
0.20582606559215058	0.9966024623826829	
0.20581049100053334	0.9966025181114515	
0.20043417820330517	0.9965994917011727	
0.20040752837338557	0.9965995206044901	
0.20040743682252327	0.9965995159325086	
0.19833306769086512	0.9965984386194758	
0.19781276173954035	0.9965981309035092	
0.19768331278895002	0.9965980980607648	
0.19531715094452062	0.9965968558029519	
0.19526239130753642	0.9965968680095676	
0.19526218124572253	0.9965968760777845	
0.19041502181400896	0.9965945119839393	
0.1904147230883651	0.996594522407016	
0.19030057628194041	0.9965945054586691	
0.18632837435714406	0.9965926032096992	
0.18609946762758944	0.9965924016315295	
0.18576554870425602	0.9965923727829206	
0.18575386770547905	0.9965924314895847	
0.18147407572121582	0.9965904813265449	
0.1814374165819913	0.9965905871225592	
0.18135387431107539	0.9965905360060401	
0.18134157633775597	0.9965905444797067	
0.1789397670846294	0.9965893655935324	
0.17856574961752186	0.9965894605673891	
0.17626212025367302	0.9965883451438898	
0.17623308382203745	0.9965884514032551	
0.17489250545280047	0.9965879043579037	
0.17361533198224013	0.996587328860309	
0.17230817988837457	0.9965868236150772	
0.17229335614028393	0.9965869115343438	
0.1684795416958458	0.9965853820922623	
0.1684646519955359	0.9965854403019941	
0.16846412354698345	0.9965854268270806	
0.16587133714318145	0.9965844968345937	
0.16473482827600414	0.9965840456223172	
0.16473456588068	0.9965840339120904	
0.16457969292404842	0.9965839613277858	
0.16290249505920357	0.9965836895260455	
0.16200312659652416	0.9965829118995957	
0.16181255950291754	0.9965829549146205	
0.1606209521389043	0.9965825390256923	
0.16046378910215942	0.9965825632553796	
0.1600393209321466	0.9965825111069088	
0.1600354345134586	0.9965824636917141	
0.15672803575930522	0.9965812524028081	
0.1567191515772633	0.9965813271254239	
0.15337346952210382	0.9965801279953522	
0.1533516663393738	0.9965801586250923	
0.15334187914821415	0.9965801220100255	
0.15333643321890073	0.9965801648737798	
0.1530779348039481	0.9965799893307643	
0.15281785578650986	0.9965800551007248	
0.1510911788641581	0.9965795983412807	
0.15031685986264093	0.9965788599136869	
0.14944622945139574	0.9965789803278637	
0.14890673106339747	0.9965789880931581	
0.14890617569735842	0.9965789940331056	
0.14862490483943047	0.996578594722433	
0.14599369042622393	0.9965778174956057	
0.14598624748906233	0.9965778907244323	
0.14545791719806692	0.996577683054125	
0.14318182825637454	0.9965770394843085	
0.1431260113337779	0.9965769627486695	
0.1431096090848479	0.9965768648058091	
0.14158580933784368	0.9965768749114785	
0.14156221065873817	0.9965768341564585	
0.14022098279158796	0.9965757899160126	
0.1389509117641812	0.9965761741245232	
0.13801023398542167	0.9965753124587158	
0.1379461647937316	0.9965753318094526	
0.13627616789917069	0.9965750644842188	
0.13627592043022152	0.9965750784974301	
0.13529067856005306	0.9965748597120218	
0.1337166745649896	0.9965741317748347	
0.13347023968943578	0.996574235296428	
0.1334623854815403	0.9965743071208641	
0.13344152201635717	0.9965742623971882	
0.13328479268642066	0.9965742557529508	
0.13056407785180005	0.996573401518774	
0.13054860194583545	0.9965735173361452	
0.12769767671399	0.9965726339950839	
0.12769744663800098	0.9965726270894967	
0.1276561880653329	0.996572782012523	
0.12758278902475406	0.996572688954078	
0.12725940319601345	0.9965725208337356	
0.12681260812777076	0.9965725208624436	
0.12489047523917991	0.9965718991121992	
0.12487732513249433	0.9965720126845852	
0.12371489599398573	0.9965716167853372	
0.12243325552509748	0.9965712815917876	
0.12228389010420428	0.9965711960564586	
0.12227093856891054	0.9965713109290595	
0.11992147967642204	0.9965705695950715	
0.11990922939412174	0.9965706252802498	
0.11990922685230922	0.9965706267656509	
0.11768915121491853	0.996569998973695	
0.11768911314666172	0.9965700054381916	
0.1176614941835023	0.9965700448611303	
0.11560105435990378	0.996569372577882	
0.11559055237954896	0.9965694794703603	
0.11423088028385026	0.9965688780262008	
0.11398788286057496	0.9965691399412573	
0.11380087240142743	0.9965690016305774	
0.11348766315504975	0.996568870446011	
0.11320317833026176	0.9965686701856122	
0.1131574082311859	0.9965685366270267	
0.11296745728067277	0.9965688455972046	
0.11198376825818034	0.9965682749701911	
0.11112244778846735	0.9965680632580061	
0.11110339193503051	0.9965680208452447	
0.11108089403185845	0.9965681828099686	
0.1109412845272644	0.99656808639914	
0.10920971422607807	0.9965674784456852	
0.10919936347866761	0.9965675954216449	
0.1073232891890821	0.9965669195258371	
0.10729966635248395	0.996566968442006	
0.10729105288756438	0.9965669501039406	
0.10726770522458881	0.9965670192246774	
0.10722273812072311	0.9965668965819173	
0.10720293923325978	0.9965670127699405	
0.10538146550456547	0.9965663389211104	
0.10537303679840229	0.9965664404960266	
0.10536140052101266	0.9965663990065649	
0.10385392090049478	0.9965660039411247	
0.1037079566772586	0.9965656299395913	
0.10368340021168711	0.9965656719066401	
0.10290019062542535	0.9965659611632968	
0.10261382453374977	0.9965654233313463	
0.10138362717195076	0.9965651892536875	
0.10138049149560031	0.9965652518039303	
0.10084046967241213	0.9965650903263682	
0.10030914103804932	0.9965650132882324	
0.10007248195256936	0.9965649152882169	
0.09985657988102771	0.9965644631560708	
0.09909480017333312	0.9965649159274753	
0.09856697208583155	0.9965642029327356	
0.09856603906815015	0.9965641946158167	
0.09780333230889875	0.9965641468474746	
0.09764111853008081	0.9965639939817007	
0.09758170570543499	0.9965640106047362	
0.09749484232903001	0.9965643050557875	
0.09644477800379175	0.9965636799022589	
0.09591891838061972	0.9965636055100805	
0.09590837537013903	0.996563711816127	
0.09588634678071262	0.9965637786336794	
0.09585473886858481	0.9965637330647885	
0.09454144165938123	0.9965633734637942	
0.09443205126540648	0.9965630359955966	
0.09361182677860537	0.99656347008491	
0.0929974383225423	0.9965626073295462	
0.09276357511807903	0.9965626105544665	
0.09273288263108109	0.9965626758729065	
0.09272394074182705	0.9965626528726073	
0.0921672174945854	0.9965630987748249	
0.09207900245430423	0.9965630865008189	
0.09136952861705398	0.9965621235277354	
0.09058520671169408	0.9965626572635171	
0.09033486149188298	0.9965621215994828	
0.08934361669654205	0.9965619660684062	
0.08929966848948674	0.9965620030691925	
0.08929384742494835	0.99656197332316	
0.08928057434947843	0.9965621082603328	
0.08784546087403014	0.9965615475908844	
0.08782490661554151	0.9965617285664972	
0.08778773547406606	0.9965617653091294	
0.08644448599494174	0.9965611104487893	
0.0864211978782469	0.9965612028906531	
0.08640676666735336	0.9965613401539734	
0.08504061588256402	0.9965607406698442	
0.08503998119725988	0.996560764253398	
0.0849464125882106	0.9965610043637732	
0.08488135337819401	0.9965610686226494	
0.08376153334996864	0.9965602091630392	
0.08370814965198761	0.9965602462733152	
0.08359165277895686	0.9965605912570676	
0.0835850685248261	0.9965605300994189	
0.08236294442612042	0.9965599516016184	
0.08233501963100967	0.9965601793515592	
0.08124589753382784	0.9965596233980459	
0.08110114650950645	0.99655960094765	
0.08108807049075005	0.9965597539696613	
0.0810501474520391	0.9965597810658394	
0.0802023115252166	0.996559227894016	
0.08004784362908884	0.9965593374974614	
0.08001692460462083	0.9965592659899313	
0.07983533623015941	0.996559525018609	
0.07954455392020665	0.9965589408258778	
0.07951162173490586	0.9965589340529496	
0.07950995431422307	0.9965589208854805	
0.07925316988846796	0.996559265046995	
0.07839616712894029	0.9965586882002894	
0.07836599270117385	0.9965589173375063	
0.07833825964881495	0.9965589659907852	
0.07729179373497395	0.996558302669235	
0.07726708329684462	0.9965583559272655	
0.07723913965985164	0.9965585869479707	
0.07619715353831034	0.9965579909171207	
0.07617120189936358	0.9965582169930453	
0.07614840756078983	0.9965582735796606	
0.07515638448773351	0.9965576064032184	
0.07512842574709507	0.9965577473767844	
0.07511195411156513	0.9965578989760555	
0.0748783314051301	0.9965578914850505	
0.07415590884603303	0.996557204629838	
0.0740461545103607	0.9965576527587698	
0.07335031750279475	0.9965571849978158	
0.07334968605111826	0.9965571984413775	
0.07333000560517312	0.9965570723654947	
0.07320429276007591	0.9965568419857449	
0.072838344136668	0.9965572941447165	
0.07270113062184787	0.9965574002646975	
0.07243179684783926	0.996556693994913	
0.07193404794282539	0.9965568108486569	
0.07193089596942358	0.9965567414180481	
0.07190896947008871	0.9965567412848807	
0.07190857434740679	0.9965567475272034	
0.07149456692209766	0.9965569413394152	
0.07136232519627438	0.9965565642479506	
0.07116809724113658	0.9965563290480703	
0.0711429918914957	0.9965562133693308	
0.07112462255777233	0.9965562634188365	
0.07068925098520543	0.9965565678655789	
0.07068833295968181	0.9965565417428366	
0.07066835424066326	0.9965563963940126	
0.06990664950836872	0.9965559822125626	
0.06988286515360982	0.9965562231023815	
0.06969326035102014	0.9965561265492682	
0.06906260038608304	0.9965556208594699	
0.069029705057002	0.9965558943570323	
0.0690243636945858	0.9965558629011803	
0.06836521105097076	0.9965555305808975	
0.06830020908812445	0.99655517480307	
0.06784793317978248	0.9965556259722084	
0.06750197723319715	0.9965547254469034	
0.06738780288402586	0.9965549355223755	
0.06738570353827618	0.9965549266754189	
0.06698009628874124	0.9965552488187478	
0.06674768143488063	0.9965544751930343	
0.06674418572316869	0.9965544438560152	
0.06617575658640258	0.9965549074268443	
0.06601993262034715	0.996554276745558	
0.06588516583718054	0.996554092303479	
0.0658344321976846	0.9965541558663723	
0.06583233564561873	0.9965541489812434	
0.06548149010798188	0.9965546374102431	
0.06531526578876552	0.9965540294542865	
0.06483772115120957	0.9965539614165466	
0.06482959506427044	0.9965539263265183	
0.06481047417829083	0.996554146864463	
0.06477888147269902	0.9965540810165302	
0.06410522972920504	0.9965535650668808	
0.06408755164574109	0.9965537310816005	
0.06407492998403772	0.9965536391309983	
0.06405439812069426	0.9965537679874574	
0.06396176847530735	0.9965537351048276	
0.06336522867982089	0.9965531814443711	
0.06334006620176047	0.9965534234238552	
0.06334005813610707	0.9965534255435858	
0.06264639065151395	0.9965528427462196	
0.06263097510814827	0.9965530560069298	
0.06193695876717132	0.9965524490109211	
0.06192028355572545	0.9965526715708091	
0.06156498450033122	0.9965523100267433	
0.06126892865337877	0.9965520895524536	
0.061230173228490066	0.9965523374540624	
0.0612087588297965	0.9965523850396661	
0.061047251663330436	0.9965518689520741	
0.0610462351357153	0.9965518932634613	
0.06046060391551801	0.9965519599529735	
0.06042778629452327	0.9965516638966778	
0.06042181051594667	0.996551643031217	
0.06040964114787748	0.9965515264062546	
0.059775621206091985	0.9965515940700069	
0.05972690659485547	0.9965511776458371	
0.05962394320844014	0.996551207815704	
0.05958962306077676	0.9965511748711319	
0.059437377618361396	0.9965514137352303	
0.05931028357270928	0.996551195647971	
0.05899249531175167	0.9965507924260771	
0.05897253568623146	0.9965510434424377	
0.05835818399835967	0.9965504099961463	
0.058313166657825155	0.9965503213636436	
0.058283267177829716	0.9965506282569662	
0.058180559414774784	0.9965504712187736	
0.0576803190563282	0.996549953387118	
0.05766780444751374	0.996550020986352	
0.05762776352439543	0.9965499335324617	
0.05761140816125491	0.9965501518187558	
0.056996043364595475	0.996549512940249	
0.056996017138685635	0.9965495215229716	
0.056669675253824936	0.9965496748856045	
0.05666956502973786	0.9965496790886679	
0.05645055072659505	0.9965489578164619	
0.056429846229344334	0.9965488536319347	
0.056122302660496864	0.9965492934628097	
0.05602703754614019	0.9965488476538904	
0.05583186690345601	0.9965489543626644	
0.05575264861258695	0.9965486189438407	
0.055752508803597216	0.9965486210938655	
0.055695273075807	0.9965483803436285	
0.05548614484218118	0.9965487249335304	
0.05531217022910442	0.9965487250872215	
0.055210913287164605	0.9965481240607705	
0.05513685887331983	0.996548156655116	
0.05484441512457265	0.9965480916185344	
0.05483179823670678	0.9965481978619822	
0.05482825200754433	0.996548274926821	
0.05436338103202664	0.9965475317759765	
0.0543050995242272	0.996547865379704	
0.054303915722213957	0.9965478337500948	
0.05430026320521586	0.9965478727884912	
0.05384481643325638	0.9965472502503138	
0.053768989704625306	0.9965471977866188	
0.05375397952291908	0.9965474324630543	
0.05328031364319182	0.9965469067864186	
0.05327620497811303	0.9965467940670812	
0.05298929856163191	0.9965471038775086	
0.05283272271333978	0.9965464180385875	
0.05280228157580045	0.996546427543349	
0.052771353565808185	0.9965462682710365	
0.05270357993142483	0.9965464203572298	
0.05250234553426489	0.9965467156296787	
0.05247823623480175	0.9965467892929404	
0.05226206388754448	0.9965458732817913	
0.05196506596745565	0.9965464278547232	
0.05181525614346027	0.9965457812460482	
0.05180631893684654	0.996545723030786	
0.05175431153488001	0.9965455167847326	
0.05147029698903587	0.996546088662121	
0.05127042261968287	0.9965451897950536	
0.05105096969712556	0.9965456320841256	
0.05097611035456623	0.9965457228810061	
0.05087240152070191	0.9965451984955919	
0.05087186240274353	0.9965452090962309	
0.05086037777544986	0.9965450937030742	
0.05056592198733497	0.9965449966694986	
0.050539914985161805	0.9965452851595112	
0.05041149430059804	0.9965450618616504	
0.050148229828853155	0.9965444791512595	
0.0501251765208724	0.996544489806763	
0.05006069699497881	0.9965449594614652	
0.04971490384254078	0.9965442258141638	
0.04962113216293181	0.9965442383113635	
0.049600889885098795	0.9965445242411394	
0.049154226289995766	0.996543876540539	
0.049120156483172216	0.9965442158253143	
0.04899769171117898	0.9965438633058409	
0.04894910723800403	0.9965436715611994	
0.04877969718840433	0.9965437968604184	
0.048644374998977814	0.9965439722548198	
0.048583275341592	0.9965434912991651	
0.04858039140602764	0.9965435426426559	
0.04850230619811167	0.9965434196103357	
0.048365293530763735	0.9965435494318108	
0.04816142339649753	0.9965436442505565	
0.04815986785017341	0.9965436100784116	
0.0481062089999855	0.9965431331607414	
0.04777633285275064	0.9965434707655659	
0.04767751152381927	0.9965430102638103	
0.04767308712484456	0.9965429604614747	
0.047602082398905884	0.9965433890268579	
0.04743605736194399	0.9965430770740977	
0.04723854911696	0.99654279773788	
0.04720488022802238	0.9965431991407412	
0.0468699665782609	0.996542730709302	
0.04684215451295263	0.9965425795349627	
0.046837279350082264	0.9965426288200454	
0.04682930983849143	0.9965426421301419	
0.04675413561542926	0.996543137721889	
0.04642829533307044	0.9965423881536335	
0.04634404384751413	0.9965429680099402	
0.04606592702830413	0.9965423959333252	
0.046065304658935095	0.996542441522957	
0.04600087787683557	0.9965423905895063	
0.045909487157704626	0.996542615612638	
0.045805149161736475	0.9965427864435982	
0.045757976734301486	0.9965424239925376	
0.0457118351888598	0.9965421542281603	
0.045549023993584334	0.9965424398554698	
0.04553506530187893	0.9965422553758758	
0.045392822509504695	0.996542518029441	
0.04533584401614868	0.9965425614182684	
0.04528450551462782	0.9965421388512453	
0.04524677117443751	0.9965419042567534	
0.0450221096821165	0.9965424496895646	
0.04496194878929455	0.9965423448152557	
0.04493382979288538	0.9965420126997847	
0.04493319560893153	0.9965420221419418	
0.044885622687596785	0.9965417508498545	
0.044639667650028	0.9965422394218959	
0.044639101888849265	0.9965422537712885	
0.04455736209572706	0.9965415942498296	
0.04435024162674342	0.9965418163348149	
0.04434789164792634	0.9965419223158705	
0.04426864945906814	0.9965417823796681	
0.044241453657241164	0.9965417008890655	
0.044073676773806435	0.996541377940459	
0.044039931373824906	0.9965418175105093	
0.04384300433596513	0.9965414508121887	
0.04379122470276865	0.9965411854181885	
0.04376286002036977	0.996541519359771	
0.04355503341420564	0.9965414603140803	
0.04354732902092609	0.9965413503518955	
0.04354104514755797	0.9965411717201562	
0.04342826901250632	0.9965412132710534	
0.04326126886912643	0.9965413777522588	
0.043235719400466284	0.9965409552301183	
0.043123321572274886	0.9965409884156201	
0.043024485512670005	0.9965412585509362	
0.04297155758623043	0.9965413394544204	
0.04292063802119647	0.9965407909018018	
0.0429056713396722	0.9965407039954941	
0.04267428291639626	0.9965412709011638	
0.04259664597141549	0.9965405870431869	
0.04259228747680906	0.9965406246478857	
0.0423549050088762	0.9965411562945986	
0.04229527720334695	0.996540552705997	
0.042281989872222946	0.9965405350382184	
0.042238494499530314	0.9965407287287261	
0.04205416553443139	0.9965409350220756	
0.04205093440685829	0.9965410301023084	
0.04203279933404573	0.9965408080844386	
0.041861707930920825	0.9965406379791162	
0.04186170741087206	0.9965406381519486	
0.04182541564723506	0.9965406059299943	
0.0417819962821152	0.9965411351015464	
0.04152708800585859	0.9965406183399051	
0.041468700233737735	0.9965412579107339	
0.04124189638689728	0.996540779449699	
0.04124140650728197	0.9965407649008302	
0.04120323507125533	0.9965411269289469	
0.0411444770422294	0.9965413560336361	
0.04114344624834449	0.9965413206388415	
0.041123708176995316	0.9965410826948037	
0.040876999902388654	0.9965412650461836	
0.040876736190341566	0.9965413113263419	
0.040866903876346415	0.9965413588952604	
0.04061590185293837	0.9965414210234856	
0.040612563122342356	0.9965414626260686	
0.04061206565958483	0.9965414052579167	
0.040481445063375886	0.996541837481655	
0.04042045242480827	0.996541517966563	
0.0404170230912221	0.9965414783532576	
0.04035304230659842	0.9965413621478824	
0.040284966875410326	0.9965420621081533	
0.040253423426597885	0.9965419362318573	
0.04010694557791265	0.9965415724072091	
0.040045146824883186	0.9965422962655367	
0.039870581513919354	0.9965418246875584	
0.03983490391238126	0.9965422558209778	
0.03983451147564731	0.9965422696832301	
0.039815089232655934	0.9965424467648966	
0.039775267493000144	0.9965426349977712	
0.03966697962427359	0.9965421099060621	
0.03962406406169264	0.9965421758039563	
0.03958815716698423	0.9965426837240431	
0.03945028757219251	0.9965427896200234	
0.03944213634558331	0.9965427325983188	
0.039433318684451206	0.9965424920312569	
0.03926148796902712	0.9965429118498944	
0.039253843852795296	0.9965429802002282	
0.03925317229642503	0.9965430389142482	
0.03913143107392237	0.9965429698149892	
0.03912975596494599	0.9965428899094596	
0.03912787715955953	0.996542945281323	
0.03910259261721867	0.996543157011293	
0.03892718375593704	0.9965433559535627	
0.03892162140597216	0.9965434040822811	
0.03892097276572158	0.9965433271848714	
0.0387011230667784	0.9965437559299934	
0.03869669900021081	0.9965437215223518	
0.03869659399663581	0.996543753064477	
0.03847240645521571	0.9965441213209403	
0.03846849191598012	0.9965441700668097	
0.038468267225058195	0.9965441251227543	
0.03835507224547357	0.9965442703848648	
0.03824730435909595	0.9965446945527431	
0.0382448983965011	0.9965445641378471	
0.03822993048198856	0.9965445192281365	
0.03816049221563191	0.9965445530661213	
0.03810824970187316	0.9965445104398674	
0.03804673826467293	0.9965452474773727	
0.03790054556516414	0.9965447589817502	
0.03783361342478641	0.9965455353869201	
0.03781872551572306	0.9965456080113391	
0.037750842082054314	0.996545536717208	
0.037714118609631656	0.9965452842607357	
0.03769567816957007	0.9965454039776956	
0.03769467388694065	0.996545457434097	
0.037694230944515086	0.9965454207998454	
0.037496903660915536	0.9965461308601677	
0.03748907922590511	0.9965458757604745	
0.03748896004199925	0.9965458884895715	
0.03727599591785114	0.9965466446042973	
0.037271804938418404	0.996546452471118	
0.03726774345482156	0.9965463808808793	
0.0371544318012754	0.9965468635859352	
0.03706241912344108	0.9965469999294568	
0.037058208710329985	0.9965469620870531	
0.037057968983506655	0.9965470143210022	
0.03684918355991219	0.9965473941819527	
0.036844469562127835	0.9965474478919041	
0.036844455725179276	0.9965474600777668	
0.036690656629068265	0.9965475933131218	
0.0366454656963073	0.9965481707135924	
0.0365986112086074	0.9965478441277693	
0.036557773551372484	0.9965476407066454	
0.03651415506034592	0.9965480365402462	
0.03644313862809355	0.9965485735654739	
0.03644309931175259	0.9965485829917479	
0.03634068711929723	0.9965481133105045	
0.03625583378133482	0.9965489689866979	
0.03623679098993763	0.9965491016463858	
0.03618016758251276	0.9965486510614244	
0.03605950541411422	0.9965490782845555	
0.036056507911038475	0.9965491434062661	
0.03605609059242052	0.9965492056469553	
0.03586587526507526	0.996549475550978	
0.035864103471694914	0.9965494211509188	
0.03586330018810419	0.9965494680374253	
0.0358489841259103	0.9965496757759464	
0.03584841633188741	0.9965497309904046	
0.03567078884280231	0.9965499628302906	
0.03567078825896787	0.9965499643062778	
0.03566905170148025	0.996549888188808	
0.03563782919148346	0.9965501706206946	
0.03556456412125977	0.9965506907933993	
0.03549308781605914	0.9965502062212166	
0.035421523713787345	0.996550904404484	
0.03540901991455217	0.996551064076171	
0.03536091817652476	0.9965513199360894	
0.03531242386579378	0.9965508297838411	
0.03516839479753528	0.99655199444977	
0.03512798181655826	0.9965515633656814	
0.03511591043389245	0.9965515045338015	
0.035004980452517424	0.9965524703393807	
0.03497801857656073	0.9965526474892886	
0.03493323665338491	0.9965521888984236	
0.034864485636647104	0.9965529454979769	
0.03476024872788215	0.9965529700302012	
0.03474535245861499	0.9965532810107252	
0.034743939289676534	0.9965532625304443	
0.034743647298547585	0.9965532987200619	
0.03471789978996027	0.9965532446554548	
0.03466065575455873	0.9965532648600696	
0.03460520166262095	0.9965540030935233	
0.03451135849274381	0.9965540395470749	
0.034510030457452406	0.9965540082230694	
0.0345057270290265	0.9965542300910186	
0.03431955209002472	0.996554851033805	
0.034318479343994006	0.9965549724235617	
0.0343033176072565	0.9965549894625438	
0.03424588816996089	0.9965552457824431	
0.034193346993068204	0.996555400915162	
0.03419186155980214	0.9965554321919569	
0.034119084028679594	0.9965556711004981	
0.03411844136848935	0.9965557653175785	
0.0340912546629698	0.9965558207788234	
0.033926401221262135	0.9965564567841589	
0.033926392202465246	0.9965564456635638	
0.03374661603658614	0.9965571169214391	
0.03374528598766736	0.996557085208974	
0.03373658922883709	0.9965570563296263	
0.033731238930973594	0.9965572967452632	
0.03372660917641299	0.996557353797955	
0.033650115646599296	0.9965571455694997	
0.03353519231719445	0.996558148522279	
0.03348902124658636	0.9965576126538217	
0.03334167472656163	0.9965587414949784	
0.03332687760410416	0.9965585986625916	
0.03330741905501321	0.9965583088661427	
0.033293839557073664	0.9965581831697199	
0.033150864302199184	0.996559272767968	
0.03310334871521043	0.996558731911175	
0.03307316242193903	0.9965590052017028	
0.033058758791572045	0.9965590816476304	
0.03303724136811152	0.9965594120953353	
0.03291331239090639	0.9965594893650097	
0.03291300848455038	0.9965595517138908	
0.03290812181774982	0.9965595223390229	
0.03285993015675562	0.9965596788704524	
0.03273264941708485	0.9965599402315675	
0.03273237144179065	0.9965600028512426	
0.032564694512109305	0.9965603479344595	
0.03255892286300404	0.9965604061342693	
0.03255892276385139	0.996560405210513	
0.032551494181148735	0.9965604394633282	
0.03255144620764792	0.9965604245360323	
0.0324244241999692	0.9965605685715102	
0.032393671016973075	0.9965610951684434	
0.03239042492246941	0.9965610668204059	
0.03238905200562116	0.996561084244801	
0.03232243922346967	0.9965605980904857	
0.03222502726917255	0.9965615922218445	
0.03219474885456249	0.9965615284815442	
0.03216609114887413	0.9965610866631177	
0.03203119515022425	0.996562082159588	
0.032020110103741284	0.9965618889251137	
0.03201826498225443	0.9965618282092737	
0.03200881027924048	0.996561672686824	
0.031907151001482226	0.9965619905569147	
0.031890039058789565	0.9965624644901262	
0.03176263610239182	0.996562259244287	
0.03176175068270549	0.9965622356482501	
0.03173281774495607	0.9965628631848436	
0.03163369531516124	0.9965629055829979	
0.03163016112768689	0.9965627740169712	
0.031622141997096634	0.9965626021928398	
0.031616539707675265	0.9965626778491087	
0.03149748663954224	0.996563470795178	
0.031480877825423664	0.9965631065828569	
0.031454518644584914	0.996562948614715	
0.03143704839902724	0.9965630667375884	
0.031353184854562954	0.9965639443649924	
0.03129539119098621	0.9965633359087843	
0.03119618806488851	0.9965643519761347	
0.03115386497845174	0.9965639320329381	
0.031144465108800003	0.996563792587318	
0.031136705538979622	0.9965638224426554	
0.031126505525316685	0.9965639849516155	
0.031114011821525463	0.9965639898292511	
0.031065732237772446	0.99656456781569	
0.030987903841169503	0.9965643928617196	
0.030987290447672032	0.9965644857542726	
0.03084226176940482	0.9965647997079432	
0.030841657362967314	0.996564772472485	
0.030840643061357784	0.9965648012298289	
0.030840529533582225	0.9965647694480476	
0.030830346993204857	0.9965649466875439	
0.030772095768763212	0.996564765801509	
0.030750383271589795	0.9965651499310174	
0.030680529998158637	0.9965650386351427	
0.030656247124352748	0.9965649424706949	
0.03064649394155093	0.9965653406661702	
0.03051993095330302	0.9965651921112983	
0.030504670098948618	0.9965652256171755	
0.030499726730409366	0.9965655134071465	
0.030496038741527797	0.9965655784090548	
0.030357778242779174	0.9965654344254201	
0.030351483571082142	0.9965657127527783	
0.030350573805113336	0.9965657880578638	
0.03020678864295599	0.9965657252142958	
0.03020153974044372	0.9965660337254224	
0.030086408854375614	0.9965659299545353	
0.03008290459529576	0.9965659737735446	
0.03005991161910526	0.9965660688317862	
0.030056181123252045	0.9965662642619622	
0.03005618077949481	0.9965662653242017	
0.029989385522924118	0.9965659148757054	
0.02991732085520395	0.9965667381215408	
0.02986271432416308	0.9965660906379874	
0.029858690598607615	0.9965662012074287	
0.02982310850357591	0.9965663696673447	
0.02980609493677085	0.9965665527914516	
0.02980462494007019	0.9965665525031	
0.02976961881157753	0.9965669560870645	
0.029710816275506965	0.9965662519010684	
0.0296214136698112	0.99656715865421	
0.02958919677994213	0.9965668029966681	
0.029568763328506147	0.9965665062574304	
0.02956330215799964	0.9965666375580876	
0.029456127566981228	0.9965672931810444	
0.02944988061840719	0.9965671410815997	
0.02942485090397262	0.9965667208207445	
0.029387458408904273	0.9965671902216996	
0.029372363298677873	0.9965673034324235	
0.02928166876998674	0.9965669479376636	
0.02927766729942427	0.9965670821313714	
0.02927414756349927	0.9965672907311274	
0.02913463886481044	0.9965670708050394	
0.029129252940529846	0.9965673731345577	
0.029050655512143454	0.9965670565651911	
0.029042085597019728	0.9965669831395755	
0.028982759131700005	0.9965675246793608	
0.02897335073103709	0.996567290821996	
0.028951711505016218	0.9965668892764473	
0.028844688090982413	0.9965675602389066	
0.028827124475717412	0.9965671254298513	
0.02880054365681745	0.9965668774925043	
0.02871965424170727	0.9965676049594295	
0.02871965277061503	0.9965676060363963	
0.028715384297134616	0.9965675985693205	
0.028691123462202164	0.9965671209020044	
0.02861291451933371	0.9965672596653187	
0.028612853921708162	0.9965672408649363	
0.02859970546666599	0.9965675457732622	
0.02859065642149942	0.996567542910831	
0.028582829846420566	0.9965674601426644	
0.02852033640881701	0.9965675805685583	
0.028500250057566144	0.9965671328919369	
0.028483795663685016	0.9965672247074404	
0.02841014149756974	0.9965678950499932	
0.028367854686338123	0.9965672769249204	
0.02836753444705741	0.9965672507638345	
0.028363198600538344	0.9965673531374721	
0.028290122589776062	0.9965677219182046	
0.028261489804373843	0.9965679246837656	
0.02823596403305461	0.9965673123343185	
0.028123831510318255	0.9965679986415596	
0.02810351913507669	0.9965674980365905	
0.028101566521404404	0.9965674155763996	
0.028002412385567107	0.9965679781754949	
0.027971642246131505	0.9965675267085916	
0.027965553258049607	0.9965674996043837	
0.027956155848313246	0.9965678455246265	
0.027836341581327313	0.9965674827601242	
0.027831804026930345	0.9965677682678441	
0.027797121380120388	0.9965676448367767	
0.027719394619877265	0.996567507069033	
0.02771308130677818	0.9965674496332795	
0.027712806839181606	0.9965675104176669	
0.027663185984492723	0.9965676157473771	
0.027652101577634636	0.9965677888372714	
0.02763024276031511	0.9965673928520562	
0.02763021948881686	0.9965673972431588	
0.027542307926753426	0.9965674151386904	
0.02754185539786901	0.9965675041143834	
0.0275357205468441	0.9965674558560483	
0.027461701086432352	0.9965674306582872	
0.02741202521118259	0.9965671712368692	
0.027406596151213842	0.9965674060342331	
0.027405790017167746	0.9965673397992673	
0.027405519258125205	0.9965673669557088	
0.027377358530497584	0.9965672753141858	
0.02727247892663831	0.9965671411057105	
0.027272393192887472	0.9965670994498448	
0.027213538522948045	0.9965670835165693	
0.027147647720837137	0.9965667701019018	
0.02714057460786416	0.9965666909869545	
0.02713307302866757	0.9965670441544818	
0.027028115085493208	0.9965664290653156	
0.02701967703210175	0.9965665124001947	
0.02700261929450032	0.9965668549185768	
0.026967661562389954	0.9965661894363206	
0.026869969186689602	0.9965666307899052	
0.026857369673170713	0.996566286641012	
0.026839715648804403	0.9965659076742232	
0.026834459293577775	0.9965659661310219	
0.0267335470824996	0.9965663684495815	
0.026708354433685685	0.9965657078567328	
0.02659706201131085	0.9965661634394358	
0.026591384169446414	0.9965660908577393	
0.026572014009641518	0.996565523979272	
0.026478726190450393	0.9965658876636451	
0.026476211141895776	0.9965659573531933	
0.026474650978080987	0.9965659053629404	
0.026426288708561726	0.9965654486106197	
0.02642291234564287	0.9965656636359641	
0.026325426989921658	0.9965654982030642	
0.026300843771073498	0.996565403100446	
0.026298698977921312	0.9965654296289689	
0.026295231241421357	0.9965653171497845	
0.026288600921229734	0.9965656302520685	
0.026161528213168583	0.9965651425959565	
0.026160012357743585	0.9965652348759141	
0.026152014649528595	0.9965655130710835	
0.02613773596267597	0.996565282903549	
0.02607196147204418	0.9965650066453435	
0.02606648763888447	0.9965651204260758	
0.026064727096458136	0.9965651041577424	
0.02601910566381938	0.9965654346648014	
0.025994321091642777	0.9965647842045141	
0.02588714111368902	0.9965652205782897	
0.02588257110092565	0.996565014549167	
0.02587577837503063	0.9965648194226682	
0.025868185818229923	0.996564834608978	
0.025799819844524594	0.9965645906133405	
0.025781409220001834	0.9965650613396744	
0.025701499897335618	0.9965646432642621	
0.02569856617099028	0.9965644600699183	
0.02569836308075022	0.9965644808319255	
0.02559441847869952	0.9965647422427327	
0.02557984395682686	0.9965642435684753	
0.025574870382893026	0.9965641747973564	
0.02547444114469962	0.9965645787761594	
0.025451506866980524	0.9965639217614293	
0.02540883303234022	0.9965641084721514	
0.02538286010729674	0.9965641621712521	
0.025363602190288454	0.9965642769731112	
0.025359970797603028	0.9965643776415788	
0.02531669537453164	0.9965635794052371	
0.025244185717765717	0.9965641489458633	
0.02523478319563034	0.9965641342277293	
0.025210648967138885	0.9965638120204804	
0.025201642886283824	0.9965635051122119	
0.025166020486526237	0.9965638623928165	
0.025165853920789304	0.9965638742477199	
0.025074326947998955	0.9965633243155303	
0.02506864373987721	0.9965636396719076	
0.02496040920370532	0.996563075904661	
0.024956590126852952	0.9965629628400372	
0.0249497341224774	0.9965630469845125	
0.02494176929412356	0.9965632512413126	
0.02494144577095856	0.9965632349311594	
0.024939667790749284	0.996563352732603	
0.024857677776741933	0.9965628658894187	
0.02485094840556446	0.9965630716182854	
0.02479743651782667	0.996562678492747	
0.024795531735154842	0.9965627701513919	
0.024783217523054832	0.9965631140262798	
0.024678376399352123	0.9965623381331258	
0.02467359318169842	0.9965624063692773	
0.024659974706954524	0.9965628575630977	
0.02454976705152848	0.9965621236150094	
0.024538981024364435	0.9965625167643287	
0.024534010429214947	0.9965626177593142	
0.02452783635358592	0.9965625386794866	
0.024424799866311166	0.9965618805976514	
0.024412920728347283	0.9965623436073069	
0.02430338110654977	0.9965616902425929	
0.024302759158750496	0.996561663737197	
0.024288291529482725	0.9965620914052412	
0.024287771917563355	0.9965620410975882	
0.024281505048373408	0.9965619585566841	
0.024188631849544458	0.9965615988130352	
0.024183194327958346	0.9965617790291846	
0.024161585307879145	0.9965619539702663	
0.02414416581542551	0.9965614208747959	
0.024042703701611292	0.9965617518222628	
0.024042425499189567	0.9965617691509271	
0.024038202601105552	0.9965616662987714	
0.024028332688832588	0.996561253181532	
0.02393611673755347	0.9965615223331674	
0.023914820580108735	0.9965613798452085	
0.02391361859562252	0.9965612240408989	
0.023893627104448683	0.9965611606302467	
0.023889921943208783	0.9965611171413331	
0.023799571274978264	0.9965612921382785	
0.02379245932498033	0.996560918684386	
0.02378596923658323	0.9965609030923746	
0.023731576337121956	0.9965612426936332	
0.023676705758275452	0.9965606054010463	
0.02367187511590595	0.9965607671989127	
0.023655297906667285	0.9965611505421831	
0.023652371791553203	0.9965610942052716	
0.023561954504082074	0.9965604077399504	
0.02354594225585847	0.9965609184124757	
0.023480968756993816	0.9965602862958931	
0.02346645217685843	0.9965604372117118	
0.023436729012014483	0.9965606236960031	
0.02343615984240793	0.9965605737934847	
0.02342624501075978	0.99656017332675	
0.023324387858354553	0.996560416974767	
0.02331432796808454	0.9965599392475196	
0.023227645184832398	0.9965601108317024	
0.023223000036483164	0.996560221800716	
0.023216939968184934	0.9965600841126294	
0.02321128613477256	0.9965600291912725	
0.023207722066054825	0.9965598789014931	
0.02320736764003573	0.9965598338692742	
0.023162278912114836	0.9965598046069261	
0.02315873224055783	0.9965596027708795	
0.023077039995251184	0.9965597865176394	
0.023072655096586344	0.9965596448965368	
0.02306584910785425	0.9965592910325555	
0.023005614875768063	0.9965594132864313	
0.022970775635622265	0.9965592621553914	
0.02296457137161765	0.996559282932904	
0.022962085741535354	0.9965590416355042	
0.022863664995806592	0.9965589241194307	
0.022856060392908994	0.9965588685422824	
0.022855795882232185	0.996558912847293	
0.022849518168867794	0.9965586276237899	
0.0228446516445392	0.9965585057506903	
0.022752219169130207	0.9965586765635014	
0.02273692883421009	0.9965581313346307	
0.022704111653570655	0.9965584925731839	
0.022688872152370497	0.9965583785515955	
0.02268525100623052	0.9965583231548114	
0.02262363854656835	0.9965577673425855	
0.022612540779370596	0.9965581998009603	
0.02250542728598671	0.9965573972024654	
0.022493474106400933	0.9965578453308176	
0.022418222594287406	0.9965571470278604	
0.022406591962456573	0.9965571010647042	
0.02238543353185663	0.9965574290790491	
0.02238081083776667	0.9965574216854447	
0.02236356303194485	0.9965569305396654	
0.022328886736342722	0.9965572706592071	
0.02230751829673573	0.9965569848073162	
0.02228095014086763	0.9965568862792578	
0.022248793062018643	0.9965564865154036	
0.022245171410177254	0.9965566272924712	
0.02223117706361483	0.9965569868720415	
0.022191318854894355	0.9965565625136114	
0.022135007008019535	0.9965560681530767	
0.022122924472826527	0.9965565261456322	
0.022116447908213613	0.9965565193038289	
0.022039687934143966	0.996555760343484	
0.022031319262498798	0.9965555505016727	
0.022003700291975688	0.9965561041675933	
0.02200369916237965	0.9965561028664589	
0.02192089351431002	0.9965550616197862	
0.02190101679353177	0.996555490699517	
0.021900730385495077	0.9965555364098607	
0.021887576789723053	0.996555388424449	
0.021881043338023345	0.9965553553806132	
0.021806838768760776	0.9965546474170828	
0.02179704689581681	0.9965550649322884	
0.021734027426099603	0.9965542917754106	
0.021690996479272587	0.9965546079440176	
0.02167625228149351	0.9965540136724916	
0.0216700320640124	0.996553968169066	
0.021589554744425008	0.9965541501081098	
0.0215845234533602	0.9965540994710586	
0.021570850537059483	0.996553485791761	
0.02148092790291364	0.9965535879700012	
0.021467016735328255	0.9965529647778842	
0.021395696722831162	0.9965530852351364	
0.021385224953099736	0.9965530441753992	
0.021372560370809424	0.9965526577676612	
0.021366379970336233	0.9965525386658789	
0.021365385644366314	0.9965525965543915	
0.02135880961625613	0.9965525019973206	
0.0213447572777071	0.9965528283288676	
0.021337962471545478	0.9965528086327416	
0.02126719861450401	0.9965519411430188	
0.021246240499859983	0.996552367780356	
0.021241491573999533	0.9965521927030866	
0.02122624378761659	0.9965517997470553	
0.021184124444114442	0.9965518770048026	
0.02114478450100798	0.9965516658366496	
0.021144404191669023	0.9965515741751324	
0.02114321057676695	0.9965515070864108	
0.021134704702203348	0.9965515162399224	
0.0210494986940778	0.996551154944686	
0.021048916348167124	0.9965510299706417	
0.02102760619879436	0.9965508080380594	
0.020963927405945364	0.9965507764001154	
0.020954133414815175	0.9965502652521532	
0.02095021370384669	0.9965502438852928	
0.020925374884588076	0.996550518504212	
0.020875877423360063	0.996549819395347	
0.020868761323082706	0.9965496736492605	
0.02085711135622292	0.9965500313040424	
0.020833403756110203	0.9965493399762851	
0.02077333359367351	0.9965494324439226	
0.020769992736233166	0.9965493411320661	
0.020759455910195936	0.9965487612201682	
0.020754379008462276	0.9965487050648115	
0.020686252143942888	0.9965487294004667	
0.020668748056441734	0.99654794277838	
0.020623545387112554	0.9965479915109371	
0.020600939546995406	0.9965479473329095	
0.020587554701110913	0.9965475862402331	
0.020585345816191057	0.9965474069387456	
0.020582726175573624	0.996547297091491	
0.020559607033047798	0.9965475176515218	
0.02055550922068695	0.9965473685380112	
0.02048981460893962	0.9965465554080617	
0.020487706254328344	0.9965467216048869	
0.02048767936207879	0.9965467325805639	
0.020486397123180695	0.9965468063836853	
0.02041549507850626	0.9965459605394211	
0.020406728529087613	0.9965457146789454	
0.020394716167908448	0.9965461163289923	
0.02034486396724932	0.9965451542035217	
0.020313237012213162	0.9965452818258254	
0.02031142254303691	0.9965453250190633	
0.020300885067821097	0.9965447817353875	
0.020280410446044676	0.9965446258673165	
0.02027746073799197	0.9965446645569029	
0.02024687806479036	0.9965447477312286	
0.020212198632233558	0.9965439390889583	
0.020205261610874756	0.9965442592582027	
0.020189799497757958	0.9965440824332703	
0.020126135240604234	0.9965431261600768	
0.020123522362948933	0.9965432215850716	
0.020120271339313517	0.9965434569651873	
0.020037686834741445	0.9965422928606362	
0.020034199459374454	0.9965425771802638	
0.019996327124329444	0.996542043863514	
0.019955263608989787	0.9965413774139883	
0.01995313113812176	0.9965414307714774	
0.019949709406145873	0.9965416921662945	
0.01987029287788267	0.9965404977071413	
0.019869997985223667	0.9965404502298205	
0.019856759075126774	0.9965408005279951	
0.01985619016446769	0.99654077476955	
0.019854408783320877	0.9965407837133212	
0.019791405449740528	0.9965394806860268	
0.019774467153797246	0.9965398528315906	
0.019773397604600753	0.9965397559033884	
0.019730522444588706	0.9965388572873871	
0.019710043055202645	0.9965389946428707	
0.019694508878353254	0.9965388342843535	
0.019694452153209696	0.9965388450774951	
0.01968797904198583	0.9965383878081114	
0.019658061551567556	0.9965382384231303	
0.01961418477906099	0.9965379145520407	
0.01960898868249685	0.9965374684480598	
0.019542437045136984	0.9965370199110296	
0.01953822672895966	0.9965371021670386	
0.019526593595523226	0.9965365969325758	
0.019522804918472685	0.996536382004485	
0.019519326696842264	0.9965363446694848	
0.01949645024937354	0.9965365515099512	
0.019445134670209068	0.9965355678060708	
0.01943561607722891	0.9965358487838789	
0.019415822934832513	0.9965350982678738	
0.019391636108107936	0.9965350249389119	
0.01939001574014246	0.9965350349878234	
0.01935489123667665	0.9965349371813206	
0.019337784455424452	0.9965340593997729	
0.019272562299071205	0.9965338406559826	
0.019262784057128102	0.9965333600782866	
0.0192586260674585	0.9965331024909566	
0.01925512530558988	0.9965329766203771	
0.019203667723074466	0.9965328486600361	
0.01918776136673101	0.996532555269066	
0.01918021227247347	0.9965320596179679	
0.019155489696015802	0.9965321787755415	
0.019104206577263957	0.996530952623004	
0.01909607890451079	0.9965312856315325	
0.019093024885745335	0.9965311687388649	
0.01909253872303562	0.9965311725424064	
0.01908660949713748	0.9965309702065251	
0.019035105863904556	0.9965300537079045	
0.019034916968182842	0.9965300185455049	
0.019020228967981678	0.9965301879769055	
0.019005713421869404	0.9965294563890714	
0.018950713077541	0.9965291061133305	
0.018948223924876665	0.9965291212424805	
0.018944899482371595	0.9965290558449209	
0.018934888938027437	0.9965283834565049	
0.01889036810003808	0.9965280305895523	
0.018881102342465653	0.9965281028928328	
0.01885591910911893	0.9965271856648292	
0.018853604290801407	0.9965273106810739	
0.018853269729438585	0.9965273599876766	
0.01885058296405704	0.9965273637585901	
0.018784522119964252	0.9965261299067103	
0.01878404413810767	0.9965262479260132	
0.018721616437343307	0.9965250923602648	
0.018713182704855995	0.9965248893841128	
0.018712300899053548	0.9965249702015686	
0.018712058038685905	0.9965250403148502	
0.018652924381337952	0.9965238102549162	
0.018645677478026954	0.9965240391200939	
0.018623812361929896	0.9965230564518417	
0.018615621097674957	0.9965231243894159	
0.018573922458882567	0.9965227316151919	
0.018570122466825042	0.9965225292742408	
0.018563077518107117	0.9965220074560425	
0.01853818540509375	0.9965220095065683	
0.018537547728399873	0.9965220312623059	
0.018491594070107156	0.9965207775281597	
0.018485546056143214	0.9965211075518531	
0.018440158117075493	0.9965199968669384	
0.018433700672498204	0.9965199255589694	
0.018429908262472403	0.9965198312989252	
0.01842656800853568	0.9965198045861567	
0.01841739622556473	0.9965195117142406	
0.018412165644119804	0.9965198249904976	
0.018343780148433683	0.9965181695968548	
0.01834020665690013	0.9965183951676827	
0.018339837066132538	0.9965184489341705	
0.01831995410350639	0.9965180074015888	
0.01827972331355682	0.9965169875896636	
0.018267988120117887	0.9965168864222455	
0.01826766637932456	0.9965169841938919	
0.018207469319505058	0.9965157255799891	
0.01819843526839673	0.9965154915900037	
0.018196675156532623	0.9965155012223912	
0.018196033688149538	0.9965156343689813	
0.018126377689230734	0.996514158865282	
0.01812507122833945	0.9965143353595495	
0.01807880768402971	0.996513138799558	
0.018057386705257125	0.9965132487449144	
0.01805415458626632	0.9965131685596729	
0.018035917804461944	0.9965122249234005	
0.018005790895507204	0.9965120924866698	
0.018005464014696607	0.996512077630948	
0.01797841439387913	0.9965117563570242	
0.01796737838064078	0.9965110426349791	
0.017934474920504404	0.9965109049256862	
0.017912182126341755	0.9965101202756351	
0.01790839074037851	0.9965101283191061	
0.017901361326942408	0.9965100558961106	
0.017883004618061946	0.9965099996119825	
0.017874702452719955	0.9965094090813278	
0.017807447484811872	0.9965086816863756	
0.017801054029598102	0.9965084226043575	
0.017800873690860777	0.9965084583535709	
0.01779922695859705	0.9965083144536424	
0.017797420702014545	0.996508233198113	
0.017795066724200538	0.9965080521805959	
0.017723237360010507	0.9965072406259907	
0.01771804870285368	0.9965067568297594	
0.01769633610612273	0.9965065280907232	
0.017695104788165234	0.9965065025239301	
0.017651589095934984	0.996506034299511	
0.01764505975261692	0.9965056056332765	
0.017636710947162168	0.9965054415212039	
0.017630785330128827	0.9965056835631434	
0.01756506641036155	0.996504246652151	
0.01756194847859176	0.9965045085740208	
0.0175590778768336	0.9965044969975605	
0.017492111666828496	0.9965029620266913	
0.01748784397395573	0.9965032335806497	
0.01748784397208542	0.9965032334923676	
0.017428047199480427	0.9965018592702664	
0.017417802879348798	0.9965020933646856	
0.017403103299678074	0.9965014670430008	
0.017402275080032514	0.9965013618429092	
0.017389947882631946	0.9965012621982604	
0.017389915724764178	0.9965012644997838	
0.017357780399057787	0.9965010103379734	
0.01733335324841725	0.9965001121915923	
0.017325268974580997	0.9965004232429808	
0.017261319256621842	0.9964988168329967	
0.017258131191277188	0.9964990079561428	
0.017256782083817722	0.9964990415499207	
0.017255505153039884	0.9964991293825444	
0.01719216858196427	0.9964975342657867	
0.017191301347507945	0.9964976182528493	
0.01718434846990337	0.9964976543898522	
0.0171832205626968	0.9964977158793235	
0.017183007666790946	0.9964976960825996	
0.017182377209168334	0.9964977491231464	
0.01714845596187777	0.9964966712315366	
0.017113932117863124	0.9964964953287012	
0.017104940902128957	0.9964958203534526	
0.01704825954227438	0.9964951963011821	
0.017045441606594224	0.9964950079795448	
0.017042552926651203	0.9964947210533139	
0.017033873632668943	0.9964943924068878	
0.017009925118689748	0.9964943991944446	
0.017009906214054293	0.9964943938723068	
0.01697098775549562	0.9964932758277267	
0.016969191548024384	0.996493485578306	
0.016907186050925106	0.9964920165530352	
0.016906406060953515	0.996492165699251	
0.016906067194106002	0.9964921325370922	
0.016905059017482797	0.99649214745213	
0.016843438852056986	0.9964907089935604	
0.016843314074442346	0.9964907627048779	
0.0168387027142364	0.9964909089466902	
0.01678235345600246	0.9964893370444308	
0.016780703351288038	0.9964894528570674	
0.016780320887226752	0.9964894540703775	
0.01677728814901599	0.9964896607046144	
0.01672327537135072	0.996488135338209	
0.016718627558643756	0.9964884554083749	
0.016698869845698648	0.9964879111400782	
0.01669603441250364	0.996487811514461	
0.016664729360757097	0.9964869389300852	
0.016660784237642515	0.9964872184348996	
0.016651229505623123	0.9964871008055053	
0.01663388935400352	0.9964864252884208	
0.0166075947423541	0.9964857466288476	
0.016603039763136426	0.9964859793754252	
0.016600744279134775	0.996486018462699	
0.01658307033595472	0.9964851635070997	
0.016548725901559307	0.9964848432023838	
0.016545597218666754	0.9964848543646275	
0.01653636956134539	0.9964841385992332	
0.01651451697225161	0.9964840416377575	
0.016511868793235032	0.996483850213986	
0.016491390382531876	0.9964832084679269	
0.016478844125030076	0.9964833237280927	
0.016478655800373318	0.9964833437929345	
0.016472471163200938	0.9964830319477163	
0.0164599544246383	0.9964822695054596	
0.016420819206494023	0.9964820634978966	
0.01640446702448273	0.9964809756167242	
0.01636936674308566	0.9964807953785567	
0.016368845569539207	0.9964807737074501	
0.016366244966044486	0.9964807648689399	
0.01635661337267448	0.9964802336563096	
0.016353126374111678	0.9964798641438355	
0.01631355665634972	0.9964794513545723	
0.0162989680586145	0.9964786571314068	
0.01629874452077172	0.9964786835632361	
0.01629686661041153	0.9964787080865418	
0.016292187463663472	0.9964789125835333	
0.01624438780165326	0.9964773711095845	
0.016240357429509647	0.996477672099553	
0.01620583974487023	0.9964765786809499	
0.016190738388671643	0.996476041670203	
0.016187033660594968	0.9964762909167817	
0.016179743650364793	0.9964763045288272	
0.016177369691164258	0.9964761689880322	
0.016157429289014806	0.9964753601675891	
0.01613439034798718	0.9964747021080556	
0.016131026007586303	0.9964749848786721	
0.016088448637142268	0.996473637124443	
0.01608836280275558	0.9964736761436955	
0.016086668059566416	0.996473597028556	
0.01606500715604426	0.9964731621517318	
0.01606377734206016	0.9964730976905939	
0.016062969776984584	0.9964732354623912	
0.01602609616054	0.9964720404087342	
0.016011832686001686	0.9964717853872836	
0.01601182691933434	0.9964718005136579	
0.01601108565906438	0.9964717487644555	
0.016010244356471304	0.9964717576585389	
0.01595970351760427	0.9964703933128901	
0.015959572018503797	0.996470463960942	
0.015923237242323487	0.9964693214987705	
0.015917818704578066	0.99646941973068	
0.015912304808179685	0.9964694083964175	
0.01590405151524647	0.996469203627368	
0.01590296639314451	0.996469076368491	
0.01589548301197634	0.996468450559788	
0.01585416623413952	0.9964679206347694	
0.01584784674516866	0.9964673870542893	
0.01584488424560696	0.9964670792913494	
0.015802294203446747	0.9964664450217323	
0.015793198785080655	0.9964657002728371	
0.015791340723581633	0.9964656386225074	
0.015780920123144592	0.9964658056719832	
0.01573974934843082	0.996464376347893	
0.015739376137954317	0.9964643080602398	
0.015729658725466996	0.9964645858730377	
0.015723347314857174	0.9964642715624172	
0.015709853166746435	0.9964637495420117	
0.015681472475316545	0.9964629276259661	
0.015681386409863024	0.9964629092029598	
0.01567721257791254	0.9964632055273995	
0.015628422025332243	0.9964615963571517	
0.01562366328542373	0.9964618828014797	
0.01562355748169538	0.9964619066277324	
0.015604818280192502	0.9964613505510526	
0.015575312717987387	0.996460368796321	
0.01556978986072954	0.9964606838874228	
0.01556124169046098	0.9964602935175572	
0.015520411035973047	0.9964591936306672	
0.015520401428391126	0.9964592028764248	
0.01551891833164233	0.9964593832680231	
0.015469001519688146	0.9964579166665406	
0.015467203903514432	0.99645803701996	
0.01546689513852256	0.996458091249733	
0.01546241084262358	0.996458080961508	
0.015459205043253136	0.9964579625826208	
0.015451505231203732	0.996457427654723	
0.015408381148471068	0.9964567775666672	
0.015404201130669986	0.9964562744420573	
0.015383970864025369	0.9964559870799711	
0.01537067663940904	0.9964558650541646	
0.015350139889685576	0.9964548727671161	
0.01534144860821284	0.9964551044682154	
0.015327002846208257	0.9964542895768904	
0.015322493192331879	0.9964541116710038	
0.01529349750266231	0.9964537770864962	
0.01528699520500616	0.9964535638853989	
0.015283475090480647	0.9964533689771654	
0.015282208995594555	0.9964531187165191	
0.015236334983112729	0.9964520488124686	
0.015231750174050249	0.9964520019311943	
0.015230958999391423	0.9964520532882831	
0.015223681872637323	0.9964514171172283	
0.015223553528084242	0.9964513887545169	
0.0151933196535202	0.9964510315537479	
0.015167481569431943	0.996449878334741	
0.015162985196204735	0.9964501506150644	
0.015159905430678825	0.9964500900789323	
0.015111958072746718	0.9964483130630067	
0.01510654634722364	0.9964486111217521	
0.015095845488483665	0.9964481244667329	
0.015074116131252908	0.9964474555497157	
0.015069413874047827	0.9964473434287577	
0.015053475884169294	0.9964468528829891	
0.015053048041993604	0.9964469762458622	
0.015005012139296958	0.9964455089984396	
0.015002890683069293	0.9964453221031544	
0.015000400887144385	0.9964455363729265	
0.014999961868501156	0.9964454948109752	
0.01496467095259239	0.9964444578562536	
0.014958486241800975	0.9964438989471468	
0.014931323525502131	0.9964437698554343	
0.01493131869546404	0.996443773149195	
0.014910216657032372	0.9964424953519456	
0.0149047123457055	0.996442488390796	
0.0148829312113331	0.9964422731727014	
0.014882487258575192	0.996442150054234	
0.014878836847972414	0.9964419878103301	
0.0148416814734453	0.9964408323786907	
0.014840575461758059	0.9964407112459877	
0.014837605915886358	0.9964408555620932	
0.014832943693342036	0.996440973596339	
0.014809107730120634	0.9964398057117159	
0.01479346914053727	0.9964394780850061	
0.01478375673176429	0.9964395459500839	
0.014781806888030598	0.9964394896840242	
0.014774849580604188	0.996438814174664	
0.014729692998510442	0.9964379706940533	
0.014723364471301082	0.9964372714400261	
0.014712798667985904	0.9964370904105809	
0.014695434883900722	0.9964366972546423	
0.01467830433304985	0.996436382658075	
0.014669943182453765	0.996435632465926	
0.014655894636896165	0.9964356287134208	
0.01465383454707085	0.9964354682563998	
0.014620252939006362	0.9964342682453017	
0.014610202566055061	0.9964339647991177	
0.014609691701309092	0.9964340921556192	
0.014598492465246945	0.9964338473127243	
0.014555285030369184	0.9964321574120968	
0.014553055265770378	0.996432124912202	
0.014550184214056835	0.9964323689353344	
0.014525185159231279	0.9964314462975635	
0.014495447743407941	0.9964302604987719	
0.014492028121704654	0.9964304889797002	
0.0144920155739583	0.9964304971603278	
0.014436202702376846	0.9964283264097005	
0.01443555796200483	0.9964284132079667	
0.01443337299268736	0.9964285547240126	
0.014379761285390882	0.9964263697478093	
0.014378642955728596	0.9964264840014179	
0.01437278077268659	0.9964265147956185	
0.014369819591049833	0.9964264445172444	
0.014357557960971979	0.9964256149337114	
0.014320077810847282	0.996424563677886	
0.01431505629310072	0.9964245624738833	
0.01430846956722582	0.9964238801760631	
0.014307422302936416	0.9964238842897876	
0.014283273585344036	0.9964232421193634	
0.014258884857125046	0.9964226759326015	
0.014250548772667208	0.9964218720812802	
0.014228681294614867	0.9964215963950449	
0.014205788888648704	0.9964204778304507	
0.014194243213159749	0.9964199769686952	
0.014190530353822855	0.9964202193912469	
0.014152279999078858	0.9964185055325392	
0.014144338189133136	0.9964183604252935	
0.014141295692612466	0.9964183739130009	
0.014140625181613228	0.9964184629410741	
0.014128914509981114	0.9964178421243384	
0.014124682128693519	0.9964175223471221	
0.014123627184625974	0.9964173916277067	
0.014090063101716198	0.9964167209004173	
0.014090059680986564	0.9964167233884689	
0.014074884308008889	0.9964157330133866	
0.01407264237424878	0.9964158629477435	
0.014069993535280649	0.9964159194341288	
0.01402521005339258	0.9964140190617365	
0.014022832711741507	0.996414247434772	
0.013984882555176284	0.9964126414365545	
0.013975521384904457	0.9964121959558174	
0.013972556018898043	0.9964124391330639	
0.013928204224328325	0.9964104589758389	
0.013927450606611274	0.9964103484048163	
0.013923818436617164	0.9964104855233129	
0.01392055805867744	0.9964105296020174	
0.013920498215331891	0.9964105424786398	
0.013886975540376663	0.9964088458655274	
0.013876076672230795	0.9964084922975959	
0.013876039157485656	0.9964085249244365	
0.013865195148714454	0.9964082407972058	
0.013850914440264235	0.9964079598450422	
0.013828193646169964	0.9964064073952167	
0.013804181583138845	0.9964062175382008	
0.013789644432673661	0.9964051840801941	
0.01378139298343603	0.9964046671550308	
0.013757987594261554	0.9964041740519807	
0.01375766660030826	0.9964040991642809	
0.013757666362596127	0.9964041013361372	
0.013714198033273261	0.9964022470870072	
0.013711246356276036	0.9964021880764222	
0.013710022985395637	0.9964022472156117	
0.013709154348405868	0.9964021082039571	
0.013709153000661327	0.9964021042474167	
0.013706734973874101	0.9964021499914993	
0.01365818001751512	0.9964000636746797	
0.013656701350162222	0.9964002534853283	
0.013611060876861663	0.9963982526671673	
0.013609280175884026	0.9963981390840891	
0.013604644542795962	0.996398328076222	
0.013587308358505095	0.996397159592567	
0.013556851206442027	0.9963965019871934	
0.01355431177997555	0.9963963823228078	
0.01355334283227179	0.9963962716301802	
0.01354278671104168	0.9963953971016362	
0.013533017809207876	0.9963954365178975	
0.013505027284029946	0.9963941392322493	
0.013499972582629267	0.9963938020127532	
0.013493195528240631	0.9963934337672339	
0.013488188374652165	0.9963936688128118	
0.013469686575378694	0.9963926560237576	
0.013439933177305616	0.9963913917655521	
0.013439420219798407	0.996391521032654	
0.013437402853737842	0.9963913938315043	
0.013390393548546086	0.9963893832658102	
0.013390338833058386	0.996389360724175	
0.013389767867561787	0.996389484662715	
0.013344802026457764	0.9963875017457196	
0.013341429899007199	0.9963873986810383	
0.013341285327724826	0.9963874696009254	
0.01334067233321713	0.9963874970551618	
0.013297025956540268	0.9963855180167656	
0.01329389567248489	0.9963856675437036	
0.013291901208984182	0.9963854329084529	
0.013284771645120482	0.9963850953193464	
0.013277202459354437	0.9963844956637752	
0.013276589027216918	0.9963845063891136	
0.013244836720199044	0.9963837360315975	
0.013235145714957592	0.9963827168130481	
0.013204020407222666	0.9963819413924379	
0.013199320810565586	0.9963817840855054	
0.013197254808904064	0.9963817583060063	
0.013188255949250424	0.9963808258873149	
0.01316906009944525	0.9963805510977782	
0.013145224706063321	0.9963792473723899	
0.013139494990212719	0.9963789867043821	
0.013137558147379174	0.9963792013608868	
0.013093830817763776	0.9963771878197255	
0.013092233766229951	0.9963770171736026	
0.013085471153435555	0.9963772294320772	
0.013075929034926275	0.9963766536977616	
0.013058441481336145	0.9963757153827826	
0.013054302576145697	0.996375646727638	
0.013051394417593069	0.9963755375326916	
0.013050589035255643	0.9963756112956681	
0.013028843983756467	0.996374582231225	
0.013028204672165247	0.9963746252029959	
0.01302797352893432	0.9963747021619601	
0.013024139080204087	0.9963745714692324	
0.012980132011695025	0.9963725479332823	
0.012978851225813434	0.9963727395105633	
0.012930290131331726	0.9963704965913536	
0.012928863686689903	0.9963706808295473	
0.012927781141146417	0.996370702888841	
0.012885166181720134	0.9963686486098516	
0.012880707435001526	0.9963685967675671	
0.012880399040987757	0.99636851247922	
0.012878915963476253	0.9963686049146779	
0.012878888695142685	0.9963685967167549	
0.012877960893948234	0.996368633385316	
0.012844601390148234	0.9963672017399708	
0.012838652080438807	0.9963665752196366	
0.012815513839375093	0.9963661924633208	
0.012812433908467494	0.9963661816067149	
0.012791804078947543	0.9963646080177753	
0.012766446704938095	0.9963642414497548	
0.01275975705616336	0.9963635502225611	
0.012729221919158632	0.9963622763688689	
0.012728053730439847	0.9963622777572957	
0.012727847840221915	0.9963623452808721	
0.012727176258911118	0.9963624114988218	
0.01269886246914331	0.9963610666869585	
0.012687423978620447	0.9963603371999065	
0.012683054766409322	0.9963604959000699	
0.012682175480478475	0.9963605675684224	
0.012677177297161248	0.9963602883442411	
0.01267393974488669	0.9963600517220732	
0.012640323068634073	0.9963584474715382	
0.012639193354983279	0.9963586303374612	
0.012595781636936887	0.9963565458003455	
0.012595205821554108	0.9963566597834049	
0.012594242459768534	0.9963567378110514	
0.01255264160696832	0.9963546682340927	
0.012551999209243554	0.9963547999092454	
0.012550845878462495	0.9963547176204498	
0.012536089616066209	0.9963541715847476	
0.012529850407868455	0.9963538824438019	
0.012529541013155955	0.9963537844702954	
0.012513941098662856	0.9963529769734351	
0.012503980287853012	0.9963526711812504	
0.01249960149701377	0.996352398714387	
0.012496799234886103	0.9963522887888766	
0.012495987562708245	0.9963524488396928	
0.012455518118277841	0.9963504621906845	
0.012453484311862795	0.9963506947066432	
0.012416813882384668	0.9963488267736418	
0.01241353735270474	0.9963487058399351	
0.012413527171873797	0.9963486983683182	
0.012410808938955393	0.99634892876181	
0.012372365904395855	0.9963468793943064	
0.012368453215045799	0.9963471181016621	
0.012367519333651584	0.9963470309742025	
0.012364069827120738	0.9963468507550398	
0.01234863998357235	0.9963458446918014	
0.012337131723651026	0.9963456374558213	
0.012323951343683784	0.9963451179491509	
0.012322930743400162	0.9963448555197867	
0.012312889408993891	0.9963443634967764	
0.012294828629976167	0.996343859225207	
0.012283478432615418	0.9963434776811319	
0.01227922695542181	0.9963428434056582	
0.0122459890424963	0.9963418337144477	
0.012243818196018426	0.9963418047722027	
0.012236166601456563	0.996340950678481	
0.01222822304559871	0.9963409207843474	
0.012221812654224014	0.9963408181367843	
0.012194750949654625	0.9963391972547018	
0.01219344837755932	0.9963392450465985	
0.012191514374000645	0.9963394404060977	
0.012155097420152347	0.9963375152550339	
0.012154425483739371	0.9963375676419256	
0.012152599757923266	0.9963374400142951	
0.01215128781355408	0.9963376106945377	
0.012135266128928731	0.9963369086987801	
0.012128446568381692	0.9963366611133635	
0.012125262547395797	0.9963364781962831	
0.012118561453370244	0.9963357454092616	
0.012095195905214016	0.9963354201881216	
0.012078949759972986	0.9963339712392077	
0.012074994892220461	0.9963339131426032	
0.012074994857612237	0.9963339132741731	
0.012055424297845604	0.9963336536798186	
0.012043863158051773	0.9963325258516958	
0.01202146345288532	0.9963318380967884	
0.012021290882000282	0.9963319171549018	
0.012016184550550485	0.9963316930799405	
0.011991369149497822	0.9963303628673846	
0.011988416454629577	0.9963300809443781	
0.01198442454740378	0.9963302470774706	
0.011984422073253904	0.9963302513391183	
0.011982811928811775	0.9963300993438745	
0.011964532375306643	0.99632947264425	
0.011952848990689158	0.9963283550685084	
0.011951766569565906	0.9963283720361384	
0.011931839387315846	0.9963280833893123	
0.011926128822774528	0.9963275343546422	
0.011915444404402148	0.9963266198830447	
0.011895630182799086	0.9963263303034251	
0.011892801205848664	0.9963259093221066	
0.011862062636707853	0.996324421084681	
0.011861395318041689	0.9963244972557235	
0.011861303190892132	0.9963245340894222	
0.01186065728887058	0.9963246053588838	
0.011834484657315146	0.9963232381294418	
0.011833979783101764	0.9963231760344896	
0.011822834333411416	0.9963226261030724	
0.011820907586510014	0.9963228494543893	
0.011808134457523857	0.9963221986310566	
0.011794753820500471	0.9963214443988473	
0.011783174740245633	0.9963208594566206	
0.011780780961648554	0.9963210981743982	
0.011743039857185718	0.9963191365548008	
0.01174104024171306	0.9963193635947225	
0.011739324467172674	0.9963193232753834	
0.011703371192414418	0.9963173934551327	
0.011701840940314996	0.9963175873210101	
0.011701405688444659	0.996317539704231	
0.01167681716832448	0.9963165758037648	
0.011669223441608716	0.9963157940147565	
0.011668602084996229	0.9963158488285861	
0.011648262419566973	0.996315276169624	
0.011648258402391778	0.9963152738143256	
0.011643509941848769	0.9963152426373563	
0.011642023192804529	0.9963150504430217	
0.011635279240500413	0.9963143748547801	
0.011610396239483895	0.9963134137737583	
0.011609652727573035	0.9963135678229992	
0.01157256093602804	0.9963115956682426	
0.011571661873944645	0.9963115922229054	
0.011571604138724052	0.9963115751920288	
0.011569728496894818	0.9963117916635464	
0.011536190945361168	0.996309892176971	
0.011530619778300688	0.996310038844183	
0.011522783582804688	0.9963092156874318	
0.011522402443723117	0.9963092282310714	
0.01150745825333358	0.9963087707073931	
0.011507285147505632	0.9963087757761533	
0.011495133875762764	0.9963082555386104	
0.011490048545037821	0.9963081934569574	
0.011484927069902444	0.9963074610682761	
0.011452681238915952	0.996306470177654	
0.011450885972879708	0.9963063600301932	
0.011447127098209659	0.996305745254454	
0.011420462421910494	0.9963048813226882	
0.011415674487480081	0.9963047707276699	
0.011408748850452477	0.9963039456336702	
0.011400227529945017	0.9963040047069948	
0.011371477153031823	0.9963022687158181	
0.011368776090886887	0.9963025221222768	
0.011367160808430513	0.9963024646966776	
0.011366583666368016	0.9963024113407092	
0.011341186255425295	0.9963010366506034	
0.011335826375170825	0.9963005919683984	
0.011333649591596294	0.9963007390845017	
0.011332714450598485	0.9963006143397108	
0.011315938198560563	0.9963001843280145	
0.011315441877060793	0.9963001923673382	
0.011313391256740803	0.9963000970893909	
0.01129975507268608	0.9962988034716513	
0.011276486722882643	0.9962984793960656	
0.011260523319141267	0.9962970283674517	
0.011239669740088838	0.9962967167582819	
0.011234499820412032	0.9962965848498412	
0.011223745553097714	0.9962955380473208	
0.011219908704776156	0.9962952261047417	
0.011195851048368254	0.9962948682324735	
0.011182506558962049	0.9962936767887384	
0.011182265249647995	0.9962937060883903	
0.011180133052934178	0.9962936277898707	
0.011178773136159066	0.9962935134963786	
0.011163195000638918	0.9962932949600972	
0.011159614919866829	0.996293026380564	
0.011148622384792082	0.9962923482819108	
0.011145167009044719	0.9962924860551964	
0.011129807756874277	0.9962912701453713	
0.011109102905401055	0.9962910315469676	
0.011095248992643787	0.9962897716460399	
0.011086098043018007	0.9962895450572439	
0.011084329337627466	0.9962895271522999	
0.011073636831009134	0.9962892693316816	
0.01107361058452834	0.9962892373023785	
0.011039886605108956	0.99628748159517	
0.01103879818405612	0.9962875827269482	
0.011038725715355087	0.9962876053872938	
0.011037581732533821	0.9962877125580328	
0.011026629950993886	0.9962872390514458	
0.011004301381226789	0.9962858313718923	
0.010999096648933632	0.9962857415294747	
0.010996991088489748	0.9962859658154584	
0.01096852153515296	0.9962844446638984	
0.010960688488343239	0.9962839773375025	
0.010956572364213171	0.9962842528600003	
0.010956379982418754	0.9962842206699145	
0.010920230568220458	0.9962822748597354	
0.010916997018287975	0.9962825535336489	
0.01090743065028945	0.9962820700023997	
0.010882873575576341	0.9962806854842104	
0.010881668792313047	0.9962808459050904	
0.010881630499802099	0.9962808305609459	
0.010861782772168361	0.996280260938289	
0.010855119957799808	0.9962798061122489	
0.010853762210365539	0.9962795621721946	
0.010848105384191094	0.9962790908253354	
0.010822584797158277	0.9962786851566134	
0.01081198576024931	0.9962775956653364	
0.010807720903013084	0.9962774478324123	
0.010796366634061194	0.9962772103284434	
0.010788837537849769	0.9962769908299061	
0.010788424666729855	0.996277097968442	
0.010757512872507126	0.9962753977055472	
0.010755701340444714	0.99627535433799	
0.010752964083798937	0.996275552413063	
0.010750910557069268	0.9962756242364359	
0.01072382399172071	0.9962740157020553	
0.010712601371321497	0.9962740242210415	
0.01070779392624989	0.9962734674553806	
0.010707616833499346	0.9962734973161961	
0.010705565177553236	0.9962734876999075	
0.010678477253369125	0.9962724132596195	
0.01067325181839562	0.9962723552281469	
0.010673024202768167	0.9962722932513864	
0.010670281219833773	0.9962718837784719	
0.01063512133151384	0.9962708629934426	
0.010633850664769524	0.9962706956020732	
0.010632410581732591	0.9962704063631868	
0.010609314283597291	0.996269700360333	
0.010599368483105007	0.996269452166892	
0.010592705740506043	0.9962687683669196	
0.010583751072000406	0.9962689186283538	
0.010553706000651409	0.996267215633799	
0.010549367091818139	0.9962674472359844	
0.010542531528357268	0.9962673796515037	
0.010529765785359574	0.9962666219458678	
0.010521281691930642	0.9962661816141952	
0.010520144793258086	0.9962660847728332	
0.010519295433599122	0.9962661399810685	
0.010517761466355564	0.9962659064204328	
0.010488977497679753	0.9962653761145956	
0.010488820821989764	0.9962653425568899	
0.010479118564970807	0.9962643830770612	
0.010478968955031443	0.996264397971574	
0.010449123546486236	0.9962638986157767	
0.010441051819351042	0.9962629996405257	
0.010410364369729088	0.9962624378142758	
0.010408014535945241	0.9962623416821085	
0.010402605978459236	0.9962616425755718	
0.010372104517764975	0.9962609979833537	
0.010371978906485344	0.9962610107921847	
0.010364865695248731	0.9962603691795343	
0.010364857298496634	0.99626038050383	
0.010359626882264054	0.99626030063782	
0.010359546892338136	0.9962602873745303	
0.010355708694858414	0.9962603731005633	
0.010348946939893456	0.9962599995313275	
0.010326540877073211	0.9962589275342375	
0.01032160606334948	0.9962591498852426	
0.010312031504200425	0.996258356429756	
0.01028165947880646	0.9962577558159503	
0.010276659619242933	0.996257097392495	
0.010245468739102198	0.9962564466880444	
0.010243173831694131	0.9962564318787078	
0.010241265406544194	0.996256349854878	
0.010236319376138458	0.9962557113157313	
0.01021544364215736	0.9962553178226387	
0.010200040272560499	0.9962547912048757	
0.010199894854781382	0.9962548253988986	
0.010199823274079393	0.9962547800672036	
0.010193286142432053	0.9962544829091902	
0.010180697221405672	0.9962537985055323	
0.010171741752424182	0.9962535929077437	
0.010165343210016102	0.996253848784481	
0.010134675848534946	0.9962522290986968	
0.010134633653861485	0.996252216777546	
0.01012314314190523	0.9962524797139041	
0.010094537165986973	0.996250875016477	
0.01009238651823146	0.9962508691379188	
0.010083211871644574	0.9962511443725041	
0.01005634978937448	0.996249747030267	
0.01005436054266469	0.9962496065379721	
0.010049899988455195	0.9962498027596872	
0.010049795937347032	0.9962498231113254	
0.010024030512031424	0.9962490802959353	
0.010020889023061955	0.9962487808740393	
0.010020867984237394	0.9962488003686075	
0.010018173228546604	0.9962485225768807	
0.009984598951741242	0.9962478473541087	
0.0099835201556485	0.996247607771592	
0.009969706867455512	0.996246990236624	
0.009965439056444411	0.9962468404148983	
0.00996090318184719	0.9962466213437177	
0.009951130604528471	0.9962469045244506	
0.009925729230294706	0.996245391437173	
0.009914434978310573	0.9962456731775232	
0.009914298319579769	0.9962456934989923	
0.009906167980528917	0.9962452633405604	
0.009889635847908642	0.9962442657432142	
0.00988960429372316	0.9962442835188557	
0.009872295526007014	0.9962443726132272	
0.009860039300477238	0.9962433825702814	
0.009849946198146275	0.9962432157409238	
0.009840580721469412	0.9962429872966706	
0.009839961118948502	0.996243104514538	
0.009839107226888428	0.9962429325072915	
0.009836237550709372	0.9962428033019363	
0.00980738083790306	0.9962419985927268	
0.009806989362440866	0.9962418384837667	
0.009806889005595124	0.996241862641233	
0.009789960064873747	0.9962414483604476	
0.00978522173558347	0.9962413791981486	
0.00977566185961637	0.9962405776498724	
0.009766746659645888	0.996240904198517	
0.009745314464048827	0.9962396052341296	
0.00974212755869489	0.9962398714845738	
0.009727507901424553	0.9962395143398913	
0.009725756034933258	0.9962393911867548	
0.009723409035757403	0.9962393011503922	
0.009722919312251667	0.9962392507050759	
0.009721062755433912	0.9962392666266667	
0.009718838063311065	0.9962388596925694	
0.009691511007807732	0.9962384990701263	
0.009688464384455543	0.9962379725753473	
0.009687290530342662	0.9962379076081693	
0.00968460464141255	0.9962379129015015	
0.009661445529288193	0.9962376281703512	
0.009658264585238552	0.9962370754747985	
0.009632134789655019	0.9962367810828183	
0.009629374712963193	0.9962363506824685	
0.009629324522960786	0.9962363212487142	
0.00962880768396275	0.9962363865350697	
0.009605250390648796	0.9962358698572668	
0.009604998714346318	0.9962358871702529	
0.009601303630834836	0.9962354261983837	
0.009594456968054672	0.9962357166770568	
0.009591632613346673	0.9962355399133934	
0.009586264650711442	0.9962350821009666	
0.009583751709703867	0.9962349619641495	
0.009571250041703044	0.9962348035849719	
0.009568346080329906	0.9962349201549404	
0.00956475827423707	0.9962343588358673	
0.00953987299226508	0.9962340857155141	
0.009536505733773067	0.9962335072202101	
0.009515206042951583	0.9962332409925407	
0.0095144713523781	0.996233250735197	
0.009511212196811216	0.9962331914376146	
0.009508303497743715	0.9962326618314972	
0.009482589418897217	0.9962322872357616	
0.009480770853499928	0.9962319593743458	


==> data/fig_minres_converge_M_4000_mu_1.000000e+01_warm.dat <==
res	dist	
42.39350110826691	14.92000071925619	
38.8989549195136	14.919999986980914	
38.89893429196191	14.919999988352803	
34.998326693893915	14.91999912225803	
34.995351896063205	14.919999382420581	
33.75682119781383	14.919983966172408	
33.7520203087736	14.919984466397409	
33.744455683929566	14.919984229611474	
33.736038695108164	14.919985330671128	
32.80216536251848	14.919926977159383	
32.79400239043719	14.919928346462648	
32.74734055789366	14.919924031069414	
32.74059666152674	14.919925366585087	
32.73510088052989	14.91992470653364	
32.7242633648472	14.919927234105117	
32.267806370840134	14.919854327025059	
32.258275074427836	14.919857160227563	
31.22246524533404	14.9196604033875	
31.22237347394593	14.919660421900833	
30.75076573592353	14.919576949581927	
30.733935655290452	14.919582424790864	
29.689264692419417	14.91933984573147	
29.6709335801495	14.919346907526473	
28.320783234831957	14.918968687462556	
28.30527945295808	14.918975244127587	
27.71971495196319	14.918789739759937	
27.71380303229804	14.91879307946693	
26.99266621789393	14.918557660601365	
26.97420521980811	14.918565979835956	
26.48630011410294	14.918383022064523	
26.486151662672597	14.918383093781518	
26.35855963928134	14.91833678571902	
26.351017153441425	14.918341942480753	
26.01980303759599	14.91821119783609	
26.00153887771509	14.918223022436067	
25.988238080143912	14.918216645161868	
25.987263441487062	14.918217296087775	
25.553498349617428	14.918013374664639	
25.553019383323612	14.91801378475741	
25.148559503017154	14.917831516424691	
25.132214956496092	14.917842498676931	
25.124454388455717	14.917838450536228	
25.122811328718633	14.917839594467903	
24.269305448268575	14.917413275193624	
24.25042981026757	14.917423672613447	
23.776213641769285	14.91717516142691	
23.776035682826546	14.917175340405556	
23.704704494633397	14.917139097744286	
23.704472535892346	14.917139337662665	
23.37291628490418	14.916974682557315	
23.355570675379937	14.916988434050477	
22.638325118312018	14.916595544078293	
22.619229093974184	14.916610453026077	
22.019975365149573	14.91625430526291	
22.001810653794724	14.91626742310327	
21.244729869171668	14.915806459866625	
21.230002919505242	14.91581925994222	
20.695645084199814	14.915484511282294	
20.69550519425108	14.9154845458361	
20.475273284241844	14.915353782982523	
20.458069096441125	14.915366241326268	
19.883533501733123	14.91500367297608	
19.876645777704617	14.91500940059488	
19.874956264578287	14.915008288005248	
19.86471460242427	14.915017191812375	
19.27729285122424	14.914633179430515	
19.26227855497201	14.91464742949173	
19.2078725389274	14.914609320831689	
19.20765944830585	14.914609450370222	
18.855793428420274	14.914370722242671	
18.855596239785804	14.914371090961996	
18.631081273084643	14.914225197834474	
18.616930830306966	14.914235910484305	
18.13446096955549	14.913913293830477	
18.134287837263493	14.91391331039793	
17.92936311667432	14.913783703943684	
17.915744064623045	14.913795116268115	
17.400643716374613	14.9134571338531	
17.39983417360477	14.91345829389201	
17.3481417331701	14.913426226517963	
17.335436534002675	14.913437872559035	
16.852658583470365	14.913114145588448	
16.83939720396971	14.913126067977398	
16.3266619692382	14.912783189478736	
16.315213894064588	14.912793237539098	
16.29313290328167	14.912778113989862	
16.29282183005135	14.912778335800517	
15.997701949433292	14.912582234324768	
15.99680808791349	14.91258475002038	
15.69928552971396	14.912392212757124	
15.692675940017189	14.912397740579156	
15.691249953840119	14.912396752130448	
15.684729564326505	14.912402384242094	
15.301004184269722	14.912140943195515	
15.286487431725298	14.912155171061984	
15.054491521179544	14.91199091494873	
15.05443834460426	14.911990978321075	
14.979342095643684	14.911939352114695	
14.97425492039364	14.911947105074415	
14.82810109600138	14.911847730134163	
14.822392017086651	14.911855999807996	
14.639134023339308	14.911721432333039	
14.637727734610147	14.91172108662616	
14.58803424127769	14.91168495114466	
14.587623496030655	14.911685409836883	
14.459395909943314	14.91159498180359	
14.442852402051747	14.91160930622447	
14.148146351752445	14.911387359347149	
14.128684641287988	14.911406305219593	
13.906503428791662	14.911227118737902	
13.902137610889925	14.911233188682083	
13.889885114957806	14.911224335784372	
13.882154201520077	14.91123441492191	
13.791770307383944	14.911162425504411	
13.791543485007132	14.911162661044855	
13.770689983376453	14.911146101644412	
13.766784414691248	14.911154444242053	
13.58400418185251	14.910998234425243	
13.56438863492961	14.911018649018674	
13.554745428690689	14.911009525281735	
13.554311694514471	14.91100995011607	
13.352991247304557	14.910824265058494	
13.322427022170283	14.910840482814445	
13.267471316405562	14.910762618944146	
13.215560989516444	14.910755767595338	
13.210855345429376	14.910750840685255	
13.206843585754894	14.91075053932337	
13.077496460670563	14.910611689759813	
13.05450762212391	14.910638130089879	
12.88311894708305	14.910454662390066	
12.86209265529468	14.910481286960243	
12.860262496526177	14.910477827514171	
12.857368061962895	14.910478400944848	
12.679039251428136	14.91027902020495	
12.654792370714016	14.910310310189262	
12.527879558273305	14.910158998543993	
12.526665923398996	14.910160766540738	
12.492088914777371	14.910120321481461	
12.462908383455213	14.910158231259512	
12.333336941125948	14.909989424954118	
12.312581261136891	14.910018162419519	
12.312302445983004	14.910017593415057	
12.302080346109976	14.910032193049183	
12.177411530473865	14.909856421632478	
12.172476995395934	14.909864698872598	
12.164249267147419	14.909854220341622	
12.140963699030435	14.9098905994786	
12.133684323830094	14.909879458093966	
12.133254975523334	14.909880086684561	
12.010034145576364	14.90969512575009	
11.982888349132605	14.90973841804339	
11.843226837784638	14.909516292168304	
11.818245181821826	14.909554588004676	
11.81660706549884	14.909552562974612	
11.81449184636556	14.90955645063746	
11.687534680111419	14.909343193364355	
11.657618764801498	14.909392404151403	
11.542682641798931	14.909188347440194	
11.52611925351507	14.909217480672016	
11.523746103977473	14.909225315829158	
11.51361328880955	14.909241798410497	
11.402550167062921	14.909032960797115	
11.374043796949024	14.909084267222084	
11.25908990494247	14.908856972893139	
11.23042773935879	14.90890652386821	
11.140390821898611	14.90872411636784	
11.138878892748238	14.908728038590437	
11.131028976260033	14.908711995586067	
11.13037624143163	14.90871315335351	
11.122185608829058	14.908696524744684	
11.111728248955163	14.908723132644257	
11.069457257901595	14.9086468308409	
11.053953057269586	14.908685100985828	
10.97520230008423	14.908513660435084	
10.974893573016265	14.908514239987674	
10.966796410746808	14.908496749005478	
10.941214512545379	14.90855105143259	
10.932785402982251	14.908532874028818	
10.92957015979897	14.908540997292343	
10.846584761435885	14.908349739955856	
10.817521824581444	14.90840844292366	
10.815712813492228	14.908405282980302	
10.814400686899246	14.908408812961634	
10.723799060202365	14.908195973755637	
10.701134628328388	14.908249953261976	
10.647763200189162	14.908144391757396	
10.643432882549364	14.90816955790874	
10.63241740501213	14.908138222204624	
10.591519516816556	14.908051693635374	
10.57646917350121	14.90801181931097	
10.546024593514364	14.908083776013775	
10.471743738533716	14.907882530373675	
10.437657044883649	14.907964329268314	
10.362860548559839	14.907758773338887	
10.335545896733022	14.907825982871142	
10.334980369504878	14.907824012102578	
10.331823827482003	14.90783127208226	
10.28123259273413	14.907706928383266	
10.277608440210436	14.907734035014267	
10.225525502003233	14.907601202629714	
10.208669271703657	14.90764365647412	
10.206500328025093	14.907637303613338	
10.203066089274323	14.907645988563985	
10.202265998399918	14.907643422319207	
10.190091735604483	14.907675433441263	
10.132168805543275	14.907490418399762	
10.100127494738311	14.90758083878242	
10.061497127664275	14.907478408094326	
10.05933633081675	14.907492401772737	
10.058051560750169	14.907492455256405	
10.055371483775529	14.907509499770157	
10.031674834193797	14.90743855410148	
10.030493604832937	14.90744369950538	
10.005678848352112	14.907371803133834	
9.970282858823248	14.907471670186542	
9.91321986121552	14.90727088316373	
9.908043894912424	14.907270177238452	
9.88073069897083	14.907355611934497	
9.870167358898163	14.907376697346171	
9.818494110850242	14.907178664185993	
9.776421065289183	14.907299799862407	
9.72364618387222	14.9070925517326	
9.683252433315475	14.907213286658633	
9.676308002210776	14.907183364811683	
9.67580047386197	14.907183774546134	
9.63389355353622	14.907008339446149	
9.593552624756011	14.907129093066505	
9.547010656983801	14.906925130794951	
9.50814277706435	14.907049327636921	
9.506631464673132	14.907042047612165	
9.505632437829702	14.907045000468118	
9.461215376738933	14.906840338986388	
9.42207267177325	14.906961895700709	
9.406165109412568	14.906884312605534	
9.404474670082307	14.906889377407595	
9.374632207554063	14.906744831346334	
9.372452533602784	14.906755071151812	
9.37044793695681	14.906754194675486	
9.334537896760484	14.906873464755938	
9.288054462909598	14.906642172339058	
9.24975732813586	14.90677504226082	
9.232115761783732	14.906681528893737	
9.231366268000738	14.906686247277692	
9.22398981231342	14.906639418238504	
9.20241645522684	14.906542558540302	
9.186322457512764	14.906607730839166	
9.164469023894526	14.906674438554235	
9.122002825903026	14.906440157345402	
9.082967323612326	14.906576695330736	
9.041574914733758	14.906348437994765	
9.020636430062902	14.90642824172402	
9.020583269969519	14.90642758288798	
9.00872293320415	14.906472935135616	
8.984942236044926	14.90636941349181	
8.97464209627809	14.906437798835665	
8.946786947170057	14.906284225903825	
8.904505250658776	14.906437570714191	
8.90309039841677	14.906428776084411	
8.90225746279335	14.906432041063423	
8.86853991870078	14.906218669445769	
8.827300474931212	14.906373147919947	
8.790054490692107	14.906136354016608	
8.74806809151295	14.90629137342967	
8.745494745330358	14.90628929174114	
8.744823076589144	14.9062959293844	
8.716492459838365	14.906100702295522	
8.709728112997052	14.90612743628872	
8.707780327862874	14.906112002437002	
8.67675575535668	14.906243496117131	
8.651926262440979	14.906131284228865	
8.647270080275497	14.906158774952617	
8.642239773043748	14.906214560074682	
8.613289086021268	14.906066601486314	
8.611186429886766	14.90608389243632	
8.572483153535005	14.90624330744654	
8.565728662785029	14.906199905825826	
8.564142021556192	14.90621212216739	
8.540902742224826	14.906041845703589	
8.490994523552105	14.906235057243684	
8.490376419729504	14.906229766149458	
8.488775679342467	14.906235670759246	
8.465119185454693	14.906047602539887	
8.415106299501542	14.906259219791151	
8.389435723825521	14.906088725227871	
8.37836295559261	14.906203351260475	
8.369429934389363	14.906188715849268	
8.36922318677931	14.906190467721498	
8.334900958739187	14.906136040569775	
8.318627720000748	14.90626785208924	
8.296628641502247	14.906094672939803	
8.269722899505762	14.906252055213988	
8.23224239966334	14.906175022628812	
8.232154743458212	14.90617282646027	
8.228296194097862	14.906169040248681	
8.223329707787016	14.906263335601668	
8.196637163736792	14.906125341449064	
8.150068901715237	14.906347458801557	
8.131846058046612	14.90617412279285	
8.12600618563907	14.906138810119343	
8.098882277785647	14.906285075924625	
8.092963560411851	14.906283390535101	
8.07599285919511	14.906382760084886	
8.06551317296075	14.906297683075476	
8.053264993326243	14.906169409992625	
7.999938121859956	14.906404468424556	
7.981464069564271	14.906202625055652	
7.97542813611356	14.906230722380489	
7.975300067888026	14.90622922671883	
7.934951275694732	14.906419508892162	
7.93171608948631	14.906400375693133	
7.925805143251619	14.906437840705413	
7.9084809840059265	14.906248493655601	
7.85611977442779	14.906497840559716	
7.848221404611772	14.906405149633297	
7.848108357578092	14.906406057624382	
7.838486620108236	14.906293394415512	
7.784287999163151	14.906542145691152	
7.76608692506137	14.90632692938972	
7.711857842291208	14.906590679874462	
7.699206037328668	14.906430451249904	
7.6991124129870565	14.906426598594683	
7.695547790672131	14.906387241162026	
7.638752350957547	14.906664067624867	
7.624813716571541	14.906471330717833	
7.569013715227881	14.906745645041466	
7.568955737873299	14.906749328262821	
7.550339900052884	14.90653984692746	
7.498644614950145	14.906823281362854	
7.48278289531963	14.90662991679917	
7.482778359759516	14.906631010311768	
7.460012595350137	14.906733481046208	
7.459782909258227	14.906741288876637	
7.423558853324822	14.906916057040204	
7.413960021794807	14.90679189129154	
7.411442954553864	14.906777217150982	
7.410750408761571	14.906761689231095	
7.391762664253387	14.906933985711857	
7.372937255497141	14.90683999159654	
7.334530756794605	14.907084736488423	
7.3247979897743365	14.906947591961718	
7.323660969855359	14.906961704846156	
7.322704695471278	14.906948832675733	
7.321837661330701	14.906957065356876	
7.317936587367227	14.906915002799602	
7.257172109149039	14.907226351475837	
7.245608100980256	14.907038208806533	
7.178097439085548	14.907375171446862	
7.169242065805515	14.907221841571735	
7.169232295016352	14.90722034265996	
7.167190571879789	14.907194617686569	
7.100769569538936	14.907556604690336	
7.090634889012325	14.907379146940695	
7.040317664118159	14.907691288691543	
7.040049652121634	14.907684556560895	
7.013983624798236	14.907590831351024	
7.002972907082347	14.90778464299511	
6.979269459996035	14.907657102036218	
6.966706559444836	14.907747614915502	
6.923164801393647	14.90799435844137	
6.913775526135802	14.907816944534037	
6.860508859373575	14.908108823298575	
6.847658199210799	14.908199962356864	
6.843380595635543	14.908140685632373	
6.839127907399309	14.908046365886344	
6.831450974167295	14.908051698257298	
6.831425448946978	14.908056011478838	
6.77461133765101	14.908384737829106	
6.7613848293294465	14.908240971035758	
6.760414374746286	14.90825576600268	
6.760059246944478	14.908250252610337	
6.748047214613675	14.908457759363678	
6.692975939586793	14.90841335998679	
6.681665322132441	14.908617001457726	
6.675590437469783	14.90856804652439	
6.674666890954824	14.908590252923702	
6.662212955023319	14.908490564491844	
6.657431576572104	14.908535701084512	
6.653625028925722	14.908551521525615	
6.626170731377689	14.908768907493288	
6.601613832071323	14.908639389365202	
6.590479220427665	14.908858684555549	
6.5662198924104285	14.90872615489941	
6.560213029194723	14.908742676601387	
6.524398454600727	14.909031906998074	
6.514747880019008	14.908835021404734	
6.459663492810235	14.909185146609824	
6.455224043291181	14.909190703529735	
6.447966498323531	14.90900312455054	
6.390502131024763	14.909343108096726	
6.39050189653145	14.90934274506763	
6.381602115745219	14.909144489861136	
6.377184547896989	14.909186500174513	
6.323802237220891	14.909483201923226	
6.317049264738493	14.909291488351215	
6.260059224703397	14.90961591795861	
6.259806128749891	14.909606046380809	
6.2590501591152226	14.90961072586061	
6.25726146600993	14.909541622253471	
6.249109310797302	14.909452269489366	
6.249089391287017	14.90944648930892	
6.196271916708159	14.90976044190674	
6.190614051114835	14.909578724438735	
6.137507327680666	14.909885327254578	
6.135530190342793	14.909878475920694	
6.135054710060963	14.909890289094323	
6.129279473705044	14.909711204073067	
6.118067559806348	14.909799958321772	
6.112985402347405	14.909783990430011	
6.076571424241328	14.910003352142624	
6.071834726265681	14.90985413000653	
6.06863540544242	14.909788778742138	
6.018350977932195	14.910107631080681	
6.011027463770436	14.909889917121342	
5.9776625394646095	14.910118990510608	
5.962312348432141	14.910196748560791	
5.957243844657914	14.91000788676073	
5.927810338115317	14.91015774426483	
5.916101642157051	14.910243848300446	
5.915429686467646	14.910189584482351	
5.911936393709636	14.910209309883523	
5.891900919396939	14.9101993554248	
5.890216853693696	14.910102011563904	
5.846983341654558	14.910322839116965	
5.846866892580932	14.910315835680132	
5.845916154161476	14.910316036505561	
5.840354852199573	14.910106724882317	
5.796150452590647	14.910361209062836	
5.79095091689942	14.910150721511226	
5.77983894240429	14.91016089002718	
5.764371682421636	14.91033640187914	
5.748650693532864	14.910392228011894	
5.746925561913776	14.910367428125006	
5.745206415780477	14.910270998364672	
5.742762919365092	14.910179558487387	
5.701228832185642	14.9104058317832	
5.694826807968959	14.91016249746755	
5.671471587964098	14.910365590152791	
5.670133536190917	14.91034395299442	
5.660536032054542	14.910295527852876	
5.658471987612868	14.9102352833519	
5.6479960290349815	14.910165885488926	
5.643841091346204	14.910337808404762	
5.641482378868084	14.910329290489537	
5.628053222686447	14.910126460464987	
5.599694965706112	14.910349766477136	
5.599690092612864	14.910347515062957	
5.593462462984576	14.910109952092077	
5.581687980478936	14.910201313083226	
5.557428878697035	14.91033195688327	
5.551795920868475	14.910084517447565	
5.530197498629384	14.910269401776262	
5.530186445568499	14.910267394959853	
5.525442496708391	14.91023522312637	
5.510171216021546	14.910043545334204	
5.507557046432086	14.910204382193799	
5.472156257040142	14.909966006460655	
5.467717369889285	14.910154068567575	
5.456413741076187	14.909911214918408	
5.454487331604243	14.909940734987599	
5.432977878623582	14.910080921975165	
5.431465041401052	14.910107775115735	
5.425816341467	14.909921585112055	
5.420781727093054	14.909892313677664	
5.4198653055153665	14.909968870173413	
5.414492574303639	14.910025767671376	
5.3992884956843294	14.90981209401098	
5.394380643364695	14.909852162780838	
5.3849581890904865	14.909993389469486	
5.377272268724664	14.909690394328079	
5.351639457793918	14.909862021743885	
5.348813137430956	14.909855215596103	
5.344541522211962	14.909664547690332	
5.344518413424077	14.909654323014049	
5.343192834506358	14.909615565071716	
5.337831849331559	14.909571695217727	
5.315358590047484	14.909725112530952	
5.313687915387044	14.909707843117907	
5.308740023987867	14.90944258429352	
5.280407660516931	14.90959753996407	
5.2800863077283555	14.909570092993963	
5.275593361099017	14.909368476301413	
5.275179711232236	14.90933574079815	
5.246260245126708	14.909482051478419	
5.241228753128221	14.909206024953951	
5.212831002909649	14.909333384882443	
5.207499986452933	14.909049989516456	
5.206620649171705	14.909068529819493	
5.179032536976199	14.909159145753891	
5.178403015753003	14.909175921335127	
5.1736375340527365	14.908911602563913	
5.143702801506088	14.90904942093699	
5.139584515131539	14.908797018939879	
5.1289729363670125	14.908796607789878	
5.119918852135233	14.908886246360877	
5.115839198684883	14.908955082349735	
5.110209932726767	14.90890478802598	
5.105007704705307	14.908637958654316	
5.103611628425185	14.90865911211807	
5.079479046147695	14.90872708675387	
5.079394090660893	14.90869922931497	
5.0779894927090306	14.908660847690397	
5.057073749984366	14.908423232768742	
5.054463921736697	14.9085446185291	
5.049708990395202	14.908628275037723	
5.045987173519997	14.908651877819105	
5.038901830592815	14.908470452668691	
5.030170332186879	14.908364409420518	
5.027557049717662	14.908359739067842	
5.027544536055227	14.908369873094571	
5.026481771680615	14.908393722512535	
5.003256269709598	14.908441888511275	
4.999895213166588	14.908227368126123	
4.970397847077749	14.908344791386805	
4.9664529640678365	14.90811015357833	
4.9664042867022	14.908116742378972	
4.935855719946861	14.9081726427633	
4.935545038048222	14.908185563085262	
4.931264159193281	14.907933005392351	
4.902258226079634	14.908041329123762	
4.897915269772673	14.907797867467245	
4.885493966725521	14.907967243952005	
4.870951350916139	14.907722604707645	
4.86802207639451	14.90770086271937	
4.862244572847574	14.907880297313259	
4.860555502724084	14.907827796981222	
4.857647988295494	14.90767982807739	
4.851221854206476	14.907592095344599	
4.8322786546445755	14.907766065853206	
4.831666738801912	14.907748835116537	
4.827492357405694	14.907721340152571	
4.822543344465678	14.907451593688826	
4.816036158628873	14.907493432085467	
4.79344992331203	14.907555494901734	
4.791632451963029	14.907445677793135	
4.788348240425376	14.907298590320652	
4.779521555879624	14.907461134716016	
4.776462175997423	14.90745930981927	
4.760026242117487	14.907264114945106	
4.757179195203936	14.907168124013916	
4.75268513908463	14.907259777216407	
4.750884419516377	14.907383863337007	
4.724859243477047	14.907090565747168	
4.724036670947111	14.907067408480712	
4.715504595995571	14.90725577559897	
4.712383480162247	14.907098703351714	
4.70980030974677	14.907007484620058	
4.6813608212405455	14.907109581028717	
4.677864172892203	14.906889606012719	
4.655792364536182	14.9068565730422	
4.654332870586022	14.906955716792558	
4.635930633927958	14.90683588582893	
4.635378068313947	14.90684751771161	
4.633524764717801	14.906703231203378	
4.633240580605404	14.906716993884073	
4.6013721684077	14.906793487646201	
4.598985795830425	14.906617946162976	
4.5978607523682795	14.906586279729169	
4.566089929537495	14.90669854075974	
4.56483888550458	14.906608178294254	
4.564503188931352	14.906609565468255	
4.559212659670351	14.906424008732875	
4.548396791270693	14.906490781607765	
4.542108365986715	14.906556697361546	
4.528400579429401	14.906555945528163	
4.526289868707803	14.906448565761437	
4.524898828891374	14.906345970679094	
4.489221057716046	14.906414159709435	
4.486713193687372	14.906236976126882	
4.464757791756366	14.906292958080577	
4.450415860302294	14.90629729301735	
4.448420177930158	14.906214859099617	
4.44833241131839	14.906240192655954	
4.446514548553801	14.906179099298651	
4.443374161465964	14.906145272801158	
4.4109954301392325	14.906211859157374	
4.408607892328688	14.906035660366966	
4.371982883121901	14.906091816924771	
4.369393607669563	14.905909044207158	
4.33818926152575	14.905938350762156	
4.3339816369862865	14.905963726801273	
4.333603685241717	14.905931385371074	
4.3335798745402485	14.905919083093806	
4.312680017836967	14.905677991227543	
4.300589207625954	14.905912304912494	
4.298980235970119	14.905961631979157	
4.275397074212156	14.90557423125209	
4.27188290735933	14.905678318881021	
4.265141556804575	14.905823365292422	
4.243946920480014	14.905662960178603	
4.243795079120968	14.905636746841818	
4.242713666985572	14.905553652375962	
4.23956052730508	14.90555033438387	
4.236344073681067	14.905514238140581	
4.2091340180903645	14.905655614538674	
4.204008497886243	14.905465710807968	
4.203622089813232	14.905414732083178	
4.19249830012057	14.905440129520045	
4.168375289242693	14.905434844689887	
4.167266581170831	14.90530769959224	
4.137805166383143	14.905321109744534	
4.134246416752794	14.905343532119158	
4.132560719957841	14.905193996016232	
4.128480029417918	14.905252794780314	
4.099719615434165	14.905171530774364	
4.0988728601470354	14.905215301841748	
4.096303533564983	14.905061530535464	
4.084771663411602	14.90516453818722	
4.084661997868641	14.905173072536487	
4.0787317557281755	14.90500933716743	
4.078222777458098	14.904981936538453	
4.05470697944443	14.905043866178378	
4.0524507074885285	14.904861517897928	
4.031626298031152	14.904879418915533	
4.021277674541309	14.904917099661464	
4.0194701349434325	14.90478190954036	
4.019116312299219	14.90473758259304	
3.9877985490574246	14.904781607884715	
3.986126334347336	14.904622656749774	
3.984483623736594	14.90460906637785	
3.98145806643002	14.904636146484602	
3.961863341396235	14.904690232120172	
3.952594605356986	14.904436919813302	
3.947220128806338	14.904625864469615	
3.9463598601182652	14.9045851080121	
3.9462462478297717	14.904592843286487	
3.9201858421702442	14.904298572507834	
3.916209205240985	14.904463742134354	
3.9120125776892496	14.904408881006848	
3.9093785237997363	14.904260100949363	
3.8846289013587447	14.904283903921433	
3.8803541372296873	14.904309996651797	
3.8786420559390384	14.904148708399628	
3.8538271819104533	14.904130145141387	
3.8524690020522065	14.904232595148738	
3.8504825730114676	14.904188566723963	
3.845778168582602	14.904142175332725	
3.8395256161674975	14.903983531828453	
3.8362572112932063	14.90387006712059	
3.8207129262505295	14.904079475132674	
3.8201668897477137	14.904119336109638	
3.8003948511173173	14.903675783940477	
3.7910519223982218	14.903884765745758	
3.7908338122690575	14.903895456877626	
3.7876280819587764	14.903960817736381	
3.768722477870162	14.903529362917038	
3.7609629771774733	14.903766191191014	
3.7446754377875693	14.903597947666853	
3.744554820319313	14.9036019751974	
3.7428440491002717	14.903578351421631	
3.742528413649572	14.903512238974344	
3.7161505702045377	14.903514805861757	
3.714925588528517	14.903390014052677	
3.714847102916137	14.903371026333579	
3.688343664770115	14.903332262046401	
3.687465967732639	14.903210219072077	
3.68294167122822	14.903131482192357	
3.662472337227337	14.903216708501137	
3.662252270649653	14.903190525921213	
3.6585374103462502	14.90295952052258	
3.6574760656592824	14.903007016424809	
3.634600422171367	14.903002782212436	
3.6337925045989854	14.902880498553186	
3.6330510766642177	14.902849130733797	
3.6232506437883663	14.902808644431706	
3.6172381870842614	14.902754419333341	
3.6127213415100754	14.902944154107004	
3.5989246914744175	14.902505333161333	
3.595627972104267	14.902628517079487	
3.586951325570763	14.902744085546958	
3.585690086236556	14.902727448042311	
3.584634145586111	14.902659523613972	
3.578280721629383	14.902361836949357	
3.57401913139671	14.902300371305099	
3.5657729095704522	14.90255958669108	
3.553716656045675	14.902091395860275	
3.553713041610181	14.9020892044702	
3.5520195676273074	14.902123691650274	
3.54560476116006	14.902353155696341	
3.534513630904034	14.901924791710993	
3.5336341869125127	14.902002138364507	
3.5320794160695757	14.90208617173007	
3.519657241512334	14.901956790879034	
3.5188382024225238	14.901800734593973	
3.5033088438635627	14.901754015758758	
3.5026694214997494	14.901640571843624	
3.50183137533234	14.90153689949742	
3.4934978607135663	14.90152960627918	
3.4920069925911323	14.901588659983233	
3.4877206120661848	14.90134745847233	
3.4866853916506977	14.901376928964167	
3.4853296063473365	14.901464451487668	
3.4846812679728756	14.901460638422105	
3.481866657213285	14.901259790929968	
3.481791344410879	14.901232839066196	
3.471049900463573	14.901250526882933	
3.469531826897038	14.901006034361815	
3.4642962338975076	14.901019225176203	
3.4582367683305675	14.900994146530321	
3.458039470979764	14.901007258308914	
3.4563021121404462	14.900740168068232	
3.448013806331896	14.900765769738678	
3.444987904052314	14.900657478276292	
3.4439395226610614	14.900499302359847	
3.4439335474013055	14.900503366761644	
3.4428593344491096	14.900496823525035	
3.4418953188617727	14.900534464432258	
3.4413852410775196	14.900608780855805	
3.4304546881567615	14.900186568338356	
3.4304492965647255	14.900191734280686	
3.429467344735631	14.900347830588489	
3.420497087671121	14.899929789708052	
3.4179410702775535	14.900077644867117	
3.4160316780622986	14.899805877294762	
3.415340919533805	14.899778920517548	
3.4074119955839532	14.8997955040793	
3.4059149035771483	14.899531201381627	
3.3990132843412155	14.89938719547016	
3.3987185230932244	14.899420520489274	
3.398580148860994	14.899465929323096	
3.3983152899501787	14.899497828245128	
3.3918451270668553	14.899093214955434	
3.389255682528714	14.899032826941825	
3.3887107497835016	14.899167045729353	
3.3805276119227123	14.898744703013913	
3.3801188255262087	14.898700334435786	
3.3801160026817705	14.898694663024207	
3.379035588155682	14.898793912558478	
3.3785688706227393	14.89886108949839	
3.370823806760455	14.898300948339724	
3.3693533042520967	14.898493734413446	
3.3664595406646125	14.898296719484444	
3.3620621873556744	14.897949673448702	
3.361945299669857	14.89797584921752	
3.361927941364315	14.897995368958766	
3.358961903647021	14.897981037784819	
3.3556101033106542	14.897823750007754	
3.355098997087929	14.897774687658071	
3.354829007391994	14.897659993445949	
3.3538025997396668	14.897533338316105	
3.3473146631461694	14.897486704691296	
3.34576802896564	14.8971476087417	
3.345379166098273	14.897097774097961	
3.339531818928937	14.897079388426048	
3.3386842044224894	14.89685387961863	
3.3335637179205273	14.896509990876941	
3.3329456881880284	14.896613180682007	
3.3329341219645716	14.89661967760773	
3.332624705634416	14.896665066100507	
3.325636554121422	14.896007720493733	
3.3246356694678205	14.896176823223382	
3.317941746197578	14.89553000805787	
3.317840689228341	14.895549251739673	
3.317255870333174	14.895577517053818	
3.31703694516846	14.89566301910566	
3.3159388614514844	14.895552986583782	
3.309817202843291	14.895059924793443	
3.309714447138396	14.89512434112986	
3.3090210226407564	14.895164302910718	
3.3069745341624386	14.894969878843549	
3.302720356043766	14.89450672733453	
3.3023738203542807	14.894559491834615	
3.3020519441644525	14.894646139809135	
3.296761881789474	14.894141555823264	
3.2962700219968837	14.894072807803	
3.296187422057173	14.89401100532008	
3.292038420023996	14.893909926420926	
3.290769577176136	14.893685861996813	
3.29021183536541	14.893499341665784	
3.289934453106746	14.893451621823413	
3.28609485335364	14.89331216867104	
3.285527164951586	14.893347744895921	
3.283022138606364	14.892832647838441	
3.2811530033687695	14.892861645883436	
3.279654323021536	14.892610391966434	
3.2795283949154266	14.892576000911774	
3.279031018597288	14.892554289559401	
3.2773754019143184	14.89257794987597	
3.2745087761655673	14.891995182015938	
3.270940618285241	14.891973529298587	
3.269590516307924	14.891707250661725	
3.2679689915338868	14.891346924289136	
3.264477444016276	14.89129870076413	
3.26265286910359	14.890948563051687	
3.261660582060449	14.890786485607011	
3.261571484777286	14.890835721805251	
3.2609207325046095	14.89071848367196	
3.259843157054797	14.890651904722539	
3.2559354119519197	14.89033346395278	
3.2558203639882937	14.890267117659059	
3.255418002943117	14.890104231832211	
3.251414491095391	14.889823613483552	
3.2502046192530347	14.889704724285453	
3.2492868969234836	14.88955949493748	
3.249262193449518	14.889517868964758	
3.2426780370903145	14.888854430495856	
3.242677767984044	14.888857673580755	
3.2426407541979074	14.888828996128934	
3.238750717040667	14.8883198164347	
3.2371420995316136	14.888355346265444	
3.2359000745169046	14.888249113253186	
3.2340363702154797	14.887766764879954	
3.233188634130201	14.88772034779384	
3.2320231590936905	14.887619327771125	
3.229966937411866	14.887579093712093	
3.2299557611271896	14.8875856701009	
3.2293142860240414	14.887371401218624	
3.2240900559047834	14.886789182959207	
3.2240138521761743	14.886839425487098	
3.2238880565453405	14.886871378417528	
3.217188133154569	14.886015578774053	
3.2168800863328193	14.886119359404782	
3.216237442839661	14.886021394239599	
3.2100906134888194	14.885265437039838	
3.2099925319653053	14.88532689461751	
3.2098764427221416	14.885346950024724	
3.2038394129188963	14.884558943390068	
3.203520124719417	14.884537074615153	
3.203489890467614	14.884573541814817	
3.2031047879807195	14.88452652776093	
3.202857908752173	14.884472560800804	
3.199753983374509	14.884244908201158	
3.197261156476918	14.88371440308742	
3.1951218856491375	14.883695914188669	
3.194578963639557	14.88362134448563	
3.1943211352766343	14.883608332373324	
3.1941189902716816	14.883505731634225	
3.188250220667883	14.882777500271393	
3.188113763139788	14.882851160059092	
3.1834103744892595	14.882229039574643	
3.181577291056836	14.881963089360378	
3.1814394036575746	14.882027789746122	
3.180790526992268	14.882026410381256	
3.1806605576561084	14.881994064954755	
3.175019055642813	14.881115678151941	
3.174457151002579	14.881192296847061	
3.17441023427261	14.881180268334601	
3.174395429547348	14.881196236220248	
3.167850485096727	14.880264908729512	
3.167601091108609	14.880354580885287	
3.167034493275285	14.88025799274693	
3.1608787753415086	14.879406310288081	
3.160842416583817	14.879442926020886	
3.1607548284177973	14.879461322295652	
3.155588790606589	14.878771930355999	
3.1548410977831	14.878528058471636	
3.154589436333718	14.878488393053058	
3.153721715672337	14.878471404912167	
3.151691284320973	14.8783775643845	
3.148406743436224	14.877635878754901	
3.1455974265857445	14.877529213649796	
3.145597129737897	14.877527474169895	
3.145254770713576	14.877442904855808	
3.14114524551803	14.876687593687008	
3.139883208380551	14.876741857535269	
3.1371165640621723	14.876300637878293	
3.1359741555589586	14.876039421254845	
3.135899576030924	14.876051916380838	
3.135202442072589	14.876047197418897	
3.132835039637972	14.875571144330348	
3.130796752797758	14.875501063709153	
3.130564122495155	14.875508137083227	
3.1266841664906986	14.874679149096604	
3.1262190136674857	14.874679398237733	
3.1241878430015997	14.874598975238877	
3.1228978146140496	14.874427869031075	
3.1207280985804644	14.873852755313955	
3.1177739007523257	14.873623488402156	
3.117155941375047	14.873618597687097	
3.117125334185987	14.87362779706753	
3.1135231496836453	14.872913555294598	
3.113520935160592	14.87290943327343	
3.1132731875019406	14.872954640991882	
3.1075193730970976	14.87221305439535	
3.107342043157581	14.87209671796317	
3.107235604443124	14.87207561731637	
3.1072355639418756	14.872075974073802	
3.100607185125688	14.87125991539912	
3.100373113145433	14.871117128342318	
3.0952545348618146	14.870480834685754	
3.0939342730244013	14.870337317823424	
3.093627489221183	14.870172534877607	
3.0885304682153496	14.86949867420957	
3.0879903352021945	14.869522947622768	
3.0879365271736128	14.869496649717153	
3.0879321544558707	14.869502569939703	
3.083392413689133	14.868681168752241	
3.0815943529094376	14.868682912687866	
3.080997987414776	14.868567700511656	
3.080141515075599	14.868436243219458	
3.0783256629325684	14.868017424313818	
3.077156731097883	14.867903774628752	
3.074494166519374	14.867595441213323	
3.074487199498054	14.86761215118685	
3.0676717250758094	14.86662347985389	
3.0676437577933533	14.866654363000446	
3.0673140532274146	14.86663015564769	
3.0671626414682027	14.866636838352001	
3.062124214828453	14.865849647453876	
3.0609425559925323	14.865646242998617	
3.0603767008938814	14.865717018973625	
3.0602038765347	14.865654215314741	
3.0540720653319875	14.864786866755146	
3.053761468280967	14.864755413775447	
3.0534705819510672	14.864704393724777	
3.053322028213209	14.864766524213	
3.0477618153800314	14.863957715317937	
3.047027028937963	14.863978662369961	
3.0460534161718207	14.863797099781744	
3.0444371694687544	14.863536956301214	
3.044143228890475	14.863599524638737	
3.0373952224318748	14.862652798405307	
3.0373914493703404	14.862648208536354	
3.0369717803674434	14.862726737594759	
3.0298679699512814	14.861726898448364	
3.0292163455057435	14.86181016826743	
3.029143098438118	14.861788204212788	
3.026767297596149	14.861442396984176	
3.0238495322755035	14.8611127549253	
3.0215490725389693	14.86082702961627	
3.021391006755802	14.860889574562519	
3.017874988350212	14.860499148552497	
3.013765179861236	14.859925698727727	
3.0130358850875023	14.860005198368643	
3.0105195202279424	14.859708355169479	
3.008069420879743	14.859448788632394	
3.007553209270717	14.859370859564867	
3.006884431988967	14.859177843361971	
3.001413827961204	14.85883822956867	
3.0003794174652514	14.858679916795518	
3.000304109465018	14.858677820951382	
2.9993733964091045	14.858436889468534	
2.999358079861026	14.858427114811995	
2.992933595060847	14.857923761210309	
2.9920286497865947	14.85790258577431	
2.989857916572776	14.857454726005189	
2.9837598437649757	14.85707484284179	
2.983082576381661	14.857047884722528	
2.9805152340711794	14.856554510872495	
2.976939619464714	14.856370169748981	
2.9749968233074164	14.856245394752666	
2.9727248871871836	14.855881853224517	
2.9708306164455864	14.855837296229621	
2.968793100384724	14.855466630336533	
2.96770586144741	14.85538431072769	
2.961921307892306	14.85505608231149	
2.96146381736206	14.854991824642775	
2.959702781490857	14.85463191562409	
2.9517369358709087	14.854133943874267	
2.9502513603275675	14.853846224531596	
2.948733887630951	14.85367838782452	
2.9474620182460565	14.853692865090771	
2.9442906701773124	14.853390355892545	
2.9433356353175597	14.853311209783973	
2.939181106062359	14.852918030781828	
2.9391612438469332	14.852900523603195	
2.938524191451219	14.852939528436805	
2.929138957522836	14.852013905449862	
2.928641238835624	14.85198306882752	
2.9285293000538877	14.852009111156988	
2.928103633300316	14.852050034371265	
2.917817309413649	14.851057370473198	
2.9172832754792277	14.851109206350742	
2.915898740987387	14.851057895809243	
2.915290956185168	14.850970849158815	
2.911920121639206	14.850573602594316	
2.907837703582501	14.85026852551297	
2.9049022810289036	14.850152467619177	
2.904326302525577	14.850107304810589	
2.902693644737027	14.849799840341424	
2.891518334436825	14.849083684419568	
2.8900571379870783	14.84879127119815	
2.8887235761427212	14.8486886288874	
2.879834924285609	14.848129517255215	
2.879516625844392	14.848092359042882	
2.8794875386800136	14.84806937654872	
2.871426741448837	14.847293472687884	
2.868352144083517	14.847272789715573	
2.858944502252178	14.846306497747793	
2.8572179412250067	14.846285671591861	
2.8563648995672573	14.846294338337232	
2.855615269703212	14.846273993537315	
2.846102430962489	14.845309781719386	
2.8435391675505906	14.84526730569044	
2.84336287594807	14.845291790385222	
2.8335358173298544	14.844371574407695	
2.83351813146389	14.844366633001043	
2.8331188790322948	14.844331262183012	
2.833109900474312	14.844324684407574	
2.8299234124712567	14.844262403299897	
2.827139195255501	14.843886735827414	
2.8187431629779898	14.843299127053289	
2.8180283411151144	14.843264069333506	
2.817740705431666	14.843167241362078	
2.8154187942585227	14.843035821710785	
2.810694633122259	14.842724540463113	
2.8077229445617222	14.842424771804783	
2.806676208303818	14.842243337400191	
2.804060896811331	14.842098060416197	
2.8013621787431866	14.84205495717971	
2.800019091743482	14.841895622508797	
2.7931879719538815	14.84116785752801	
2.79318790958666	14.841167558169554	
2.78950217006646	14.84111778371689	
2.7818405175531646	14.840263650196581	
2.7803710264881354	14.840296041707989	
2.7736244773267287	14.839775515820472	
2.7733857227936434	14.839715381632715	
2.7725623266613137	14.839558074345636	
2.7724529758638456	14.839526508055165	
2.763221535685411	14.83895337516837	
2.7617389391698874	14.838643384740946	
2.7530520597119224	14.83810636452323	
2.751662105000865	14.837815142061386	
2.7514273245516283	14.837784060783429	
2.7513967675145574	14.837773593404831	
2.7451280126915107	14.837385355226452	
2.744592640783698	14.837389552960074	
2.7417051460593713	14.836907621841181	
2.741307298340414	14.836874414475615	
2.7404769358862846	14.836868091537902	
2.735862867449805	14.836597160454312	
2.735448321583885	14.83654810562272	
2.733961084421869	14.836236474633573	
2.729953313916276	14.836020354917412	
2.728491406040369	14.835777013389299	
2.72550363034571	14.835627592867478	
2.7254623398905116	14.835632397219479	
2.723718563928529	14.835305770915408	
2.7236967211365006	14.835295946202473	
2.722855857617524	14.835257428113593	
2.7224133657257856	14.835197336599386	
2.7180082778623933	14.834942315900152	
2.7161344801858096	14.834551639707394	
2.7130514752995034	14.834420020773221	
2.7127179018917373	14.8343680611855	
2.7103267912526716	14.834080165390343	
2.709021348723949	14.833902614214596	
2.7089001997991335	14.833952033278846	
2.701827747038585	14.8331811188351	
2.701789505444037	14.833214215643226	
2.6956726984355	14.832525250223744	
2.695284145511865	14.832499549059694	
2.694943697743688	14.832547537736064	
2.692775461883719	14.832159764309266	
2.692569526635875	14.832111745421809	
2.688189946373236	14.831856224961728	
2.6860868209489444	14.831391871966554	
2.6856693718655102	14.831349869999062	
2.6842762835538796	14.831282136567475	
2.6820732494519812	14.83114265250345	
2.6820502271156514	14.831152750851436	
2.6789959102106202	14.830587342531201	
2.6788710311260715	14.83060303074142	
2.6753911753928796	14.830385506290535	
2.6752945611299097	14.830388538014972	
2.6732290500180613	14.829942343484527	
2.673195392913215	14.829928833649102	
2.669435775904566	14.829625726417373	
2.6694357102085484	14.829627029496978	
2.663934459185315	14.828876250307598	
2.6638282853126007	14.828901485659127	
2.663779870460274	14.828889812256774	
2.6635024382788997	14.828890742983301	
2.6634836282491166	14.828883089678609	
2.663335274107845	14.828915707286194	
2.6574131295123453	14.828077483699024	
2.657081943003217	14.82814772265483	
2.651163799210471	14.82729787772439	
2.650859794381392	14.827357210331586	
2.650858489534323	14.827359881781558	
2.645445134551724	14.826595156257298	
2.6454423026631266	14.826592392797044	
2.6446102391725352	14.826609787770792	
2.6432932568336844	14.826286250759281	
2.6391153553855218	14.82592998401553	
2.6383373848261953	14.825749395368224	
2.6375496855282203	14.825590992137048	
2.637432677727557	14.825556009412491	
2.6366736776284956	14.825587991334686	
2.6314389026543363	14.82480357364841	
2.631256615881583	14.824846871630257	
2.6312494534605064	14.824854336357607	
2.627739371089601	14.82438325933168	
2.62735820034743	14.824363201079459	
2.626825366029916	14.824273374159883	
2.626022599650939	14.824097474582974	
2.6259787546660798	14.824067988860707	
2.6226893776320566	14.823830601163799	
2.6211013445479536	14.823469387509682	
2.62027476238811	14.823301454761062	
2.6202672488096304	14.823296523131843	
2.6166916050748896	14.823066695141888	
2.61419636976305	14.822506947395695	
2.612164810074114	14.822371151850973	
2.6121479393172127	14.822363894854744	
2.6104727386902677	14.822250567613947	
2.6079950789910322	14.82169534609087	
2.6076513225434805	14.821641204802145	
2.604612009816932	14.82146540789522	
2.604279007487353	14.821422456410515	
2.601806633252651	14.820868782858035	
2.598108788651042	14.820621860336423	
2.595653249219889	14.820071262732196	
2.594606270808153	14.819990797381356	
2.5921971995870465	14.819850024676937	
2.5918571514230457	14.819796873587231	
2.5897366487042777	14.819321757918038	
2.5875266902131493	14.819166092493068	
2.586826547689253	14.819005136123206	
2.5863956619446804	14.818930221975256	
2.584413876851222	14.818821883000828	
2.581880663291395	14.818295150857438	
2.5817702738685644	14.81826315655637	
2.5791257206130265	14.818111169038403	
2.576586403186822	14.817676060274838	
2.5762851384333207	14.817650977215939	
2.57623575942025	14.817658896795917	
2.576126765967078	14.817639396704942	
2.576022536674587	14.817583448420722	
2.5756584783032626	14.817581189788935	
2.5701558744613613	14.816876611593246	
2.57015036782065	14.816888829259266	
2.56617357628766	14.816320335825994	
2.564395470290354	14.816247698930914	
2.5643501150139003	14.816231453971657	
2.5623398658966687	14.815823213203586	
2.5622195196566304	14.815790320017944	
2.5611527912317986	14.81566888638814	
2.5609268249153665	14.815676590955178	
2.5580037666929787	14.815460118775244	
2.555750305136509	14.814968296038696	
2.552070121774363	14.81470508209453	
2.551717108207576	14.81469135423566	
2.549214990527871	14.81417434434103	
2.547835644079463	14.814090230345101	
2.544823612536584	14.81386886542048	
2.5427246096892873	14.813413490720302	
2.541785995504821	14.81333273364785	
2.537991537095512	14.813074028640818	
2.536997813108272	14.812868956379278	
2.53622104023148	14.81268733333985	
2.531802226691035	14.812257553019604	
2.53159365017667	14.812297740372873	
2.5315260523688514	14.812279681265338	
2.5256084509913084	14.811509446725545	
2.525341202895018	14.811464142842187	
2.524304437296244	14.811504954557243	
2.5180348908793126	14.810662202563753	
2.517454064538592	14.810653361793168	
2.5173947371776713	14.810635041004058	
2.516398771100265	14.810649201696313	
2.5111037338928135	14.809939127956524	
2.5103397484819325	14.809851138285447	
2.5103157289317153	14.809843775906772	
2.508454634275013	14.80979514824915	
2.5073757065091753	14.809567134201863	
2.500946025368173	14.80897863941822	
2.500450110939415	14.808844411627183	
2.4996443060846625	14.80876577723388	
2.499295007285538	14.808755204409584	
2.499252039441977	14.808764347169891	
2.497629031858011	14.808672103075676	
2.4923819127359352	14.80798150193086	
2.4922301594784813	14.807952895189736	
2.4902518638693074	14.807928808168171	
2.4847261383142327	14.807226798805447	
2.484319164119639	14.807188868032632	
2.4843133812111358	14.807194011497213	
2.4841387488553273	14.807214336449606	
2.477724766913593	14.806642405323947	
2.476908574352835	14.806443787499962	
2.476586829585339	14.806398247245594	
2.4692497564383546	14.805832463414951	
2.4677868535116807	14.805537346726474	
2.46777746410227	14.805532118558624	
2.459981122172701	14.804920046520612	
2.4585880080105507	14.804628425938734	
2.450606142535684	14.804011653356064	
2.4495519253590894	14.803794730925251	
2.4495245345762853	14.803792849681557	
2.449169389104192	14.803719996567818	
2.4440360943830353	14.803323777057116	
2.444028930889717	14.80332567399822	
2.4408029260250905	14.803073911217977	
2.4394070146227143	14.802789384077645	
2.4313783251560825	14.80217699872231	
2.4313476019305647	14.8021796374534	
2.4295596206552093	14.801844585822051	
2.423498098932205	14.801414564603828	
2.422995921136339	14.801357766764417	
2.42231608042894	14.801235983369578	
2.4204764242421604	14.801022128843588	
2.4200935275234845	14.801049078314662	
2.4190696582428464	14.800925635782049	
2.4182300849568965	14.800841764905309	
2.417197400140392	14.800711274048256	
2.416746140049542	14.800630495989767	
2.4111957634274184	14.800246272247946	
2.409779762958557	14.799977846684369	
2.40928111599317	14.799903116028277	
2.4033306972158397	14.799499750048994	
2.4012002166976623	14.799151918737097	
2.399768596166014	14.799097797409994	
2.3991652044304583	14.799055658080835	
2.397522992040262	14.798799866900426	
2.392396644191784	14.798431804942243	
2.3910119227952804	14.798149744031035	
2.390995905026833	14.798151875180842	
2.3907041891752017	14.79811692569532	
2.3842369427144976	14.797634274657222	
2.382754307403976	14.797327081763248	
2.376053444840418	14.796830247326593	
2.3746111868646302	14.796528999384375	
2.3741299672436953	14.796484653128486	
2.373085372062659	14.79642836210488	
2.3711240408134313	14.796245243043234	
2.3680276682391854	14.796040324386427	
2.3676246406943062	14.795974612993204	
2.3663105958656887	14.795698523166323	
2.3598947828367645	14.795219444320253	
2.359175595876847	14.795062525242635	
2.3582632178628358	14.79488863458903	
2.3577803592280935	14.794862104972639	
2.3525612936978813	14.79446183999598	
2.3524758125301997	14.79447228219188	
2.350769492159983	14.794159599658633	
2.3499375924710733	14.794077149871514	
2.3465685769829916	14.793808380569471	
2.346237665431927	14.793750785624985	
2.3456354872724754	14.793781262877262	
2.3422047407387354	14.793368602373272	
2.3395522874228374	14.793031097877524	
2.337962842549165	14.793033099644006	
2.3325321787295183	14.792341454814053	
2.3310512333859505	14.792292058186039	
2.3307362799963514	14.792271683173102	
2.330388065788372	14.792265031102314	
2.3294965904838145	14.792080393039429	
2.324005571934772	14.791621182989354	
2.3226175942007767	14.791378919505519	
2.3206500464548636	14.791334397452594	
2.320346955219396	14.791288314307577	
2.3145206949824444	14.790580492075271	
2.313226385450154	14.79058989379735	
2.3127699683527005	14.790574899895054	
2.3066249675394372	14.789816013118477	
2.3064265515013433	14.789830446635783	
2.3044213022395046	14.789743323101433	
2.3041986813088524	14.789744349669576	
2.3040248670885926	14.789706259130886	
2.3024930026873243	14.789540958797886	
2.2987892308318805	14.789106363895897	
2.2987865580806153	14.78911176586096	
2.2931784304590015	14.788665724705425	
2.292445054696668	14.788618644845517	
2.290965087201838	14.788327402642196	
2.2852426144909668	14.787904737803505	
2.2850707416484606	14.787903412809364	
2.2842679766470164	14.787859090793386	
2.281878295852523	14.787458217226488	
2.2762909572546026	14.787097030638595	
2.2747372092229536	14.786936620896174	
2.27390853372164	14.786752856144359	
2.273654783948083	14.786720951596692	
2.273618526523208	14.786722486631698	
2.2659976191006166	14.786136159324368	
2.2651694307204897	14.785948326547778	
2.257025668247592	14.785314038380196	
2.2567814738677465	14.785253509579727	
2.2560749563486167	14.78511473277644	
2.2485698492225614	14.784560594274836	
2.2480375270682127	14.784504840189621	
2.246745305110441	14.784285103829056	
2.2445120121645035	14.784201917475844	
2.2393884919832874	14.783646000025088	
2.238475344008518	14.783563754592466	
2.2357014520301446	14.783431186410079	
2.2353426082860004	14.783385878488087	
2.2343168229143946	14.783198493225832	
2.230827929391241	14.782956292868436	
2.2254165995242032	14.782496165183307	
2.224898987103688	14.782463708259915	
2.2248971267489304	14.78245968313006	
2.2239312043706985	14.7823207237372	
2.218427153352886	14.78184101855783	
2.217976646607785	14.781792729392926	
2.216219551641101	14.78176025426625	
2.2096139633680263	14.781109258779193	
2.2095868279213176	14.781091555061229	
2.203023079586142	14.78058519088735	
2.2010644976071982	14.780465081984204	
2.2007109992822995	14.780454158872827	
2.200249498948464	14.780404178134638	
2.1980903012139446	14.78008632971852	
2.190622075786445	14.779598682931828	
2.1882024573211987	14.779386713454084	
2.1875117531889554	14.779252969694603	
2.1870661602454433	14.779187061801709	
2.1770294380661133	14.778475354410846	
2.1765937061339296	14.778428827527135	
2.175610916379361	14.77824760783446	
2.1646622398524573	14.777455724774036	
2.1638119431069316	14.777298375511156	
2.1634030167241014	14.777243723266265	
2.1526740535801783	14.776492695965134	
2.152334332134514	14.77645066784008	
2.151782224773132	14.776337095951003	
2.1434960933130727	14.775672896408633	
2.1424683630308543	14.775645877342193	
2.1418549311336283	14.775645610783616	
2.133311934278501	14.774821807236382	
2.133311850576642	14.774822083831502	
2.132509004429282	14.774802863287983	
2.1277499660589756	14.774541809282564	
2.124582642076181	14.774176180889352	
2.121175361406332	14.77388347495359	
2.1166499669468246	14.773620629192784	
2.1162156996258688	14.773537564313568	
2.115836562135967	14.773497214611677	
2.112311429588854	14.773282169871367	
2.1095153184627424	14.773093545751443	
2.104012708770765	14.772539602486033	
2.099902030500857	14.772379887340634	
2.0976233939248186	14.772155481181345	
2.092546911885247	14.771689064715215	
2.089352093617949	14.771446419799553	
2.089340538596569	14.771443129036042	
2.0874295030029444	14.771410289469708	
2.0845390830219124	14.771194141043646	
2.076771983400079	14.770462735787541	
2.072450358899947	14.770279829456575	
2.071878215007535	14.770264723581251	
2.0619281891713537	14.769358593713942	
2.0601843307142453	14.769297888026966	
2.0570208051568364	14.769161826463293	
2.0483276894138926	14.768385936389292	
2.047959899369814	14.768398376537936	
2.0479496765410032	14.768394653624288	
2.0363817447394887	14.767612250983305	
2.035960348006906	14.767567978296583	
2.0352535670689718	14.767443914101213	
2.021613564397455	14.76653970326255	
2.020772321070077	14.766396131850033	
2.0139577552579584	14.76596389798151	
2.007791024612095	14.765516447208332	
2.006835074024208	14.765457772879989	
2.0067055766153334	14.765417932552788	
2.0065315795218335	14.765409339961115	
2.005570508560605	14.765308988582827	
1.9930347782282576	14.764498877121792	
1.9923187167330287	14.7643784451735	
1.9918940080542635	14.764326993744408	
1.983318840886587	14.76380542297878	
1.9813513360945303	14.763673661834765	
1.9791878528918763	14.76343050307095	
1.9764408525219133	14.763335841616898	
1.9733971880799375	14.763029463457883	
1.972163921217855	14.762943742808345	
1.9647210565113402	14.762514325061487	
1.9636842321066663	14.762375100074859	
1.9636839140468045	14.762376135978528	
1.9627084557793266	14.762300379410902	
1.9623231596711148	14.762260822335294	
1.9521839419381728	14.761631836561643	
1.951457512812396	14.761502735542749	
1.9509926836740756	14.761460868405957	
1.9429966033971782	14.760966501735249	
1.9417040897538036	14.760876388603489	
1.9416371169297943	14.760892326840862	
1.9347493775080615	14.76030299994126	
1.9314703095280976	14.760224128122225	
1.9248172040434817	14.759626156147977	
1.9245065777861403	14.759629231646583	
1.9243351564461124	14.759644962832525	
1.9194433788260106	14.75933954338353	
1.916591023126937	14.759147293368644	
1.9159701502915336	14.75902734096672	
1.915366517352302	14.759014178611277	
1.9144614402318787	14.758945994356644	
1.9068870487035035	14.758453218829084	
1.9068220457658454	14.758440494799856	
1.9067938565765958	14.758447878334104	
1.9061048762731807	14.758326160989885	
1.8977609901100032	14.757830861530115	
1.897089326384504	14.757695758668453	
1.8968083745659554	14.757663373722052	
1.8894456658187486	14.757248330005542	
1.8885446783232354	14.7570798930845	
1.8858140077661696	14.756920388664865	
1.8825651976103355	14.756711746883903	
1.8824277818416866	14.756736415559054	
1.8795139579468305	14.756459629854424	
1.8792839786503055	14.756443764373381	
1.8779836951843405	14.756292510485228	
1.8779831750532165	14.756293167656137	
1.8749261665479413	14.75621694023207	
1.8732291109459842	14.755998792095738	
1.871063957453212	14.755797726926524	
1.8691491721840452	14.755750162865876	
1.8684130486813044	14.755626538741058	
1.8675089922032224	14.755594397633093	
1.8665809565448197	14.755579522565837	
1.8628512722541672	14.755200362881062	
1.8624242511383091	14.755148175315298	
1.8609702996737012	14.755171002976644	
1.858199371808076	14.754876160435854	
1.8561465310344485	14.754673873989118	
1.8560445233601603	14.754682689285099	
1.8548573832159647	14.754704965267399	
1.8508178834443494	14.754270666381943	
1.8506952979963411	14.754241399800543	
1.8484468223235047	14.75421438415289	
1.8483630154913555	14.754197596686604	
1.8462512542182257	14.75392989408665	
1.8444208727698133	14.753755628496153	
1.8433724525390094	14.753799652995548	
1.8400754001968904	14.753438871051447	
1.839105358269514	14.75332190405292	
1.837991042338446	14.753362239978381	
1.835587066678806	14.75309216526408	
1.834293192759219	14.752960505153194	
1.834272734859389	14.752951708306625	
1.8342339940663466	14.752969342596701	
1.8306843851721977	14.752739469268619	
1.8300188320358484	14.752577700167237	
1.8295453541257647	14.752572743143157	
1.8257658523486247	14.75230236970259	
1.825765347847394	14.752301132817166	
1.8254458614191615	14.75219745182555	
1.8230804615301988	14.752037757509031	
1.8222144914325706	14.75196873973951	
1.8213739774371134	14.751940950471266	
1.8206713675172774	14.751773476809067	
1.820473987826564	14.75174271936299	
1.818812658581371	14.751691290312651	
1.8183832367319757	14.751662212257285	
1.8163342971516483	14.7513974147629	
1.8159077012383857	14.751435999956412	
1.8146401731281885	14.7512242399411	
1.8134107707607283	14.751154645212859	
1.8117417070866422	14.751081537649148	
1.8109222948536514	14.750898071452372	
1.8109210089113223	14.75090071407926	
1.8072106355613278	14.75064219694327	
1.8071171961196058	14.750620947367254	
1.8070764294145694	14.75059653949207	
1.8065205259124664	14.75047191009325	
1.8039544561527538	14.750318721600491	
1.8032367669764044	14.750286657002627	
1.802933792736308	14.750216774281485	
1.8025746677913699	14.750113905308524	
1.7999006504374009	14.749894801398801	
1.799688752160084	14.749934966812685	
1.7965166834183965	14.749516089475518	
1.7959901295418934	14.749552232987503	
1.7958763291438062	14.7495688872446	
1.793674846950231	14.749286998513014	
1.7926637128246767	14.749145010945197	
1.79265775402291	14.749150766742869	
1.7917661814424344	14.749163718492767	
1.7917339669957142	14.749155177863004	
1.7894615196388417	14.748878043796278	
1.7893927889259436	14.74884266516939	
1.789390921677974	14.748838719756257	
1.7860718231636428	14.748570685481841	
1.7860623917411693	14.74857729322918	
1.785422772933303	14.74840963244981	
1.7852085283992398	14.748384783026228	
1.7823756615149788	14.748228229969186	
1.7814765406829078	14.748001998119785	
1.7786300827066759	14.74783310256322	
1.77851618347547	14.747808223788528	
1.7783547461759748	14.747742150407204	
1.7772190146100542	14.747621760959984	
1.7762778661866185	14.747475096682066	
1.7760197621257419	14.747448839932575	
1.775035147162174	14.747472797994503	
1.7748487171219292	14.747458095843466	
1.7733760652828772	14.747203358716057	
1.7722811247825627	14.747072086260312	
1.7716937114125486	14.747095948493566	
1.7706920627271885	14.746942553406617	
1.770202042712687	14.746962474731113	
1.7702010464021614	14.746963740090141	
1.768002047633038	14.74666554339317	
1.7673066690766954	14.746560618770287	
1.7664435782055592	14.746601529452844	
1.7643261089477886	14.746299596234792	
1.7632233498413759	14.746155824873076	
1.7625674374720384	14.74620215577091	
1.7623198541163716	14.746179912304196	
1.759774250257061	14.74582904003477	
1.7595740017177348	14.7457802258806	
1.7581650970068676	14.74577938936933	
1.757843033536126	14.745722462188047	
1.7554717871351093	14.74536707651821	
1.754259393853198	14.745387575465946	
1.7513389142707905	14.744951931157454	
1.7503914182931564	14.744965778022475	
1.7502683418730633	14.744958582926587	
1.7502389698990293	14.744968771662666	
1.746939547105374	14.744518885576785	
1.7467741842437228	14.744517058649818	
1.7462672764050404	14.74456342490436	
1.745752872667233	14.744503811954997	
1.7431565622712062	14.744148462405674	
1.7431116705956669	14.744129404669307	
1.7422424773175416	14.744144800157377	
1.7399383518377536	14.743872085499957	
1.7399305706514776	14.743864282696316	
1.7398184220671695	14.743818286695502	
1.7394253375072561	14.743765786761756	
1.7393722175114716	14.74375326971849	
1.7364728116152746	14.743556821195407	
1.7357598033553798	14.743384584659678	
1.735619360536846	14.743370931382096	
1.7350079671011103	14.743385019390292	
1.7321924381870186	14.743019931187543	
1.7321655773177969	14.74301204037922	
1.7315040107364001	14.74303066143356	
1.730765957621041	14.742860558642963	
1.7284936695484001	14.742685130235479	
1.7276509847911334	14.742631356225667	
1.7271645995851075	14.742486601154281	
1.7270514346335637	14.742495763828522	
1.7235486822160804	14.742176561855848	
1.7233681782619352	14.742094655875462	
1.7233459078376	14.742097944628014	
1.719685524669784	14.74176151962812	
1.7196435615435446	14.741737258128145	
1.7194663504233916	14.741669602672127	
1.7164567437403133	14.741406297030808	
1.7163094683680422	14.741385729660397	
1.7162199362471322	14.741400961169244	
1.7160659948807078	14.741343632038568	
1.713608252645233	14.741029842168778	
1.713083630989463	14.74106862616089	
1.713082674886738	14.741069915747142	
1.7125284019608915	14.741007174996462	
1.7115246119611232	14.740866677329679	
1.710141534936868	14.7406238742107	
1.7089371594698313	14.740632543336877	
1.708882651226151	14.740618143748597	
1.7063702176034694	14.740209562647872	
1.7058556125126458	14.740188913799257	
1.7056404645371144	14.740221388730065	
1.7055006567109068	14.740224904124085	
1.702947139095614	14.739878303630517	
1.702869978141272	14.739834266892668	
1.7024126417579337	14.739794158969552	
1.7003478256548616	14.739660017712328	
1.6993474328841336	14.739407160484454	
1.6968448940448617	14.739252327055635	
1.69607985435676	14.739047653623432	
1.6960378394653812	14.73904889328998	
1.6948837355982291	14.738935913072655	
1.6942727718074464	14.738840514829374	
1.6940594838191514	14.738842054376239	
1.6937018324708963	14.73887033709945	
1.6914556174498128	14.738494487131348	
1.6914447352908761	14.738488893657323	
1.691166494439395	14.73851314168781	
1.6898873268902985	14.738333082297729	
1.6895493143706075	14.738362280924665	
1.6893470314605408	14.738320057565108	
1.6875367359279585	14.73801476669279	
1.6872557639703927	14.737959057677168	
1.6867084971061779	14.737966508595877	
1.6866363057696185	14.73798792997115	
1.6845926022582822	14.737660471298248	
1.6837798163071935	14.737541910590963	
1.68374167217277	14.737559945198322	
1.683316746012402	14.737574720090679	
1.6811328163999906	14.737190565171268	
1.6808763611220008	14.737137299466163	
1.680264337237097	14.737173982387564	
1.6795330481624837	14.737028473570488	
1.6786424689258264	14.7368723905517	
1.6776415537937224	14.73673543424255	
1.6775304291714026	14.736775616302852	
1.6747585533859335	14.736342007503135	
1.6746689485874295	14.736379633879743	
1.674434513229172	14.736350356194729	
1.6719722309340455	14.735944532045092	
1.6718846231144722	14.73596684897381	
1.67185666844471	14.73598301366206	
1.6694430041722323	14.735604218479448	
1.669374195627626	14.735579793997706	
1.6693662258348239	14.735570067731674	
1.669176968872606	14.735587625126003	
1.667526571957444	14.735383043335627	
1.6672564379083508	14.735284005572431	
1.6669720566638893	14.735195983872428	
1.666965951182615	14.735198240054356	
1.664862171845969	14.735008816450279	
1.6642267774058201	14.734793927592142	
1.6638909195396234	14.734755423857912	
1.6624809001227612	14.734639266809035	
1.6622169948944256	14.734546379218413	
1.6615036298777761	14.734461094218467	
1.6613927179082348	14.734469945170238	
1.6611600841231629	14.734415567341998	
1.6605290633953516	14.734235882184134	
1.6595573259495249	14.734178045763377	
1.6593766052675063	14.73415261652851	
1.6586679335770358	14.7340813650785	
1.6579672414920745	14.733849501591088	
1.6559514259139019	14.733667079787203	
1.655515655698535	14.733515737826417	
1.6549253419288166	14.733379005072672	
1.6548087032021033	14.733377643667131	
1.6533749163478437	14.733277870418522	
1.6529026562590747	14.733138109046193	
1.6522561250433678	14.732965354464413	
1.6507501425342361	14.732873802376822	
1.6503965117094561	14.73278118875576	
1.6497310904907279	14.732582978495346	
1.6481634133449299	14.732430170285165	
1.6481544320845267	14.732416197432443	
1.6481100637585548	14.732400874532203	
1.6480772924020557	14.732400702714745	
1.6461664792488566	14.732072023563267	
1.6458225449669073	14.731985528655333	
1.6454010515392883	14.732019966885064	
1.6452996574670884	14.731993204189894	
1.6430099400481395	14.731543171438528	
1.6426483988650107	14.731584442016944	
1.6402981054182009	14.731124306516477	
1.6402070615238113	14.731150551902374	
1.6401185753112897	14.731155833162443	
1.6386538853216366	14.730941331821535	
1.638460178254205	14.730920934575936	
1.638234737516453	14.730831840214215	
1.6376216113642739	14.730675967611045	
1.6363528297080676	14.730591719910034	
1.635729495740098	14.730501857273689	
1.6351319021522315	14.730296727728927	
1.6345941402456052	14.730235721931129	
1.6334020317355635	14.730076829230173	
1.6333241152057116	14.730096030130019	
1.6333216912187891	14.730099621129485	
1.6317088629913332	14.72978682102805	
1.6313796991111245	14.729751610781722	
1.6313038833541744	14.729729051339222	
1.6312524374336563	14.729694860747408	
1.6297926078067966	14.729551370316798	
1.6296405618167504	14.729479987555584	
1.6295169751059742	14.729447404232548	
1.6288938127856076	14.729351270253646	
1.6274808808396002	14.729109801202481	
1.6273631794450523	14.729146487327192	
1.625153351200873	14.728743191340453	
1.6246488541800876	14.728660894457146	
1.6245835309306518	14.728691181743365	
1.6241652014048844	14.728645712907603	
1.6219435755336664	14.728204361731317	
1.6215911388107873	14.728241672647872	
1.6203200803874833	14.727993122581841	
1.619335097292244	14.727787851536078	
1.6191149987658997	14.727752150133343	
1.6187303011378484	14.727787181407916	
1.61623588826194	14.727288467872935	
1.6158076629114655	14.727321363259422	
1.6138031707835725	14.726915477110177	
1.6138015232878384	14.726916043071954	
1.613182687122617	14.726817451008682	
1.6131351004729397	14.726836255510632	
1.6131066393825702	14.726830616687103	
1.612863151422766	14.726837820110696	
1.6110697770369429	14.726519977739919	
1.6109554527016365	14.726485561562011	
1.6108204873076515	14.726418464490425	
1.6087059047718466	14.726186194059526	
1.6085513457978577	14.72612625950163	
1.6082018563866876	14.726015950636462	
1.6076214921660426	14.725883654556226	
1.6075656155967748	14.725884264506865	
1.6060084152619845	14.72575736216441	
1.6050080167800078	14.725470344112539	
1.6048237123125697	14.725437653689937	
1.6035047265554205	14.725300561512935	
1.6034970585016577	14.72528786694249	
1.601581033633971	14.724976791191486	
1.601232855370119	14.724848245221548	
1.5999184119016239	14.724738238096132	
1.599483856608396	14.724661772603646	
1.5994827287196174	14.724662354809654	
1.5993219933185703	14.724629655269242	
1.5987111104448328	14.724424877356153	
1.5967215991708776	14.724211941927177	
1.5959781590081459	14.723968151684378	
1.594633159542895	14.723826117779598	
1.5939510152070904	14.723742682839806	
1.593363599519619	14.723535953058635	
1.5932319884638846	14.72350737970998	
1.5912384857535211	14.723289447855034	
1.5906934149465177	14.723108728094681	
1.5906516489155407	14.723089920505792	
1.5901790302300294	14.722991152502072	
1.5893265801291452	14.72291839680031	
1.5884550606641048	14.722795254524799	
1.5884338016394433	14.722797425592786	
1.588327959968814	14.722739338060093	
1.5866208254882712	14.722417783927076	
1.586334735958206	14.722355984185427	
1.5859206559549774	14.72238049678294	
1.585744021730331	14.722336440653685	
1.5838608360155506	14.721944784383986	
1.583326237073884	14.721869564355316	
1.5832436073308165	14.721900564098645	
1.5805883530344833	14.721408183747203	
1.5805871669378084	14.72141279791234	
1.579050557848863	14.721215564527684	
1.5790461969939655	14.72121244113622	
1.578358820258936	14.721027160835952	
1.578008709522772	14.720922413263153	
1.5765032185582155	14.720793439367219	
1.5757944551872567	14.720612765628978	
1.5755073110984814	14.720508497766915	
1.5754851282122977	14.720510002106003	
1.5737911952563042	14.720292255212618	
1.5737569229783537	14.720266858316734	
1.573684396273277	14.720244037682724	
1.5725346341422735	14.720072530284943	
1.572126573857693	14.719927908161832	
1.5721015220516894	14.719929199661408	
1.570312739014248	14.719706578109083	
1.5701178067403398	14.719618794352195	
1.5699904034557663	14.719584036357691	
1.5682189150583612	14.719273923024277	
1.5680717029722344	14.719302316319505	
1.5679436721863922	14.719284959905758	
1.5669189868062403	14.719066850511568	
1.566913785449756	14.719067976799172	
1.5664748368206256	14.71896941529902	
1.5655562470050841	14.718787413033745	
1.5652849514402543	14.718818312392923	
1.5628223711500295	14.7182959850195	
1.5625268940098516	14.718326301835463	
1.5610488805094906	14.718002373985968	
1.5598848679764603	14.717792561280895	
1.5598474141644254	14.717803800403185	
1.5598469072097134	14.71780522478664	
1.559803782650506	14.717819974662097	
1.5570386360753081	14.717284508294354	
1.5569749750724575	14.717312587203965	
1.5550297913136037	14.716948539726724	
1.5545457699950471	14.716848962844125	
1.5544980332603164	14.716814216834502	
1.554182048623819	14.716774908428176	
1.55340867279552	14.716703395570311	
1.5527866236900971	14.7165939975044	
1.5520448883853963	14.716355196431026	
1.5520419097180131	14.716356675798464	
1.5500455272576077	14.716115127502404	
1.5499888842165699	14.716091888082214	
1.5492152366079777	14.715849687649522	
1.5473360897370265	14.71562490853686	
1.5471574930255925	14.715544068902771	
1.5470316782168025	14.715525186747874	
1.545720280277522	14.715259522614048	
1.54516658971651	14.715157719051277	
1.544894227870033	14.715183848376691	
1.5428438222565395	14.714757144574406	
1.5426183057045713	14.714690263820266	
1.5422818614752536	14.714657797603815	
1.5421539376498743	14.714679154338649	
1.5403435492511002	14.714355296229927	
1.5400342745544657	14.714237308796996	
1.5400342241492697	14.714237519468032	
1.5399623276700452	14.714214126685338	
1.5380197318924578	14.713973728132904	
1.5373709803653757	14.713759330801876	
1.5368564213492029	14.713648762535056	
1.5354926934668658	14.713522181201434	
1.535277618751909	14.713469918453388	
1.534255811236569	14.713172949183239	
1.534100438552879	14.713145897162134	
1.5327023351367692	14.713013914533416	
1.5314083473768203	14.712651563963675	
1.5314082194326584	14.712651135783393	
1.5299175660145987	14.712493858312527	
1.529863301130557	14.712475127436726	
1.529517938632	14.712390992604176	
1.52925350514199	14.712287062209738	
1.5275257842735575	14.711974215260096	
1.5273825994683317	14.71200057122306	
1.5266038127866661	14.711831665020371	
1.5265880554386124	14.711829439578093	
1.5249201339380782	14.711469449500145	
1.5246919299497819	14.711496567103579	
1.5222216488602553	14.710967285588639	
1.522096005034937	14.710994018644094	
1.520197286128592	14.710622438315426	
1.5199955287528861	14.710544378735692	
1.5199955174982611	14.710544582279987	
1.5199233042034708	14.710543162937393	
1.5198958330478052	14.710531798696106	
1.5196154823531474	14.710471989018089	
1.5183047761158048	14.710302964170884	
1.5174689589244896	14.710030350524592	
1.5158679776396633	14.709825617633204	
1.5155043125244803	14.709686036115123	
1.515488195045906	14.709685766716358	
1.5153036970167766	14.709641780890587	
1.5138091345332858	14.709348472062599	
1.5137077364395628	14.709369578071636	
1.5135524210962334	14.709318598594397	
1.5131851995773824	14.709255771502665	
1.5120482640694388	14.70903541132939	
1.5120425823856523	14.709031451180605	
1.5114975582697292	14.708852689879283	
1.510398010098845	14.708724982079445	
1.510174625899849	14.708625839532278	
1.5082339390641797	14.708237960694488	
1.5082054097711395	14.708226210281197	
1.5080308437156418	14.708180919463599	
1.5080306474067344	14.708181797948248	
1.5079292792661763	14.708203126985625	
1.5054644258077505	14.707637781804396	
1.5053383595009135	14.707665653160596	
1.5028351668717759	14.707088965776244	
1.5027549176124742	14.707109150876244	
1.5026776726743838	14.707113743973153	
1.500502530253492	14.706599059496321	
1.5002518946729204	14.706547566828352	
1.500206345144435	14.706568443010879	
1.4989112378039338	14.706317546654349	
1.4983902372713913	14.706173775265487	
1.4983716946253427	14.706159624471535	
1.4979580439595117	14.706027174674135	
1.4976854436022837	14.705991936156456	
1.4976846361408007	14.705992241494311	
1.49663043425156	14.705860448554372	
1.4954522805297654	14.705490762495014	
1.4940679448257477	14.705317860971665	
1.494033623327252	14.705305194277221	
1.4939820078137214	14.705295001788759	
1.4929921338414307	14.704980787475959	
1.4916638124855062	14.704776034104933	
1.4916615391699184	14.704769729566543	
1.4893896663163353	14.704255649269026	
1.489292175984011	14.704241565491154	
1.4892370238055623	14.704263469067122	
1.4890499994885424	14.704219225143188	
1.488911639236759	14.704176956269404	
1.486664932446065	14.703706634617037	
1.4866503602619034	14.703692047960292	
1.4865354924843521	14.703705651586041	
1.4842423052439517	14.703196291294153	
1.4842092290431939	14.703182383171535	
1.4842063124435378	14.703188058258538	
1.4826889558873833	14.702933496371315	
1.482678226885956	14.702934371517632	
1.481822499517903	14.702657015191562	
1.4802095933678552	14.702438627123874	
1.4792126423042458	14.702122219872333	
1.477920556832795	14.701945763672526	
1.4776978415262154	14.701921461627624	
1.4775281486909966	14.701891316008604	
1.476685287909128	14.701627478240987	
1.476684897779193	14.701626158840115	
1.4761407963889248	14.70151876903533	
1.4751902332462488	14.701388321320682	
1.4748333359685133	14.701347936920458	
1.4746748893627688	14.701306573413499	
1.4739244759076866	14.701062138969132	
1.4722783498557237	14.700793585029215	
1.472272231734893	14.700801589859019	
1.4708252875554677	14.700479543901759	
1.4697528980816446	14.700252455124176	
1.469584414059421	14.700275113772285	
1.4682354909010709	14.699983992138188	
1.466907371560656	14.699685469432293	
1.466650561295409	14.699702156378809	
1.464377043445726	14.699215070239047	
1.464341571546827	14.699198630608757	
1.4643404673084734	14.69919538829051	
1.4639804101179001	14.699121734055138	
1.463632911672648	14.699087436815569	
1.4626636324164977	14.698928398047606	
1.462375376863751	14.698888488759522	
1.4615904671641389	14.698637077454908	
1.4597387176187624	14.698354238880064	
1.4597387164618065	14.698354350719514	
1.4586371574614474	14.698112817773167	
1.4574668321075699	14.69786943141474	
1.4574352167602462	14.697858174475027	
1.4573141764682809	14.697873437487713	
1.4556201441673875	14.69758120873205	
1.455585421192409	14.697566564315556	
1.4548851116181625	14.697351141077256	
1.45459960095169	14.69731669910565	
1.4530913681303985	14.697099198207269	
1.452833280137452	14.697028128001817	
1.4528332579086676	14.697027750661476	
1.452479114654384	14.696926491852448	
1.451331779526072	14.69670428109615	
1.4506375284344764	14.69658031814654	
1.4505684229325404	14.696598904796971	
1.4481895011221262	14.696111066995904	
1.4479010811841826	14.696045521588367	
1.447706526048201	14.696062960491911	
1.4450545834339705	14.69550081919966	
1.4448655136921298	14.695514696424882	
1.4447650995063839	14.695509415794367	
1.4424154757842866	14.69499859905256	
1.442406334017888	14.695005261589793	
1.4423975133693878	14.69499878030423	
1.4406958240108696	14.694743145317972	
1.4398067942237056	14.694476021618376	
1.4397320361441501	14.694475720323313	
1.438933177421047	14.694338721853333	
1.4383278892025992	14.694250635572546	
1.437778096287836	14.694188332498141	
1.437453920803661	14.694100318415472	
1.4366954256102589	14.693872724937888	
1.434900773184116	14.693621229386977	
1.4347933691373225	14.693611440641956	
1.4342049881522174	14.6934234142409	
1.4334977664744737	14.693292978463727	
1.4324507978334897	14.69308587577176	
1.4322458782664216	14.69310094654695	
1.4297168526972133	14.692546334248439	
1.4295788709164274	14.692523687091924	
1.4294391513055236	14.692540531567783	
1.4290660985501953	14.692489180093933	
1.4276675376769483	14.692165534992661	
1.427452322169793	14.69211068625397	
1.4266502827805712	14.691951573827899	
1.4264253196927728	14.691965993964157	
1.4238257426667724	14.691401067881772	
1.4237122426388964	14.691418806981083	
1.4235628780941798	14.691395919757223	
1.4217811901412278	14.691034422432418	
1.4217151561348325	14.691005359925663	
1.4214483019489856	14.690911941685073	
1.41973587875324	14.69066457370117	
1.4187876409376308	14.69037400537635	
1.4179096048301394	14.690246338164629	
1.4171097681728655	14.690141368693643	
1.416023901560646	14.689822466238354	
1.4160235237296679	14.689823032959627	
1.4154645983939156	14.689752847052516	
1.41448525938999	14.689585898883006	
1.4140852577515328	14.689525378530638	
1.4135051719139433	14.689323444371203	
1.4126969698525966	14.689170503088862	
1.4126053217245933	14.689160524276991	
1.4116472118868186	14.6890152527386	
1.4115964029459311	14.688981986649956	
1.4104895668764594	14.688737853280237	
1.4092997501173479	14.68848809265021	
1.4092181338162033	14.688507682642655	
1.4086799389177658	14.688394198451173	
1.406610419004479	14.68793024504097	
1.4064809044681783	14.687948726474126	
1.4052882373811408	14.687697037636852	
1.4042145687717607	14.687432991918563	
1.4040381541453575	14.687415272128211	
1.4040284520091142	14.687404298743882	
1.403740650480599	14.687361432172219	
1.4025008537573191	14.687146731818807	
1.4024991834546434	14.687147562263675	
1.4018099435738596	14.68692658063039	
1.4003617824124133	14.686666766314584	
1.4003348825899242	14.686679281807407	
1.3997418018050571	14.686542976604118	
1.3981601464184525	14.68620080072737	
1.3981023642240553	14.686165385759384	
1.3969578612803888	14.685993959614763	
1.3966654848764612	14.685942166681095	
1.3965254416007664	14.685895408998896	
1.395571069035351	14.685614102563758	
1.3941495012444987	14.68541942241383	
1.3936038789814658	14.685267142025953	
1.3932855812325378	14.685167920921886	
1.393219593845376	14.685136700630586	
1.3918703114593176	14.684885756960874	
1.3915246560592234	14.684828749447412	
1.3915204369123446	14.684834619615774	
1.3896489905846243	14.684394694704821	
1.3893400299661165	14.684316139198152	
1.3891011613566837	14.684299342500465	
1.389082600060726	14.684309239893443	
1.3865814890504014	14.68373461498294	
1.3865757853392036	14.683742190748363	
1.3852353118439236	14.683484096345298	
1.3844189199022676	14.683233360576178	
1.384404489989069	14.683227186607754	
1.384228901426299	14.683175592380573	
1.3839705029328917	14.68315018813809	
1.3829533527862203	14.682973806771605	
1.3829347721761034	14.682977021703346	
1.3815757404208413	14.682576255932322	
1.381247767563087	14.682526700315211	
1.3805063430599198	14.682434185665027	
1.3791117800130577	14.682026096158554	
1.3781120937425004	14.68185990858059	
1.3780532865852295	14.681844112777014	


==> data/fig_minres_converge_M_4000_mu_1.000000e+02.dat <==
res	dist	
0.9999935420706254	0.9999998076329839	
0.9981677021457521	0.999999423222282	
0.9981676126319915	0.9999994417972226	
0.9824039850130547	0.9999993765658878	
0.9823924733817742	0.9999991502169459	
0.837477460382743	0.9999991087968623	
0.8374772054325413	0.9999991747630994	
0.8371079501072096	0.9999985585214323	
0.8371028223462641	0.999998151808576	
0.814370904222103	0.9999959791017832	
0.8143551523022031	0.9999949643768603	
0.7904745556111363	0.9999942224031246	
0.7897309993179829	0.9999949392131858	
0.7831314949961299	0.9999942330452938	
0.7830939834221452	0.9999954653985791	
0.7815146421463157	0.9999918255323171	
0.7813735239728327	0.9999871239592497	
0.7725612571123759	0.9999852196519069	
0.771730648752935	0.9999836807211783	
0.7700641992434146	0.9999843686163599	
0.7700641273162055	0.9999844572615367	
0.759924747007567	0.9999817151549479	
0.759269218438137	0.9999656836560756	
0.7482349275395228	0.9999648812441313	
0.7471602916534787	0.9999407980974949	
0.7388704685682422	0.9999387432572837	
0.7379399378009949	0.99991585093565	
0.7322907538401915	0.999900493224982	
0.7320666320954283	0.999908633623535	
0.7268249408165581	0.9998784983016352	
0.7267741100404067	0.9998766502033286	
0.7266581581893913	0.9998756004073229	
0.7261900222565787	0.999860813791012	
0.7206875989062426	0.9998556054424115	
0.7186044606191839	0.9998140598350133	
0.7182577206503284	0.9998101415166065	
0.7182505454974076	0.9998105117075263	
0.7141643146304487	0.9998033371524297	
0.7139913220662898	0.9997981224065088	
0.7136290836585122	0.999799550100017	
0.7133824257117445	0.9997909704914411	
0.71258285064785	0.9997852295553153	
0.7125641953185122	0.9997854280735439	
0.70964832490597	0.9997660200521701	
0.708218814534178	0.9997336205785208	
0.7041890030227916	0.9997294686908366	
0.7037349653320766	0.9997212612663756	
0.7037295850451701	0.9997213778838513	
0.7005359904773265	0.9996623807716932	
0.698585549829282	0.9996586193032901	
0.6983827240356577	0.9996615724308954	
0.6969116099354067	0.9996568137070861	
0.6925239955855832	0.9995772831962229	
0.6898792294320705	0.9995763469478243	
0.684734982321062	0.9994851994702958	
0.682460660230853	0.9994843239229925	
0.6764083487321576	0.9993793754759094	
0.6744899573181998	0.9993787667158978	
0.6677366469589451	0.9992651138032368	
0.6677214687242633	0.9992645547380553	
0.6672959986507305	0.9992582545197527	
0.665718312438365	0.9992578194807137	
0.6577009352794073	0.9991279307705861	
0.657280845716939	0.9991283772810091	
0.6570289418240016	0.9991270821249266	
0.6562784463043377	0.999127350492489	
0.647280617227722	0.9989876257724564	
0.6461437178977343	0.998987859316234	
0.645517885478711	0.9989797737218938	
0.6444609888526817	0.9989626313527414	
0.6362570395439653	0.998842233918108	
0.6352878921597722	0.9988419021255674	
0.6348579925262411	0.9988333847106372	
0.6344744540903013	0.9988299430106758	
0.6328396434050998	0.9988092526431614	
0.6328267159921419	0.9988088791573086	
0.624217520980592	0.9986888486158296	
0.623297951089838	0.9986889747957105	
0.6115677644530405	0.9985335418804638	
0.6108623621987797	0.9985333573616577	
0.6105242766434065	0.9985269301502666	
0.6095863801587653	0.9985187209115388	
0.5980301984523554	0.9983745721685967	
0.5973553324636457	0.9983751019390491	
0.5847575861338831	0.9982276826596389	
0.5841104598495185	0.9982280457628273	
0.5777425651724151	0.9981576019142612	
0.5722748523705603	0.9980974458081247	
0.5715566859965862	0.9980907476123879	
0.5709283186323755	0.9980907153412341	
0.5627818193132563	0.9980031778150257	
0.562764585602116	0.9980032159157495	
0.5593046128209976	0.9979757473260809	
0.5582485787835124	0.997968394747696	
0.5554287366625756	0.9979316809990569	
0.5495845869235788	0.9978865641839386	
0.5484847708105847	0.9978765935371864	
0.5446706206369992	0.9978371683103802	
0.5427287051730664	0.9978184889071845	
0.5420013027045186	0.997817443207406	
0.532232231447379	0.9977295398637163	
0.5318467600603597	0.9977256393380267	
0.5310027509884904	0.9977223789212857	
0.5310023222690002	0.9977223360740118	
0.52645410839032	0.99768244708988	
0.5260891031399539	0.997682401943399	
0.5244226024891543	0.9976672321144079	
0.5228352185518974	0.9976558633142222	
0.5146679423155657	0.9975896610662321	
0.5143643598348667	0.9975904656679363	
0.5028028327082658	0.9975023534747433	
0.5025345824108889	0.9975030083924713	
0.5011983700464056	0.99749162943633	
0.49564300591587696	0.9974533749824417	
0.49311392176147756	0.9974344224030885	
0.4928777632243891	0.9974335205311493	
0.49046457194418774	0.9974208283241033	
0.4902399293721634	0.9974185948440658	
0.4873243388019241	0.9973944989989567	
0.48494405417493175	0.9973833231422955	
0.4834998780534853	0.9973739610584786	
0.47677825846923966	0.9973288470700932	
0.47625677220117746	0.997325908376837	
0.4759971627707966	0.9973262600657408	
0.46994407283198536	0.997287309038607	
0.4698608662509451	0.9972865980068689	
0.4678999987524729	0.9972780176136407	
0.46765978714943957	0.9972762644485367	
0.4618446624250832	0.9972408718535378	
0.46168731033149557	0.9972413487878561	
0.45978979627572725	0.9972307513123018	
0.4507083043140002	0.9971800080128195	
0.45054067643074897	0.9971799812644428	
0.45049885268292045	0.9971802830417781	
0.43950133964711696	0.9971234395797672	
0.4393917810512168	0.997123879854025	
0.42844300658806245	0.9970713398897209	
0.428352681579293	0.9970716809698462	
0.42684343034970523	0.9970641381399521	
0.42449829943180933	0.9970543106822142	
0.41667992941245247	0.9970199380161796	
0.4166153840503305	0.9970202322510834	
0.41302240363145215	0.9970052828456976	
0.40480739360124807	0.996971984745229	
0.404683471636822	0.9969718653985895	
0.4046601938272701	0.9969720135594098	
0.40203202112149006	0.9969613949072116	
0.39520914410755825	0.9969368137662636	
0.3922523566994208	0.9969263382102498	
0.39220923502088395	0.9969259437697122	
0.39207209092747936	0.9969252267547377	
0.39183468627017093	0.9969248473508641	
0.3807516911842027	0.996887344295107	
0.3799607577906235	0.9968846629260136	
0.3798231330628679	0.9968847381281675	
0.37732113118415067	0.9968766016488286	
0.3683693796749322	0.996849416303862	
0.36833871562959664	0.9968495330174543	
0.36812287102746905	0.9968490198272074	
0.3574137982575472	0.9968187516600684	
0.357274258706765	0.9968184905325316	
0.35724918192400645	0.9968185778683468	
0.34627522014412343	0.9967904677453395	
0.3462531768000898	0.9967905372857172	
0.33539339532798434	0.9967652134040941	
0.3353703239371704	0.9967652630756652	
0.32496267094163356	0.9967432135159551	
0.3249327103980707	0.9967432405728344	
0.3240664384446972	0.9967413891026977	
0.3240610470805595	0.9967413708966472	
0.3174995174034387	0.9967287519230433	
0.31639953212899535	0.996726619429606	
0.3152875043529531	0.9967245544392277	
0.31499616973179345	0.9967242011307611	
0.31151494002342095	0.9967175661666977	
0.3114248510126573	0.9967173821386569	
0.30660526094626195	0.9967093646451036	
0.30573849059994423	0.9967079919679004	
0.30290684812983815	0.9967029230396347	
0.3014287637006004	0.9967005495934927	
0.30096907797195604	0.9966998862336521	
0.29983967558203234	0.9966982059595462	
0.29506633631474644	0.996690746765572	
0.29443635993498235	0.9966897419724228	
0.2941669752914505	0.9966893374615684	
0.29403945766466383	0.9966892064911702	
0.28693806005711686	0.9966788834241751	
0.2866027170622599	0.9966784065662548	
0.28660031135281505	0.9966784077166421	
0.28655437123848726	0.9966783343488523	
0.2828302249277914	0.9966732958571798	
0.2806531358122651	0.9966703264642859	
0.27674262173151604	0.9966653064451843	
0.276742590156231	0.9966653062580098	
0.27000197708759843	0.996657054190551	
0.2698890157138259	0.9966569098117234	
0.2664520336102886	0.9966529426563592	
0.26643769198624123	0.9966529242931481	
0.2631471073253737	0.9966491583884922	
0.26293246762657063	0.9966489364758034	
0.2610029871388959	0.9966469408689228	
0.25692859299287196	0.9966424820834534	
0.25648773679103737	0.9966420441221162	
0.2558297999581002	0.9966414265272503	
0.25431845084826626	0.9966399435422488	
0.25429138592296924	0.9966399088967612	
0.25421905656462235	0.9966398588342678	
0.2537091454055771	0.9966392696608536	
0.24817031382174567	0.9966339373320834	
0.24816767451638017	0.9966339253061589	
0.24812039165118413	0.9966338574236687	
0.24356959939549414	0.9966297376008864	
0.24326606390321395	0.9966294472079587	
0.24308637668508787	0.9966292193892293	
0.24238144535029607	0.9966286571734042	
0.2414934768484953	0.9966278480352038	
0.24025899722136487	0.9966267800675007	
0.24021293678390326	0.9966267891097523	
0.24011072232529876	0.9966267269628183	
0.23871326445652463	0.9966254478248212	
0.23437842663313674	0.9966218994131082	
0.23437803188193987	0.9966219056072498	
0.2285350517512733	0.9966173407263934	
0.2285313304248138	0.9966173608451155	
0.2228132393641844	0.9966131660524896	
0.22280054921786208	0.9966131908080081	
0.22279511118445933	0.996613166334068	
0.22101440505045664	0.9966119396821418	
0.2169492746470122	0.9966091762699789	
0.21693755122148226	0.9966092170315272	
0.21176432624765845	0.9966058820025606	
0.21135750203779735	0.9966056645599823	
0.2113565702052909	0.9966056520434527	
0.2113356652495581	0.996605679553714	
0.2058512157903563	0.9966023816136994	
0.20585119020547712	0.996602383705515	
0.20553999299521156	0.9966023666871535	
0.20494133736290415	0.996601939642516	
0.20334694592029734	0.9966009499119223	
0.20034463615331286	0.9965993830641259	
0.20031824161989395	0.9965993393794518	
0.20030116081871943	0.9965993983100937	
0.19529599142906545	0.9965967489250235	
0.1952619944385399	0.9965967747541737	
0.19526197359850403	0.9965967771543336	
0.19516410734596465	0.996596766042629	
0.19202782407203897	0.9965952090834246	
0.1905146430592883	0.9965943081000892	
0.19021896180171408	0.996594493230737	
0.18647201666012314	0.9965924526328827	
0.1857783964604878	0.9965922582782853	
0.1857590585120889	0.9965923378216595	
0.18174870356809708	0.9965905069940736	
0.18142091663501683	0.9965904055336904	
0.18142069465884955	0.996590398023058	
0.1814002288195265	0.9965904533740292	
0.17768407371379646	0.9965889126467266	
0.17741008542643735	0.9965885313574167	
0.17640671430195706	0.9965884584020732	
0.17583944127328455	0.9965884815824161	
0.17542859082237483	0.9965882419365238	
0.17346125673801724	0.9965868461965623	
0.17189499848849304	0.9965869772288544	
0.17002471677496722	0.9965855919893376	
0.1685171385409019	0.9965854089697738	
0.16832222165910232	0.9965854308725376	
0.1682324496836498	0.9965852117448509	
0.16809926931875774	0.9965852206392745	
0.16730536380897443	0.9965849955197316	
0.16495544062564552	0.9965838996413818	
0.16461572214489203	0.9965839465774504	
0.16461213037446507	0.9965839813588104	
0.16458637659042438	0.9965839287930981	
0.16373450151663047	0.9965836619359285	
0.1629297738041341	0.9965833340817961	
0.16292732174969693	0.9965833589026809	
0.16017699560141985	0.9965823925783082	
0.16017692201032188	0.9965823994741665	
0.15826558778521702	0.9965817865846843	
0.15683952306758278	0.9965810917396356	
0.1567625363446035	0.9965812569298127	
0.156762530195086	0.9965812560303206	
0.15611181100980742	0.9965810865077406	
0.15429625278985903	0.996580465708571	
0.1539477120774173	0.9965799921936392	
0.1532984610925425	0.9965798192377431	
0.15214798441606597	0.9965800177998294	
0.15205367644158865	0.9965799064870885	
0.15108401379817182	0.9965791464320308	
0.15105242974426997	0.9965790994620309	
0.1491751792974978	0.9965787546923655	
0.14917420051061778	0.9965787798327393	
0.14603244901326556	0.9965777206774822	
0.14602583120825016	0.996577780019196	
0.14601745321564286	0.9965777400428388	
0.1440877188063191	0.9965772869624007	
0.1439210017350309	0.9965771905020093	
0.14383003784783596	0.9965769878590361	
0.14216251083867326	0.996576631213878	
0.14215903638347951	0.9965766782403968	
0.14210130438456653	0.9965766183521586	
0.1407541662900234	0.9965762736987901	
0.13988030265566417	0.996575968194855	
0.13929711860692764	0.9965756227948072	
0.13910200762307565	0.9965759297621051	
0.13898636157076055	0.9965757693715213	
0.13627545199575927	0.996574900223967	
0.13626536586874868	0.9965749927935379	
0.13387500768039526	0.9965742172117992	
0.1336304221253428	0.99657417923077	
0.13347878123303467	0.9965740994423608	
0.1334635698977024	0.996574212026656	
0.13216652408233784	0.996573885907377	
0.1306253433534624	0.9965731790552935	
0.13043745173537707	0.9965735295943009	
0.13032522581295405	0.9965734463057201	
0.12955943749947046	0.9965731738822594	
0.1277465711028373	0.996572405860041	
0.12756350388232837	0.9965727548780061	
0.12729245136549772	0.9965725195086377	
0.12489001659489155	0.9965718028280617	
0.12487740880079616	0.9965719050301711	
0.12487081733208728	0.9965718701869196	
0.1227487071226817	0.9965712780611814	
0.12228319871456907	0.9965710987856339	
0.12227021989026633	0.9965712142363524	
0.11991571283425945	0.9965704714342297	
0.1199062539183754	0.996570570902702	
0.11987090763943235	0.9965705196186194	
0.11942864435078837	0.9965704258024928	
0.11769113994846095	0.996569859028425	
0.11768399871584613	0.9965699474560713	
0.1171376482228614	0.9965698896207937	
0.1156331793503221	0.9965691434811679	
0.11551617150882797	0.9965694117431597	
0.11550257548643782	0.996569333117348	
0.1153193883840593	0.9965692550261259	
0.11529194633175102	0.9965692633087403	
0.11359436155718873	0.9965687190807772	
0.11358696393996345	0.9965686317571649	
0.11265440718038912	0.9965687871620541	
0.11167997738868539	0.9965677809934308	
0.11121929416389752	0.9965681173946693	
0.11109326905601653	0.9965681686165014	
0.11091501756094016	0.9965683135846931	
0.11050843522272612	0.9965680528419708	
0.1099505633997213	0.9965672610902225	
0.10880064154294435	0.9965677086439038	
0.10820958911523203	0.9965668449746514	
0.10758480661728217	0.9965668192413374	
0.10717121619291288	0.9965668801901991	
0.10715142332379261	0.9965669496428454	
0.1071064407447769	0.9965669908211209	
0.10706457524940717	0.9965668022712022	
0.10547626862040378	0.9965663228731643	
0.10546400581907947	0.9965662121832297	
0.10506369434756066	0.9965662485801267	
0.10484676242591526	0.9965663299282175	
0.10475174891877048	0.996566297891267	
0.10466078843143391	0.9965660207768159	
0.10317358947762753	0.9965656133148113	
0.10317151349720052	0.9965656668696975	
0.10151548294605915	0.9965651497104538	
0.1014966987578544	0.9965650216496552	
0.10148297397575198	0.9965650382649154	
0.1014806090753282	0.9965650208772928	
0.10135474347545805	0.9965651711377999	
0.1004110364999586	0.9965650628372493	
0.10015119716584593	0.9965645575134672	
0.09982621246558308	0.9965643130196152	
0.09908669140396238	0.9965648248597065	
0.09893128483704056	0.9965646566436472	
0.0985598601272004	0.9965640918634255	
0.0984005331664236	0.9965640254296926	
0.09752341328377517	0.9965640360455259	
0.09752247550492166	0.9965640702962169	
0.09596933371612477	0.9965635252514237	
0.09596757297122961	0.9965635647259965	
0.09583127345282659	0.9965637202136031	
0.09577192630680305	0.9965636613455437	
0.09570219492515133	0.9965636538794814	
0.09516261755351059	0.9965632944040604	
0.09504812501963925	0.9965635233915914	
0.09393399126710243	0.9965628696040634	
0.09379130767366363	0.9965632643025765	
0.09373785776288945	0.9965631759735929	
0.0934210427100693	0.9965629380091048	
0.09287184682647663	0.9965627999200751	
0.0923383830499531	0.9965625874121554	
0.09231570137885169	0.9965627724224967	
0.09079645616346461	0.9965621731546068	
0.09077077982727319	0.9965623743056762	
0.0899441875529401	0.9965620729395605	
0.08936008778397359	0.9965617908605132	
0.08931769862311993	0.9965618256812826	
0.08929321265651408	0.9965620219686048	
0.0878782697496953	0.9965614661731913	
0.08787218753071346	0.9965614080186587	
0.08775701797093469	0.9965617371177015	
0.08769740114683588	0.9965617626666983	
0.0870305979767584	0.9965612604153521	
0.08648744819137597	0.9965609349972289	
0.08637653388775893	0.9965611757256885	
0.0863736166703123	0.9965612314774274	
0.08500262542691422	0.9965606298204708	
0.08497650410242923	0.996560842212808	
0.08436599158257958	0.9965605835346254	
0.08389300671515879	0.9965603164358009	
0.08364543278901386	0.9965602380262627	
0.08361925053387562	0.9965604528094842	
0.08271027082203149	0.9965600610973118	
0.0824050787428383	0.9965597415454156	
0.08226897913553315	0.9965601918447746	
0.08214503761914506	0.996560061172405	
0.08115157767775737	0.99655938933126	
0.08114486663834033	0.9965593608322703	
0.08101297815099502	0.9965597882968181	
0.08084351467667303	0.9965595488500458	
0.07985152922116699	0.9965590759765487	
0.07984668371345459	0.9965591633577747	
0.07975986094446492	0.9965592093372986	
0.07935500785730884	0.9965591766401214	
0.079179238470437	0.9965592189770605	
0.07879565572522154	0.9965584687582524	
0.07819602829400663	0.9965590487849476	
0.07768344533425736	0.9965581379864447	
0.07767818637978252	0.9965581093011969	
0.07719609664065326	0.9965585391985915	
0.07708214516611248	0.9965586896770514	
0.07678305700050327	0.996558208541192	
0.07666966443364892	0.9965578448814727	
0.07600987838110199	0.9965581305052655	
0.0760096722347482	0.9965581139187147	
0.07580649492956561	0.9965578277171672	
0.07562222294586532	0.9965577868697996	
0.0751979737170953	0.9965575687310533	
0.07514225583178447	0.9965575906418209	
0.07513833404154405	0.9965576751347246	
0.07459924432513293	0.9965577926264598	
0.074250963707738	0.9965570206927717	
0.07373516833083522	0.996557567892738	
0.07358078057778972	0.9965570789562388	
0.07356471872489923	0.9965570984587495	
0.07351729767995209	0.9965570517837448	
0.07317764303493898	0.996557038339887	
0.0729117522341776	0.9965567948342029	
0.07282854978144089	0.996557204855427	
0.0720618254641354	0.9965566124580253	
0.07206179471271909	0.9965566068296609	
0.07205636610705166	0.9965565860268909	
0.07205627698390618	0.996556592888184	
0.07186124426226051	0.9965565698904236	
0.0715447119157199	0.9965569240296939	
0.07125904431715949	0.9965562011278429	
0.07103624402718939	0.9965562755524403	
0.07077292022410693	0.996556273725092	
0.07076011404154324	0.9965563914316268	
0.07075936529105471	0.9965564194456585	
0.06991301198765444	0.9965558755604295	
0.0698869535684461	0.9965561263139008	
0.06919322236827624	0.9965556385513195	
0.06919222708924398	0.9965556661216479	
0.06915531646064742	0.9965557567076364	
0.06906198368852884	0.9965558126573982	
0.06906188345437257	0.996555816251468	
0.06884310926556156	0.9965554042526281	
0.06873041216642131	0.996555787731314	
0.06813178402217378	0.9965550822415664	
0.06799252772687518	0.996555129196552	
0.06797535541609201	0.9965553357668859	
0.06722780330945945	0.9965547846673243	
0.06722771893940381	0.9965547828495818	
0.06717339127791254	0.996554747725171	
0.06715157439989024	0.9965549927289941	
0.0663777243522752	0.9965544186845324	
0.0663568962182348	0.9965546642918635	
0.06616894607859783	0.9965545853936262	
0.06616505748924972	0.9965545944472604	
0.06601247105741463	0.996554480562092	
0.06563911815873368	0.9965539930315171	
0.06554696057649156	0.9965544723368683	
0.06489539104968355	0.9965537003210139	
0.06488858537705862	0.9965536667974049	
0.0648080403363236	0.9965539502414961	
0.06479874514534131	0.9965540370252678	
0.06479798308487575	0.996554011238824	
0.06408625897469283	0.9965534571903119	
0.06406891617980134	0.9965536847268699	
0.06335946622587786	0.9965531220613059	
0.06335654632712108	0.9965531811374884	
0.06333632866290535	0.99655336288559	
0.06331355717220287	0.9965533047483139	
0.06264718443647327	0.9965527469155472	
0.06263666059323211	0.9965529113611599	
0.06255686071771671	0.9965530287183725	
0.06196160387009998	0.9965522368152859	
0.06188188434109925	0.9965526770083999	
0.061496955847004556	0.9965521362022668	
0.06138725653590976	0.9965520377080351	
0.06136545645076062	0.9965519893098458	
0.06122588470492529	0.9965519812721847	
0.06122290215792131	0.996552069949136	
0.060849278623728166	0.996552142424726	
0.06060573759551289	0.9965513607645667	
0.060565759645429935	0.9965513768554891	
0.060465016684434596	0.9965515986193315	
0.06025296015601244	0.9965519437581021	
0.05991859729384396	0.9965509739546816	
0.05961435422089464	0.9965515171800543	
0.05954570496964472	0.9965515134720485	
0.059457071814609845	0.9965513731645543	
0.05943163156575325	0.996551228974473	
0.059301884217529154	0.9965506978711332	
0.05890621290552836	0.9965508632939519	
0.05890220232976202	0.9965509572371936	
0.05868015600574224	0.9965505632610195	
0.05833715298783862	0.9965503348063092	
0.05833316107863641	0.9965502839168527	
0.05833282454774799	0.9965503075833134	
0.05832589926248457	0.996550268434415	
0.05801804160457772	0.9965505395168726	
0.0577245683165423	0.9965496094705866	
0.05739411883206003	0.9965501726882163	
0.05710076732694484	0.996549227381497	
0.05681239422618555	0.9965495058034829	
0.056779405021261324	0.9965493975476605	
0.05676914273737127	0.9965494235242865	
0.056769141849408324	0.9965494226430542	
0.0567612584973996	0.9965495191732092	
0.05622657665392262	0.9965487813351311	
0.056199846110173014	0.9965490453645093	
0.05604493481619207	0.9965488867015068	
0.055942407077853216	0.9965489364429703	
0.055924518980052386	0.996548981187014	
0.05588526415057144	0.9965489770141612	
0.0557700990608173	0.9965484362860524	
0.055446428652371385	0.996548428121178	
0.05544219881199468	0.9965485419943307	
0.05537402327492262	0.9965485021627106	
0.05506786512793475	0.9965480963732642	
0.05489337439466852	0.9965479308026294	
0.05487907466862051	0.9965481543310255	
0.05436259763751769	0.9965475745934151	
0.05435275233902274	0.9965474761515455	
0.054300074157318634	0.9965478158558981	
0.05426004584170012	0.9965478033885291	
0.0541936962442879	0.9965476753111621	
0.05390048003329377	0.9965473011600884	
0.0538896080431007	0.9965471306840163	
0.053678474240935234	0.9965470776258663	
0.05355792796932135	0.9965472791000739	
0.0535428181343059	0.9965470724863762	
0.05310257024776858	0.9965466246954621	
0.0530864781935775	0.9965468763330207	
0.052955992703446975	0.9965466841987414	
0.052746972918944764	0.9965464756732972	
0.05258283792585202	0.9965462455261338	
0.05256419362006786	0.9965465205291556	
0.05219821223116151	0.9965460868267844	
0.05208680423784581	0.9965457799897443	
0.05205350757814347	0.9965459949206737	
0.0520508633554886	0.9965460294406123	
0.05201609962833516	0.9965462544515632	
0.05158921825293777	0.9965454231092815	
0.05152699931880409	0.9965458499983314	
0.05152236200294798	0.9965457770830252	
0.05128705990732876	0.9965454785362212	
0.051249468731298285	0.9965454050317011	
0.051074442031977335	0.996545191271729	
0.051055745215837174	0.9965454767946125	
0.05058770714343567	0.9965448536279427	
0.050571511490478796	0.996545114840638	
0.05055305809398143	0.9965451369374269	
0.05039909845879141	0.9965448717194976	
0.0500996754943156	0.9965444774097534	
0.05008505951778062	0.9965447173339745	
0.05002272091589155	0.9965448063697934	
0.049645239302746426	0.9965440193913463	
0.04957200669251272	0.9965445171421661	
0.049263574856407505	0.9965438648938505	
0.0491651106764318	0.9965438543221139	
0.049165091192669444	0.9965438468974206	
0.04915747574485204	0.9965438109278274	
0.04906590660953267	0.9965439629879045	
0.048911670250100965	0.9965441078038373	
0.04874098974836772	0.996543299181595	
0.04846189949343149	0.9965438700601151	
0.04836355638736869	0.996543413386424	
0.04836337455254724	0.9965434099164664	
0.04827767718912603	0.9965430140234836	
0.048063042020831094	0.996543489500215	
0.047956116005510696	0.9965434798465644	
0.047900517585992876	0.9965429998300818	
0.047677002554253625	0.9965429506394904	
0.04763005884147371	0.9965429942718633	
0.04762788922063333	0.9965430365297381	
0.04759461639324004	0.9965433201284445	
0.047449684923645444	0.9965429520978722	
0.04726600321888259	0.9965428052509273	
0.0472654620923377	0.9965427628992555	
0.047242455388957404	0.9965428352591584	
0.047171973829748096	0.9965429031652278	
0.04702551631671644	0.9965431591562568	
0.046887399703646616	0.9965424134298113	
0.046621238709810005	0.9965430402604627	
0.046479363538642446	0.9965422722612779	
0.04623428969735435	0.996542769378963	
0.046218754792719426	0.9965425837619301	
0.04621063343530297	0.9965426796405393	
0.04601399935275003	0.9965422873240019	
0.04592818429971831	0.9965421774390412	
0.04592762027479322	0.9965421953411	
0.04586884710047503	0.9965426689105172	
0.04572614570034249	0.9965423077265168	
0.04562457881767749	0.9965422949841173	
0.04562238819774402	0.9965422163176426	
0.04554541070504712	0.9965421640808385	
0.045525573939263334	0.9965421816193055	
0.04543476458699993	0.9965421266393221	
0.045414595054423613	0.9965424324271687	
0.045093382126839415	0.9965418670738475	
0.04506126855224279	0.9965422814529414	
0.04505673258298685	0.996542259561592	
0.04505153322056453	0.9965422856940755	
0.04487828416754881	0.9965420157034323	
0.04475699666666541	0.996541594006448	
0.04468303881462093	0.9965421696594915	
0.04445810809602157	0.9965415490140518	
0.04445771825077894	0.9965415414189452	
0.04444071632637009	0.9965415044502142	
0.044435470563527424	0.9965416464216152	
0.044376336822009886	0.9965415752493592	
0.044216676662581375	0.9965419000556517	
0.04413425389855652	0.996541208799235	
0.04390291571182958	0.9965417195145871	
0.043859376484880794	0.996541233080758	
0.04365682691387832	0.9965411801817535	
0.043642901259126	0.996541395402836	
0.04364167729508418	0.9965414384512851	
0.04363470272262542	0.9965414977101478	
0.04338300857421602	0.9965408948106884	
0.04335593556410184	0.9965412439030272	
0.043307367424402235	0.9965414218567512	
0.04311412290573022	0.9965407071003322	
0.04309400585080055	0.9965406906764993	
0.043068307865837485	0.9965409268868283	
0.043014368262077954	0.996541302230129	
0.04294870919798341	0.9965409841834598	
0.042772722561771157	0.996540619318792	
0.04273732787424562	0.9965410441380403	
0.04273666593501362	0.9965410668804139	
0.04272770825333894	0.996541115708807	
0.042460246564628976	0.9965405121194671	
0.04241801617273625	0.9965410297532459	
0.042181188409919294	0.9965405225203897	
0.042175943591997396	0.9965404763032453	
0.042169624771236695	0.9965404781629661	
0.04216533015040573	0.9965404137499636	
0.04207434501587748	0.9965410847265572	
0.041858019747012955	0.9965403705235324	
0.041759512896322536	0.9965411073616911	
0.04167262178368108	0.996540778758485	
0.041548713481941446	0.9965406411507609	
0.04154855624870511	0.9965406679960749	
0.04134374411348452	0.9965412069505799	
0.0413381448377556	0.9965411326274698	
0.041323503812930956	0.9965410379670319	
0.04128204723609373	0.9965406285480596	
0.04105029575876422	0.9965413997326529	
0.04099106506844999	0.996540809139272	
0.04078451013153329	0.9965414573217828	
0.04077770232880653	0.9965415143076263	
0.040764221214532784	0.9965412814752961	
0.04076416812808759	0.9965412877029609	
0.04065292392630854	0.9965412344684248	
0.04061603348271133	0.9965410576510212	
0.04054949500449042	0.9965415945089671	
0.040534453123701776	0.9965417601100125	
0.04049692359454207	0.9965416959427471	
0.04038784620780299	0.9965413355280822	
0.040377548173769616	0.996541484500583	
0.04037384102483212	0.9965413838380718	
0.04018758176921446	0.996541962255729	
0.040185859039450704	0.9965419360379458	
0.040182384854287184	0.9965419444524855	
0.040149956021613385	0.9965414891038218	
0.03994562106180477	0.9965422342323542	
0.03991573849617	0.9965418028194492	
0.03990861047214046	0.9965419150431778	
0.03971884974435617	0.9965422868233772	
0.039714298305845115	0.9965424573579925	
0.039586688590286016	0.9965420507573465	
0.03951111681193167	0.9965426915031989	
0.03950481158756428	0.9965427783892684	
0.03949762912071812	0.9965428016496899	
0.039497041441110735	0.9965427708888233	
0.039358363771091164	0.9965424296715274	
0.0393338925164265	0.9965427555538326	
0.039255826378281594	0.9965425707900574	
0.039213975031689524	0.9965430327897219	
0.03920643217002869	0.996543156441731	
0.03908905281654519	0.9965428856071457	
0.03904391350256541	0.996542726142121	
0.03896905460170189	0.9965435503037082	
0.03891038505503504	0.9965433472067805	
0.038811952447295	0.996543116687419	
0.038810266451698744	0.9965431582036175	
0.03874341695191101	0.9965438925121541	
0.03866741480790935	0.9965437763258168	
0.038613481628476554	0.9965434447040964	
0.03856319668432075	0.9965438932674784	
0.0385476785813914	0.9965440756686614	
0.038530538967161895	0.9965441856234244	
0.03840626026887445	0.9965440932926796	
0.03840232931330292	0.9965442091015014	
0.03839550483328278	0.9965440350336683	
0.03818201896871525	0.996544738455295	
0.03816763582196027	0.9965443903610938	
0.03795863337253566	0.9965451231385464	
0.037943002207048375	0.996544952824223	
0.037942761016822896	0.9965449105745381	
0.03793821382683978	0.9965448818478653	
0.03793048266120555	0.9965449326115594	
0.037741654502869114	0.9965453086497681	
0.037731148716426556	0.9965455924704729	
0.03763678364519423	0.9965452014350812	
0.03757612051985041	0.9965456184650402	
0.03754947167148713	0.9965458983351398	
0.0375332448739975	0.9965461617041738	
0.03744972413478418	0.9965459299562165	
0.037401654218107545	0.9965457323161833	
0.03731024074432031	0.9965467359283402	
0.037298629481654896	0.9965466582867887	
0.037179194985398206	0.9965462636948161	
0.037178533310337214	0.9965462874553328	
0.03709553256215669	0.9965472014689997	
0.03697069651655454	0.9965466821362298	
0.036910720624471295	0.9965473139672499	
0.03688786913770117	0.9965476078762318	
0.036876950216727544	0.9965476463942164	
0.03676377373212638	0.9965471787638223	
0.036763686736343476	0.996547192710195	
0.03664991444379872	0.9965481036998441	
0.03656900571815226	0.9965476379908708	
0.03655280409503775	0.9965479647744144	
0.03653349230992762	0.9965478942075225	
0.0363748338693319	0.9965484582842484	
0.036368239658525786	0.9965482031965491	
0.03635163733411319	0.9965482474396731	
0.036349541813389244	0.9965482700841588	
0.036168499339039366	0.9965489289115249	
0.03616311548497511	0.9965487537078536	
0.03615979236260028	0.996548873347871	
0.03605143398324932	0.9965487977947732	
0.036026647040507356	0.9965489853330602	
0.03597091158491197	0.9965495684208978	
0.03589833675704982	0.9965490645032253	
0.03589744845883636	0.9965490395359643	
0.03578955790864275	0.9965498737242048	
0.035786653574976734	0.9965499531843798	
0.035782047039305764	0.9965499060202574	
0.035695345515284936	0.9965497888528291	
0.03569474648144951	0.9965497559322736	
0.03569365603561702	0.9965498425760263	
0.03551091975635957	0.9965504972088429	
0.03551004326957469	0.9965504183334964	
0.03550713225776007	0.9965503167355289	
0.035325341955419566	0.9965511202566097	
0.03531669712113641	0.9965511109823388	
0.03531573868117205	0.9965510079942443	
0.035142525907997234	0.9965516387275906	
0.03513581665411372	0.9965518872041229	
0.03506736593302762	0.9965517155466096	
0.03506411737274693	0.9965516371634296	
0.03493624104419963	0.9965526914111331	
0.0349066196108097	0.9965523198067989	
0.03490112882540589	0.996552306925404	
0.034900324589571534	0.9965522846719204	
0.03480909110937717	0.9965528105796364	
0.034803492329969425	0.9965529500037081	
0.03478616581892412	0.9965527861685125	
0.03470483385376953	0.9965535528864131	
0.0347027350808996	0.9965535150515691	
0.03463847667329532	0.9965531573141457	
0.03462334360617425	0.9965534069156176	
0.03458512153297551	0.9965537695445871	
0.03450428983828109	0.9965543719129114	
0.034470417615199	0.9965539521606335	
0.034460648391468486	0.9965539066274014	
0.0343185978763948	0.9965551513298946	
0.034309818791754286	0.9965551352695781	
0.03427372695378682	0.9965546954948511	
0.03421430024587177	0.9965551018804782	
0.034170920892117936	0.9965556044037738	
0.034162516872365836	0.9965557458381911	
0.03406806099388558	0.9965557255248495	
0.034068047973459296	0.9965557188376762	
0.03406595695524467	0.9965558501990904	
0.03388256968097436	0.9965565188268961	
0.0338825633219523	0.9965565095099107	
0.03368791739875595	0.9965572326255422	
0.0336878125053335	0.9965571951578276	
0.033491154796090515	0.9965578781252641	
0.03349095747528967	0.9965578519748233	
0.03349039488666499	0.9965578674022343	
0.033490188572069805	0.9965578258946957	
0.033468755010070135	0.9965580344570164	
0.03329918988633221	0.9965582970195119	
0.033293310467371294	0.9965585662396662	
0.033292939944729136	0.9965585447087446	
0.03318950058868975	0.9965584921480327	
0.03314551122862488	0.9965588411660203	
0.033144951461972966	0.9965588319824014	
0.03311745696990001	0.9965592626382064	
0.03304030143400232	0.9965587498738481	
0.033030690392535665	0.9965587779535375	
0.03299669815899561	0.9965592147754844	
0.03292476993848701	0.9965597421445176	
0.032911419707385384	0.9965597745802313	
0.032865185860498726	0.9965592028329242	
0.032796262861776795	0.9965596958167402	
0.03273308212153301	0.9965602296196665	
0.03268130432513739	0.9965596501206585	
0.0326424175495701	0.9965599876211031	
0.03260358129721329	0.9965602450052208	
0.03258056445226067	0.9965605666055972	
0.03250393583292	0.9965602874900333	
0.032502391938253196	0.996560415476023	
0.0323398708533997	0.9965608568462081	
0.03233967877392049	0.9965608053501981	
0.032179382509893016	0.9965612464668006	
0.03217782791213516	0.9965613285134527	
0.032175248376767246	0.9965613832879444	
0.03217346173344745	0.996561477110642	
0.03210254684894661	0.9965611397874594	
0.03200759282132905	0.9965621286220391	
0.03198887259837648	0.9965619390648525	
0.03194089114573381	0.9965615981738537	
0.031936774352362717	0.9965617171380778	
0.031891600149962784	0.9965621278573044	
0.031836384917051146	0.9965625260529963	
0.031789683498088105	0.9965621437680139	
0.03178048500341929	0.9965623684508115	
0.03177684901393003	0.996562510390695	
0.031673271572735015	0.9965626053851563	
0.03167319107167105	0.996562609517762	
0.031622710314427704	0.9965628124643326	
0.031622535476216115	0.9965627621589332	
0.031618327848506635	0.9965627307512613	
0.03153768538241721	0.9965630597163957	
0.031463686613089195	0.9965630793426292	
0.031461369636813646	0.9965632628613763	
0.03145824371681395	0.9965633273865773	
0.03133796047122175	0.9965633184088825	
0.03130320033045991	0.9965638717954437	
0.031272721922033855	0.9965634354020415	
0.031240509626036635	0.9965634641535179	
0.031158277093221044	0.9965643461349647	
0.03110409366646845	0.9965637683090216	
0.031042634881616404	0.996564332989876	
0.03103872346513967	0.99656434442573	
0.031025834887490722	0.9965644769326905	
0.031014140232867332	0.9965642398058419	
0.03095106300882867	0.9965647330366082	
0.030907027118618095	0.9965642020705764	
0.030897175319844893	0.9965642455370926	
0.030817536222233512	0.9965651280513109	
0.03080840100441562	0.9965650965364593	
0.030754762657991323	0.9965644839201253	
0.030663908242227818	0.9965654127383295	
0.030657328336487454	0.9965653062308693	
0.030604520136328712	0.9965647764149379	
0.030604170990574452	0.9965648027086517	
0.030593836345384026	0.9965649689963265	
0.030505498258061495	0.9965655945354331	
0.0304979882457315	0.9965654602986093	
0.030465506270854665	0.9965650785460919	
0.030446143009064106	0.9965655205945478	
0.03041640727562979	0.9965654084590795	
0.03031953765849647	0.9965656237496546	
0.030317775037389135	0.99656557980053	
0.030317774493813825	0.9965655826383105	
0.030303557445087982	0.9965657599596416	
0.03016938144100368	0.9965656878014165	
0.030164168161353283	0.9965659967674692	
0.030019929253198536	0.9965659377130752	
0.030014455870285103	0.9965661956286718	
0.030013800309074704	0.9965661470708002	
0.03001271371189512	0.9965661544145418	
0.03001180338343397	0.9965661060378144	
0.029867400263824815	0.9965663324418453	
0.029867399906710054	0.9965663349647722	
0.029726807452992034	0.9965665272899389	
0.029722136948064803	0.9965665774423544	
0.029721724559057208	0.9965665223096013	
0.029721641471279408	0.9965665498773144	
0.029600213924463558	0.9965665905177639	
0.029582011533456354	0.9965670092650871	
0.029580918771472304	0.9965669735133503	
0.029521183098896963	0.9965664789276177	
0.029520150533010533	0.9965664483451502	
0.029435813148515167	0.9965673074190432	
0.029392363533911454	0.9965667562291769	
0.029373765953235553	0.9965665875248627	
0.029326506481022394	0.9965671879548973	
0.029287780021589535	0.9965673335569892	
0.029242927134596832	0.9965668726719706	
0.02923718370857537	0.9965671264797981	
0.029232546468323246	0.9965671943271603	
0.029136526012912646	0.9965670261717609	
0.029099108527004963	0.9965671712857045	
0.029098821735617064	0.9965671018873743	
0.02905884443147347	0.996567157806246	
0.029009322001114467	0.9965669082568974	
0.028954852004458596	0.9965674364494814	
0.02895474499463894	0.9965674251964501	
0.028948735668727042	0.996567361349479	
0.028920546823427568	0.996566790139721	
0.02881267167233023	0.9965674706958592	
0.028798758857279234	0.9965671114611242	
0.02877005315467889	0.9965668009283827	
0.028761052967005568	0.9965668382110571	
0.02874511172116342	0.9965670525835548	
0.028701054155049886	0.9965674985349738	
0.028640103882951892	0.9965671090850432	
0.028638585019655577	0.9965672573588229	
0.028542304909669518	0.9965672899217857	
0.02850701916103588	0.9965673604596329	
0.028505265963687777	0.9965673195954582	
0.028505091924253045	0.9965673732290142	
0.02837092283566552	0.9965674380132251	
0.02837000871863447	0.9965674816841903	
0.028369857306510125	0.9965674326219923	
0.028250163866352845	0.9965674885898584	
0.028243150698130427	0.9965677647098837	
0.028221737128953595	0.9965675719793233	
0.02819191776692958	0.9965671986986586	
0.028167661375694455	0.9965675116380927	
0.028095685898352575	0.9965679085918124	
0.028072379567542948	0.9965673122200833	
0.02798563623170946	0.9965677255539896	
0.027981651331370413	0.9965678480300825	
0.02797446748361907	0.9965676798598854	
0.027964873219271272	0.9965675547594357	
0.027964421894028223	0.9965675304276226	
0.027925829500257057	0.9965677411542382	
0.02790195785003768	0.9965675557429684	
0.027896155856121853	0.9965673080216263	
0.027828662004219885	0.9965676444728647	
0.027801146955069696	0.9965678406050439	
0.02779444308841962	0.9965677480737317	
0.027772005667666938	0.9965671804864057	
0.02767669373645138	0.9965676850799189	
0.02767484087735012	0.9965677634931757	
0.027630091700162826	0.9965670408644862	
0.027618489672147403	0.9965671102770123	
0.027612309129335575	0.9965671950382395	
0.027550800696534	0.9965677287165796	
0.027499953593570506	0.9965669985562662	
0.027478872861740833	0.9965673878873882	
0.027478780626613384	0.9965673984206995	
0.027373925895153563	0.9965671950604509	
0.027373799309941695	0.9965671464604591	
0.027252325545070583	0.9965670438880933	
0.02724160697683205	0.996566986584421	
0.027241503265442453	0.9965669407490664	
0.027106523456093132	0.9965667163134433	
0.02710650070899357	0.996566695139935	
0.027064727203199954	0.996566717217892	
0.026991784083853453	0.9965663591275555	
0.026973529304159954	0.9965663245899128	
0.026972774422213453	0.9965664096142501	
0.02696982742848014	0.9965665694815619	
0.02686486323654412	0.9965660664021666	
0.0268379954376813	0.9965661338709936	
0.026837634795818948	0.9965661762578175	
0.026837434698250177	0.9965661255504102	
0.026835089264511787	0.9965661648123444	
0.026729202465117417	0.9965659574194264	
0.026704505819116105	0.996565734161589	
0.026696315144802113	0.9965660931549423	
0.026580338638671448	0.9965655362875355	
0.026574507808197895	0.9965656223745382	
0.02657421111463786	0.9965656406389407	
0.02656083292286247	0.9965659024220338	
0.026559061352550633	0.996565802308556	
0.026507843626990293	0.9965653175446297	
0.026458067214739815	0.9965658372304254	
0.026426950223776804	0.9965655963340982	
0.026394390899064975	0.996565430885586	
0.026394382165215325	0.9965654428746257	
0.02627674351137651	0.9965653730712779	
0.026264835623775042	0.996565318688811	
0.026264091008301516	0.9965654270199318	
0.026202602150153787	0.9965649667705972	
0.026137396053019114	0.9965655717256248	
0.02609112829865154	0.9965647363882473	
0.02606822417230398	0.9965648801743414	
0.026008750113461702	0.9965654184250293	
0.025994013492363806	0.9965652223281536	
0.025960488449323332	0.9965646191008359	
0.025957431661629227	0.9965647213009923	
0.025908796697519516	0.9965649577003828	
0.025886398234901895	0.9965651254135405	
0.025836901348491568	0.9965646654438406	
0.025833464483998272	0.9965645934218058	
0.025825996169028195	0.996564911475866	
0.025801558648654858	0.9965647000371394	
0.025698923511988325	0.9965645560210087	
0.025698860318571253	0.9965645907080382	
0.025694370825847534	0.9965645978116672	
0.025693964546392386	0.9965645841251329	
0.02561526394249624	0.9965644687661128	
0.025572627984377785	0.9965641834108719	
0.025565120880675245	0.9965645289650275	
0.025486307036622642	0.9965640101499466	
0.025458228720682576	0.9965641471656116	
0.02545075350213462	0.9965643764222164	
0.0254501165764647	0.9965643418386908	
0.025402819299516242	0.9965636809181262	
0.025402199122388072	0.9965637050426868	
0.02533116791502852	0.9965642594414639	
0.02528686204868164	0.9965634334701483	
0.025208564109797427	0.9965640041990266	
0.02518398809307011	0.9965634618218846	
0.02516176443191545	0.9965635007571764	
0.025137882353008595	0.9965636347953438	
0.02512213283498705	0.9965633189032178	
0.025119010959125863	0.9965632140858847	
0.02504813326113969	0.9965636938070596	
0.02504006834138016	0.9965635039955828	
0.025001799017249998	0.9965628256939578	
0.02492877858592242	0.9965634014103029	
0.02492112637801357	0.9965633896500335	
0.024895769440145845	0.9965628969614552	
0.024891610880801645	0.99656269600164	
0.024786594511642484	0.9965630199364156	
0.024776811874955645	0.9965626722395639	
0.02477444681824216	0.9965626253876396	
0.024770277967852986	0.9965624673350079	
0.02473285454080287	0.9965625678401586	
0.02471386267155798	0.9965628172895468	
0.02463791021566323	0.9965623034424755	
0.02463359398243762	0.9965625782762951	
0.024573204716450296	0.9965624058242293	
0.02452369491792226	0.9965620011572192	
0.024516198294448704	0.996561996689237	
0.024510335708340943	0.9965622580814771	
0.024504431029170125	0.996562429221345	
0.024476429996666365	0.9965621456677064	
0.024388528396692463	0.9965618443234707	
0.02438606317297971	0.9965620694488849	
0.024265046498351584	0.9965616552511136	
0.024263227083122493	0.9965617082997462	
0.02426253740821045	0.9965618241227726	
0.024247299327222534	0.9965618242643303	
0.024140065740419287	0.9965614694784733	
0.024138056074785624	0.996561660645692	
0.02413791288332555	0.9965616397577383	
0.02401882702448643	0.9965612962104622	
0.024018436164426896	0.9965613596112866	
0.024016249734781708	0.9965615085795935	
0.023901508697549638	0.9965610388450813	
0.02389732451368279	0.9965613203142377	
0.023856818820871296	0.9965611585613031	
0.02385328355395257	0.9965611697768847	
0.02383391028169379	0.9965610326186731	
0.023820473578538538	0.9965608462838018	
0.02379583011190734	0.9965611573741324	
0.023761225921964467	0.9965607306823568	
0.02374544438537387	0.9965611597933512	
0.02373728581056683	0.9965609893616468	
0.023651088601619154	0.996560571747223	
0.023645172297665103	0.9965607384122693	
0.023642704729004583	0.9965608606867356	
0.023638955082457426	0.9965609433475546	
0.02360461136507664	0.9965603679349739	
0.02355593550967346	0.9965607219269477	
0.023518910305344812	0.9965607175216319	
0.023509516704102805	0.9965602717046139	
0.023489780371831536	0.996560225518586	
0.023464569249253536	0.9965602919360255	
0.023422454484578376	0.9965606532971489	
0.023388377738111456	0.9965598911285255	
0.023380757838513656	0.9965600209264237	
0.02334928889758661	0.9965603524959528	
0.023345930972371354	0.9965603020762133	
0.023279067388299247	0.9965599262042026	
0.023278604517962577	0.9965600246244759	
0.023267201918058422	0.9965600311022397	
0.023167827442678198	0.9965596561314022	
0.023167173953877462	0.9965597766845786	
0.02306024978084155	0.9965593187802293	
0.02305714246391393	0.9965593541716795	
0.023056888300129533	0.9965594268830832	
0.023052988214466708	0.9965594512305602	
0.02297012199253616	0.9965589397602012	
0.022953646564988946	0.9965592864927517	
0.022938023567702193	0.9965590723888272	
0.022928754795446597	0.9965586994540335	
0.022837665051321666	0.9965588662507693	
0.02283689732945224	0.9965588890868169	
0.022833457250385575	0.9965588396660207	
0.02282193167178089	0.9965583426294982	
0.02279186401680847	0.9965582607729179	
0.02273338414832223	0.996558592700709	
0.022711188868672808	0.9965579440658067	
0.022676316167759995	0.9965580109026619	
0.022660487545377965	0.9965581026794206	
0.02265219036501858	0.996557833339864	
0.02263791575167034	0.996558003984177	
0.02258239002886402	0.9965579879011841	
0.022578748760817693	0.9965578981902756	
0.022576187802133062	0.9965577450132338	
0.022570662765470102	0.9965575522728297	
0.022553676606273512	0.9965573596142838	
0.022473862518858315	0.9965578054992175	
0.022447408241366058	0.9965571308532167	
0.022443752449824408	0.996556997682656	
0.02235535236665657	0.9965573668999212	
0.02232870232191581	0.9965566098970277	
0.022319200307805532	0.9965566150395718	
0.022262973270753866	0.9965569950139035	
0.022215654295391286	0.9965563867882782	
0.022214501669486242	0.9965563399666102	
0.02220754787960672	0.9965566564921524	
0.022103785334126876	0.9965559767160983	
0.0221011008714861	0.9965562175678087	
0.022062343782342245	0.9965559848461851	
0.02204979263097052	0.9965558735233	
0.021996882630065166	0.9965555458748487	
0.021995775902843476	0.9965554613400314	
0.021986173473641346	0.9965558349808487	
0.021888086110083752	0.9965549199948741	
0.02188251520807371	0.9965551292577818	
0.021879617071051575	0.9965553021610122	
0.021869776473131156	0.9965551007477732	
0.021776820578683104	0.9965545883715324	
0.021776442756163725	0.9965546826455891	
0.021774173318221905	0.9965547168828722	
0.021752300107509594	0.9965545444724782	
0.02167055976685537	0.9965540995738805	
0.021670427423061262	0.996554150669476	
0.021662808777827697	0.9965542963442708	
0.021602530949319687	0.9965537299909345	
0.021601974774802586	0.9965537386865652	
0.02156418882948121	0.9965535551831408	
0.021562681531882535	0.996553729763027	
0.02152285728596277	0.9965533012451713	
0.021509971839148784	0.9965532257005404	
0.021502340928302516	0.9965534387921778	
0.0214383789281061	0.996552945990073	
0.02143809590557442	0.9965529152249081	
0.021436954715131424	0.996553063386452	
0.021334649329745145	0.9965523707712564	
0.021333148221473922	0.9965525476589395	
0.02132963753008967	0.9965525593449748	
0.02130510011079995	0.9965522613792317	
0.021265940393369574	0.9965518972775883	
0.021232284848650196	0.9965522843191625	
0.021202616174121145	0.9965514445342589	
0.021159654145742803	0.9965517236903276	
0.02115963242395925	0.996551726724841	
0.021129833829833657	0.9965517127347749	
0.021108514051513837	0.9965510686970513	
0.021093664377529554	0.9965514139189646	
0.021034189905172574	0.9965508440562685	
0.021021561637416298	0.9965506771215876	
0.0210157531978494	0.9965506760003563	
0.02101179747263296	0.9965508074710984	
0.021011596856155237	0.9965507427493018	
0.02092346197707766	0.9965502147842369	
0.02092331948239476	0.9965501582995275	
0.020923058526297538	0.9965501962647063	
0.020838931303448494	0.9965495629661549	
0.02083892666483995	0.996549571711957	
0.0208384327103439	0.9965495273066463	
0.020834952131050754	0.9965496403217511	
0.02082317120539196	0.9965493600379896	
0.020774950267547564	0.9965489374430839	
0.020772889328857312	0.9965490066805394	
0.020758055653800258	0.996549249308864	
0.02072606888126894	0.9965482755799455	
0.0206734164707412	0.996548575122553	
0.020668971680408314	0.9965485081462996	
0.020659520430688028	0.9965481589580891	
0.020638681189790415	0.9965475176623848	
0.02058340689023499	0.9965477964574893	
0.02055654910104237	0.9965468982992425	
0.02052242885268121	0.9965469103212584	
0.02051930452301255	0.9965469508680139	
0.020511336087097914	0.9965466068459016	
0.02047180557094698	0.9965467835746965	
0.02044237886596149	0.9965459349046019	
0.020441537020647896	0.99654586925574	
0.02044068333828721	0.9965459154025379	
0.02043329244913813	0.9965458787862592	
0.020379667800858738	0.9965459571715872	
0.020357812875641427	0.996545082144446	
0.020296308244653963	0.9965451768663671	
0.020294169716074967	0.9965450426870524	
0.020293644751897353	0.9965450518371428	
0.020265994194631407	0.9965441940057319	
0.02022685507108834	0.9965444017431909	
0.020220548219680574	0.9965444788672556	
0.020182157774744098	0.9965435408377996	
0.020178117489583074	0.9965437650138492	
0.020172987927289873	0.9965437642138116	
0.020100638704279375	0.996542968389593	
0.02010051247800165	0.9965430172921536	
0.020097105764760953	0.9965429114197825	
0.02009661539085214	0.9965429691324909	
0.020076768825258152	0.9965427745623613	
0.020074677571444047	0.9965427370487514	
0.020013200336596516	0.996542100672806	
0.020013197499903514	0.9965420912565385	
0.019928102577450427	0.9965411977729216	
0.01992809386448509	0.9965411815539963	
0.019924861709893323	0.9965411045788835	
0.01983965556197648	0.9965402869403864	
0.019839235951434005	0.9965401692443523	
0.019797557451691816	0.9965397859763743	
0.019756645335826446	0.996539325571399	
0.01975659240748586	0.9965393455302	
0.019756083819776168	0.9965392315675164	
0.01970408847452595	0.9965387362477203	
0.019685483848762418	0.9965383688188583	
0.019679256919194428	0.9965386042711873	
0.019660203857815264	0.9965380594014491	
0.019655305828246185	0.9965378706586635	
0.019642906110186032	0.9965380633495314	
0.019642365556734986	0.9965380944276744	
0.019584741278553516	0.996537209753015	
0.01957922382251312	0.9965372859928024	
0.019578388805817436	0.9965371502080524	
0.019578356888694543	0.9965371642399359	
0.019499142239062177	0.9965363012944581	
0.019499040098232803	0.9965362445621226	
0.019432300452103368	0.9965354901422016	
0.019421506296513836	0.9965354143448815	
0.019419132854243744	0.9965353488209385	
0.019419119795037375	0.99653536725422	
0.019402310913538296	0.9965349838854934	
0.019368745038512675	0.9965346681345547	
0.019361046833464925	0.9965344577994021	
0.019344847835608057	0.9965347020738222	
0.0193221880763221	0.9965340225691802	
0.01930957757977196	0.9965337121946817	
0.019308093906419556	0.9965338551917675	
0.01923975872952515	0.9965330790525255	
0.01923519905929434	0.9965329793057975	
0.01923478734641009	0.9965328636895999	
0.019230980286131297	0.9965327741633087	
0.019156278191607857	0.9965319586326136	
0.019154807561643318	0.9965317252465029	
0.019082337593060113	0.9965308805298679	
0.019081452256198297	0.9965307860116942	
0.019081291360367958	0.9965307288186813	
0.01907966782156826	0.996530678016038	
0.019074788213169196	0.9965307082179881	
0.01903805846793693	0.9965298810886263	
0.019010637638582992	0.9965300342194113	
0.019006498115364492	0.9965299147007763	
0.018985872847859044	0.996528968072201	
0.018936295849525088	0.9965288918429623	
0.018936120976570176	0.9965288551138315	
0.01891511271276988	0.9965280846096363	
0.018901199094795075	0.9965276492551922	
0.018901096415140217	0.996527661311978	
0.018866441151928304	0.9965278478343312	
0.01882931490048052	0.9965264588183672	
0.018795985312217836	0.9965265791721335	
0.018784450530124775	0.9965259931893622	
0.018763742657609113	0.9965258078757238	
0.018759801150059235	0.9965258230091498	
0.018759107493540827	0.9965257512961296	
0.01873428189924122	0.9965250607193465	
0.018732414049817816	0.9965249221175478	
0.018730354973467006	0.9965249710664327	
0.018702260087201727	0.9965250845810668	
0.01866989898011965	0.9965238161935762	
0.01866402407667875	0.9965236470529335	
0.018636528464630358	0.9965238983188265	
0.018596801166554225	0.9965224040957532	
0.018592637529030252	0.9965224682829392	
0.018567815862411692	0.9965225941041801	
0.01856748846675319	0.9965226151795192	
0.01853016461638394	0.99652119756764	
0.018508495560102464	0.9965214522130244	
0.018481023622571147	0.9965208214075117	
0.018472318902461992	0.9965205530780827	
0.0184687855819206	0.9965203254580636	
0.018465297132333462	0.9965205390936914	
0.018416037085138608	0.9965195467048775	
0.01839737917877858	0.9965192303902924	
0.018397375180809705	0.9965192395848319	
0.01839695846785137	0.9965193074099314	
0.018331035807219516	0.9965179749217818	
0.018323980966451808	0.9965179913606441	
0.018322799293376307	0.9965177724594224	
0.01825099866016769	0.9965166076594553	
0.01825003750117985	0.996516417278722	
0.01824885635688257	0.9965163234943402	
0.018179412951867837	0.9965152744877063	
0.018178213255675844	0.996515114233597	
0.01817805216329037	0.9965150620480079	
0.01816711013898489	0.9965147252314507	
0.018124395883045378	0.9965142153677209	
0.01812253985361319	0.9965142300532179	
0.018119718490857917	0.9965140115694507	
0.01811492928244569	0.9965140615661585	
0.0180882895485243	0.9965134448303502	
0.018086949129826294	0.9965133629608138	
0.018086908243547917	0.9965133333878987	
0.01808604262264528	0.9965132663717464	
0.018018358980080282	0.9965122712599317	
0.018015513933892127	0.9965119217486931	
0.017944981229201497	0.9965109516439367	
0.017943441449053223	0.9965108366877856	
0.01794193149249147	0.9965106121423497	
0.017896087539253043	0.9965099296376838	
0.01787174550053009	0.9965096314155748	
0.017866013015418382	0.9965093725783573	
0.01786601247201082	0.9965093693360574	
0.017865538183556774	0.9965094195157531	
0.017788629497095493	0.9965080055662825	
0.017788419955137223	0.9965080774640213	
0.01774906270010593	0.9965074652393675	
0.01774745487680061	0.9965072997355633	
0.017728991908540315	0.9965068830527283	
0.01771397155040807	0.9965067097055488	
0.0176937682076991	0.9965066031844679	
0.017690982991623857	0.9965062794234087	
0.01768917043055134	0.9965062906113332	
0.01761816650698395	0.9965052658276026	
0.017618058734685398	0.9965052182571771	
0.01761725955596318	0.9965050993528435	
0.017547551129998753	0.9965040851281177	
0.017547539473009466	0.9965040702465382	
0.01754702179360446	0.9965040852620586	
0.017543926762722203	0.9965038501978289	
0.01753851315502056	0.9965037035385209	
0.017496219912933892	0.9965030246864064	
0.017489549571083524	0.9965032293608919	
0.017478154025529838	0.9965031475290695	
0.017447785654309756	0.9965018944863061	
0.017440063414084633	0.9965019430825287	
0.017407051295487586	0.9965019445836828	
0.0173987414660131	0.9965015475458665	
0.017376049509992178	0.9965006132229104	
0.017337350491145365	0.9965007096933998	
0.017304317682107474	0.9964993513872709	
0.017304245060381335	0.9964993619975351	
0.017277993130053845	0.9964994108472134	
0.017259574008489594	0.9964991800121855	
0.017252483272880512	0.9964986698855249	
0.017214429413603325	0.9964979936716942	
0.01721392774496486	0.9964978896234554	
0.01721161624233493	0.9964978234866044	
0.017170944771579127	0.9964975776407257	
0.0171562006985641	0.9964968444174119	
0.01715037274709233	0.9964964997824202	
0.017124271625682246	0.9964962986419216	
0.01711253221423465	0.9964963426293423	
0.017108431663980114	0.9964964172965295	
0.017071478747653145	0.9964949304234877	
0.017043391154521647	0.9964951069937256	
0.017039761827812604	0.9964950517450504	
0.01702816028390424	0.996494526473217	
0.017005776457366593	0.9964936323240772	
0.01697931435497972	0.9964938318560649	
0.01695456557301584	0.9964928671037198	
0.01694374866377248	0.9964926579017713	
0.01694362212829339	0.9964926160249933	
0.01694343463323967	0.9964926583065989	
0.016911285341570693	0.9964921590564328	
0.01689297218236542	0.9964919398889617	
0.0168875541826076	0.9964915348805783	
0.016887475267962734	0.9964914935932897	
0.0168262974711542	0.9964904535820691	
0.01682513689474115	0.9964902297751922	
0.016825019782612364	0.9964902502767241	
0.01676426207415951	0.9964891576420287	
0.016763724386981035	0.996489000013166	
0.01674489881034426	0.9964887538091507	
0.016716365387223996	0.9964880424668277	
0.016707527263980528	0.9964878781001806	
0.016706179410288315	0.9964880423515987	
0.016700783639154195	0.9964878663909847	
0.016685462804065628	0.9964871999574654	
0.016672040944596553	0.9964873035564134	
0.01667120269484189	0.9964873368776846	
0.016632592788563563	0.9964863287559578	
0.016632517450994363	0.9964863795976836	
0.016608336344240006	0.9964857774740973	
0.016601276281408398	0.9964856936533235	
0.016588425774569423	0.9964854551404998	
0.016576470689036768	0.9964853079969687	
0.016574300111036718	0.996484974436568	
0.016520584934724893	0.9964840796221737	
0.016518494426620563	0.9964837540760141	
0.016518223458298446	0.9964837750300549	
0.016498112731516544	0.9964833577928759	
0.016464066431502743	0.9964827653093685	
0.0164632164664119	0.9964825935064245	
0.016457278389171943	0.9964821977848264	
0.016413745663444723	0.9964817007878666	
0.01640161128254832	0.9964809398635801	
0.016397697972108334	0.9964810969510721	
0.01639325764437948	0.9964811780074325	
0.016374852104274536	0.996480676538804	
0.016350621477793544	0.996479644664982	
0.016337332423031228	0.9964799746577211	
0.01632824706889968	0.996479556808417	
0.016305348911308054	0.9964786485041587	
0.016288687590561585	0.9964786183428755	
0.016282498149885704	0.9964785479460204	
0.016280053334329452	0.9964782023925239	
0.01627454681776512	0.9964780813774098	
0.016264293550726207	0.9964779734504844	
0.01622885866281006	0.9964770989333083	
0.016228492138084902	0.9964771998013933	
0.01620330660393292	0.9964761856918746	
0.016202037210911305	0.9964761971416773	
0.016200845688931015	0.9964761641100225	
0.01617742842965252	0.9964762177468525	
0.016155478032261826	0.9964749401924462	
0.01613729132903885	0.9964748426010311	
0.01612874027326527	0.9964749895883376	
0.016126164078856788	0.9964749503024654	
0.016122906444049054	0.996474754958221	
0.016095197917658118	0.9964734278498408	
0.01607321861689192	0.996473640677668	
0.016039913976369728	0.9964720374722223	
0.016019435540709816	0.9964722585006137	
0.015997705334392733	0.9964711573984089	
0.01598595079613603	0.9964707742662643	
0.015983045852565214	0.9964706359257075	
0.015972372826723	0.9964708623165256	
0.015958596015967608	0.9964701648354555	
0.015950331430558597	0.9964702682468873	
0.015943739183599606	0.9964700772646873	
0.01594022102653485	0.9964700270664558	
0.015920829172467746	0.9964690363943495	
0.015919615258894047	0.9964689413950805	
0.015899597328902136	0.9964691268776078	
0.015889144894866095	0.9964685809750891	
0.015865589318199456	0.9964674837623108	
0.015850202103077575	0.9964677539560584	
0.015814357289802013	0.9964660607812379	
0.015810478616774887	0.9964661376927111	
0.015808429159471685	0.9964661376449921	
0.015799272281004764	0.9964662903816678	
0.01578958033856887	0.9964660362494729	
0.015769140060756207	0.996464827040352	
0.01574259416987157	0.9964648284836304	
0.015739540774553994	0.9964647032955878	
0.015739535751537408	0.9964647049876579	
0.01571869388177907	0.9964637548815457	
0.01571721898827725	0.9964639252782307	
0.015706762299351522	0.9964635388747441	
0.015665956267939603	0.9964627216143704	
0.015665000883566243	0.9964624949914161	
0.015611731458600286	0.9964614225272609	
0.015611187761033783	0.9964612799351792	
0.015611181205732055	0.996461288521438	
0.015566154895199778	0.996460261907864	
0.015563749566078165	0.9964603996245377	
0.015561475135268366	0.9964602054452668	
0.015554645912484167	0.99646000004291	
0.0155420956686086	0.9964597536529923	
0.01554074324677987	0.9964596534730804	
0.015539845978958135	0.9964594857345777	
0.015500518783213735	0.996458891646494	
0.01549855265847233	0.9964587993793249	
0.015491671998782751	0.9964586055154534	
0.015490034627655313	0.996458314572528	
0.015438804160483918	0.9964573919977302	
0.015436824650830534	0.9964571103109613	
0.01543682430383881	0.9964571112670889	
0.01543582128529144	0.9964569825424864	
0.015385423823407159	0.9964560812141858	
0.015382571041230437	0.9964556669387601	
0.015354765960241127	0.9964551200535179	
0.01535008117514514	0.9964550553636482	
0.0153311454342914	0.9964546757695125	
0.015328179235183346	0.9964542502291892	
0.015282990140094379	0.9964533330064568	
0.015276309461694539	0.996452953814486	
0.015275858080348368	0.99645283588732	
0.015256846129987105	0.996452690151765	
0.015256773121859253	0.9964526664185082	
0.015219910758524578	0.9964511340932991	
0.015219905781787424	0.9964511303343012	
0.015206757712938194	0.9964514003024847	
0.015172143781268438	0.9964498224041449	
0.01515499233888688	0.9964497223537714	
0.01515217317603011	0.9964497507790365	
0.015149889447673702	0.9964494924496795	
0.015149371380343809	0.9964493947522628	
0.015099880640987717	0.9964481511485803	
0.015096443392717282	0.996448179416827	
0.015096439017017568	0.996448184325218	
0.015091423607385829	0.9964476522040829	
0.015047575752432232	0.996446847196212	
0.0150399106319122	0.9964465228179495	
0.015039798600578459	0.996446480153011	
0.015039676770828892	0.9964464997680631	
0.015039579115550624	0.9964464571481894	
0.015009961880350049	0.9964453143841067	
0.014992456448998272	0.9964454529317864	
0.014979897360460114	0.9964447185776976	
0.014965588136943205	0.9964439686096158	
0.01496484390144337	0.9964439020521312	
0.014939287711409024	0.9964439484977288	
0.014912836813637238	0.9964424229018585	
0.01488584240092087	0.9964424620574	
0.01486074036121156	0.9964409911373879	
0.014835981892902363	0.9964409970244005	
0.014829925952820318	0.9964406531435638	
0.014826567336232145	0.9964403934603773	
0.014826511513164562	0.9964404133789776	
0.014802121671738977	0.9964396540379952	
0.014799750961040989	0.9964396958187284	
0.014795036796689028	0.9964392925371248	
0.014792821002924141	0.9964391983934139	
0.014779380596959574	0.9964392011920244	
0.014768111715075388	0.9964391261729486	
0.01474489831434058	0.9964377022445955	
0.014730907625606074	0.9964376625211059	
0.014720418125083233	0.9964377044010951	
0.014692155261911108	0.9964360874739157	
0.014670414492272195	0.9964361156435266	
0.014669535141193355	0.9964360407042449	
0.01466918541789619	0.9964360432672387	
0.014666921042263744	0.9964358652133113	
0.014634484683708138	0.9964343770841603	
0.01463213945163728	0.9964344881426888	
0.014616531100707155	0.996434456969379	
0.01460514492367215	0.996433897520773	
0.0145881970482932	0.9964331637541292	
0.014587665078745019	0.9964331039279899	
0.01458725268944961	0.9964331937935448	
0.014536180990869469	0.9964317653457442	
0.014534966712557678	0.9964315075020903	
0.014480208317586849	0.9964299776254951	
0.014479173925180644	0.9964297531846095	
0.014457935935195882	0.9964290369596804	
0.014450492919852185	0.9964287323181774	
0.014448646828190937	0.9964288414046139	
0.014409330328462089	0.9964275317507628	
0.01440892392198697	0.9964274158325666	
0.014407942626073497	0.9964272710864093	
0.014386638196100605	0.9964266735686824	
0.014353279430434181	0.9964256343667361	
0.014352522717813645	0.9964255217677555	
0.014350460043455894	0.9964255017640096	
0.01434984412657349	0.9964253600134687	
0.0143487288209731	0.9964252425086988	
0.014293019288853898	0.9964236363117365	
0.014290876704907585	0.9964232703196064	
0.014275385257715002	0.9964228139233833	
0.014274318871944443	0.9964227957992188	
0.014236241667144187	0.9964216960394002	
0.014233471579393342	0.9964212631832191	
0.014184408239371315	0.9964198580339474	
0.014183092608492853	0.9964198992374907	
0.014182793834111685	0.9964198455634042	
0.014176521162517613	0.996419332980696	
0.014174693070674508	0.9964191361475618	
0.01417188026528905	0.9964191755744591	
0.014137486085490484	0.9964182646790017	
0.014123143299977423	0.996417303354439	
0.014114681317726613	0.9964175060108997	
0.014072452250208783	0.9964154683385841	
0.014067480455489001	0.996415613384941	
0.014062534235511676	0.9964156741618756	
0.014044007042486917	0.9964145301565234	
0.014012906798395633	0.9964137758675724	
0.01401281416656538	0.9964137911160688	
0.014009821237457339	0.9964133586885436	
0.014003394773017482	0.9964132047455099	
0.013962970785672999	0.9964119504358241	
0.013961070153215401	0.9964115931953172	
0.013936942359068746	0.9964108108236157	
0.01391520093442308	0.9964101849856662	
0.01391174212342568	0.9964096856465661	
0.01390467714427147	0.996409399532681	
0.013904244474567892	0.996409425220601	
0.01389228842991694	0.996409055915951	
0.013891730742474469	0.9964090496677397	
0.013864896600596366	0.9964082317387779	
0.013864172741527896	0.9964080500270995	
0.013833294362686125	0.9964066153429314	
0.013822318389412629	0.9964067296147594	
0.0138219992115997	0.9964067554097258	
0.013789894812311064	0.9964049784669216	
0.013785288645729275	0.9964046813101833	
0.013771002953353997	0.9964047831622513	
0.01376557629917009	0.9964043878974669	
0.013746337016314043	0.9964034914618531	
0.013732658456327674	0.9964026381552679	
0.01371914140718417	0.9964027513340423	
0.013711037076388915	0.9964023178813944	
0.013687354471975305	0.9964008824318515	
0.013669459358618241	0.9964007140239088	
0.0136644223304939	0.9964002521204545	
0.013661702377519262	0.9964000833738541	
0.013646462539708703	0.9963998879270329	
0.013641191174424422	0.996399616216473	
0.013620197669479304	0.9963982880929486	
0.013601996791228785	0.9963982723909093	
0.013571280843554755	0.9963963660088346	
0.013568319922214305	0.9963962483643841	
0.013552483459489202	0.9963963009984935	
0.013517711847629694	0.9963941955147833	
0.013511721836377034	0.9963942203730477	
0.013511361863865761	0.9963942089981856	
0.013501770251476131	0.9963942453788465	
0.013469255835054967	0.996392321697551	
0.0134662691008724	0.9963923792270041	
0.01346606447090769	0.996392316969791	
0.013452544965085881	0.9963919841968394	
0.013452478562557444	0.9963919890265082	
0.013428886046176054	0.9963911199317276	
0.01342603761068136	0.9963907963852784	
0.013423982660648289	0.9963904916356634	
0.013383284888160036	0.9963891990008854	
0.013382729929181337	0.9963890542565665	
0.01336158915388888	0.9963881047529863	
0.013361278687644938	0.9963880231988761	
0.01336121077750747	0.9963880447403061	
0.013354986541797486	0.9963877242342335	
0.01334844777178559	0.9963876356716768	
0.013321158010289534	0.996386683854355	
0.013320312609377383	0.9963866862704703	
0.013315628823293145	0.9963860601084228	
0.013310747227921978	0.9963859439470641	
0.013272592349239977	0.9963846989619678	
0.013268755806710731	0.9963841252857584	
0.0132255968339433	0.9963827236556649	
0.013225517520854713	0.9963826965693219	
0.013221362639242843	0.9963821261175966	
0.01317829100473744	0.9963808163798722	
0.013174603977658354	0.9963802805547143	
0.013174504984214202	0.9963802874040413	
0.013173810200057885	0.996380210280778	
0.013129527538684928	0.9963788423669298	
0.013125551945097732	0.996378270508674	
0.013095373302114363	0.9963774817805984	
0.013076482835684229	0.9963762794144784	
0.013074689925996441	0.9963762768518387	
0.013071170230703826	0.9963764393842989	
0.01307073216874636	0.9963763853715151	
0.013070713539279147	0.9963763970787447	
0.01302560795401482	0.9963743179907165	
0.013025598962646837	0.9963743063148681	
0.01302006775235043	0.9963744387278516	
0.01301672802715565	0.9963742449683471	
0.013006153142679933	0.9963734403753048	
0.012969913945005258	0.9963723083486842	
0.012969912905903621	0.9963723058572416	
0.012966763549845009	0.9963718316074289	
0.012949480360285226	0.9963712552593671	
0.012939588512002796	0.996370870317589	
0.012921316057874234	0.9963704232874427	
0.012915733367643827	0.9963698002567547	
0.012915726185046739	0.9963698104463187	
0.012869412437767968	0.9963681952549155	
0.012869397321447922	0.9963682032146685	
0.012866716587653608	0.9963677622155838	
0.012820572689925907	0.9963662146070759	
0.01281871848003084	0.9963658553093243	
0.012815146138114804	0.9963657155469585	
0.012815114297490894	0.9963657102384341	
0.012783466670904119	0.9963644692942686	
0.012778705652308583	0.9963646357623385	
0.012751323789668352	0.9963628428366637	
0.01273354504056484	0.9963628199900977	
0.012724705288695046	0.9963621765100468	
0.012706428713776708	0.9963609671776501	
0.012706170511289232	0.9963609304271683	
0.012687880911812485	0.9963608682282323	
0.012663540845074166	0.9963591109933259	
0.012654621900956233	0.9963589599436383	
0.012654561000802773	0.9963589502192542	
0.012646860647250088	0.996359023052434	
0.012637536238103974	0.9963585489780319	
0.012632522794198079	0.9963581069840595	
0.01262727757527277	0.9963577275156718	
0.012616739611809464	0.9963575713523688	
0.012613844236673853	0.996357396168662	
0.012605640964451076	0.9963566900508845	
0.012585102702877292	0.9963564565789239	
0.012564247557124838	0.9963548378918514	
0.012551222900923467	0.9963546393610797	
0.012546111610200507	0.9963547366746287	
0.012527169602595352	0.9963534794340447	
0.012514911254153289	0.9963527347935817	
0.01250544232871036	0.9963529366438477	
0.012480234278095118	0.9963514391293398	
0.012477794861393558	0.9963512471558408	
0.01247748020265482	0.9963512474937651	
0.012476116535337188	0.9963510886271019	
0.012468726183969311	0.9963512138739187	
0.012442238343673256	0.9963500326514022	
0.012441626756875778	0.9963498486176116	
0.012416417964362717	0.996348740083683	
0.012414881275933551	0.9963487466216892	
0.012414861128377497	0.9963487535545072	
0.012411013691530654	0.9963488647038095	
0.012389111025419307	0.996347674935391	
0.01238898567697332	0.9963475994678103	
0.01237500588033676	0.9963470978399086	
0.012349769479241927	0.9963460805589004	
0.012349508278711447	0.9963459619865411	
0.01234893815338832	0.9963458747437288	
0.012309548179043915	0.9963443680843975	
0.012309366729505191	0.9963444095062398	
0.01230837908462481	0.9963443231976555	
0.012306485123525413	0.9963440213437248	
0.012305842259551315	0.996344082383061	
0.012266065899789558	0.9963424654081183	
0.012265722975134825	0.9963423162090393	
0.012224922035694282	0.9963407099651588	
0.012224895655137276	0.9963407219093668	
0.012223628319564714	0.9963404275178124	
0.012200525483019788	0.9963395371479654	
0.012186893456848993	0.9963392263251464	
0.012184733083393323	0.9963390171923078	
0.01218240009027159	0.9963387041937506	
0.012179378020136647	0.9963383846675976	
0.0121689312539549	0.9963383667483532	
0.012139285844668635	0.9963367141712005	
0.01213751994024712	0.996336932702617	
0.012130982069697092	0.9963367099244227	
0.012128983260195809	0.9963365826616463	
0.012127351965140212	0.9963365201813926	
0.012103987798604063	0.9963350787250782	
0.012094637306278801	0.9963351477578888	
0.012089825967987366	0.996334546365317	
0.012083460725046527	0.9963343572488023	
0.012054243279459795	0.9963332758886188	
0.012054080745681145	0.9963332140222428	
0.012052628823020512	0.996332919175181	
0.012015466114781896	0.9963316029278763	
0.012013607490384007	0.9963312017460998	
0.012006585469057739	0.9963309802848433	
0.01197725322646257	0.996329852671064	
0.01197654724885966	0.9963296507359246	
0.011973639278513944	0.9963293909353962	
0.011973501165812845	0.9963294238683295	
0.011939013723537945	0.9963281001374348	
0.011938883404101956	0.9963281161514893	
0.011936494806172756	0.9963276615027371	
0.011902126470574564	0.9963263942236992	
0.01190196057233233	0.9963263190536423	
0.011901905421034044	0.996326342299761	
0.011896414089455663	0.9963259614836566	
0.011879130381966413	0.996324932670315	
0.011870919181004304	0.9963249425799215	
0.011869891700199931	0.9963250461163713	
0.011839436291850362	0.9963231322093331	
0.011839435613002987	0.9963231306791054	
0.011836253181402155	0.9963231660635655	
0.011831114343997392	0.996323331216322	
0.011799986693583618	0.9963213637519899	
0.011791519121574645	0.9963215712403127	
0.011788655319489564	0.996321457379404	
0.011773801670500983	0.9963205477999417	
0.011766631726202726	0.9963199439999313	
0.011763368523345648	0.9963197342057534	
0.011747956549081595	0.9963197581847045	
0.011725569631109385	0.9963181492601413	
0.011718482259298777	0.9963182467884797	
0.011709885089565065	0.9963177476876085	
0.01170499253664881	0.9963174028615625	
0.011695715165645312	0.9963174396002744	
0.011674998637412426	0.9963158633358082	
0.011659344002859602	0.9963158351693407	
0.011658893371661021	0.9963158587456801	
0.011646489469209141	0.9963150344865603	
0.011642012602208717	0.9963145865349299	
0.011634236743172967	0.9963141383937676	
0.011630487895045852	0.9963142591593686	
0.011627759978754983	0.9963142624449438	
0.011607957900405894	0.9963133162069734	
0.011603883822224744	0.9963131697254021	
0.011603805632329324	0.9963131131675208	
0.011582520868895427	0.9963118049252503	
0.01157291926318874	0.9963118560549968	
0.011568699591439854	0.9963118184270061	
0.011568687055025064	0.9963118117224682	
0.011548231125040737	0.9963102495244587	
0.011543173943150398	0.9963101135362636	
0.011542052732440522	0.9963102458938221	
0.011520809492569832	0.9963094356184939	
0.011514716235214729	0.9963091492897043	
0.011512282272290517	0.996308723654984	
0.011510864788047236	0.9963085564124091	
0.011477074492655098	0.996307508028316	
0.011472137453520955	0.9963067769279248	
0.011439431063391162	0.9963057557230275	
0.011436010155562119	0.9963053994793947	
0.011435428686412598	0.9963052711880593	
0.011435395356264219	0.996305239579069	
0.011398955893973169	0.9963037313503686	
0.011398449952596847	0.9963035483161847	
0.011397830954582537	0.9963034454856837	
0.011362712689102336	0.9963021061476411	
0.011360559045063877	0.9963016929351186	
0.011354860856942465	0.996301631353746	
0.011345347812753532	0.9963014196526887	
0.011332827534400255	0.9963005669186502	
0.01133155558282354	0.9963005098645797	
0.011326137293352637	0.9963000077941638	
0.011320429099442886	0.9962998218003312	
0.011315098792621837	0.9963000355911095	
0.011311682391524072	0.9962998369727296	
0.011295922901303412	0.9962986721463847	
0.011290931413552495	0.9962984935458763	
0.011275972381948562	0.996298152710627	
0.01127382733485097	0.9962977355867862	
0.01123851245465159	0.9962964357457965	
0.01123500742453907	0.9962962612639992	
0.011234849874531964	0.9962961896468433	
0.011234070125310431	0.9962960336413285	
0.01122968628931966	0.9962956798909378	
0.011196715634960872	0.9962947139705708	
0.01119087664588778	0.9962939319652842	
0.011156984204646371	0.9962929708353351	
0.011150772096384045	0.9962921634531818	
0.011142482357629506	0.9962919599720449	
0.011117682321537783	0.9962911971544585	
0.011113656756947142	0.9962906073123836	
0.01111209584140669	0.9962904562612593	
0.011091420945291539	0.9962899263736125	
0.011077608064084463	0.9962893382311642	
0.011077126210575985	0.9962891709727976	
0.011075338690205574	0.9962891131948771	
0.011054307836576474	0.99628794912613	
0.0110479823935971	0.9962879682590892	
0.011043689989713468	0.9962880481456095	
0.011021995261317096	0.9962864142481315	
0.01102069342320497	0.996286459155051	
0.0110149742213313	0.9962864543516173	
0.010999156578166738	0.9962861097790952	
0.01099631596356077	0.9962857912308235	
0.010988380853733383	0.996285045634186	
0.010980913012012476	0.996284638591919	
0.010963296360214427	0.9962845925860265	
0.010960422865722736	0.9962844086845547	
0.010945027840793136	0.9962831077789419	
0.010942544775672677	0.9962829615432789	
0.010922893332215538	0.9962828770602733	
0.010903655815308135	0.9962813181854391	
0.010890841144480606	0.9962813471126625	
0.010888803887250552	0.9962811627748631	
0.01087011206592889	0.9962803776466858	
0.01086830490857353	0.9962800108146521	
0.010842845792281444	0.9962790709540512	
0.010841586879260588	0.9962791875345284	
0.010840993065016898	0.9962791797330541	
0.010840872842721191	0.9962791994502246	
0.010821647521369212	0.9962782313053602	
0.010820659860221881	0.9962779842874047	
0.01080318323732367	0.9962774279663078	
0.01078844252649337	0.9962768864512898	
0.010788278682521689	0.9962769551837539	
0.01078583167981274	0.9962768054560938	
0.01078288081549434	0.9962767028212808	
0.01076923057136739	0.996275662267511	
0.01076337173253184	0.9962756559623496	
0.01074757495114646	0.9962754989963815	
0.010732204066321034	0.996274145907611	
0.010729121973729624	0.9962740750851573	
0.010712178213031883	0.9962740004402197	
0.010693893154142365	0.9962728166245847	
0.010693830311877529	0.9962727936015315	
0.0106929071426828	0.9962729286510116	
0.010691928127233519	0.996272853324603	
0.010658021949626088	0.9962714886816314	
0.010656662850775206	0.9962715251327043	
0.010654036707044755	0.9962713204135643	
0.01065403248776428	0.9962713338825823	
0.010614506025810306	0.9962697198742083	
0.010614360653069536	0.9962698015135647	
0.010576469499293922	0.9962682040849412	
0.010576136136497796	0.9962683138967631	
0.01057518569195093	0.9962682278120115	
0.010575143847554945	0.9962682344695626	
0.010572978825811924	0.9962680591460277	
0.010540278044975558	0.9962669780619553	
0.010537977450940934	0.996266606620617	
0.010532228810620279	0.996266617344411	
0.010522866071352381	0.9962665290796163	
0.010500123513658461	0.99626508749047	
0.010498197253514424	0.996265057545317	
0.010489929552190282	0.9962652764923297	
0.010478559069832983	0.9962644056296684	
0.010460623308975802	0.9962639759587973	
0.010454832797303228	0.9962637617337701	
0.010451615475627998	0.9962635474689324	
0.010450827096628248	0.9962635445744135	
0.010450818197613137	0.9962635655858616	
0.010411895699888542	0.9962621129176298	
0.010411330914124599	0.9962620550015969	
0.01041106796607754	0.9962621625881015	
0.010409445634007497	0.9962620613894405	
0.010372053561110019	0.9962606566947382	
0.010372022987361139	0.9962606969679297	
0.010333266524002488	0.9962592137537459	
0.010333005104305086	0.9962593073425982	
0.010331388620416064	0.9962591017164684	
0.010301443485567687	0.9962581865514456	
0.010293126202149845	0.9962577578633985	
0.01029286803119219	0.9962578531878554	
0.010292536428031735	0.9962578655081776	
0.010292536112478247	0.9962578670096435	
0.010253565760475834	0.9962563583544803	
0.01025308464394438	0.9962564991213851	
0.010247844747944969	0.9962563161149038	
0.010232186808037242	0.9962556129764952	
0.010214422975380024	0.9962550900409901	
0.010213723309477134	0.996255199623605	
0.01021372316896553	0.9962551983519674	
0.010193257399679918	0.9962540802218629	
0.01017541319696653	0.9962541387415887	
0.010172924569005337	0.9962540180566437	
0.010158878580622371	0.9962529719568644	
0.01015490475131889	0.9962527344455206	
0.010134399926395837	0.9962527679338143	
0.010126061928828227	0.9962523358393652	
0.010116644486318755	0.9962514931554763	
0.010102172216825729	0.9962513827191731	
0.010089550002008575	0.9962512147933509	
0.010088409919764858	0.9962512319227371	
0.010076015789112299	0.9962501827781716	
0.01005923582466342	0.9962501595529935	
0.010041493139042722	0.9962492850437422	
0.010037157012381153	0.996249458546837	
0.010024897515803413	0.9962485410620042	
0.009999532316178261	0.9962483455845705	
0.009996429297456939	0.9962481245041239	
0.009993645795103232	0.996247855340587	
0.009988783271008926	0.996247483016638	
0.009984317232701554	0.9962473938675961	
0.009983195787231038	0.9962475334672304	
0.009958783706257437	0.9962467584332164	
0.009948708189755509	0.9962463826690657	
0.009948691727581822	0.9962463555061126	
0.00994668766287262	0.9962464458459819	
0.00994604443643794	0.9962463924842202	
0.009911415302352546	0.9962450706061702	
0.009910538586019882	0.9962452593169314	
0.009905658186215026	0.9962450000216959	
0.009905087923926215	0.9962449465742216	
0.009884609336233243	0.9962442197379577	
0.009878668343003504	0.9962440645845227	
0.009875574783929312	0.9962442774384425	
0.009860196251005643	0.9962432028353548	
0.00984445455054052	0.9962433402851476	
0.009828388203060907	0.9962424181732134	
0.009828356143530273	0.9962424330204148	
0.00982811429381357	0.9962423877393493	
0.00982809748430817	0.9962424048102201	
0.00982532758453744	0.9962425363451753	
0.00979587530827913	0.9962413607342052	
0.009795436922155669	0.9962415170041223	
0.009763963870807014	0.9962403112079692	
0.009763626048637418	0.9962404509944159	
0.009762329167867312	0.9962404447684915	
0.009750202064569518	0.9962399497749721	
0.009733684618296105	0.9962393676266877	
0.009733683467201002	0.9962393597810797	
0.009721105433015829	0.9962392838124123	
0.009717917474170721	0.996239205953683	
0.009710724788926591	0.996238507689347	
0.009703218655146261	0.9962383153721409	
0.009699121212572773	0.9962383006748825	
0.009694378765215474	0.9962384349966066	
0.009693199004366031	0.9962381695699438	
0.00967159706416056	0.9962376170851803	
0.009665189034233454	0.9962374020299885	
0.009665188043328676	0.9962374087400068	
0.009665043907366742	0.9962373647478537	
0.00966373816678026	0.9962374736155091	
0.009635764833912895	0.9962364486191145	
0.009635090090317003	0.9962366341578579	
0.009633939132884694	0.9962364743909944	
0.009606237887712716	0.9962357197899017	
0.00960621309570252	0.9962357391948733	
0.00960604560297458	0.9962356508985508	
0.009606032149018513	0.9962356668215666	
0.00957751986456868	0.9962348967773119	
0.009577352895946219	0.9962348034222518	
0.009576456985424623	0.9962349460591386	
0.009548762823264603	0.9962339135032147	
0.009548594936173441	0.996233989367656	
0.009547966344432487	0.9962341207739367	


==> data/fig_minres_converge_M_4000_mu_1.000000e+02_warm.dat <==
res	dist	
42.39370903601295	14.920228120419344	
38.89923288978811	14.920227388165088	
38.899212262419795	14.920227389536983	
34.99836354327345	14.92022652339459	
34.99538860686389	14.920226783572621	
33.75689379749251	14.92021136694766	
33.752092810174595	14.92021186719215	
33.74452821950964	14.920211630397672	
33.73611132323177	14.920212731464009	
32.802236776180244	14.920154376732338	
32.79407381838745	14.920155746053243	
32.7474123929564	14.92015143062733	
32.7406692723727	14.920152765997384	
32.73517320750544	14.920152105919238	
32.7243347461461	14.920154633733512	
32.26785847267829	14.920081722269181	
32.258327648920705	14.920084555376766	
31.222605557446993	14.919887813131513	
31.2225137917857	14.91988783164322	
30.750814049692494	14.91980434216751	
30.73398416884136	14.919809817362031	
29.689302003372532	14.919567234665116	
29.670970983414477	14.919574296486259	
28.320816962549472	14.919196073460137	
28.305313030598516	14.919202630227675	
27.7197295979247	14.919017118562758	
27.713817772849232	14.919020458247278	
26.992691810835176	14.918785041616566	
26.974224789262472	14.918793363855345	
26.37272593614846	14.91856921509559	
26.371810560862873	14.918569762229072	
26.357741378107864	14.918564569666371	
26.350888529998336	14.918569260965363	
26.01978118168911	14.918438558680062	
26.000708644639516	14.918450943132992	
25.91504866181928	14.918409770422569	
25.9146904860665	14.918409882120804	
25.501467752514163	14.918216908046153	
25.500943990062314	14.91821733111532	
25.148462643497723	14.918058893226245	
25.131152846738058	14.918070565139445	
25.110932758413753	14.918059912915677	
25.110203208048627	14.91806033936269	
24.269321456541853	14.91764064458225	
24.25045308603203	14.917651037611737	
23.786866794869816	14.917407932103181	
23.78658291622176	14.917408126545892	
23.71469727535603	14.91737146901817	
23.71438143001525	14.917371725108518	
23.372934403960983	14.917202038457264	
23.355578847113147	14.917215797061868	
22.638329375820025	14.916822902879593	
22.61923341085116	14.916837811905758	
22.0199781748869	14.91648166119967	
22.001813563711735	14.916494779021617	
21.244721550617808	14.91603380696106	
21.229990607320822	14.916046610704127	
20.476632716728457	14.91558189385405	
20.465038926476957	14.91559000489963	
20.463378697565055	14.915588547136503	
20.457048690739896	14.9155929221219	
19.88289846524073	14.915230638685935	
19.865907053335917	14.915245188379625	
19.771129073451363	14.915180645921739	
19.770141104160256	14.91518044090214	
19.277249052041952	14.914860503341826	
19.26206978491266	14.914874914511463	
18.787285916260895	14.914552859020302	
18.786582539370226	14.91455271509927	
18.65416426282793	14.914466923067433	
18.648514913901106	14.914471032169384	
18.62260337853329	14.914453817170818	
18.613401115689456	14.914460816765157	
17.935252760079273	14.91401468610481	
17.934515053022466	14.914015543790363	
17.928141235991212	14.914011911674843	
17.915664816025533	14.914022425699365	
17.364175814028588	14.913661572036524	
17.356291607284987	14.913667750421496	
17.34017951668716	14.913655756421338	
17.331823882366947	14.91366271119537	
16.852607973933843	14.913341458724684	
16.83933667762301	14.913353387013206	
16.324222569413703	14.913008949993474	
16.31182084917479	14.913019634136665	
15.934316445199569	14.912767940221592	
15.933295466826022	14.912770602769625	
15.915110233945146	14.912758785050155	
15.91506198927718	14.912758937061254	
15.69297359032548	14.912617145009257	
15.681661386088717	14.912627470749099	
15.322948254327056	14.912382698329775	
15.321355290687732	14.912382533115919	
15.30065681461006	14.912368360290458	
15.286310916865173	14.912382435959854	
14.977079758139226	14.9121651462858	
14.974589194611264	14.912168982942609	
14.973111157059492	14.912167764640419	
14.9704062059073	14.912171961709456	
14.823444624226418	14.91207298409485	
14.818820464955268	14.91208063687259	
14.548082783146421	14.911883730417165	
14.545922151903609	14.911882808607965	
14.466624297803378	14.911826800057183	
14.45145072395288	14.911839424004814	
14.4285702870789	14.911819126511809	
14.421576622173854	14.91182041594483	
14.148757666868283	14.911615184202125	
14.130055616655076	14.911633638290365	
13.934888377643018	14.911478107501472	
13.932101869162613	14.911484756256081	
13.886123536628434	14.91144640946053	
13.873939585316352	14.911445601422463	
13.821121459920885	14.91140337940018	
13.809942187940345	14.911418467155013	
13.59779459494013	14.911235339876143	
13.592799902963657	14.911241539795531	
13.59097798779371	14.91124107987667	
13.581287077957576	14.911252801068812	
13.450601651374132	14.91114204826344	
13.449100041131278	14.911147903988708	
13.385279552504032	14.911091336036948	
13.382442168976256	14.911087789943833	
13.290732189281936	14.911007453687903	
13.271178176325986	14.911030925179018	
13.079435933550997	14.910840461849917	
13.07921924624278	14.91084172854507	
13.067483125634867	14.910849775627034	
13.055457140380984	14.910866256330998	
12.883113025926004	14.910681987746468	
12.863836621868295	14.910706756342526	
12.858446649201147	14.910706936928225	
12.85844636762958	14.91070689139397	
12.6790145642833	14.910506330158045	
12.654709199614214	14.910537698375446	
12.495992197306409	14.910349060420192	
12.466145479488873	14.91038758646	
12.400820280731528	14.910298156421984	
12.383801195452685	14.910287532221973	
12.332944710020085	14.910217176407482	
12.302454576873497	14.91025996261642	
12.172668024630886	14.910077046875916	
12.144110114491925	14.910121026985102	
12.123604594043385	14.910088960372807	
12.123522798936511	14.91008921927457	
12.07468702362723	14.910013617414547	
12.06385288181097	14.910007350993338	
12.009958199327444	14.909923155991889	
11.983119196336233	14.909965883109288	
11.934048076741771	14.909888053154921	
11.931749992000286	14.909882987088727	
11.843179995945608	14.909743597202121	
11.815720918703306	14.909785745990497	
11.689237263318361	14.90957328888805	
11.689210853098201	14.90957391658243	
11.679082925437918	14.909582682474309	
11.657565200037453	14.909619653283906	
11.542655047628475	14.909415648851121	
11.528333907268632	14.909444570377083	
11.514281516625324	14.909463127643676	
11.513144967030655	14.909468216607129	
11.40252346169773	14.909260258275692	
11.37401543160715	14.909311568145615	
11.258978443591667	14.909084112776647	
11.230104148997306	14.909134053256	
11.122759807124758	14.908917051839374	
11.11062513822963	14.9089516129952	
11.061881602684243	14.908876537398745	
11.055323110188167	14.908900158178609	
11.04589204401871	14.908881313436863	
11.044198938623552	14.908888672332546	
11.021976160728592	14.908840968030402	
11.02181666442863	14.908841248267608	
10.966430341594213	14.908723957190748	
10.937914280160676	14.908785047590879	
10.849074640370835	14.908580136832425	
10.838483911754865	14.908603959636082	
10.827788089904699	14.908617976243287	
10.81791253434291	14.908641278770432	
10.773680040156451	14.908529838593456	
10.756849175171418	14.908509092120523	
10.721711492283003	14.908419414758907	
10.718936360866678	14.908429133916018	
10.693411307205904	14.908470391687777	
10.689926523522956	14.908482067173502	
10.608896523588488	14.908283722579384	
10.599703401787282	14.908324499593512	
10.59372489720347	14.908326165413852	
10.541826007176203	14.908249287805939	
10.536932070538489	14.90825077146112	
10.535301559334652	14.9082711384965	
10.470004362687446	14.908112983726836	
10.440639568096529	14.908188058543269	
10.381675589651703	14.908043892463526	
10.37953140124342	14.908064864309	
10.329735406336761	14.90796605042661	
10.30405021956404	14.90803693809683	
10.233132930427747	14.907826206080376	
10.201392020862617	14.907901886601358	
10.20107668794114	14.90790058055613	
10.196170753833416	14.907912264380302	
10.136471428855982	14.907720383845964	
10.10029906154657	14.90781229079242	
10.094573036153252	14.907785585004062	
10.09018003683004	14.907791237591947	
10.081787166655827	14.907765086559733	
10.079119708395174	14.907749785107017	
10.057143456738565	14.907667179158194	
10.011326091728884	14.907682454078993	
10.004794974630961	14.90762370243144	
9.99354622326867	14.907647569404979	
9.966403971606992	14.907680237457347	
9.965553956824982	14.907685694236658	
9.914185198783434	14.907498748235055	
9.89268363532743	14.907549862041307	
9.892527950362501	14.90754685471763	
9.878066731559276	14.90758540038567	
9.866948897012776	14.907599120932888	
9.852797061036181	14.90753458492141	
9.818446066785858	14.907406024338083	
9.776394943950972	14.907527085100154	
9.723621403623897	14.90731983971835	
9.683050339166659	14.907441119662396	
9.634009741107022	14.907235746787558	
9.593665940599397	14.907356505911391	
9.54711802241775	14.907152540623922	
9.507938479075367	14.9072777644694	
9.505323515247484	14.90726641541017	
9.504895715393872	14.907268454706697	
9.461316743386243	14.907067734381442	
9.421472217693701	14.907191512000622	
9.376646489064914	14.90697437748675	
9.376176466608682	14.906980048626663	
9.357513544220387	14.907027236356189	
9.336158228511158	14.907102366776494	
9.293712363624637	14.906890154237368	
9.286425173474363	14.906899623239694	
9.284573165659536	14.906884825711424	
9.283538434469747	14.906895403309525	
9.261755442433365	14.906954172637011	
9.249091995143818	14.90700356078933	
9.20650216677715	14.906772464233091	
9.166138164558992	14.906903761430657	
9.143852861941665	14.906785642547199	
9.12673489637252	14.906678239380609	
9.122205127250332	14.906674387735318	
9.096222863042954	14.9067640897086	
9.095260493991487	14.906755664890557	
9.081970203536251	14.906799503652433	
9.040967769000055	14.90657232622215	
9.002069475265493	14.906713066351585	
8.975755779771678	14.906568430529088	
8.965110511836581	14.90663374678504	
8.942088371980077	14.906521453188267	
8.903634700581774	14.906665220843083	
8.89734425816497	14.90662951329736	
8.897046177085363	14.906625060149837	
8.868559867831177	14.906446226829058	
8.827386382629456	14.906600526698135	
8.790372855631775	14.906365243042366	
8.787896836800831	14.906381564051257	
8.759974970725603	14.906466423348197	
8.745208054138493	14.906527954121424	
8.714290139538257	14.906312091304478	
8.675095395357092	14.906464486909028	
8.664910554638746	14.906489217866499	
8.64399855846001	14.906322518472864	
8.638234993636873	14.906293897012825	
8.606068567150274	14.906441516198207	
8.60188139091789	14.906418584279287	
8.593438128929542	14.906441295889774	
8.568557336110967	14.906349908999992	
8.567494998077926	14.90637669154579	
8.565537076585997	14.906398711909144	
8.565335506443462	14.906407104812454	
8.532940339642707	14.906286753310951	
8.493824953037974	14.906463967786076	
8.470026400335662	14.90628632642566	
8.443779641231162	14.906398814159662	
8.443717212609966	14.906394696141549	
8.432172738461464	14.906418095309988	
8.42289774509054	14.906350357086033	
8.394149912287977	14.906477213887346	
8.375912031377071	14.906330108588314	
8.37431575156276	14.906308459915564	
8.370904873428099	14.906299568025224	
8.321013106783816	14.906515646381502	
8.29757226726701	14.90630787340608	
8.252333775742038	14.906495271509446	
8.241388450794716	14.906524459620142	
8.232248111296837	14.906422401851673	
8.22173909746215	14.906332473391677	
8.181037894513883	14.906538813247622	
8.170440646799037	14.906507307055657	
8.152046779809943	14.906414178810321	
8.14447335790888	14.906516123115384	
8.144472715046433	14.906516538966523	
8.11696958209894	14.90639007017508	
8.075592420328167	14.9066058687706	
8.054502517222662	14.906396812732513	
8.031429780025439	14.906490994705424	
8.01557008763827	14.90657577324435	
8.001297672103394	14.906630088392033	
7.9858834902222124	14.906462240646787	
7.982959683259831	14.906477714109501	
7.979168069020811	14.906438150677399	
7.9283378927770185	14.906676584697784	
7.909936469229626	14.906474694793175	
7.857454325115485	14.906724334771276	
7.8405215017144645	14.906524871616481	
7.838411725609438	14.906541711772613	
7.820115864841629	14.90658529825427	
7.80383373647478	14.906693944950094	
7.803242372558904	14.906703844935162	
7.783888116329205	14.90676454083429	
7.766165529671245	14.906554194185443	
7.721385978770366	14.906773908341954	
7.710284114460689	14.906810123810008	
7.699691452970146	14.90665148661346	
7.6955977440910805	14.906614531169893	
7.639312840773701	14.90688897778079	
7.636258563998892	14.906867912892302	
7.626330645423882	14.906706221555316	
7.590072507224309	14.906859885976587	
7.567919849596435	14.906978224033963	
7.552082617254131	14.906772901728653	
7.497024257859949	14.9070441481913	
7.4837734507317455	14.906854903747158	
7.479970183995849	14.90685410945959	
7.463267845504526	14.90695377798577	
7.4230257893124625	14.907147899440414	
7.4114288559269035	14.906972593515269	
7.368710490737216	14.907218905650396	
7.358725633207921	14.907134414986173	
7.348758250633876	14.907206773009898	
7.3462572003389806	14.907188677848286	
7.331968872857109	14.907294032016726	
7.3209352362547175	14.907143991503913	
7.320907891638323	14.90714675825267	
7.257290224173002	14.90744148063576	
7.2540176934815275	14.907370143444133	
7.2469765043798	14.907263067606856	
7.1802490839146005	14.907595524277653	
7.178075052206174	14.90755993681652	
7.1776657993565065	14.907540579935167	
7.167484630140492	14.907451602878762	
7.167426360661956	14.907444153613545	
7.165874268565014	14.907429689485626	
7.100884051078333	14.907782635639398	
7.098193917897162	14.907755321553767	
7.091899359007741	14.907614808069978	
7.036354881557026	14.907881891288461	
7.021005808237835	14.907976811143628	
7.012295600245411	14.90780992839264	
6.948774831723317	14.908136841056258	
6.945095198007333	14.908054846979425	
6.932605741333698	14.90810182467687	
6.92212642785438	14.908170553140422	
6.917995697868092	14.908171750857617	
6.912673567487032	14.908057806050879	
6.848522624467835	14.908411488236185	
6.839849634774673	14.90824382779338	
6.795400883294509	14.908554722962096	
6.767025802069053	14.908442014899892	
6.75889987080286	14.908590660006816	
6.752233522193035	14.90868038452293	
6.736265332227095	14.90854205817812	
6.716945054402619	14.908643901964215	
6.71692485939047	14.908641913808442	
6.710094039051614	14.9086588766032	
6.680647450024902	14.908860295381013	
6.673644665735797	14.908717245955932	
6.673219815486868	14.908697774838778	
6.6093802882905965	14.909026802275218	
6.60936353270674	14.909023598042172	
6.602293543490081	14.90886177015685	
6.557956671390792	14.909116871329205	
6.541296538291459	14.909188437901934	
6.5390588329200705	14.909119750674765	
6.534530558455825	14.909106512306781	
6.534290636143705	14.909092042732986	
6.531455786420653	14.90903946303922	
6.5067618262678915	14.909289227077709	
6.477529746830124	14.909170574007325	
6.455147140456948	14.909416808369212	
6.453354267466959	14.90937064181285	
6.448439184044764	14.909297803463243	
6.445815746554657	14.909236102301849	
6.389953407818767	14.909573600805473	
6.3827412132142225	14.909381262156677	
6.323889283127536	14.909710214009976	
6.317135818935404	14.909518536846974	
6.282010348026252	14.909725482206127	
6.257944452745786	14.909837013204347	
6.2531773451637624	14.90967084013203	
6.196976678017763	14.90996925711503	
6.19697228655328	14.909967357312752	
6.191833190485238	14.909804156812315	
6.185415416336604	14.909856181774849	
6.137547028575892	14.910097962526091	
6.137083698205237	14.910072534483755	
6.134081078880759	14.910071710859306	
6.133949068379484	14.910080423235925	
6.12906709163677	14.90993385547975	
6.0883387681667545	14.910171948060492	
6.076719874849402	14.910215421217236	
6.071989120332422	14.910039418794966	
6.052118482806659	14.910124306597409	
6.01843639257076	14.91031990565196	
6.013082541528057	14.910130513163436	
5.999105881454646	14.910255646288674	
5.96181610445883	14.910363759916438	
5.961402955602413	14.9103813601315	
5.961090178589692	14.9103548022932	
5.960984156368243	14.910364012413162	
5.95652751180226	14.91023033948123	
5.9098975539886744	14.910510312292987	
5.9037305499976185	14.910303207498469	
5.877148253845733	14.910523371329749	
5.8579501205075735	14.910355884792338	
5.857856082733487	14.91036290484273	
5.845043385901834	14.910537660154752	
5.839319584424509	14.91034992520157	
5.795583899303641	14.910572780657398	
5.795262034051525	14.910547571298777	
5.790690091678608	14.910369330302764	
5.785734950884965	14.910415149928843	
5.748143967300796	14.910609669156813	
5.745047595001687	14.910447704741669	
5.743504711338117	14.910407338430067	
5.701778846591914	14.910633026925234	
5.698982939507739	14.910532410169733	
5.696937914984186	14.91042571079435	
5.692082456207829	14.910419968458777	
5.692081968633398	14.910420743932661	
5.666714226625254	14.910525463698	
5.654933942057704	14.91060184325244	
5.648981438041529	14.910368057792585	
5.628019249803351	14.91053321872044	
5.622223052587763	14.91041003572578	
5.619710661521673	14.910403412953269	
5.618490856259268	14.91042681712176	
5.600842958446033	14.910569181984096	
5.5962400142017135	14.910369911770387	
5.594560338420988	14.910423568334723	
5.557151335091568	14.910502797409256	
5.555570854820476	14.910371709538452	
5.549141057704848	14.910360163937787	
5.549084416400955	14.91036469741966	
5.5349233572397045	14.910517197580774	
5.51194909301105	14.910251043316661	
5.507351369809556	14.91045919280717	
5.50123451707759	14.910387026163407	
5.475959054617543	14.910185622252232	
5.469942838257439	14.910341261598864	
5.467032530214546	14.91038583821095	
5.461215566314885	14.910159572471926	
5.452135988577686	14.910187695475457	
5.428900258793126	14.910331195445929	
5.423955982514783	14.910080005327075	
5.423386897273364	14.910096830127632	
5.394133373810226	14.910234697173994	
5.388194123188055	14.909996632780661	
5.386949395571596	14.909989252071435	
5.380522725953791	14.910167827748717	
5.35407555426448	14.909884259961748	
5.35078508501154	14.909979065170306	
5.350779595065993	14.909983346656576	
5.350289646027817	14.909974944424778	
5.349504295409028	14.910016403655712	
5.347827999367124	14.910043331986124	
5.337667852626807	14.909786463627075	
5.314476745991388	14.909943536277808	
5.3092753075908785	14.909671778810806	
5.281716193661588	14.9098242658326	
5.280215455029503	14.909800621969204	
5.277129371947545	14.909626579541694	
5.277043484928675	14.909645777351406	
5.244535883403069	14.909629445980311	
5.244198106006746	14.90957462771751	
5.243342715332272	14.90949794367414	
5.216760195617056	14.909487371325445	
5.212760346549384	14.909552083611834	
5.209220502428076	14.909372806926457	
5.208049945950971	14.909290860461418	
5.198741638526711	14.909307965246802	
5.178522404306069	14.9094077735262	
5.173741077193793	14.909142502587507	
5.172817528699438	14.909161453400257	
5.1431661120439705	14.909259558572678	
5.140510368352189	14.909066943247796	
5.139318075868815	14.909018888981869	
5.110807115605219	14.909147359687156	
5.106037346978984	14.908875545965241	
5.094334396475959	14.90891144808429	
5.079213133445161	14.90900211098252	
5.077560870542192	14.908983157459092	
5.0728905699551765	14.908723709408157	
5.047527250270372	14.908825525527568	
5.047321461597221	14.908801674200458	
5.042785025932413	14.908739423250749	
5.040868659007744	14.90863252267696	
5.036380346522051	14.908701358552738	
5.032009797005315	14.908729409213755	
5.028961671660456	14.90857499193211	
5.003833989669942	14.908666427305445	
5.001917843165083	14.908522695695625	
5.000541740312574	14.90845809382369	
4.988717251547477	14.908542174258066	
4.96914171346801	14.908508379377617	
4.968238922339794	14.908392058054604	
4.9582143302692465	14.908393831931013	
4.9412843215263935	14.908348664387038	
4.934329328802357	14.908355595937376	
4.93325794482414	14.90822622672624	
4.9028993621394825	14.908205064237185	
4.900453692778543	14.908181915549818	
4.900386043671443	14.908154784492101	
4.899035102355686	14.908087177188792	
4.896644638527226	14.908032419407798	
4.876206907053013	14.90811698904508	
4.874824119025605	14.908025621340194	
4.862437190260931	14.908076656669897	
4.862113247990349	14.908090844687619	
4.858568625441101	14.907891404968169	
4.858421724989243	14.90787264842468	
4.828883806417996	14.907961298478122	
4.8246935697578355	14.907702897033888	
4.797574889990696	14.907801956252282	
4.793318099659774	14.907655511801773	
4.790963539904089	14.907545094915205	
4.783660993126272	14.907742287859238	
4.772552523776856	14.907566050215005	
4.764114198947215	14.907526301988293	
4.76264168079653	14.907490591965963	
4.756030966408926	14.90740536712545	
4.75169671973166	14.907626458481728	
4.729861899388487	14.907315109467811	
4.716812358671817	14.907487126960055	
4.715734039692456	14.907444257321202	
4.715295227394697	14.907405643079493	
4.712518211301523	14.907254602838325	
4.686125988575136	14.907332872135349	
4.680049635186077	14.90725678577343	
4.679358417890919	14.907168142705086	
4.679348780334186	14.907172942351341	
4.670348074834139	14.907160082150572	
4.654465404341532	14.907190429141083	
4.645127237123713	14.906927228453268	
4.634796937830884	14.907192027037704	
4.624800484589428	14.90701487256893	
4.61000963248245	14.906801039857637	
4.606501862438081	14.906901670241634	
4.600143518235296	14.907033471582718	
4.600142936973657	14.9070320820106	
4.583120564613617	14.90676066202932	
4.565254842108828	14.906914199333428	
4.5620589863805625	14.906732476184509	
4.562007413574696	14.9067226741065	
4.528102414894187	14.906754133894154	
4.526209806348904	14.906595403206488	
4.522318013414127	14.90657996537752	
4.49000546852935	14.906643532398993	
4.487492861337606	14.906466399904808	
4.462055579594357	14.90653905024736	
4.451518036097049	14.906479248354406	
4.449997462399947	14.906525599938737	
4.449546375090292	14.906504847043152	
4.449525880399272	14.906508983685475	
4.447607052154445	14.906373554320817	
4.411750240822388	14.906441215364945	
4.409373476729449	14.906265551213554	
4.401805568325851	14.906291197571488	
4.381204782989789	14.90629406030177	
4.372670333435878	14.906321083351527	
4.370038009048897	14.906139079555437	
4.362184930717626	14.906198739192286	
4.331281036598293	14.90612220080398	
4.331253004830652	14.9061306396402	
4.330874343090458	14.906067409723775	
4.327082786764713	14.906080620483785	
4.291892313389739	14.906010093071409	
4.291884648825327	14.906019380009466	
4.272243802107362	14.905873586444466	
4.268433655713884	14.905993161439	
4.266174237138036	14.90601522335893	
4.250168714605228	14.905880722127902	
4.244991452542447	14.905920382988299	
4.24403215194496	14.905816969402686	
4.243143242053734	14.905785795050909	
4.207045532084023	14.905825729846635	
4.204679699921727	14.905643383090199	
4.169477879908047	14.905683531416418	
4.167783916174327	14.90553458276226	
4.167426788958853	14.90553159446874	
4.167305522925234	14.90551856914568	
4.1357679786934565	14.905573297327436	
4.133747629647122	14.905481695921978	
4.133737887691925	14.90549129730034	
4.1215052504846215	14.905414556402093	
4.121333405341069	14.905419438513603	
4.112464223305068	14.905413720351612	
4.103931306003873	14.905448586538297	
4.10365769607215	14.905406522892902	
4.0895334906254455	14.905383395986933	
4.088173572727546	14.905257347074123	
4.062004547230244	14.90527137445852	
4.057414142549096	14.905294796778294	
4.056256909537698	14.905270274886254	
4.054197319821541	14.90509626742213	
4.02627825040052	14.90513714667567	
4.021427029232318	14.905057819070592	
4.02135198379618	14.905026216563778	
4.0206710919486115	14.90504480065665	
3.9960022613694575	14.905016757019904	
3.9909678687846637	14.904810297751995	
3.989613177724712	14.9048037315512	
3.9779425781470454	14.905059648961547	
3.9577072017663486	14.904641801325688	
3.9458949402247536	14.904868872516749	
3.9447002368147155	14.904790295278422	
3.9354964675532575	14.904595724134165	
3.932896550607563	14.904590324324491	
3.9326712637493673	14.904597821159587	
3.9148118904205145	14.904679128020412	
3.9126407142622224	14.90450077116291	
3.8830612855711313	14.904541301811946	
3.881518847604584	14.904463678673336	
3.8806869751438935	14.904394411433993	
3.879652845006863	14.90435213287127	
3.8700534567739155	14.904539295125135	
3.859579529663321	14.904419826300739	
3.8500079941312793	14.90416958418963	
3.8406150136612505	14.90438650378201	
3.8403559438929955	14.904417982316838	
3.836081665052884	14.904354325345391	
3.836057764212618	14.904352373876147	
3.814103853905284	14.904017712064139	
3.8084730854073925	14.904255517122376	
3.787865793642614	14.903888580837387	
3.7840464088242523	14.903950253607835	
3.775355644248781	14.904032590556191	
3.773770015398747	14.903880729683761	
3.7630682073843085	14.903863135598572	
3.7456558247075193	14.903885833323036	
3.7441362672751515	14.903785563478731	
3.7441165304716506	14.90379987230032	
3.715748053650248	14.903677644304063	
3.715700297981078	14.903649448360527	
3.713213640058601	14.903620043822007	
3.702364104699101	14.903591381669989	
3.688136349047319	14.903512157832898	
3.6880521567171574	14.90347362932379	
3.662179937746111	14.90333663445367	
3.6616369148736503	14.903376246626841	
3.661207404307696	14.903364029125374	
3.661006661453406	14.903326868874174	
3.6600139147672626	14.903230538593435	
3.634836760293071	14.903234807631533	
3.633552219195659	14.903069365128673	
3.6100536913126	14.90307051393785	
3.609023449639147	14.902998173453408	
3.608914822570886	14.902976179704066	
3.6086776241739287	14.902971941083404	
3.608665307201167	14.902983387107085	
3.594476155399306	14.902777135872341	
3.588597727528065	14.902916309101983	
3.5885447234719563	14.902932015536933	
3.587581177877116	14.902929021477638	
3.577441174076695	14.902644292750956	
3.577389422613889	14.902670637166196	
3.5763470181245243	14.902649131744852	
3.558659763253729	14.902625222444	
3.557226854796749	14.902425760970518	
3.538895653620419	14.902430284284016	
3.5375766837421847	14.902234676837791	
3.5347119328442362	14.902229843236503	
3.531639751798732	14.90225956301603	
3.52659229066834	14.902251716358982	
3.519761189349404	14.902161348760298	
3.519547411011757	14.902081276808062	
3.504244703756032	14.901930815756531	
3.5041902422829967	14.901918151148067	
3.504002419163798	14.90196266404208	
3.5039893914499594	14.90195426252726	
3.4970142571173897	14.901692414164716	
3.4961984545642517	14.90179129400137	
3.484503039245991	14.901629420565863	
3.484319024332226	14.90155332182344	
3.4832119088651377	14.901535774481657	
3.4821478626784925	14.901487799997382	
3.4790432434277405	14.901464986312321	
3.471727686388772	14.901489845222219	
3.4701887521875205	14.901245123462084	
3.4620837250063463	14.901282526323387	
3.4601821657247003	14.901247285038599	
3.4583269342096483	14.901156601792186	
3.4577572264243397	14.901031174106135	
3.4570619257592585	14.901027418929141	
3.4532549799084538	14.901147084904865	
3.450627383969569	14.900967787359656	
3.4435372535814253	14.900701118584383	
3.442382852307162	14.900872272711194	
3.4317546033140958	14.900428052800958	
3.43096198666215	14.900485728795395	
3.4302298903873774	14.90057717683424	
3.4298370481864544	14.900587342021515	
3.4270095961856826	14.90029698000336	
3.4185157663603407	14.900332520407511	
3.41691115490187	14.900084157909873	
3.416807886117529	14.900055096525223	
3.413525641129667	14.900101384383877	
3.412632484946415	14.900134172216296	
3.409373678765452	14.900016824785727	
3.4062420507645603	14.899733746948751	
3.4039269326249064	14.899924042892243	
3.3954711740309076	14.899391272993116	
3.3953619508994537	14.89941287110807	
3.393404712866664	14.899576628720169	
3.39337188247387	14.899587378514699	
3.3852433808027045	14.899058636519626	
3.3834789404339904	14.89926137730693	
3.380269347164764	14.899023149067396	
3.377846411905512	14.898811290641413	
3.3751209272080307	14.898845485085369	
3.3746706819205325	14.8988791475879	
3.3746307697487543	14.898900294191312	
3.3724005828001045	14.89859587723552	
3.3717391257447096	14.898635595298787	
3.3648580646851016	14.89850670768737	
3.3639109845768225	14.898251391414334	
3.3581064630183945	14.898128726018403	
3.3559053172000954	14.898107465511377	
3.355609980096801	14.898062957622264	
3.3549304028962688	14.89786265447671	
3.353626919257356	14.897746502048653	
3.3476575553748673	14.897741214381316	
3.3469109543576074	14.897608600979213	
3.345741156538055	14.897349260375782	
3.3436284263174145	14.897321045796424	
3.3394709482247187	14.897322433337573	
3.3371806809319553	14.89687568899932	
3.331279917037644	14.896851088094575	
3.329522127529743	14.896513656940215	
3.3293653689602887	14.8964666367033	
3.3290911004507673	14.896493230569773	
3.3259488242289867	14.896323149667353	
3.3243050636553817	14.896263356364233	
3.3238873453859	14.896359408497345	
3.3188826290592166	14.895823787582348	
3.3188792667654896	14.895829389234564	
3.318584958362577	14.895900131028922	
3.3160003969900993	14.895776867685187	
3.3133304390993246	14.895686563079504	
3.312250757160976	14.89537688200622	
3.306048357321114	14.895210899822555	
3.305643958810625	14.89507436559135	
3.3040145910852354	14.894780727269566	
3.3024503612148415	14.894799366895022	
3.302362511533475	14.894789048431981	
3.2996510590200487	14.89471659185785	
3.29868006081073	14.894663338703069	
3.2972057727176507	14.894274875836825	
3.2917985205137947	14.894102721800637	
3.2912923468355237	14.893962114995222	
3.290946605056451	14.893835819187613	
3.2881591940400887	14.89359415353237	
3.2870777521121934	14.893527287649324	
3.2869306945481886	14.893577863605525	
3.2865903019758713	14.893493526471516	
3.283816007971325	14.893399232787301	
3.2815777998896496	14.892912687270016	
3.2815767901098685	14.892914573902223	
3.277741534156613	14.892861174513028	
3.275949563645705	14.89246306293199	
3.2748835583815756	14.892257021477818	
3.2714808757203406	14.892244633258047	
3.2690776073108445	14.891806502017609	
3.2685085711651745	14.891681029677638	
3.2683321648989225	14.891724671607594	
3.268121951414831	14.891708707996981	
3.2670968636042343	14.891721737171276	
3.2623018665556134	14.89110420656877	
3.2621760989716964	14.891180417812215	
3.255999487274603	14.890451034110315	
3.2559118672113425	14.890516924390267	
3.2557382482017956	14.890480353738763	
3.2539725288164627	14.89028997896881	
3.2498763511832367	14.889791188495353	
3.249616161185889	14.8898528711001	
3.249542701846089	14.889800375198778	
3.2468288457936247	14.889465220885686	
3.2463435624137924	14.889371222660749	
3.246325762444781	14.889359165042936	
3.2433046424191225	14.889251195346507	
3.2433044047972817	14.889250293204013	
3.2410099614010908	14.888791557314509	
3.2405064757553457	14.88887928981788	
3.2344073070850934	14.888149292534594	
3.2344071310367015	14.888151103171534	
3.234310781747666	14.888208237198876	
3.229917224131056	14.887652684364502	
3.2279597894564804	14.887482313609485	
3.227640924255165	14.887475662269901	
3.2275733362075347	14.887402381834281	
3.2222483146652636	14.886878856013073	
3.220707675901282	14.88670464187954	
3.2207036629501813	14.886691043029048	
3.220652594436883	14.886653071613631	
3.2137388655411088	14.885967090666327	
3.213721524927379	14.885933751553342	
3.209941781313164	14.88545157307961	
3.2098913095647936	14.885426997323606	
3.2070977726415424	14.885338484949674	
3.2070974661572373	14.885339453828395	
3.206803180413494	14.885287902418735	
3.204957101129643	14.884810277511363	
3.200411559789737	14.884593807464856	
3.198345240095763	14.8840588798449	
3.198040047037549	14.884056876607728	
3.1935511432398727	14.88379844854778	
3.1934020658134563	14.883735695975911	
3.192821461881341	14.883588338582673	
3.190825344540483	14.883198444302781	
3.1905990727725606	14.883222949550323	
3.186614362817613	14.883001146487043	
3.185155320569752	14.882622782041954	
3.184793217740943	14.88250991100894	
3.180719467643665	14.882178728638905	
3.1806718949791963	14.882212637197636	
3.180649597348511	14.882196485158655	
3.1751053064993218	14.881358391990887	
3.1746311460922585	14.88145055023208	
3.174393791378733	14.881460244454564	
3.1700703649141753	14.880819888452027	
3.1698349765803573	14.880802725668389	
3.1697827669042904	14.88076826517157	
3.168694163160205	14.880516797809767	
3.1655177544748	14.88042030068981	
3.161806910435907	14.87962574429357	
3.1588445713832263	14.879550395759699	
3.158736560706186	14.879528725886441	
3.1586574774475684	14.879527992467874	
3.1548915321699282	14.878721167078675	
3.1521829666385743	14.87866360906454	
3.150702992424145	14.878401157236608	
3.14902393926676	14.87796028387713	
3.1489865488110587	14.877965794294832	
3.145093341928322	14.877670466551628	
3.1449683371437542	14.877604973833735	
3.1446477592087487	14.877493580648261	
3.139938877712753	14.876828832162813	
3.139822407900774	14.876884861760145	
3.138812774645662	14.876765923704824	
3.1372336104352394	14.876537578579525	
3.1362010741053012	14.876459400145885	
3.1344643269614365	14.876072145914511	
3.134344513566047	14.876016998605886	
3.1341009731640233	14.875953094400472	
3.130275010159148	14.875699786645145	
3.1277613096416643	14.87508280109422	
3.127737662231825	14.875069818843889	
3.1253831717738856	14.87496160518742	
3.1252300364452945	14.874925118839375	
3.1213658266733315	14.874295389948298	
3.1213590012446404	14.874313171943355	
3.1146962170434525	14.873390318620272	
3.1146947606327102	14.873398023503231	
3.1143591364369856	14.873297232577183	
3.114331424204161	14.87329914397157	
3.1141213605446025	14.873252270487155	
3.1077836740903884	14.872485488107476	
3.1075445420208214	14.872341076889468	
3.1009295444154072	14.871535360150181	
3.1007192188536807	14.871435020200853	
3.100658908088365	14.87138850402286	
3.0964465501052643	14.870928200340533	
3.0963019017184195	14.870884713849847	
3.0942561056639333	14.870434224989316	
3.092691413659164	14.87039294338084	
3.0919006175387405	14.87026595346846	
3.0917679957430333	14.87021144400776	
3.091747390073867	14.870188305389576	
3.085452121621131	14.86929828138032	
3.085416942025671	14.869316280989318	
3.0854169381539496	14.869315907062216	
3.0795857805644005	14.868500144250607	
3.078506690487006	14.86841084784758	
3.0783479716533173	14.868367938359581	
3.0782404476536858	14.868298510035583	
3.0781075205429334	14.86832415490224	
3.0780783089310124	14.868310436060032	
3.0711989851596275	14.867362070141615	
3.071198704191417	14.86736582024997	
3.064307452818908	14.86640337067991	
3.0642990660430405	14.866421128999274	
3.064236740689114	14.86642558225727	
3.064209872526203	14.866412269146478	
3.0587293768353083	14.865608592300696	
3.057574191522241	14.865617723956564	
3.055262721227591	14.865088941883883	
3.0537672525537096	14.864902784819831	
3.052120467789668	14.864842346604773	
3.050739031623587	14.864762346794866	
3.0474776159579524	14.864056791541312	
3.046859218191244	14.864004981167412	
3.043543202104589	14.863849153496353	
3.040131745204219	14.86313513747158	
3.040129252714333	14.863137291264142	
3.036092137221771	14.8628916728497	
3.035436326516991	14.862685585322847	
3.033638011014058	14.862447002336106	
3.031042148235281	14.862141796263058	
3.030166810780556	14.861980724598167	
3.0292652474269977	14.862046196482396	
3.027916391978834	14.861890129084333	
3.024322851784852	14.86141438281707	
3.0242941189917794	14.861397082456351	
3.0237931016695403	14.861240389317915	
3.0181044322010444	14.860810144773088	
3.0180671013787332	14.860821805930447	
3.0167788518217304	14.86060865932592	
3.015772265817888	14.860343575470242	
3.012552383335844	14.860118671618135	
3.0096105486583378	14.859885122800904	
3.0091967487598437	14.859867154050571	
3.00767663392525	14.859486228137198	
3.0007641030858867	14.85898904228329	
2.9994193548142523	14.858646549861154	
2.9924742366672077	14.858142611920433	
2.991694177773185	14.858067067568987	
2.990826689208699	14.857819168989169	
2.9890382612404887	14.857659428014372	
2.9845146612589084	14.857313341331105	
2.9837856064655908	14.857308347168615	
2.9832242366979007	14.857173488090993	
2.983211860377446	14.85716532186255	
2.9787692073507404	14.856734297427172	
2.978455547315719	14.856625836023335	
2.976789428174206	14.856500660433012	
2.9716810094699793	14.85618127179174	
2.969618355857225	14.855761924740905	
2.9665021756086	14.855599914396421	
2.9637943550899406	14.855430114319585	
2.961899344538817	14.855164457236699	
2.9601687814969933	14.854950397554674	
2.9600343740464665	14.854983713770752	
2.9586714943781187	14.8549658084054	
2.9505719831479924	14.854057939160505	
2.9490431310259853	14.854112816172492	
2.9485536200905327	14.854079234001881	
2.9455198220338517	14.853722807126863	
2.9408674227207365	14.853215376761934	
2.9395286719212037	14.8531497319458	
2.939396733853908	14.853181869836877	
2.9381673875112346	14.853172327888691	
2.929642262597617	14.852241701086342	
2.927863009897521	14.852287666958224	
2.927242108426708	14.85224184075746	
2.919253171998089	14.851378876460744	
2.918742733241241	14.851410295624722	
2.918676858968825	14.8514251608529	
2.9108456096776583	14.850864941263934	
2.9102936089227804	14.850783384176998	
2.9090868757049964	14.850540784328857	
2.898912326018861	14.849903179373895	
2.8989123153139698	14.84990301018077	
2.8982800415375	14.84977458506256	
2.8957942494883215	14.849458857279165	
2.888729919460766	14.849013579520843	
2.888718393128416	14.849022623064092	
2.8885445695251346	14.84904748421229	
2.8871434908364786	14.848904802070594	
2.8772255165479033	14.84801405677582	
2.876289228549732	14.8480820210314	
2.8644625323283126	14.84700490533531	
2.863694594260457	14.847052473349576	
2.8631432295810697	14.847054263506113	
2.860808024944655	14.846876811560557	
2.86080112953167	14.846874392682377	
2.8524884948763978	14.846035715124922	
2.849483053559679	14.846021571062753	
2.8397505031844728	14.845044712058241	
2.837236362686608	14.845028459884505	
2.8372255075782764	14.845020158997118	
2.8366349440788112	14.844979755722163	
2.8317790266702714	14.844510653643093	
2.8309137113239027	14.844388919234355	
2.8268863802808153	14.844140059038354	
2.8243880956494585	14.84400948432116	
2.8238658862781385	14.843873460828156	
2.8238596091239567	14.84387682570061	
2.8123849548349593	14.843037015992678	
2.8123547906654736	14.843056107715062	
2.812106642182222	14.843017266643391	
2.806046919671753	14.842425567321905	
2.803910521299008	14.842411795304724	
2.7970785765971766	14.841853418398166	
2.7964565047444885	14.841786109917557	
2.796446887041416	14.841777543085477	
2.796171906901389	14.841693190958436	
2.7898871704608976	14.84123412595867	
2.785581897910107	14.841001956480866	
2.783719233184766	14.840652703894012	
2.780580950889128	14.840476509874891	
2.7742240282790065	14.840078716776619	
2.773681142331022	14.839959504220742	
2.7725156970881573	14.839745438414427	
2.763608477293292	14.839221707376332	
2.761989576906863	14.83892281203954	
2.7619895225425743	14.83892345430161	
2.7527379362431557	14.83827952609048	
2.752316673330203	14.838171724997322	
2.7521237433822825	14.83810344962875	
2.744891532376766	14.83755981851658	
2.744806428676757	14.837566319818743	
2.7447661223901862	14.837540350916461	
2.743736078634407	14.83744017771622	
2.7430900221713217	14.837357970928606	
2.741288586542863	14.837245558055745	
2.740486982966073	14.837104830719618	
2.7404861500214373	14.837101457200482	
2.7402991776496384	14.837071821358297	
2.7332153255480875	14.836550249227086	
2.732559880885812	14.836358558146719	
2.72871347987504	14.836107922075632	
2.726870485512692	14.835967048263601	
2.726869812336006	14.835967877945263	
2.7245255644170085	14.835608110326527	
2.7233364278967955	14.835656238619176	
2.7169493152278403	14.834887095134375	
2.7164923579232534	14.83493939877591	
2.7160834277226766	14.83495816696392	
2.712374351972701	14.83447900459146	
2.7105667172221133	14.834271428286343	
2.709258988939063	14.834171621217425	
2.7092102549388897	14.834207174620927	
2.7020272820139124	14.833431981769746	
2.7020042908789703	14.833458464656841	
2.6959984909760046	14.832816741767992	
2.695204754110458	14.832716379586712	
2.695186819431517	14.832693156639412	
2.694203539519744	14.832661101367506	
2.6932364196115333	14.832558016497991	
2.691070501512287	14.832366616984915	
2.690083056280909	14.832160151358556	
2.689344638160031	14.831982030695036	
2.685038653621073	14.83172936956314	
2.6849019211221083	14.831690518468237	
2.682713032880717	14.831234577498035	
2.681038024985239	14.831106826437276	
2.6793091997787415	14.831078704271812	
2.677714714399616	14.830821877832449	
2.676885914196307	14.830660081350034	
2.6767247068841913	14.830614416395056	
2.676072565318803	14.830475003251909	
2.6725088965915327	14.830260240818593	
2.6721470799310003	14.830128786035699	
2.66709030304832	14.829505845029095	
2.667002412899626	14.829484243985755	
2.666761053894654	14.829547360971329	
2.6659106358680154	14.829419557322897	
2.6606343740114604	14.828722112778074	
2.6605083159328218	14.828776284097497	
2.6544206410829707	14.82795466221024	
2.6542701633257026	14.828003947591418	
2.653997274654661	14.8279248582188	
2.653161062052498	14.827826804696405	
2.649611918567338	14.827345960677018	
2.6483822321677124	14.82733339781181	
2.646444074881211	14.82689903649113	
2.6460279399811117	14.826827053138047	
2.6438427036405168	14.82670359028181	
2.6424253434030094	14.826601253465276	
2.640665696465927	14.82622949026092	
2.640562822048454	14.82618454951516	
2.640390725360213	14.826148968251966	
2.6387654135578273	14.826082239568354	
2.634562239617095	14.825449959938808	
2.6344289338704847	14.825499960470953	
2.6342436937036235	14.82548767927314	
2.633675844807625	14.825393140657754	
2.629020965989825	14.82472689206664	
2.6286213777797895	14.824755050012216	
2.628588574700855	14.824729056217922	
2.62644299336547	14.824391792907113	
2.626097064115262	14.824314179585167	
2.6260938186018006	14.82431030123299	
2.622437670974945	14.824011612628516	
2.622320813663921	14.823971690712948	
2.6209018330273652	14.823611876068993	
2.616450401995176	14.823252753617217	
2.61474036274652	14.8228141804382	
2.6103659568994533	14.822456815978128	
2.609298665368324	14.822192167211895	
2.6086839593473257	14.82202028903392	
2.6043721154906296	14.821647113093476	
2.602885061010744	14.82129286788731	
2.6025946377022726	14.821243977912099	
2.6019921216403534	14.821248641460958	
2.601970761009432	14.821235053922209	
2.6019164510623685	14.821240556653528	
2.596541394993045	14.820527500669527	
2.5965028315289294	14.820534774441782	
2.596494139204537	14.820517402276744	
2.592029577008408	14.81991851714604	
2.5916775361792004	14.81993908441427	
2.590977255707638	14.819869061718329	
2.590346091445882	14.819776706897166	
2.590301617731598	14.819761665013093	
2.588988741787699	14.819488485452784	
2.5885685720764138	14.819527773455741	
2.583033355369739	14.818735885217134	
2.5830323266457484	14.818733478985454	
2.5828396206657036	14.818782635612544	
2.5779089876126293	14.818055786397226	
2.577228250951087	14.817975321001544	
2.5768331524807575	14.817965437450656	
2.576820513899507	14.817945033373135	
2.5756724292413216	14.817837385012156	
2.570709597773869	14.817137194102582	
2.570532249078758	14.817190564994167	
2.5683008917709103	14.81689008596298	
2.564483718649059	14.816343377477581	
2.5641960709146914	14.816401570915527	
2.5595921384362312	14.815766557747287	
2.558730493753825	14.815662354162567	
2.558604435241103	14.815596434165894	
2.557086274090299	14.815486129731417	
2.5549039458071627	14.81529730917071	
2.553673979102969	14.815022501870148	
2.5526259178323305	14.814811981976735	
2.5487743414744624	14.814561850969097	
2.54861357636169	14.814510060374214	
2.54552364233254	14.813973853424201	
2.5454745660765496	14.813958992767535	
2.544561615447455	14.81390478707018	
2.542400063395619	14.813820146556447	
2.538570183808709	14.813153185790293	
2.5371005148763444	14.813101192903389	
2.535991362897958	14.813029002436624	
2.5344825200522556	14.812884470027267	
2.533236215493874	14.812592019364281	
2.531739225117264	14.812428694478706	
2.5286186651852662	14.812128421166452	
2.5284739471006956	14.812167182047059	
2.522222543015338	14.811362025807684	
2.5215409772722275	14.811391618748475	
2.5215148188859784	14.811374398368525	
2.5204419805872775	14.811256267605447	
2.515960209725577	14.810701694688028	
2.515896729942674	14.81071142916904	
2.513705421771192	14.81056578322867	
2.513313317141101	14.810456046465768	
2.5128475287905077	14.81035324784572	
2.506164951390654	14.809776820741332	
2.505654786774663	14.80966033442196	
2.5053433625724035	14.809570199309722	
2.503340610555355	14.8094409236081	
2.502600035325887	14.809407817692465	
2.4970560586700215	14.808696413288171	
2.496108829857818	14.808737231338782	
2.4942611908017867	14.80852248491692	
2.4907438303827365	14.80808135613073	
2.4885398679271695	14.807824059096687	
2.4875249327407483	14.807863828857426	
2.4824325631011885	14.80724638382138	
2.4821447793472933	14.807222948702886	
2.4793258429980556	14.80692362537316	
2.4788425706965977	14.80697510863811	
2.4722859733068856	14.806246381666433	
2.4703425977110522	14.806046602342189	
2.4703062690282485	14.806060126120789	
2.469170936308997	14.806041431850902	
2.466547841880132	14.805648761400356	
2.4598832411529026	14.805121750077763	
2.4592842324456936	14.804976271060589	
2.4591914442674274	14.80494374709849	
2.4508295473790684	14.80423288969618	
2.450104644471488	14.804075948072347	
2.449690044634397	14.80401900279644	
2.4486841107770116	14.803944172633296	
2.4480133786401845	14.803960972455203	
2.4420125513857185	14.803334289660596	
2.440605530566372	14.80316556014774	
2.4400406858546884	14.803076185459842	
2.43915380826694	14.803064495831915	
2.4383960462243333	14.803075867365818	
2.4304857442114374	14.802171665963582	
2.4293346901313657	14.80218143114526	
2.4289301428511267	14.80214619432047	
2.4283179529314323	14.802060102863642	
2.4263767996444474	14.801828859811783	
2.425551560370334	14.801825002917928	
2.419510570055661	14.801123048240692	
2.419377571909038	14.801099646830634	
2.417619823752028	14.801092709328637	
2.4107886959614637	14.800274204571311	
2.410380649878352	14.800252281995968	
2.4089276469828786	14.800256942989776	
2.406139442689541	14.799907112732354	
2.4013742980435877	14.799414415243152	
2.400952069634619	14.799461386790126	
2.3956213625472773	14.79889893205258	
2.3941069088245746	14.798712964367377	
2.3934627807552857	14.798614399096458	
2.392014265999432	14.798625754643648	
2.3867298369383807	14.79798314713183	
2.385031848743797	14.797792615948206	
2.384203528728996	14.797832887157714	
2.378491274027257	14.797221507593717	
2.3782212901178887	14.797157503933096	
2.3781198065147438	14.797119145622288	
2.3773274464085845	14.797037842716545	
2.375701407201401	14.796911211688546	
2.373047700338116	14.796782300335611	
2.369444548959354	14.796223437361835	
2.36939771535311	14.796227727667294	
2.3683235806906433	14.79618065967651	
2.3682853396608694	14.79617461105224	
2.3643359417583834	14.795906237567337	
2.3620454482257998	14.795486728419254	
2.360652869011575	14.79540117293803	
2.3562409384454517	14.795086433791653	
2.354491969504261	14.794739070866273	
2.351251711707448	14.79449900679278	
2.348582498178374	14.79432179409656	
2.346835678198524	14.79397989371822	
2.341085172586748	14.793554974918363	
2.340756668867014	14.793455385447016	
2.336388260567492	14.792973903493804	
2.3362890160997183	14.792957084970734	
2.335153207462196	14.792887996765922	
2.33484469046464	14.792924811714146	
2.3304910845450793	14.7924266423676	
2.3288474714209118	14.792253736972995	
2.328681817143964	14.792213659079437	
2.3276333083499674	14.792201780924966	
2.325544324748602	14.791926374364103	
2.324962586909195	14.791931588599923	
2.324382757622605	14.791913483025438	
2.322723696517798	14.791702784235344	
2.318468819621015	14.791201158862512	
2.317343026870239	14.791230414224895	
2.3154823356900476	14.791021171607388	
2.310883991499236	14.790467293143548	
2.3103427719646517	14.790417425947542	
2.3094837990932016	14.790422850666038	
2.309458226123323	14.790435743897723	
2.302903362592479	14.78974607711995	
2.30160881007209	14.789597760311421	
2.301300680733414	14.789634672232403	
2.3003334774257413	14.789598362228514	
2.2966540755268525	14.789159593561202	
2.293409382079263	14.788793989922903	
2.292174073351851	14.788818782507123	
2.285054566836719	14.788002228854685	
2.2836390172102257	14.788011186448474	
2.280557013034374	14.787632759347353	
2.279648434651733	14.787509024143189	
2.275903423954497	14.787261123503997	
2.274830861348777	14.787079028490568	
2.274391003917586	14.78702239973524	
2.2724802094620644	14.786974631861069	
2.2664264631388606	14.786276907467583	
2.2652482321868734	14.786208311763941	
2.2649133576318237	14.786235659986868	
2.2646121177688054	14.786235559877012	
2.262446652846574	14.786022215958115	
2.262234569172803	14.786007427612645	
2.2570473715573645	14.785416777692237	
2.2555109523507717	14.785410939089362	
2.255050205862794	14.785381468397315	
2.2509340993047156	14.784947259919388	
2.2491616156079552	14.78477530138356	
2.248929107437313	14.784707637028992	
2.241978371458311	14.784206980802118	
2.2418159532752493	14.78417432501629	
2.2417727363220052	14.784153712570209	
2.236844163648969	14.783640613340973	
2.234434258760873	14.78345176090575	
2.23409128450315	14.783448214411074	
2.2336910595540203	14.783476534458812	
2.223951951839313	14.782532342173418	
2.223581862031855	14.782556129582446	
2.2221210329940817	14.782503266534802	
2.2144176844526324	14.781704712379579	
2.213740438167229	14.7816250031369	
2.210776057943169	14.781541051207316	
2.2077889633944148	14.781220174399879	
2.2023503596642513	14.780666529809142	
2.199657770804176	14.78060043511731	
2.191233757127526	14.779751397536264	
2.1903397764030648	14.779755839340096	
2.1897960415750677	14.779735617572102	
2.184845417515022	14.779319433329798	
2.1825647923611124	14.779142585886309	
2.1815144776012585	14.778955948167173	
2.175477821748714	14.778522265138607	
2.175428520580719	14.77851619523835	
2.1724353507765732	14.778334400438288	
2.1724244405028026	14.77833581946374	
2.1708214441814597	14.778178949021163	
2.1694950055851443	14.777962499644122	
2.159162212250189	14.777250140526666	
2.158695183174109	14.77720189393114	
2.1574816953531157	14.776995416285544	
2.146540904346884	14.776230218309266	
2.14640714156973	14.77622753473638	
2.1447002030609243	14.775966379790423	
2.135637865234608	14.775341336235776	
2.1343259082368253	14.775283396452073	
2.1309470010293277	14.774859763121814	
2.1291840490755582	14.774756668810074	
2.1211112355172874	14.774234776518444	
2.119017473480239	14.773952892211177	
2.1184008978725393	14.773905805470543	
2.117047674931463	14.773841194797615	
2.1123665639975204	14.77349562396657	
2.112129331523838	14.773448941956362	
2.1040721754882874	14.772890446405354	
2.103515123403175	14.772801622379827	
2.103303272271219	14.772755784352555	
2.0986552224384045	14.772416029895355	
2.0918335972224544	14.771944289865386	
2.0918288315976605	14.771938560836288	
2.083751306313498	14.771239598151558	
2.0835750251810374	14.771218514312803	
2.082633578534096	14.771172330980713	
2.079719073945609	14.771076833866529	
2.0693474199540627	14.770140877353574	
2.0658414791565125	14.770020383196954	
2.064977883735213	14.76997183705901	
2.0632862336445643	14.769822239021126	
2.063167744215031	14.769821428120316	
2.0547529823706188	14.769057931930485	
2.0539863473243822	14.769013936037469	
2.0501485844564766	14.768882543246281	
2.0395087163247645	14.767943299856636	
2.0354856489505764	14.767808967188632	
2.0285070078871845	14.767204058755707	
2.0254540042891622	14.766927291107294	
2.023099051152185	14.766857344945105	
2.0229866990509286	14.766838639953768	
2.022030157343999	14.766761203291138	
2.015382341268193	14.76632873387035	
2.0142377196765446	14.766169379915205	
2.005358641833007	14.765527549493585	
2.0050075829759564	14.765535488184069	
2.004023445973898	14.765526218610821	
1.994210751588751	14.764727619763237	
1.992470712558408	14.764597799312773	
1.9924424017858946	14.764588491726872	
1.9896137793814501	14.76451082308786	
1.981272895877007	14.763827576150433	
1.980934104954726	14.76379299130463	
1.9805622042433246	14.763769274274221	
1.9805620030199222	14.763768237891032	
1.9709442113734794	14.763189053426728	
1.9688566026597012	14.76292095741398	
1.9687185087765104	14.762918660705628	
1.959382373530563	14.762358070580238	
1.959357551473703	14.762344799669968	
1.9590475928735422	14.76230913470612	
1.9512321267406552	14.76169423495863	
1.9505106180076042	14.761699993083475	
1.9482400239778768	14.761609984771747	
1.9479886854764499	14.76157215095487	
1.9410696463828137	14.760996113836288	
1.9399022856554033	14.760889389288726	
1.9372167882879974	14.760845345968345	
1.9355145069345427	14.760689667105673	
1.928769823523273	14.760118581878068	
1.9265294062241074	14.760100737479478	
1.9186817506634113	14.759417878711181	
1.9179362142723115	14.759402208568437	
1.9175240014814594	14.759381773506261	
1.9168736729028293	14.759405936073268	
1.9135613335151211	14.759141122040807	
1.9099073693647635	14.758868725515244	
1.909422063866188	14.758775689046601	
1.9033944430704395	14.758484202121902	
1.9028751726046707	14.758425034822194	
1.9027627563796836	14.75840628099354	
1.9005690989909914	14.758130450239104	
1.8958755273299	14.757927492306221	
1.8937543223835258	14.757784150159067	
1.8925503950374354	14.757585294390687	
1.892528059575784	14.757587797505519	
1.8854681661553112	14.757189417401282	
1.885311021090511	14.757154313899452	
1.8843864829777144	14.75699735160705	
1.8780159406423245	14.756652036522256	
1.8769776997706185	14.756461070535535	
1.8724574641623457	14.756215797157571	
1.871042238733543	14.75612689663029	
1.870297822706686	14.755994056767076	
1.870255434325519	14.756002202694392	
1.870223533817469	14.75599357755166	
1.867598265926823	14.755865730142007	
1.8674298289263518	14.755833418211438	
1.8643801232213357	14.755542805972498	
1.8628643597950607	14.755521179493863	
1.862617713191657	14.7554898293598	
1.8619090915220664	14.75535281895225	
1.8579139038653159	14.755121618390387	
1.8567255409539802	14.75506424536722	
1.8557705771220534	14.754874605988372	
1.8536526748040651	14.754742045219498	
1.8513305935254518	14.75466358944578	
1.8511882842732381	14.754643157737316	
1.8511622098320164	14.754643440966781	
1.8492932004016773	14.754353575320025	
1.8458477260220583	14.754217586296935	
1.845470883167078	14.7541227209921	
1.84207903595354	14.753835941523064	
1.8413434725865179	14.753763484418663	
1.8410584374978936	14.75380472949327	
1.8410556052508806	14.75380746274462	
1.8397086043283108	14.753704583476786	
1.8362920530011597	14.75332800517607	
1.8355376999044253	14.753380273611441	
1.8328670870702894	14.753090264458788	
1.8314999658013453	14.752928896293108	
1.8310792283917872	14.75297328792591	
1.8308010978033284	14.752943482400726	
1.8281216842421133	14.75274019012374	
1.8274062605931611	14.752573335256947	
1.8242711557957962	14.752419197333957	
1.823742362149271	14.752353703758848	
1.8236420118244954	14.752328842008637	
1.8236386780851022	14.752322389549139	
1.821464947656001	14.75207042766224	
1.8208715498864911	14.752014983660668	
1.82021194352496	14.752014168545248	
1.8200729030071878	14.752044218794042	
1.8162335785849046	14.751601373341627	
1.8160212796774438	14.751620971761815	
1.8159508936984692	14.751635975808956	
1.8157402211804388	14.751655266744013	
1.8124630828139672	14.75129272202654	
1.8124467373414133	14.751278032102217	
1.8120083917800853	14.751213706597989	
1.810079470769544	14.751164080727836	
1.8098641958035782	14.751139486306913	
1.8091718657454607	14.750999451692335	
1.8086090259728187	14.750902413137288	
1.8063453823117732	14.750747383556156	
1.8063309584831444	14.750763155375516	
1.8024253232058527	14.750352767374698	
1.8023515396619134	14.75033762752462	
1.802210137386435	14.75038112446018	
1.8010751030997694	14.750273332472355	
1.8010720204897168	14.750271963309325	
1.7983515006062134	14.749934448182033	
1.797940530912005	14.7499918090416	
1.7943631890570138	14.74954796679837	
1.7943621638852372	14.749546465799428	
1.793869004065753	14.749599094577551	
1.7907171045634567	14.749190436502383	
1.790428274441082	14.749163279240712	
1.7903326491408058	14.749194611967278	
1.7897183332578694	14.749174860278512	
1.7875519169927607	14.748927276198918	
1.7874494640036414	14.748883263787649	
1.7872738391154177	14.748830386767235	
1.7870318129301808	14.748819987795049	
1.785811466327284	14.74872127707836	
1.7843809506260917	14.748665115431752	
1.7831951800165369	14.748398469939584	
1.7805496973596866	14.74827672641882	
1.780157943883267	14.748191167016255	
1.7801509864027432	14.748188222757587	
1.7793065371294132	14.748000387865313	
1.776694116319664	14.747878367494291	
1.7763403609701318	14.74778600082887	
1.7750449521487357	14.747562154581104	
1.7748156051482111	14.747566680081327	
1.7735818762253164	14.747543171523448	
1.771685275419421	14.747289653059802	
1.7715858784362577	14.74728505448813	
1.7715712257435738	14.747266264578021	
1.768060839852373	14.746936708128112	
1.7680108367991536	14.746959180736706	
1.7678868267074281	14.746949657546928	
1.7664060478826773	14.746704428660497	
1.766389710577468	14.746710792561915	
1.764022347739926	14.746572481875244	
1.7637978908618746	14.746567429779782	
1.762769988814059	14.746330924140274	
1.759790884745207	14.74616283651707	
1.759090687940337	14.745994174876321	
1.7587533226695624	14.745927010035196	
1.757438414066536	14.745866642609913	
1.7562580531377234	14.74579488107759	
1.7554453204592788	14.745704003904706	
1.7550574551943479	14.745577407416057	
1.7517024151991836	14.74532909536386	
1.7516532464176213	14.745337268667257	
1.7516110150910555	14.745321402010447	
1.7514045208399294	14.745284213785212	
1.750744056736649	14.745132341594337	
1.748178739872148	14.744948632862824	
1.748161408906306	14.744963484108258	
1.7455401418163696	14.744642216960806	
1.7448937509470803	14.744552910191773	
1.7447014721758745	14.74459064128102	
1.7446011645308244	14.744575009476936	
1.7423306107708905	14.744387208188881	
1.7420167138468496	14.744301718499491	
1.7409818994097859	14.744122525506302	
1.739691639643254	14.744089688989757	
1.738830261441	14.744053430885687	
1.7370233544827167	14.743710914402548	
1.7349987032338126	14.743642124036379	
1.73496184466714	14.743645735050434	
1.7333726518926857	14.743346751761216	
1.7314402782834175	14.743226481833938	
1.7313999451730828	14.743201490224456	
1.7313164557807659	14.743205623294603	
1.7312971018044707	14.743213590457438	
1.7280494821300016	14.74282879902468	
1.7278519573777038	14.74279740377659	
1.7276300713662922	14.742840279676413	
1.7255258915103031	14.742557809200314	
1.7251622571595395	14.742569104164245	
1.7250934111530691	14.742554424522044	
1.723315182384291	14.742332049076264	
1.7231830785121962	14.742306800907746	
1.723164637208891	14.742317937685208	
1.7226313907758524	14.742331318007547	
1.7197343904751834	14.741911012456915	
1.7193437277983523	14.741896238576102	
1.7192891095284755	14.741887512612262	
1.718985271981831	14.741930959181754	
1.718749723055338	14.741892213981824	
1.7154818806808545	14.741467934606204	
1.7151730174967847	14.741518904052619	
1.7121246439369666	14.741114651419544	
1.711691481626187	14.741048389747442	
1.7112741621090088	14.741099319529397	
1.7080332410087982	14.740643668604779	
1.707827972184423	14.74063434385511	
1.7076292924804768	14.740648093814332	
1.7076220034170886	14.740658498369477	
1.7039604403541881	14.740215534415015	
1.7039235119648897	14.740239410987181	
1.703920524067306	14.740235275531049	
1.7003711803429578	14.73981895561922	
1.700351556527795	14.739809041975395	
1.7003434477264838	14.739820727826293	
1.6998141991325828	14.739792923252477	
1.6976897618745828	14.73952232571092	
1.6976218495775248	14.739496501354338	
1.6972570065412578	14.73939672185811	
1.6968220063997075	14.739382991014558	
1.695266272325431	14.739298294991336	
1.693941091761124	14.738998927954148	
1.692856127120642	14.738978103635372	
1.6911794921137604	14.738737651010988	
1.6908455305773553	14.738680177236683	
1.6908253570778278	14.738685688353874	
1.6908230721706112	14.7386799690478	
1.6906348519258203	14.738694039577318	
1.6895276491628928	14.738515237161407	
1.6879151250187272	14.738324675204137	
1.6879142977385775	14.738325958647012	
1.6876507171104569	14.738348988353186	
1.6865677818636022	14.738095697246749	
1.6845656597936494	14.737974877264389	
1.6845650161603654	14.737973745959481	
1.683426660482594	14.73768760156237	
1.6815123347757364	14.73758094188101	
1.6804770703944738	14.73731036029044	
1.6803004350733357	14.737278249513341	
1.6787674287259293	14.737199559038697	
1.6787627409493293	14.737204087525921	
1.6776964505115923	14.736978291214063	
1.6771725687598453	14.736855957266966	
1.6758843437013684	14.736823105403158	
1.6749697851773042	14.736610648255487	
1.6742223378957481	14.736451944610192	
1.6740925136406473	14.736456808950683	
1.673213706855135	14.73643715044244	
1.6726634818715835	14.736359895149569	
1.6716937166462635	14.736097653623382	
1.6705176579888446	14.736049468332208	
1.6693487366541204	14.735823823564843	
1.6693081286309286	14.73581228789202	
1.6691075718552066	14.735777168032786	
1.6690375194412113	14.735803448139704	
1.6676946637534484	14.735538292807647	
1.6669327543015569	14.735511017913336	
1.6664740999772152	14.735481371589673	
1.6654025873773286	14.735187707282932	
1.6651736053879362	14.735188680164123	
1.664127509881	14.735079659539513	
1.6637237354537666	14.735063005228472	
1.6636743863676342	14.735068042138415	
1.6625204592694238	14.734759923718775	
1.661078775913141	14.734656524520904	
1.6610219244291626	14.734618428094699	
1.6609404652921682	14.734591105620176	
1.6586706472838761	14.73423272609953	
1.6586370522873146	14.734258176727426	
1.6582268804519853	14.734202282403908	
1.6565971697783275	14.733940110987652	
1.6564029308201387	14.733856636128237	
1.6562575420234216	14.733833409636473	
1.6551014358868674	14.73373829556297	
1.6550827624468338	14.733729503828824	
1.6550711148226722	14.733736142368583	
1.6547202384957687	14.733620915538694	
1.6525687673825369	14.733321529779849	
1.6525627674496561	14.733307402735688	
1.6520081303813805	14.733231025589008	
1.6515501360790905	14.733156405889718	
1.6506987645794668	14.733034781009836	
1.6498694921248134	14.732875411316387	
1.6498108360497774	14.732907638683017	
1.6472877892732172	14.732476326267216	
1.6471232509545046	14.73244040559314	
1.6470253649464521	14.732478130657869	
1.6443236503644958	14.732000518692153	
1.644263746329858	14.732019046313887	
1.6442440664151758	14.732034132144	
1.6415075330334228	14.73156652601238	
1.6414885052413621	14.731583606444843	
1.6413207853954004	14.731583637624752	
1.641312326002699	14.731587466891238	
1.6409924785035508	14.731509709571421	
1.6387298436545512	14.731143502524194	
1.6387179551774655	14.731125840127815	
1.6386468737992166	14.731126342016704	
1.63737329721627	14.730993534323476	
1.6362839569499579	14.730706238143128	
1.6360423909489445	14.730653739238116	
1.634931593021125	14.730611284733401	
1.6347686377547828	14.730591846792493	
1.633296826416682	14.73021587732859	
1.6319430102711767	14.730145910147264	
1.6306019088836428	14.729798256287324	
1.630601894019643	14.729798358927695	
1.6304952043582623	14.729775193056245	
1.6292456948036846	14.729702522247505	
1.6292451913519606	14.729700767513554	
1.6275660936426608	14.729317499542333	
1.6271148698140656	14.729308062773113	
1.6265922413030185	14.729247099326834	
1.626492269325628	14.7292250612118	
1.6264839719034223	14.729212697748926	
1.6248201245701335	14.72896598950988	
1.624764439381483	14.728943002929553	
1.6242488284156233	14.728785344496325	
1.6227521102930262	14.728678492672952	
1.621492798835287	14.728338896194002	
1.621305176806124	14.728316749592855	
1.6200267553662087	14.728245411251402	
1.6185206544891224	14.7278621781629	
1.6177424932487945	14.72782286072047	
1.6171315832712718	14.727778185722386	
1.616926477400564	14.72771794265381	
1.6167228056091392	14.7276890095264	
1.6163663344239965	14.727591060724981	
1.615511664245789	14.72738071699289	
1.6145059617755102	14.72732996511142	
1.6141177551519788	14.727299003784553	
1.612683774108748	14.726935115282272	
1.6120851974808528	14.726929268523019	
1.610794209731838	14.726710100096616	
1.6106185109239586	14.726675213945263	
1.6101078207726551	14.726591112333976	
1.61008624856732	14.726564125884055	
1.6073967724527514	14.726152529692882	
1.607385338715961	14.726165647571827	
1.606010895140894	14.72585776754859	
1.605764129058889	14.725846315879856	
1.6046562783712204	14.725758390282806	
1.6045916456527496	14.725728580371753	
1.604202147913367	14.725630096953957	
1.6036965035567765	14.72552070683916	
1.6034405470632338	14.725438476468378	
1.6019920419226559	14.725286196882587	
1.6019789239478024	14.725269059170637	
1.601887223091255	14.725244446268972	
1.5996115462720863	14.724853884689526	
1.599605340125792	14.7248422188872	
1.5985538709363039	14.724728953026553	
1.5981679173566257	14.724676076635799	
1.5972004056507765	14.724396832076904	
1.5967212702136238	14.724351604722818	
1.5957378367510031	14.724282655641503	
1.5946639241484781	14.723994380067378	
1.5945149665227434	14.723947264298715	
1.5932484101033677	14.723831631208148	
1.5932400109842224	14.723836428020965	
1.592928738989281	14.723783817267984	
1.5927222396330256	14.723704364256179	
1.5927174864384201	14.723705114487624	
1.5926441261316135	14.723680805033476	
1.5905640496941964	14.723333127158053	
1.5905366813730055	14.72335471430899	
1.5877320419828682	14.722849317436564	
1.5876933094048138	14.722874683711606	
1.584969701520783	14.722382521846152	
1.5849301208794662	14.722369349391201	
1.5848608843699028	14.722392408149963	
1.5848583206813212	14.722396351948616	
1.5822271632307534	14.72191975279429	
1.5822249786654967	14.72192601598988	
1.5815752744075349	14.721838940952905	
1.5811609928797377	14.721794279723786	
1.5804376312573207	14.721655054813278	
1.5800102279748964	14.721508681590272	
1.5795105684760018	14.721422114719893	
1.5789437013816972	14.72138628942292	
1.5783088790090964	14.721331001804527	
1.5770152505945887	14.720982992174733	
1.5768596627170148	14.720959540863253	
1.5756848891337223	14.720883546513914	
1.5752325545848722	14.720773241761425	
1.574203193635066	14.720497286260208	
1.572890286413764	14.72040498558813	
1.5713985511126283	14.720014382324965	
1.5712776727203281	14.719997814059049	
1.5712622221065042	14.719999663899202	
1.5701008417617135	14.719919983382718	
1.5693026920065063	14.719702064339048	
1.5682858246175335	14.719481057332247	
1.5682333328653557	14.719489481394088	
1.567264255812049	14.719407421927032	
1.5669391762064147	14.719286873175548	
1.5647217462395466	14.718897464633976	
1.5647093212375265	14.718907768777306	
1.564709057142102	14.718905893650145	
1.5640450497944047	14.718794709784898	
1.5623048132141317	14.718477672921386	
1.5621720058032627	14.718409577546097	
1.5620044174332646	14.718386138813347	
1.560964819803383	14.71829874625591	
1.5593873960019116	14.717887252249815	
1.5583329744670735	14.717817582005614	
1.558122700726311	14.717791984311107	
1.557421830570835	14.717621974429242	
1.5568825611091741	14.717447703040865	
1.5567437395211141	14.717418072156706	
1.55507614125411	14.717247989895482	
1.5547903916572872	14.717168710484636	
1.5541442234751526	14.71696422422556	
1.553631793017693	14.716870850396882	
1.5524928200872752	14.716784325796114	
1.5515294018725077	14.716538178100095	
1.5510806115614066	14.716434093130193	
1.551070250901291	14.716439986058433	
1.550963418079232	14.71645198300438	
1.5487026874178977	14.71605494057264	
1.5486889809581075	14.716067455584877	
1.547388424642256	14.715758192315704	
1.5461060812164384	14.715643469412951	
1.5460864475739644	14.71563050778145	
1.5448445463984235	14.715328857715297	
1.544688367332722	14.71529777269562	
1.5445678263084452	14.715253824139976	
1.5432637288389168	14.71514266040774	
1.5430626296458847	14.715095682332889	
1.5423115632997826	14.714879423977168	
1.5421384110373262	14.714841960785503	
1.5414987953830273	14.714782000240442	
1.5408311648797002	14.714605179902367	
1.5398502823589388	14.71452986347544	
1.5396933618088178	14.71450503846343	
1.5383773885446217	14.714145893744723	
1.5374293754682782	14.714058086398307	
1.5370300098445697	14.71403057688592	
1.535633425367155	14.713661235157048	
1.5355775432603886	14.713641322518265	
1.534888455949774	14.713588553010538	
1.5339018352218259	14.713455864543816	
1.5331294627183982	14.713206694959023	
1.5329639904961456	14.713173422354547	
1.53145831967266	14.712977600155307	
1.5314437535836827	14.7129637342196	
1.5314420393498103	14.712966754826342	
1.5290784192395908	14.712479612828513	
1.5289059147278454	14.712503256976742	
1.528853482842666	14.712476993578328	
1.5262686835931785	14.711979311710655	
1.5262679621750148	14.71198294198771	
1.5262183686597715	14.711968396775044	
1.5249177127505609	14.71177745942876	
1.5237334349872287	14.711453102457808	
1.523010803513556	14.711394696724119	
1.5229948129548347	14.711390942160648	
1.5228410697670243	14.711381856595255	
1.5228285072977348	14.711387381186912	
1.5216898279829092	14.711125861156289	
1.5210547065473856	14.71094565717385	
1.5204187226537111	14.710897181039353	
1.5199052596155598	14.710845481625041	
1.5185688493345348	14.710468663064686	
1.5182910151483573	14.710437256459914	
1.5174640414827678	14.710374054249032	
1.516646214507043	14.710156514468864	
1.5159497217141324	14.709958987964113	
1.514891018867282	14.709871423452933	
1.5133086131791764	14.709437358301706	
1.513161263126179	14.709418361067367	
1.5126648375292064	14.70939389911534	
1.5120870556004777	14.709311639610156	
1.5113438387319318	14.709095229735311	
1.5108602326325493	14.708943605453815	
1.5095592781468388	14.708787588390003	
1.5093334249012955	14.708688355970477	
1.5073364422489584	14.708266963629486	
1.5072941888718308	14.70828780883418	
1.5072846534268147	14.708281372119512	
1.5053152282301647	14.707872656988892	
1.5053091166553552	14.707866083506193	
1.5047696889089175	14.707699632878215	
1.5045314311453215	14.707683078751595	
1.5044983317515035	14.70767770341767	
1.50397095412934	14.707638929365434	
1.5021538352155475	14.707143855990601	
1.5013922564651598	14.707096647254746	
1.50077758984884	14.70693213007291	
1.4996950293508666	14.706624095624651	
1.4993418489197021	14.70658060580199	
1.4993008464122066	14.706582955773706	
1.4992762798561514	14.706574228355576	
1.4987664034733754	14.706538906759244	
1.4976595258942194	14.706234781170906	
1.4970815989167616	14.706066430861943	
1.4961431480398681	14.705985461908366	
1.4946713916911623	14.705567766475001	
1.494448973636631	14.705513784478104	
1.493614520966896	14.70544725695071	
1.4926207209171123	14.705152632075567	
1.492604383413873	14.705152454229633	
1.4912478130711395	14.704902259669645	
1.4911762334738263	14.704866911180702	
1.4911195080802553	14.704881588773523	
1.489581337722594	14.704576173152516	
1.4891593740030067	14.704427452925437	
1.4889113279157777	14.704351159024004	
1.4875971146358193	14.704191868796235	
1.4864197412064253	14.703833706100358	
1.486140369302824	14.703801139816813	
1.4861172187277336	14.703796223285348	
1.4853823482730077	14.70370888770253	
1.4847243706317659	14.70352249103346	
1.4842483802364341	14.703464176626955	
1.4842432232642002	14.703468510743155	
1.4833638184177709	14.703239646758098	
1.4828825931119805	14.703104978253492	
1.4818624957914586	14.703001286879413	
1.4818539902868861	14.703002963061852	
1.480251855502512	14.702563331384772	
1.4792407394992044	14.702470486850228	
1.4776656158349408	14.70204205633192	
1.4776624699229524	14.70204339559916	
1.4773908502502493	14.70200988685288	
1.4773759382084866	14.702002860233781	
1.4771863653938162	14.701975934278943	
1.4765150559595148	14.701917198618746	
1.4748245584316677	14.70146326982195	
1.4742768890374605	14.70141531986465	
1.4737519583604037	14.701356839369637	
1.4729138304368075	14.701108711178028	
1.4718033450104009	14.70092898247833	
1.4713327112785188	14.700778959964289	
1.4711160558215257	14.700751754215103	
1.4705346825982448	14.700704802342962	
1.4699823154521199	14.700603565678845	
1.4687287543666747	14.700247672255138	
1.4681766447379279	14.700185994468304	
1.4679472238728368	14.700154437317495	
1.4672425837335665	14.700074803350955	
1.46584289160736	14.69968226088611	
1.4643085378380272	14.699501757044024	
1.4632949255513854	14.69921783577978	
1.4630446928221021	14.699140717377473	
1.4614644973587456	14.698935282756663	
1.4613797712944665	14.698929652745766	
1.4611413001118019	14.698850518035476	
1.4598284025092347	14.698522432704005	
1.4586578581837937	14.698407513938992	
1.4570406729648178	14.697989319090933	
1.4563695329730693	14.697922818042892	
1.4559184521389605	14.697868627758867	
1.455801866101711	14.697860599831545	
1.4542101208086866	14.697448667799026	
1.4531567524866174	14.697344397990848	
1.4527821729022108	14.697265719046898	
1.4527690135406401	14.697258118287671	
1.4527242011647714	14.697253327258336	
1.4519348254455018	14.697034523343788	
1.4503231373328327	14.696762890920008	
1.4503223194040098	14.696765678436398	
1.45030787516486	14.69675580147065	
1.4483114983583811	14.696403969146564	
1.447580938242296	14.696190497486691	
1.447471111920191	14.696183202613758	
1.4467573356125554	14.696098632208749	
1.4463783800610845	14.696062227796816	
1.4457630006564537	14.695930765480153	
1.4447798680693573	14.695648955970752	
1.4430433856066518	14.695430478450058	
1.4427162728034495	14.695343565621961	
1.4418412851118423	14.695086698186454	
1.4404647268274196	14.694902875298094	
1.440032707960715	14.69485281265688	
1.4387491755643123	14.69449226071781	
1.436992048082918	14.694268692102117	
1.4361603219832388	14.694029051437642	
1.4353878072474702	14.693850981124921	
1.4347580887474904	14.693789304497965	
1.4345126439587037	14.693758804165306	
1.4342460841693017	14.693734967455603	
1.4332286830856018	14.693460309720757	
1.4322945563792737	14.693318754046611	
1.431752853847637	14.693159586229374	
1.4308715474064075	14.693068156136512	
1.4305963691235237	14.69303059844132	
1.4290927203971204	14.69263102744225	
1.4289329581442427	14.69260716898638	
1.4285553433233449	14.692576732911109	
1.427616501274213	14.692442191598486	
1.4276164642137803	14.692441847273564	
1.4263388282924294	14.692112537221105	
1.4261502903349117	14.692058165959834	
1.4259302733239432	14.692026182711647	
1.4248767524668027	14.691914975399982	
1.4233900964491488	14.691521708151036	
1.422477882270787	14.691415026414955	
1.4222402666368041	14.69135515241728	
1.4220876353909901	14.691306169311055	
1.422074655429132	14.69131079450131	
1.4208710652362002	14.691097980910147	
1.4208226265847328	14.691093478487769	
1.4200665416262659	14.690860085619422	
1.418464366038191	14.690641609115827	
1.4173418338922537	14.690311397114652	
1.4157740922077555	14.690102772677434	
1.4150780092346982	14.68990156441484	
1.4149122937396301	14.68985843236631	
1.4145370057632725	14.689748630372192	
1.4135405126637324	14.689631176144188	
1.4133716129008431	14.689581693071256	
1.412105068359963	14.68932478211317	
1.4119421885142875	14.68924428684921	
1.4117270524460062	14.689210233427326	
1.4096784366263444	14.68882930247023	
1.409637479396894	14.688827013099141	
1.4096148235106571	14.688806460078295	
1.4079413688735647	14.688415922951497	
1.407658213286277	14.688397831042169	
1.4072047804401782	14.688354423485228	
1.4071149898419277	14.688326717649865	
1.40554803436164	14.687927654273217	
1.4055164469229688	14.687911427588533	
1.4043650958472784	14.687765738549224	
1.4043599891922005	14.68776073518013	
1.403789570764804	14.687618217325168	
1.40265382004032	14.687317893700074	
1.4017241667537204	14.687226039059974	
1.4015748107779935	14.687182294664673	
1.3999322156070897	14.686760431473399	
1.39990253692093	14.686764893045225	
1.3988315040156318	14.686628511133033	
1.3973876543328025	14.686222374299557	
1.3961591837702683	14.686071071803255	
1.3956812145121338	14.685933472217158	
1.3948670864080597	14.685713504400992	
1.3946782063425394	14.685656611562367	
1.3934920345941302	14.685508682807557	
1.3925287279999952	14.685223587724828	
1.391134721200998	14.684964668751938	
1.391132300535524	14.68495936969602	
1.3911114975214367	14.684958070919752	
1.3910918988433039	14.684948849957898	
1.390774252042104	14.684873027903977	
1.3899290249224188	14.684740572914476	
1.3885209054816368	14.684356951386698	
1.3885199068277574	14.684357774916187	
1.3878448337794564	14.684288197493357	
1.3877996573124118	14.684287701726047	
1.385882650792431	14.683776633081663	
1.3852598092377848	14.683726004580304	
1.3837580657118154	14.68332426800024	
1.3833985932683386	14.683221693373433	
1.3831911869532674	14.683210032174221	
1.382399182587131	14.683090670693877	
1.382135334658656	14.683007631927197	
1.3810772534970843	14.682700697551258	
1.380628155380272	14.68261043467517	
1.380146207197382	14.682574479197585	
1.3782312147803386	14.682061083704218	
1.3781797213956415	14.682064910773411	
1.3775098455568495	14.681970430549693	
1.3772397498809543	14.681885219789283	


==> data/fig_minres_converge_M_4000_mu_1.000000e-02.dat <==
res	dist	
147.76919450847316	50.0590715905338	
75.52912169441684	23.489105351063873	
75.52873239242594	23.489200468383032	
33.185278921337215	16.494833781695014	
33.18444759024432	16.495076422574527	
23.452345280798784	12.65709194740587	
23.451873693159865	12.65729794126082	
12.180313534736937	8.621535192495244	
12.179741968304695	8.621797768635293	
8.315936929438799	6.4615423147774	
8.315845448429412	6.461579404230361	
6.432985386676779	5.787699240748306	
6.432614038630129	5.787909317621605	
4.151183502612375	4.449234232774528	
4.150904637829353	4.449406881824473	
3.1135470241275223	3.723671100076574	
3.113436933735359	3.7237384754735556	
2.594532839858997	3.3991275633912545	
2.5943422084333756	3.399271723780044	
1.90458355714599	2.8752720370572136	
1.9043954685450208	2.8754221812605376	
1.4271849348549657	2.473200483810985	
1.427022216675255	2.4733402156519206	
1.103126040758228	2.1751278505592424	
1.1029882825618222	2.17525339090008	
0.8767562319737755	1.952201560186647	
0.876633452189627	1.9523198155871215	
0.7169768194320097	1.7818437056464382	
0.7168680572209771	1.7819550058149773	
0.5930611448880285	1.6411026230810932	
0.5929637187131662	1.641205227794839	
0.49550971459477955	1.5255135790609786	
0.4954213018891528	1.5256074799736348	
0.42019399419709114	1.4328447449239374	
0.4201137500811272	1.4329305512950987	
0.36083849369168636	1.3571698807659947	
0.3607972463906935	1.3572110095973962	
0.3502215174868292	1.3434898820823287	
0.3501875713242195	1.3435312756276105	
0.30453680460092036	1.2854539153906055	
0.30447414541548595	1.2855163539932897	
0.26448310076997184	1.2342565776597234	
0.26442862865175465	1.2343084522530419	
0.24369380135596413	1.2063189703918558	
0.24369155503093648	1.2063056599860058	
0.22851903673818283	1.1882742619165971	
0.22846915101406615	1.1883213516941056	
0.20228479067850982	1.154218998257583	
0.20223377166437015	1.1542612887603563	
0.1794728489834969	1.124384527971088	
0.17942810988261104	1.1244177493028908	
0.15972707504160655	1.0990546522650058	
0.15968633148131775	1.0990802322464683	
0.14364027748170882	1.0788016191480545	
0.14360952721041587	1.0788155286447654	
0.1367331275846928	1.070118949490452	
0.13671153116561155	1.0701265800925837	
0.12511380426667376	1.0562581832741162	
0.12507985448634182	1.0562702544187244	
0.11261705229153375	1.0414736139406797	
0.11258425311602449	1.041480730018302	
0.10189721708318875	1.0290803398300101	
0.1018655411217772	1.02908318849505	
0.09279265911476194	1.0186393404550083	
0.09277740179490593	1.0186413203915143	
0.08895874743930869	1.0142401639991252	
0.08895755400057273	1.0142432223176336	
0.08219583716236992	1.0068662780892468	
0.08216935499384498	1.0068602674866947	
0.07540326726184815	0.999415702311756	
0.07537629399385457	0.9994055101329635	
0.07039274921815444	0.9938097561303237	
0.07038606831656853	0.9938061036339357	
0.06861955161630635	0.99196753084701	
0.06859740082463382	0.9919559696484189	
0.06327598197205733	0.9861351763552457	
0.06325153051418565	0.9861182706800287	
0.05839577559046944	0.9808471926895761	
0.058374384690747495	0.9808286522248515	
0.055904212897202404	0.9780759752332783	
0.05590349355751201	0.9780750322577981	
0.05357031436592765	0.9756889885576715	
0.053550533488806056	0.9756680754561422	
0.04970725279865392	0.971632635985517	
0.04968637937373653	0.9716064962643075	
0.046318670441913894	0.9681022769634375	
0.046298500016335724	0.9680733802771062	
0.0434014921521266	0.9650605270818198	
0.04338151651016922	0.9650286106835452	
0.04073866828417189	0.9622599188025251	
0.040719640824938765	0.9622262134682703	
0.0381958566735895	0.9595879963087581	
0.038178180829753584	0.9595530764654324	
0.035802100334856556	0.9571100627071543	
0.0357853204648518	0.9570730944518508	
0.03358423454087043	0.9548598597432485	
0.03356835555610565	0.9548210376451448	
0.031566432616060416	0.952856648277611	
0.03155133275319827	0.9528159960025976	
0.0297595125042539	0.9510965957568221	
0.029744650465873292	0.9510529691426186	
0.028214484580149194	0.9495992044703674	
0.028204747051640604	0.949567935847151	
0.027594172573823638	0.9489903381119099	
0.02758673845705001	0.9489659573924907	
0.026753414886759093	0.9481769040574719	
0.02674987690989695	0.948164936497282	
0.026087831660392996	0.9475673561650452	
0.026074868656108113	0.9475219032168567	
0.02471086126289752	0.9462643494800352	
0.024697059422572446	0.9462123041475368	
0.023420509913363502	0.9450510552982634	
0.023411793914406998	0.9450136973009738	
0.023111269356956586	0.9447315915692167	
0.023109606183193566	0.9447215018265464	
0.021978825094484816	0.943732682917884	
0.021967200621830753	0.9436806083801719	
0.020853148984043668	0.9427221510689487	
0.020852988823132225	0.9427265989576399	
0.020343563437241266	0.9422132717417065	
0.02030714630721209	0.9422372723061627	
0.01945267097197044	0.9415217609807004	
0.019443675549794242	0.9414714503443586	
0.01847716696006968	0.9407079699479708	
0.018466083780988275	0.940647056272936	
0.017595427232013138	0.9399762028290043	
0.01758481585387423	0.9399144593229756	
0.016770949954638424	0.9393026392167876	
0.016760876295130712	0.9392405976579974	
0.01600001636058222	0.9386847350903886	
0.01599008890208987	0.938620127484006	
0.015270798673237286	0.9381094026066994	
0.015261125427853938	0.9380429497335127	
0.014574237775251186	0.937570468937744	
0.014564838729740895	0.9375023261941063	
0.013914259523518333	0.9370704454250468	
0.013904712440522807	0.9369974814159115	
0.013341824540878695	0.9366336891024967	
0.013335641471073727	0.9365845948546822	
0.013223854759814033	0.9365140223272975	
0.013219287486879906	0.9364779502927552	
0.012703780510496877	0.9361570918195723	
0.012694404147691058	0.9360778698932034	
0.01219221057859065	0.9357719614309	
0.012183192166212876	0.9356922978850661	
0.011968733474206154	0.9355603766369511	
0.011966803603232823	0.9355432279731621	
0.011680797661195466	0.9353766763777915	
0.011671640579551636	0.9352920816620809	
0.011237335987234276	0.9350387308709938	
0.01122798612327314	0.9349487128359869	
0.010832021768559326	0.9347232459155526	
0.010822795048741715	0.9346309609576531	
0.01047501789062343	0.9344372022221453	
0.010468178067156702	0.9343675656125634	
0.010323468302362682	0.9342905535820311	
0.010318209785882809	0.9342375767943774	
0.010035262441517924	0.9340868664059464	
0.010026206683770947	0.9339889378621078	
0.009713153635320567	0.9338243081693378	
0.009704144518796897	0.9337234725329722	
0.009402669703670838	0.933570004183571	
0.009393694391157944	0.9334661336389224	
0.0091197649297181	0.933331541898288	
0.009110405950701218	0.9332198273013144	
0.00887050486491949	0.9331049092597565	
0.008863619724755379	0.93301926761114	
0.008756537834013752	0.9329661313072074	
0.008752412422560443	0.9329125374231151	
0.008560554998154658	0.9328248374074378	
0.008551591302518875	0.9327108767277413	
0.00834206097443391	0.9326186617123631	
0.008333640886156431	0.9325102368174676	
0.00827097910694589	0.9324884167870646	
0.008267320214596278	0.9324479285974773	
0.008113395859080663	0.9323854264056213	
0.008103700124453937	0.9322559892496977	
0.007916053851910566	0.9321797505432453	
0.007906005479256966	0.9320424146289364	
0.007767480568789961	0.931988814476714	
0.007764284638417879	0.9319483276507771	
0.0077110503581393035	0.9319320045747534	
0.007702610047439012	0.9318145942712954	
0.007537628203908137	0.9317546122116374	
0.007527679330155339	0.9316122820521425	
0.007372995022755435	0.9315596928343592	
0.007363186616799212	0.9314164980540703	
0.007212816978432911	0.9313694833017513	
0.007203061462465896	0.9312241264255372	
0.007054072143589732	0.9311823120706572	
0.00704390732917591	0.9310276693980419	
0.006909334224466007	0.930994399462353	
0.006898203435508387	0.9308219388583482	
0.006775181701181326	0.930795426554728	
0.00676350567655314	0.930611569949692	
0.006648089269458036	0.9305904789519971	
0.006636385845183119	0.9304033738214936	
0.006530940460556925	0.9303877993301474	
0.006519310389476218	0.930199283357347	
0.006420915440498762	0.9301884215880054	
0.006410937016170741	0.9300245937205189	
0.00635770073455145	0.9300208133770089	
0.006352777195742395	0.9299400545844605	
0.0062876709118235815	0.9299371647894573	
0.006277480790192498	0.9297680544131103	
0.0062246834069722866	0.929774294105891	
0.006220131165724441	0.9297183179066348	
0.0061771355418332305	0.9297278078331561	
0.006166429705238195	0.9295478091965018	
0.006079809499776828	0.9295513434993936	
0.006067810405956255	0.9293457183833012	
0.005988527692933173	0.9293529757913985	
0.005976465603770673	0.9291434927595392	
0.005931677315663341	0.9291440277525258	
0.0059302899121846065	0.9291118158457772	
0.005889515555881516	0.9291122241080764	
0.005876822320166689	0.9288898454960662	
0.00581160703552377	0.9289076394848309	
0.005797729906854309	0.9286919284737032	
0.0057760901747917846	0.9287550476251637	
0.005760501894195722	0.9285807086080825	
0.005713177620521012	0.928617813345178	
0.005698554777795078	0.9283612573417649	
0.00564047065143414	0.928382142859105	
0.005625779210621949	0.9281191528124162	
0.005570516506160856	0.9281423290767009	
0.005555122769720341	0.9278652793020776	
0.005503264019240756	0.9278907819809127	
0.0054872002592305244	0.927600460303949	
0.005441771771035868	0.9276262244239086	
0.005424511424898257	0.9273136323811003	
0.005382228123440215	0.927340952065132	
0.0053639410427974345	0.927009509428528	
0.005325730008100684	0.9270373768034518	
0.005306609724202638	0.9266910869149435	
0.005269235773304122	0.9267216505934777	
0.005249964008789098	0.9263733037950472	
0.005221924401001439	0.9264042242019567	
0.005213446031827915	0.9262802179944601	
0.0052065076450847885	0.9263077915687239	
0.005189293422880395	0.9260032014138974	
0.00515706862388668	0.9260363323520193	
0.005136858053499701	0.9256722589656483	
0.005107722420392899	0.9257047276318341	
0.005086101614571149	0.9253165959265405	
0.005061041164391942	0.9253459515705617	
0.005050715448986011	0.9251518931325435	
0.0050437030339412344	0.92514343429794	
0.005030947125517018	0.9249091836958123	
0.005007690032076039	0.9249394867486992	
0.0049837345592392895	0.9245146824875984	
0.004962485073489322	0.9245453504580423	
0.0049432192464323186	0.9242055409619748	
0.004934245547178405	0.9242185947444335	
0.004920872353985564	0.9239841809290047	
0.004903072683739566	0.9240124508296953	
0.004876634769371224	0.9235529240628162	
0.004857584538461389	0.923585594598271	
0.004828856097387254	0.9230915491725487	
0.00481171297659818	0.9231231140361131	
0.004781398145695816	0.9226083057030116	
0.004765234779008201	0.922640165342526	
0.004735071195706462	0.9221346954543296	
0.004719770382513755	0.9221670853002708	
0.004689659944558576	0.9216711881448036	
0.004678146723345153	0.921710249554549	
0.004655014282383986	0.9213956858849612	
0.00465472898571705	0.9214144221073435	
0.0046309168577627425	0.9210819403675379	
0.004619620685893774	0.921119349136982	
0.0045881107874053365	0.9206157821004222	
0.004576945106950894	0.9206476852180994	
0.0045604529731057405	0.9204147769900882	
0.004560365544522235	0.9204218754968505	
0.0045365590428843895	0.9200632046688486	
0.004524974025303152	0.920095295161747	
0.004492524827895844	0.9195921703109953	
0.004481291440558321	0.9196236263041263	
0.004447426583676428	0.9191069932532427	
0.004437291457829965	0.9191367917007653	
0.004407028342945521	0.9186839884252954	
0.004404658774957461	0.9186980719556636	
0.004394882761110516	0.9185628934538678	
0.004388464308812863	0.9185855346313528	
0.004353244258618871	0.9180689475399371	
0.004345028921685512	0.9180952151080436	
0.0043086798904979256	0.9175723642943585	
0.004301160530877168	0.9175972997625298	
0.004261977012799417	0.9170458744893714	
0.004254910472812066	0.9170701580064792	
0.004214031561604174	0.9165084406670995	
0.004207429579381593	0.9165319007795915	
0.004165965351715572	0.915976225960087	
0.00415962322532268	0.9159994715659888	
0.004118199382913099	0.9154582087199598	
0.004112374943255353	0.915480166797387	
0.004070291806527469	0.9149443710133051	
0.004065598189721619	0.9149624037854589	
0.004040532983868858	0.9146493836513572	
0.0040385506164741635	0.914656546759847	
0.004007966404939149	0.9142823996051745	
0.004003677738586396	0.9142993936990474	
0.003958766940241034	0.9137637138001529	
0.003954788262953441	0.9137801486295796	
0.00392161487458727	0.9133986069304529	
0.003921584411091833	0.9134008148005905	
0.0039031624907692975	0.9131999583699322	
0.0039000207826512447	0.913214353101072	
0.00385372437738373	0.9126975546224737	
0.0038503316731589338	0.91271169329639	
0.0038025839243989758	0.9121961176619305	
0.003799369145029476	0.9122096400421881	
0.0037526227284671496	0.9117218433987723	
0.0037499451380498187	0.911734921172449	
0.0037240164601343656	0.9114843630292442	
0.003722732354418909	0.9114589456411721	
0.003698844930190995	0.9112325717504597	
0.003697982250668922	0.9112433598282574	
0.003668566078992313	0.9109965147106526	
0.0036575765175781813	0.910842803356106	
0.00362785566232856	0.9106420344222538	
0.003622554591270318	0.9105592570272939	
0.0035870780617716	0.9102510657560478	
0.0035855034720845428	0.9102611172684462	
0.0035398443155980853	0.9098509406466206	
0.0035377836736427827	0.90985962781695	
0.0034903024616023243	0.9094475712793935	
0.0034883816152477885	0.9094555024188552	
0.0034397113773181063	0.909048787593571	
0.0034378823794625362	0.9090562116814966	
0.003391136794617346	0.9086800376489378	
0.003389388651722862	0.9086869969046648	
0.0033421809477724167	0.9083209830788446	
0.0033405708860405644	0.908327241629727	
0.0032936030837567476	0.9079766151704938	
0.0032921650731139993	0.9079820602157912	
0.0032479637544173623	0.9076643257181741	
0.0032476817599249963	0.9076663530269996	
0.003236865384310913	0.9075921163967231	
0.0032360094546431926	0.907595764394941	
0.0031899714596811193	0.9072798349223418	
0.003188722014400354	0.9072841896329387	
0.0031425011630660865	0.9069789450217081	
0.003141338775144762	0.9069828105475728	
0.003096552671609494	0.9066981460044055	
0.0030955544180582065	0.9067012969506427	
0.0030679182179208972	0.9065309058311727	
0.0030677011431497103	0.9065322607607664	
0.0030442038564318648	0.9063933208227161	
0.003044016100548713	0.9063893754566067	
0.0030310395406706703	0.906327593289325	
0.00302899955116811	0.9063085617982259	
0.0029947971399205174	0.9061117035284465	
0.0029939057343298494	0.9061142850514746	
0.002952073533334401	0.9058784648291399	
0.002951209858844832	0.905880666193925	
0.0029097501799613843	0.905655130684306	
0.002908953854795636	0.9056569937560427	
0.0028679262156683792	0.9054416362377115	
0.00286720295249189	0.9054431690678194	
0.0028258243589304928	0.9052337177627514	
0.002825177885792832	0.9052349657404098	
0.0027859123359256525	0.9050434520543911	
0.0027857173802313903	0.9050446373666405	
0.0027594662961359013	0.9049260230157282	
0.0027495710113659994	0.9048703726812717	
0.0027286864774383347	0.9047894117008416	
0.0027096277584931394	0.9046913358071593	
0.0026894593546175167	0.9046158855026333	
0.0026737378432967014	0.9045375509168098	
0.002659160749087471	0.9044788300887934	
0.0026588343601888055	0.9044789209408274	
0.0026443611517780376	0.9044225347623964	
0.0026289819001717677	0.9043497041008218	
0.0026096456004067892	0.90427762556061	
0.0026086692472853472	0.9042712677627003	
0.0025727434097565856	0.9041272042710085	
0.0025723918025576933	0.9041273412432849	
0.0025332792287912228	0.9039751022565595	
0.0025329119827898388	0.9039750202130445	
0.002492795780353918	0.9038247423035136	
0.002492501995038352	0.903824609905535	
0.00246110995801425	0.9037115582121719	
0.0024554155449607014	0.9036896552660196	
0.002445054168468115	0.9036566045114987	
0.0024388094581635645	0.903632988450233	
0.002406598512855546	0.9035232362638528	
0.00240636558288891	0.903522919833146	
0.002362725046101724	0.903379334572406	
0.002362496079067118	0.9033788860604247	
0.002318640521762807	0.9032413237335126	
0.0023184347114494166	0.9032408112222615	
0.002275984855835691	0.9031138691555279	
0.0022758253688036	0.9031133830621191	
0.0022473277517829826	0.9030313460419516	
0.002247327725529222	0.9030313468162905	
0.002225324098734486	0.902969883632996	
0.0022252148632754543	0.902969460923744	
0.002187561486386781	0.902867642711154	
0.0021874072754252314	0.9028669801487352	
0.002149967916918145	0.9027698456741601	
0.002149821834657321	0.9027691339709354	
0.0021129243301979206	0.9026772507151315	
0.0021127208048168232	0.9026763474729758	
0.0021051681052384986	0.9026583080779003	
0.0021048668470709598	0.9026571554993195	
0.0020694737635160512	0.902573366990718	
0.00206934815995602	0.9025725847657846	
0.0020318142322199298	0.9024871943753642	
0.002031701729335156	0.9024864121530217	
0.001994415108978634	0.9024050890639672	
0.0019943406293136076	0.9024044461274149	
0.001963617037701231	0.9023393008480731	
0.0019615088040586142	0.9023371036585328	
0.0019465147824562223	0.9023015902844755	
0.0019280370751076606	0.9022700684230275	
0.001913108062687604	0.9022342461759885	
0.0018947461552235136	0.9022046862990186	
0.0018828651199680677	0.9021768142023587	
0.0018809861329686227	0.9021746899257789	
0.0018733584996846737	0.9021581450344244	
0.0018578462387176264	0.9021350107296205	
0.0018435862010656758	0.9021018832076564	
0.0018252490278960307	0.9020757887701829	
0.0018114310463441515	0.9020439806754753	
0.0017947886483231149	0.902021893000156	
0.0017808212134372864	0.9019923059397624	
0.0017795055554443338	0.9019924629025046	
0.0017506209117189506	0.9019439912967072	
0.001750581852985066	0.9019433768692101	
0.0017183780744668953	0.9018918445210281	
0.0017183315893553363	0.9018911561928621	
0.0016874798962820663	0.9018435903184587	
0.0016874367007885427	0.9018429097172593	
0.0016588776849858586	0.9018003818879634	
0.0016587437590793257	0.9017992503201477	
0.0016523706143604312	0.9017912536278145	
0.0016519137736828737	0.901789286202278	
0.0016266659352278381	0.9017532788764823	
0.001626628162391902	0.9017526078370343	
0.0015986795130278069	0.9017136296501763	
0.001598655805640027	0.901713100676987	
0.0015772737324779764	0.9016835095199596	
0.0015770898620013167	0.9016842000841384	
0.0015630468174253145	0.9016644869184006	
0.0015630452932666949	0.9016643670618522	
0.001534404046740278	0.9016271411297344	
0.0015343788327702658	0.9016265799200541	
0.0015055197028782925	0.9015903875939886	
0.0015054963140477121	0.9015898392307979	
0.0014786043889542053	0.901557182648944	
0.0014786026823286511	0.9015570408071005	
0.0014672488314483852	0.9015410694012129	
0.0014608974788856408	0.9015376270746572	
0.0014495731414297898	0.901522073424178	
0.0014495717543741918	0.9015219438482742	
0.0014231256150855538	0.9014917220207517	
0.0014231070998971024	0.9014912027151479	
0.0013971090675251414	0.9014623472837336	
0.0013970956517647404	0.9014619026431349	
0.0013729785607114206	0.9014354321428213	
0.0013726207653289703	0.9014369651147317	
0.0013609728096464942	0.9014187536391172	
0.0013491621768928377	0.9014146554106519	
0.0013390922042755937	0.9013948272366562	
0.0013253490963268792	0.9013897704642382	
0.001314924867618724	0.9013698224794273	
0.0013014217571657642	0.9013649488152927	
0.0012925798421859318	0.9013514502994872	
0.0012924876573425748	0.9013504790353135	
0.0012806777905626156	0.9013379288719627	
0.0012718014026184866	0.9013361159825785	
0.0012614707974594622	0.9013170299987506	
0.0012469425106048585	0.901312591757608	
0.0012368221355936347	0.9012939549431135	
0.0012257864763589987	0.9012921141861874	
0.001214620662062049	0.901276292444489	
0.001214240528966945	0.9012779815822223	
0.001192817818475131	0.9012586707900545	
0.0011928133569932174	0.9012584083464095	
0.0011706217256244626	0.9012393184780388	
0.0011706152553668527	0.9012389950703132	
0.0011479728211113208	0.9012199837379178	
0.0011479709396588708	0.9012198099068512	
0.001133118239748432	0.9012059514005546	
0.001126987481018646	0.9012058091767079	
0.0011226386839319152	0.901195712472642	
0.001120336533347179	0.901197366800576	
0.0011019655320150905	0.901182003178659	
0.0011019640026249291	0.9011818412425474	
0.0010852180771326726	0.9011680788183262	
0.0010849692744932043	0.9011692725661953	
0.0010757018250393915	0.9011606015086985	
0.0010756959770806729	0.9011608873969182	
0.001055696005443395	0.9011454595588754	
0.0010556920304291592	0.9011451856209266	
0.0010359313538793916	0.9011302503130989	
0.0010359275584814387	0.9011299835208547	
0.0010160823182205998	0.9011152240344935	
0.0010160789202169206	0.9011149746760497	
0.0009970387733836267	0.9011010938674379	
0.0009969915639083495	0.9011002854129461	
0.000992691218110148	0.9010988938457595	
0.0009923378019586618	0.9010971422503768	
0.0009751026376109726	0.901085070870062	
0.0009750997259361109	0.9010848447724636	
0.0009561938476549581	0.9010715346491476	
0.0009561921925803273	0.9010713644109316	
0.0009369296617719665	0.901057836304016	
0.0009368157526803058	0.9010590188727562	
0.0009266658183501074	0.9010475373007779	
0.0009183346519389822	0.9010495135525818	
0.0009103581285921143	0.9010353327780466	
0.0008983213743431768	0.901036303320674	
0.0008904072402772696	0.9010221318328324	
0.0008789133401802034	0.9010236031483662	
0.0008716106252022671	0.9010099809313165	
0.0008615814040722007	0.9010115996538878	
0.0008603477097630302	0.9010077608917824	
0.0008505904483601625	0.9009992001533426	
0.0008504679898401702	0.9009981642034577	
0.0008413353882515666	0.9009993785136734	
0.0008341277595736658	0.9009863425475992	
0.0008245258126839859	0.9009890112849067	
0.0008173559525481837	0.9009759133983763	
0.0008071715472600193	0.9009783762589184	
0.0008000640018971356	0.9009658526666325	
0.000795207892435684	0.9009691040806206	
0.0007840747388661592	0.9009597472798478	
0.0007840629723077807	0.900960196777657	
0.0007676096053088148	0.9009505153623131	
0.0007676089365305884	0.9009503989069474	
0.0007516821607983867	0.9009412079524576	
0.0007516731890893481	0.9009408167929726	
0.0007471202219078924	0.9009394626704684	
0.0007467609418202933	0.9009378832602094	
0.0007337433670593802	0.90093081706571	
0.0007337432758078413	0.9009308583048522	
0.0007220552379504255	0.9009232418577378	
0.0007214695529770931	0.9009250968497301	
0.0007136577591216018	0.9009187996717952	
0.0007136402128095547	0.9009193249031114	
0.0006984547724898658	0.9009107758173305	
0.0006984544257463386	0.9009106916501839	
0.0006837764225866981	0.900902583683516	
0.0006837760009507366	0.9009024883763241	
0.0006701207073673764	0.9008949744333662	
0.0006701203120120535	0.9008948797670412	
0.0006572899460659238	0.9008878099217205	
0.0006572899192394826	0.9008877851079485	
0.0006475918634074006	0.9008815122975291	
0.0006455932352591777	0.9008841499135833	
0.0006431459641863104	0.9008764641693544	
0.0006351550466604475	0.9008784245155091	
0.000632321833763564	0.900872483175529	
0.0006322244190371031	0.9008737304741945	
0.000621432379691211	0.900867437509557	
0.0006214136226415016	0.9008680902697422	
0.0006146466547126526	0.9008611515612234	
0.0006111579506448566	0.9008654420009855	
0.0006068738171065407	0.9008549094212646	
0.0006004728862225174	0.9008595466376089	
0.0005963080782993581	0.9008486588741962	
0.0005898995977178466	0.9008532770292805	
0.0005857357228387247	0.9008423905688874	
0.0005794058173849531	0.9008468977454838	
0.0005756544211074043	0.9008379065350202	
0.0005753940287218512	0.9008394563141436	
0.0005696617424083385	0.9008363254761691	
0.0005676894304540053	0.9008394563508285	
0.0005637793425158622	0.9008291987442951	
0.0005578276468764362	0.9008338511095398	
0.0005539918933640087	0.9008231093378909	
0.000547936076166555	0.9008277233161835	
0.0005441925311757903	0.9008170276667229	
0.000538515351856889	0.9008217093941443	
0.0005348896273197241	0.9008116239511509	
0.0005325166438395819	0.9008157500013978	
0.0005263395008376934	0.9008094005469082	
0.0005263332095187617	0.9008098262517787	
0.0005176836872071455	0.9008041707556439	
0.0005176836854525587	0.9008041781726986	
0.0005105931756105379	0.9007988122106813	
0.0005095723648505072	0.9008014186912534	
0.0005078176582973063	0.9007946241344432	
0.0005042164465587366	0.9007972693786707	
0.0005017473267283425	0.9007917040182427	
0.0004990954293674132	0.9007944607625925	
0.0004972755290625014	0.9007881158842138	
0.0004965999388715603	0.9007905225264042	
0.0004894013225328049	0.9007850801297301	
0.0004894013162832306	0.9007850655186209	
0.0004813150785220428	0.9007794806627507	
0.00048131498316665816	0.9007794216857141	
0.0004733960196837906	0.9007738506134809	
0.0004733959286485309	0.9007737918624454	
0.00046588086980188493	0.9007683951441903	
0.0004658807895410179	0.9007683409047528	
0.00045849059031450933	0.900762934591213	
0.0004584905200440979	0.9007628850734117	
0.000454208398538606	0.9007596895556644	
0.0004542083398722583	0.9007596681688799	
0.0004506984449371548	0.900757066666463	
0.0004506983962966283	0.9007570261727702	
0.000443811092337646	0.9007517493286755	
0.00044380844975931076	0.9007520530598716	
0.00043861229373122425	0.9007461926647916	
0.00043728025663402573	0.9007500653938275	
0.00043460111069335494	0.9007406370173325	
0.0004306507276740798	0.9007455115267992	
0.0004282379619361904	0.9007353731992512	
0.00042423018022075303	0.9007402960870781	
0.0004218848889938049	0.9007301453990442	
0.00041791921745838907	0.9007350182843564	
0.0004156122605113579	0.9007249350193383	
0.00041200652559804764	0.9007293745431697	
0.00041155310844930693	0.9007259418413405	
0.00040792098000332283	0.9007193097129657	
0.000406920357193881	0.90072440629358	
0.0004030852576903078	0.9007173187942504	
0.0004027499350349965	0.9007144596935003	
0.0003994525792697492	0.9007186847752231	
0.00039712183276312317	0.9007087373122682	
0.000393875702784341	0.9007135489021525	
0.0003915199622796877	0.9007038369522022	
0.000389499948200714	0.900708169682758	
0.0003862500717195436	0.9007017582765691	
0.0003862280090116327	0.9007026572024257	
0.00038074824650963175	0.9006972938343074	
0.00038074823928470846	0.9006973119356787	
0.0003749596901288301	0.9006916089960806	
0.0003749484911282881	0.9006922604741111	
0.0003714516125613802	0.9006860673843592	
0.00037012432221524	0.9006892865912478	
0.00036838549665474114	0.9006855333971927	
0.00036831800076007074	0.9006865590679749	
0.0003663322065359441	0.9006798210030011	
0.0003643729682217261	0.9006837702687309	
0.00036114466203997057	0.9006771968021756	
0.0003611244819483393	0.9006780545375546	
0.0003554754754908275	0.9006722106483599	
0.00035547547091170227	0.900672196091133	
0.00034989864649476345	0.90066647545134	
0.00034989862602248945	0.9006664435670598	
0.0003444770273365547	0.9006607884131624	
0.00034447700838447	0.9006607575033888	
0.00033933177996099635	0.9006552909253391	
0.0003393317177614055	0.900655346475101	
0.0003357562006478632	0.900650396187174	
0.00033465559174555804	0.9006530475588724	
0.00033371085372183056	0.9006460015777731	
0.00032995653740594625	0.9006481409287691	
0.00032908204789761867	0.9006411181348342	
0.00032711472762976876	0.9006430542155469	
0.00032563772524443855	0.900639005275328	
0.00032482919554395733	0.9006423312301037	
0.00032304261367957683	0.9006333297349837	
0.00032035305701652236	0.9006379401838437	
0.0003186138887589021	0.9006280940653114	
0.0003160331746680056	0.9006328199378911	
0.0003143317875668935	0.9006229780470366	
0.00031170685997033797	0.900627629598458	
0.0003100438699659456	0.900617766134752	
0.00030748275942683726	0.9006223848442879	
0.00030578409924763184	0.900612521374434	
0.00030334750748591715	0.9006168963097981	
0.0003021533022422229	0.9006108944534728	
0.00030201894080005026	0.900612099151733	
0.00030091305702845535	0.9006068134629164	
0.00029868936695770504	0.9006112060434162	
0.00029709944601545574	0.9006014008524307	
0.0002946698785503549	0.9006059404631168	
0.00029311017587805644	0.9005965646018589	
0.00029205495413592796	0.9006005050357657	
0.0002893787940640014	0.9005945941862017	
0.0002893751032186366	0.9005950561064316	
0.00028546866289950773	0.9005896352786077	
0.00028546864446579	0.9005896690015618	
0.00028189488827972276	0.900584510676444	
0.0002818745540948385	0.9005855247278847	
0.00028004271657543705	0.9005794300954791	
0.00027852425436168947	0.90058261686951	
0.00027833110729601733	0.9005797774612784	
0.00027587773794880975	0.9005736038196426	
0.00027535802388711154	0.900578063965752	
0.000272586982300833	0.9005694737917962	
0.00027258622671158815	0.9005693134793066	
0.00027068887696985735	0.9005716072561181	
0.0002693052231020493	0.900564666980732	
0.00026922273282024465	0.9005665312655994	
0.0002657848752018218	0.9005609960960421	
0.0002657848708011976	0.9005610143277046	
0.0002622787974374769	0.9005556059462154	
0.0002622787918276623	0.9005555853149153	
0.00025887111884536365	0.9005502192014149	
0.0002588711135006234	0.9005501988190635	
0.00025561061313141405	0.9005449465674302	
0.00025561060888922195	0.9005449643413291	
0.00025247941010931907	0.9005394722034579	
0.00025237644914440045	0.9005412824527571	
0.000251633643574467	0.90053670235907	
0.0002514418797646713	0.9005384054184404	
0.00024965657612636906	0.900533137615938	
0.0002486556467764596	0.9005367920821997	
0.0002472301312683111	0.9005272738315251	
0.00024530282073851554	0.9005314413030049	
0.00024389696838309223	0.9005214926995126	
0.00024185829169285524	0.9005255503991206	
0.0002404700894454454	0.9005155494212532	
0.00023842297731727292	0.9005196093754975	
0.00023713175881789588	0.9005096522964223	
0.00023515856432897555	0.9005137700921793	
0.00023389500226848325	0.9005040600133936	
0.0002322552157208489	0.9005067037389792	
0.00023225516456219046	0.9005067458650649	
0.00022983448979156838	0.9004976391991588	
0.0002293535318365379	0.9005022826017289	
0.00022694587526719744	0.9004927849939511	
0.0002268922216633372	0.9004942546209197	
0.00022556136082187595	0.9004957631469239	
0.0002245501224973024	0.9004873898083344	
0.0002240282739544318	0.9004909426403761	
0.00022198974428780675	0.9004853402839651	
0.00022198866966006208	0.9004856421913872	
0.00021934222909237138	0.9004804218042661	
0.00021934219968464987	0.9004804732992685	
0.00021677061606586266	0.9004750437851351	
0.00021672841326250277	0.9004766560116338	
0.00021551692216713883	0.9004696335458967	
0.0002142552094533247	0.9004738844311183	
0.00021321374877421686	0.9004642688358576	
0.00021164099929175994	0.9004685458078645	
0.00021073444006967993	0.9004599288314017	
0.00021031426097878475	0.9004617300740162	
0.0002099296530460049	0.9004590277091798	
0.00020879715616359116	0.9004624218088341	
0.00020784797397050122	0.900453366400089	
0.00020720666348624065	0.9004571853281044	
0.00020558059252667236	0.9004514184793629	
0.0002055787896856379	0.9004518318552538	
0.00020324692506519266	0.9004465992404928	
0.00020324692457417305	0.9004465920055144	
0.00020090773966782109	0.9004412798760443	
0.00020090773853761266	0.9004412689084312	
0.00019869548948029612	0.9004360986775999	
0.00019869285903064007	0.9004366004207638	
0.00019792702002999394	0.9004319349146026	
0.00019665744857673314	0.9004342286753918	
0.0001963526852622895	0.9004282062905108	
0.00019507165284044493	0.9004272227944027	
0.00019497940262090582	0.9004297858071323	
0.00019360208830985714	0.9004212490180287	
0.00019357419310128373	0.9004225343130186	
0.00019265887616858285	0.9004249402259922	
0.00019198054417421867	0.9004157663338238	
0.00019079371477298773	0.9004203820217219	
0.00019012083367320732	0.900410914608033	
0.00018905571365402155	0.9004157107959995	
0.00018842183721007596	0.9004062922460552	
0.0001873718817558389	0.9004110436174554	
0.00018672865780619682	0.9004015975754198	
0.00018568770927692162	0.9004062887899003	
0.0001850711744450502	0.90039684862396	
0.000184092494594603	0.900401542905047	
0.0001835412876178768	0.9003931782122743	
0.00018327690158719993	0.9003953569005063	
0.0001830651562675909	0.9003928407768683	
0.0001825056068263362	0.900396044688065	
0.0001818914179099721	0.9003895858628842	
0.00018186325986702876	0.9003913239513368	
0.0001805291349326547	0.9003867743479448	
0.00018052911514371492	0.9003868317598972	
0.00017916031081762602	0.9003823382310007	
0.0001791598632321023	0.9003826086585264	
0.00017814044870385033	0.9003777157506591	
0.00017793420423426246	0.9003812625558296	
0.00017741574293097604	0.9003728711829573	
0.00017668551474188266	0.9003776755374636	
0.00017626281455493988	0.9003693505488407	
0.00017571324308205349	0.9003696833139153	
0.0001755991153865984	0.9003730350623853	
0.00017460872814838556	0.9003634225874569	
0.00017438562282925534	0.9003684873057669	
0.00017355242759828994	0.9003615442269896	
0.00017353691723849557	0.9003601756842007	
0.00017295843596603166	0.9003629392648466	
0.00017249376320280333	0.9003574705257025	
0.00017248733332055966	0.9003585053636515	
0.0001713834587955483	0.9003539670523473	
0.0001713834587930741	0.9003539663137659	
0.00017031207307277105	0.9003495533751161	
0.00017031207246580998	0.9003495415967119	
0.00016929324087709965	0.9003451549641476	
0.00016929274920461009	0.9003454741823113	
0.00016855829763323652	0.90034052279057	
0.000168377646704478	0.9003441461266105	
0.00016795186055359462	0.9003356729715796	
0.00016739760949032684	0.9003403685332586	
0.00016700997527506736	0.900331450616837	
0.0001666430625323892	0.9003343325842962	
0.00016657999823198097	0.9003325838245285	
0.00016629311082177434	0.9003348271318702	
0.00016594266800431213	0.9003260771424385	
0.00016535682952489058	0.9003307570363628	
0.0001649948880168971	0.9003213426242124	
0.0001643893846832634	0.9003259205098297	
0.00016402887117882524	0.9003164347360604	
0.00016342664268248993	0.9003209185695672	
0.00016306300488687868	0.9003114042132162	
0.00016247960286865448	0.9003158091261977	
0.00016216549275401324	0.900307247351384	
0.00016177910290581402	0.9003075923192032	
0.00016172104399214576	0.9003103327474639	
0.00016109084349046868	0.9003033602710081	
0.00016108775441685751	0.9003026260922421	
0.00016044691383160128	0.900303504988013	
0.00016028699376062245	0.9002968381572393	
0.00015984406883272923	0.9002992579589822	
0.00015950435163349935	0.9002947878175273	
0.00015950377832955114	0.9002951667940369	
0.00015869126702365528	0.9002901257964383	
0.0001586900307662803	0.9002906974907287	
0.00015820163528528202	0.9002850545682777	
0.00015796188932774494	0.900289086798735	
0.00015767213965981554	0.9002800345743479	
0.0001572145855605775	0.9002845845569717	
0.00015693547322610612	0.9002752181508213	
0.0001565179201879258	0.9002798785205713	
0.00015624254922705596	0.9002705073507711	
0.00015581352483102945	0.9002750093990893	
0.0001555365406686955	0.9002657445707992	
0.0001552118151645953	0.900269122647585	
0.000155156978920382	0.9002669278460417	
0.00015498579000239467	0.9002680618264102	
0.00015475313102227838	0.9002604841523641	
0.00015456639068298024	0.9002641256778391	
0.00015408557365971298	0.9002583876601746	
0.00015408502097829857	0.9002587966227797	
0.0001533921731328907	0.900253483959043	
0.00015339217312168124	0.9002534859479959	
0.00015271887421238216	0.9002480978869676	
0.00015271615577364356	0.9002489919240811	
0.00015236478274028756	0.900242678653886	
0.0001520752900124397	0.9002465586755166	
0.00015189075642107626	0.9002389463332149	
0.00015159678359378905	0.9002373123490414	
0.00015150486280535934	0.9002413688718381	
0.00015097137554183804	0.900230581426324	
0.00015083093915593782	0.9002357041493321	
0.00015035493072724045	0.900226539434747	
0.00015035307266538344	0.9002259833660368	
0.00014998207743163172	0.9002288554563842	
0.00014973810711745302	0.9002191749310157	
0.00014932100367752774	0.9002229817550313	
0.00014907220239658434	0.9002131308205358	
0.00014866379647587687	0.9002168996065268	
0.0001484184918207436	0.9002070652335569	
0.00014803466775462258	0.9002109103068334	
0.00014779674742158389	0.9002011728037789	
0.00014747263104124064	0.9002049845586526	
0.0001472145162390898	0.9001974491183322	
0.00014719918099905237	0.9001993471161881	
0.00014665246508908212	0.9001934372179029	
0.00014665212764299252	0.9001937895447781	
0.00014640865850071421	0.9001890203763007	
0.0001461600759630346	0.90019088202547	
0.0001460089720742434	0.9001861203938697	
0.00014600673835360955	0.9001869490020704	
0.00014551263667810998	0.9001809827243998	
0.00014547931535921377	0.900183494545749	
0.0001452512879851953	0.9001752801920885	
0.00014493388813257516	0.9001789932387559	
0.00014471651854764973	0.9001691625807748	
0.00014438330653494203	0.9001728540798825	
0.00014416258483984656	0.9001629754324578	
0.00014384006898544185	0.900166416019207	
0.00014374533709124215	0.9001609472540869	
0.00014345908493401915	0.9001561696641845	
0.00014337843845660587	0.9001604262541969	
0.00014293204451204845	0.9001493560528671	
0.00014283559834872727	0.9001539213484558	
0.00014245437712544042	0.9001453006499676	
0.00014244155814503205	0.9001436140321274	
0.00014214088507855707	0.9001461190811046	
0.0001419257898752318	0.9001375279443782	
0.00014188272207418101	0.900140155958899	
0.00014139550205769172	0.9001332312845902	
0.0001413953686614636	0.900133459992627	
0.00014092440240912835	0.9001264334312826	
0.00014086695022473837	0.9001292265323778	
0.00014064537255922233	0.9001201226859294	
0.00014032917998873853	0.9001232095669341	
0.00014010862340837314	0.9001129166430103	
0.0001397867090141851	0.900116019379224	
0.00013957251734334064	0.9001056830058991	
0.0001392505755654234	0.9001087388860092	
0.00013904346164339605	0.9000986197182856	
0.0001387983389449374	0.9001000992880626	
0.00013879600549517482	0.9000995221194458	
0.00013861893697942137	0.9000990659830042	
0.00013843380702257085	0.9000899690197136	
0.00013812209994605712	0.9000929825218952	
0.00013789659049842054	0.9000822663115526	
0.00013761618548254487	0.9000856694166738	
0.00013737842040351437	0.900074765455474	
0.00013712695675127868	0.9000784498316698	
0.00013688409783916473	0.9000676304354962	
0.00013670688653574396	0.9000709842186331	
0.00013656689040269992	0.9000659409071579	
0.00013646056023085043	0.9000668480256299	
0.0001363626744476509	0.9000601748156596	
0.0001360098121097778	0.9000610713525528	
0.00013588973659872558	0.9000528331454776	
0.00013550480129052611	0.9000531039253695	
0.00013540027642813013	0.9000455114736091	
0.00013519475025127681	0.9000463602747071	
0.00013501552311609278	0.9000413964831857	
0.0001349526148976827	0.9000439868497485	
0.00013475018978179688	0.9000343878917297	
0.00013445975123974375	0.9000369801918802	
0.00013426599648240929	0.9000263423867962	
0.0001339577154905789	0.9000287221298522	
0.0001337634171168676	0.9000180290418687	
0.00013345437400171618	0.9000202827576469	
0.00013325836614344955	0.9000095331082735	
0.00013294864074862948	0.9000116715538751	
0.00013275249125509	0.9000009076501831	
0.0001324568805788042	0.9000031312286612	
0.00013226576588317902	0.8999925825237011	
0.0001320219760010194	0.8999940281234247	
0.00013201585653880449	0.8999929152178712	
0.0001318495586493288	0.8999903831010652	
0.00013173677444272466	0.8999833013431352	
0.0001314728698558662	0.8999856144057128	
0.00013129371077603242	0.8999755169280859	
0.0001311396050938959	0.8999778234720494	
0.00013097854114160678	0.8999718603113862	
0.00013088209979913093	0.8999740928915203	
0.0001307077152070433	0.8999644593832958	
0.0001304172699558506	0.8999663641089554	
0.00013024059556896787	0.8999557006856874	
0.00012997954470402994	0.8999570813498421	
0.0001299748629401489	0.8999559699386602	
0.00012966377320270024	0.8999453195582426	
0.00012956872254923384	0.8999497818041938	
0.00012921932710649683	0.8999366600394165	
0.00012913086874215908	0.8999411410846329	
0.00012884874046698014	0.8999310020937327	
0.00012884021246467578	0.8999294125245995	
0.0001285828531047103	0.8999308746571824	
0.00012842660531577584	0.8999202745008681	
0.0001281595404768501	0.8999223533862992	
0.00012800655415187018	0.8999117433888065	
0.000127761378782016	0.8999140638563625	
0.00012761331198660335	0.8999041369969126	
0.00012753126997977525	0.8999071005061718	
0.00012725963630772977	0.899899573013589	
0.0001272595294596179	0.8998998207557799	
0.00012689569699317414	0.8998920732245561	
0.000126895669931425	0.8998919457540834	
0.00012655896105631854	0.8998843838484093	
0.00012654945697988346	0.8998860970197313	
0.00012641515404694564	0.8998785980134254	
0.00012625444371355078	0.8998792447898127	
0.00012625226107249883	0.8998784510952876	
0.00012614151938348004	0.8998776264583639	
0.00012602647968966253	0.8998692351384947	
0.00012584062141882167	0.8998721342485523	
0.00012569906021302427	0.8998615953352705	
0.00012550789737136666	0.8998644605750628	
0.00012537204986177484	0.8998539566972221	
0.00012517568240012024	0.8998566579226145	
0.00012505071984645418	0.8998464694439398	
0.00012488838423201494	0.8998479475220692	
0.00012488832954068448	0.8998480803862292	
0.00012464681976326813	0.8998373493375134	
0.00012458934629614224	0.8998416597042912	
0.0001243244841049258	0.8998293270965153	
0.00012426725473143121	0.899833603617854	
0.0001240483686870588	0.8998238993794931	
0.00012404168179920593	0.8998223097417671	
0.00012385869030226779	0.8998239657412566	
0.00012374934249979384	0.8998142697089333	
0.0001235634019728298	0.8998142007467004	
0.00012356273856323687	0.8998136369663776	
0.0001232796908660366	0.899803803540634	
0.0001232681307110604	0.899806188005309	
0.00012304971710560184	0.8998000920255965	
0.0001230106072414701	0.8997950126702343	
0.00012282731450490077	0.899796735281533	
0.00012271355036807933	0.899786336419529	
0.00012252557136482208	0.8997884910204573	
0.00012240546775389016	0.8997778474893549	
0.00012221836126641698	0.899779907833857	
0.0001221114884056505	0.8997699793408321	
0.00012198198493912434	0.8997697377926496	
0.00012197624808372367	0.8997710179081845	
0.0001218609668502822	0.899768303832199	
0.00012178196125754136	0.8997602400765977	
0.00012160796557401841	0.8997623681854915	
0.00012149908290014822	0.8997519157993655	
0.00012133248656960513	0.8997541290546162	
0.0001212254015787174	0.8997443816813782	
0.00012116957413608418	0.8997471998147322	
0.0001209770951756071	0.8997394514676561	
0.00012097466896275544	0.8997405775548588	
0.00012089707531512849	0.8997350477142478	
0.00012071347810248391	0.8997345672714084	
0.00012066383846378766	0.8997274544630681	
0.0001204452884211261	0.8997260286312904	
0.00012041648326398159	0.8997209551650461	
0.00012024592018497083	0.8997159693114373	
0.00012022316621593516	0.8997188749457051	
0.00012005178812614244	0.8997097028773323	
0.00012004480914869496	0.8997078929192783	
0.00011989436752177843	0.8997092813681922	
0.00011979905707476753	0.8996990272491008	
0.00011964325883960273	0.89970101228792	
0.00011954462716534789	0.8996906020558655	
0.00011938816583243421	0.8996924712845442	
0.00011928896570186292	0.8996819932572354	
0.00011913807137022452	0.8996839474723353	
0.00011903877663117869	0.8996734077380318	
0.00011889076431468387	0.8996754537986821	
0.00011879795838623678	0.8996649219725045	
0.00011864849881081303	0.8996669277745913	
0.00011856461222679378	0.8996569642027153	
0.00011845425313223009	0.8996565802177456	
0.00011844554130612287	0.8996583622145011	
0.00011831381240826772	0.899651068565774	
0.00011829431015305182	0.899647578840277	
0.0001181560283854763	0.8996470793395275	
0.00011815520772185576	0.899646362418394	
0.00011794527399521688	0.8996359721200105	
0.00011793182405202466	0.8996389156613819	
0.00011770741591071661	0.8996268394650145	
0.00011769678548734171	0.8996293934630936	
0.00011753503384994426	0.8996230983432969	
0.00011751513498896238	0.8996193647358112	
0.00011742008255435526	0.8996158109674891	
0.00011738468821420874	0.8996191541258202	
0.00011718785109563848	0.8996055958247913	
0.00011714107141161865	0.899609654219828	
0.00011694228230019232	0.8995958418108658	
0.00011689613261483739	0.8995997856120335	
0.00011672827554032172	0.8995890038167592	
0.0001167222505378302	0.8995872314382973	
0.00011658512414864579	0.8995879445189537	
0.00011648884207582572	0.899576911365207	
0.00011635397225701114	0.8995783478079068	
0.00011625519663778412	0.8995680467818183	
0.00011622074503417691	0.8995705095201829	
0.0001160323094651561	0.8995612850391519	
0.00011603223055000387	0.8995615404026005	
0.00011579476140866784	0.8995513558497388	
0.00011579447952363075	0.8995518296147061	
0.00011563494100421576	0.89954273700018	
0.00011556921776197276	0.8995449537199114	
0.00011547532338706204	0.8995341053303458	
0.00011533453418017185	0.8995350460267715	
0.00011526279322558272	0.899525809727254	
0.0001151616164953002	0.8995224533001849	
0.0001151373658647034	0.8995253031117689	
0.00011496754066322742	0.8995139537769575	
0.00011496393744782021	0.8995126124966446	
0.0001148371667832809	0.8995128711052534	
0.00011474315378105876	0.8995016304600361	
0.00011461169800896243	0.8995027243356024	
0.00011452046484215504	0.8994913914686974	
0.00011438041436058229	0.8994919772332474	
0.00011433002019416531	0.8994847273845885	
0.0001142194374682802	0.8994789003867247	
0.00011418549055861235	0.8994823449037443	
0.00011400529664469465	0.8994680624115766	
0.00011396381144742894	0.899471866669804	
0.00011378043202362629	0.899457426272494	
0.00011374078468727613	0.8994611423747294	
0.00011358433482531009	0.8994492270348046	
0.0001135829864712005	0.8994484043591425	
0.00011346920774962018	0.8994480392277878	
0.00011344317913744764	0.8994429955444063	
0.00011328888213176212	0.8994354009726416	
0.00011328295409805115	0.899437426276905	
0.00011307884298185372	0.899424294302127	
0.0001130684460807249	0.8994269227234788	
0.00011287207733302784	0.8994141492488904	
0.00011287151929380958	0.8994147580796936	
0.00011274755467185002	0.8994119937920898	
0.00011267856041424789	0.899401996237355	
0.00011254263395470474	0.8994021408084991	
0.00011245829244658945	0.8993905480735104	
0.00011232551411101628	0.8993907658780659	
0.00011225634677096621	0.8993809175752163	
0.00011216764472442473	0.8993778741636989	
0.00011215063418126677	0.8993804101304189	
0.00011198135379266823	0.8993668201032101	
0.00011196964076521976	0.8993690751159684	
0.00011186589693753434	0.8993650876216556	
0.00011181164190184556	0.8993572284591255	
0.00011177800539486218	0.8993592869056085	
0.00011162813825747538	0.8993496956666768	
0.00011162802860490483	0.8993500196709504	
0.00011146981647208598	0.8993404669336943	
0.00011143506034722043	0.8993417934179684	
0.00011139666833148915	0.8993344479782969	
0.00011124102441159165	0.8993302787415532	
0.00011124030933418592	0.8993295501402272	
0.00011109440132082568	0.8993175841818644	
0.0001110561511830902	0.8993210856250814	
0.00011088952918993997	0.8993056512645251	
0.00011084876215633771	0.8993092206046969	
0.00011071257773848061	0.8992972421364435	
0.00011070675836266358	0.8992952720808637	
0.00011058310366689909	0.8992945530818249	
0.00011050460952143782	0.8992827876780025	
0.00011037898588344696	0.8992826373513205	
0.00011030104642132291	0.8992707763879052	
0.00011016917807246756	0.8992702026199052	
0.00011008745941254871	0.8992580888411514	
0.000109951332748877	0.8992571603064712	
0.00010986827011757541	0.8992449318212868	
0.00010973275525075052	0.8992439241103029	
0.00010965095789150762	0.8992317550456533	
0.0001095195589808447	0.8992308128508097	
0.00010945331613815714	0.8992203959029975	
0.00010936309831386702	0.8992166942129636	
0.00010934417684611595	0.8992190912424743	
0.0001091951774415877	0.8992045849681772	
0.00010914883320901129	0.8992066305499569	
0.00010911512592922289	0.8992003662614481	
0.00010901242593466158	0.8991973260193427	
0.00010895285727090736	0.8991905286054939	
0.00010894486100271793	0.8991927848241	
0.0001087791151952806	0.8991794292393034	
0.00010877217416483564	0.8991816100133712	
0.00010870317150967566	0.8991747827883929	
0.00010865662104684131	0.8991747672558603	
0.00010858475234892498	0.8991656016480242	
0.00010855071289204246	0.899168728288546	
0.00010840687577788437	0.8991537391974992	
0.0001083720428069434	0.8991572512577648	
0.00010823214284612137	0.8991419950873641	
0.00010819906097197255	0.899145487769823	
0.00010808907671830402	0.8991347181378427	
0.00010807981181828795	0.8991318137726583	
0.00010798577712930422	0.8991315289971687	
0.00010791502654422812	0.8991217023737974	
0.00010790863296336726	0.8991235337113963	
0.00010774928956184966	0.8991120707951255	
0.00010774924402709718	0.8991123032201126	
0.00010760595459263935	0.8991014775094475	
0.00010759281013393466	0.8991036025966315	
0.00010752378146844641	0.8990931554698085	
0.00010743208855026155	0.8990934453052776	
0.00010736396446388642	0.8990816650497626	
0.00010726384724716161	0.8990815436844221	
0.00010719678169522821	0.8990696804060084	
0.00010709188977844506	0.8990692019140608	
0.000107032838925354	0.8990582765482978	
0.00010695593516617203	0.8990555187435915	
0.00010694414214930452	0.8990576499230178	
0.00010681034266501364	0.8990421654483401	
0.00010677582930370059	0.8990455682344086	
0.00010664227488760182	0.8990297005524964	
0.00010661055674830363	0.8990330127435718	
0.00010650380765416518	0.8990213072602894	
0.0001065008864027204	0.8990198760076923	
0.00010643961684471955	0.8990171104960337	
0.00010642924942081176	0.8990191746862771	
0.00010630837670966316	0.8990048398268444	
0.00010628331837055606	0.8990081917953543	
0.00010616519980496025	0.8989938230069889	
0.0001061409805063792	0.8989972430121427	
0.0001060252166359127	0.8989827433160084	
0.00010599930135321022	0.8989861918164217	
0.00010590724760581287	0.8989753304319816	
0.00010590067559123511	0.8989727658876588	
0.00010581226000264913	0.8989721313231805	
0.00010575921043656768	0.898961051507684	
0.0001056715948049264	0.8989595378648457	
0.00010566704246462312	0.898957235613529	
0.00010554256225291048	0.8989455307355612	
0.00010553591426538638	0.898947920481469	
0.00010539959040117352	0.8989338795584867	
0.00010539794172500247	0.8989351320346508	
0.00010531401323039715	0.8989303903626014	
0.00010527649412232204	0.8989215908746685	
0.00010519205128327468	0.8989213437345057	
0.00010513583149910814	0.8989095996048823	
0.00010504802791723057	0.898909220279785	
0.00010499569043301258	0.8988979808311047	
0.00010493448069043954	0.8988967982996907	
0.00010493445529387044	0.8988969176484959	
0.00010485734361524044	0.898890952827792	
0.00010484130084348643	0.8988852839592585	
0.00010473329303428251	0.8988813755374082	
0.00010471018267293444	0.8988739383266692	
0.00010461499339355078	0.8988693268091229	
0.00010461464406923802	0.898869882211246	
0.00010453071899025128	0.898858035416451	
0.00010450300546183362	0.8988591490704307	
0.00010449600782923406	0.8988566635656197	
0.00010447235008138421	0.8988579989657743	
0.00010437228685122609	0.8988436849018507	
0.0001043494229621724	0.8988470585491137	
0.00010424039104033605	0.8988317946541586	
0.00010422035166801494	0.8988350692213128	
0.00010410716190012311	0.8988196121838805	
0.00010408922659870987	0.8988225957836128	
0.0001040128902393899	0.8988140856518595	
0.00010398966395587113	0.8988079896198174	
0.00010391250159590117	0.8988074727426445	
0.00010385551991434579	0.8987950337913374	
0.00010377051026611314	0.8987940764986351	
0.00010371071942166217	0.8987812816772864	
0.00010362239820626225	0.898779936107333	
0.00010355977815533619	0.8987668027310225	
0.00010346918602581127	0.8987651434279693	
0.00010340122545202617	0.8987515343906624	
0.00010331648160292632	0.8987502469403438	
0.00010324587498828971	0.8987363845382039	
0.00010315858644362044	0.8987347446038555	
0.0001030891044337132	0.898721099307313	
0.00010300517912627536	0.8987178003007081	
0.00010300496757965386	0.8987181338599359	
0.00010287692963718637	0.8987006963903279	
0.00010284660198120157	0.8987032370998884	
0.00010271422364921447	0.8986841842734591	
0.000102677775027572	0.8986860213159403	
0.00010262497423495359	0.8986764006124505	
0.0001025445412331307	0.8986714553736542	
0.00010251833259806486	0.898665675423648	
0.00010246746678294394	0.8986627569580784	
0.00010246722456955336	0.8986622699133798	
0.00010234018404333415	0.8986498875960363	
0.00010230815652453388	0.8986433239951884	
0.00010227200512130621	0.898645147868214	
0.00010213078590921112	0.8986248245109022	
0.00010209471892210238	0.8986269546120114	
0.00010195178757269092	0.8986063990553094	
0.00010192075243553245	0.8986084593167437	
0.0001018274016106677	0.8985970970728847	
0.0001017992379811617	0.8985901906773266	
0.00010168916821011448	0.8985851802712094	
0.000101640133766145	0.89857436930618	
0.00010154669855053253	0.8985672448002687	
0.00010154490368978147	0.8985660476170318	
0.00010144949522549329	0.8985594199756322	
0.00010139512798280545	0.8985477026067574	
0.00010127734431776018	0.8985418352080953	
0.0001012130729453407	0.89852838090411	
0.00010109344301134172	0.8985222412435039	
0.00010102910326184345	0.8985087993051155	
0.00010091110477424456	0.8985028118568897	
0.00010084751457358031	0.8984892663901599	
0.00010073500561114664	0.8984839006864292	
0.00010067257872912913	0.8984705814139323	
0.00010058419907405993	0.8984649930194021	
0.00010057981756586126	0.8984661274351153	
0.00010044025221588437	0.8984456897740007	
0.00010040293021155398	0.8984474604445116	
0.00010025896189255263	0.898425791722556	
0.0001002220296247132	0.8984275224341538	
0.00010012540927101967	0.8984121337416443	
0.00010004900117060528	0.898405857346909	
0.000100048959397685	0.8984056430259246	
9.987937757344936e-05	0.898386990610764	
9.987217974159428e-05	0.8983842377311478	
9.983434416623091e-05	0.8983845225168894	
9.96839202857084e-05	0.8983623205074271	
9.964929684041677e-05	0.8983639101714167	
9.948776471378927e-05	0.8983403914910365	
9.945390622930389e-05	0.8983418102198513	
9.934153280132225e-05	0.8983270131183477	
9.931588492864796e-05	0.8983206555982514	
9.919487240340273e-05	0.8983136549755772	
9.911728128914361e-05	0.8982979012116432	
9.899140332028685e-05	0.8982905545505531	
9.891418345006235e-05	0.8982753388083363	
9.883167692810828e-05	0.8982704812219192	
9.879572477568685e-05	0.898263637747097	
9.871871767183927e-05	0.8982590290610586	
9.864034520611759e-05	0.8982438071921091	
9.851023227844067e-05	0.8982357796482652	
9.842115561492563e-05	0.8982186809065519	
9.829181327280588e-05	0.8982107391248676	
9.819872795712005e-05	0.8981932049249598	
9.807589476098975e-05	0.8981858305844425	
9.799529314763205e-05	0.8981704097321214	
9.789434340845622e-05	0.8981614013411938	
9.788538849057531e-05	0.8981625828494797	
9.77470138303272e-05	0.8981422520404531	
9.766625846923745e-05	0.8981372988302972	
9.764059276070266e-05	0.8981303070185331	
9.74593130852196e-05	0.8981129828479695	
9.74272028191583e-05	0.8981053859464916	
9.737167868645204e-05	0.8981033468206264	
9.730578553241478e-05	0.8980921114274231	
9.717381153919587e-05	0.8980781611765872	
9.717372737151679e-05	0.8980778808016754	
9.697079968677027e-05	0.8980545025066643	
9.696090041687213e-05	0.8980512960413705	
9.691835232865374e-05	0.898050732427708	
9.674290637200417e-05	0.8980246926091288	
9.67011778139188e-05	0.8980252525827214	
9.651111987241763e-05	0.8979976111115215	
9.647399911080321e-05	0.8979983001340767	
9.632860723573793e-05	0.8979783020614944	
9.631144683640236e-05	0.8979737640549418	
9.617653027167402e-05	0.8979640982021814	
9.607909227921762e-05	0.8979458087629845	
9.593391982929858e-05	0.8979354105451333	
9.58328116351736e-05	0.8979166307350549	
9.568240692140554e-05	0.8979056153513241	
9.558310547387655e-05	0.897886942455889	
9.54256110307638e-05	0.8978751095349649	
9.532470916195144e-05	0.8978561907161704	
9.51613409138262e-05	0.8978436702963738	
9.506085697250614e-05	0.8978247574362574	
9.490512610285633e-05	0.8978130219075386	
9.482179415176069e-05	0.8977971219505266	
9.471463134033281e-05	0.8977856860282825	
9.469127634065291e-05	0.8977864132894106	
9.447544575610407e-05	0.8977560213817011	
9.444846769970613e-05	0.8977569237929245	
9.426240054933436e-05	0.8977322271774437	
9.425919007335863e-05	0.897730613134473	
9.411592365948676e-05	0.8977165440455306	
9.411514340829495e-05	0.8977169621715593	
9.396916019691729e-05	0.897694613100871	
9.389325776078478e-05	0.8976909471345895	
9.384748305536404e-05	0.8976813801347475	
9.366695035383417e-05	0.8976617025191523	
9.365433669078083e-05	0.8976581211743355	
9.360941638133889e-05	0.8976567187237532	
9.340725309052023e-05	0.897627010325495	
9.335633881503288e-05	0.8976264679035462	
9.31516142980855e-05	0.897596098203393	
9.309786224019356e-05	0.8975950340107194	
9.300297930105008e-05	0.897579134278846	
9.29304210827386e-05	0.8975730544825751	
9.283057445296796e-05	0.897558484643419	
9.28148675319843e-05	0.8975598040850046	
9.256709540785777e-05	0.8975262430360607	
9.255029195252054e-05	0.8975275869645216	
9.227692498130105e-05	0.8974910580599336	
9.225910614391646e-05	0.8974922071817667	
9.197326725388272e-05	0.8974545155749447	
9.196414610442493e-05	0.8974556928043617	
9.174618393254649e-05	0.8974291327601741	
9.170835487538302e-05	0.8974209271567671	
9.152611619729319e-05	0.8974048184057861	
9.140003081740746e-05	0.8973828842335707	
9.120400606396033e-05	0.8973655174649208	
9.11542625807697e-05	0.8973558422532584	
9.09664309385638e-05	0.8973312303239884	
9.090740371009576e-05	0.8973291727016953	
9.063432824634154e-05	0.8972906626734116	
9.05776262121875e-05	0.8972889915071098	
9.030585655915685e-05	0.8972509091369112	
9.025229108028852e-05	0.8972491156943331	
9.01766578282193e-05	0.8972368088296027	
8.992753304026359e-05	0.897208176440272	
8.992414363068974e-05	0.897206443522189	
8.961049293296432e-05	0.8971700921693339	
8.958163922696405e-05	0.8971640808994494	
8.953079729112007e-05	0.897161730268782	
8.923363571649373e-05	0.8971213028668482	
8.917858026004006e-05	0.8971195161512036	
8.887788713900316e-05	0.8970781169701192	
8.881225737958763e-05	0.8970755105410441	
8.852318005225847e-05	0.8970352760751359	
8.847997942112023e-05	0.8970340374203788	
8.831687602304132e-05	0.8970154473183402	
8.82167936200616e-05	0.8969980675069896	
8.811025657510606e-05	0.8969898818765196	
8.788773509269325e-05	0.89696097540957	
8.78792555528864e-05	0.8969616780633687	
8.771936197958085e-05	0.8969384058279718	
8.75271687623277e-05	0.8969214678873736	
8.738821509375705e-05	0.8968980946934111	
8.715584225343621e-05	0.8968769673670761	
8.700937697677389e-05	0.8968527003662522	
8.676675368102249e-05	0.8968303046942344	
8.664435530437161e-05	0.8968097709824121	
8.642980838889925e-05	0.8967871026131172	
8.642663784682754e-05	0.8967877327526931	
8.620577255401179e-05	0.8967583832945641	
8.604719471070967e-05	0.8967429037399665	
8.601612750593399e-05	0.8967357289899532	
8.5662630711744e-05	0.8966972442612879	
8.56298820485306e-05	0.8966896174598	
8.528260727754843e-05	0.896652279768862	
8.524750244473795e-05	0.8966443917489963	
8.503478976348795e-05	0.8966199942258933	
8.49548958560528e-05	0.8966144772846742	
8.47557949594698e-05	0.8965851083450419	
8.47111721817349e-05	0.8965828492381129	
8.445821035494909e-05	0.8965544402190572	
8.440365039140727e-05	0.8965443415141923	
8.430792706507338e-05	0.896537122652799	
8.39997844358372e-05	0.8964965971677766	
8.394465646005393e-05	0.8964946074692262	
8.359459508258487e-05	0.8964487046605271	
8.352359458369327e-05	0.896445434287575	
8.317410402064292e-05	0.8963992064657754	
8.308822925305277e-05	0.8963946035062388	
8.276455555068692e-05	0.8963520873044155	
8.276433465775013e-05	0.8963522648644999	
8.251737706606982e-05	0.8963285546926076	
8.235186564598428e-05	0.8963027300219528	
8.206607337961702e-05	0.8962762299942573	
8.189665270528174e-05	0.896249917270879	
8.160978759832195e-05	0.8962234187467859	
8.144041372713023e-05	0.8961971922343859	
8.116451343259358e-05	0.8961720152736615	
8.09951797944282e-05	0.8961461157900426	
8.077873012080697e-05	0.8961254781986089	
8.077476382278376e-05	0.896125914191021	
8.043437773265936e-05	0.8960828101534686	
8.039996876889156e-05	0.8960822027296125	
8.012273448141422e-05	0.8960502244413181	
8.008418721297848e-05	0.8960426135101806	
7.980043905765772e-05	0.8960141634031276	
7.97958454265467e-05	0.8960125686657016	
7.949405261271339e-05	0.8959757460059914	
7.943093488028643e-05	0.8959723187218989	
7.938794536831234e-05	0.895964698083929	
7.901282047856381e-05	0.895923547306835	
7.901037660021493e-05	0.8959223010390286	
7.871776516752262e-05	0.8958907649435527	
7.858477885260735e-05	0.8958724404498623	
7.851451129738254e-05	0.8958691383154446	
7.814225998385386e-05	0.8958223823215041	
7.806677945489763e-05	0.8958187750714627	
7.775971533149644e-05	0.8957796346838695	
7.761817688221127e-05	0.8957680260176979	
7.756852898263116e-05	0.8957588277642984	
7.717947005652574e-05	0.8957186692888598	
7.715151245356611e-05	0.895712337022433	
7.674898288507426e-05	0.8956707001781473	
7.671274046439854e-05	0.8956637497798207	
7.666400558245734e-05	0.8956612026230044	
7.628276070237707e-05	0.8956158223889782	
7.62562740226806e-05	0.8956160868939533	
7.583023906774006e-05	0.8955657075394012	
7.580050132191857e-05	0.8955657006015096	
7.543697538052656e-05	0.8955239187834059	
7.542016443452962e-05	0.8955201004907396	
7.514952969599118e-05	0.8954956750041828	
7.501674866245287e-05	0.8954755811533713	
7.482356702555433e-05	0.8954557033995508	
7.476606149738967e-05	0.8954533454179688	
7.441618801696365e-05	0.8954097531819079	
7.432465966243423e-05	0.8954052800066887	
7.39825224949777e-05	0.8953626474626781	
7.38973786131403e-05	0.8953587754440475	
7.359079950211663e-05	0.8953203868784536	
7.349130830236749e-05	0.8953130557720106	
7.348837668038382e-05	0.8953118232954215	
7.309173494431638e-05	0.8952689894086414	
7.309163259557694e-05	0.8952687759602258	
7.288413660416635e-05	0.8952480802328654	
7.271704877802508e-05	0.895226225907128	
7.264467540573906e-05	0.8952232940133418	
7.233935780927188e-05	0.8951856540711162	
7.226965297060525e-05	0.8951830745646775	
7.197233608604232e-05	0.8951464270770841	
7.193049479892598e-05	0.8951455929803387	
7.169131877846565e-05	0.8951197201894128	
7.166753786609523e-05	0.8951144934891059	
7.141895501414642e-05	0.8950896460574302	
7.140318129465952e-05	0.8950901176290863	
7.111630980763456e-05	0.8950549274748364	
7.104632799014661e-05	0.8950525930576968	
7.081889254143324e-05	0.895025152487331	
7.080058169654654e-05	0.8950212302353737	
7.05858266889192e-05	0.8950043224239226	
7.045349561891381e-05	0.8949838572750306	
7.023081022277679e-05	0.8949667463042383	
7.010407037195566e-05	0.894946882971983	
6.989708712272357e-05	0.8949310096420171	
6.98565696805334e-05	0.8949234942065157	
6.966766194082576e-05	0.8949019014680303	
6.960776630410948e-05	0.8948997836490507	
6.95371988170688e-05	0.8948885558180656	
6.928216644843002e-05	0.8948647582421829	
6.926615300642037e-05	0.8948602277871586	
6.897870611913365e-05	0.8948326590375901	
6.896191680528979e-05	0.894827927928881	
6.867579830490824e-05	0.8948006213267123	
6.86732514741085e-05	0.8947993948119058	
6.856083734267639e-05	0.894784405085718	
6.839696028697067e-05	0.8947729647677173	
6.82833077687491e-05	0.8947559565765192	
6.827486690369585e-05	0.8947564557535583	
6.801844243587808e-05	0.8947314641913539	
6.80028676978494e-05	0.8947270320058858	
6.775544419497584e-05	0.8947040172653852	
6.770424688223758e-05	0.8946949529054997	
6.762565235592966e-05	0.8946912699055615	
6.740370163731351e-05	0.8946629726591386	
6.734589258580701e-05	0.8946618965133671	
6.710213680322883e-05	0.8946312629260411	
6.704282594118006e-05	0.8946301320523753	
6.679533995576409e-05	0.8945990486827717	
6.673603191005509e-05	0.8945979697204096	
6.650109663483232e-05	0.8945685141842051	
6.64941229738344e-05	0.8945691906702347	
6.634067636275888e-05	0.8945569347042435	
6.623408363218461e-05	0.8945395758419149	
6.605266433872433e-05	0.8945269280548238	
6.594546689000648e-05	0.8945093512211306	
6.577934503172099e-05	0.8944977631238956	
6.57641340024182e-05	0.8944941254904212	
6.560156812570463e-05	0.8944742791157934	
6.558035142334475e-05	0.8944750659529833	
6.542049033866283e-05	0.8944587447096396	
6.5410195292996e-05	0.8944556449138041	
6.524677541180928e-05	0.8944376532037297	
6.521062469139091e-05	0.894437991559645	
6.500858239873541e-05	0.894411677753446	
6.495982570486674e-05	0.8944117100305697	
6.479053714160304e-05	0.8943889758546567	
6.472155746817838e-05	0.8943846653277694	
6.472129607229741e-05	0.8943842592955061	
6.448743215734326e-05	0.8943591769685633	
6.448733777288561e-05	0.8943594184258914	
6.439076853059845e-05	0.8943510135963112	
6.427217940593249e-05	0.8943339700138346	
6.421722673847537e-05	0.8943337164353437	
6.405243989313674e-05	0.894310636654397	
6.399604120823023e-05	0.8943103387079234	
6.385457640460015e-05	0.8942897924515748	
6.379138169511788e-05	0.8942878603585558	
6.37647461089235e-05	0.8942816922648225	
6.35963259109242e-05	0.8942660323857462	
6.359146074749916e-05	0.8942635676276851	
6.341212822381614e-05	0.8942466097899061	
6.340519284522454e-05	0.8942434063204474	
6.32559506952149e-05	0.8942298898650682	
6.322857993334295e-05	0.8942241536092795	
6.321420059670294e-05	0.8942257091925485	
6.304898999849931e-05	0.8942047505795376	
6.30387591394654e-05	0.8942066787968129	
6.286507400161159e-05	0.8941849515968638	
6.285413233686365e-05	0.8941866592124322	
6.280420736482262e-05	0.8941784928099606	
6.26871913155622e-05	0.8941686809115017	
6.266191136701957e-05	0.8941623654093882	
6.261631034941682e-05	0.8941617758133017	
6.248655264288048e-05	0.8941428519120431	
6.245784786031778e-05	0.8941444103493822	
6.231853062448217e-05	0.8941245484601706	
6.229156068409242e-05	0.8941261470717374	
6.218037722809771e-05	0.89410955790726	
6.213088119909812e-05	0.894106894664926	
6.213009912489233e-05	0.894106018125228	
6.197101811394385e-05	0.8940884025911159	
6.197101714945711e-05	0.8940884331000676	
6.189433969466283e-05	0.8940814981118343	
6.181785531575447e-05	0.894068785125506	
6.17830221241722e-05	0.8940702253695662	
6.166067137794921e-05	0.8940514226610976	
6.164619913459781e-05	0.8940530033572067	
6.155677623902871e-05	0.8940432326581518	
6.155596798321778e-05	0.8940424419382675	
6.145542937600255e-05	0.8940284975853359	
6.142584468555066e-05	0.8940301053221223	
6.130447955200705e-05	0.8940109002934963	
6.127032151785984e-05	0.8940124916157643	
6.115061961398653e-05	0.8939934518198459	
6.111875390988658e-05	0.8939951306186835	
6.100219552351596e-05	0.8939765545020527	
6.0981353199215966e-05	0.8939781793985744	
6.091615880386111e-05	0.8939712827938041	
6.087578993906285e-05	0.8939615506824033	
6.0786607180541004e-05	0.8939572805466872	
6.0741761640379244e-05	0.8939467604579057	
6.068117523347068e-05	0.8939409767098313	
6.066763687805706e-05	0.8939426959497228	
6.055051153291314e-05	0.8939244810767778	
6.052994401172752e-05	0.8939265653912225	
6.0410574744591254e-05	0.8939081599159476	
6.038804304991589e-05	0.8939097836766033	
6.0336650047080596e-05	0.8938996667206263	
6.024488126446797e-05	0.8938926588956307	
6.023026089099433e-05	0.8938872065819419	
6.0109666230112606e-05	0.893876062442756	
6.0109582940549446e-05	0.8938762673650923	
6.0048119409887446e-05	0.8938643442036123	
5.997450415882667e-05	0.8938615563679145	
5.991831185027762e-05	0.8938502548193298	
5.991761736279317e-05	0.8938507674864542	
5.9785213070286564e-05	0.8938372303456165	
5.977885910056564e-05	0.8938338841642345	
5.96345117994816e-05	0.8938189491323638	
5.962876417085127e-05	0.8938157492145774	
5.948880348986225e-05	0.8938012812719808	
5.947791502595198e-05	0.8937970037120031	
5.9425319286878764e-05	0.8937946499602312	
5.932562960716488e-05	0.8937774719654756	
5.9293333292455344e-05	0.8937788234030638	
5.917191336208439e-05	0.8937585891605575	
5.9140944205192046e-05	0.8937600220198455	
5.9017437981936025e-05	0.8937396573408594	
5.899173394932047e-05	0.8937410659790683	
5.8914112962068185e-05	0.8937304090036295	
5.888554732767316e-05	0.8937229853268182	
5.8791130892507126e-05	0.8937169472507023	
5.8766683042829016e-05	0.8937103546982427	
5.868631556720663e-05	0.8936993044548134	
5.8672618154199814e-05	0.8937004664355295	
5.860276937783804e-05	0.8936906752864016	
5.859767273547613e-05	0.8936916071525791	
5.84897397917951e-05	0.8936741446640897	
5.845862704157455e-05	0.8936752593645898	
5.833740988761106e-05	0.8936547516971617	
5.8303806418163204e-05	0.893655761466036	
5.8181734397856605e-05	0.8936352241492206	
5.8149424911686737e-05	0.8936361223662359	
5.8088387248317394e-05	0.8936246089198978	
5.8002994025178465e-05	0.8936151979108472	
5.8002979198263765e-05	0.8936150778008892	
5.784722727188025e-05	0.8935954050968727	
5.7847084820659716e-05	0.893595030469843	
5.778572221583475e-05	0.8935893042021934	
5.770016589899323e-05	0.8935740966654782	
5.7669656150266986e-05	0.8935752409580441	
5.755160965550589e-05	0.8935548591095549	
5.7520067168173765e-05	0.8935560782574666	
5.740233751557418e-05	0.8935355878857828	
5.736973809617795e-05	0.89353678075767	
5.72590405468032e-05	0.8935170033321449	
5.722441490629765e-05	0.8935175549931301	
5.718417860668955e-05	0.8935082932824522	
5.7079578386028186e-05	0.893497582895344	
5.707442682532322e-05	0.8934945690984124	
5.6936817414660385e-05	0.8934786862227255	
5.693238927704049e-05	0.8934759958192825	
5.688374916577534e-05	0.8934722032713546	
5.679152197145024e-05	0.8934566854567652	
5.677786609012996e-05	0.8934585283568259	
5.669285087020528e-05	0.8934439762195243	
5.663667253309531e-05	0.8934391177421822	
5.663270434541393e-05	0.8934365925020024	
5.64937563213889e-05	0.8934198992105689	
5.649082806839695e-05	0.8934177492594688	
5.63720005786893e-05	0.8934042542514613	
5.634804661327983e-05	0.8933974677562991	
5.630939554340371e-05	0.893397148393857	
5.6211205155640815e-05	0.8933785450848089	
5.617894784548424e-05	0.8933794494065609	
5.6136401045028125e-05	0.8933701863566448	
5.604960131170463e-05	0.8933593455397146	
5.604948863916272e-05	0.8933596923156865	
5.591346982189844e-05	0.8933408691301119	
5.5913453560624766e-05	0.8933407363286385	
5.5863306358718054e-05	0.8933361619157583	
5.578655233499328e-05	0.8933213203880728	
5.5760591214786954e-05	0.8933219392323991	
5.572462366340001e-05	0.8933142792834309	
5.570158774488183e-05	0.8933141210338461	
5.5613705514666e-05	0.893297460919706	
5.5584891820556865e-05	0.8932986642747723	
5.5470712050920345e-05	0.8932776656588605	
5.54396192859098e-05	0.8932786781770771	
5.532157705880301e-05	0.8932571477837097	
5.5291985974931274e-05	0.8932582599550667	
5.517834219810386e-05	0.8932372374410908	
5.515050114816571e-05	0.8932384748612057	
5.5037924489222414e-05	0.8932177371118967	
5.501228556397007e-05	0.8932190729875495	
5.491270543921163e-05	0.893200933711433	
5.4912359028021735e-05	0.893201305816311	
5.486258056851279e-05	0.8931961766735617	
5.48593823244759e-05	0.8931970907250928	
5.475508985171218e-05	0.89317823712097	
5.4734344749357535e-05	0.8931798194964262	
5.462839476804324e-05	0.8931602408925726	
5.460771882049087e-05	0.8931619451705416	
5.4506600220406054e-05	0.8931428420570143	
5.448600635290466e-05	0.8931446882598699	
5.439067341485005e-05	0.8931260404760335	
5.436726504175927e-05	0.893127523627639	
5.4338150732364545e-05	0.8931201231980979	
5.42571646659944e-05	0.8931093836403685	
5.4256943297783164e-05	0.893109886264193	
5.41901945904048e-05	0.8930978381699701	
5.415898022359412e-05	0.8930975030006904	
5.41249020320978e-05	0.8930896514769726	
5.412459495736236e-05	0.8930890556797741	
5.402477737608228e-05	0.8930766044913606	
5.402189135411262e-05	0.8930740889011664	
5.392601509846316e-05	0.893061913848472	
5.3923882034747864e-05	0.8930597336028997	
5.384069791716552e-05	0.8930492931093533	
5.383355218456411e-05	0.8930454045753798	
5.3802740287757524e-05	0.8930451459649419	
5.3746714607424636e-05	0.8930314297374483	
5.3724270018517056e-05	0.8930336051349834	
5.366365950246687e-05	0.8930188451146728	
5.3644108898550574e-05	0.8930213405018358	
5.358370561116961e-05	0.8930065965057724	
5.356439461571368e-05	0.8930091080011506	
5.3513186710985933e-05	0.8929961397334701	
5.349149580689051e-05	0.8929964202652712	
5.3486862976419704e-05	0.8929937509151652	
5.347437085407867e-05	0.892993941817114	
5.3462004545985276e-05	0.8929892561250584	
5.3419188128956435e-05	0.8929851117774331	
5.3406942346218944e-05	0.8929796933583419	
5.3388322510913095e-05	0.8929814880265347	
5.333415492844478e-05	0.8929677408654659	
5.3319023355341514e-05	0.8929705691173855	
5.3263436011685166e-05	0.8929564101940648	
5.324944150835146e-05	0.8929592794811986	
5.319502042805102e-05	0.8929454807133587	
5.318191075807017e-05	0.8929476540844575	
5.317611095971281e-05	0.8929444529176854	
5.311756461935534e-05	0.892935339459837	
5.311754752985237e-05	0.8929351328975438	
5.305445961500023e-05	0.892924853583072	
5.305335287041231e-05	0.8929233844376375	
5.3039242448099145e-05	0.8929245497766256	
5.298852164837056e-05	0.8929109853805391	
5.297387771137043e-05	0.8929138318263635	
5.29196583790061e-05	0.8928993158752121	
5.2905433108202666e-05	0.8929021989583789	
5.285312825572012e-05	0.8928878437244255	
5.283877082322171e-05	0.8928907579651472	
5.278856378897732e-05	0.8928765432449368	
5.2773667830616265e-05	0.8928794173223052	
5.272546187297722e-05	0.8928654516302955	
5.2710284893436684e-05	0.8928681760752343	
5.266752393730808e-05	0.8928552883209872	
5.2649825170373807e-05	0.8928568330577592	
5.263964331302722e-05	0.8928515013699047	
5.259356711265448e-05	0.8928454899151224	
5.259323779945098e-05	0.8928446795962248	
5.257429529363554e-05	0.8928394626005113	
5.257242430555068e-05	0.8928403822829553	
5.2525052854443894e-05	0.8928330732330106	
5.25231198092013e-05	0.8928305646645069	
5.246281274040556e-05	0.892821651314082	
5.245947435615388e-05	0.8928184471938292	
5.243011280475403e-05	0.892816636410789	
5.239217123614288e-05	0.8928047347500637	
5.237619415714564e-05	0.8928070293137644	
5.232313405464699e-05	0.8927917008354815	
5.230520767604574e-05	0.8927925420300129	
5.230370137522526e-05	0.8927909451347159	
5.223603954384338e-05	0.8927772728852644	
5.2235341034494166e-05	0.8927783777795159	
5.2172034754868e-05	0.8927649613299774	
5.217167882068125e-05	0.8927643072702326	
5.214937493989164e-05	0.8927629403335304	
5.214365815800234e-05	0.8927591781488294	
5.2080236255469916e-05	0.8927481860702948	
5.2079856668875093e-05	0.8927472348919193	
5.2023280323968214e-05	0.8927378016911157	
5.200940486055647e-05	0.8927314092334016	
5.198253499113404e-05	0.8927315640438461	
5.193324182443224e-05	0.8927159201470473	
5.190899022946855e-05	0.8927170218453984	
5.185352082013859e-05	0.892700095171955	
5.1829714182505853e-05	0.8927012073356857	
5.17697402212418e-05	0.8926835350076513	
5.174913912535772e-05	0.8926849526624022	
5.168719824551446e-05	0.8926669225104991	
5.1667082060511474e-05	0.8926682934903698	
5.162536619855931e-05	0.892655501320205	
5.159069542826365e-05	0.8926502198515283	
5.159069289106917e-05	0.8926502879609691	
5.151854366638802e-05	0.892635444708494	
5.151446305814357e-05	0.8926327407839916	
5.149689022095669e-05	0.8926334707589136	
5.143448157555862e-05	0.8926154506311476	
5.141737840618019e-05	0.8926171321611981	
5.135298839583826e-05	0.892598529489836	
5.133552479952725e-05	0.8926001305554427	
5.1275674611707404e-05	0.8925825410907613	
5.125332295844093e-05	0.8925810874890974	
5.125315782008797e-05	0.8925805788473417	
5.1168807952878045e-05	0.8925622810500685	
5.116864576080776e-05	0.89256279809069	
5.109691850865606e-05	0.8925474431050482	
5.10924010361566e-05	0.89254482201576	
5.106774122445804e-05	0.8925428824303308	
5.105919264515067e-05	0.8925380738891768	
5.0982797746582e-05	0.892524370590576	
5.09791316824254e-05	0.8925211108046706	
5.090053723894792e-05	0.8925068224399708	
5.08951553561052e-05	0.8925027997723983	
5.0845207454541296e-05	0.8924954905525405	
5.080824777247141e-05	0.8924832621059703	
5.078905405306207e-05	0.8924839477591624	
5.071571956846975e-05	0.8924630745850272	
5.069633881353886e-05	0.8924639986771878	
5.062148563216428e-05	0.8924425694590096	
5.0601321746378074e-05	0.892443305895507	
5.05478948669366e-05	0.8924267995843285	
5.050807546212385e-05	0.8924218199820529	
5.0503197609091214e-05	0.8924182240929632	
5.0430005230351664e-05	0.8924032852327994	
5.0422495052981206e-05	0.8924038210999029	
5.0390593207758485e-05	0.8923916073601531	
5.033653091735953e-05	0.8923850402431381	
5.030579645239774e-05	0.8923754010133422	
5.030570179444423e-05	0.8923750496995078	
5.0214527522936795e-05	0.8923563442778635	
5.021173937949126e-05	0.8923537466184279	
5.01517698799231e-05	0.8923434000374317	
5.0111474918887076e-05	0.8923299478156279	
5.008289217918111e-05	0.8923288800977335	
5.001915238935532e-05	0.8923097509778126	
4.9981173395724165e-05	0.8923035040791185	
4.998109603717351e-05	0.8923037945514481	
4.9865939291540887e-05	0.8922770957995625	
4.986545534599598e-05	0.8922777975540304	
4.975983881325252e-05	0.8922538272083481	
4.974941889386927e-05	0.8922492786324406	
4.972052944020856e-05	0.8922475160152809	
4.9626743089028124e-05	0.8922210163609006	
4.959830175211204e-05	0.892219932773205	
4.950338018674806e-05	0.8921932192289473	
4.94774536170002e-05	0.8921924919039357	
4.9380754750057596e-05	0.8921654154691926	
4.935423060519841e-05	0.8921645842820208	
4.925386698526858e-05	0.8921365354253286	
4.922657352618224e-05	0.8921355336738002	
4.912005956338173e-05	0.8921061625836936	
4.9093138403090494e-05	0.8921051104506603	
4.8996426040398364e-05	0.8920781534720085	
4.895730317467831e-05	0.8920733509965256	
4.894664028511498e-05	0.8920681822602042	
4.8856693611082484e-05	0.8920483541703021	
4.883924722694461e-05	0.8920472129953415	
4.878420002453884e-05	0.892029020204195	
4.871794648427386e-05	0.8920197702392476	
4.866074715541519e-05	0.8920025323289211	
4.8660746456209234e-05	0.8920025113449617	
4.856035101274289e-05	0.8919826305726662	
4.853390098299963e-05	0.8919727689746243	
4.850632088014595e-05	0.8919704440572054	
4.8401745478790846e-05	0.8919423227111145	
4.8383361488132485e-05	0.8919422295476198	
4.8314518231110496e-05	0.891922783156676	
4.824831979248268e-05	0.8919096663237515	
4.8247602645046646e-05	0.8919086433405534	
4.810789425669595e-05	0.8918768990494741	
4.81077045578726e-05	0.891877281509401	
4.802773057207063e-05	0.8918566406351595	
4.801097902313391e-05	0.8918552344572414	
4.7938255638474874e-05	0.891838839248997	
4.793184085132789e-05	0.8918348852250744	
4.779024335344449e-05	0.8918049173087571	
4.7783416490724124e-05	0.8918007223539178	
4.763736020049438e-05	0.8917695577963738	
4.763126398776852e-05	0.8917656988048364	
4.7486768258450345e-05	0.8917347744331605	
4.747608565418994e-05	0.8917295043146123	
4.741789056549751e-05	0.8917199722341307	
4.7319102599020926e-05	0.8916922586653008	
4.728398777722704e-05	0.8916893371385342	
4.715740559255853e-05	0.8916548299386963	
4.712036926335337e-05	0.891651635711259	
4.6996005472926374e-05	0.8916176564948992	
4.696141707032382e-05	0.8916140708732228	
4.6952644668473735e-05	0.8916101331144288	
4.680853432214763e-05	0.8915766553936978	
4.680832989965491e-05	0.8915770638545821	
4.664797870402078e-05	0.8915396671254582	
4.664793881721034e-05	0.8915398563841532	
4.65573589233906e-05	0.8915200680891395	
4.649865596346724e-05	0.891502811128121	
4.646620590048075e-05	0.891500339472618	
4.634400312641352e-05	0.8914670458253229	
4.631433346389611e-05	0.8914648860738459	
4.628252128246246e-05	0.89145456296065	
4.617100360626934e-05	0.8914294910690147	
4.617100356054456e-05	0.8914294979041204	
4.6023597232416526e-05	0.8913953015554323	
4.6023473773953855e-05	0.8913956094850691	
4.5934283026254e-05	0.891373385721606	
4.592749950515691e-05	0.8913732781253978	
4.584471549112603e-05	0.8913551166255052	
4.583628190383724e-05	0.8913505043976739	
4.568359169186134e-05	0.8913180144480992	
4.567490889600262e-05	0.8913132371743863	
4.5525035224970214e-05	0.8912812112471874	
4.550886155217557e-05	0.8912743762259909	
4.545597149575622e-05	0.8912662504764849	
4.5334987033091466e-05	0.89123331665256	
4.529646371650511e-05	0.891229634630693	
4.515679068485042e-05	0.8911921475813752	
4.5120399231811606e-05	0.8911889075405837	
4.500792333500843e-05	0.8911579498910891	
4.495310756413091e-05	0.8911493188078535	
4.4940362276738956e-05	0.8911434399645224	
4.4789777114395885e-05	0.891110961701388	
4.478818171465703e-05	0.8911095142929258	
4.473183036873464e-05	0.8910939484456264	
4.464221797121554e-05	0.8910787674062991	
4.457719268483612e-05	0.8910577352657837	
4.4485313454916617e-05	0.8910426498558555	
4.441108918734935e-05	0.8910196336733516	
4.437866959826422e-05	0.8910157856138121	
4.429032998031999e-05	0.890996091713248	
4.42759586045658e-05	0.8909893696687363	
4.416951082717209e-05	0.8909683985682731	
4.4130038305941846e-05	0.8909556565540809	
4.409967648953894e-05	0.8909519557727221	
4.408986128181715e-05	0.8909477353432127	
4.395297865986257e-05	0.8909169243391336	
4.395290154319016e-05	0.8909166261544883	
4.3804050283901516e-05	0.8908821110698016	
4.3804004512425674e-05	0.8908823201662527	
4.368468966382271e-05	0.8908551868328812	
4.366050428678854e-05	0.8908468933230879	
4.363091345894415e-05	0.8908447738199333	
4.351481462069392e-05	0.8908127018809127	
4.348310738729516e-05	0.8908105946062704	
4.336188650661994e-05	0.8907773812488697	
4.333077394604885e-05	0.8907752918591718	
4.3207655876107116e-05	0.8907418209882185	
4.31790460482103e-05	0.8907401131960159	
4.305757094751034e-05	0.8907070566510216	
4.3027445997544174e-05	0.8907049775679836	
4.29378580010776e-05	0.8906796278380958	
4.287432954294734e-05	0.8906686622478561	
4.286420624566926e-05	0.8906634902386221	
4.2724999876314265e-05	0.890633521641504	
4.272498761915758e-05	0.8906334324893851	
4.267355877645552e-05	0.8906177990784367	
4.258111377578922e-05	0.8906021571632089	
4.252477332138801e-05	0.8905833321238829	
4.2463711385640347e-05	0.8905740097786462	
4.23772095122565e-05	0.8905513475273211	
4.237620526672274e-05	0.8905520595683787	
4.2234192463846776e-05	0.8905187803436332	
4.223159368323942e-05	0.8905169759612146	
4.2195712328462456e-05	0.890512496722536	
4.210022501926652e-05	0.8904855444218012	
4.2062086398640525e-05	0.8904797290225247	
4.206162683050934e-05	0.8904790284384849	
4.192587561574511e-05	0.8904470673916492	
4.192393699845368e-05	0.8904479075841304	
4.1851240116350356e-05	0.8904278653662817	
4.178509793436254e-05	0.8904176133392557	
4.173479981888485e-05	0.8904007965248667	
4.172242201693842e-05	0.8904000696089447	
4.1604124849457504e-05	0.8903738162130723	
4.1599813655071066e-05	0.8903707420645209	
4.145337565938317e-05	0.8903389797634244	
4.144813887531538e-05	0.8903354747442495	
4.130353577806369e-05	0.8903043589766725	
4.129742650893249e-05	0.8903004547131032	
4.1161415467338614e-05	0.8902714557927656	
4.1152667782884845e-05	0.890266589114517	
4.107677082274008e-05	0.8902524531906162	
4.1011996280219155e-05	0.8902331535298341	
4.0985080363758496e-05	0.8902316414039894	
4.087878655136159e-05	0.8902020649797046	
4.085440210996598e-05	0.8902011010887526	
4.07987930089396e-05	0.8901844815447516	
4.072430363062241e-05	0.8901686140501129	
4.072428925829525e-05	0.8901684869732833	
4.058083874070593e-05	0.8901350753076593	
4.058082609471844e-05	0.8901351888172765	
4.0436747233763096e-05	0.8901016255603219	
4.0436742431761974e-05	0.890101552442344	
4.03012836648245e-05	0.8900702335848898	
4.030065918965909e-05	0.890069329474508	
4.025871991644387e-05	0.8900618932578653	
4.020467205921322e-05	0.8900459253524332	
4.0156460249676254e-05	0.8900368060815528	
4.015580389945191e-05	0.8900358463995004	
4.0038823591778664e-05	0.8900087054367944	
4.003620369701236e-05	0.8900095627213371	
3.9976217789952784e-05	0.8899915844358666	
3.991508414084617e-05	0.8899828091898381	
3.9868351060445286e-05	0.8899667196281754	
3.986125715797131e-05	0.8899668600912392	
3.975839075114571e-05	0.889944396832573	
3.975405976759802e-05	0.8899411010907419	
3.963446965169544e-05	0.8899152669043441	
3.962850980085209e-05	0.8899114007842632	
3.957474382295003e-05	0.8899023360615275	
3.950344372620101e-05	0.8898808176918038	
3.947354556737788e-05	0.8898791080895168	
3.9380048136542914e-05	0.8898517370805207	
3.9349629059300085e-05	0.8898498796906938	
3.928727117328313e-05	0.889830370027237	
3.9230805117271275e-05	0.8898205837183698	
3.922667072168014e-05	0.8898175161722828	
3.911551019750378e-05	0.8897926864730039	
3.911470920052022e-05	0.8897914898416824	
3.9032204464250417e-05	0.8897720250358824	
3.901419395434565e-05	0.8897705179871475	
3.898400651147281e-05	0.8897582588452145	
3.890988541803402e-05	0.8897461756329896	
3.887919338249834e-05	0.8897333537885029	
3.880732431512419e-05	0.8897220192066759	
3.877499551615004e-05	0.8897084990040001	
3.8712568122349984e-05	0.889699369870364	
3.868019466595339e-05	0.8896866020692072	
3.8673989471859936e-05	0.8896871213234475	
3.8619650677723626e-05	0.8896743842572526	
3.86157758248644e-05	0.8896748037134617	
3.857702215566431e-05	0.8896630792710678	
3.857551391746348e-05	0.8896640883644179	
3.848704631114739e-05	0.8896421785358434	
3.848674735178742e-05	0.8896428023950828	
3.840129939391004e-05	0.8896213437988411	
3.84010889712264e-05	0.8896218651509502	
3.8357995682393785e-05	0.8896127376750017	
3.832018638773234e-05	0.8895995135218873	
3.8295960007294944e-05	0.8895990531457871	
3.823235540538858e-05	0.8895781067765405	
3.821113140469275e-05	0.8895783168889086	
3.814681805845561e-05	0.8895571962108684	
3.812552763166665e-05	0.8895573973677556	
3.806068685796977e-05	0.8895362359344302	
3.804062063033754e-05	0.8895363560181725	
3.8007819782863985e-05	0.8895240101061215	
3.7958875758770344e-05	0.8895150139626579	
3.7955422861368444e-05	0.8895117676553972	
3.787697035334907e-05	0.8894946596025619	
3.787433216808972e-05	0.8894918528164648	
3.7823081228643e-05	0.8894795391801272	
3.78056747849945e-05	0.8894785515904181	
3.777654994387871e-05	0.8894656014455887	
3.773620647710941e-05	0.8894610217702298	
3.770285853899858e-05	0.8894488150681302	
3.770100980261182e-05	0.8894499763527622	
3.7628108682390866e-05	0.889431173132838	
3.7628072138584676e-05	0.8894314350234145	
3.755235211733856e-05	0.8894121143067364	
3.7552254617792036e-05	0.889412515924865	
3.752387876870667e-05	0.8894036706199943	
3.7512453401240796e-05	0.8894028921504754	
3.747161594657314e-05	0.8893913853327754	
3.747054719546036e-05	0.8893924193793391	
3.7436322930124765e-05	0.8893803981627608	
3.7401549421703584e-05	0.8893767876895068	
3.7375412167176325e-05	0.8893640575975739	
3.733279476377501e-05	0.8893588591101319	
3.730942299962845e-05	0.889349234307959	
3.7309414468861004e-05	0.8893491266609607	
3.724253676025566e-05	0.889334150484888	
3.7239098774560404e-05	0.8893305905604094	
3.717336497298144e-05	0.8893162870193114	
3.716894318242704e-05	0.889312160981152	
3.710632794387648e-05	0.8892990417077534	
3.710048216523375e-05	0.88929411082014	
3.70418560386594e-05	0.8892821640341035	
3.703615193546363e-05	0.889277319324701	
3.6999315529458914e-05	0.8892709866554972	
3.697599277370466e-05	0.889260823346941	
3.696416449994742e-05	0.8892622149525541	
3.691677984087454e-05	0.8892448039052288	
3.690395126811155e-05	0.8892454139143487	
3.690110111030214e-05	0.8892428732579708	
3.6843448326071884e-05	0.8892275580853176	
3.6843409624447026e-05	0.889227865985466	
3.6785809784889976e-05	0.8892118373754383	
3.678576449873373e-05	0.8892121828264087	
3.673028595391425e-05	0.8891967623371541	
3.673026127027467e-05	0.8891970210509043	
3.667718782301604e-05	0.8891820523461439	
3.66762891681254e-05	0.8891830935599889	
3.6663829796444235e-05	0.8891765521160736	
3.66363309975982e-05	0.8891725782509606	
3.6623207038021904e-05	0.8891669276471623	
3.6618025819617604e-05	0.889167945713706	
3.659723704679993e-05	0.8891574165907781	
3.65692078706844e-05	0.8891554251083357	
3.654820195443139e-05	0.8891435524122635	
3.6522690894598944e-05	0.889142084708083	
3.650441667953121e-05	0.8891332047465187	
3.650436022827697e-05	0.8891328731539887	
3.646115715549591e-05	0.8891233881201097	
3.645738148152077e-05	0.8891192474159485	
3.6435417841730955e-05	0.889116580213816	
3.641052789677813e-05	0.8891051387018848	
3.6402643068153125e-05	0.8891073747641051	
3.6364909511090755e-05	0.8890920082082729	
3.6357941938284645e-05	0.8890943813054532	
3.632769705998702e-05	0.8890813274974105	
3.6314523498195996e-05	0.889081404068861	
3.630936848885367e-05	0.889076369429153	
3.627422164773121e-05	0.88906932967812	
3.627111333669115e-05	0.8890650986462311	
3.623645391766737e-05	0.8890579223389344	
3.6235292962808345e-05	0.8890557167270051	
3.6220895456174456e-05	0.8890493194169447	
3.62040303072873e-05	0.8890496751186158	
3.618817038128252e-05	0.8890388150807207	
3.616877875406891e-05	0.8890389527025816	
3.615375196812184e-05	0.8890282806015984	
3.6134490805735257e-05	0.8890284078556892	
3.6120366368697315e-05	0.8890179775326486	
3.610168233754911e-05	0.8890180216607744	
3.609359960912387e-05	0.8890111804006805	
3.608007538816604e-05	0.8890069927878881	
3.607992440906501e-05	0.8890075152161471	
3.606464743293801e-05	0.8890060207356556	
3.6053048090995835e-05	0.8889975619869683	
3.604930605880963e-05	0.8889992991004625	
3.602204849787589e-05	0.8889896014256262	
3.6022012085089624e-05	0.8889899998950928	
3.59899479300046e-05	0.8889791443060233	
3.598993719076314e-05	0.8889793595225991	
3.597678060563767e-05	0.8889768374230337	
3.596046664393275e-05	0.8889671935774631	
3.5954155771957265e-05	0.88897010444202	
3.593094639607649e-05	0.888957333313019	
3.592487733547753e-05	0.8889603168462199	
3.590246431115993e-05	0.888947751776444	
3.589649322483647e-05	0.8889506443179063	
3.588227436138131e-05	0.8889412940473244	
3.58694370438937e-05	0.8889403534839587	
3.5867868982442035e-05	0.8889371009842969	
3.584252014511538e-05	0.8889308067511927	
3.5841423474648236e-05	0.8889279496236606	
3.581680861320565e-05	0.8889215729162968	
3.581671677312651e-05	0.8889209331716545	
3.5808406352764974e-05	0.8889149461777814	
3.579703500309345e-05	0.8889159494559413	
3.57858788817613e-05	0.8889080798404804	
3.578541817588552e-05	0.8889093577563034	
3.5762132695528496e-05	0.8889008617558951	
3.5762088559820095e-05	0.8889003359578226	
3.573773624404105e-05	0.8888921914421652	
3.5737583571038695e-05	0.88889120449142	
3.571969942390952e-05	0.8888844223743197	
3.571520737936053e-05	0.8888856750779748	
3.570938327351932e-05	0.8888788373805661	
3.569838847155076e-05	0.8888775834568589	
3.569504886925389e-05	0.8888745538727375	
3.5688868153646134e-05	0.8888758992432985	
3.567869341400028e-05	0.8888663667913613	
3.5664250802237515e-05	0.8888667901204536	
3.565482749206629e-05	0.888857068875719	
3.5638460815000145e-05	0.8888567017860615	
3.563046975943501e-05	0.8888483001753211	
3.562816962334874e-05	0.8888496481444883	
3.5609225599507057e-05	0.8888431605404973	
3.560862046007052e-05	0.8888409163933472	
3.5586596433793373e-05	0.8888338932832013	
3.558617638903803e-05	0.8888320459749872	
3.556468124126957e-05	0.8888247664650398	
3.556439639755106e-05	0.8888232708770478	
3.554325710897686e-05	0.8888157589620137	
3.554299115205438e-05	0.8888143233457989	
3.55211707675678e-05	0.8888065882768418	
3.5520767538568685e-05	0.8888048114932499	
3.5502229626268405e-05	0.8887988994394492	
3.550067891310321e-05	0.888796226869047	
3.5493560432049516e-05	0.8887936987523423	
3.5493429938453424e-05	0.8887944604651545	
3.547042310586277e-05	0.8887837020121934	
3.5470359564432046e-05	0.888784325824911	
3.544688182263716e-05	0.8887735261021668	
3.544685661006522e-05	0.8887739288252338	
3.5424060114810806e-05	0.8887633886174471	
3.542401209630185e-05	0.8887639154835646	
3.541286997885532e-05	0.8887570880698872	
3.540293010371115e-05	0.8887562700255479	
3.539973790044273e-05	0.8887510474427082	
3.5390505854996615e-05	0.8887485208971057	
3.538857536587759e-05	0.8887459271918818	
3.5379634898652066e-05	0.8887462550119662	
3.537091081602752e-05	0.8887365249325596	
3.5358410314455585e-05	0.8887365235183912	
3.535020853082744e-05	0.8887269463503302	
3.53380226004938e-05	0.8887267561574738	
3.53292495306425e-05	0.8887184694922933	
3.532843110093949e-05	0.8887199887393179	
3.53110892940719e-05	0.8887117895988706	
3.5308895851169995e-05	0.88870834901178	
3.530401230373963e-05	0.8887105329442965	
3.52874832939641e-05	0.8886974872836705	
3.528309591316867e-05	0.8887003853072792	
3.526775826071642e-05	0.8886879971529108	
3.5261678500224944e-05	0.8886892392231582	
3.5259202660115336e-05	0.8886848262500165	
3.523962995508682e-05	0.8886778040560498	
3.5238688303259803e-05	0.8886748181791528	
3.521748695967368e-05	0.8886666669939524	
3.521669513150511e-05	0.8886639365642639	
3.519907762907834e-05	0.8886565920743165	
3.519794832169423e-05	0.8886577946355679	
3.5190590890242775e-05	0.8886487875287994	
3.517744276935993e-05	0.8886480477406119	
3.516967096112962e-05	0.8886379563703132	
3.51559515138717e-05	0.8886368333131305	
3.5148355947129745e-05	0.8886269162168868	
3.513432989779857e-05	0.8886255601988569	
3.5127628237150274e-05	0.8886164277593992	
3.51182287925018e-05	0.888613910758431	
3.511696956149398e-05	0.8886155601457982	
3.510517782910787e-05	0.888606376812296	
3.510424182193096e-05	0.8886040697466243	
3.5092652570388055e-05	0.8886030506299348	
3.508564615230905e-05	0.8885935026720081	
3.50738035958252e-05	0.8885928280388775	
3.5066542392689924e-05	0.8885831905108083	
3.5057678284088286e-05	0.8885833279897584	
3.504860325581669e-05	0.88857487787071	
3.504820758960835e-05	0.8885761699065104	
3.503026420253889e-05	0.888565605363011	
3.5029794349099254e-05	0.8885640026136874	
3.5024720398301616e-05	0.8885650725530843	
3.500890192776328e-05	0.8885510872694136	
3.500410204099732e-05	0.8885534717552565	
3.4990174576945716e-05	0.8885406571709835	
3.498292129492357e-05	0.8885404049541715	
3.49812478854817e-05	0.888536550055718	
3.4961296624664575e-05	0.8885274429088257	
3.496047612228743e-05	0.8885246123433677	
3.494007547256405e-05	0.8885151057328831	
3.4939186457430034e-05	0.8885121497823606	
3.492459922784698e-05	0.8885046514815081	
3.492277992019423e-05	0.8885056494049618	
3.491428133268597e-05	0.8884971770687116	
3.491361842100162e-05	0.888498544632531	
3.4893798177018376e-05	0.8884861173973749	
3.489377428211608e-05	0.8884865065337314	
3.4871884656427864e-05	0.8884727605135977	
3.487182609602903e-05	0.8884733525561115	
3.485044538160163e-05	0.8884594454475537	
3.484937212338546e-05	0.8884608163839077	
3.4844315444936855e-05	0.8884541905768338	
3.482992201596147e-05	0.8884481484441081	
3.482980045522556e-05	0.8884487426756735	
3.48189657688588e-05	0.8884408590751292	
3.481615063368332e-05	0.8884361940728294	
3.480222828674326e-05	0.8884331563538117	
3.479347031504373e-05	0.8884217854801896	
3.4779912167118755e-05	0.888419320940615	
3.4770764398951364e-05	0.8884075301593592	
3.4758633443830594e-05	0.8884058138979739	
3.4749640669908505e-05	0.888394068306907	
3.473798656452269e-05	0.8883924189755288	
3.4730458768584185e-05	0.8883836430800683	
3.473045160497861e-05	0.8883838023192463	
3.471127966976855e-05	0.8883735641997362	
3.471042169513934e-05	0.8883706442694105	
3.468919840166344e-05	0.8883592108119235	
3.4688379825551345e-05	0.8883563764415855	
3.466790172438739e-05	0.8883454058022161	
3.466687032125099e-05	0.8883420707017693	
3.4647626197835666e-05	0.8883320208494523	
3.464662698750453e-05	0.8883287677385207	
3.463468249333126e-05	0.8883211960861765	
3.4629881994209e-05	0.8883215769126949	
3.4621471769297516e-05	0.8883101339460592	
3.4611469648875573e-05	0.888309056230387	
3.460250740574695e-05	0.8882990206236815	
3.460212145379754e-05	0.8883001989153791	
3.4584436701582834e-05	0.8882881900458877	
3.458442299933762e-05	0.8882878433143829	
3.456768076851744e-05	0.8882762041004749	
3.456710583845385e-05	0.888277402998682	
3.456311313718087e-05	0.8882708225170735	
3.454996597591166e-05	0.8882654525770575	
3.4549781013689666e-05	0.888264422774031	
3.454290989780917e-05	0.8882597811333399	
3.4539125903481104e-05	0.8882535700733131	
3.452655048757506e-05	0.8882505057089899	
3.4519545898059896e-05	0.8882396287338122	
3.450605693887333e-05	0.8882358977962926	
3.449916046243618e-05	0.888225311987161	
3.449249200653168e-05	0.8882248562094011	
3.4479156361764926e-05	0.8882130579346202	
3.447901271486119e-05	0.8882139507251893	
3.445795195960757e-05	0.8881977865689944	
3.445780117304579e-05	0.8881987130622702	
3.444242178285736e-05	0.8881870227795657	
3.444080669101243e-05	0.8881840072686132	
3.4433034354865626e-05	0.8881813865980246	
3.4432104642165774e-05	0.8881784993932328	
3.4412378883809406e-05	0.8881654843065183	
3.4412125322320645e-05	0.8881639790551772	
3.4392204164287885e-05	0.8881504670864347	
3.439193393673997e-05	0.8881488825824517	
3.437278521013745e-05	0.8881359369801806	
3.437270764570174e-05	0.8881352198941647	
3.4365992870071844e-05	0.888127544202568	
3.435376385256099e-05	0.8881236472034844	
3.434651378910571e-05	0.8881123145932875	
3.4331966363980374e-05	0.8881071904326113	
3.432441460867814e-05	0.8880954718620584	
3.4310508063694165e-05	0.8880906967466817	
3.430298184654114e-05	0.8880790021258038	
3.429019203777999e-05	0.8880744642574112	
3.428860404032294e-05	0.8880709824246685	
3.4276082193492594e-05	0.8880588987655887	
3.4273398550766014e-05	0.8880603752279277	
3.426370223858231e-05	0.8880528792221135	
3.4258653425371756e-05	0.888044604119439	
3.424444715241304e-05	0.8880390206028936	
3.4236839682141766e-05	0.8880272978297351	
3.4221073420779334e-05	0.8880206013403908	
3.4213358345483874e-05	0.8880086671115622	
3.4196859666207404e-05	0.8880014085226005	
3.418880694366305e-05	0.8879890142740391	
3.417184536457547e-05	0.8879813571564903	
3.416371965571666e-05	0.8879689081557359	
3.4147865648357605e-05	0.8879616680671513	
3.414009391501585e-05	0.8879521168332728	
3.414007798141734e-05	0.8879523408319249	
3.412514873144507e-05	0.8879398124674234	
3.4123584234602874e-05	0.887940579778033	
3.410882009518823e-05	0.8879278357162811	
3.410835490783138e-05	0.887925892975233	
3.408418371947911e-05	0.8879084358658303	
3.4083040900300344e-05	0.8879049538034597	
3.406004952728777e-05	0.8878883695146401	
3.406003560478063e-05	0.8878885590559118	
3.40502636699352e-05	0.8878764136492207	
3.403691086659918e-05	0.8878710991966009	
3.402472854017255e-05	0.887855944537013	
3.402212841292223e-05	0.8878565644548119	
3.40007944947453e-05	0.8878383161282916	
3.40007760669986e-05	0.8878379933687314	
3.397654630106723e-05	0.887817800203668	
3.3975922137541604e-05	0.8878187915209748	
3.396428504735519e-05	0.8878050520484732	
3.3951538045402374e-05	0.8877986300975274	
3.3951376366476986e-05	0.8877978354237985	
3.393143664725312e-05	0.8877779549829533	
3.3929938073713814e-05	0.8877788993092062	
3.391786022461227e-05	0.8877709171798566	
3.39074967335869e-05	0.8877565637305947	
3.3888800349704986e-05	0.8877467297995392	
3.387686782980787e-05	0.8877306167632476	
3.3857404343188067e-05	0.8877200352794593	
3.384546084894571e-05	0.8877037737493199	
3.3825618662137465e-05	0.8876928058800992	
3.381412911239924e-05	0.8876769606388666	
3.379421110674645e-05	0.8876657505627403	
3.3782749931601135e-05	0.8876499063550919	
3.376300087831431e-05	0.8876387513538613	
3.375212163717128e-05	0.8876245873035027	
3.375145105469868e-05	0.8876251885935379	
3.372408720859264e-05	0.8876032561454408	
3.3722858556859796e-05	0.8875998435071715	
3.369330147157052e-05	0.8875765983539061	
3.369182350368824e-05	0.8875727371231836	
3.366597077109621e-05	0.8875519930778272	
3.366504455808317e-05	0.8875525414260109	
3.365342450454604e-05	0.8875374632116446	
3.363363685990596e-05	0.8875259991828283	
3.362194961264586e-05	0.8875098284005983	
3.3600874982988126e-05	0.8874971530897456	
3.3589861800236866e-05	0.8874814907357341	
3.3568196754798815e-05	0.8874681769703051	
3.355877256401773e-05	0.8874544318289174	
3.354194633177226e-05	0.8874422872048461	
3.354133669915858e-05	0.8874429575633229	
3.352736638965122e-05	0.8874289080778189	
3.352684707353691e-05	0.8874293944846365	
3.3510296344834e-05	0.8874120474490702	
3.351001129458594e-05	0.8874125917941785	
3.3491928681446104e-05	0.8874000022316564	
3.348291185175487e-05	0.8873865907680479	
3.346023656350904e-05	0.8873718259316736	
3.345139419831786e-05	0.8873584456275496	
3.342974485467521e-05	0.887344254895276	
3.3421827188982984e-05	0.8873320732615306	
3.340858913600049e-05	0.8873245217469066	
3.3393101373367454e-05	0.8873072458978113	
3.33918594711735e-05	0.8873083757366966	
3.3365584346183234e-05	0.8872827539489321	
3.3364012856094886e-05	0.8872836235777456	
3.3352760787102284e-05	0.8872694128729679	
3.3335331572738164e-05	0.8872588395773643	
3.332605308848706e-05	0.8872450613191774	
3.3320645255321416e-05	0.8872430665552754	
3.329934263028794e-05	0.8872240312168518	
3.3298571352285354e-05	0.8872213620549714	
3.326936139504323e-05	0.8871966765340814	
3.326862291403685e-05	0.887194085450834	
3.325099603092021e-05	0.887177758245105	
3.324268377851836e-05	0.8871737730606929	
3.3233255731071415e-05	0.8871593385139842	
3.3214155422121934e-05	0.8871475129458184	
3.320490898853011e-05	0.8871330714482202	
3.318640382344698e-05	0.8871216665200043	
3.317745693440659e-05	0.887107535143209	
3.315988973801343e-05	0.8870967622784297	
3.315255202134596e-05	0.887084823697056	
3.3140639256363974e-05	0.8870749651544503	
3.313772555780961e-05	0.8870753713463728	
3.312056715514084e-05	0.8870557948262201	
3.312027196494268e-05	0.8870546748114655	
3.310381061959428e-05	0.887043932484637	
3.309462589353209e-05	0.8870295768770267	
3.30769309103549e-05	0.887018582159974	
3.30665273304913e-05	0.8870028350231112	
3.304899205401974e-05	0.8869921244020644	
3.3037808076770356e-05	0.8869754500479808	
3.302061886438724e-05	0.886965034962698	
3.300948410484101e-05	0.8869483665919417	
3.2992513506654636e-05	0.8869380381540071	
3.2982365115869745e-05	0.8869225394271092	
3.296640882308832e-05	0.8869114334696411	
3.296597353104894e-05	0.8869098307618271	
3.2945326747179976e-05	0.8868890577296321	
3.2944565345303695e-05	0.8868869843453232	
3.293446786191536e-05	0.8868814992185117	
3.2920004819457316e-05	0.8868639383289422	
3.291991505359892e-05	0.8868644020164351	
3.2894756917742995e-05	0.8868413253144568	
3.289430758321619e-05	0.8868394955247146	
3.288151539609491e-05	0.8868257169121236	
3.286862959783407e-05	0.8868177345408642	
3.285890056192954e-05	0.8868026544678714	
3.284162532646672e-05	0.8867911485581594	
3.283085874384229e-05	0.8867761449970627	
3.282888614961873e-05	0.886776665610248	
3.2803898805271256e-05	0.8867507352878883	
3.280241485089652e-05	0.8867514797577903	
3.27909729036836e-05	0.8867360719340414	
3.277330452617672e-05	0.8867239924728646	
3.2767029085301e-05	0.8867135145908341	
3.275337617641222e-05	0.8866995152812682	
3.274827437045986e-05	0.8866986475514742	
3.2732511233496865e-05	0.8866810821280613	
3.272879188957718e-05	0.8866743268406978	
3.270900159528723e-05	0.8866603051612162	
3.2698566874427686e-05	0.886643959562272	
3.267872285103025e-05	0.8866300370497711	
3.2668230385593584e-05	0.8866136074533715	
3.264833879926104e-05	0.8865996308487193	
3.2637897726881595e-05	0.8865832162097917	
3.261894931167324e-05	0.8865700663442941	
3.260875767420235e-05	0.8865538498823795	
3.2590711657851496e-05	0.88654153096114	
3.258086675295473e-05	0.8865256464550609	
3.256346547925345e-05	0.8865137651271856	
3.25539545651082e-05	0.8864983881177336	
3.2540796874218105e-05	0.8864897862100858	
3.252973108658765e-05	0.8864768387481138	
3.2529401287107066e-05	0.8864753094496687	
3.250446667705653e-05	0.8864515996463106	
3.2504440344634006e-05	0.8864512731489197	
3.24952715936445e-05	0.8864387006013655	
3.247972769553645e-05	0.8864281874384567	
3.246999531719769e-05	0.8864123927491159	
3.2451873714736734e-05	0.8863994950016569	
3.2442327143771856e-05	0.886383816305363	
3.242316094835123e-05	0.8863699123311898	
3.2414271896110964e-05	0.8863550222271526	
3.239744803465115e-05	0.8863417366647416	
3.23973578050555e-05	0.8863411045643131	
3.23791098556186e-05	0.886319362944811	
3.2373891177285325e-05	0.8863166391039445	
3.2370605450604206e-05	0.8863109572805178	
3.236693544524836e-05	0.8863100818321307	
3.23477641167275e-05	0.8862882354373175	
3.234647374493149e-05	0.8862849133055194	
3.2328005093660986e-05	0.8862705576378979	
3.231902471705732e-05	0.8862554311776796	
3.2300526445934235e-05	0.8862417051721699	
3.2290998135328564e-05	0.8862258293782077	
3.227272205989915e-05	0.8862122779781434	
3.22630120345203e-05	0.8861965055857672	
3.225004411424485e-05	0.8861874113450021	
3.223959977067481e-05	0.8861734099545266	
3.223551384200651e-05	0.8861718569612239	
3.2226005375805784e-05	0.8861573591411367	
3.220833498429345e-05	0.8861439545587175	
3.2198453208069474e-05	0.8861277312876054	
3.2178449261177165e-05	0.8861121638188546	
3.2168154330213744e-05	0.8860953952866366	
3.2151792056669246e-05	0.8860828975118505	
3.2140018104495524e-05	0.8860683798144383	
3.213966554520026e-05	0.8860668334748395	
3.211465762437591e-05	0.8860409147677552	
3.211097335709724e-05	0.8860393490201717	
3.2099765256718574e-05	0.886021950692593	
3.207779978053474e-05	0.8860041680876497	
3.206546641628704e-05	0.8859849837040302	
3.204310531790108e-05	0.8859667664437485	
3.2030464093651316e-05	0.885947232508557	
3.200884529806795e-05	0.8859297486407706	
3.19964730645259e-05	0.8859105031001864	
3.1978517830221205e-05	0.8858954332155934	
3.197851168349986e-05	0.885895538005942	
3.1954771547969746e-05	0.8858659935415544	
3.195302021028623e-05	0.885866259271967	
3.1938370808155575e-05	0.8858528154840288	
3.192666331429917e-05	0.885834518718096	
3.190860397101378e-05	0.8858207083103204	
3.18948444088055e-05	0.8857997371685133	
3.1878194631976824e-05	0.8857875129354581	
3.186430794982817e-05	0.8857663175800662	
3.1848659070847665e-05	0.8857550735654206	
3.1835739483241096e-05	0.8857348862076129	
3.1819374055937844e-05	0.8857228104849237	
3.1808207336577355e-05	0.8857047027942857	
3.1791609183451724e-05	0.8856910933806237	
3.1790490201375875e-05	0.8856880043722367	
3.17670292417254e-05	0.8856607912415367	
3.176557602743905e-05	0.8856617938859931	
3.173999551655804e-05	0.885630976183774	
3.173989415213821e-05	0.885631480820151	
3.172781699484985e-05	0.8856208030469763	
3.171710434425884e-05	0.8856046870586889	
3.1716219782230975e-05	0.8856052404455909	
3.170517185749174e-05	0.8855920686722799	
3.169677406023306e-05	0.8855864311488852	
3.168674516007283e-05	0.8855695216072866	
3.166949233659161e-05	0.8855560291529451	
3.165957769066644e-05	0.8855391397645955	
3.164153134547854e-05	0.8855242503473973	
3.1637762705187136e-05	0.8855165649625086	
3.161982526387173e-05	0.8854964910904242	
3.161935139714907e-05	0.8854973427233455	
3.16035748950142e-05	0.8854804960727728	
3.1598904196086146e-05	0.885471275433848	
3.158687582335855e-05	0.8854593080423898	
3.1584192505380636e-05	0.8854591850211277	
3.156573548551374e-05	0.8854341121731416	
3.156573420120567e-05	0.8854341652900881	
3.1548426480665464e-05	0.8854189839936194	
3.153921629848985e-05	0.8854028444152384	
3.1519612680890886e-05	0.885386128241451	
3.150984192128511e-05	0.8853693559583163	
3.149108032805809e-05	0.8853535055278083	
3.148027114031106e-05	0.8853354109301582	
3.1461740654983067e-05	0.8853198920590172	
3.145044422767611e-05	0.8853011130128324	
3.1431067176871566e-05	0.8852846523393934	
3.141982801052878e-05	0.8852658001230326	
3.139953490267191e-05	0.8852482575264705	
3.138839485852889e-05	0.8852294622805917	
3.136670641583177e-05	0.88521017029087	
3.135610544740345e-05	0.8851922200090562	
3.133419324257506e-05	0.8851722764827616	
3.132546620706616e-05	0.8851580557782116	
3.132374229517338e-05	0.8851574818404938	
3.131531179796062e-05	0.8851456069063727	
3.129658360652512e-05	0.8851285035383307	
3.1287344908506555e-05	0.8851125214702471	
3.126361043620497e-05	0.8850901557881381	
3.12541646148372e-05	0.8850737078810398	
3.1230122925872786e-05	0.8850510913547726	
3.1220118099641865e-05	0.8850338594140624	
3.119656056859107e-05	0.88501154382066	
3.1193031570225097e-05	0.8850043630102469	
3.117175091170324e-05	0.8849783113575643	
3.116719493099377e-05	0.8849762711383233	
3.116247863376123e-05	0.884968081014589	
3.114896685374546e-05	0.8849543650551636	
3.113177582880089e-05	0.884931190942132	
3.112851964278537e-05	0.8849307971451934	
3.110206959127902e-05	0.8848978780276164	
3.110050711104155e-05	0.8848940310843915	
3.1077919109403136e-05	0.884872384319163	
3.106723626359004e-05	0.8848540262405541	
3.104464438808599e-05	0.8848331166884903	
3.103426535632345e-05	0.8848150416532747	
3.1013451512184916e-05	0.8847953763938377	
3.10118647405098e-05	0.8847913845973517	
3.0987951866712316e-05	0.8847614143842498	
3.098551479609004e-05	0.8847617420791527	
3.0956000591226395e-05	0.8847230622153024	
3.095316939262502e-05	0.8847231746440396	
3.0925624640420334e-05	0.8846874995675312	
3.092558205926517e-05	0.8846878145592799	
3.090646728731246e-05	0.8846681925331594	
3.089798608885195e-05	0.8846528723565076	
3.08785354205696e-05	0.8846346118791095	
3.087645468974039e-05	0.8846301264954619	
3.0868418017120786e-05	0.8846206235339011	
3.086454933057424e-05	0.884613000546221	
3.0844265540953075e-05	0.8845936530032914	
3.0836949498787986e-05	0.8845797261442297	
3.081465584613909e-05	0.8845579203042164	
3.080754514235375e-05	0.8845442713854412	
3.078550217219137e-05	0.8845228721589934	
3.07777210789396e-05	0.8845081762103261	
3.07582860051123e-05	0.8844896834740151	
3.0756532087352316e-05	0.8844854547474088	
3.0741224368322006e-05	0.8844642241272276	
3.073591267577431e-05	0.8844622549411937	
3.0722340310173096e-05	0.8844443221482455	
3.07181780369524e-05	0.8844357843909236	
3.0701079928544404e-05	0.8844205997011186	
3.069168468999324e-05	0.8844032173588078	
3.0674815327439594e-05	0.884388419472151	
3.066559310839409e-05	0.8843712763172005	
3.064862104887012e-05	0.8843563825335943	
3.0639630922799197e-05	0.8843393834903929	
3.062312462293997e-05	0.8843247962971567	
3.0614912105989846e-05	0.8843089896071918	
3.059805391889102e-05	0.8842931276179715	
3.059648193891569e-05	0.884288865376931	
3.057752578056916e-05	0.8842642117893477	
3.0575712148806307e-05	0.8842649486077303	
3.0553053941974494e-05	0.8842335468555513	
3.055143390751313e-05	0.8842343114789016	
3.053434864558727e-05	0.8842123117284941	
3.053240542527615e-05	0.8842072899711156	
3.0517314370062808e-05	0.8841918634993012	
3.0517273097794304e-05	0.8841921266167257	
3.0503853910937923e-05	0.8841724126530144	
3.0503731734472747e-05	0.8841717073766304	
3.048687496747224e-05	0.8841549903595317	
3.048014026086751e-05	0.884141320775644	
3.0462981737037185e-05	0.8841241312693316	
3.0462391491426893e-05	0.884121961620562	
3.0442684514129848e-05	0.884095209307789	
3.0440397956587256e-05	0.8840957147667742	
3.0417706763274164e-05	0.8840634539739682	
3.0415326205300083e-05	0.8840638702250805	
3.0405690814774238e-05	0.8840487443737508	
3.0392320245106976e-05	0.8840339025416329	
3.0390209014919334e-05	0.8840288932370921	
3.0387177672198936e-05	0.8840281170035035	
3.036711972203587e-05	0.8839996154138092	
3.036682285773635e-05	0.884000375092175	
3.035225471620306e-05	0.8839838555653768	
3.034684706381775e-05	0.8839723402002455	
3.0330579322206003e-05	0.8839569721594625	
3.032329710851818e-05	0.8839421163678146	
3.0308399772946225e-05	0.8839285174677837	
3.0300880932662363e-05	0.8839130464545027	
3.0285998923426028e-05	0.8838996121294164	
3.02782639381412e-05	0.8838838666032098	
3.026343978768201e-05	0.8838705492445823	
3.0255491336250664e-05	0.883854308910531	
3.024135716083525e-05	0.8838418468855829	
3.0233668636033764e-05	0.8838258601466134	
3.0219356234999303e-05	0.8838130273855763	
3.0212848353311098e-05	0.8837991141591979	
3.0202926457760382e-05	0.8837881911927611	
3.020087551830393e-05	0.8837884011759699	
3.0186101365908023e-05	0.8837645846768142	
3.018605145087686e-05	0.8837649198590577	
3.0174094184793997e-05	0.8837535195352076	
3.0166818788361435e-05	0.8837380985630722	
3.0153485996771663e-05	0.8837263362726381	
3.0145420812777745e-05	0.8837097873116248	
3.0133644711675164e-05	0.883699695559547	
3.012978646953909e-05	0.8836908864406688	
3.011686187984648e-05	0.8836741886296288	
3.011631270543086e-05	0.8836751037981718	
3.0110822357839592e-05	0.8836648914713084	
3.009945454544653e-05	0.8836531770875246	
3.0093651673395407e-05	0.8836428754785474	
3.0093438885821096e-05	0.8836437162587362	
3.007413421312044e-05	0.8836174514849059	
3.0073914178809704e-05	0.8836160601731746	
3.0064601948718158e-05	0.883607092928004	
3.0054618780106507e-05	0.8835880678935576	
3.0046022708788653e-05	0.8835823728964971	
3.0035580606124305e-05	0.8835626779447531	
3.0026160940371195e-05	0.8835537678216033	
3.00257220003388e-05	0.8835517094254665	
3.000609818672887e-05	0.8835250138717186	
3.000609082494709e-05	0.8835252241602877	
2.998501890182305e-05	0.8834962613489251	
2.9985013872778233e-05	0.8834964355699312	
2.996349770542475e-05	0.8834666496404767	
2.9963488156483932e-05	0.8834668857325623	
2.9941995985382866e-05	0.8834371855733462	
2.994184344972645e-05	0.8834361093861142	
2.99314625721989e-05	0.8834247595771443	
2.9928251090436748e-05	0.8834176401152078	
2.9914911051838637e-05	0.883398380599185	
2.9913360332593356e-05	0.8833991938270279	
2.9893056936515154e-05	0.8833680673620026	
2.9893006547733242e-05	0.8833684094457697	
2.9883684282742674e-05	0.8833592970303575	
2.9872530930159583e-05	0.8833378452034569	
2.9860293398330562e-05	0.8833268258795501	
2.9849872491990767e-05	0.8833062812680896	
2.983650839669371e-05	0.88329343800791	
2.9831105135882587e-05	0.8832817167997192	
2.981985326582675e-05	0.8832654745560061	
2.9816468249265324e-05	0.8832647482837751	
2.980007242563749e-05	0.8832380003749596	
2.9799990514536932e-05	0.8832374100231052	
2.9787117142055314e-05	0.8832240059287345	
2.977874665295701e-05	0.8832064380396207	
2.9764460250323596e-05	0.8831920925565709	
2.9756005929207067e-05	0.8831742533785982	
2.9741785567880577e-05	0.8831599225575265	
2.973350400432818e-05	0.8831422954550576	
2.9718951139692993e-05	0.8831274425681855	
2.9710654660857525e-05	0.8831097342754963	
2.9695825343845198e-05	0.8830943490038448	
2.968932635881449e-05	0.8830799941190397	
2.9675766605161407e-05	0.8830629387821902	
2.9675471876138827e-05	0.8830637091665867	
2.9654730429890723e-05	0.8830311509472295	
2.9653254820792402e-05	0.8830320197464493	
2.963425079427123e-05	0.8830022668439101	
2.963424423868179e-05	0.8830020897291465	
2.9623847359965795e-05	0.8829894030623995	
2.9623796595598062e-05	0.8829897021895046	
2.960859855415772e-05	0.8829635040485572	
2.960387517945369e-05	0.8829615854728992	
2.958827340902811e-05	0.8829342781706249	
2.958584276414406e-05	0.8829331321877391	
2.9578573329906527e-05	0.8829221815529289	
2.9578019144047486e-05	0.8829229224212862	
2.9557211311831018e-05	0.882889720003828	
2.9555354675366846e-05	0.8828902817736748	
2.953368524444704e-05	0.882855249873161	
2.9531638729165573e-05	0.8828556460491288	
2.9520613132675445e-05	0.8828365073532272	
2.9508780122205136e-05	0.8828214287354754	
2.950782344611524e-05	0.8828179329739237	
2.9503092747967593e-05	0.882813780603625	
2.9486246392685455e-05	0.8827859254524545	
2.948582519754312e-05	0.8827867619389679	
2.9473253463640488e-05	0.8827703108597669	
2.9467828834179835e-05	0.8827573109476892	
2.945437571568635e-05	0.8827430603362741	
2.9447175961063663e-05	0.8827266230987032	
2.943475630969716e-05	0.8827140368733633	
2.942696561646599e-05	0.882696535636479	
2.9415959705302945e-05	0.8826859198697258	
2.940781101516476e-05	0.8826679444572253	
2.939709510641734e-05	0.8826578139972017	
2.9388928356553314e-05	0.8826396560830742	
2.9378268199584024e-05	0.8826295227814104	
2.9370999692532445e-05	0.8826127143913283	
2.936014944885619e-05	0.8826020866937112	
2.9354092718441557e-05	0.8825876090619786	
2.934626300673462e-05	0.8825778844486204	
2.9344985275797482e-05	0.8825785119901072	
2.9331102339576637e-05	0.8825530137947726	
2.9328393139373725e-05	0.8825532347381172	
2.9314828696431993e-05	0.8825282522453934	
2.9313464681521752e-05	0.8825289652701376	
2.9306284652172845e-05	0.8825195831952045	
2.9300610854030675e-05	0.8825056888641026	
2.9290918783015563e-05	0.8824966128160552	
2.9285055569791442e-05	0.882482103628517	
2.9276926690313836e-05	0.8824724632082513	
2.9276570903637176e-05	0.8824732819935536	
2.926782288206367e-05	0.8824560976650291	
2.9261233025083062e-05	0.8824492040802681	
2.9259641179071112e-05	0.8824441395843503	
2.9257898895949508e-05	0.8824439359253095	
2.924407163725488e-05	0.8824197978667127	
2.924371716693672e-05	0.8824208532495619	
2.9233905840094004e-05	0.8824068712210097	
2.9230307463325128e-05	0.8823969033480623	
2.9220208909336426e-05	0.8823864486704147	
2.9217132145201504e-05	0.8823774805829414	
2.9207646034000818e-05	0.882363506078559	
2.9207310157299583e-05	0.8823646013114848	
2.9193532379925744e-05	0.8823402546734441	
2.9192659904573495e-05	0.8823416753936396	
2.917850134826331e-05	0.8823163895715768	
2.917770910630846e-05	0.8823178170326713	
2.916366257257819e-05	0.8822927103166394	
2.9162901582914672e-05	0.8822941375907325	
2.9149997259754094e-05	0.8822715422100919	
2.9149944686995065e-05	0.8822708630202977	
2.9142141431538813e-05	0.8822619489518373	
2.9139750103676967e-05	0.8822547402081022	
2.9132924111692572e-05	0.8822429258876544	
2.9131398727384222e-05	0.8822440627583283	
2.9119450840961084e-05	0.8822207980706409	
2.9117988949626095e-05	0.8822221571114949	
2.9106200324129262e-05	0.8821994403554761	
2.9105389989480664e-05	0.8822007476695738	
2.9099945132258396e-05	0.8821926860890074	
2.909550931836752e-05	0.882180581868807	
2.9088381567151143e-05	0.8821746182843705	
2.908417115953667e-05	0.8821627527207312	
2.9078271034581726e-05	0.8821539053486663	
2.9076726098746024e-05	0.8821548194484987	
2.9066399112384563e-05	0.88213307541597	
2.9065123174022977e-05	0.882133980020678	
2.9059515506111127e-05	0.8821262251907366	
2.9055348884814548e-05	0.8821138839459871	
2.9046739108854455e-05	0.8821053375217809	
2.9041944081342388e-05	0.8820914713831012	
2.9033349449215e-05	0.8820828432866676	
2.9028565226150488e-05	0.8820688694366497	
2.9020160005661156e-05	0.8820603868270331	
2.9015495566314926e-05	0.8820466973703879	
2.900655064467221e-05	0.8820372364466317	
2.9002282586120537e-05	0.8820243425103453	
2.8993598704331156e-05	0.8820146425356208	
2.8992086345392638e-05	0.8820087942038223	
2.8983482012992627e-05	0.8819936035090618	
2.8982643230355577e-05	0.8819950162170295	
2.8971213999170267e-05	0.8819718970981705	
2.8970589758625266e-05	0.8819731828651997	
2.896423342662272e-05	0.8819622684881867	
2.8964171968246107e-05	0.8819626314923932	
2.8956860687109645e-05	0.8819460781798397	
2.8953623441237842e-05	0.8819456317873042	
2.894578548152501e-05	0.8819269342197372	
2.8941286771595402e-05	0.8819228623678469	
2.89406139186523e-05	0.8819192530937932	
2.8929865147040247e-05	0.8819021880367471	
2.8929179105255485e-05	0.8818987456455595	
2.8927608451504647e-05	0.881898887233316	
2.891747292745279e-05	0.881877460632936	
2.891654614759789e-05	0.8818790453702849	
2.890995026332811e-05	0.8818644154487313	
2.8904843952421646e-05	0.881857769176232	
2.8904277913674085e-05	0.881854392880643	
2.8899057405293307e-05	0.8818480388646333	
2.8892948927290404e-05	0.8818339153555619	
2.8892859191046154e-05	0.8818345982828044	
2.8886472541590632e-05	0.8818260178078073	
2.8882824937576747e-05	0.8818141634141388	
2.887596150568979e-05	0.8818074976325737	
2.8871581888274468e-05	0.8817936278206314	
2.8864878059264393e-05	0.8817871586339819	
2.8860568105568557e-05	0.8817735261900898	
2.885358429986542e-05	0.8817665992600968	
2.884945267227414e-05	0.8817531893470232	
2.8842911997756814e-05	0.8817468863673641	
2.883920842044748e-05	0.8817341797649569	
2.8832789898969087e-05	0.8817280331166569	
2.8829420140303347e-05	0.8817159482380933	
2.882316011645155e-05	0.8817099561227466	
2.8820186053685698e-05	0.8816989125070338	
2.8815790736901516e-05	0.8816929672936229	
2.881503734382631e-05	0.8816941642727298	
2.8807998195229504e-05	0.8816759125825222	
2.8805920393323923e-05	0.8816770974253667	
2.879902346427911e-05	0.8816587443934157	
2.8797065346867304e-05	0.881660027453089	
2.8790198251887092e-05	0.8816417208634766	
2.8788580566349457e-05	0.8816429759375691	
2.878457446919611e-05	0.8816348545985903	
2.8782936813077013e-05	0.8816279144164227	
2.877868541911821e-05	0.8816219623735311	
2.8778219867147066e-05	0.8816231560523398	
2.8773382650649672e-05	0.8816097060412407	
2.8770211243515712e-05	0.8816070047297903	
2.876954532946885e-05	0.8816028580232207	
2.876664567910627e-05	0.8815997819660263	
2.8762007001448155e-05	0.8815880192169129	
2.876172908049657e-05	0.881589598230392	
2.875594585456008e-05	0.8815772920777873	
2.8755533195824527e-05	0.8815743363489453	
2.875118034037711e-05	0.8815701757641126	
2.8748971702695547e-05	0.881560781491879	
2.874475206385041e-05	0.8815555992137293	
2.8744748924321147e-05	0.8815553887554133	
2.873824840205296e-05	0.8815402260804376	
2.8737891440820706e-05	0.8815420556138812	
2.873102232190244e-05	0.8815252510297984	
2.8730552002050458e-05	0.8815272401871126	
2.8723784503284928e-05	0.881510219109159	
2.872329477209091e-05	0.8815122367392396	
2.8717090260307166e-05	0.8814968042790082	
2.8717086562027348e-05	0.8814970233272228	
2.8713077643991857e-05	0.8814917918688246	
2.871210985062729e-05	0.881486453815747	
2.8708887249709406e-05	0.8814784704369798	
2.8707452851905285e-05	0.8814801279646063	
2.8702507796623232e-05	0.8814644455419044	
2.870075768250192e-05	0.8814660494058648	
2.8695965265455984e-05	0.8814503879142771	
2.869421817487364e-05	0.8814520010962232	
2.8689827024791077e-05	0.8814372906360802	
2.8688704366012684e-05	0.8814388881068608	
2.8686156228221924e-05	0.8814336033813853	
2.868549865855296e-05	0.8814291861832454	
2.8682971874830756e-05	0.8814228717192859	
2.868164547163012e-05	0.8814246535976396	
2.8677764555298026e-05	0.8814106725677584	
2.8676265032568694e-05	0.8814126621467955	
2.8672891243217542e-05	0.8814008460763338	
2.8672885847326292e-05	0.8814005782505825	
2.8669429060180356e-05	0.8813973760440083	
2.8667981740751097e-05	0.8813887058188743	
2.8664430386957913e-05	0.8813861316431026	
2.866299032085441e-05	0.8813772265282551	
2.8659708836890803e-05	0.8813751618096991	
2.865822248417145e-05	0.8813661865760155	
2.8655171827063394e-05	0.8813647289717271	
2.865364581405911e-05	0.8813557123859517	
2.865109967494195e-05	0.881353731884589	
2.865103984346024e-05	0.8813525032446707	
2.8647216939908846e-05	0.881341996236568	
2.8647039409809382e-05	0.8813438886675443	
2.8642810354585932e-05	0.8813312652618839	
2.8642627476785135e-05	0.8813331772888761	
2.863998825558055e-05	0.8813248065655473	
2.8639406605785193e-05	0.8813252624622424	
2.8637976077903565e-05	0.8813185054328876	
2.8637093125003464e-05	0.8813208162533893	
2.863356387428121e-05	0.88130741936345	
2.8632747811983696e-05	0.8813100132908919	
2.862973724949177e-05	0.8812981513027462	
2.8628443773106733e-05	0.8812986854523617	
2.8627936016367793e-05	0.8812941154258286	
2.862472769787317e-05	0.881289138655377	
2.8623848293451668e-05	0.8812841411136277	
2.8623678665629046e-05	0.8812856889239252	
2.8621069437141095e-05	0.881276916410688	
2.8619486066620474e-05	0.8812757527514403	
2.8619060835274333e-05	0.8812712945754562	
2.86153767105137e-05	0.8812650450996626	
2.8614767328010126e-05	0.8812601990387283	
2.8613669057980017e-05	0.8812612858046514	
2.8610734603156837e-05	0.8812492279044962	
2.8610472566989984e-05	0.8812508292061351	
2.860857463108014e-05	0.8812480395900221	
2.8607321517156898e-05	0.8812392941075393	
2.8604630853355526e-05	0.8812379264131452	
2.860323079292565e-05	0.8812282684991916	
2.8600601658835485e-05	0.8812269727313949	
2.8599203390468897e-05	0.881217369336442	
2.8596843191418866e-05	0.8812167484975465	
2.8595271851186303e-05	0.8812064348588796	
2.8593324558467272e-05	0.8812069125304886	
2.8591480007655275e-05	0.8811957712268806	
2.858970794737221e-05	0.8811967635620519	
2.858781576520562e-05	0.8811856635016807	
2.858637080590657e-05	0.8811851906674513	
2.858636019226706e-05	0.8811856446048238	
2.8583138384592614e-05	0.8811732171887605	
2.8582739486775242e-05	0.8811757746878826	
2.8579561977716423e-05	0.8811626005469086	
2.857902924737026e-05	0.8811652467083179	
2.857605995459596e-05	0.8811520259316674	
2.857542190244352e-05	0.8811547071273615	
2.857272096715203e-05	0.8811423029810167	
2.8572496730147575e-05	0.8811436411127448	
2.8571411642700146e-05	0.881140658896347	
2.8571341594093115e-05	0.8811416723274896	
2.856955901501429e-05	0.8811330224173354	
2.8567910746932798e-05	0.8811312579715109	
2.8567683133985797e-05	0.8811277703918858	
2.8564334407848366e-05	0.8811202022860611	
2.856415882258857e-05	0.8811170442259065	
2.8560985247975985e-05	0.8811098416934572	
2.8560731029206205e-05	0.8811063548303486	
2.8560076453781363e-05	0.8811073530751132	
2.855786835875146e-05	0.8810980544712016	
2.855782809580552e-05	0.8810968989421909	
2.855598234674414e-05	0.8810954035962317	
2.8555075264010848e-05	0.8810872241088503	
2.8553302610904345e-05	0.8810855025259708	
2.855328966720986e-05	0.8810848209152697	
2.8550887996287622e-05	0.8810747746964269	
2.8550701729561123e-05	0.8810771408253841	
2.8548059545658967e-05	0.8810654590217294	
2.8547897666837157e-05	0.881067739423072	
2.854530120480679e-05	0.8810565109042492	
2.8545216049416986e-05	0.8810582467594883	
2.8543276247664566e-05	0.881051235998683	
2.8543209642627694e-05	0.8810498037381077	
2.854217714319521e-05	0.8810454113197032	
2.8541802862439606e-05	0.8810479260520835	
2.853955949993731e-05	0.8810360015380672	
2.8539174917443145e-05	0.881038826128652	
2.8536940551040998e-05	0.8810268964593091	
2.853658731938235e-05	0.8810297221618252	
2.8534400946912656e-05	0.8810180224585001	
2.8534104865207628e-05	0.8810207452347859	
2.8532341971409964e-05	0.8810115585512358	
2.8532334361405334e-05	0.881011152725821	
2.8531514660714892e-05	0.8810086250721486	
2.8531322488070107e-05	0.8810106859992795	
2.8529186082683046e-05	0.8809988985454908	
2.8528795459276002e-05	0.8810017602534947	
2.852667280481316e-05	0.8809893838444193	
2.852619693788539e-05	0.880992274189995	
2.8524128695703515e-05	0.8809796722411439	
2.8523569926696516e-05	0.8809825435302734	
2.8521818807802763e-05	0.8809719040157888	
2.8521807589835592e-05	0.8809713364560579	
2.8520248126940396e-05	0.8809701770472372	
2.851944503706214e-05	0.880961405907258	
2.851775063316217e-05	0.8809604068981631	
2.8517122457738592e-05	0.8809529104038654	
2.8515644627606422e-05	0.8809495511522748	
2.8515604412088294e-05	0.8809507206448456	
2.8513567308516017e-05	0.8809392991231456	
2.851331349930096e-05	0.8809420426800643	
2.851134286313477e-05	0.8809299943387118	
2.85110524650798e-05	0.8809327302594261	
2.8509665732031264e-05	0.8809235005058783	
2.8508843497704462e-05	0.8809224067793375	
2.8508798815775034e-05	0.8809207594510123	
2.8507236381639594e-05	0.880916670000787	
2.850653951092275e-05	0.8809097912108399	
2.8505800598105398e-05	0.8809118092794738	
2.8504178055828515e-05	0.880899622786756	
2.850355141351916e-05	0.8809021095888202	
2.850216387617227e-05	0.8808913644140325	
2.850122560107346e-05	0.8808908522150362	
2.850107970988338e-05	0.8808880312622337	
2.8500626269354625e-05	0.8808885820450444	
2.8499122288917402e-05	0.880879038986342	
2.849846827099803e-05	0.880878735136511	
2.8498381903600412e-05	0.8808762813137015	
2.849600261810763e-05	0.8808678433237006	
2.84959232132041e-05	0.8808653551108485	
2.8493623694846196e-05	0.8808576499947184	
2.849345857036305e-05	0.8808539830838045	
2.849218168386692e-05	0.8808517966441878	
2.849108450036513e-05	0.8808427636778036	
2.8490772047367748e-05	0.8808452705652545	
2.848906679781232e-05	0.8808347788464732	
2.8489007495056053e-05	0.8808332189600192	
2.8488026008607247e-05	0.8808337358051248	
2.8486883293997533e-05	0.8808225033565922	
2.848591828033545e-05	0.8808239365176133	
2.8484766706166092e-05	0.8808125035812201	
2.8483716880817314e-05	0.8808135097085379	
2.8482686395474404e-05	0.8808027372207087	
2.8481492007376854e-05	0.8808029365649025	
2.8480678529885915e-05	0.8807933431082404	
2.847966754029934e-05	0.8807918588951411	
2.8479618768669437e-05	0.8807929762641575	
2.8478076384011008e-05	0.8807808988558887	
2.847765734278099e-05	0.8807837347447378	
2.847607201911471e-05	0.8807708452648983	
2.8475647441843706e-05	0.8807736331169898	
2.8473983280943426e-05	0.8807603935892104	
2.8473582454844823e-05	0.8807629995931199	
2.847208777407535e-05	0.8807512923685941	
2.8471587804788244e-05	0.8807520699039755	
2.847122568795583e-05	0.8807480225471094	
2.8471111783668712e-05	0.8807492932253509	
2.847015388628621e-05	0.8807420031059131	
2.846909280261124e-05	0.880739598325171	
2.846884566052217e-05	0.8807346249660709	
2.8466889176958966e-05	0.8807282568455927	
2.8466606830423965e-05	0.88072282694554	
2.846453822965197e-05	0.8807158461544135	
2.846425269374705e-05	0.8807105023642914	
2.846241241301781e-05	0.8807046215063747	
2.8461835366691074e-05	0.8806978111876321	
2.8461457034802796e-05	0.8806994372006887	
2.8459572317024823e-05	0.8806858086023143	
2.8459544680575948e-05	0.8806866394167159	
2.8458560522205993e-05	0.880684582498864	
2.8457638865483236e-05	0.8806741029821521	
2.845632857367442e-05	0.8806710408093722	
2.845628843217936e-05	0.8806696114980691	
2.8454051718555195e-05	0.8806561232849306	
2.845394895010254e-05	0.880657837099672	
2.8451415631910188e-05	0.8806412279431264	
2.84512829678557e-05	0.8806430733309318	
2.8448846801302862e-05	0.8806266594917592	
2.844854182533769e-05	0.8806276843530317	
2.844829988825756e-05	0.880623773209218	
2.844565266088123e-05	0.880611197020916	
2.8445545260603734e-05	0.8806083356102088	
2.8442736824943903e-05	0.8805946492617974	
2.844256690807953e-05	0.8805911485491239	
2.8441379780815074e-05	0.8805879113718442	
2.843960923357838e-05	0.8805730429812236	
2.843892747408139e-05	0.8805740736402359	
2.8436731181705108e-05	0.8805567100073177	
2.843660460532875e-05	0.8805575182328221	
2.843573396054521e-05	0.8805527259218879	
2.8435420947928954e-05	0.8805536501686505	
2.8433011818160505e-05	0.8805345780041147	
2.843223706593165e-05	0.8805352042131144	
2.842967422995434e-05	0.8805150226670257	
2.8428867082342358e-05	0.8805154628503187	
2.8426259047386642e-05	0.8804949604608399	
2.8425517890191848e-05	0.8804955479804996	
2.8422895184138845e-05	0.880474945953266	
2.842219870825492e-05	0.8804755848560836	
2.8419533515925052e-05	0.8804550656198897	
2.841929467443427e-05	0.880455960503653	
2.8417760509598174e-05	0.8804486707614343	
2.8417438805611986e-05	0.8804440916702262	
2.8415012441519276e-05	0.8804293216303007	
2.841489800422032e-05	0.8804306769926524	
2.8411736125898037e-05	0.8804089200983589	
2.8411593372120464e-05	0.8804104273278842	
2.840836016897423e-05	0.8803883563842891	
2.8408217046557146e-05	0.880389816016979	
2.840570384670066e-05	0.8803719894413272	
2.8404750482345876e-05	0.8803688355450687	
2.8404514182053053e-05	0.8803645837610194	
2.8401495474540768e-05	0.88034865958728	
2.8401183021461008e-05	0.8803437303659324	
2.8400043394799885e-05	0.880340357585787	
2.8397868258721816e-05	0.8803222103138594	
2.8397106814517066e-05	0.880322354821955	
2.8394333882694285e-05	0.8802998863430691	
2.8393479561323975e-05	0.8802995708836459	
2.8391335336321018e-05	0.8802823010740787	
2.8391263776854895e-05	0.8802826762875476	
2.8389880111910456e-05	0.8802729048652777	
2.8389232570995562e-05	0.8802724327940228	
2.8388388677391673e-05	0.8802636669235471	
2.838530137659515e-05	0.880246326510794	
2.8385219844597588e-05	0.8802441257867294	
2.838114348138743e-05	0.8802196864403269	
2.8381084344360216e-05	0.8802178857638266	
2.8376996357145078e-05	0.880193183217501	
2.8376928884062767e-05	0.8801912571229539	
2.8372804401709405e-05	0.8801661544641161	
2.8372736883652247e-05	0.880164250494452	
2.8368749699509836e-05	0.8801401221865159	
2.8368480807897433e-05	0.8801361901223026	
2.8367768685378185e-05	0.8801346526397343	
2.8364371209764358e-05	0.8801096219711999	
2.8364366003533103e-05	0.8801099137194835	
2.8361427330371547e-05	0.8800941061836989	
2.836025667753971e-05	0.8800814159465423	
2.8356961485615278e-05	0.8800653056821877	
2.8355639154449614e-05	0.880051235518432	
2.8352900696382233e-05	0.8800369523851739	
2.835281737799612e-05	0.8800374993783859	
2.8349616988479105e-05	0.8800115078738802	
2.8348127974143327e-05	0.880007231012715	
2.83449295612948e-05	0.8799804389322008	
2.834307496785712e-05	0.8799738535242105	
2.8340042230756113e-05	0.8799480793988753	
2.833792179116735e-05	0.8799396438780874	
2.833601129120524e-05	0.8799223006981802	
2.833321989867698e-05	0.879906199590648	
2.833312389656088e-05	0.8799042791228289	
2.8331693779249714e-05	0.8798971449726422	
2.8328871425323642e-05	0.8798746237741953	
2.832725500748174e-05	0.8798662442504247	
2.832722111805094e-05	0.879865186651874	
2.8321462083174118e-05	0.8798272982447003	
2.8321431107578044e-05	0.8798262206085876	
2.8315474927303165e-05	0.8797873196761873	
2.831540809160945e-05	0.879785597318319	
2.8309542306234237e-05	0.8797474778560768	
2.8309359829988904e-05	0.8797442727472486	
2.8305950395430257e-05	0.8797242031630638	
2.8303248674022082e-05	0.8797015682813626	
2.8301623389970692e-05	0.8796956127973424	
2.829686763003728e-05	0.8796583856143064	
2.829551636745916e-05	0.879653868834054	
2.8292373486864482e-05	0.8796305234043701	
2.8291997193299086e-05	0.8796260078816852	
2.828838091818492e-05	0.8796030033799459	
2.8288260483668348e-05	0.8796036087593997	
2.828258685665828e-05	0.8795618785608356	
2.8281993525325076e-05	0.8795612816272251	
2.827644348696974e-05	0.8795197167119195	
2.8275590750613916e-05	0.8795170808539508	
2.8275127877376175e-05	0.8795116952653204	
2.8269160216052563e-05	0.8794721134606436	
2.826909149073405e-05	0.879470397113555	
2.8262663621557424e-05	0.8794273787729354	
2.8262580241528173e-05	0.8794254564394907	
2.8256184921467308e-05	0.8793827502544421	
2.8256066101694788e-05	0.879380359634284	
2.8250076472462147e-05	0.8793407555166571	
2.824951035241654e-05	0.8793343789514398	
2.824858313430362e-05	0.8793308139317948	
2.824579029807527e-05	0.8793091178839701	
2.824390661478612e-05	0.8792982274051832	
2.824214172419777e-05	0.8792825377334501	
2.8240429135579042e-05	0.8792752012153393	
2.8235304549510996e-05	0.8792346790174456	
2.823372971464192e-05	0.8792287107488568	
2.8228373272557095e-05	0.879186368077528	
2.822687551896842e-05	0.8791808386089538	
2.822155737552542e-05	0.879138583033678	
2.821989887329937e-05	0.8791321300915688	
2.821486909034872e-05	0.879091735380716	
2.8212974538167033e-05	0.8790833206975865	
2.821110252491647e-05	0.8790662683152315	
2.8206278898475726e-05	0.8790347202770818	
2.82061655645952e-05	0.8790325141533989	
2.8203651364543985e-05	0.8790169177539852	
2.819957876722488e-05	0.8789845602179011	
2.819844129707712e-05	0.8789809296914934	
2.819284493502803e-05	0.8789367230589551	
2.819143507884692e-05	0.8789315779257886	
2.8186683562245165e-05	0.8788933355917008	
2.8184625585034784e-05	0.8788813555618025	
2.818462355407297e-05	0.8788811568117249	
2.8177742448228044e-05	0.8788318051877259	
2.817772809603583e-05	0.8788322491646328	
2.817202671456042e-05	0.8787918562224878	
2.81714872500115e-05	0.8787854933695256	
2.8168612608932612e-05	0.878769980438471	
2.8165171336778165e-05	0.8787395320720097	
2.816254206964752e-05	0.8787265888715206	
2.8159479696591774e-05	0.8786994598454473	
2.8158654740809143e-05	0.8786957256895116	
2.8157074612892428e-05	0.8786831708601996	
2.815593789877605e-05	0.8786784901268425	
2.8154751893496427e-05	0.8786668334675408	
2.8150297580844996e-05	0.8786359983642954	
2.8150291556943298e-05	0.8786355843970145	
2.8144262241299097e-05	0.8785926316888634	
2.8144244746010432e-05	0.8785918531051722	
2.813833857861558e-05	0.8785500425074514	
2.8138295848118584e-05	0.8785486978245913	
2.813268369094457e-05	0.8785093081268013	
2.813259757486192e-05	0.8785071850116681	
2.8127374576029336e-05	0.8784709441580004	
2.812721276363645e-05	0.8784676911489331	
2.812243468178737e-05	0.8784352490044567	
2.8122150589398684e-05	0.8784305361535734	
2.8120516626594005e-05	0.8784212556395518	
2.811742330261858e-05	0.878396045791082	
2.8117223410983407e-05	0.8783969156286411	
2.8113391129279687e-05	0.8783670090990257	
2.8113384968369828e-05	0.8783666165656432	
2.8111329341007667e-05	0.8783535646572379	
2.8111306556985254e-05	0.878353951977227	
2.8108368758487754e-05	0.8783281127678209	
2.8107373109873442e-05	0.8783257389899188	
2.8104237254021314e-05	0.8782973085362298	
2.810310777241721e-05	0.8782942279763999	
2.8100457203874636e-05	0.8782694353249172	
2.8099082712608914e-05	0.8782632024759889	
2.809877480656905e-05	0.8782582692745848	
2.8095136822638412e-05	0.8782329639039508	
2.8095016484962712e-05	0.8782301140628855	
2.8093336972671118e-05	0.8782199501448091	
2.809132417711703e-05	0.8782020694376271	
2.8090770697622258e-05	0.8782004591644438	
2.8090500068467928e-05	0.8781959675805259	
2.8086772532367106e-05	0.8781702393468275	
2.808661562800128e-05	0.8781667620306886	
2.8082715258414335e-05	0.8781395322944562	
2.8082581798565518e-05	0.8781363897024045	
2.8078747313199842e-05	0.8781092242540686	
2.807866044448307e-05	0.8781067809064367	
2.807500960595692e-05	0.8780805387501266	
2.8074851693708936e-05	0.8780771658304409	
2.8073368034255832e-05	0.878069347733561	
2.807125647191788e-05	0.8780482685499578	
2.807023892071782e-05	0.8780457810246968	
2.8067978471525474e-05	0.8780230770799559	
2.806678629955591e-05	0.878018025787861	
2.806653562794133e-05	0.8780136932391092	
2.806537816618687e-05	0.8780068744120818	
2.8063511212295076e-05	0.8779891857522913	
2.8063135200489498e-05	0.8779900235106894	
2.8060495806107652e-05	0.8779656465770486	
2.8060105097331404e-05	0.877965752188018	
2.8059830138186992e-05	0.8779613162806432	
2.8057174799914278e-05	0.8779422142409072	
2.8057110424489142e-05	0.877940021531563	
2.8054290565786807e-05	0.8779197503743433	
2.8054210298876118e-05	0.8779171461680726	
2.8051532950492145e-05	0.8778978475159672	
2.805145154152064e-05	0.8778951277441299	
2.804899432455927e-05	0.8778776896102122	
2.804887267526535e-05	0.877874426554043	
2.8048403961745558e-05	0.8778732179213447	
2.804701139835414e-05	0.8778592090299446	
2.8046281428239327e-05	0.8778557940992437	
2.8046180700484932e-05	0.8778527110778177	
2.8043962458806242e-05	0.8778370349641996	
2.8043873390609373e-05	0.8778340634945704	
2.8041876233003078e-05	0.8778200035572823	
2.804166375690737e-05	0.8778154793496594	
2.8040922439782665e-05	0.87781343583133	
2.8039533532419766e-05	0.877797099184001	
2.803890730511988e-05	0.8777970608295078	
2.8037818286823107e-05	0.8777833402649835	
2.8036822806761073e-05	0.8777783139985659	
2.8036740719953836e-05	0.8777755662313204	
2.8034573343267122e-05	0.8777590931149877	
2.8034535223100455e-05	0.8777572391197627	
2.803223984272271e-05	0.8777397371032217	
2.8032178856520278e-05	0.8777373367231492	
2.8030895631342247e-05	0.8777287063404181	
2.8029847857224016e-05	0.8777169135105221	
2.802964356549707e-05	0.8777184935176962	
2.8027707039123248e-05	0.8776988740023874	
2.8027317180707305e-05	0.8776982701015128	
2.802720733085383e-05	0.8776951271243811	
2.802505553834167e-05	0.8776787231703242	
2.8024973980682572e-05	0.877675773202057	
2.802283051767434e-05	0.8776595394752474	
2.802272866926717e-05	0.8776562930411308	
2.8021517568602795e-05	0.8776489440145231	
2.8020565618361602e-05	0.877636508197438	
2.80200904060783e-05	0.8776369857489018	
2.8018703319324504e-05	0.8776201644886296	
2.80182288960618e-05	0.8776192102172391	
2.801784609991599e-05	0.8776141931950328	
2.8017704555582532e-05	0.8776150726210389	
2.8016878511186023e-05	0.8776048064563768	
2.8015626216846697e-05	0.8775962912703663	
2.8015567823349015e-05	0.8775939325323941	
2.8013457927752407e-05	0.8775767708333598	
2.8013425365986992e-05	0.8775750453684338	
2.8011323729746765e-05	0.8775575784989794	
2.8011298597071273e-05	0.8775560695341552	
2.8009276499609693e-05	0.8775392426147001	
2.8009234183680283e-05	0.8775371818575306	
2.800729241009057e-05	0.8775213975388897	
2.800722607567584e-05	0.8775186953223332	
2.800529983612804e-05	0.8775034213892524	
2.8005213028900388e-05	0.8775002094941664	
2.8003290354078216e-05	0.8774848967939128	
2.8003213480065354e-05	0.8774818975072006	
2.8001777721806076e-05	0.8774709013380478	
2.800124885236844e-05	0.8774633520423111	
2.8001093695792575e-05	0.877464942708349	
2.7999819983783172e-05	0.8774499268066343	
2.7999161680172825e-05	0.8774461986536387	
2.799909072557763e-05	0.8774434617765797	
2.799784706562912e-05	0.877434451064826	
2.799717010441585e-05	0.8774241560116026	
2.7996611705456468e-05	0.8774235075824484	
2.7996166419083305e-05	0.8774157134814378	
2.7994666087429326e-05	0.8774036491537837	
2.799462140716638e-05	0.8774014465501849	
2.799272493157185e-05	0.8773850406867714	
2.7992674093469038e-05	0.8773826694135589	
2.7991434067968726e-05	0.8773730574585061	
2.799076659423294e-05	0.8773639088581345	
2.7990609429947443e-05	0.8773650413853895	
2.7990333974370255e-05	0.8773598707424194	
2.79888066374621e-05	0.8773476920150451	
2.798868239446294e-05	0.8773435673375135	
2.7986996120959074e-05	0.8773299087826301	
2.7986902011838105e-05	0.8773264250579565	
2.7985187811270385e-05	0.8773119094557287	
2.798511788659317e-05	0.8773089555792773	
2.798331435167967e-05	0.8772929954652267	
2.7983263199605326e-05	0.8772905673260257	
2.798160217226524e-05	0.8772763048457013	
2.7981317241988943e-05	0.8772702303314807	
2.7980781562907234e-05	0.877269197987054	
2.797955246029724e-05	0.8772523475190733	
2.7978977520168183e-05	0.8772505048854697	
2.797880750479558e-05	0.8772459155490014	
2.797728910591476e-05	0.877233263517377	
2.7977179848152403e-05	0.877229140117753	
2.7976012746885583e-05	0.8772202076122497	
2.7975715008918354e-05	0.8772145235638312	
2.7975649676736635e-05	0.8772159470973137	
2.7975290706463265e-05	0.8772097407146833	
2.79743553010895e-05	0.877203115225065	
2.797423985377639e-05	0.8771984703465572	
2.7973093242744195e-05	0.8771897451858198	
2.7972987981823986e-05	0.8771853619673861	
2.7971775316062044e-05	0.8771756224305738	
2.7971686641430628e-05	0.8771717510060252	
2.7970407952585434e-05	0.8771611432562668	
2.7970311238416273e-05	0.8771572421992542	
2.796985568596759e-05	0.8771550762751952	
2.7969026094169217e-05	0.8771438909480864	
2.79689153523506e-05	0.8771450441682602	
2.796876768373823e-05	0.877140615215594	
2.7967670276590516e-05	0.877131926432449	
2.796755509271984e-05	0.8771271711144698	
2.7966461059143764e-05	0.8771185861662322	
2.7966344153622985e-05	0.8771137672644101	
2.796526139186018e-05	0.8771050428099141	
2.796522773746383e-05	0.8771029624767593	
2.796455301215998e-05	0.8770944001401524	
2.796450120938827e-05	0.8770956194308932	
2.7963723783362027e-05	0.8770876874823749	
2.796365792160177e-05	0.8770842874134412	
2.7962669448972905e-05	0.8770760616663572	
2.7962597209353318e-05	0.8770722219760452	
2.796169748942073e-05	0.8770648220165768	
2.7961607239404568e-05	0.877060397654824	
2.796071020338002e-05	0.8770534780950983	
2.7960590008310793e-05	0.8770483319345198	
2.7959734958620728e-05	0.8770422084972451	
2.7959537289773522e-05	0.877037234085853	
2.7959474425787292e-05	0.8770381159335336	
2.7959297108900577e-05	0.8770331795350081	
2.795839773536173e-05	0.8770268568897521	
2.7958222697018042e-05	0.8770203825956023	
2.7957330333941573e-05	0.8770141682857547	
2.7957153143424686e-05	0.877007408396073	
2.7956296084151007e-05	0.8770012787297963	
2.7956129432672928e-05	0.8769952268447233	
2.795576917276326e-05	0.8769942907532297	
2.7955305720655754e-05	0.8769855125218089	
2.7954985548045582e-05	0.8769849234310769	
2.7954786311295884e-05	0.8769797665715657	
2.7954741441848476e-05	0.8769809102074438	
2.795401172564533e-05	0.8769700275564241	
2.795370560244287e-05	0.8769691119795548	
2.7953611870123888e-05	0.87696482387591	
2.79526276919902e-05	0.8769552536129576	
2.7952577163103866e-05	0.8769520793349087	
2.795154049094488e-05	0.8769411248964313	
2.7951503477744746e-05	0.876938511258769	
2.7950416135625567e-05	0.8769270351859438	
2.795036714266872e-05	0.8769239899205745	
2.7949329168106248e-05	0.8769134465200374	
2.7949236656060318e-05	0.8769089489351517	
2.7948283230136207e-05	0.876900219527702	
2.7948137007401498e-05	0.8768942211021784	
2.7947170644595102e-05	0.8768857188449105	
2.7946994000022774e-05	0.8768790614476973	
2.7945969158220278e-05	0.8768700942301045	
2.7945775098729944e-05	0.8768630974110618	
2.7944952096360365e-05	0.8768559380470978	
2.7944871176123965e-05	0.8768533939173173	
2.7944631516067347e-05	0.8768516783935804	
2.794447176230852e-05	0.8768458539258221	
2.794364379729937e-05	0.876837547504645	
2.794363968413372e-05	0.8768380578049312	
2.7942814386526665e-05	0.8768230236246055	
2.7942555550642498e-05	0.8768244260498649	
2.7941666018890608e-05	0.8768073229012976	
2.794137946209189e-05	0.8768085107710824	
2.7940600469061986e-05	0.8767933349229693	
2.7940568931545863e-05	0.8767943197677813	
2.793998139062045e-05	0.8767889330916392	
2.793970650675799e-05	0.8767808975393939	
2.7939533531207178e-05	0.8767813718929763	
2.7939266992883028e-05	0.87677548079316	
2.7938659309279e-05	0.8767697424778661	
2.7938563701867905e-05	0.8767650951878464	
2.793760830195798e-05	0.8767551809773722	
2.793750581455454e-05	0.8767502172410899	
2.7936597743218575e-05	0.8767409168767799	
2.7936493650836976e-05	0.8767357789310652	
2.793564471920723e-05	0.8767271499650602	
2.7935547940176426e-05	0.876722138369201	
2.79346942650372e-05	0.8767130412353206	
2.7934616574468342e-05	0.8767088370573848	
2.7934068287621e-05	0.876703441048533	
2.7933956815435376e-05	0.8766995977726068	
2.7933463575520668e-05	0.8766949563574941	
2.7933390725108733e-05	0.876690978611481	
2.793247918082944e-05	0.8766802930457072	
2.793242170234901e-05	0.8766766769435363	
2.7931476961876283e-05	0.8766653564003624	
2.7931423010046957e-05	0.8766619313305996	
2.7930870044626387e-05	0.87665482507199	
2.793086782576402e-05	0.8766550508899585	
2.793035704143219e-05	0.876648397002939	
2.7930304655320796e-05	0.8766449928414894	
2.792939553385816e-05	0.8766339671297518	
2.7929321666885232e-05	0.8766296847953549	
2.792839261192794e-05	0.8766185735447329	
2.7928320481276365e-05	0.8766144277578102	
2.7927359172754095e-05	0.8766028194499524	
2.7927275341982377e-05	0.8765983833124622	
2.7926948237280095e-05	0.8765960458690764	
2.7926316593982045e-05	0.8765840277619976	
2.79262742429063e-05	0.8765854727767783	
2.7926090745023807e-05	0.8765798729583816	
2.792536440111829e-05	0.876571444927003	
2.7925289391981388e-05	0.8765670675038335	
2.792447012568988e-05	0.8765572567002229	
2.792441621447319e-05	0.8765537636461902	
2.7923808337553912e-05	0.8765449023327485	
2.7923748350513082e-05	0.8765463783205615	
2.792316489987413e-05	0.8765321827686987	
2.792294821262434e-05	0.876533725205315	
2.7922352737616915e-05	0.8765186253236584	
2.7922083699714404e-05	0.8765198151065227	
2.7921509874993788e-05	0.876504908367609	
2.7921227326158348e-05	0.8765057915286837	
2.7920720354965775e-05	0.8764923505565965	
2.7920659342062336e-05	0.8764937453366367	
2.792004345451318e-05	0.8764841054741283	
2.7920016279782634e-05	0.8764815800315013	
2.7919201277509242e-05	0.8764699873666354	
2.7919186565313794e-05	0.8764682870140403	
2.7918875728976544e-05	0.8764619961916987	
2.7918792644035595e-05	0.8764624982925787	
2.7918248852566598e-05	0.8764536917729677	
2.7918225363029934e-05	0.8764513435246601	
2.791739886261754e-05	0.8764391506421887	
2.791736843604526e-05	0.8764364183191327	
2.7916559554459508e-05	0.8764249674257422	
2.791651680331127e-05	0.8764217037897726	
2.7915955444045085e-05	0.8764134938968575	
2.7915955317822705e-05	0.8764133960034604	
2.7915596921589976e-05	0.8764079938407526	
2.791547842112649e-05	0.8764026623240126	
2.7915320906292566e-05	0.8764030178118037	
2.791476022269921e-05	0.8763910065280838	
2.791467209830293e-05	0.876391683363725	
2.7914563215510123e-05	0.8763864625812413	
2.7913815089731107e-05	0.8763769378306832	
2.7913724452590953e-05	0.8763716982298385	
2.7912971929735512e-05	0.8763617097646852	
2.791289122016389e-05	0.8763567285302912	
2.791213442132263e-05	0.8763461052736772	
2.7912080064375817e-05	0.8763421850822969	
2.7911302465242096e-05	0.8763309451259521	
2.791124644781245e-05	0.8763268890827309	
2.7910483501235287e-05	0.8763156383427351	
2.791042047358143e-05	0.8763113063193383	
2.7909617248300862e-05	0.8762995863267181	
2.790954740154383e-05	0.8762950896365512	
2.7908718512442026e-05	0.876282787291537	
2.790864770494826e-05	0.8762783081959001	
2.790788338200384e-05	0.8762659908716793	
2.79078745278573e-05	0.8762666761371886	
2.7907520804967097e-05	0.8762563891654528	
2.7907333030943252e-05	0.8762550569337337	
2.7907097923452644e-05	0.8762489967874644	
2.790687633543288e-05	0.8762488865770001	
2.7906339070022348e-05	0.8762331345037414	
2.7905948839818064e-05	0.8762313802622276	
2.7905449788164282e-05	0.8762157310306491	
2.7905015952417198e-05	0.8762131530487792	
2.7904536355317242e-05	0.876198095194314	
2.790434170303167e-05	0.8761977943064769	
2.7903786914832335e-05	0.876188076570598	
2.7903681423791058e-05	0.8761824106955118	
2.7902882558633568e-05	0.8761702906041754	
2.7902876194673367e-05	0.8761694739500309	
2.790244837607071e-05	0.8761573839165063	
2.7902195270726514e-05	0.8761567780377617	
2.790161855682617e-05	0.8761435172730105	
2.7901612288339187e-05	0.8761425282607834	
2.790070085916359e-05	0.8761264299239907	
2.7900662976702414e-05	0.8761233872951466	
2.7899743092318013e-05	0.8761072088119662	
2.7899697989162824e-05	0.8761037976363638	
2.789876025564288e-05	0.8760872522892579	
2.7898732967356466e-05	0.8760848484770976	
2.789804316870308e-05	0.8760707352455895	
2.7897920176531255e-05	0.8760712519575602	
2.7897406772869224e-05	0.8760577662478318	
2.78974063796109e-05	0.8760579524108092	
2.7896511314223467e-05	0.8760413124664952	
2.7896480698111563e-05	0.8760385844036211	
2.789554046002548e-05	0.8760212493702567	
2.7895514905206752e-05	0.8760188034982249	
2.789489389355754e-05	0.876006018647552	
2.7894670681765503e-05	0.8760045608783887	
2.7894360259576017e-05	0.8759930776821908	
2.7894215575914353e-05	0.8759926635440524	
2.7893466703792425e-05	0.875977773402739	
2.789344053107195e-05	0.8759753334046314	
2.7892475420114538e-05	0.8759572371420014	
2.7892427152682413e-05	0.8759536555971668	
2.789150406304035e-05	0.8759367560367589	
2.7891427272778246e-05	0.8759321615522464	
2.7891105813430647e-05	0.8759281174966633	
2.7890412224846315e-05	0.8759112275600055	
2.7890380931084994e-05	0.8759123917483641	
2.7890088368810894e-05	0.8759036491977475	
2.788938079726714e-05	0.8758918238919686	
2.7889276562735044e-05	0.8758860922366456	
2.788845618793059e-05	0.8758706374021354	
2.788844925644343e-05	0.8758712560439702	
2.7887780754184075e-05	0.8758529039698717	
2.7887474167387885e-05	0.8758514584387986	
2.7886781216992992e-05	0.8758308544262866	
2.7886421650384533e-05	0.8758284321176919	
2.7885727945490048e-05	0.8758075475486897	
2.788529810622108e-05	0.8758038716262664	
2.7884570157712787e-05	0.875782243521398	
2.788415033162355e-05	0.8757785981644856	
2.788332455361966e-05	0.8757546477599517	
2.7882910961752312e-05	0.8757510310119239	
2.7882039206505184e-05	0.8757262827640733	
2.7881612815708304e-05	0.8757223279243442	
2.7880814259038167e-05	0.8757000828021593	
2.788074322936546e-05	0.8757002509349713	
2.788044542044941e-05	0.8756918389181726	
2.787990670862688e-05	0.8756841058821381	
2.7879347761505884e-05	0.8756661974132993	
2.7879119137094526e-05	0.8756639307807031	
2.7878182904015128e-05	0.8756438639947555	
2.7878121321126823e-05	0.8756401573034117	
2.7876722306831174e-05	0.8756108062860144	
2.78767069954275e-05	0.8756093964428029	
2.787580960434105e-05	0.8755871500749762	
2.7875451449380327e-05	0.8755831219247231	
2.7874768711404214e-05	0.8755662296725264	
2.7874630606245907e-05	0.8755603193890407	
2.7873423133240776e-05	0.8755371317470773	
2.7873017645041602e-05	0.8755243363574186	
2.7872748530319725e-05	0.8755204224519648	
2.7872651049478102e-05	0.8755163035743909	
2.787107637436053e-05	0.8754828233494215	
2.7870969518496785e-05	0.8754776105357011	
2.786920613914186e-05	0.8754402977549273	
2.7869073844573326e-05	0.8754342684338687	
2.7867316684008098e-05	0.8753971147656094	
2.7867152379490786e-05	0.8753900342387257	
2.7865377794085144e-05	0.8753524134525204	
2.7865226515684067e-05	0.8753458414093518	
2.7863423833773085e-05	0.8753074725649612	
2.7863281346250653e-05	0.8753011649955015	
2.7861520614056863e-05	0.8752632660115417	
2.786137388877409e-05	0.8752568095860801	
2.785956049440128e-05	0.8752176602216076	
2.785950166306978e-05	0.8752145198683454	
2.7858206355233746e-05	0.8751833372839531	
2.7857772749633614e-05	0.875177366069571	
2.785674961896137e-05	0.8751490472097261	
2.7855863570703896e-05	0.8751301124629474	
2.7855840545364844e-05	0.8751306917776269	
2.7854225074532266e-05	0.8750922015886784	
2.7853930235659995e-05	0.8750828231231026	
2.785315902552462e-05	0.8750699916027225	
2.7851743959178172e-05	0.8750311139793236	
2.785080632698429e-05	0.8750150426177344	
2.78494053471244e-05	0.8749764877149416	
2.784871125140333e-05	0.8749648688310813	
2.7847678484502095e-05	0.8749402496544246	
2.7847384712892015e-05	0.874929702891894	
2.784541413249163e-05	0.8748874854071396	
2.7845210479280054e-05	0.8748798344623336	
2.784417783152924e-05	0.8748538140064952	
2.7843261373694417e-05	0.8748374989537614	
2.7841720580889946e-05	0.8747953583331055	
2.784067964806939e-05	0.8747765458791184	
2.7838963370376447e-05	0.874730341291586	
2.7838049085986384e-05	0.8747142499951157	
2.7836190312314487e-05	0.874664854205876	
2.7835505783663877e-05	0.8746534580818474	
2.783395893760992e-05	0.8746133649043609	
2.7833827645703233e-05	0.8746117957605202	
2.7832559610573074e-05	0.8745792001315211	
2.783194054234249e-05	0.8745689876355742	
2.782977414558504e-05	0.8745125519127157	
2.782910172564788e-05	0.8745015355621903	
2.7826810172780552e-05	0.8744418120066808	
2.7826169344250836e-05	0.8744314204688189	
2.7823822969153942e-05	0.8743706256250935	
2.7823307813618854e-05	0.8743621717695085	
2.782269665496773e-05	0.8743456886244683	
2.782175901250455e-05	0.874325731300744	
2.7820366404029196e-05	0.8742875373055075	
2.7819066748107617e-05	0.8742620968995923	
2.7817341407462087e-05	0.8742163073477718	
2.7817341209684305e-05	0.8742163639958375	
2.781478103953309e-05	0.8741588000479906	
2.7814195158579935e-05	0.874140240374021	
2.7811275263570637e-05	0.8740746270649911	
2.7810687261852337e-05	0.8740560584839481	
2.7808047814328803e-05	0.8739966889276527	
2.780721386469342e-05	0.8739740207544918	
2.7807134367587996e-05	0.873973492982365	
2.780535296801819e-05	0.8739280108493629	
2.78035970011093e-05	0.8738895047636891	
2.7803471768402028e-05	0.873884906920277	
2.7800965963615002e-05	0.8738219314784643	
2.7799955177176458e-05	0.8738024923376528	
2.7796987520463277e-05	0.8737257232814598	
2.7795731155117547e-05	0.8737007866511785	
2.7792748051442632e-05	0.8736232052931001	
2.7791326936749966e-05	0.8735944091924571	
2.778850822434893e-05	0.8735208808488534	
2.7787053802596645e-05	0.873491299517213	
2.7784088104228e-05	0.8734139388758243	
2.778278240479901e-05	0.8733877298491881	
2.7779788945333413e-05	0.8733098794628582	
2.7778529029250912e-05	0.8732847736874011	
2.77753194945017e-05	0.8732014995991044	
2.777411561179742e-05	0.8731775710831888	
2.777130916778044e-05	0.8731046420267833	
2.776990520247859e-05	0.8730730801227039	
2.776990141652968e-05	0.873073292077303	
2.776548971093185e-05	0.872965153737488	
2.776548931478918e-05	0.8729650502187791	
2.7764177680671666e-05	0.8729359184284089	
2.7761273010107194e-05	0.8728604736481921	
2.7759942458308745e-05	0.872833059116437	
2.775832319522055e-05	0.872789748829382	
2.77560557919296e-05	0.8727372756572996	
2.775546549650486e-05	0.8727200875905814	
2.775405651801342e-05	0.8726898564380675	
2.7751187348831248e-05	0.8726151777335754	
2.775072108837522e-05	0.8726065009527286	
2.774837182054018e-05	0.8725510204571537	
2.774741679097283e-05	0.8725233044726927	
2.774465583721153e-05	0.8724589562921059	
2.7744449427500712e-05	0.8724556083265549	
2.774144707835725e-05	0.8723772668291471	
2.773995292716842e-05	0.8723462510901018	
2.773709213766273e-05	0.8722713301050968	
2.773665713264585e-05	0.8722634300425266	
2.7733413066626548e-05	0.8721846240418899	
2.7733251611554478e-05	0.8721785710392391	
2.7728894169935136e-05	0.8720742363565855	
2.772875723945615e-05	0.8720688546986982	
2.7724411809138172e-05	0.8719643359918238	
2.7724291582353034e-05	0.8719594500048605	
2.771994405046129e-05	0.8718543590641116	
2.771993880573895e-05	0.8718538683073166	
2.7717402460714056e-05	0.8717892535326622	
2.7715717972606364e-05	0.871752960197819	
2.7713217551855522e-05	0.8716857330739836	
2.7710927398253353e-05	0.8716348504603515	
2.77105651083394e-05	0.8716239432822861	
2.7707055950467293e-05	0.871535649580333	
2.770657784042549e-05	0.8715273063836649	
2.7702769933856484e-05	0.8714313230919515	
2.7702542997633873e-05	0.8714241731134122	
2.7700208343289495e-05	0.8713718743503307	
2.769781075553753e-05	0.8713071486747945	
2.7695256665214054e-05	0.8712500635884539	
2.769290753457622e-05	0.8711863273657389	
2.769028950534527e-05	0.8711275349876091	
2.768807604954e-05	0.871067515642221	
2.768715071788681e-05	0.8710477909683872	
2.768397453374258e-05	0.8709704619199341	
2.768362707127474e-05	0.8709591318484651	
2.7681014720334873e-05	0.8708947177639266	
2.7679509396965473e-05	0.8708616014411091	
2.7676853581953774e-05	0.8707903151184097	
2.7674187470044154e-05	0.8707304293511415	
2.767125681895451e-05	0.8706521622945206	
2.766874889438578e-05	0.8705959720761586	
2.766576623701345e-05	0.8705165868359316	
2.7663350488564515e-05	0.8704620283631026	
2.766249423855267e-05	0.8704376779375027	
2.7658350317147163e-05	0.8703361371893893	
2.7658348241914433e-05	0.8703358722657318	
2.7654335966470532e-05	0.8702376005172691	
2.7653387035169824e-05	0.8702107778531833	
2.765099413004577e-05	0.8701565674402887	
2.7648055396455056e-05	0.8700782922352858	
2.7645455061724936e-05	0.8700195144954985	
2.7642619265335992e-05	0.8699437898650016	
2.76403203788264e-05	0.8698901644129663	
2.764029182496623e-05	0.8698900661709186	
2.763570630433891e-05	0.8697742771573058	
2.7635692987836445e-05	0.8697735066024855	
2.763219938833767e-05	0.8696904393019083	
2.7630353424013093e-05	0.8696403671624549	
2.763012820958e-05	0.8696362760188044	
2.7624755858494286e-05	0.8695042819781369	
2.7624607514409718e-05	0.8694988215306647	
2.7618650519932516e-05	0.8693529572907646	
2.761840997469995e-05	0.8693447333405191	
2.7613355520796526e-05	0.8692206527401612	
2.7613243502293905e-05	0.8692191083257254	
2.76099692884894e-05	0.8691338866977744	
2.7609436940942486e-05	0.8691229598073007	
2.7606088049650534e-05	0.8690416383069653	
2.760557457306294e-05	0.869026177598127	
2.760299694971155e-05	0.8689604708681012	
2.7601055284203978e-05	0.868917374176993	
2.7597411101576077e-05	0.8688210542702217	
2.7595154651173255e-05	0.8687704711152346	
2.759162464473092e-05	0.8686768873877836	
2.7589092021001055e-05	0.8686196138909397	
2.758580869261048e-05	0.8685321955163519	
2.7583096189802027e-05	0.868470314695106	
2.757989157189362e-05	0.868384660080443	
2.7577071504250702e-05	0.8683201527080395	
2.757401727038532e-05	0.8682383822318275	
2.757129111887054e-05	0.8681760286500335	
2.7568126116818805e-05	0.8680913965333248	
2.7565488569352077e-05	0.8680311517900235	
2.7563511095480635e-05	0.8679775635305373	
2.7560817008372916e-05	0.8679109310222133	
2.7560534163036063e-05	0.8679061777859565	
2.755511353609139e-05	0.8677680111525001	
2.755496582130549e-05	0.8677658958630061	
2.7552709499924154e-05	0.867711564573668	
2.754989233455361e-05	0.867636216040151	
2.7547260369679327e-05	0.8675754855901053	
2.7546394726184437e-05	0.8675508264849482	
2.754144125062614e-05	0.8674277531506015	
2.7541439290800394e-05	0.8674279089601226	
2.7535256525934666e-05	0.8672730586869897	
2.7535254565340856e-05	0.8672728100393565	
2.7531529129489984e-05	0.8671814642887418	
2.7529529679117204e-05	0.8671275045656446	
2.7528653448376126e-05	0.8671087246818432	
2.7525645728290992e-05	0.8670340857404036	
2.7525595749513857e-05	0.8670321212225286	
2.7522736151890692e-05	0.8669570783822146	
2.752054027388263e-05	0.866907590767365	
2.7516910418869452e-05	0.8668110146271275	
2.7514693136069406e-05	0.8667610757367604	
2.7511281464739263e-05	0.8666707775885273	
2.751093974301292e-05	0.8666643397968868	
2.7506540198196404e-05	0.8665547621456916	
2.750633873828704e-05	0.8665476552421847	
2.7501021770933495e-05	0.8664165939893352	
2.7500880823033714e-05	0.8664113640235572	
2.749709995086128e-05	0.8663161786315817	
2.7496321492206218e-05	0.8662998686293757	
2.7492978637059652e-05	0.8662108097353688	
2.749099463734917e-05	0.8661665274187514	
2.748769788343042e-05	0.8660782195503125	
2.748587587136572e-05	0.866036694506965	
2.748582323554405e-05	0.8660345751176166	
2.748108344375116e-05	0.8659132602560211	
2.7480838849236663e-05	0.8659095268899852	
2.7476723803329527e-05	0.865804597759717	
2.7476208224370847e-05	0.8657894940404838	
2.7474046845201348e-05	0.8657403782117173	
2.747085637230345e-05	0.8656543495666851	
2.746857164740104e-05	0.8656025880318473	
2.7465526885073306e-05	0.8655200570015674	
2.7463225404151484e-05	0.8654678237161616	
2.7460323873105487e-05	0.8653889715967812	
2.745818964793166e-05	0.8653408117900082	
2.7455349110446546e-05	0.8652639995960307	
2.7454965359522906e-05	0.8652564115541963	
2.7452818889563293e-05	0.8652032107164533	
2.745265649912678e-05	0.8652004113727761	
2.7449741890113383e-05	0.8651221048744874	
2.744826669354924e-05	0.865090081083767	
2.7444847731397744e-05	0.8649984690918777	
2.7443462496201165e-05	0.8649686510944783	
2.744065797628743e-05	0.8648929483944126	
2.7438782359694553e-05	0.8648491699316699	
2.7438601158792512e-05	0.8648426051572042	
2.7434345267644294e-05	0.8647359361758696	
2.7434320729093222e-05	0.8647344535038943	
2.74300297391809e-05	0.8646261023893713	
2.7430029163680145e-05	0.8646259562553521	
2.7426108603017284e-05	0.8645267159476887	
2.742595724913076e-05	0.8645212184222778	
2.7423986972891075e-05	0.8644752769386943	
2.7422440682049784e-05	0.8644316106829465	
2.742056787826358e-05	0.8643850445147844	
2.742030905991427e-05	0.8643809540201263	
2.7416325929690592e-05	0.8642766475322652	
2.741608438959338e-05	0.8642729345798726	
2.7414215578688637e-05	0.8642264090448932	
2.7412504446015668e-05	0.8641782262073631	
2.7410550507607534e-05	0.8641340060106513	
2.740824220451626e-05	0.8640700236933917	
2.740738325404114e-05	0.8640517184422891	
2.740471602903723e-05	0.863982756875531	
2.740466722315765e-05	0.8639824609717784	
2.7402385984033204e-05	0.8639209541948416	
2.740056453900287e-05	0.8638796068240309	
2.7398326527592468e-05	0.8638169120787657	
2.7395934370846667e-05	0.8637615994523279	
2.7393893372720717e-05	0.8637045692438318	
2.7393551450069585e-05	0.8636975379668108	
2.7392052814332122e-05	0.8636586038916559	
2.739061775630471e-05	0.8636258488349889	
2.7388422376204012e-05	0.8635642022024932	
2.7386045294031263e-05	0.8635091519395591	
2.738370807156441e-05	0.86344374780253	
2.738159008165961e-05	0.863395168608825	
2.7379087491839765e-05	0.8633255437552737	
2.7377132687601235e-05	0.8632810866140206	
2.7374438680737426e-05	0.863206489690881	
2.737248735741212e-05	0.8631621791530079	
2.736977434739442e-05	0.8630870192889121	
2.7367739911688614e-05	0.8630406319783807	
2.7365197632124963e-05	0.8629697387274208	
2.736329373168277e-05	0.8629260565234069	
2.736276849686536e-05	0.8629101862364615	
2.7359641040106915e-05	0.8628285256216898	
2.735936596507324e-05	0.8628241330056643	
2.7355365312589842e-05	0.8627187688870975	
2.735531655751258e-05	0.8627184441248831	
2.7353634712122664e-05	0.8626778503412231	
2.7352085121365555e-05	0.8626336928392754	
2.7349626849065383e-05	0.8625731130224755	
2.73496186570837e-05	0.8625724725691636	
2.734515781298131e-05	0.862457099258384	
2.7345123060346496e-05	0.8624571792235383	
2.7340503912557283e-05	0.8623370926937874	
2.7340435142017616e-05	0.8623367193012743	
2.7335914891643623e-05	0.8622188198161651	
2.7335902446299152e-05	0.86221905818453	
2.7333445697811957e-05	0.8621575392454796	
2.7331990479711565e-05	0.8621160894771973	
2.7331402697558655e-05	0.8621029915999437	
2.7330783722573693e-05	0.8620855824829277	
2.7329050520824715e-05	0.8620452264550127	
2.732681680371032e-05	0.8619817930161094	
2.7324703326328494e-05	0.8619329481926075	
2.7322421207502227e-05	0.8618679807979941	
2.7320173945529166e-05	0.8618157490091805	
2.7318011678045675e-05	0.8617542462439339	
2.731595626974966e-05	0.8617059245262326	
2.7315345380098584e-05	0.8616874669329652	
2.7313647837420595e-05	0.8616454910857764	
2.7312339177299672e-05	0.861607544195455	
2.731021155065555e-05	0.8615577707817915	
2.7308028019554684e-05	0.8614955594180338	
2.7305727732577e-05	0.8614416669897598	
2.7303771877620362e-05	0.8613856944717878	
2.730196304492832e-05	0.8613409570755792	
2.7301785190513782e-05	0.861338199744339	
2.7297949124779753e-05	0.8612352008974858	
2.7297481113756557e-05	0.8612264714981448	
2.729469166213347e-05	0.8611525026861178	
2.729411664171492e-05	0.8611349473189126	
2.729196448322177e-05	0.8610843097488909	
2.728989685883471e-05	0.8610249245769899	
2.7287847955209912e-05	0.8609771889248943	
2.7285755186165986e-05	0.8609171917775169	
2.7283840151942915e-05	0.8608727859739405	
2.7281837070938787e-05	0.8608151003110758	
2.7279820340377097e-05	0.8607680725427351	
2.7277884295759204e-05	0.8607120454821415	
2.72758716036215e-05	0.860665136394768	
2.7274540469590388e-05	0.8606262761086828	
2.72740405986633e-05	0.8606144504039162	
2.7273364879862705e-05	0.8605946122994808	
2.7271556658794723e-05	0.8605525161527184	
2.7269785099055435e-05	0.8605005125758546	
2.726786067434595e-05	0.8604556491282702	
2.726717401005493e-05	0.8604341324974206	
2.7264738020522487e-05	0.8603710357240334	
2.726470812740635e-05	0.8603712670715422	
2.7261362446184216e-05	0.8602822938094167	
2.72613268675543e-05	0.8602825323850299	
2.7258061379975615e-05	0.8601959210333276	
2.725804760023705e-05	0.86019629161823	
2.725491809553491e-05	0.8601134933085165	
2.7254917687385697e-05	0.8601133635857328	
2.7253080702089513e-05	0.8600667961510648	
2.725270170146904e-05	0.8600545217345398	
2.7251153656321466e-05	0.8600135366746794	
2.7250931018045632e-05	0.8600103829834509	
2.724804852436776e-05	0.8599314507001745	
2.724783820898821e-05	0.8599285250506586	
2.7246389741489217e-05	0.8598908624018945	
2.7245269096469802e-05	0.8598568889317872	
2.724377367019286e-05	0.8598229468776628	
2.7242326801293737e-05	0.8597794958733939	
2.7240830111359974e-05	0.8597434780256212	
2.7240777076092438e-05	0.8597409066025885	
2.723842062579264e-05	0.8596794203987125	
2.7238002680586346e-05	0.8596654710147165	
2.723662050760118e-05	0.8596337853099517	
2.723474736955995e-05	0.8595787578295234	
2.7233549153681115e-05	0.8595524196448443	
2.7231475881824602e-05	0.8594920406788881	
2.7230422229582964e-05	0.8594690091228888	
2.722990888694827e-05	0.8594531853833349	
2.7229037129422847e-05	0.8594311748923394	
2.7227825963483876e-05	0.8593954106188034	
2.7226829986858914e-05	0.8593740831460492	
2.7224667497019902e-05	0.8593113491117208	
2.7223756518920327e-05	0.8592922298431527	
2.72215891096262e-05	0.8592293280594475	
2.7220666584064354e-05	0.8592098431224162	
2.7218488723763495e-05	0.8591467041513245	
2.7217520857235455e-05	0.8591260402564475	
2.721529644254289e-05	0.8590614186658876	
2.7214168806792303e-05	0.8590366318221511	
2.7212144254504822e-05	0.8589773032760663	
2.7210942268789455e-05	0.8589499618258283	
2.7210771396001155e-05	0.8589437542152559	
2.720813955140506e-05	0.858871562476998	
2.720796594319451e-05	0.858869442534152	
2.7205109159781242e-05	0.8587902544677892	
2.720505007638341e-05	0.8587898902725448	
2.720396408669864e-05	0.8587628314364875	
2.7203592113872666e-05	0.858750229258593	
2.7201156424385536e-05	0.8586854938107613	
2.7201153577177054e-05	0.8586857536658391	
2.719805718574708e-05	0.8586019795243779	
2.7198052059606683e-05	0.8586023028044215	
2.7194923345130038e-05	0.8585178395741762	
2.7194922400930987e-05	0.8585180118322563	
2.7191854934771002e-05	0.8584351699874757	
2.719184667070055e-05	0.8584344203340699	
2.7190148401243587e-05	0.8583910149603137	
2.718893861902373e-05	0.8583538966338251	
2.7187629610859304e-05	0.8583225296764163	
2.71875812604066e-05	0.8583204406681065	
2.7186422379159247e-05	0.8582902748158686	
2.7185107329811483e-05	0.8582503757024422	
2.718336116360172e-05	0.8582087567530244	
2.7181567205201762e-05	0.8581546512537843	
2.7179682784859883e-05	0.858109071501946	
2.717880940129027e-05	0.8580815108843138	
2.7176520547409904e-05	0.8580207383261349	
2.7176514544092886e-05	0.8580209994193091	
2.71733835276044e-05	0.8579360701443375	
2.717313291602675e-05	0.8579270777005359	
2.7171356144273575e-05	0.8578834447052247	
2.7169374349251864e-05	0.85782442707691	
2.7167712519752827e-05	0.8577848049861884	
2.7165819571938827e-05	0.8577284923846868	
2.716439394733298e-05	0.8576916738169428	
2.7164325578365574e-05	0.8576911157121092	
2.716063921377893e-05	0.8575883925305674	
2.71603850956985e-05	0.8575841496551501	
2.715729688802965e-05	0.857498445922535	
2.7157047029126325e-05	0.8574899611703899	
2.7155145387048822e-05	0.8574431693993612	
2.7152910032424075e-05	0.8573767652967441	
2.715092920616893e-05	0.8573283081031953	
2.714856983415563e-05	0.8572584350579164	
2.714660015573751e-05	0.8572102256537816	
2.714397238840537e-05	0.8571331028612224	
2.7141923347205644e-05	0.8570828026621304	
2.7139171478104206e-05	0.8570022767560597	
2.7137086442623084e-05	0.8569508752860349	
2.713450188090232e-05	0.8568749500550565	
2.713271276966548e-05	0.8568290290449112	
2.7132711312198616e-05	0.8568291217396183	
2.7130871714055048e-05	0.8567801858363978	
2.7128871242704746e-05	0.8567210884597589	
2.7126450166552954e-05	0.8566593611853224	
2.71261641736937e-05	0.856649557901622	
2.712136634062042e-05	0.8565181507088837	
2.712133595361498e-05	0.8565181478885667	
2.7115601298658214e-05	0.8563603312249438	
2.711555048009007e-05	0.8563600029607095	
2.7109530713956594e-05	0.8561944799796402	
2.7109500730887825e-05	0.8561944613070195	
2.7103625034421302e-05	0.85603293935986	
2.7103621072013098e-05	0.8560325707829642	
2.7100683989557018e-05	0.8559544854960629	
2.7100087389431904e-05	0.8559360858319335	
2.709646725515594e-05	0.8558358380960254	
2.7096012829943918e-05	0.8558262938930696	
2.7090296852836274e-05	0.8556667258514734	
2.708996508533207e-05	0.8556600204852621	
2.7087263879665115e-05	0.855586723141643	
2.7085161996199382e-05	0.8555250023256116	
2.7082284218290293e-05	0.8554500819879436	
2.708208599922833e-05	0.8554430728761002	
2.7076539995350985e-05	0.8552909321790315	
2.707652703294355e-05	0.8552910699339642	
2.7071287298326973e-05	0.8551474662382333	
2.7070969235568517e-05	0.8551367972804931	
2.7068174280707452e-05	0.8550642148583278	
2.7065360519197723e-05	0.8549818425662926	
2.7062596500248748e-05	0.8549113384193413	
2.7059349535759392e-05	0.8548167119717035	
2.7056585459151245e-05	0.8547461745879226	
2.7054763728094664e-05	0.854692498919058	
2.7051603677256657e-05	0.854605899931742	
2.7051537713494413e-05	0.8546049811380828	
2.704921212965326e-05	0.8545436984931203	
2.7045915376150123e-05	0.8544479074233492	
2.7043045534237176e-05	0.8543746771263131	
2.703946084114427e-05	0.8542705173137729	
2.7036537914223435e-05	0.8541958482078787	
2.7032863578465704e-05	0.8540892252274943	
2.7029833964865422e-05	0.8540116377474872	
2.7026340395955043e-05	0.8539099776837317	
2.7023134355919946e-05	0.8538274587432761	
2.701983762450009e-05	0.8537312190376677	
2.7016915291599078e-05	0.8536549531306736	
2.7016915002221506e-05	0.8536548937105707	
2.7011509819079974e-05	0.8535032260909008	
2.7010759813425408e-05	0.8534860525407666	
2.700583149735997e-05	0.8533470551555284	
2.7005229891103122e-05	0.8533325027605152	
2.7003171142879415e-05	0.8532752673929845	
2.7003137641035927e-05	0.853275006737326	
2.6996809270154833e-05	0.8530998852071788	
2.6996744420827197e-05	0.8530991532001548	
2.6989917790264356e-05	0.852910233798269	
2.6989883355581362e-05	0.8529100484047852	
2.6982702719121195e-05	0.8527114202817252	
2.6982639877141297e-05	0.8527106991216807	
2.697521184798931e-05	0.8525054613517846	
2.697520920189078e-05	0.8525052088679845	
2.697117863823921e-05	0.8523969808888378	
2.6968240940775022e-05	0.8523112973854865	
2.6964576872431952e-05	0.8522150695321513	
2.6964255912135055e-05	0.8522047717083029	
2.6958828386455628e-05	0.8520529917543025	
2.6958623106974345e-05	0.8520487012261105	
2.6955410495957652e-05	0.8519626789482144	
2.6953302210014667e-05	0.851900478752429	
2.694846545682252e-05	0.8517692045304699	
2.6948412390632615e-05	0.8517685310493888	
2.69407122517798e-05	0.8515545998170132	
2.694038298426978e-05	0.8515476355981008	
2.6932925601427124e-05	0.8513406785178033	
2.6932895391570925e-05	0.8513393088612504	
2.6928193363948467e-05	0.8512132297146641	
2.6925052759498936e-05	0.8511216251746072	
2.692021385088343e-05	0.8509938045301113	
2.691721831048685e-05	0.8509065984418274	
2.6913669945403757e-05	0.8508098086160112	
2.6912944114042634e-05	0.8507926223806201	
2.6905428679655078e-05	0.8505819239958436	
2.6904395699375917e-05	0.8505570518660456	
2.68982488567976e-05	0.8503855916573858	
2.689755481395331e-05	0.8503645063526609	
2.6893106149761837e-05	0.8502470727036	
2.688846547997456e-05	0.8501137182249595	
2.688390532865844e-05	0.8499937346515402	
2.6878719637669614e-05	0.8498454766924439	
2.6874482573830984e-05	0.8497343340311639	
2.6869062986714368e-05	0.8495795901712166	
2.6865096611990744e-05	0.8494757900788825	
2.685949562726824e-05	0.8493161125853324	
2.6855521597206253e-05	0.8492120662579069	
2.6850768284519207e-05	0.8490763327764564	
2.6846657182085067e-05	0.8489659862626382	
2.684662880097358e-05	0.8489656742912804	
2.684091146668265e-05	0.8488058371899678	
2.68387109796e-05	0.8487478561787046	
2.6835638752392436e-05	0.8486618221219292	
2.6835584995273878e-05	0.8486610688898071	
2.6825957726256684e-05	0.8483956045032479	
2.682593978395076e-05	0.8483955732611657	
2.681613397548033e-05	0.8481254230689967	
2.681613389206385e-05	0.8481253894245612	
2.680616796440874e-05	0.8478514664343801	
2.6806158215082776e-05	0.8478508637455259	
2.6796508495492104e-05	0.8475862627662433	
2.6796030730734918e-05	0.8475712291415328	
2.679216935716119e-05	0.8474683164409202	
2.6790927900743654e-05	0.8474320678482307	
2.678363177431324e-05	0.8472308372101167	
2.6783320822301035e-05	0.8472241276159463	
2.6773521592395803e-05	0.8469527905915235	
2.677310565449775e-05	0.846943269054348	
2.6769733817671406e-05	0.8468500138803897	
2.6769592480742775e-05	0.846845316113599	
2.67609961942841e-05	0.8466096011013153	
2.6760994859385287e-05	0.8466094421835807	
2.6750432971092633e-05	0.8463190940841772	
2.6750420905634995e-05	0.8463191276336215	
2.674030099378117e-05	0.846041022624452	
2.6740107619813165e-05	0.8460345081211076	
2.6735061744279574e-05	0.8458993551174517	
2.6729723210147104e-05	0.845747777953784	
2.6724607357627438e-05	0.8456126631277805	
2.6718583998855477e-05	0.845442072159184	
2.6713342285518332e-05	0.8453034186566771	
2.6708780303012186e-05	0.845173824389062	
2.670391151391084e-05	0.8450413296600446	
2.6703423068182593e-05	0.8450298746825662	
2.6693192003772158e-05	0.8447469034500537	
2.669318862934091e-05	0.844746943536448	
2.6688524779365944e-05	0.8446225782716247	
2.668197488911277e-05	0.8444377163920102	
2.6676648360750657e-05	0.8442970102219767	
2.666931735086084e-05	0.8440906102536986	
2.6663699291417878e-05	0.8439421171973154	
2.6655822717546312e-05	0.8437210478764295	
2.6650230803163285e-05	0.8435732678986838	
2.6642059896594967e-05	0.8433444027622509	
2.6637488972341024e-05	0.8432231090050307	
2.6637367397201813e-05	0.8432190774724423	
2.662524367937339e-05	0.8428858963203637	
2.66247281604432e-05	0.8428736597414934	
2.6618584375624695e-05	0.8427027632775346	
2.6612968411274893e-05	0.842552885092352	
2.6608422487302006e-05	0.8424266585013596	
2.6608375250055987e-05	0.8424248005084493	
2.659466699117522e-05	0.8420514862304553	
2.6594431483080958e-05	0.8420436370267184	
2.65808792225225e-05	0.841675026870269	
2.6580579631532485e-05	0.8416652355101336	
2.6567349710590708e-05	0.8413055916703575	
2.656697576991526e-05	0.8412935943824061	
2.6555287364015117e-05	0.8409766347774064	
2.6553465447171434e-05	0.8409241038572202	
2.654954899643989e-05	0.8408211653663775	
2.6540227303430418e-05	0.8405626438371733	
2.6536199641155117e-05	0.8404567722162969	
2.6534866613062406e-05	0.8404181647017316	
2.652506235784534e-05	0.8401511536474179	
2.6523442511623817e-05	0.8401094254092795	
2.6518903734344344e-05	0.8399815000745009	
2.6513912515988002e-05	0.8398488339521507	
2.6506639757354325e-05	0.8396499577219038	
2.6506565942250352e-05	0.8396472124787896	
2.6492150686653466e-05	0.8392556298792916	
2.649213728980253e-05	0.8392549462248864	
2.647778032625187e-05	0.8388647795864272	
2.6477543065418007e-05	0.8388571566653641	
2.6470832001941208e-05	0.8386776555820735	
2.6463539320637805e-05	0.8384747176291675	
2.6457194883405292e-05	0.8383074515494664	
2.645112326576994e-05	0.8381384662806557	
2.6443652213374502e-05	0.8379362348227204	
2.6442905646421224e-05	0.8379180687734894	
2.6427273056341582e-05	0.837491478231965	
2.642647610616951e-05	0.8374720744817872	
2.6414674225137964e-05	0.8371513052602515	
2.641187594191295e-05	0.8370729145375516	
2.6405960507768278e-05	0.8369172425729156	
2.6394756487265582e-05	0.8366088110583108	
2.6389338383007e-05	0.8364670131321382	
2.637734258027906e-05	0.8361374625254324	
2.6372302492533417e-05	0.8360058939013294	
2.6360650097380284e-05	0.8356858674952556	
2.6355554194582265e-05	0.8355529031682309	
2.634450928787202e-05	0.8352496036873384	
2.6338833306142904e-05	0.8351007496643295	
2.633529690736461e-05	0.8350020567131792	
2.6323342206395547e-05	0.8346808801746938	
2.6323306599985863e-05	0.8346794715488512	
2.6315966541098084e-05	0.8344798226025892	
2.630790314544235e-05	0.8342658975323055	
2.630379115621097e-05	0.8341506431614542	
2.629679569959859e-05	0.8339653614442304	
2.628758648464968e-05	0.8337162271614135	
2.628756372543017e-05	0.8337152453087191	
2.626988051600679e-05	0.8332396017659056	
2.6269848936888782e-05	0.833238303873812	
2.6252472338564253e-05	0.832770968014308	
2.625246250146206e-05	0.8327704590484559	
2.6237464285985535e-05	0.8323676523309317	
2.623627136043164e-05	0.8323336167352142	
2.6228724000108482e-05	0.8321343447068975	
2.6227138424009873e-05	0.8320898326873774	
2.6214544147213254e-05	0.8317504102011406	
2.6212443880186004e-05	0.8316968261826139	
2.6206455582951128e-05	0.8315328810490187	
2.6194073990870716e-05	0.8312042017263025	
2.6190507955309886e-05	0.8311057372157581	
2.6189676691099527e-05	0.8310849917193699	
2.617077223897063e-05	0.830577946409273	
2.617076463549511e-05	0.8305779428594783	
2.6150270594719495e-05	0.8300293999052284	
2.6150264578124097e-05	0.830029062683857	
2.6128937166102315e-05	0.8294590675844773	
2.6128855318727256e-05	0.8294562797835294	
2.6114946503179108e-05	0.829086784976324	
2.610755318770978e-05	0.8288857738478919	
2.609906676515597e-05	0.828664120444274	
2.608443571311133e-05	0.8282690421392739	
2.607597867483596e-05	0.8280485561798006	
2.6063221989925283e-05	0.8277044417107793	
2.6054863063954514e-05	0.8274839664465589	
2.6054681250227886e-05	0.8274799008084225	
2.6030340584537044e-05	0.8268313544652799	
2.6029965384858738e-05	0.8268225992187078	
2.6008275216698046e-05	0.8262464163801296	
2.6005817799272856e-05	0.8261793745774563	
2.599880248851744e-05	0.8259974495769415	
2.597993304443312e-05	0.8254928402905195	
2.5973836213831953e-05	0.8253358198259043	
2.5955754473521085e-05	0.8248528139402718	
2.5949892034601914e-05	0.8247022357859439	
2.593574711429107e-05	0.8243242695759572	
2.592815075478123e-05	0.8241264917477754	
2.5927776100098773e-05	0.8241155033200945	
2.5915598269793405e-05	0.8237926880626604	
2.590836503587637e-05	0.8236053155597989	
2.5901448556688034e-05	0.8234184013022986	
2.5890142429455445e-05	0.823124377044851	
2.5882258126035426e-05	0.8229151063912595	
2.5882183881443916e-05	0.8229126071072056	
2.5861407014028853e-05	0.8223665779012562	
2.5861253314875276e-05	0.8223616735909945	
2.5839999493342245e-05	0.8218033311826003	
2.583995221979252e-05	0.8218016161616689	
2.581790229349225e-05	0.8212229696888401	
2.581788978556273e-05	0.8212224052979488	
2.5799425429411854e-05	0.8207388529107588	
2.579748447636909e-05	0.8206859242241905	
2.5788743217850782e-05	0.8204595154762371	
2.578787720692028e-05	0.8204352743318207	
2.576792296442453e-05	0.8199131170175403	
2.5767920066163857e-05	0.8199131549770352	
2.5749029827408688e-05	0.8194184940174601	
2.574653598565083e-05	0.8193552408698285	
2.574245266376347e-05	0.8192451288767877	
2.572447715559404e-05	0.8187794346423298	
2.5720376433751044e-05	0.8186688242589555	
2.5714260982459813e-05	0.818511801086438	
2.5698698344838063e-05	0.8181052078745729	
2.569869074224679e-05	0.818105189747853	
2.5676585954094798e-05	0.8175292538713433	
2.5676584154457393e-05	0.8175291186785042	
2.5657804043859967e-05	0.8170411041507083	
2.565571054037296e-05	0.8169844614428662	
2.5646429933573346e-05	0.8167472883712507	
2.563669594839031e-05	0.8164904277201884	
2.5627482211054697e-05	0.8162524131480503	
2.5626760204574805e-05	0.8162352722344076	
2.5605154793962356e-05	0.8156725993374747	
2.5603925987873028e-05	0.8156429500464273	
2.558699128880132e-05	0.8152033488254707	
2.5583877601958338e-05	0.8151205849181076	
2.557543161561827e-05	0.8149064004950651	
2.5560408056966342e-05	0.8145131373512781	
2.555286300706872e-05	0.8143227199124575	
2.553672054369879e-05	0.8139013093386919	
2.553028568208562e-05	0.8137395933235139	
2.5513074279222836e-05	0.8132913242953556	
2.5506550274111565e-05	0.813127431612335	
2.5496473132209627e-05	0.8128641946525704	
2.5483505760974215e-05	0.812532834343244	
2.5482939630075578e-05	0.8125168533910156	
2.5460359612364376e-05	0.8119371086526458	
2.5460277342791216e-05	0.8119344252556161	
2.544459397101842e-05	0.8115310607434278	
2.5438420770056594e-05	0.8113751989604248	
2.5433521905629078e-05	0.8112457135076877	
2.5415505434635873e-05	0.8107875525005822	
2.541143173192423e-05	0.8106795620379823	
2.540512482706872e-05	0.8105204300177231	
2.5389740517352157e-05	0.8101256495964111	
2.5389721346634948e-05	0.8101254445639827	
2.536762864947457e-05	0.809560114300027	
2.536759839725223e-05	0.8095596925438677	
2.5352339904119703e-05	0.8091698108390997	
2.5352318290654952e-05	0.8091690663774068	
2.5340075176784578e-05	0.8088566164216329	
2.5340032838480505e-05	0.8088559306457923	
2.532499389118608e-05	0.808471371483914	
2.531938240427296e-05	0.8083307031106053	
2.531548861629213e-05	0.8082280100397486	
2.529868096106582e-05	0.807803630008882	
2.5293961094181548e-05	0.8076804187202051	
2.5293002789466862e-05	0.8076573994546993	
2.5272191911891694e-05	0.8071282956524464	
2.5272126107035494e-05	0.8071261145688085	
2.5248485381140448e-05	0.8065266154809188	
2.5248266636110245e-05	0.806520145666513	
2.522400149337043e-05	0.8059060370900536	
2.5223665469097374e-05	0.8058963938332236	
2.520280211049819e-05	0.8053695938991384	
2.5200360117009573e-05	0.8053054737858631	
2.51932776834315e-05	0.8051298156056332	
2.5177576102510023e-05	0.804728661136374	
2.517146056189575e-05	0.8045784261177544	
2.5155353342820578e-05	0.8041676445640569	
2.5148885573191076e-05	0.8040074854594381	
2.5148736534200356e-05	0.8040031553474175	
2.5125762665132695e-05	0.8034232864836265	
2.5125466707219682e-05	0.8034168811296888	
2.5100918797176874e-05	0.8027980689888802	
2.5100651729554398e-05	0.802792316273428	
2.5084254727747046e-05	0.8023804184604127	
2.5077351015746706e-05	0.8022044105258848	
2.506984379847805e-05	0.8020201330844897	
2.5052594440782134e-05	0.8015832596019661	
2.5044044569040335e-05	0.8013725554861442	
2.5041080133523067e-05	0.8012959645362674	
2.501812609104459e-05	0.8007225354980286	
2.501806555730174e-05	0.8007206228323341	
2.5008292406689802e-05	0.8004744892181378	
2.4992199416520447e-05	0.8000761739801551	
2.4984199688659217e-05	0.7998723095853973	
2.4967132947569617e-05	0.7994501590080728	
2.4956942423220432e-05	0.7991944783578693	
2.4956937394827962e-05	0.7991942441116925	
2.492687402780814e-05	0.7984464150990105	
2.4926840732665935e-05	0.7984452848615946	
2.48950809801922e-05	0.7976566008619383	
2.4895015780373235e-05	0.7976545723951882	
2.4864136636720396e-05	0.7968894203700273	
2.486403378798173e-05	0.7968873077812281	
2.484848238313808e-05	0.7965007502158199	
2.48462203203301e-05	0.7964464340195724	
2.481949668955792e-05	0.795785816939207	
2.4819273128663763e-05	0.7957795828383022	
2.4783460055338714e-05	0.7948973163396835	
2.4783113789578755e-05	0.7948878962708286	
2.4747173209962888e-05	0.7940046667952744	
2.474709855996631e-05	0.7940031515678656	
2.4736213200057057e-05	0.7937331127343127	
2.4710583637561513e-05	0.793108481311214	
2.469957841935873e-05	0.792834701132858	
2.467183286136701e-05	0.7921598649152728	
2.466179749840938e-05	0.791911139639168	
2.4658050409839128e-05	0.7918212645564199	
2.4625245229458267e-05	0.7910211576302242	
2.4625125573272035e-05	0.7910177484777208	
2.45873330329078e-05	0.7900988062896036	
2.4585748195380057e-05	0.7900587676039096	
2.4569414742682033e-05	0.7896648957176651	
2.455304371888279e-05	0.7892645475434419	
2.4537792751056625e-05	0.7888962313761531	
2.4537481374043144e-05	0.7888894153970458	
2.44973052554033e-05	0.7879166394193307	
2.4496814354797145e-05	0.7879057548234544	
2.4461248546624598e-05	0.7870473680246143	
2.4458355179610487e-05	0.7869762335115738	
2.4446597984182302e-05	0.7866967062659971	
2.4418560291031855e-05	0.786018421166864	
2.4405407615083503e-05	0.7857067258593645	
2.43786272862901e-05	0.7850603447009072	
2.436208398435202e-05	0.7846686133680449	
2.434077039397396e-05	0.784155051305376	
2.4319529490308565e-05	0.7836507719316355	
2.4318928410715788e-05	0.7836355584191455	
2.4277261096545576e-05	0.7826429109105457	
2.4277063132931705e-05	0.7826388014415042	
2.423261160508247e-05	0.7815824274896505	
2.4232438147337345e-05	0.7815788644434603	
2.4191519430273644e-05	0.7806094002814515	
2.4187251718590878e-05	0.7805101542329457	
2.417990856939289e-05	0.7803339636370369	
2.4140106165253437e-05	0.7793984996574354	
2.4130349271595557e-05	0.7791652628756294	
2.4091955400256413e-05	0.7782662828616805	
2.4081346486000968e-05	0.7780143120833584	
2.4075836997873892e-05	0.7778866859709264	
2.40486493392518e-05	0.7772489012354017	
2.4038437563930665e-05	0.7770126246052458	
2.4015127445430395e-05	0.7764649131568034	
2.4011648757539817e-05	0.7763854166452452	
2.3969029216497515e-05	0.7753924041328946	
2.3968433004442714e-05	0.7753776281783095	
2.3929997763726618e-05	0.7744850520801376	
2.392269068949482e-05	0.7743174275400739	
2.390704261108033e-05	0.7739511500711322	
2.3872072197867637e-05	0.7731461422987326	
2.3856837471691682e-05	0.7727911624355959	
2.385462807567336e-05	0.7727413049873357	
2.380896126037511e-05	0.771690105038399	
2.380827437698382e-05	0.7716733464255245	
2.3755945256022024e-05	0.7704733249950162	
2.375535166524659e-05	0.7704588316874483	
2.3703859668073127e-05	0.7692825172543383	
2.370330258265503e-05	0.769268944635265	
2.3654375110401007e-05	0.7681555073229411	
2.365243472865055e-05	0.768109940696392	
2.3628954401991684e-05	0.7675790010898434	
2.3601882271420757e-05	0.7669619595804084	
2.3587398577425242e-05	0.7666377364017001	
2.354957668504426e-05	0.7657796721813244	
2.3535070113608144e-05	0.7654559725271841	
2.352752271362923e-05	0.7652841824061382	
2.3483815516076478e-05	0.7643011573530385	
2.348304376621999e-05	0.764284805989909	
2.342904215300592e-05	0.7630739163396882	
2.342763674984405e-05	0.7630437940456245	
2.337381326264334e-05	0.7618413938853127	
2.337098393626961e-05	0.7617801469135668	
2.334069582477567e-05	0.761105875655756	
2.3338811179097677e-05	0.7610631885493141	
2.3305295490793714e-05	0.7603208953750273	
2.3305258479071546e-05	0.7603202740845381	
2.3250313655278737e-05	0.7591050756064279	
2.3249485029818718e-05	0.7590877739139377	
2.3223941438462433e-05	0.7585234175471971	
2.3195836671765274e-05	0.7579075463014732	
2.318996416735137e-05	0.757776062447247	
2.3148283446085423e-05	0.7568647522300348	
2.313675395562567e-05	0.7566105909927453	
2.3135509393440228e-05	0.7565844348421152	
2.3083525829104538e-05	0.7554495015680581	
2.3083485627598785e-05	0.7554488398540203	
2.3035858369328946e-05	0.7544131982106193	
2.3032533925696938e-05	0.7543425400379601	
2.3008598363778228e-05	0.7538206899237736	
2.2982114442953315e-05	0.7532515315620304	
2.295555387963791e-05	0.7526748792092165	
2.2952197092542326e-05	0.7526039640715407	
2.2904407857800955e-05	0.751575665090783	
2.2904101291601408e-05	0.7515684992810789	
2.284831665881663e-05	0.7503734221670865	
2.2848143825958127e-05	0.7503692940056615	
2.2792390373004783e-05	0.7491794617403874	
2.2792035339591965e-05	0.7491724618105874	
2.2774113472076545e-05	0.7487894734037445	
2.2735077272708704e-05	0.7479632523990172	
2.272694628004841e-05	0.7477882894937009	
2.2676934780700146e-05	0.7467335035785425	
2.266840049692571e-05	0.7465507095913175	
2.2620288389061604e-05	0.7455407840081704	
2.260931265530736e-05	0.7453075724194806	
2.2600427557655e-05	0.7451227900518753	
2.2551191131897288e-05	0.7440915971065686	
2.255048854169349e-05	0.7440762190046238	
2.252053198971127e-05	0.7434533705606989	
2.249181100368673e-05	0.7428524681355642	
2.2468968437218147e-05	0.7423793634824845	
2.2468268872582885e-05	0.7423655181699187	
2.2402840442107394e-05	0.7410097638611566	
2.2401248448658674e-05	0.740978036519995	
2.2344210691024633e-05	0.7398024841111722	
2.2340444003243998e-05	0.7397239801611221	
2.231974413238401e-05	0.7393020290696057	
2.227468498892572e-05	0.73837616283875	
2.225474571244014e-05	0.7379723713575456	
2.2212723616909364e-05	0.7371132963225139	
2.219143586318194e-05	0.7366833995795106	
2.21849838811311e-05	0.736550705356638	
2.2125624167331768e-05	0.7353505610720084	
2.2124126513426746e-05	0.7353192322720682	
2.2059137710810962e-05	0.7340119723689101	
2.2057534780053265e-05	0.7339786326127964	
2.199351448019617e-05	0.7326976583838103	
2.1992135247317647e-05	0.7326690276406385	
2.1933650296672087e-05	0.7315048268901962	
2.1933365302975642e-05	0.731499528241838	
2.1914722699527688e-05	0.7311269284937488	
2.1875918928082797e-05	0.7303613583568802	
2.1864251922036904e-05	0.7301281739637724	
2.18282733926338e-05	0.7294188429778491	
2.182644313812817e-05	0.7293839389190283	
2.1774584046865363e-05	0.7283628731819689	
2.1772317878623673e-05	0.728319722902487	
2.173936365961479e-05	0.7276745644042893	
2.1728913222365905e-05	0.7274681767178907	
2.1716111150284923e-05	0.7272201998478588	
2.1680634525443143e-05	0.7265281691180303	
2.1680432687989702e-05	0.7265238327861545	
2.1632533552272248e-05	0.7255937162169238	
2.1629014445698238e-05	0.7255266210083486	
2.1615005367624743e-05	0.7252526623616147	
2.157487948977672e-05	0.7244803553230654	
2.1560731570379677e-05	0.7242048739413675	
2.1556112589357632e-05	0.724117110506703	
2.150875298937301e-05	0.7232069970891708	
2.150822200424549e-05	0.7231961270877397	
2.1452154431131176e-05	0.7221238100120618	
2.145164476364209e-05	0.7221134145966617	
2.1396365071337262e-05	0.7210612484215582	
2.139575965816546e-05	0.7210490201046718	
2.134551706890019e-05	0.7200971255749955	
2.1342398620245336e-05	0.7200367604270287	
2.1323253455361844e-05	0.7196772188469214	
2.129067409318807e-05	0.7190597684844573	
2.1274244342558756e-05	0.7187537439659505	
2.1237572813329935e-05	0.7180618800995864	
2.1219139327034357e-05	0.7177197395302793	
2.120788601703623e-05	0.7175074058489735	
2.117193804811812e-05	0.7168359963436073	
2.1169933399936048e-05	0.7167999312410552	
2.112152315933248e-05	0.7158979740146598	
2.111871101909022e-05	0.7158473399970565	
2.1082756619060945e-05	0.7151792718435923	
2.107019394004688e-05	0.7149491042443561	
2.106142554516757e-05	0.7147847647638184	
2.1022039446628035e-05	0.7140609267831068	
2.1015863632487036e-05	0.7139451822766687	
2.1005760478499827e-05	0.7137609416746866	
2.0968895995557005e-05	0.713083705694642	
2.0968471414202972e-05	0.7130765489126385	
2.0942213580110134e-05	0.7125950658752547	
2.0922640800265685e-05	0.7122394160067882	
2.0915578453083656e-05	0.7121082231588264	
2.088105469901609e-05	0.7114818286914847	
2.087079435750069e-05	0.7112938432697725	
2.0869514653472565e-05	0.711271443492834	
2.084584287783343e-05	0.7108404026691247	
2.0824592219771147e-05	0.7104583036120244	
2.080766944749028e-05	0.7101492379986829	
2.0777461569324002e-05	0.7096074298989596	
2.0758967893404205e-05	0.7092711556748421	
2.0728461155608866e-05	0.7087262772654856	
2.0711529195234632e-05	0.7084197886457846	
2.069737064966194e-05	0.7081685193631692	
2.0663749270785616e-05	0.7075667921719688	
2.0663315226316077e-05	0.7075596364781279	
2.0613310502605077e-05	0.7066689504547964	
2.061261744617186e-05	0.7066574060421389	
2.056321314589992e-05	0.7057812211498914	
2.0562166408885648e-05	0.7057635849159399	
2.054556275476751e-05	0.7054689502603613	
2.0513751427651552e-05	0.7049100187031618	
2.0508049567467526e-05	0.7048076361805238	
2.0467848707600745e-05	0.7041037061963327	
2.0461000119606764e-05	0.7039814428366706	
2.04236466411374e-05	0.7033302271485747	
2.041496747987581e-05	0.7031765712595899	
2.040254418192302e-05	0.7029618821855784	
2.036860361486873e-05	0.7023693739451141	
2.0364168459961614e-05	0.7022940825888168	
2.03368598987639e-05	0.701819808340976	
2.032793440025252e-05	0.7016634842751035	
2.030810087047542e-05	0.7013219487531621	
2.0307179011794128e-05	0.7013066792656736	
2.026247159187078e-05	0.7005336825526696	
2.025590102539486e-05	0.7004227319432427	
2.0212127557600874e-05	0.699669646321858	
2.0211981859701206e-05	0.699666927957208	
2.0188000228101487e-05	0.6992588955631516	
2.0164535618889162e-05	0.6988552636351429	
2.0139782126625622e-05	0.6984356046221378	
2.013848182342218e-05	0.6984126858132687	
2.009160536530127e-05	0.6976164369642858	
2.009144097945406e-05	0.6976139963974264	
2.0039381857946744e-05	0.6967334868064755	
2.0039101179825124e-05	0.6967291985288661	
1.998573169677568e-05	0.695830781708233	
1.9984995694296812e-05	0.6958191473974278	
1.99317613018161e-05	0.6949271992246813	
1.9930278501714357e-05	0.6949033892568816	
1.9900901701640078e-05	0.6944119658992256	
1.987561475070417e-05	0.6939936549017929	
1.9863651380642543e-05	0.693792692469385	
1.9837139557558974e-05	0.6933538092116178	
1.9827694858617045e-05	0.6931994611115994	
1.9788267657047802e-05	0.6925458419597542	
1.977209394979516e-05	0.692282338878704	
1.9731708036578066e-05	0.6916163284198624	
1.97177410439197e-05	0.6913901934385039	
1.9680794565886483e-05	0.6907843412980518	
1.9680613009515217e-05	0.6907816578954337	
1.9642711573644184e-05	0.6901658992451606	
1.9633215285295453e-05	0.690009868180741	
1.9630475239983858e-05	0.6899663731863573	
1.958734664538972e-05	0.6892669890321578	
1.958203920920998e-05	0.6891823186379828	
1.9574013546224485e-05	0.6890507133713005	
1.9531345511426134e-05	0.6883651120406837	
1.9523405860916143e-05	0.688235303501968	
1.95080148789739e-05	0.6879896010614165	
1.9475488357284095e-05	0.6874676506475285	
1.94752941421869e-05	0.6874649181684012	
1.9427799632872702e-05	0.6867062387850614	
1.9427565052189164e-05	0.6867029212568134	
1.9383127567739243e-05	0.6859960833749559	
1.938308688662932e-05	0.6859956021624257	
1.9357022969103644e-05	0.685583598342644	
1.9344330850389674e-05	0.6853806797862023	
1.932241718606415e-05	0.6850374524323167	
1.93031678823275e-05	0.6847312224009489	
1.9279584956950245e-05	0.6843632367220387	
1.9261788281434116e-05	0.6840810652574644	
1.9237647192319605e-05	0.6837057792785697	
1.9228354606299507e-05	0.6835585061531001	
1.9207781736191314e-05	0.6832369723635472	
1.9202132561622727e-05	0.6831507344071505	
1.9177358745605633e-05	0.6827628520668502	
1.9162019155400184e-05	0.6825261797486487	
1.9158565447056475e-05	0.6824710489648432	
1.9122886054887472e-05	0.6819194544606973	
1.9119709462394382e-05	0.6818687186272417	
1.908554620275015e-05	0.6813427161107213	
1.9081333330302155e-05	0.68127596353065	
1.9054275700991345e-05	0.6808612502940673	
1.9044841111702937e-05	0.6807150072715195	
1.904406280502673e-05	0.6807037514269064	
1.9026164394614838e-05	0.6804279872357143	
1.901153293736903e-05	0.6802055494903002	
1.9009406984473348e-05	0.6801719335859261	
1.8987317365987632e-05	0.6798332587555854	
1.898149623027813e-05	0.6797463713952762	
1.895713637643211e-05	0.6793730735192471	
1.8957035461735173e-05	0.6793713351870847	
1.8936098286143994e-05	0.679054984761979	
1.892445530002666e-05	0.6788754360205842	
1.8900227343098853e-05	0.6785106368748215	
1.8889739110339167e-05	0.678349205572476	
1.886514879000395e-05	0.677980088325799	
1.8855705203541784e-05	0.6778350081362152	
1.883224222058399e-05	0.677483888703334	
1.882230012236625e-05	0.6773322668260414	
1.881856707312093e-05	0.67727755237834	
1.8788797756946396e-05	0.6768297440132616	
1.878787981736263e-05	0.6768169159398119	
1.875528192710236e-05	0.6763282500144903	
1.8754279455819302e-05	0.6763142541166687	
1.873462742837057e-05	0.6760198542403518	
1.8722122654948157e-05	0.675834832875585	
1.8719702267470204e-05	0.6757973098638753	
1.869120538005618e-05	0.6753750280477958	
1.8688805432051157e-05	0.6753379117419842	
1.8671158911745533e-05	0.6750777870476502	
1.8657526635872502e-05	0.6748740363734906	
1.8652883251373875e-05	0.6748072209401197	
1.862583335275296e-05	0.6744057224479064	
1.8622091539919788e-05	0.6743523022438579	
1.8599046828787832e-05	0.6740117692885109	
1.859800245876731e-05	0.6739957895979509	
1.858743638409481e-05	0.6738413464839258	
1.8586775980485995e-05	0.6738322772717998	
1.856007314829989e-05	0.6734388582309815	
1.8558156637128856e-05	0.673412116746333	
1.8532487625226142e-05	0.6730348358120154	
1.8529022542871007e-05	0.6729856925405817	
1.8520995041357414e-05	0.672866821293211	
1.851570107162003e-05	0.6727906310448144	
1.849567078397443e-05	0.6724980384779956	
1.849554685658097e-05	0.6724965857185589	
1.84661750534113e-05	0.6720688789487784	
1.8466119748965957e-05	0.6720683125978606	
1.8436668734099903e-05	0.6716408736343885	
1.8436627541701794e-05	0.6716404769861163	
1.8414335093240923e-05	0.6713174001378435	
1.8409847967449716e-05	0.6712540161994488	
1.8396937077290867e-05	0.6710651595921712	
1.8381532030224054e-05	0.6708456844808145	
1.8368051114063094e-05	0.6706488136841601	
1.8352306550602922e-05	0.6704251815288341	
1.833968212933338e-05	0.6702412637255625	
1.832642658839634e-05	0.6700525469436467	
1.8325515617877728e-05	0.6700402267028587	
1.8302516675855287e-05	0.6697090616780006	
1.829644385642188e-05	0.6696244514922014	
1.827425374918636e-05	0.6693054103060416	
1.82663828447305e-05	0.6691956396843445	
1.824673997426472e-05	0.6689136723087237	
1.8242268020349827e-05	0.6688518127526615	
1.8226087720578358e-05	0.6686218911033722	
1.822333465042633e-05	0.6685814663132831	
1.8216898248655462e-05	0.6684915460376669	
1.8199102414309905e-05	0.6682384679106549	
1.8195932623858204e-05	0.6681946621940341	
1.8192868142749083e-05	0.6681498372315455	
1.816900978008971e-05	0.6678144358616355	
1.8165569095333917e-05	0.6677640834359917	
1.8142245972145037e-05	0.6674371993653149	
1.8138672273615247e-05	0.6673851821402742	
1.8131998384863023e-05	0.6672925545892782	
1.8112472014945097e-05	0.6670175420764431	
1.811226709212009e-05	0.6670151170972316	
1.808835358487244e-05	0.6666795784212264	
1.8087636114855402e-05	0.666668863881311	
1.807329743431373e-05	0.6664702261823475	
1.806119753840364e-05	0.6662986255826342	
1.8045594733950104e-05	0.6660835872606183	
1.8031983283351745e-05	0.6658912061666765	
1.8016813335936376e-05	0.6656828348652452	
1.800363411173536e-05	0.6654971186761207	
1.7989597153620087e-05	0.6653044627018403	
1.7988414014788657e-05	0.6652872381839685	
1.796573375651176e-05	0.6649728720777813	
1.796446381607406e-05	0.6649561508531691	
1.7959432193545582e-05	0.6648851209600279	
1.7938259714447383e-05	0.6645946088627751	
1.7933315730509434e-05	0.6645243506594287	
1.7911989794444616e-05	0.6642326962009966	
1.7906007619032434e-05	0.6641482036713456	
1.7885081000816347e-05	0.6638628072934158	
1.7882986324637378e-05	0.6638328883197789	
1.7865504028940878e-05	0.663592932766321	
1.7864129057644593e-05	0.6635750590080777	
1.7853042453182727e-05	0.663423937956398	
1.7843059679481655e-05	0.6632851925615059	
1.7830184234464107e-05	0.6631112768807266	
1.7830122338644247e-05	0.6631102647367288	
1.7808970661084017e-05	0.6628205368668422	
1.780537301418217e-05	0.6627732914965023	
1.7782553591025533e-05	0.6624612955666589	
1.7778769428838414e-05	0.6624116736325614	
1.7761406572121925e-05	0.6621749590701986	
1.7759994592981955e-05	0.6621550279941197	
1.774586536715174e-05	0.6619659653461326	
1.77351900215535e-05	0.6618189404886248	
1.7719803418926887e-05	0.6616136733246901	
1.7708788108598534e-05	0.6614624430383514	
1.7693382911656235e-05	0.6612574766640426	
1.7681455045053195e-05	0.6610946027288608	
1.7675973850635613e-05	0.6610224953778618	
1.7654996952548958e-05	0.6607404411596731	
1.765498214676228e-05	0.6607401276283698	
1.762559888327946e-05	0.6603469445598343	
1.7625538599314526e-05	0.6603459071638009	
1.760075084264932e-05	0.6600149106377001	
1.7597562196819732e-05	0.6599733690277992	
1.7590476226337766e-05	0.659876966897252	
1.7568841018373777e-05	0.6595911964598489	
1.7560923415519117e-05	0.6594840285729835	
1.755513823361757e-05	0.6594086976254097	
1.7531322792800524e-05	0.6590918792145809	
1.7530333706589522e-05	0.6590796724665731	
1.7500674432852202e-05	0.6586866515688835	
1.7499766995340683e-05	0.6586755130936176	
1.7470759211312098e-05	0.6582924832407249	
1.747066252579696e-05	0.6582914066672415	
1.746294051599995e-05	0.6581901146170851	
1.7462826602805674e-05	0.6581888326252991	
1.7433100651879393e-05	0.6577978459175933	
1.743132615799027e-05	0.6577756256333946	
1.741597743315893e-05	0.6575731601242534	
1.739794536171934e-05	0.6573393578049634	
1.7389936972989453e-05	0.6572326735371051	
1.7363536784979194e-05	0.6568907591954757	
1.7356377591910116e-05	0.6567956309524886	
1.7347739708897977e-05	0.6566846292153932	
1.7323743678347253e-05	0.6563729744763132	
1.7323646949628624e-05	0.656371972141005	
1.7304831699659056e-05	0.6561272770871192	
1.72912350849899e-05	0.6559535868256248	
1.7278311099181334e-05	0.6557843468217045	
1.7255981975666867e-05	0.6554991614861926	
1.7244591539735685e-05	0.655350272963939	
1.7221324296500986e-05	0.6550540031932485	
1.7210567323772724e-05	0.6549138108053616	
1.7187162061670243e-05	0.6546167641149052	
1.7177029121445488e-05	0.6544851197715138	
1.715712481857867e-05	0.6542332327512357	
1.715712348962412e-05	0.6542331950868935	
1.7133522605231016e-05	0.6539313903150986	
1.712706609322885e-05	0.6538513660362761	
1.709979600716463e-05	0.6535037479505378	
1.7094100733988804e-05	0.6534335699849698	
1.706521299730022e-05	0.653066855276685	
1.706061880690082e-05	0.6530105983809421	
1.703755920322476e-05	0.6527195707508763	
1.703514193727341e-05	0.6526882378763256	
1.70213816560288e-05	0.6525170026375834	
1.7008115728718523e-05	0.6523497911079845	
1.7003742936091444e-05	0.6522958339347963	
1.6996466644086983e-05	0.6522030140392009	
1.696652527178422e-05	0.6518306955397699	
1.6960311421999347e-05	0.6517514152998481	
1.6926967632858954e-05	0.6513381157956182	
1.692110476793866e-05	0.6512636163816908	
1.6889960164030126e-05	0.6508792689189589	
1.687966361800715e-05	0.6507502862215773	
1.687382779147544e-05	0.6506794974734761	
1.6843747201889647e-05	0.6503079449151187	
1.6840841138226394e-05	0.6502713215223266	
1.6824416090891265e-05	0.6500713851719153	
1.679746967149405e-05	0.6497384856118508	
1.678366777185597e-05	0.6495718324054226	
1.6754508036289377e-05	0.6492134726377193	
1.6741272434481405e-05	0.6490541470513034	
1.6734925719946868e-05	0.6489755963741571	
1.6698496828181228e-05	0.6485339681275831	
1.6698041334447097e-05	0.6485279502320342	
1.6654693294473053e-05	0.6480043763736042	
1.6654661102773423e-05	0.6480038663755066	
1.664055097451528e-05	0.6478328558927965	
1.6613774117923326e-05	0.6475128009076235	
1.660341497322779e-05	0.6473864599758177	
1.6572320579125325e-05	0.64701576288648	
1.657216262605749e-05	0.6470136449821985	
1.6539570758386126e-05	0.6466237919349133	
1.653290426874398e-05	0.6465461082402729	
1.6497867496896e-05	0.6461282982627147	
1.6491230439264897e-05	0.6460512712701721	
1.6470147773829228e-05	0.6458014509747285	
1.6463292032787233e-05	0.6457191192439433	
1.6440725681910405e-05	0.6454546423546315	
1.64407245592447e-05	0.645454645507407	
1.6409457636112272e-05	0.6450854972796359	
1.6402449922178696e-05	0.6450050250397567	
1.6366133718425258e-05	0.6445783055605349	
1.635948417121848e-05	0.6445024136006142	
1.63223367561596e-05	0.6440681602811351	
1.63173071276119e-05	0.6440112507130183	
1.6284632998701912e-05	0.6436312584960956	
1.6283541252768865e-05	0.6436181287428233	
1.6264067862863707e-05	0.6433950316318626	
1.6243851068318924e-05	0.6431595326974082	
1.622191148409693e-05	0.6429094908192655	
1.620167844702184e-05	0.6426749713982172	
1.61885369653512e-05	0.6425262228971574	
1.6164734890452087e-05	0.642253313254037	
1.6164728074718204e-05	0.6422531783309021	
1.6124789874310236e-05	0.6417983885089773	
1.612471157133015e-05	0.6417972911632239	
1.6084498118547244e-05	0.6413413376595138	
1.6084286734622506e-05	0.6413392310855889	
1.6073924587626516e-05	0.6412209369489636	
1.6051053226688637e-05	0.6409643685375029	
1.6034848547981215e-05	0.6407805046893532	
1.6031095606080493e-05	0.6407394872310687	
1.5990996760709925e-05	0.6402883925739004	
1.5987682601081004e-05	0.6402525192296206	
1.5945685523515033e-05	0.6397824498306977	
1.5942228618554413e-05	0.6397451734964879	
1.5908721490592674e-05	0.639371703923545	
1.590163037218079e-05	0.6392941147088353	
1.5892338673918062e-05	0.6391905345776497	
1.589042895560199e-05	0.6391700224638787	
1.5876955515026526e-05	0.6390198948113852	
1.5848279526899912e-05	0.6387052590627774	
1.58369934729405e-05	0.6385791165999964	
1.5801497591278135e-05	0.6381915878524721	
1.5788317069430897e-05	0.6380452596745584	
1.5755015296952863e-05	0.6376838108109155	
1.5745786606475715e-05	0.6375816733637	
1.5715929733765952e-05	0.6372575990948744	
1.5713472323793074e-05	0.6372318564904025	
1.568379886257605e-05	0.6369102020413214	
1.5676156508241958e-05	0.6368265323833622	
1.56505701694445e-05	0.6365530444836932	
1.562454695092605e-05	0.6362710587980398	
1.560014695282626e-05	0.636011922725962	
1.5573869376959076e-05	0.6357288534351073	
1.5549316084881864e-05	0.6354696400110633	
1.5522289464681142e-05	0.6351803954871095	
1.5497291312585194e-05	0.6349180160673651	
1.5470259245440205e-05	0.6346305712705107	
1.5445553571679234e-05	0.6343727433196044	
1.543154978887225e-05	0.6342242944377731	
1.5403149409630164e-05	0.6339268891860473	
1.5399000106710633e-05	0.6338846503563962	
1.5349272974062515e-05	0.6333652471703296	
1.5342065734489754e-05	0.6332919152121117	
1.5292196312265406e-05	0.6327745002258632	
1.5285747702257954e-05	0.6327093693027346	
1.5248133028234214e-05	0.6323221148849077	
1.5242866399585199e-05	0.6322670658140352	
1.5219431204960764e-05	0.6320284329914464	
1.5203304681591407e-05	0.6318630541970673	
1.519263476263459e-05	0.6317550446187322	
1.5178956388176888e-05	0.6316139998315629	
1.5131693477317977e-05	0.631136366369342	
1.5117615035469905e-05	0.6309922034585972	
1.5068635278142085e-05	0.6305007532289372	
1.5054420652314708e-05	0.630356468414153	
1.5033415680292265e-05	0.6301476282666046	
1.499224576012516e-05	0.6297359529591303	
1.4989263764250104e-05	0.6297071998744794	
1.4930716289972264e-05	0.6291262366486782	
1.4929537528283337e-05	0.629115167584988	
1.4898454890603115e-05	0.6288091025162224	
1.4881915651922296e-05	0.6286453694930464	
1.485638435527471e-05	0.6283963886789254	
1.4854045561401201e-05	0.6283728025438698	
1.4791023711144762e-05	0.6277593029497593	
1.4789975426953932e-05	0.6277485944685494	
1.4722582711098878e-05	0.6270979075212653	
1.4721413853568201e-05	0.6270861005983188	
1.4656991386185596e-05	0.6264690938710891	
1.465688585309952e-05	0.6264679343060159	
1.461790355605218e-05	0.6260959156392502	
1.4593659732492034e-05	0.6258674726103988	
1.4586068979091433e-05	0.6257946890637074	
1.4536612244852299e-05	0.6253277910396408	
1.4529164057232625e-05	0.6252590059362702	
1.4461618762520053e-05	0.6246257793407785	
1.4451463268077792e-05	0.6245326661836026	
1.438393756349466e-05	0.6239056203835308	
1.4373998800510533e-05	0.6238153909821956	
1.432564274251995e-05	0.6233706178352231	
1.4315416950673492e-05	0.6232760692005567	
1.4279791060219752e-05	0.6229522389138759	
1.4278946495544597e-05	0.6229448636965683	
1.4212048960906373e-05	0.6223371308603787	
1.4198302631740934e-05	0.6222147681710889	
1.4130180652824363e-05	0.6216020722608971	
1.411550364785554e-05	0.6214727126642867	
1.4051462916023212e-05	0.6209024354372652	
1.4034050003048744e-05	0.6207503564202325	
1.3972627715874039e-05	0.620208924641071	
1.3957136630254403e-05	0.6200750154047823	
1.3917972981152437e-05	0.6197334715841579	
1.3903999733618346e-05	0.61961087832936	
1.3855845810819202e-05	0.6191963212136803	
1.3825155512889395e-05	0.6189305170643943	
1.381434890416838e-05	0.6188388845037922	
1.3751694008464025e-05	0.61830349736189	
1.3751605294902445e-05	0.6183026057319283	
1.367543600101654e-05	0.6176583141274419	
1.3674466309236636e-05	0.6176496938134145	
1.3596119748192673e-05	0.6169939601370042	
1.3594754588547618e-05	0.6169820894047555	
1.3562319024232531e-05	0.6167125817952555	
1.3559703688176065e-05	0.6166913133860716	
1.3502473766677087e-05	0.616217993333739	
1.3501802789394612e-05	0.6162128403324377	
1.3427497236004799e-05	0.6156038077562751	
1.3425631845985087e-05	0.6155891946314731	
1.3384627244539192e-05	0.6152550263008175	
1.3351311173152935e-05	0.6149872240638318	
1.3332156317023292e-05	0.6148312099733041	
1.3282622854776112e-05	0.6144355341598747	
1.327033948438494e-05	0.6143364658621782	
1.3265883099297525e-05	0.6143013756155159	
1.3252896652234308e-05	0.6141967958906476	
1.3202366017746277e-05	0.6137973389754395	
1.3189695797847485e-05	0.6136956550345306	
1.3132332117828968e-05	0.6132460745968134	
1.3123474648938368e-05	0.6131754094701023	
1.3077278281778873e-05	0.6128155761008385	
1.3073683427364444e-05	0.612788380022244	
1.3025402635524234e-05	0.6124127405387066	
1.3009400155185981e-05	0.6122910171124133	
1.2962389929039292e-05	0.6119281213452356	
1.2950313438285836e-05	0.6118370659056446	
1.2921170520290032e-05	0.6116149690738919	
1.2907203708044396e-05	0.6115071879289685	
1.285609241908939e-05	0.6111218510891088	
1.2841469565542798e-05	0.611009944603173	
1.2788699561153814e-05	0.6106155648112006	
1.277573967714768e-05	0.6105171315886838	
1.272408046954815e-05	0.6101344842362795	
1.2712674491882327e-05	0.6100484639348774	
1.2663714762627693e-05	0.609688844444935	
1.2654647769830681e-05	0.6096208773497485	
1.2624509805594409e-05	0.6094004251331746	
1.2614328657459205e-05	0.6093271851916218	
1.2580579611231713e-05	0.6090796057601291	
1.256190042584383e-05	0.6089458424182413	
1.2527129549587865e-05	0.6086927965360944	
1.2523360348317083e-05	0.6086664017151713	
1.2483766648262091e-05	0.6083819743221376	
1.2480544986248061e-05	0.6083579840397766	
1.244710125381741e-05	0.6081197434876964	
1.2439954688960713e-05	0.6080682426291146	
1.2425445509686194e-05	0.6079655907357222	
1.2421255224354033e-05	0.6079347954130825	
1.2373718025099987e-05	0.6075990765291467	
1.2368746029714509e-05	0.6075627921775977	
1.2327391867073544e-05	0.6072729423490352	
1.2318389477062055e-05	0.6072085620518651	
1.2307038213115251e-05	0.6071303000595258	
1.2267287814293609e-05	0.6068517623242121	
1.22617855050423e-05	0.6068146510134083	
1.2230190669401281e-05	0.6065943421840891	
1.2210892388038594e-05	0.6064621739470457	
1.2201954325338364e-05	0.6063991712522246	
1.2166314648995354e-05	0.6061553233397953	
1.2153177541196714e-05	0.6060644146689018	
1.2152498826634326e-05	0.6060601525826951	
1.2101969574821353e-05	0.6057150630677447	
1.2101370336719344e-05	0.6057113922066374	
1.2048468598083167e-05	0.6053525904996173	
1.2047050797305652e-05	0.6053436200883342	
1.2005851323284957e-05	0.6050656629105275	
1.1989546630638391e-05	0.6049576776076946	
1.1974719356351444e-05	0.604857038187996	


==> data/fig_minres_converge_pre_M_1000_mu_1.000000e+00.dat <==
res	dist	
1.000000000000229	1.0000000045196438	
0.04018873028833194	0.8641610234349172	
0.1691552533695782	0.8727708986825181	
0.0718943437266069	0.4749676795698835	
0.06677680239751779	0.4771314265690457	
0.052968938976254674	0.4334222762167135	
0.04968790998581993	0.42772695588208676	
0.03606670159955875	0.42204454998782837	
0.027658971091931397	0.39279648185396365	
0.03185939527068887	0.38960889345303296	
0.030552204923392754	0.37227091749067176	
0.02967387635004367	0.37693565384714117	
0.026030248146054747	0.3608490231928784	
0.026174429482432024	0.36125027952481503	
0.01873702320231726	0.3289930703557259	
0.016667534487255033	0.3204176894215931	
0.015250969794882859	0.31633333809700914	
0.01633892010428303	0.3112002166954853	
0.016161800851075082	0.30330319089336205	
0.015511673272093214	0.2955833814365866	
0.012991775249773829	0.2615997154625471	
0.0117639910217078	0.24836271952702563	
0.010989796069887868	0.22949455075757202	
0.010944427179656194	0.2299151322920671	
0.012009681417775609	0.19304321851665185	
0.010508080163692918	0.17797360938970175	
0.012305792396765594	0.15460448993143294	
0.012128786645469635	0.15496832506084518	
0.013044615037371029	0.14978157972992054	
0.01027911046103169	0.142308261732357	
0.005894864937777166	0.1296552306205996	
0.006088736047298568	0.12988094970956063	
0.005634826306139519	0.12891876813971184	
0.005413997243333546	0.12655326142164072	
0.005200631470806814	0.11462832048620061	
0.005245501768373875	0.11442783132936621	
0.0052589486839549745	0.11338175022612196	
0.005247645257704165	0.11331790157534903	
0.0049382904370206	0.10379529582389349	
0.004886258255708617	0.1028441307575051	
0.004658358737267392	0.10219141271331915	
0.004728110892247064	0.10223940726800641	
0.004515916084220498	0.09925344616503971	
0.004271976336282834	0.09617675715624244	
0.004258013118517058	0.09605757001698535	
0.004261743580034955	0.09575937413624586	
0.004135782885859376	0.09284382470637792	
0.0036677859277613944	0.08479454571221971	
0.003643281203068887	0.08466038409114468	
0.0035668208635714635	0.0841754291566647	
0.0034133526356402294	0.0801413483253223	
0.002383673289267261	0.05859752673072559	
0.002385535842016074	0.05860364573329311	
0.0023499329407471936	0.0579422508089499	
0.0023515073191443937	0.05787775562468228	
0.002320148604183988	0.05655503647716059	
0.0022317860409019606	0.054624501971859925	
0.0018835476527016995	0.04420221265099915	
0.0018835277334962612	0.04404529344480665	
0.001816164093209713	0.04198547480400592	
0.0017657143953905112	0.041031956140877936	
0.0008714054859029208	0.02319865013486382	
0.0008698850947755712	0.02320128884905197	
0.0008285871781388053	0.022249155103937043	
0.0008170554448798111	0.021755249670492152	
0.0007997428817406177	0.020716215517434623	
0.0005204496008057014	0.013586519228181845	
0.00042661114844605316	0.012052002945753674	
0.00041949276671351737	0.011978877318592273	
0.00040827850919037604	0.011857971199667985	
0.0003923752999576459	0.011710209716127093	
0.000370226356457991	0.011018477047683375	
0.00029744077228624374	0.008642313553986	
6.92421159726808e-05	0.0017012300855048562	
6.471258232948941e-05	0.0015339629780009329	
6.760652929965152e-05	0.001435471210521134	
6.44756611915103e-05	0.0014227895700036678	
6.0822558719564295e-05	0.0014214575933327745	
6.022572347689873e-05	0.0012149849249233336	
4.181224008526878e-05	0.0008859085145511578	
1.9175101931677778e-05	0.000552655623405703	
1.898467211977207e-05	0.0005522481824495358	
1.881797754382264e-05	0.0005528180534440069	
1.854943160158592e-05	0.0005447956485056245	
1.7986122610044097e-05	0.0005280528203399498	
1.708037145427033e-05	0.0004995264709181244	
1.5704345780456904e-05	0.00044906350099631256	
1.2522344939581987e-05	0.0003599931381828862	
1.5371686110622473e-07	8.675952266258615e-07	
1.0817036188377861e-07	5.235806825854371e-07	
2.955418520072828e-08	1.0159014188417146e-07	
3.9204286393955073e-08	8.237607588612933e-08	
9.41080295759659e-09	5.062093956530139e-08	
6.975857004245191e-09	6.348729469365319e-08	
5.838506696727757e-09	3.7659122102684996e-08	
1.6388070330648796e-09	6.305582241242475e-09	
2.4642471072811586e-10	4.3310960525022706e-10	
2.4611078548914485e-10	4.3388485992575857e-10	
2.4451185991256093e-11	1.0068130326045356e-10	
1.1363971106094272e-11	7.942478386712742e-11	
1.1132226327154076e-11	7.896259175520881e-11	
1.2315490500089632e-11	7.370378655831126e-11	
1.1911142436344576e-11	7.133311860247734e-11	
1.221971688652576e-11	6.654365765112775e-11	
5.200754469219001e-12	1.8568556812759992e-11	
9.948004162412816e-13	4.7735533214386444e-12	
1.12493584331367e-12	4.828190517073182e-12	
4.913434808564368e-13	4.204819195706329e-12	
5.017049778562519e-13	3.823255438946635e-12	
5.30518919907178e-13	3.864630845744483e-12	
2.898469827682423e-13	2.1846407614843485e-12	
1.4364261322494654e-13	1.0066353274005393e-12	
5.2773504155581337e-14	2.2178718865783897e-13	
5.2661802795493853e-14	2.2238910880283148e-13	
4.17408793927173e-14	1.953859384683541e-13	
4.0746104985823605e-14	1.7950566443254506e-13	
4.063015204447588e-14	1.8209535705983435e-13	
1.278229222349844e-14	7.252993401926462e-14	
1.8764378030267514e-15	2.057936217048015e-14	
1.9595612912030945e-15	2.074026879175024e-14	
2.28485828688128e-15	2.0266662465217122e-14	
2.2568599077268237e-15	2.0748918982622943e-14	
1.3894750939672436e-15	0.0	


==> data/fig_minres_converge_pre_M_4000_mu_1.000000e+00.dat <==
res	dist	
1.0000000000000007	1.0000000000324885	
0.10122072242097997	1.2182940495137111	
2.08420586980091	1.2231680491087136	
1.375999444608813	1.060497867628081	
1.3867775052141547	1.05994127172756	
1.0849749202833214	1.0337931579162154	
0.5501804975808012	1.0084073271884662	
0.517030725591487	1.0102455779474018	
0.44291866600913166	0.9988021951704008	
0.4912899187808969	1.0006242122857436	
0.40146444648853624	0.9927083345451968	
0.3886908731088832	0.9896107928229697	
0.3246983299640268	0.9820097068600715	
0.25494660921063217	0.9807838732845802	
0.11763525650263762	0.9749432220401131	
0.11301436722710458	0.9738620138149889	
0.09432273131433179	0.9739174147606838	
0.09361662449017483	0.9739799876605134	
0.05185491442385677	0.974749050987561	
0.05136186837411127	0.9750010843770948	
0.04813434669675935	0.9749157994935808	
0.04853426537386819	0.9740343322444992	
0.04726120468225408	0.9736244483761047	
0.04717690217569759	0.973531650179852	
0.048055786863835416	0.9743039853244454	
0.04577431888317746	0.9747373373900219	
0.04040210109852728	0.976704434501541	
0.03802783047854769	0.9749857555354124	
0.04201391220273752	0.9754951853632429	
0.04417373442592539	0.9731001662489085	
0.04737085444708669	0.9723971527823935	
0.04722125360502187	0.9744429836051878	
0.04848557351549744	0.9741025293763355	
0.039034272649267836	0.9755080268508349	
0.02955106225283167	0.9735252061013567	
0.033029277696705946	0.9704665205240812	
0.032556514828678995	0.9700001452237258	
0.03209708421290518	0.9692473554977412	
0.02988724925364797	0.9700760629183225	
0.020667566086623148	0.97217616468413	
0.018853792953394413	0.9718866353725114	
0.018899396747241008	0.9718259037490546	
0.01859761997177845	0.9710424755834727	
0.021411743371678685	0.968736547522909	
0.02107415401123122	0.9690740512900592	
0.021255482684980218	0.9699086614702106	
0.02084803562932274	0.9701156013112229	
0.017186829065624607	0.9712583548005085	
0.017236167793080476	0.9710008415356194	
0.017103539342625672	0.9704959062895293	
0.017308636515104066	0.9706782877209755	
0.017294304693761902	0.9707027589253368	
0.01580500454142062	0.9724714898909997	
0.01368340984158549	0.975713399215106	
0.013100738167737276	0.9757840212469895	
0.012027449562176794	0.976962091460219	
0.012012324793410021	0.9765378754918556	
0.01212182790360753	0.9756786521104689	
0.012024240414083648	0.9764212054794391	
0.012033185905899536	0.9763275475869632	
0.012004181466464332	0.9779411739024617	
0.011707726082071475	0.9789509276790481	
0.01121762062974686	0.9808274146691619	
0.010448311180068505	0.9886528304260096	
0.009948340243775906	0.9911359982554495	
0.0099909416239818	0.9909259200402447	
0.010300667256119436	0.9912065388060017	
0.010238919459366617	0.9901772418274478	
0.010316191361411878	0.9894004334082485	
0.010418749849061477	0.9891955626531055	
0.010393279841414148	0.989421664556544	
0.010421047265263494	0.9907543050153681	
0.01012981921524986	0.9928242570986199	
0.009629074305622168	0.9966912521441201	
0.009826927406949107	0.9969009934324329	
0.009666241745396214	0.9979144419925773	
0.009355608151970816	0.9984103013586609	
0.009609417470403064	0.9956136829019414	
0.009663261689183309	0.995367145066823	
0.00989332559203297	0.9892530361785715	
0.010019808593508065	0.9882062828372463	
0.010032164385049164	0.9859240018685939	
0.010044645538760848	0.9857269070261402	
0.010163524665144464	0.9845735037379044	
0.009996439666727771	0.9846534660833302	
0.009116146223547275	0.973523732568237	
0.009117401331157867	0.9728504288004329	
0.00913343957672855	0.9716576268325353	
0.009197080773055989	0.9706434387360635	
0.009060502995350193	0.97217156957787	
0.00888406531653893	0.973705373538282	
0.008703432301356315	0.9759609248405641	
0.00870657710182475	0.9760316621732253	
0.008271303415231775	0.9905034462794434	
0.008302309312683668	0.9905501250181491	
0.00815772396612893	0.9926795268128144	
0.008163653508257348	0.9923811999378115	
0.00804364737678524	0.9965140810488605	
0.007057958309047977	1.0301010265212593	
0.006817305547717304	1.0384864461926715	
0.006582578640127368	1.0464477305850266	
0.006548965007744267	1.0476012688631904	
0.006550330277916152	1.0472899484249507	
0.006505899889321516	1.047040139603113	
0.006578354537475613	1.0392184543841236	
0.006475227106897249	1.0249342484372048	
0.0064624134830527855	1.0249392203442411	
0.006733287112738382	1.0163293496545611	
0.006656917507594974	1.0138696852843359	
0.00654815468679033	1.014789435227385	
0.006309992978691218	1.0222185945079687	
0.00631701345335233	1.0225850705665982	
0.0021201752170455566	1.0831044598580897	
0.0014328350559256536	1.1008429332154244	
0.0014319841333086634	1.1008566268007471	
0.0011941085306090729	1.1028313527015787	
0.0011937338229792312	1.1027829236244302	
0.0012682082062584236	1.1029262681628125	
0.0012542764509795809	1.1027349318838366	
0.0011809734602762133	1.1032497256685128	
0.0011593712496991608	1.1036519075404918	
0.0010885295165836417	1.1314104932790565	
0.0008835665597583256	1.14682436587942	
0.00047613082201226583	1.1773308893352996	
0.000464734821606873	1.1864847445783364	
0.00048739777538952384	1.1887120044382233	
0.0004395481914840223	1.1898374586636327	
0.00040571460641376295	1.1931599823448804	
0.0004482262081882994	1.195295175511825	
0.00044009224501184615	1.1970628793129192	
0.0004159980097640997	1.197355098726941	
0.00041495349064603874	1.1973979869962905	
0.0004184675044783357	1.1967449271831305	
0.00041302715494336706	1.1914752241366697	
0.0006030699748931262	1.1692620683632649	
0.00055444243127117	1.1644197341275226	
0.0007275927287962687	0.7924342927400491	
0.0008532284439079055	0.6265795378989367	
0.0008576807378172871	0.626565976653554	
0.0008935673602557965	0.6227299329220687	
0.0009135995121402042	0.6206937459494983	
0.0009265456776834044	0.6201031556888981	
0.0009359074770709014	0.6178252964085368	
0.0009374476946658841	0.6173671995468993	
0.0009139720759910602	0.5996278196995322	
0.0009744635910412927	0.583129129828689	
0.001077656575723448	0.5396175852535213	
0.0010902448475462905	0.535008552445215	
0.0012355274157513647	0.48458569581339866	
0.0012458619432930678	0.483598162478573	
0.0013216110572797431	0.40773933961490044	
0.0014254929252960095	0.3635051234534392	
0.0017293087085507822	0.26415799778359084	
0.0017763256544596879	0.24892384132805015	
0.0017818008959552877	0.2393813016074459	
0.001799900932655698	0.23293908086233223	
0.0017941057786935732	0.2321333881518705	
0.0017940729529189745	0.2321345113420598	
0.00177154262308376	0.22296652112553536	
0.0017608442321559066	0.2205464606827993	
0.0017462907635651666	0.2199025760283552	
0.0017333763988862977	0.21799846825315072	
0.0015935794293235111	0.20263106690116955	
0.0014414789626875063	0.17972597474831598	
0.0013841719255527143	0.16681858605576277	
0.0013987378749215794	0.16590808319141567	
0.0013561359153218546	0.1586200420454175	
0.001108710970554601	0.1388519654341778	
0.0001780157767908361	0.07567551663781642	
0.00011155199011863815	0.07355692499155635	
0.00010100435430078874	0.07349909905749913	
3.82495351053732e-05	0.07216996240310539	
3.953727048927747e-05	0.07217312660835276	
1.315686644963827e-05	0.07212024660496805	
1.5542981316637607e-05	0.07211190152947845	
1.9337310736116046e-05	0.0721011033318119	
1.0174977266236494e-05	0.07183750576033622	
1.0335260935767985e-05	0.07175370163366869	
9.978400143012593e-06	0.07172358004852662	
1.4306616272466492e-05	0.07146643216830674	
1.78973334000464e-05	0.07141340867203017	
1.1020161924531302e-05	0.07065228790493829	
9.512992126823495e-06	0.06954736597344217	
1.2228487595538483e-05	0.06700385983072117	
1.9814055001466188e-05	0.06467977868133425	
7.019738478226507e-06	0.06286367157215149	
7.97587224174939e-06	0.061949641904584914	
8.24743207706565e-06	0.06192185787832412	
6.88596316256064e-06	0.05954876184945078	
8.347272249440812e-06	0.05911241957874513	
7.910741622414764e-06	0.05897115981439121	
8.563550248110877e-06	0.05852489545159246	
9.662424777600647e-06	0.058372751229184	
1.0189153577275739e-05	0.05831741148330974	
1.0702037577293658e-05	0.05827735415873755	
9.73664057320112e-06	0.058284094759037876	
1.0224064806669467e-05	0.05798135413716127	
9.806497222710087e-06	0.05796410544170818	
5.706003008024785e-06	0.05785121643802731	
6.5772004905357096e-06	0.05745360615731739	
5.839656726847391e-06	0.05614157635982319	
6.829213134875927e-06	0.0560373713446561	
1.3285565808710706e-05	0.053879859365008	
4.62176541881535e-05	0.037790594837835964	
4.6212644140005905e-05	0.037790513485106994	
1.9334836893057724e-05	0.018994290744079427	
1.7922680485312168e-05	0.018618876910446704	
3.150955159189558e-05	0.011938286690891028	
2.5599618517474654e-05	0.010925776833083217	
1.552754978403213e-05	0.007966849424962539	
1.3040891787962463e-05	0.007895072050831172	
9.84939875072547e-06	0.007507119964643624	
5.691940944184216e-06	0.0071454763300368975	
3.2731402554378716e-06	0.006850835637825706	
1.0373763658929332e-06	0.006788341475437176	
9.59317883930429e-07	0.006784231043036129	
9.929229372430503e-07	0.006787418615142098	
9.926675212027886e-07	0.0067874299269336255	
4.368847073397248e-07	0.006795389639825437	
3.80036552158728e-07	0.006797453628669526	
3.731062298484039e-07	0.006796728723490867	
3.578180606495786e-07	0.006790594007167685	
3.2741971888625633e-07	0.006791003661207393	
4.7577370544923464e-07	0.006713841534417899	
1.3594717406973913e-06	0.006438216197256058	
1.9889300622404165e-06	0.006274832058776095	
1.9419983979198073e-06	0.006040209410181467	
2.290089055721009e-06	0.005776993832425204	
2.8617178504838877e-06	0.005602396691845369	
2.796551062628079e-06	0.005583475755487114	
3.351102335672205e-06	0.004868567359845638	
3.3507489892056805e-06	0.004868568751756251	
2.6073976730025167e-06	0.003031060655227613	
3.1160918572338024e-06	0.002463514141442174	
1.918272702104492e-06	0.0007981963705219857	
2.2677924108259896e-06	0.0005208758625786638	
2.249711003906715e-06	0.0004876235592013677	
2.1558077231219917e-06	0.0004663092290662822	
2.193997370290007e-06	0.0004634653679093332	
2.1568119544425465e-06	0.0002242197293840809	
1.3222589197483915e-06	0.00018179090459949842	
2.792327986854716e-07	1.4780114322001612e-05	
1.8047687824958426e-07	4.766415689204262e-06	
1.9085702805536654e-07	4.688446190333684e-06	
1.849969559062131e-07	4.537528277593582e-06	
1.8713477782366958e-07	4.531763800949475e-06	
1.3401799768154727e-07	3.5646934652653727e-06	
1.2387708371638616e-07	1.643819021921354e-06	
1.1222336184567857e-07	1.5058131652545254e-06	
1.1378772041448331e-07	1.482374716803498e-06	
4.425455288993305e-08	9.116828746840943e-07	
3.12510577014922e-08	5.719725402275512e-07	
3.639847279043581e-08	5.655945536279718e-07	
1.2452996999920005e-08	5.358836567654524e-07	
1.3254486596220008e-08	5.290301326081145e-07	
1.120405679032299e-08	5.347463421950112e-07	
1.0515107848554594e-08	5.360594197954834e-07	
4.269496809583668e-09	5.627259604059469e-07	
3.5206680905217003e-09	5.557928245151906e-07	
4.00597370568991e-09	5.525846016582736e-07	
8.057895896323976e-09	4.6373708909352405e-07	
1.2717738554121876e-08	2.898707239759741e-07	
7.143044493138428e-09	2.1050797031149403e-07	
3.722685302373249e-09	3.979670251775787e-08	
8.823857435377209e-10	1.1102554674065605e-08	
6.339044125025785e-10	2.549751431440095e-09	
6.764279384500526e-10	2.171842486722947e-09	
6.854153515049918e-10	1.40730009032372e-09	
6.879016563642923e-10	9.970119760183148e-10	
7.866518067120116e-10	9.487096621732128e-10	
7.239041854546704e-10	7.931032339623208e-10	
6.603270854801878e-10	7.807732011041938e-10	
7.02943238278851e-10	7.468635185590516e-10	
5.861899353953921e-10	7.116590557868999e-10	
5.532570011165199e-10	6.897178300106201e-10	
4.884928269989405e-10	6.627923522218055e-10	
4.929241023504809e-10	6.640849323650072e-10	
1.9419885635640925e-10	5.642623886422955e-10	
1.76270916508177e-10	5.634116474100233e-10	
1.702431368279811e-10	5.439369325696171e-10	
1.7283429589674114e-10	5.465942038584967e-10	
1.7058017737398933e-10	5.423953344214857e-10	
1.7064215593481305e-10	5.453680744513946e-10	
1.5966440655122728e-10	5.130908392193126e-10	
1.6577518045185333e-10	4.980596843004759e-10	
1.5095099529700886e-10	4.737865671218833e-10	
5.810533512239176e-11	1.7342618475064532e-10	
6.667587138027854e-11	1.0801627291692096e-10	
2.7100219031618778e-11	1.0142430535633482e-10	
1.57970702517707e-11	7.501592076870011e-11	
1.7287397008707678e-11	4.459157258805941e-11	
1.606701771844863e-11	4.236992987615743e-11	
1.4473292458859163e-11	4.216862568770874e-11	
1.425652075182223e-11	4.1903806945363285e-11	
1.4136053919895638e-11	4.1899931300411795e-11	
1.4256087712029287e-11	4.1841378339425055e-11	
1.4232824472081967e-11	4.181467427091726e-11	
1.3107931124565095e-11	3.945136231510119e-11	
4.40509689655628e-12	1.8880430542700866e-11	
5.010041902932032e-12	1.533980911444437e-11	
3.911816032332305e-12	1.5487465018832573e-11	
1.5344146339782335e-12	1.3566737872890873e-11	
1.2243007548620212e-12	1.1312922575796265e-11	
1.767529203029558e-12	8.481871193374778e-12	
1.7576564407333119e-12	8.00552685505395e-12	
1.3072472414160985e-12	7.108261255113784e-12	
1.4345550223389297e-12	7.018971904063811e-12	
7.781278947499138e-13	6.4258610234497206e-12	
7.540078874705665e-13	6.273692985637471e-12	
7.517858317646723e-13	6.2840812340369994e-12	
6.529976853280365e-13	6.155267937475035e-12	
5.914958190297964e-13	5.9650081239686604e-12	
6.854146990704502e-13	5.9194231107009735e-12	
6.879898188409728e-13	5.8191277709140755e-12	
7.18092034180319e-13	5.846581379143228e-12	
7.194822275252518e-13	5.842841645388904e-12	
7.169193738199985e-13	5.878992753964327e-12	
6.941056401109038e-13	5.838398304324567e-12	
7.126171483682819e-13	5.775040705284311e-12	
7.188160127507928e-13	5.7257720491806095e-12	
6.859647777262127e-13	5.546740140701217e-12	
6.585693394930496e-13	5.488752102842969e-12	
6.627281898766271e-13	4.765669469654398e-12	
6.639507744845345e-13	4.765364134221879e-12	
4.2746868614336967e-13	3.1611977624710465e-12	
4.669384465167475e-13	2.889143943622597e-12	
1.7418408374817858e-13	7.54426363838993e-13	
1.395947524178208e-13	1.768757353899019e-13	
1.313479226226016e-13	1.7175860048115493e-13	
1.1682471830267785e-13	1.5073872672696078e-13	
1.2227790878201327e-13	1.5439700941869054e-13	
1.0278918744769679e-13	1.229129150223726e-13	
6.207313000676718e-14	6.941445013248564e-14	
3.9760170727432824e-14	0.0	


==> data/fig_minres_converge_pre_M_4000_mu_1.000000e+01.dat <==
res	dist	
55.06302488380616	1.0002207196190425	
28.688937308312124	0.9995255313536052	
28.65314202599336	0.9995254247075864	
22.537189622959392	0.9995411611947765	
28.477132933156266	1.0002763477784942	
19.32118670236402	1.0004428443077755	
19.28542061408004	1.0007999261396436	
21.696188707272412	1.0005537899689743	
23.288367550036323	1.0003114117318455	
18.99039552682449	0.9997980532261036	
10.161743330382949	0.999854224226404	
10.970034653586369	0.9997545171099335	
10.591576843108491	1.0001284772337715	
10.79429155836067	0.9999261224885978	
10.388744106382442	1.0001774609799612	
10.294270002647675	0.9998999800681133	
9.219975542786976	1.0005335426137238	
10.281572114333645	1.000613652673683	
8.099926710456225	1.0021335845560644	
6.492572967240182	1.0036251252702653	
6.283658713279165	1.0027257513272796	
6.323997654919931	1.0029371732915173	
6.607947250447248	1.0020015460986134	
6.5818492058402915	1.0020411046173134	
6.902249941492686	1.0014737131611304	
6.902288565975185	1.0014559441521027	
6.406511802987186	1.002303952708286	
6.363273032009637	1.0016754684392117	
6.251653137842469	1.0017871666859177	
7.118776147473281	0.9996928121456048	
7.988838341181934	0.9946816585229022	
9.735951955636546	0.9931215931547642	
10.030968614824193	0.9932396285650283	
9.741064672027285	0.9927598257323161	
9.328828120998264	0.9931379414145564	
9.733004310009918	0.9932564952510053	
9.876297974223782	0.9950645956540101	
8.881470470156954	0.9989133663876172	
10.056005166486695	0.9980595758835086	
9.686966237744262	0.9981775914656892	
9.396850929076118	0.9956695423333473	
10.17634365474098	0.9926815820969503	
10.30391051850266	0.9921778220342672	
10.153676594495181	0.9927207551615662	
9.523460767862229	0.9942761255366035	
6.570945372520251	1.0005825156034966	
8.043277812685567	1.0103783235102333	
6.770017241405535	1.021084791616301	
7.445742105584223	1.0206025006738184	
10.204786322851566	1.0045464666301338	
10.478214342121616	1.0041797326854691	
10.130086676149922	0.9974620977213275	
10.020923593539719	0.9976036806655268	
10.3315432078769	0.9981758523202449	
10.37768137661896	1.0029270761783056	
9.84540960632624	1.012656438165497	
9.963585362131745	1.0125834445344277	
9.745676530436933	1.0135781675131796	
9.694273942815235	1.0156824559646533	
9.817367564436427	1.0157734231475954	
11.272084401126833	1.0232958423588838	
11.192712686615364	1.0341378466091176	
11.756540168716004	1.0392615386501034	
11.75952622471663	1.0392336662866966	
11.749217069712907	1.0389603629342385	
12.328000940859123	1.0343729219566062	
12.364312039913749	1.0338420146013192	
13.176817005596147	1.0266390627483104	
13.198209900162006	1.0266194407634135	
13.133018061815651	1.027075048064782	
11.522094986753372	1.0402854344213344	
11.519880637849099	1.040316986561598	
7.662836807703157	1.0783113417952355	
6.564419244729466	1.0891890277627008	
6.649179738490738	1.0888936210221118	
5.846043366846033	1.0852885897949671	
3.613494103303365	1.0713848773819845	
4.066228388854219	1.0708856803193951	
4.112461554792048	1.0714660219275411	
4.14341909936153	1.071030190869316	
4.095947754374472	1.0735592372941225	
4.030790357096828	1.1318038610477368	
4.193362132086967	1.155924118930502	
4.170238904450538	1.1561361670778127	
4.2778284757118135	1.1521128454717318	
4.2186301849510635	1.1495891850102833	
4.338757364002687	1.120992063223978	
4.567466496187889	1.1100703103231477	
4.490784795363029	1.0944754683977467	
4.4795394401718305	1.0947003165385627	
4.478306784121908	1.0943125615789273	
4.510191117534232	1.1084894878131628	
4.484347720846646	1.136841718640517	
4.915134542088516	1.1918984463797588	
4.666641965567992	1.1962767520820488	
4.416607636964482	1.2416173807392963	
4.424626159161476	1.2445233297071547	
4.392738707257612	1.2489588397247038	
4.40499843500332	1.2488487798037342	
4.118447934873247	1.268049694964706	
4.06790526682797	1.2732823402808107	
4.157997448427186	1.2777267480516517	
4.055350018962031	1.280670309042865	
4.0768718412238645	1.2803683967503041	
4.065759347901378	1.2815240659610574	
4.0668656544433155	1.2820690323021893	
4.0747737537886835	1.2821091132597853	
4.076809737504978	1.283359328193444	
4.004402011010964	1.3213447753906193	
3.9974933954120297	1.3222507324925263	
3.9715381884406202	1.3343769977013207	
3.971853386032433	1.3344183765065774	
3.951290867364071	1.33934724967617	
4.023738234979435	1.3379290611254657	
4.0064038676251315	1.3368342532766855	
3.948464047686613	1.3313135678072294	
3.9593116532612123	1.3267446164280352	
4.227082133230542	1.2690182849113083	
4.313169483064496	1.1909825117098476	
4.226123292280972	1.1665580737364847	
4.3909006920200655	1.1286190910261729	
4.328065445448324	1.0963279831853057	
4.030257184347895	0.866342011260283	
4.018510384422025	0.8642968285706217	
4.0355307012573	0.8497115624054457	
4.028259091002183	0.8486152586819747	
4.028411579844668	0.8486906926381547	
3.7466493627774162	0.7277700022644108	
3.1225526348843675	0.40097672085544084	
3.2127770788687093	0.37520373084413333	
3.148769880033378	0.37465351312036055	
3.0118456738607637	0.3712507818357993	
3.046561232784142	0.3673935888443164	
3.0120880169683693	0.36527417663438516	
2.837764686775691	0.31254695694817586	
2.828949666216461	0.3120959742439786	
2.878916054587653	0.21110262410476602	
2.735506137962613	0.19088197808768423	
2.6583607317176385	0.15152903017996353	
2.658512145912937	0.1515185860494679	
2.6627279226940317	0.1502513869839027	
2.614876719844034	0.1457148812386441	
2.598585586844581	0.1389594889593444	
1.5490438728089733	0.08601322886007547	
1.5427196039014732	0.08592663715820537	
1.4673167103380396	0.08507665777531075	
1.452293552750298	0.08388815347541169	
1.4517221289836613	0.08388236873150874	
1.1412492253244841	0.08298961668248404	
1.1369666588365026	0.08297536170665351	
1.1295461532392437	0.08307396314111137	
1.1277155019377203	0.08316021783297518	
1.1109905509142954	0.0837825744400785	
1.0688451928695748	0.09062722041108369	
0.831875982110215	0.127511299711319	
0.8372639833397814	0.12871474375105885	
0.773456704128012	0.13340313964634368	
0.7785877211412837	0.13403495095867302	
0.7744058739395083	0.13862970082149956	
0.7317699856798264	0.14213663359965387	
0.7363327960144573	0.1425326159118849	
0.7312898837466457	0.14401382622943207	
0.6621632569009853	0.15055377162443934	
0.6627660455841703	0.15063618061393783	
0.6629630203491423	0.15064864100921568	
0.660120678418185	0.15070621413033222	
0.659821749158678	0.15064597726311407	
0.659755855962827	0.15073239171200933	
0.6592996266452327	0.15099121371476987	
0.6610250057637295	0.151197161092285	
0.6604361457227889	0.15015517682887225	
0.664374856937206	0.14671916366200494	
0.664527814598868	0.146351489669173	
0.6671275463782039	0.14405416265489146	
0.667226478103822	0.14406593758028555	
0.6672101931068536	0.14358901658152096	
0.6861142911728362	0.12858027926444374	
0.6874884828859441	0.12832053411002714	
0.6841671500303227	0.12643949698543439	
0.6848031183059493	0.12632120045150289	
0.6878329595738772	0.12628867811621503	
0.6850432753229722	0.11830825952368437	
0.6854391612533215	0.11828085200378714	
0.7044598710841707	0.10027018412528482	
0.6973354902911173	0.0877870863003525	
0.6989913398292971	0.08692971797467076	
0.7204851990278263	0.07890881073784548	
0.7202601157074653	0.07888247191006573	
0.7202382507022789	0.07839459147427848	
0.6900708659092486	0.07272587424268889	
0.683586430129101	0.06620853175601131	
0.6903881303158886	0.0653179310555788	
0.6341209005430098	0.054717959765444656	
0.632972526174214	0.054535620182541066	
0.6400051042029729	0.054128728668577944	
0.6327689359576019	0.0537907916178053	
0.6319050733268912	0.05377881896081332	
0.6048507886026997	0.052151624409619214	
0.6122769527448522	0.05206837754196139	
0.6107566464699148	0.05199323492632926	
0.613190785034594	0.05193744947430816	
0.6029279853967608	0.05137736035989466	
0.6049560999578216	0.05113297826597001	
0.6052969281185618	0.05104246737451907	
0.5526941821054567	0.049713590093278026	
0.5169135299610376	0.04841743885721445	
0.5722480587014136	0.04601259927443645	
0.5450184476767861	0.038535508980522964	
0.42222102362931113	0.03167922870857728	
0.41951268279351395	0.03149023180251415	
0.41895563232428523	0.0313255526359056	
0.41814890055097603	0.031289344530334974	
0.4193174506524046	0.03118277701004168	
0.4214379079000079	0.03106957813711739	
0.4148388669939261	0.03101653820318154	
0.4150211193570425	0.031016597002912035	
0.4160037105504601	0.030766869857170667	
0.39876331076043237	0.029408378467244773	
0.3245608093395694	0.023821369260207764	
0.29501909182401675	0.021281481394747365	
0.15134041690886874	0.007403961440169468	
0.15410674388850187	0.007123204764133494	
0.042621149598993144	0.002472567210205982	
0.03530286655286107	0.0022735125253780016	
0.02820669592533531	0.00035479577602637275	
0.023114436141243103	0.0005554381356881355	
0.023524933851506703	0.0005584550911683921	
0.025143789445924766	0.0005903046539553517	
0.023843283934208457	0.0005947596855250922	
0.02389806608726333	0.0005946713307882722	
0.023894622402317076	0.0005947276651122644	
0.02384658942808267	0.0005913089808623969	
0.02387075695847463	0.0005910160377985809	
0.023948631446100495	0.0005835654391441569	
0.0239141763367521	0.0005834980898508974	
0.023997610386033374	0.0005822823634145425	
0.023960896915726233	0.000582024418776329	
0.024102326962940443	0.0005811074515928992	
0.024412938876586555	0.000580025521083692	
0.02412429793173649	0.0005767338764639054	
0.024110815591216823	0.0005767262679007125	
0.024280719104050896	0.0005763088470974775	
0.024228360010313945	0.0005746086212286198	
0.02330433009334321	0.000558637032039489	
0.02330244415762225	0.0005586396224190332	
0.023268230223541287	0.0005580395726899655	
0.023267012075691228	0.0005580958290465922	
0.023213495025964315	0.0005572094929352458	
0.02287747527675151	0.0005540414033142379	
0.022726302978272248	0.0005433476663292803	
0.0224576963136971	0.0005286863730752351	
0.009744077769351364	0.0002420759572671916	
0.009596594182502098	0.0002359218150952795	
0.003901063973218181	9.359785126713616e-05	
0.0027760907306619243	7.896293810092789e-05	
0.0025122053671194715	7.669538053915362e-05	
0.0024577759420634864	7.058331752086547e-05	
0.0026951274053049873	5.632228434353341e-05	
0.0025759815695507405	5.619892332480564e-05	
0.0024767267137053646	5.3652378122397855e-05	
0.002490348190608542	5.287526897026951e-05	
0.0022652331081909425	5.4734394417459374e-05	
0.0020903357515908174	5.7860718005451025e-05	
0.0013618600941316832	6.581505518063063e-05	
0.001286219119606038	6.63448241810639e-05	
0.0007241356601219388	7.53980611784442e-05	
0.0001965333583756754	8.015954505410979e-05	
0.00018161776104049567	7.835038390542058e-05	
0.0001833724830519961	7.236551395268976e-05	
0.0002716232937889506	4.447691124988811e-05	
0.0003412929598931033	1.6140175586424193e-05	
0.0002067657220486951	1.3523481791909969e-05	
0.00023192375881223528	1.1800420482452099e-05	
6.042096070347102e-05	5.157689605800292e-06	
8.416830220870387e-05	3.777071008225132e-06	
6.243389396491428e-05	2.0819835554333847e-06	
7.168501569741036e-05	1.65111877433422e-06	
6.992432335032178e-05	1.5850745931593802e-06	
6.966240669418512e-05	1.545101530162578e-06	
7.721743607865343e-05	1.3942467399800071e-06	
7.575559847640188e-05	1.3083630556529675e-06	
8.953630075536151e-05	1.612789693659702e-07	
8.973001855811123e-05	1.6077065351367296e-07	
8.979643075912194e-05	1.5825110793053843e-07	
7.027831452025768e-05	1.5082673954655697e-07	
2.7914414339649122e-05	2.108077724640935e-07	
2.721934008583678e-05	2.2262159073372984e-07	
7.949429913171797e-06	2.3645612538033096e-07	
1.0494751344188407e-05	2.291739987185154e-07	
9.028278197323326e-06	2.2316587825911715e-07	
1.8766044134701382e-06	4.689919329520662e-08	
8.293691349667996e-07	1.7910076121735698e-08	
1.3269416209066613e-06	1.3450328888853407e-08	
6.7986425809972e-07	1.6186817532670884e-09	
4.2667221949375006e-07	3.620298918248552e-10	
1.2647118058484304e-07	1.182747834100956e-10	
1.2439158696756584e-07	1.1844198948441437e-10	
5.174482319452739e-08	9.259717443151983e-11	
5.1310224669179745e-08	9.150899804705719e-11	
4.208336307848514e-08	8.731421678305995e-11	
2.7363798357826512e-08	8.092088874324825e-11	
2.6471977632568675e-08	7.702014684261164e-11	
2.53650794104927e-08	7.668472463220246e-11	
2.0650317081460907e-08	7.599444816307258e-11	
2.1826337821423278e-08	7.586656277146189e-11	
9.075912446990258e-09	6.98364154751228e-11	
5.790312284546738e-09	6.92120251044774e-11	
6.460121478182076e-09	6.764446360997669e-11	
6.515496205598624e-09	6.927057682966789e-11	
6.5088901266111384e-09	6.937677606091225e-11	
6.3990192873936346e-09	7.05143933524503e-11	
5.268156959733152e-09	8.929053376599202e-11	
6.225367104350018e-09	8.293487782164881e-11	
6.96854745148754e-09	7.874098957259934e-11	
1.9446147448655008e-09	4.279796377284604e-11	
1.1159564191598646e-09	1.3155075707941573e-11	
1.1484072343932053e-09	1.314977458590135e-11	
1.0492169141613415e-09	1.3112766795458492e-11	
1.0523059331930558e-09	1.3111812920714939e-11	
1.0735899943348466e-09	1.310098121588439e-11	
1.0730198445966666e-09	1.3100779869702117e-11	
1.0606380636321679e-09	1.3097949904360065e-11	
8.96935492498513e-10	1.2913299991049221e-11	
5.310283609574529e-10	1.2694365987415811e-11	
1.6519233861108223e-10	1.2697237513525938e-11	
1.4660871817525457e-10	1.2698420887387526e-11	
1.416764138614827e-10	1.2679256703461756e-11	
1.4380965110815555e-10	1.2686783621521011e-11	
1.4746529690352143e-10	1.2680656196733183e-11	
1.4525596402070262e-10	1.2723819175952787e-11	
1.3813974966696638e-10	1.2839791570576084e-11	
1.2358247193876028e-10	1.3352744510251418e-11	
9.741211830486262e-11	1.3662926548318223e-11	
1.0187229027464834e-10	1.3716953988534742e-11	
1.0347273152281856e-10	1.372366986679191e-11	
9.731294173311032e-11	1.37153360826329e-11	
1.0677088704176346e-10	1.3618324912873045e-11	
8.393746835442327e-11	1.3614890301091492e-11	
4.8943291492556083e-11	1.3722499521546296e-11	
4.781661031363835e-11	1.3724794535496642e-11	
4.3829980438006294e-11	1.3807082621009476e-11	
4.394274975627159e-11	1.3809114596717897e-11	
3.782305179489889e-11	1.3927624834699456e-11	
3.564265658046681e-11	1.3970853276871285e-11	
3.5901104217731984e-11	1.3968321988408878e-11	
3.635145976338842e-11	1.399617947769834e-11	
3.586542582718519e-11	1.4006364131383798e-11	
3.523846150824282e-11	1.4237827233275378e-11	
3.291008501794735e-11	1.5671728438002653e-11	
3.2294046959599907e-11	1.5847112111309723e-11	
3.326895220340642e-11	1.5899730785339168e-11	
3.23398344325729e-11	1.5914106565657537e-11	
3.2568712772458095e-11	1.6049138189362686e-11	
3.2653103619250664e-11	1.602163660854601e-11	
3.262156295454114e-11	1.6015861659621736e-11	
3.2718840333493607e-11	1.600713075599725e-11	
3.2889243428656016e-11	1.599490819986093e-11	
3.3054342021552266e-11	1.5977202563996786e-11	
3.218048959657574e-11	1.5560650198923117e-11	
3.265830574524778e-11	1.436296916405818e-11	
3.4326763844766665e-11	9.28819431546591e-12	
3.424738770343154e-11	9.056166981153609e-12	
3.489865455488322e-11	4.6553463798846666e-12	
3.4601431099538773e-11	4.624912093133988e-12	
3.525899524813304e-11	4.527299309471613e-12	
3.530078106182442e-11	4.526683648290428e-12	
3.535977107099783e-11	4.5061952922363114e-12	


==> data/fig_minres_converge_pre_M_4000_mu_1.000000e+01_warm.dat <==
res	dist	
41.97791289482415	14.931922199993382	
58.19203957668998	14.61178487357376	
52.23999356660174	14.540097552728843	
111.10121150045167	14.528404118345472	
74.09311087905915	14.519503977770073	
68.9839834433911	14.492840404045577	
87.94405798097569	14.485348334366847	
28.392380413685057	14.478240045445256	
31.10004435471307	14.471645771613675	
32.46415533433625	14.465975180675608	
31.934771395675785	14.461540164169106	
23.994827234449012	14.468900450909878	
21.91450178512474	14.491117493215503	
21.767347562187375	14.494730467537115	
15.388958748237942	14.56085768799019	
16.242715313531235	14.558769574828904	
17.63023885523586	14.590920303214757	
15.600691163340397	14.586453468511918	
18.283178175544904	14.574088987715456	
16.737838559146894	14.56713035817544	
17.388872461274342	14.530745997832074	
17.481621617885025	14.529499127611613	
19.92464098183427	14.47380104056554	
19.536662015027545	14.47759054222999	
24.079973723718336	14.462782127741175	
23.355604233155386	14.465428230099631	
9.830079969569269	14.395365797042995	
7.693925277539155	14.328248794670504	
7.95348594994741	14.31252416983078	
8.391090828604677	14.317079349356764	
8.442941783544208	14.327060757564183	
8.144410750657446	14.47652759448508	
8.073276838021128	14.480606282086207	
9.266863991260697	14.596657327471489	
9.522090765809928	14.617507556817964	
9.995428789794008	14.607838970893937	
10.969040393199945	14.567976995788943	
11.319840584758749	14.501692271424819	
11.547660552343588	14.494306028905827	
11.912598273416961	14.522224588786369	
13.886072193170472	14.571371578452702	
10.47457545187749	14.658843594574913	
9.507329802891654	14.715243591670545	
10.264141925494746	14.770486087507027	
9.133031066582276	14.768245532228127	
12.719087016317165	14.667805132287997	
14.536634465188529	14.213695858350373	
13.997444565309937	14.213048896520306	
14.146048097776294	14.189070437300192	
13.971225202172173	14.243446345226674	
13.404408074971775	14.296152964703111	
12.404525054520994	14.40356090258808	
11.987934203124759	14.458010185771817	
10.770823513644899	14.445268639147901	
10.03975752150228	14.43477898858075	
10.899461705168438	14.36782795759551	
9.747001161287097	14.336886607067674	
10.565813471406848	14.1859384657737	
10.579558714113796	14.032140617751546	
10.367360292461175	13.737477821764108	
11.467055828257866	13.062540796896544	
11.712611464355211	13.053141520258958	
11.440748420556519	12.87293452682514	
11.428514359646703	12.869287550718745	
11.416688093872741	12.854509910849142	
11.787140980186418	12.781618629526246	
11.82943581806963	12.784642160546575	
11.690602840604047	12.762679316550946	
11.418216821567784	12.76852896565667	
11.615437055381117	12.755525860343475	
11.074752037901067	12.701179817807578	
11.09060410226375	12.702047753727516	
11.74296284028416	12.369555482301537	
13.24706168770833	12.331145684024705	
12.716443672087014	12.282085030972247	
12.935232510919345	12.233943414556581	
20.483953832338184	11.049267140376266	
20.772697290761652	10.92257411281405	
24.071829835810263	10.33614435330119	
24.166073834633693	10.339502016905803	
19.38420032451294	10.149978360938851	
17.6861684833584	10.092073401904537	
14.938586524958614	9.808754174933505	
14.723066212449368	9.772094179198213	
14.774041759059108	9.67413461671129	
14.807717413245399	9.621778918067651	
14.914370227340784	9.169521049477227	
17.178052030341426	8.046935755804023	
16.12074716827302	7.632840799916438	
16.869693963175433	6.604764918365857	
16.851597714460915	6.591930435175865	
15.462641806957711	6.505664153529737	
15.168654943526446	6.399335944794154	
12.605538615037831	5.335123540158373	
12.448567523698726	5.077605804244314	
11.09922241415623	3.649326134782174	
7.153348628742582	2.360425142805481	
7.301179981625218	2.24757326865149	
7.749047267804412	2.1883057880421255	
6.7505430564315665	1.7207014273921655	
7.039047802795394	0.9739444468358169	
7.161589255959045	0.9688909621866206	
6.807003570654817	0.9499006755428557	
6.807147735105825	0.9499140423922937	
6.879110794493964	0.9414880575052359	
6.890214495769024	0.9407944854206773	
6.764862485146226	0.9190096981936879	
6.831972732369025	0.885644241111073	
5.617221953902216	0.7249760886111113	
5.7782434242119045	0.5557360120278524	
3.774228273580892	0.22169378106568213	
4.3974578737758545	0.22232128674929078	
4.443779347946541	0.2260881597594941	
4.406111457870057	0.22809560016634403	
4.450954070563203	0.22875280537321319	
4.443458934857448	0.2288595801914166	
4.504758962141529	0.23128490129299925	
4.586557858364525	0.23211889863207086	
4.850103083261752	0.23688849043105412	
4.801698413066422	0.23696230514214633	
5.03497802929063	0.24154927961717276	
4.7670726851720815	0.2535387315371752	
3.7035760871932673	0.2884842670869611	
3.6236750770201716	0.29025498347395723	
3.264997822880449	0.3124484898630608	
3.213689769087908	0.3142426024649181	
3.3028446653755617	0.3146509270742457	
3.2680643101883255	0.3154938632110609	
2.7704260411927097	0.40084245583956657	
2.7153230897113994	0.4118167240396505	
2.648493387203899	0.4313557394209735	
2.6155631814463356	0.4412936734492152	
2.56201204192625	0.46383979423607047	
2.624276881054359	0.46539364065141364	
2.6242800000879662	0.4653932558450381	
2.5920290948306404	0.4766104045127874	
2.5922151443645483	0.6048521454145391	
2.594547661267226	0.6173813955570703	
2.591631728102845	0.6452949053483155	
2.5941547558222733	0.645490816285042	
2.5947205856894087	0.6444761536168907	
2.679745607473228	0.5735981851438232	
2.722924434949947	0.5569382992957893	
2.7255287615498904	0.5566447054265822	
2.726374473237521	0.5546575062605013	
2.7263504799037075	0.5545176668695122	
2.733795986712793	0.5519222687264314	
2.7340615615029686	0.5518622211612018	
2.737043988186755	0.549359494667007	
2.737536697577409	0.5494126637182647	
2.741245756285134	0.5489078830917637	
2.7451917564311508	0.546544201457731	
2.7137632196728116	0.5366004179645504	
2.83040722730587	0.4911441416767749	
2.799755832724024	0.4073415427685022	
2.8404083121726926	0.2434055537422192	
2.8493057065488223	0.24315879086853975	
2.7900759989430073	0.23432147576820564	
2.7904325666908893	0.2339825396123519	
2.7938880561190906	0.23390400066701156	
2.781466277078965	0.23351688575936802	
2.7823033786726925	0.23347760804788814	
2.7642290234173292	0.2325452581096216	
2.696646137857071	0.2311334977071318	
2.688880379050737	0.23076024110849652	
2.7075126857299567	0.22989690107200067	
2.673095100908517	0.22795304335561403	
2.6729817368641497	0.22797824779111464	
2.6808202173664015	0.2261068673839695	
2.6434750758231416	0.2229003886383741	
2.602521955687384	0.2176669920815818	
2.2538852328517947	0.15255722183404755	
1.960649149981949	0.09884453090792375	
1.7103834351168228	0.044690167928246746	
1.686185626578511	0.03907460107840979	
1.676562176505061	0.03771359888601353	
1.6669080352227839	0.03724588832798662	
1.6561017602085553	0.03722524973740332	
1.6727595185934188	0.036725434354611196	
1.6621884849689643	0.03639524231386152	
1.6481611651991854	0.036276470877253955	
1.6416735817709136	0.035601124257220465	
1.6286778122979917	0.03523583207726589	
1.5649423087302097	0.03337625421358654	
1.4879388800299709	0.019119811047691945	
0.8509995120203901	0.027470937536282818	
0.8559764779992403	0.027494087639679102	
0.8647227205537735	0.02784019872901871	
0.8634142323628747	0.027844090445158044	
0.8663025334796257	0.027920235852332748	
0.8696224333885832	0.028186079098893622	
0.8716811601679368	0.028243288363900585	
0.8726125100233264	0.02836673782981707	
0.8723349598032638	0.028378076675672458	
0.8721122134383672	0.028414915674055102	
0.8716717038093893	0.02841493597885378	
0.8564811622643224	0.029077575093854918	
0.8559832470010682	0.02915333829985787	
0.8516783254232383	0.029389447955753333	
0.8419833941834018	0.029440932463932538	
0.7814314751278563	0.030355666148240593	
0.7745837491457986	0.030388537095309323	
0.7331050492860751	0.03063259518259546	
0.7334100648580416	0.030631934962703156	
0.7368298924625544	0.030646329539445967	
0.698470272487598	0.03072064870473694	
0.6455558942154997	0.03116140821256833	
0.5374057760768416	0.03193941216260595	
0.5085468580993509	0.03198189140985588	
0.43946252656453705	0.03230798113247005	
0.45088620455881034	0.03231110487385659	
0.45899643136415413	0.032339018889498666	
0.4409208164603558	0.03282055878585548	
0.4285024786574984	0.032862256026844394	
0.4269037218238159	0.03286068000721722	
0.42547544296326745	0.03286292385423273	
0.43093746056426746	0.03281505889880627	
0.42997437840355135	0.03278605681045245	
0.42337997044982634	0.032446498196651394	
0.425075876345943	0.03243947246873675	
0.42609891250666865	0.03243055453864496	
0.4295021739527702	0.03209280392084222	
0.4226199163918677	0.03206760301010079	
0.4448698423191069	0.022210492267060483	
0.123864171121664	0.005642790336640132	
0.051437266796596624	0.000508114555883437	
0.05777688976388188	0.0009168194773248505	
0.04661774155716745	0.0010414154264726514	
0.045448818252629995	0.0010540477241956973	
0.04487303940291952	0.0010541519744453388	
0.04526911071646573	0.0010545582131516978	
0.04532721165714071	0.001053853106466046	
0.04534429097306867	0.0010539793155755805	
0.04499191090937206	0.001053733172964108	
0.04473340136995508	0.0010539895830359424	
0.044698847420715115	0.001053739074530984	
0.044681011975433574	0.0010535956262346857	
0.04469729279704438	0.0010411430207511293	
0.04469307824930651	0.0010411057978867513	
0.04287654124477572	0.0010154484241762084	
0.04285039003358354	0.0010153939429442531	
0.04273474272730886	0.0010140628983459161	
0.04280333584962374	0.0010140049503702107	
0.042865688253732194	0.0010139661307296997	
0.04212305249156963	0.001014850520199632	
0.04213533608106733	0.0010148140260163323	
0.041955165817174095	0.0010156561550734204	
0.041823054745552424	0.0010150189883397131	
0.04154111634432934	0.001014434214884868	
0.04160727594132921	0.0009983383549515504	
0.04135595293294581	0.0009961003098228332	
0.036214299202790186	0.0009044396743692978	
0.024291196498610616	0.0006963272460211644	
0.016024419259278933	0.00041073548646479614	
0.009524238978579437	0.000247160117891046	
0.008551478561392635	0.00024053866149571397	
0.007076175454736968	0.00021389191629462634	
0.005033188996109058	0.00013871958362102362	
0.0008942519013910573	7.88398760784781e-05	
0.0010042952289165154	7.597581585816952e-05	
0.0004968606654951538	7.546018476221376e-05	
0.0005079042844751778	7.491470750965863e-05	
0.0005125497062327352	7.513779214738276e-05	
0.0004842141423706342	7.474553340651032e-05	
0.0005417863863622912	7.2392874990529e-05	
0.000531908509951699	6.451410456089161e-05	
0.0007260567279481424	5.359832918813323e-05	
0.0008652750167333621	4.362501354357899e-05	
0.0008416132076397737	4.323722356108662e-05	
0.0007969502394564062	4.192552875421195e-05	
0.0002905805126927544	1.7579198923054145e-05	
0.00027793509875761465	1.683050015548796e-05	
0.0002924936430418916	1.0429402949837352e-05	
0.0002921047225597879	1.043067752609284e-05	
0.0002639415875836632	8.369416198918127e-06	
0.0001926726817030187	6.449954506998863e-06	
5.0764964979828165e-05	1.2835913531578217e-06	
8.979431316082842e-06	1.1780412797758317e-06	
1.3449719989288478e-05	1.1610912337914706e-06	
1.6429200405416364e-05	1.136383024654022e-06	
2.4278061181293132e-05	5.118191878641308e-07	
1.4587062696058675e-05	1.91189076177927e-07	
1.114686175299468e-05	4.971127290204825e-08	
9.837028429148249e-06	3.941816128541638e-08	
1.2278818170833567e-05	3.3748650140313953e-08	
1.2198359746746145e-05	3.3083828918448524e-08	
1.219901014575961e-05	3.617752015114783e-08	
1.1558369159025223e-05	4.304030897625223e-08	
1.0360871039548644e-05	4.512925003364147e-08	
9.767220791219395e-06	4.07599820337663e-08	
9.548620344095556e-06	3.94293265110094e-08	
3.914684817303257e-06	1.2783676105658944e-08	
2.692482646213742e-06	1.1642244068928465e-08	
1.6076397435978807e-06	3.1123925544702667e-09	
8.098969941267253e-07	2.381514632862025e-09	
5.366014933495297e-07	2.256749347528819e-09	
5.899402289555716e-07	2.245859136946757e-09	
6.232125913527858e-07	2.182232235905678e-09	
1.889802240810832e-07	2.1230769099979603e-09	
1.6657123202428325e-07	2.114670050600946e-09	
1.2095308154503173e-07	2.11588378525247e-09	
1.1643172954830018e-07	2.1039639774338254e-09	
1.1943348613569642e-07	2.0978381826731074e-09	
6.522358132882535e-08	2.167064887761593e-09	
3.340690746690633e-08	2.2100486610243967e-09	
2.7488670404444607e-08	2.218034815285714e-09	
1.794932521951993e-08	2.2101886461086216e-09	
1.7733573108050105e-08	2.2066896541810244e-09	
1.849219133535212e-08	2.1699587369032e-09	
1.9182414947376072e-08	1.936255233012509e-09	
1.868923136343607e-08	1.9310906566582266e-09	
2.1727809947231393e-08	1.941879476870411e-09	
2.220140804735181e-08	1.9417709283788714e-09	
1.1574155974858064e-08	1.9953973680573105e-09	
1.0382971762731649e-08	2.014221213485761e-09	
8.129359799677562e-09	2.0656092197484255e-09	
8.075596241964488e-09	2.0673894844105068e-09	
9.168564319629842e-09	2.0717214975448866e-09	
8.959392568204986e-09	2.070752090118375e-09	
8.7876470124088e-09	2.0726383134884383e-09	
8.362706148356472e-09	2.089249367550031e-09	
5.129028944047965e-09	2.352109559678251e-09	
4.389341217189663e-09	2.397484064023968e-09	
1.208644124899336e-09	2.5204226290621726e-09	
1.1818330908484037e-09	2.5208486667478564e-09	
1.069323641221829e-09	2.5299912145689723e-09	
1.006294290342462e-09	2.5256849338526422e-09	
1.0130108058648578e-09	2.5237882878746484e-09	
1.084310928017133e-09	2.5139489283011575e-09	
1.3137765637167228e-09	2.318550391634974e-09	
1.977059972479724e-09	2.1255252865089455e-09	
1.8374707547673594e-09	1.7732924064772168e-09	
2.0256680002480333e-09	1.5128541923884725e-09	
1.9440270650184486e-09	1.5051282575428933e-09	
1.9821395326994768e-09	1.4961375045937235e-09	
2.1215714617196907e-09	1.4691187022219864e-09	
2.0622498516494543e-09	1.428102663708409e-09	
1.6675433219122421e-09	1.2933315169636976e-09	
1.1491051004915507e-09	9.239495510967222e-10	
8.50696861217942e-10	8.262784913527901e-10	
8.516251903651691e-10	8.262281341747848e-10	
9.776693266994423e-10	8.030676482527308e-10	
1.159256098727268e-09	4.6003258464048146e-10	
1.1368058669669774e-09	3.100122981986825e-10	
4.60044255740445e-10	4.577732123845798e-11	
3.78926591030053e-10	2.937951287581779e-11	
3.2339604606144183e-10	2.729903529559952e-11	
2.2920137530566973e-10	2.269359072613471e-11	
2.419327002655279e-10	1.619359725303129e-11	
2.5221447155174426e-10	1.2575796192942834e-11	
2.5304124812053436e-10	1.1974461243338414e-11	
2.52846812333356e-10	1.1961354761498571e-11	
2.868517072979968e-10	6.326208476792043e-12	
2.930393973831579e-10	6.311496010316358e-12	
3.0154132662653506e-10	6.251571307931305e-12	
2.9693504297419794e-10	6.189935877081911e-12	
2.8580026094591707e-10	6.045168840141567e-12	
2.334260433775193e-10	5.129885686460473e-12	
1.22715492003752e-10	1.2978174831524916e-12	
9.156097592647833e-11	4.312251252991485e-13	
9.942661038390046e-11	3.4199464698645814e-13	
9.935340729920329e-11	3.4205154983198674e-13	
9.17890363506226e-11	3.0268734109419914e-13	
9.182676987250106e-11	3.026523811768993e-13	
8.898863098352548e-11	2.8150799772141734e-13	
8.962456059328091e-11	2.784056443257241e-13	
9.010612814691702e-11	2.746300413433083e-13	
8.890617611299083e-11	2.7532885103611303e-13	
8.890099038835301e-11	2.7423319194607217e-13	
8.89014270463536e-11	2.7554475537986297e-13	
8.880935061563815e-11	2.511970188827913e-13	
8.893401463697755e-11	2.0383166362460087e-13	
8.888652897817677e-11	2.0215761080686035e-13	
8.889532663237944e-11	2.0232034132653894e-13	
8.896614211219073e-11	1.9539085529908907e-13	
8.896422874530692e-11	1.9512116237892204e-13	
8.901183529776003e-11	1.5740050616288356e-13	
8.923665078531439e-11	0.0	


==> data/fig_minres_converge_pre_M_4000_mu_1.000000e+02.dat <==
res	dist	
11.355775090988525	1.0000229457366052	
112.69892407105327	1.0009019923032911	
112.75343847517036	1.0009027238616615	
108.15157161498482	1.0030563515609803	
108.17034541401458	1.003049682026155	
57.96272508302352	1.001991054473998	
54.03301124528412	0.9996355677825544	
36.8839553109186	1.0009376163452088	
37.44700945595287	1.0010416053561684	
21.95178987800152	1.0024644516099555	
22.919528709595685	1.0110185795964686	
23.424655449144833	1.0127679481187015	
22.449863501551643	1.0131468742392102	
22.68416824106686	1.0148494161746509	
22.290854334133495	1.0182997830539486	
22.563515204189603	1.0233316461938253	
22.13749586707884	1.0240289059760648	
22.54711778070172	1.0251843743734177	
22.617057975450013	1.0224947396827693	
22.319868926197135	1.0174578181380916	
23.69215725545531	1.0173239535787875	
16.348176782465583	1.0015362346519796	
19.063653420522773	0.9990577511822739	
17.7356334508617	0.9990679235752812	
13.803088481429876	0.9964769843383321	
13.99113700571849	0.995641830187265	
12.378702743456577	0.9970580550733781	
15.002614308099513	0.9985586388629547	
14.687046827387586	1.0010203485757125	
16.581049819614325	1.0036126010046704	
16.15751785631761	1.0041980668924353	
15.970250446083728	1.0063581707245932	
16.23353264433217	1.0067420236922493	
15.486219137303715	1.0063414485873803	
15.611109575306088	1.006204346223847	
13.370786954508443	1.0049164666418287	
11.890444000840853	1.00073132714817	
10.683538920217213	1.0001931547078318	
8.075032817537036	0.9929457633453572	
8.065161544902008	0.9930066423006664	
7.7663355962889895	0.9933183306909095	
10.388555713967488	1.1010214177843691	
7.380227169074486	1.1229265406392097	
6.256986229333608	1.1665688759582304	
7.540845227859666	1.1752592933460162	
8.587983228514252	1.0691545488864596	
9.833791288801901	1.0448515034395964	
9.321009594061168	0.7775277250472605	
9.497736428344421	0.7763363437478666	
9.266195846684104	0.7711739868067248	
9.166585270725378	0.7707493988470042	
9.170809296094898	0.7705513899039419	
8.775843847900818	0.7560449931961198	
8.204922555990187	0.7401113162888118	
8.14470712060121	0.7385549873851579	
7.7262973843382445	0.6756132860214585	
7.462251805616704	0.6664875313122163	
7.000192700573238	0.6572172703964622	
7.158880119255858	0.6558207937346051	
6.941032711305362	0.654211768582129	
5.321256813431828	0.6296477295068131	
11.427105603174049	0.5024560163476977	
11.602573855361992	0.49704559767534434	
11.554769484607235	0.497032733157335	
11.49392321216331	0.49641242660326673	
11.6997198353262	0.49620728728849595	
11.642955381704954	0.4890063246663341	
6.770260850141874	0.4315478623502433	
6.42032752875029	0.42643568414862704	
6.366165794391804	0.42494609569264824	
6.385533683142709	0.4245608923552668	
6.41634541758088	0.4239234351430977	
6.320907173102637	0.4222500678197353	
5.943497572027664	0.412917981591105	
6.492329529845331	0.3889647089745028	
6.500513955246288	0.3869630362244108	
6.504572686403051	0.3869224373110711	
6.517234350032049	0.3868511040292682	
6.5194757809553625	0.38686064462335823	
6.296039681426273	0.3865444005770237	
6.151071453595331	0.3829878702889592	
5.883671702882452	0.38204550884770566	
3.9352334283636896	0.36576114717655317	
3.817104031088595	0.36401083288695446	
3.72590079199942	0.35918408184466216	
4.165665408462264	0.35317948938267113	
4.172757258731486	0.3518026639093889	
4.2913636901180485	0.34995104673432426	
4.290657169567545	0.34992678745049705	
4.285497720334071	0.3499147449061002	
4.290815628695478	0.34991631692096925	
4.308978552433208	0.34991284605898243	
4.302057756809746	0.3499135785284173	
4.295781219629577	0.3499075672152443	
4.297429706370319	0.3499081716672165	
4.294604972220715	0.34988175764102936	
4.293766375978704	0.34986419018514275	
4.293399738053643	0.3498609666659655	
4.28475543288218	0.34983534916475195	
4.3135189105165885	0.3492341693659659	
4.244655855671355	0.3491136131926046	
3.9553105833313476	0.34516401572911826	
3.7730369804020896	0.31195463770031345	
3.776345555450133	0.31159419853310255	
3.7622943677828733	0.311440840571234	
3.76876462475481	0.31150336720224775	
3.7512788618373722	0.31175508867352525	
3.774563174594667	0.31179294600003044	
3.7626902119971333	0.3114798124370628	
3.759793734350613	0.31144274558302526	
3.3088787076723056	0.27835532434171256	
3.120333503447181	0.2677309497723231	
3.127977368853272	0.2675102016919984	
3.1513917632454294	0.26687462811555135	
3.1487580769295964	0.2668671121830372	
3.146824792596256	0.2666819144018652	
3.1337476179583286	0.2656704302470371	
2.6531399541341103	0.21877471871579227	
2.174921033376861	0.19189963223369957	
2.0483192195361997	0.13542917877438837	
2.043611088649287	0.1352958385428258	
2.0357192206581787	0.1347540385099823	
1.9321160824561132	0.129933789347967	
1.9274646132054147	0.12963246125204758	
1.8914413433667279	0.12819943541667503	
1.8546112867461184	0.12616882829525872	
1.8573107566335347	0.12614307268641092	
1.8531269156368764	0.12581829152037388	
1.8566450337703375	0.12573954059486195	
1.8564881695114708	0.12573958395064094	
1.8629868137074301	0.12475791978775762	
1.8470421825584853	0.12364022616619061	
1.8286861524853228	0.1227422749097633	
1.7662164435785817	0.10195445818453977	
1.7561351977675044	0.09163254758137739	
1.5062666949062713	0.05684445681135884	
1.493735251050428	0.05292361504635564	
1.4875215029150133	0.05284508570502962	
1.4927958010934415	0.0508148517867342	
1.4948958414588238	0.05077545895968105	
1.494466583170096	0.05077134937891396	
1.4952882278413961	0.050707865551676855	
1.4929342409010067	0.050684750267222675	
1.4654046222481736	0.05029393068011969	
1.5008071994339112	0.049969610118355594	
1.487838756693675	0.04950360699589504	
1.3705605538879104	0.04316006488425545	
1.0490032964197438	0.015431419271684732	
0.9732268783889801	0.013130295548511521	
0.9921001248695083	0.01268735371094852	
0.993668232174784	0.01251400663740513	
0.9960396677579463	0.012456919479127826	
0.9280590992371439	0.010682930997443526	
0.9118354406369804	0.010664331798138778	
0.9769950971520263	0.010704668832496957	
0.9429483030766883	0.011388333314863762	
0.9521329344137895	0.012419167782593011	
0.9527145730278777	0.012422040484495479	
0.9484524166648477	0.012452853821544853	
0.9483163208327223	0.012445153868151596	
0.9484415075306821	0.012445932406624692	
0.9356422877785762	0.012005019268866922	
0.9346068218543115	0.011998570214201046	
0.8913725659797178	0.009919054567003352	
0.8888486958881004	0.009822519649573806	
0.8751428976776189	0.009375053943791047	
0.876385133099464	0.009443533497917718	
0.8826708969662916	0.009480510215594583	
0.8588447190902451	0.011208237670260095	
0.7575439464968033	0.01399791075901483	
0.7612697246833208	0.01404900117179265	
0.7607924105082626	0.0163865567879304	
0.7118386571862805	0.01800730647926615	
0.7073827798539322	0.018250035384386687	
0.6980717622755899	0.01918892125522726	
0.6977212780722293	0.0192002179831999	
0.706466721168718	0.019303038886588915	
0.5530037188693122	0.02130777543231493	
0.5592649622309593	0.02422993591540018	
0.5595365562096558	0.024357723795579246	
0.5578944557529613	0.024398380114218264	
0.5580601570718476	0.024402064456077285	
0.5581059313330595	0.02440568474247117	
0.5585374346384901	0.0244101186105328	
0.5556152504451842	0.024422787256177553	
0.47453818550762344	0.025340348680893292	
0.3928869727179236	0.027156575594002298	
0.3679834350940564	0.027298122483804508	
0.36243871453079596	0.027352046993899412	
0.3624012026093738	0.027357710245386316	
0.36219106076741625	0.027365740357531664	
0.36221451256231085	0.027365516089394873	
0.3623576063307227	0.027374217310003324	
0.36224181296700103	0.027402948837580807	
0.36182008356118256	0.027427707711640156	
0.36243464859643904	0.02743791556285227	
0.3623193110060283	0.02744390155961819	
0.3625089589766979	0.027445481643763613	
0.3625260683180308	0.02744462151395205	
0.36251195552796595	0.027445042197714927	
0.36297410158034077	0.02740433846155554	
0.36302063929785444	0.02740411284806951	
0.3607942649537113	0.02733886366748463	
0.36032580198034686	0.027279764204617436	
0.36037689741658424	0.027278886551291535	
0.35429333373293836	0.026669788218416406	
0.34355228750731515	0.02590698714495564	
0.34254789968418764	0.025887686449411834	
0.33340930204544644	0.02529527159447631	
0.2973246156985767	0.02145238186944787	
0.26969173542118907	0.02014379692102598	
0.2699626446807529	0.020142060708644736	
0.27019074112381014	0.020039166482270002	
0.27017046945842776	0.02003585914092702	
0.27016631143899694	0.02002614134524016	
0.2607787885330917	0.01958996318105103	
0.15566929113419653	0.01404862927009699	
0.15099016428554968	0.013667573427083487	
0.11884468913078385	0.012364526740052983	
0.11405074007340273	0.01216650411390372	
0.1115444675838568	0.011930234524653235	
0.1040534630477733	0.011432142219358819	
0.10405697118004478	0.0114321418591136	
0.10238613200953788	0.011382871836831086	
0.0857482440933115	0.01087487735709804	
0.08924946997815035	0.010809912026603903	
0.08922864813080059	0.01080987341616851	
0.08740813898028606	0.01080519005615328	
0.08731935569815931	0.010774134565435174	
0.08666562699430452	0.010723687494959565	
0.06352812038428325	0.008022126804953188	
0.04844986739021521	0.005655103014622612	
0.03712745995327464	0.002851443272414893	
0.0365757472512261	0.002342487495594933	
0.03653436999135938	0.0023419235742659604	
0.03639801388762966	0.002274048856222132	
0.036470994065180805	0.0022701565859097454	
0.03700353511297485	0.0022659166145725393	
0.0367732124776721	0.002258474817886872	
0.03687799942962722	0.0022585683029119085	
0.037130961365893354	0.002253824239694333	
0.037185318937075496	0.002247894993386345	
0.03485659610693603	0.0020147403310622567	
0.030652677920811666	0.001319108833715266	
0.027033455352816437	0.0007907395838823745	
0.017231990276703163	0.00040784870275722913	
0.015302159246004992	0.00047169890527027394	
0.015229445537922727	0.0004843888386940004	
0.015230026130360553	0.00048450420019484743	
0.015160132286128258	0.00048548391284221657	
0.015155213961240227	0.0004856732253958712	
0.015170960717598323	0.0004856969602586453	
0.015151323755429708	0.000485636795393766	
0.015178964325607542	0.00048562569568713897	
0.015105024336096519	0.00048532750548769394	
0.015112179153023358	0.0004851829332708548	
0.014568511608856673	0.0004797786791122104	
0.014296822649241401	0.0004786342939067358	
0.014329231371958934	0.00047853319067043285	
0.014319603304777745	0.0004785356495968221	
0.014346783236255291	0.0004784663764435922	
0.014124876466469889	0.0004777501594112682	
0.014177799426872154	0.0004774836210115281	
0.014244634519220176	0.00047488697363668695	
0.012961680816274404	0.00045031135384955903	
0.00756130411133044	0.00015135446390742447	
0.005088730699830593	5.2824143780366845e-05	
0.0007393555944006627	5.959936961118613e-06	
0.0006844758957302794	6.8431019096335576e-06	
0.0006511240308766371	9.272533211014335e-06	
0.000669100905325903	9.235171696591839e-06	
0.0006604788087740372	9.56142183701559e-06	
0.0006330747871140697	1.0505302398237507e-05	
0.0006320206946177166	1.0509571457198633e-05	
0.00029649382856686973	2.203059621989597e-05	
0.0002936334275756021	2.289252122474833e-05	
0.00022202382043285833	2.400699545832873e-05	
0.00021774994103659011	2.3698097115151728e-05	
0.00021114807060841953	1.795653963792785e-05	
0.0001107027204250344	5.422982759764562e-06	
7.290479468319951e-05	1.9916087669871334e-06	
8.297534387632249e-05	1.0506844244001212e-06	
8.208226095721273e-05	1.0521065038074454e-06	
8.331941365125513e-05	4.0511876611741077e-07	
8.480483884625125e-05	3.983412319321913e-07	
8.65922307965351e-05	4.028160074501693e-07	
8.677860453941656e-05	4.1040742137347297e-07	
8.68364113462569e-05	4.1123924816112477e-07	
8.784212712089538e-05	4.103161011182407e-07	
8.494800549825097e-05	4.0407885672212156e-07	
8.219066812272141e-05	4.0168374704862786e-07	
3.937655943799053e-05	1.8577281315230506e-07	
9.092993721928597e-06	1.2159507479412963e-08	
1.4984659868599108e-06	9.253624744744594e-09	
1.8404785512551249e-06	9.179181541206046e-09	
1.878674331292603e-06	9.212866387599697e-09	
1.8339254320915628e-06	9.183335361285634e-09	
1.8200276395302652e-06	9.240602861918339e-09	
1.8232171455159388e-06	9.148780734827911e-09	
1.8210757820698335e-06	9.228789881292052e-09	
1.710565459232336e-06	1.0368202361854676e-08	
1.6373717688201497e-06	1.216994850408215e-08	
1.273099062072472e-06	2.0076001489901375e-08	
1.2567015323404973e-06	2.0281265705224723e-08	
1.252910116071143e-06	2.024111488969653e-08	
1.2311774081930098e-06	2.0261406117378384e-08	
1.2293849422711734e-06	2.0280083394596605e-08	
1.2327865716244788e-06	2.038407757665207e-08	
1.2344163391026236e-06	2.1710056904436246e-08	
1.2343763763789382e-06	2.1993667769050758e-08	
1.2325121106056323e-06	2.2773651516701993e-08	
1.231534125114956e-06	2.279156130749083e-08	
1.2285625517702092e-06	2.3881610804556713e-08	
1.21188270758416e-06	2.389519806078161e-08	
1.116683328779203e-06	2.187663442723726e-08	
1.0765256672529639e-06	2.1048479966591285e-08	
1.0543596169320078e-06	2.0932755902990168e-08	
9.881313215093644e-07	1.9717345805321946e-08	
5.687145863907177e-07	9.71699188791848e-09	
4.713146893648837e-07	8.296238620881578e-09	
1.669150282920614e-07	2.04683848987606e-09	
1.637587850800911e-07	1.872425476185155e-09	
1.0495735662115392e-07	1.3153058290553173e-09	
9.884735881207747e-08	5.495159153121191e-10	
8.408066406280512e-08	5.414166532674258e-10	
8.727293337388147e-08	5.4100645860764e-10	
8.710026511922525e-08	5.408466722793231e-10	
8.701290703536597e-08	5.402501270263556e-10	
8.970665148717558e-08	5.321698809483576e-10	
4.2905820815184213e-08	2.7982215074684554e-10	
1.838395333265234e-08	8.786220306751949e-11	
1.8282451933296477e-09	1.073901803531403e-11	
7.796894244014859e-10	1.7385918563212054e-11	
7.258755515397297e-10	1.819709611318143e-11	
6.720365982106344e-10	1.8300321376581197e-11	
6.735246544792672e-10	1.8311572933687767e-11	
6.73478311756192e-10	1.8315312577645686e-11	
6.774218168956753e-10	1.8295434120028655e-11	
6.552978794865642e-10	1.7893174296271363e-11	
6.460559085295237e-10	1.7840628331754815e-11	
5.223671336901673e-10	1.4671840571974267e-11	
1.744326892564726e-10	1.2724083692285624e-11	
2.346055100611174e-10	1.2638973700889512e-11	
2.1786409793995854e-10	1.265738244666384e-11	
2.38411514296556e-10	1.2524124187788763e-11	
2.4264948527723684e-10	1.2472674872560722e-11	
1.9297100434687704e-10	1.2272421827032063e-11	
1.7710399359094596e-10	1.226969025587798e-11	
1.6039876971951578e-10	1.2262519543330469e-11	
1.5621808028893797e-10	1.2260304277044784e-11	
1.5680023785409166e-10	1.226055392953815e-11	
1.5841107565922754e-10	1.2257525882285058e-11	
1.565632232412057e-10	1.2257343666231193e-11	
1.441814507036618e-10	1.2241098661807627e-11	
1.414427044488316e-10	1.222665086313986e-11	
1.404120915836677e-10	1.2214820455549553e-11	
1.3585569546944802e-10	1.2204610235636876e-11	
1.3585297413993396e-10	1.2204569763692894e-11	
1.3608778865562884e-10	1.2142668026868072e-11	
1.326336604790804e-10	1.2136766087637392e-11	
1.2873057513489e-10	1.2041367167527449e-11	
1.283386520279771e-10	1.203443458499812e-11	
1.202436611949782e-10	1.2006188874173513e-11	
1.1660461007639634e-10	1.1955890164309544e-11	


==> data/fig_minres_converge_pre_M_4000_mu_1.000000e+02_warm.dat <==
res	dist	
42.42110343965813	14.936823305048879	
63.14106456039575	14.544301394328375	
71.57076647472027	14.364730518112967	
39.91337221295142	14.433991047487392	
46.953999025856014	14.276357870071365	
70.6758365055423	14.117957773029262	
31.87045146937822	14.069435124187532	
30.34945265415414	13.890483810170588	
34.73685883890746	13.841321543341111	
39.6318500675791	13.759240411071005	
27.632059667308674	13.663098343088269	
32.47914016420679	13.43087905343159	
28.32996575764774	12.954182025283094	
30.560905612765758	11.705794458531427	
30.614101798974012	11.690274470579851	
26.017802229394395	11.108271509851612	
45.688533286062	8.546128370244238	
34.86767307638003	7.687850454483176	
35.283079388136485	5.084897147751486	
39.23511837334896	2.790203773142351	
31.810052145809625	1.9202295186940452	
30.93202509917532	1.8911523954177074	
35.014006222176675	1.584863633593419	
40.9707962000307	1.114378299395899	
34.27748736218499	0.865889332235566	
35.78641963969415	0.40823715025041285	
36.56095671347781	0.37821200318355647	
36.56287165971282	0.37804533944570623	
35.69045642100347	0.3673365970529985	
35.793629232501125	0.3670932951514324	
31.310268987681532	0.28891267931264064	
30.395996804176242	0.28118513343343415	
29.014790304222426	0.1765689085393986	
18.891401976738976	0.32299619423617604	
23.56146907166563	0.5691206703169699	
16.40609522103302	0.7310789777078501	
24.025677391726465	0.9405775115329326	
22.3511635809214	0.94344953934275	
21.583144892906706	0.9527735006493541	
20.291532157189653	0.9480151635214757	
6.7248571057766	0.9314428869682068	
6.962414983706108	0.9310451964492861	
8.364732567777683	0.9265370820109956	
8.07589252980642	0.9260748249011465	
8.403239268877822	0.9183092905693733	
12.098703818973277	0.780995066247682	
9.487032580027192	0.7617228133844264	
9.526715260937042	0.709556055143205	
9.636968248067001	0.7087506366692946	
9.88830097890052	0.7082624191604374	
8.79049203578721	0.7026576820600748	
8.902869857330758	0.7022947947427799	
8.123485349505952	0.6985682017905321	
7.2635008060866335	0.699414368030796	
7.833595150451568	0.7003019096119205	
7.844483872027287	0.7006917077167968	
7.866934760113532	0.6868495736304211	
8.03197563224911	0.6767278464429041	
8.586525323121606	0.6638825050516243	
9.099512933957856	0.6629034649055804	
8.603989371417079	0.6622520772785364	
8.379742076459484	0.661545457869324	
8.377447879585874	0.6615462957685394	
5.762936417924516	0.5898893063660318	
6.071015888253989	0.5815809437336261	
11.692441325813617	0.4988300823051436	
11.736203441237707	0.49875652717036006	
11.615283626688484	0.498504403725058	
11.37734405797556	0.49834983560063045	
11.533862812619178	0.4946047354986586	
11.655831882793247	0.49395710685257754	
10.956558393334301	0.48139353591048084	
6.460542780277375	0.3890817435201049	
6.764147837340637	0.3823840983376663	
6.5837972704505185	0.3814983359676321	
6.349724491940664	0.3806819441778092	
6.324098344654632	0.37910588136395007	
6.397315547880406	0.3790404802050987	
6.441403828210617	0.3789007322703943	
6.4341289979352405	0.378773018395239	
6.269861565914823	0.37852320104605497	
6.4920362521795525	0.3771366849685888	
6.638931246994112	0.3770186980620477	
5.106056234697225	0.37266120984248	
4.198955442444814	0.3688508470766335	
4.441151890892783	0.36786690064483996	
3.953661457412702	0.3501751374483078	
4.159216237408939	0.34922002507894323	
4.166488689541505	0.34920659418990996	
4.052956967483365	0.3487029630705594	
4.096720732188007	0.348703333401846	
4.197015892139586	0.34858050485070624	
4.162131057205798	0.34862797096100306	
4.198840449381157	0.3486191251406073	
4.249654245243054	0.34867284405364035	
4.265154482249891	0.34867440754592843	
4.267334892848559	0.34867320366975263	
4.252851515176691	0.34866548370989814	
4.2136735997385495	0.34757513600726647	
4.19288858374502	0.34554628962492845	
4.157880326959708	0.3433903478595444	
4.075784314106199	0.34296512184242084	
3.9972538628099876	0.34231900150524835	
4.345513167360592	0.3381903194465105	
4.356903572966398	0.3370310947662267	
3.756237364724197	0.3091039884696774	
3.7610223529244355	0.30891162181174975	
3.768665551474056	0.30885210970304905	
3.7702861296418977	0.30884530445034836	
3.45512626691689	0.30509497207298764	
3.516561880457861	0.2989437631566842	
3.1549967642694936	0.2639738898495908	
3.155708060402951	0.26392361451175045	
3.1569602618376646	0.2638789345274493	
3.1486544654524296	0.26379937596835296	
3.1490429313130583	0.26379615883841906	
3.1486976663602637	0.2618818696171285	
1.8434874224801183	0.13587456367338252	
1.8381639997090713	0.13515735866753795	
1.8097339665048269	0.131643294314297	
1.8073181977223782	0.13159549687228836	
1.805749007071745	0.13158371922196674	
1.8085159544049232	0.13109486711255564	
1.8170457634281203	0.1294644867948148	
1.8488930487164363	0.12511782549623457	
1.8493074952258808	0.1241974782312125	
1.850792448009335	0.12418916264108591	
1.8495754387208392	0.1241078346909202	
1.8318847106739262	0.12397736797860887	
1.8244412323588273	0.12383450871538673	
1.8129148482328996	0.12070504068673436	
1.8062230760175257	0.12024114196552332	
1.6651153535932555	0.09701965954484765	
1.573451584418714	0.07988224965821145	
1.523588286721681	0.05861305258339533	
1.5191771815573194	0.056041288778191485	
1.500419380609472	0.05286207210200514	
1.5049565566765326	0.04904890511172199	
1.4920943288614483	0.04904119143525904	
1.4785286804520688	0.04896332291447339	
1.4894649251375194	0.0489843431142151	
1.4887103177718257	0.048999292712229026	
1.4868582834536535	0.04901067428829926	
1.487106725966684	0.049296436449982634	
1.4877647040532769	0.04937401719373933	
1.4878694990601122	0.04943364402324602	
1.485960952873301	0.04934994492590093	
1.4867103643404076	0.049314520614960666	
1.4866538056374803	0.04922183273767979	
1.4885532439435365	0.0491445760136528	
1.4876351179235787	0.04913681550850228	
1.4376443157884644	0.04577245362867457	
1.4396205280374201	0.04420013522068377	
1.2921188952634255	0.03847395121304711	
1.1324456686525664	0.022178391292228664	
1.0947295691183159	0.01661754707210539	
1.0849439114487351	0.0157985187305371	
1.0849812436969348	0.015689943517770737	
1.0857653730367292	0.015687090843323155	
1.103749184389172	0.012904643712284197	
1.1541689106723865	0.012256432221698471	
1.1000412797612722	0.011463148492746282	
1.0898814644744963	0.011367047612492225	
1.0938230911305276	0.01134555416732559	
1.0995293384550242	0.011400051886772778	
1.0973223609685205	0.011406513560954436	
1.0958404032259697	0.011434660831543453	
1.0972917543926424	0.011438834133755545	
1.0783107777272471	0.011419438791101003	
1.0753807385172354	0.011417655513186275	
0.8062872221829663	0.01699779775593905	
0.7144352036317151	0.021803869850423662	
0.5956575644579859	0.023941713603047594	
0.5948537593081848	0.024118377690190537	
0.5946084151462977	0.024151804103206373	
0.5944992522462693	0.02414746204603654	
0.5865812381051612	0.024116526655216	
0.5920255171917194	0.02412520224513591	
0.5833265240149403	0.024168940788001726	
0.5839094799133819	0.02418083001779975	
0.583460516925931	0.024191877274075055	
0.5836283054569337	0.024196081671511487	
0.5835656536291506	0.024199786914553618	
0.5708391472703434	0.024544030222998264	
0.5720189260531551	0.024567070332929403	
0.5710263285942145	0.024568549355212785	
0.5713603838998109	0.024569864475779916	
0.5686660342737383	0.024580396492284457	
0.5662229965703524	0.024595981829088308	
0.5554825473559486	0.024909736457240737	
0.44310885785269	0.02592391787670393	
0.39617244417401354	0.026579628474709256	
0.37988425814813864	0.02676490929133971	
0.363198677424971	0.026980302900619806	
0.3628914141059699	0.026981892834943216	
0.3631906887189019	0.026987887842825964	
0.36264908478644264	0.026989489777725997	
0.3623425033099827	0.026989033645404576	
0.3624400707215248	0.026989227385179993	
0.3623915740278412	0.026977509453471143	
0.3624428542685499	0.026976612233469272	
0.36115853039793855	0.026833883968541673	
0.36111980210960015	0.026831098574630813	
0.3563574627726828	0.026664921896441075	
0.19346677428543924	0.01722328339906262	
0.19230955153121215	0.016915807413427474	
0.1837529679349775	0.01681570125974048	
0.18111884397952432	0.016789292281567697	
0.1818472909712154	0.01677278771499134	
0.18059309329642032	0.016586506773656938	
0.18016661919394847	0.016570271693179622	
0.179311562838012	0.01652618793132708	
0.17801582392180737	0.01649453926031103	
0.17824324214157583	0.016493180919310776	
0.17827924104518172	0.016482712120685986	
0.1781428107839506	0.01647004180912698	
0.17669504022969995	0.016387843486818307	
0.17666093574670433	0.016386339773130587	
0.1760320350082355	0.016328620033179073	
0.10398001427848798	0.011131490993249138	
0.10524691510070587	0.011051377254156268	
0.111263187301163	0.010981632941516767	
0.11561240006030964	0.010951197284193099	
0.10091817839376761	0.010605251709145025	
0.05955167222892435	0.00772113623813484	
0.059326210292344486	0.007059560057651666	
0.05928204897057591	0.007043914060971818	
0.05931642807069671	0.0070436722022034475	
0.05960160960031008	0.007032545598868129	
0.05970325735878555	0.00703264310332021	
0.05947555208826688	0.007030814444617397	
0.05946352550179269	0.007031581587669482	
0.06062321159637559	0.00695971197533484	
0.05928734500891251	0.006922285385526025	
0.04105053035702863	0.006053446212331154	
0.034366670905396336	0.0033745527856015385	
0.021384932746213205	0.0003748416427783454	
0.02035706466486057	0.00042245701045067445	
0.020307069723917208	0.0004300987785851723	
0.020271322023637652	0.00043008401097668724	
0.020330722993791062	0.00043023968396071555	
0.020464893116585774	0.0004303982516995138	
0.01830557276612181	0.0004442704532138245	
0.018001316339681207	0.0004445845823190098	
0.016525702473202196	0.000458491139053343	
0.016504876416848002	0.0004587569246873394	
0.015767403932129574	0.00046398334631676195	
0.015720625090563906	0.00046450346877454984	
0.014930625209805207	0.0004725929448834738	
0.014861578910182242	0.000473053141001401	
0.014940643476936395	0.0004729925918760657	
0.014958441679025542	0.0004731082281012291	
0.01495799159902915	0.000473062539230639	
0.014954923385847084	0.0004730146740776093	
0.014958986057720133	0.0004709900888951732	
0.015100486880880748	0.00046470710445169027	
0.01510005423779565	0.0004647065411212737	
0.014926329526773136	0.0004547663826031238	
0.014938066444970477	0.0004535187680774495	
0.014926911904754984	0.0004531071294650638	
0.014926845117064722	0.00045302984876023845	
0.014928772260760965	0.0004509321187051861	
0.0153165584017951	0.0004462940958237256	
0.015472452777235619	0.00044573871791214693	
0.015251238865366043	0.00043422873952668006	
0.015230533000030976	0.00043415077459883533	
0.015023616898329603	0.0004270184442710585	
0.014426255388648602	0.0004124115506380852	
0.01262786930036846	0.0003719533011100352	
0.012687068847091303	0.0003710687304543478	
0.012399102395942361	0.00034734645919524065	
0.006684792250177279	0.00012479547081025325	
0.0009141566892850562	2.6399628694253815e-05	
0.0008678304769815643	1.4473982560558706e-05	
0.0005588122472259684	9.148521588231017e-06	
0.0005812845140465685	9.00468909657451e-06	
0.0005939869854344042	8.975707432409078e-06	
0.0005751265797058198	8.103962646156475e-06	
0.0005803765473880245	8.045798125842133e-06	
0.0005582996389218905	8.121216674805357e-06	
0.0005621775594056856	8.400817931675775e-06	
0.0005547784594228436	1.031548366659414e-05	
0.0005341570680337699	1.128339932461534e-05	
0.00046960183604869045	1.4444020582621224e-05	
0.0004698781036114878	1.4438078368938066e-05	
0.00042401956716854095	1.7206897826326107e-05	
0.0003797648326174565	1.9666797469820514e-05	
0.00037939550530876237	1.9640649394541943e-05	
0.00037726715200020564	1.9801536256193052e-05	
0.00026801312295166366	1.3533214858670832e-05	
7.129427906751579e-05	5.53151124489043e-07	
7.161574137929739e-05	4.5202595507615615e-07	
8.05149257699898e-05	4.2095676427784967e-07	
8.029598146076496e-05	4.1992409540080625e-07	
7.724655159529148e-05	4.0712053674243845e-07	
5.412273193956983e-05	4.888235102961019e-07	
4.542437980802236e-05	5.167120008016414e-07	
1.3366229971224703e-05	1.7455382550650846e-07	
5.799894095495521e-06	3.0045731691755774e-08	
5.47422103495775e-06	1.3554141803298064e-08	
1.3211129869183703e-06	9.233567173443255e-09	
1.639831436347302e-06	9.885359956035259e-09	
1.0565061622470398e-06	5.919732316035054e-09	
1.2077903453413406e-06	4.647845671172471e-09	
1.1967437949393629e-06	4.643947938324286e-09	
1.2164594145868425e-06	4.646111419123853e-09	
1.256529725120266e-06	4.50844735651538e-09	
1.2590432951096168e-06	4.503184054507129e-09	
1.3324295954698147e-06	4.014283208944879e-09	
1.3323076638831819e-06	4.013955667752151e-09	
1.3643075230547226e-06	3.916759831678759e-09	
1.3699302228515971e-06	3.9033428245855246e-09	
1.3689020759863374e-06	3.8761822520154715e-09	
1.373342980689106e-06	3.858760460649639e-09	
1.3436977908737591e-06	3.7852056341960815e-09	
9.487987055021273e-07	2.5831388500622713e-09	
3.0623673077789046e-07	1.2134046927807258e-09	
2.2984014900297577e-07	7.951741011525084e-10	
2.3296720981520747e-07	7.868941234410537e-10	
7.783531544500299e-08	4.360321767083402e-10	
7.341498683828418e-08	4.1448159691942445e-10	
9.402824172674894e-08	3.783175797854112e-10	
8.468631740413773e-08	3.4638775359536187e-10	
4.217957701967383e-08	3.342941169385425e-10	
4.2211071131591815e-08	3.344792562423268e-10	
4.222471964152904e-08	3.342923533111831e-10	
4.2175596718669376e-08	3.3403061569958664e-10	
4.186720604395993e-08	3.326436567390211e-10	
4.178685199014502e-08	3.326856929963337e-10	
4.1615361160550534e-08	3.317807419341475e-10	
2.4273037647288e-08	1.9508350150210937e-10	
2.0438852118737367e-08	1.7020684437515997e-10	
1.4719931583664027e-08	1.3221636811312996e-10	
1.073561610619695e-08	7.340319277225371e-11	
1.0149592078191076e-08	7.12375175366601e-11	
1.7060812331276918e-09	2.797212805278031e-11	
1.49646050725923e-09	1.3550133411690166e-11	
8.633790545064262e-10	7.554406832319995e-12	
8.659372660345428e-10	7.513780501834376e-12	
8.676476868233089e-10	7.515236594916237e-12	
8.713208213653709e-10	7.510701325894795e-12	
8.714879151687531e-10	7.472528712067184e-12	
8.034352380370043e-10	7.22024054026241e-12	
7.993144196010149e-10	7.179977895143525e-12	
1.8892925148007446e-10	9.765996379168252e-13	
9.272170338606937e-11	3.0832961265267155e-14	
9.180967646509536e-11	2.5007830347250504e-14	
8.942252274702274e-11	6.763707765249766e-15	
9.013732814083928e-11	0.0	


==> data/fig_minres_converge_pre_M_4000_mu_1.000000e-02.dat <==
res	dist	
147.76892999320538	50.059152530673344	
5.747109365389731	7.125230640651742	
5.480014438454392	5.678971586389161	
0.9961944688077095	3.566760880425883	
0.8560082024431881	4.012824208494356	
0.6554322497941332	2.0942407713954534	
0.6657814217659371	2.1000215827842417	
0.2485229468275372	1.658627452094389	
0.24949643624897191	1.6796686530103089	
0.16306787821309918	1.4034069519306684	
0.15421288951879325	1.3769034054151996	
0.09195315076408002	1.1544802616771421	
0.09527528209249869	1.1461829963177843	
0.0912444383440673	1.0557133728959853	
0.0844566415465288	1.0553842195714995	
0.06292891661368684	1.0060827835409365	
0.06293935863786544	1.0060845617776892	
0.05985327757101956	0.9796217246696967	
0.057976135699605365	0.9787880538037694	
0.05435593233589078	0.9611573781411968	
0.054016135883188994	0.9600726874192443	
0.04589042206299168	0.9463260878267611	
0.04449255527276398	0.9460072726058856	
0.042589840898755456	0.9381210461924557	
0.041664819747853646	0.9377227109004339	
0.03600589075071772	0.9325284827981147	
0.0346151186451935	0.9308453953965427	
0.03281118967670613	0.9272335027483113	
0.026034898410290764	0.9236199412914479	
0.025972129249669792	0.9198998803911548	
0.021837069833893188	0.9177390193213791	
0.01961469795118168	0.9153514349408699	
0.014488741831504556	0.9134387908706759	
0.014502583272170425	0.9117898277545587	
0.011914639151180673	0.910496919588789	
0.011814635932201308	0.9097325582989628	
0.009609839650867756	0.9084510502831904	
0.009634679745436608	0.9082306808272984	
0.006695489204831049	0.9065805835749616	
0.006130663907588734	0.9059957787232986	
0.004938576922672402	0.9049932061156498	
0.004307649350116207	0.9038919286582475	
0.003778613412516659	0.9038165273498943	
0.002908041615095285	0.9030441398454155	
0.002964685160113902	0.9030173478241076	
0.002494579065336024	0.9022965665769651	
0.002480982075431002	0.9023047200827311	
0.0018362419903670034	0.9018734681958479	
0.001816837850275588	0.9018627065050046	
0.0015620443341390889	0.9015930532858605	
0.0015775614812244896	0.9015536500694823	
0.0012961403033736071	0.9013798415202843	
0.0012278831771331674	0.9012319540705425	
0.0011819641871548415	0.9012358825068525	
0.0012399173475274028	0.901142883253534	
0.00120194456439893	0.9011498879723537	
0.0011882707300591706	0.901114008793747	
0.001075007062043872	0.9011264141330138	
0.001036877317010147	0.9010917176325627	
0.0009109251519395303	0.901099499072231	
0.000861418089258367	0.9010516458974014	
0.0007534192675712244	0.9010509301470091	
0.0005368893890507583	0.9009560511092306	
0.000529231908258463	0.9009493041583174	
0.00043801301612317816	0.9008777434089815	
0.0003797246688826354	0.9008035980239638	
0.00035659751583872563	0.9008031702192749	
0.0002971141318696627	0.9007310029343917	
0.00029711292934031844	0.9007310588669705	
0.00024228330446075358	0.9006704652318085	
0.00022963126882228127	0.9006201377025247	
0.00021802429625060354	0.9006198455007238	
0.00019266086875731583	0.9005484126387888	
0.0001816479425928385	0.9005169622196492	
0.00018146645913187645	0.9004962125780304	
0.0001817311580818471	0.9004330842237332	
0.00018424909938426453	0.9004287214391504	
0.00015777134447608515	0.9003679362181327	
0.0001443365528779533	0.9002564168871229	
0.00013539287046645043	0.9001340344118997	
0.00012806428258901604	0.8999933430358767	
0.0001244155900848874	0.8998355109693358	
0.00012739362848946458	0.899814046375013	
0.00011920431648896598	0.899717572848455	
0.00011583883847200394	0.8995895759567817	
0.00011223215828288122	0.8994440097051388	
0.00011011395951978346	0.8993339340365615	
0.00010979205773170537	0.8993091028608995	
0.00010722738747383893	0.8991128807781256	
0.0001044049937910822	0.898867461261526	
0.00010343528017375483	0.8986992381853809	
0.00010233064977133112	0.8986505561999051	
9.911441801046519e-05	0.8983191319240453	
9.618436820703366e-05	0.8979641235541589	
9.638051657207167e-05	0.897956130188975	
9.212267055908369e-05	0.8975135466964619	
8.492553103580202e-05	0.8967132551993773	
8.046924262117672e-05	0.8962651431006159	
7.89742204003545e-05	0.8960664123011998	
7.34503645648618e-05	0.8954277804596003	
6.97686478043887e-05	0.8949626756938787	
6.555780388096612e-05	0.8945860563659975	
6.495300764648402e-05	0.8945399870017812	
6.35708435279783e-05	0.8943357367619439	
6.291905653058381e-05	0.8942752730061126	
6.138419959643216e-05	0.8941121386019741	
5.902811024354396e-05	0.8938661260777415	
5.908309774984901e-05	0.893852023874422	
5.706517744521008e-05	0.8935845459176961	
5.6167387370687874e-05	0.8934827598556817	
5.57785061660402e-05	0.8934134612177309	
5.4738837363173914e-05	0.8932151340711308	
5.459711396247928e-05	0.8931772665867426	
5.3973887353972764e-05	0.8931128485414049	
5.398436196542082e-05	0.8930706363297933	
5.337615808487177e-05	0.8930054108759153	
5.288492640810106e-05	0.8929600291582416	
5.2518005656653607e-05	0.8928811211780718	
5.194446631961789e-05	0.8927762489684498	
5.188679312046922e-05	0.8927249522653024	
5.1158027880865775e-05	0.8925864211860711	
5.0777802006870304e-05	0.8925334879504772	
4.944782190485113e-05	0.892225840989376	
4.949824338075175e-05	0.8922228098973861	
4.730501392846271e-05	0.8917673299269274	
4.732559964477411e-05	0.8916637602510483	
4.578310762926031e-05	0.8913938796322849	
4.39555587896345e-05	0.8909550928213287	
4.394326447857306e-05	0.8909548289245122	
4.1870961983023036e-05	0.8905649317834189	
4.1810083603545556e-05	0.890560468928966	
4.04104501902742e-05	0.8902207478542592	
4.00199907665136e-05	0.8901426593795222	
3.922986489914172e-05	0.8899514321898387	
3.8439319079251935e-05	0.8898393983649616	
3.8333222489823325e-05	0.8897554451520027	
3.787288542371676e-05	0.8896399470085727	
3.791775782069704e-05	0.8896080557847357	
3.746931893897705e-05	0.8895207129218441	
3.7584560660508333e-05	0.8895091112923045	
3.7173948971865056e-05	0.8894314259373984	
3.71957590956443e-05	0.8894277082232095	
3.68175083162366e-05	0.8893109660499885	
3.683013709262044e-05	0.8893089677682369	
3.6343217443694575e-05	0.8891660640341749	
3.638405996631297e-05	0.8891525279972611	
3.606984959133531e-05	0.8890705638155099	
3.608046453455343e-05	0.889064489508903	
3.5913687862937074e-05	0.8889938951818562	
3.564732396945834e-05	0.8889011626263402	
3.564629287787434e-05	0.8889017746322557	
3.532941989097757e-05	0.8887500872940076	
3.5251781544069904e-05	0.8887130085845033	
3.503095500798742e-05	0.888585286426668	
3.4824262250258616e-05	0.8884178242941687	
3.473139096566903e-05	0.8883998821615852	
3.435445990916807e-05	0.8881288174051866	
3.428891158966107e-05	0.8880670279876439	
3.405748374766058e-05	0.8878942469069696	
3.393043185846279e-05	0.8877745827876962	
3.3852892970539743e-05	0.8877097529871069	
3.374089790515148e-05	0.8875021163335918	
3.371405298866891e-05	0.8874906221834763	
3.3732400202899515e-05	0.8871887494566543	
3.3921147715970555e-05	0.8871498776083501	
3.410416432192468e-05	0.8869506206616523	
3.478343035384526e-05	0.886863612600549	
3.435204841070846e-05	0.8868207327802782	
3.459764700198116e-05	0.8867898330080257	
3.36057568380664e-05	0.8866888245615026	
3.3475324527064456e-05	0.8865865894801112	
3.3269474680538355e-05	0.8865348487801339	
3.274752084361106e-05	0.8863084895453123	
3.270679682093174e-05	0.8863068826668801	
3.200996464868455e-05	0.8859262773259794	
3.1987150744605706e-05	0.8859047686933639	
3.1623229612506605e-05	0.8855103854734392	
3.15368064154015e-05	0.8851530443730529	
3.138922543037068e-05	0.8851468009668408	
3.1117729052037084e-05	0.8848277467655481	
3.10231003957981e-05	0.8847526683344555	
3.075065008581076e-05	0.8845229665820511	
3.061853684071885e-05	0.8842475755993265	
3.058709880891671e-05	0.8841710384476831	
3.068310498542025e-05	0.8838259934054181	
3.0922147525617156e-05	0.8837704562304588	
3.0443222027985752e-05	0.8836873321028829	
2.9837586322639043e-05	0.8832901132112125	
2.9385136470939696e-05	0.8827599931875304	
2.9080609756134635e-05	0.8823018015243708	
2.8980880060816096e-05	0.882140235399284	
2.891873378512572e-05	0.882023928842509	
2.877810463049355e-05	0.8817507156549959	
2.8705053051182293e-05	0.8815762773587901	
2.8652832662493882e-05	0.8814218326659919	
2.8628184030574977e-05	0.8813268546917773	
2.861391920054749e-05	0.8812825620821074	
2.855076782338957e-05	0.8810101147491469	
2.8492982148342863e-05	0.8807656791825127	
2.849389772135427e-05	0.8807492278770852	
2.8518060723847148e-05	0.8805960413743864	
2.8395506608975387e-05	0.8802775453185012	
2.8448184152849107e-05	0.8801949580050502	
2.8339260739916384e-05	0.8798825734661868	
2.8227035924384814e-05	0.8793620670419491	
2.8225432518447827e-05	0.8793603398329681	
2.817273261414098e-05	0.8789869088762857	
2.8119889310861476e-05	0.8786013877793669	
2.8085156240983865e-05	0.8783721249091381	
2.8085493344203583e-05	0.8783702598562673	
2.806632437433268e-05	0.8781944572456721	
2.8058912812896526e-05	0.878165950753083	
2.805254507472879e-05	0.8781010534299285	
2.8047728896107477e-05	0.8780811065837774	
2.8037972210930538e-05	0.8779686316877073	
2.8029686417416937e-05	0.877871595327824	
2.802568258254033e-05	0.8778393851889503	
2.8025136511685755e-05	0.8778023872679851	
2.8011952812378882e-05	0.8777136688822449	
2.8010414878461827e-05	0.8776246270830783	
2.800000974640755e-05	0.8775749861941954	
2.798510190151417e-05	0.8774057400655474	
2.7985114583750786e-05	0.877405343436409	
2.7975253622354518e-05	0.8772437490000581	
2.796814984639704e-05	0.8771316811068751	
2.796382212362404e-05	0.8770976813703214	
2.795082022483256e-05	0.8769124409492197	
2.795119302547242e-05	0.8769124240145537	
2.793399566796788e-05	0.8766088333746626	
2.7926238921827435e-05	0.8764581537717995	
2.7911828540135952e-05	0.8762221909053214	
2.7904095537062442e-05	0.8760195094422859	
2.788569915360326e-05	0.8757190182922664	
2.7857235706389368e-05	0.8751373447454565	
2.785181328029684e-05	0.8750326910031387	
2.7818372455145e-05	0.8742087302064506	
2.7822741936226454e-05	0.8741799527069023	
2.777039949330306e-05	0.8734304627893111	
2.7763237439267356e-05	0.8733557086080461	
2.7730499784292606e-05	0.8725674970542703	
2.771795679292301e-05	0.8723560595913634	
2.7702495452768564e-05	0.8719584419817827	
2.7696715307850184e-05	0.8718617310422473	
2.768869275725133e-05	0.8715791529431651	
2.7684600042120417e-05	0.8715414121408208	
2.7674648497970625e-05	0.8712933585954624	
2.767105891324818e-05	0.8712296986088591	
2.765951557590238e-05	0.8708887735484946	
2.7634156467818082e-05	0.8704377593955974	
2.763499361331972e-05	0.8703546135942343	
2.7615376251722418e-05	0.8698245474824453	
2.761537542762129e-05	0.8698245427312762	
2.759390567324236e-05	0.8691944839727418	
2.7581779234985293e-05	0.868753397919593	
2.757362376702011e-05	0.8686370610688128	
2.7538846304338308e-05	0.8677564003286283	
2.7533643430123444e-05	0.86733626167074	
2.7507218599581876e-05	0.8670149897964358	
2.7460495703599402e-05	0.8657884820939487	
2.7458154096865023e-05	0.8657104746416029	
2.7407771443812765e-05	0.8645057226816346	
2.7368515442874942e-05	0.8632523124286657	
2.7337730502221236e-05	0.8626433962707606	
2.7210165669125572e-05	0.8593457947764083	
2.720041785424251e-05	0.8591328261535475	
2.7147205228654928e-05	0.8559455553521669	
2.6985239635190174e-05	0.8517632558335028	
2.6922851571636785e-05	0.8506980879801406	
2.6822188168204835e-05	0.8483116611663071	
2.6576755528860724e-05	0.8424445079228	
2.6520902071098205e-05	0.8406729119069946	
2.6424039447259064e-05	0.8384090763864621	
2.6433069454077986e-05	0.8351214857782118	
2.6271857503658056e-05	0.833918626741813	
2.599674629556843e-05	0.8277768257171328	
2.598434889091639e-05	0.8276238312360723	
2.5890788319278895e-05	0.8234075204749554	
2.582063906512864e-05	0.8227791118142052	
2.5752460694374583e-05	0.8200240417654022	
2.546874959701836e-05	0.8137370198499112	
2.5393315864943195e-05	0.8128101569178208	
2.524190956538026e-05	0.8076522340537928	
2.548682600146381e-05	0.8032046880498541	
2.508770407516069e-05	0.8014043884599296	
2.462504302988507e-05	0.7923120391650861	
2.46079631911611e-05	0.7864953265886103	
2.428486074227509e-05	0.7839619718316015	
2.3777688517013737e-05	0.7721660074868125	
2.345643188869752e-05	0.7631754457455153	
2.345507351634627e-05	0.7628688526162564	
2.3228857588563862e-05	0.7559915297263105	
2.3387881166742588e-05	0.7474316000291669	
2.3496826167843166e-05	0.7470851887297536	
2.389488574805845e-05	0.7428239083892414	
2.4459687590504876e-05	0.7421830213747994	
2.364839220186049e-05	0.7396585247638002	
2.3711020551383963e-05	0.7360864840363142	
2.3369448487229145e-05	0.7354669739817177	
2.207251413760103e-05	0.7256614654153033	
2.1058819745887413e-05	0.7119564765499377	
2.086069661432881e-05	0.7042375872385297	
2.0455899105417058e-05	0.701291359374996	
1.9277104329759162e-05	0.6796644339847421	
1.9201391745794513e-05	0.6608782124198928	
1.9729985850179117e-05	0.6591072694110083	
1.9669611878651158e-05	0.6543813828618645	
1.9981146855606184e-05	0.6541747820887491	
1.8657157209118486e-05	0.6490416898831198	
1.8493126296870305e-05	0.648962447929726	
1.639585120807766e-05	0.6389881289373214	
1.5888767539441527e-05	0.6360645382863156	
1.5266169405180902e-05	0.6320377246324003	
1.524536044467987e-05	0.6308143944513915	
1.4878144986268873e-05	0.6269214560411115	
1.3855693898356992e-05	0.6201392365200671	
1.363127834544213e-05	0.6172322946383418	
1.348937410470215e-05	0.6165777989099015	
1.3313899725315045e-05	0.615442929647722	
1.3204741225653082e-05	0.6144111969263333	
1.2798780888798452e-05	0.6109883845309969	
1.2515610409363954e-05	0.6089362827547572	
1.2468023487657884e-05	0.6088183818309486	
1.2340136510865666e-05	0.6074813480573411	
1.211377493283669e-05	0.6061823333068675	
1.2114598765301126e-05	0.6061755175622651	
1.1991549528214013e-05	0.6050593525386095	
1.1801505795731144e-05	0.6043163685728061	
1.1771230209040681e-05	0.6039819171018957	
1.1594789301472087e-05	0.6027587545862992	
1.1579968588448178e-05	0.6026985906464193	
1.1413889718160409e-05	0.6012901961354457	
1.1381981267441395e-05	0.6012704196856299	
1.112704960232183e-05	0.5999558631596353	
1.1108125502516068e-05	0.5998899617967993	
1.1001000564133528e-05	0.5988065099155666	
1.0728682699124984e-05	0.5975437789672514	
1.06627766600253e-05	0.597187602077334	
1.0225505558840105e-05	0.5946713826968978	
1.0254099955270462e-05	0.5943341741667536	
9.895845693055447e-06	0.5928314185186754	
9.554185931208337e-06	0.5916078278096047	
9.593323062962017e-06	0.5913619059920076	
9.19276913883876e-06	0.5897162590950836	
9.19160953044835e-06	0.5896993640459968	
8.92648890836654e-06	0.5884011095468399	
8.94190664656254e-06	0.5883730601461414	
8.685122001485761e-06	0.5873752186467228	
8.648266541801643e-06	0.587253979469682	
8.562746647206116e-06	0.5868359565259893	
8.540488291026868e-06	0.5867650364196502	
8.511295233442362e-06	0.5865388497907049	
8.496764045180725e-06	0.586409333391926	
8.449549751960292e-06	0.5862470791030402	
8.393444022069845e-06	0.5860473152899766	
8.384187579178132e-06	0.5859718634349197	
8.328168629454917e-06	0.585780006397355	
8.325483667522241e-06	0.585715389792971	
8.25718924807391e-06	0.5853863003777309	
8.256176126881837e-06	0.5853247807565064	
8.201960253253975e-06	0.5851561178932916	
8.164338841742725e-06	0.5850019713631316	
8.151014404004912e-06	0.5849377128137199	
8.096909025190125e-06	0.5847309523451932	
8.097716561584439e-06	0.5847218936491521	
8.037379787468496e-06	0.5844410170298514	
8.020649779301689e-06	0.5843879468821904	
7.975928145791878e-06	0.5841685125529162	
7.90256366498881e-06	0.5837698769411079	
7.908765512695804e-06	0.583738435111715	
7.81249823087115e-06	0.5834144900613628	
7.763086681704319e-06	0.5831277181936846	
7.752004454375367e-06	0.5831023203091857	
7.649103564397288e-06	0.5826711964434436	
7.593248857780533e-06	0.5823813479014772	
7.5622893374572235e-06	0.582255090251159	
7.451937176345018e-06	0.5817655982070356	
7.4152644982850475e-06	0.5816379281123462	
7.385369057114222e-06	0.581461304743752	
7.3626317644579205e-06	0.5813784147800911	
7.332206873220473e-06	0.5811780774764933	
7.283223930075706e-06	0.5808560324949048	
7.334436611031207e-06	0.5807694062210841	
7.268033005499881e-06	0.5806810221344039	
7.202979146933527e-06	0.5804920320296632	
7.194631513216894e-06	0.5804690843810177	
7.1660172840711526e-06	0.580320210905224	
7.131150742786873e-06	0.5801269168435026	
7.124366163578973e-06	0.5801223077641462	
7.096468902969928e-06	0.579940990642546	
7.09879227865212e-06	0.5799300578240075	
7.060828728333379e-06	0.5798182387353554	
7.05954738868077e-06	0.5798140041732232	
7.043309950124181e-06	0.5796948233464156	
7.014982400145268e-06	0.5795334586002722	
6.994842116201326e-06	0.5794021615087354	
6.986303912698098e-06	0.5793075835091636	
6.9893868933545664e-06	0.5793053804383288	
6.97535038680703e-06	0.5792557821670081	
6.967301219725183e-06	0.5791898475473701	
6.9586285258463365e-06	0.5791065945705277	
6.949018427613287e-06	0.5789839587170335	
6.936755242856217e-06	0.5788721975603244	
6.9357610747625505e-06	0.5788642031362191	
6.928092891060159e-06	0.5787692774727587	
6.923451337546364e-06	0.5787107139782028	
6.918725684749761e-06	0.5786597066643693	
6.915094897258462e-06	0.5786204475228452	
6.911554039965527e-06	0.5785631154170611	
6.907296911598575e-06	0.5785182888147186	
6.904386910599873e-06	0.5784603198849151	
6.894682203817708e-06	0.5783031226938158	
6.884025281833321e-06	0.5781532964336716	
6.8787561799988895e-06	0.5780473875130187	
6.878768521800347e-06	0.5780442753355077	
6.873554272111787e-06	0.5779666285015976	
6.8741541534623625e-06	0.5779571564572334	
6.873913672085404e-06	0.5779400423485368	
6.873558531418177e-06	0.577935045772719	
6.871459190679885e-06	0.5779215564765805	
6.870558626056772e-06	0.5778931330072093	
6.870651488470765e-06	0.5778918084776289	
6.870207400514783e-06	0.5778604257508532	
6.8721071928716076e-06	0.5778326633120037	
6.872290297786406e-06	0.5778320827916545	
6.871753483936931e-06	0.5778241292654966	
6.870887150170642e-06	0.5778248617620579	
6.869386189497048e-06	0.5778101139017565	
6.869011698500783e-06	0.5778102784035928	
6.867202100431951e-06	0.577786367538708	
6.867234556394458e-06	0.5777821712488302	
6.866268474334411e-06	0.577763692898287	
6.865191497688888e-06	0.5777229163520182	
6.865198067619003e-06	0.5777210362238054	
6.864460927241266e-06	0.5776846338984831	
6.864248554338268e-06	0.577666993987462	
6.863850298467404e-06	0.577634279366701	
6.863764269970239e-06	0.5775968473474651	
6.863243281491479e-06	0.5775681532392268	
6.863926804524397e-06	0.5775235319038313	
6.8634187379265176e-06	0.5775009602643839	
6.864541456799546e-06	0.5774396955867586	
6.8640408291398795e-06	0.5774270865566419	
6.867040714491486e-06	0.5773951006279788	
6.866072476501967e-06	0.5773785256652283	
6.8648596980381455e-06	0.5773586874956596	
6.861526558970568e-06	0.5773270718928868	
6.860080151120891e-06	0.5771952311070466	
6.860079207622778e-06	0.5771952227327418	
6.85524556855253e-06	0.5769634411558489	
6.854885473806147e-06	0.5769461619476856	
6.8495950447159985e-06	0.576576348927588	
6.84163713852687e-06	0.5759714880323287	
6.841647358798527e-06	0.5759701240688148	
6.8323982275078806e-06	0.5752876311026716	
6.829779214080482e-06	0.5751195043853394	
6.82502883655843e-06	0.5746977440034592	
6.822580594907882e-06	0.5745780197088176	
6.819718719215914e-06	0.5742566521068534	
6.818220080419631e-06	0.5741641726007305	
6.81635998914627e-06	0.573962472184427	
6.816233497498424e-06	0.5739592556783317	
6.811695171026158e-06	0.5735376569979245	
6.811805935319824e-06	0.573401767064007	
6.809348975420782e-06	0.5731312131446316	
6.806671135421413e-06	0.572826683239413	
6.804036923590501e-06	0.5727660005695048	
6.794759098910273e-06	0.5720725504732567	
6.7919322413294015e-06	0.5718489891621006	
6.786431287070035e-06	0.5714204323081911	
6.779785154823729e-06	0.570948326090647	
6.777963571981214e-06	0.5707008863425643	
6.765790602047077e-06	0.5696358285964568	
6.765494491482139e-06	0.5696099615943193	
6.7545315042162045e-06	0.5686656440048858	
6.744843578704079e-06	0.5673921089537591	
6.745836787350135e-06	0.567387184982984	
6.723286699557059e-06	0.5658040467858363	
6.728175281998739e-06	0.5656749252243515	
6.696303117638795e-06	0.5638940800293716	
6.6608612252679965e-06	0.560980092613186	
6.659277291469463e-06	0.5607255208017654	
6.637121789228963e-06	0.5585948668658589	
6.619686339240696e-06	0.5572031836477201	
6.611665582264184e-06	0.5562916381587699	
6.554475053342618e-06	0.5515831226097595	
6.541570437418988e-06	0.5491604187950423	
6.530557420459765e-06	0.5478940461833649	
6.456183683404391e-06	0.5435027470427273	
6.45809060255817e-06	0.5434629497332846	
6.406938912735998e-06	0.5386995856936927	
6.409522094552999e-06	0.5365208366684711	
6.3525235863605535e-06	0.5338575621501285	
6.2390027592940435e-06	0.5259019884987307	
6.255074497077559e-06	0.5253585173446438	
6.163142084459314e-06	0.5175175916603619	
5.977239008590475e-06	0.5045402985943388	
5.782826573903546e-06	0.49005347104916885	
5.554834457349787e-06	0.4735176725601384	
5.419365065090172e-06	0.46419643503392033	
5.4183584018724395e-06	0.463953619243361	
5.317449907123371e-06	0.45643175300215527	
5.261201016086856e-06	0.4531833291936373	
5.262248748846031e-06	0.45310767519995393	
5.2496266562779986e-06	0.4506007240410416	
5.229119148523386e-06	0.4503257263711527	
5.207770055514771e-06	0.4488066353429395	
5.17373757335676e-06	0.44707492797335446	
5.174112444888433e-06	0.44648812122660136	
5.118629810687317e-06	0.44315044432718115	
5.078215646064393e-06	0.4404583216072141	
5.078496672443614e-06	0.4404005045830627	
5.039283444614373e-06	0.43778940376303316	
4.984861985916964e-06	0.43454270659449745	
4.934743596023799e-06	0.43159263140701926	
4.9297410683150555e-06	0.4312444274102883	
4.859215525959576e-06	0.4263113749591619	
4.9100339358301494e-06	0.4247001434812151	
4.803521235407463e-06	0.4227501919824967	
4.733156103424206e-06	0.4189905770295916	
4.691715221023685e-06	0.41642399507042965	
4.689591555152099e-06	0.41627622302193606	
4.6694639735755305e-06	0.4149951021133578	
4.6578230954916325e-06	0.41427869147342516	
4.658177911344411e-06	0.4142154662156297	
4.655350507050907e-06	0.4139929931480935	
4.65512214817583e-06	0.4139049420785232	
4.649061254633103e-06	0.4136107410830927	
4.648353560244664e-06	0.4135831323569183	
4.642287050398073e-06	0.4132013684048203	
4.640661983230523e-06	0.41312200226844414	
4.6373418243454265e-06	0.41293502697280005	
4.634497183961719e-06	0.4126939663252783	
4.633324734914721e-06	0.41266708177259437	
4.630779064385284e-06	0.41252540782706076	
4.630811065415928e-06	0.4125203358997988	
4.628851619722066e-06	0.41238795151734237	
4.628489666094799e-06	0.41237190945341234	
4.627656295977925e-06	0.4122979608420118	
4.626983267179365e-06	0.4122441059270643	
4.626676184167792e-06	0.41222894908495433	
4.626083015796255e-06	0.412182940421403	
4.626079747819933e-06	0.4121828086290978	
4.6255399131879975e-06	0.4121332670106132	
4.625538323766278e-06	0.41213120151377036	
4.624651333597112e-06	0.41206346067340593	
4.623915472149127e-06	0.4119916478878113	
4.623742405067377e-06	0.4119778763575777	
4.622057710583291e-06	0.41182502794817266	
4.6208934579896305e-06	0.4117091968723589	
4.62066203513298e-06	0.4116902981004334	
4.619739816148887e-06	0.41156573538628477	
4.619743875957948e-06	0.4115657569384524	
4.619101586489952e-06	0.41144892420301266	
4.619451994407679e-06	0.41141828755988724	
4.61901121466277e-06	0.41138587852764047	
4.619174645342426e-06	0.4113784727939153	
4.618338287382968e-06	0.4113201801147716	
4.618647313424709e-06	0.4112718347069426	
4.618158495742822e-06	0.41124734898391363	
4.6187735725368656e-06	0.4112260069737726	
4.617951664681795e-06	0.41120115500223015	
4.618541545396044e-06	0.4111822721100206	
4.618032296692902e-06	0.411168525019808	
4.6176067898452605e-06	0.41115089284492234	
4.616026254618396e-06	0.4111303891413833	
4.616760107249799e-06	0.4110621470632135	
4.616337407180308e-06	0.4110527602168879	
4.614742496975139e-06	0.41101379561067836	
4.615246086470272e-06	0.4110045719252931	
4.614736639063581e-06	0.4109466174680256	
4.612896771520576e-06	0.4108511772469677	
4.612947363456356e-06	0.41084659132151996	
4.6127077707833716e-06	0.41078410908439705	
4.612223001558488e-06	0.4107151578274608	
4.612201202845731e-06	0.41071518670978013	
4.612142629867837e-06	0.4106456644974475	
4.612997790531804e-06	0.41059367310571643	
4.612891006122438e-06	0.41059309928762777	
4.614048498166781e-06	0.41057676083817946	
4.612708469778381e-06	0.4105634680373611	
4.612800748729135e-06	0.41055417722409593	
4.6117155927245165e-06	0.4105201665453095	
4.612331708135986e-06	0.41045849947301644	
4.610856452695801e-06	0.4104415686012039	
4.609264285730356e-06	0.4103337636563425	
4.609287614680305e-06	0.4103330749135122	
4.608190225964969e-06	0.4101813400989883	
4.608633153705814e-06	0.4100686113291257	
4.607692435942855e-06	0.40999863835410594	
4.6056441748046e-06	0.40972902135075184	
4.603102044819872e-06	0.4093496432098346	
4.603601543673541e-06	0.4093011759190906	
4.6014613949660955e-06	0.4090162679205965	
4.603013899827516e-06	0.4089282253306479	
4.598655657845147e-06	0.40860511378684816	
4.5957245615599645e-06	0.4081088720300049	
4.594890862269629e-06	0.4080284210428198	
4.588920840132528e-06	0.4070679128854523	
4.588615823423585e-06	0.4069819593864454	
4.58106734291752e-06	0.4058292778703916	
4.575010729395288e-06	0.4048543104455941	
4.571161432910476e-06	0.404251576485571	
4.56226365300985e-06	0.4029821490062146	
4.562265531823542e-06	0.4027830659402265	
4.549437528327066e-06	0.40051678426679715	
4.532349331214055e-06	0.39772244131767825	
4.53200282392402e-06	0.3977117541347477	
4.510126184945605e-06	0.3940819712543905	
4.47083553658455e-06	0.38875283513347625	
4.472667356440759e-06	0.3885827354239851	
4.40413559107851e-06	0.3773635249067984	
4.325126423694619e-06	0.36435361799373633	
4.325421884677714e-06	0.36427316242104085	
4.251482333785109e-06	0.35176129957487506	
4.175898546320954e-06	0.33934716408195503	
4.152359101904633e-06	0.33600066918592936	
4.12719614155338e-06	0.33143663844040777	
4.063091791896393e-06	0.3211054456060827	
4.0048643333629795e-06	0.31144130795605257	
3.9860705511612575e-06	0.3067287013207539	
3.973568876140979e-06	0.30620346706046486	
3.959204209020911e-06	0.3037238222859068	
3.90752740231054e-06	0.29602435681926637	
3.878988087396027e-06	0.2928616262630179	
3.818179753667458e-06	0.28523840325012606	
3.688878478687648e-06	0.2654937942240721	
3.6531210948313496e-06	0.26078183218254525	
3.588498421493766e-06	0.25326717574450514	
3.505370154715207e-06	0.24003400589056778	
3.5030941222604157e-06	0.23981365345300076	
3.4266004697282656e-06	0.22958822838469126	
3.4229656093420088e-06	0.2293566709474449	
3.3002637352555683e-06	0.21394745634477275	
3.236112892540877e-06	0.20763609314601006	
3.2117857736641533e-06	0.20329868719724692	
3.1954894032120512e-06	0.1974184665513991	
3.1171878910799402e-06	0.1918694527397518	
2.9703810054144697e-06	0.17573236185971486	
2.9511497156580447e-06	0.1741173521242664	
2.7890835910559207e-06	0.15390155803980501	
2.786618030752878e-06	0.14987821033273735	
2.7125287633796225e-06	0.14460309035930646	
2.6900682228553305e-06	0.14159761334920234	
2.665129957255802e-06	0.13920671035496762	
2.6603031225905347e-06	0.13666868453703976	
2.631997004743453e-06	0.13555798335010585	
2.591707998834704e-06	0.1303249943108846	
2.5494027473616915e-06	0.1273076778914619	
2.549012067456515e-06	0.12730521910208525	
2.5351457527892763e-06	0.1258200197997746	
2.5369535989367427e-06	0.12577509035786852	
2.5191308138584527e-06	0.12377843633256547	
2.5069552900410664e-06	0.12309549662817709	
2.490802582193641e-06	0.12146691708312257	
2.4455951369874626e-06	0.11835440795229972	
2.444508492674358e-06	0.11778721499350106	
2.416904874127334e-06	0.11402491202591432	
2.412124154061315e-06	0.11389336887591994	
2.361808784208713e-06	0.10946827455231402	
2.3629630740825185e-06	0.10942739039387991	
2.292528578076458e-06	0.10394596428982299	
2.2477453333973915e-06	0.10101868518802518	
2.2428345783792342e-06	0.09991213048952355	
2.2214119724855886e-06	0.09823508833936333	
2.209440624587605e-06	0.09694074843548549	
2.1694909864598964e-06	0.09477523380838979	
2.1636814328635434e-06	0.0931251768602025	
2.087182479198349e-06	0.0863935121319218	
2.078972521402142e-06	0.08562785908938393	
2.0408816478342447e-06	0.08213446407033786	
1.9877362881019103e-06	0.07795190465183038	
1.9858238942342997e-06	0.07785895586162027	
1.939823967030141e-06	0.07426916290202948	
1.9062794612631066e-06	0.07214243750127602	
1.9029594760905853e-06	0.07167979232774332	
1.8642354169316696e-06	0.06875811906558504	
1.8604431227690671e-06	0.06858168395986176	
1.8379275593945921e-06	0.06674090259036598	
1.7930898561818066e-06	0.06325379579580671	
1.7637066124877207e-06	0.060056486324055476	
1.7497367678271554e-06	0.059685376977111945	
1.7182161433265557e-06	0.05822343735851949	
1.6912347391112388e-06	0.05651208996941872	
1.6828900856560788e-06	0.05585455682511571	
1.667557312900856e-06	0.053984898143581365	
1.6607047610035711e-06	0.053942382145406954	
1.6346806626675707e-06	0.052383495558676114	
1.6327282341517108e-06	0.05224699663776321	
1.6253956172317931e-06	0.0514042056542198	
1.639681905877946e-06	0.05095716635405931	
1.6353536870421707e-06	0.050854601926999615	
1.6414267689482205e-06	0.050687490285696975	
1.6266201309320985e-06	0.05054572649054659	
1.6322998883786752e-06	0.050365190299877446	
1.6237668792198762e-06	0.050158433819269786	
1.6283932413204284e-06	0.05006795783861348	
1.6009184709323983e-06	0.049627449822887026	
1.5752507679206892e-06	0.04851186796992496	
1.5765451821275408e-06	0.04845189189903419	
1.552645347927539e-06	0.04727156288386414	
1.5483598446852205e-06	0.04652006089437307	
1.523335865420131e-06	0.04572025531733543	
1.4904008128138184e-06	0.043371006758990256	
1.491996673540757e-06	0.04332213800346024	
1.4376390965589216e-06	0.04067806245549678	
1.4898170089127832e-06	0.03668624929102398	
1.5830150897662054e-06	0.034973209504169156	
1.4783067107777921e-06	0.034431876289126154	
1.5584329589490558e-06	0.032894242703260794	
1.602035304826682e-06	0.03261698817116933	
1.749697249640613e-06	0.032078722517137816	
1.4943080867728036e-06	0.031108541879381064	
1.4315939005958156e-06	0.030422938569569992	
1.4028242047039067e-06	0.02846763420753321	
9.915823273256538e-07	0.019879450741049087	
8.097211553469573e-07	0.014639711548519512	
8.030211174525135e-07	0.014360012911888747	
6.845592327213857e-07	0.01112157527698276	
6.363897491087746e-07	0.009458486221893861	
6.233311905885698e-07	0.009429021841694297	
5.468117900251469e-07	0.008139763611239264	
4.855274773612699e-07	0.007176186669637395	
4.4779578956858526e-07	0.006645251122394166	
4.3684622850807193e-07	0.00651579657739183	
4.328569963453971e-07	0.006472699556611529	
4.221990880980703e-07	0.006353035775799245	
4.1296284620816667e-07	0.00627029065077527	
4.120503737988265e-07	0.006265381374088931	
4.0628091148991664e-07	0.00621169505906006	
4.056250981120245e-07	0.0062083825698699135	
3.981882615664952e-07	0.006142860358785366	
3.95081652546994e-07	0.006109380995954937	
3.8855605008285904e-07	0.0060620947351460765	
3.722905896125383e-07	0.005965070750357709	
3.73008595085843e-07	0.005963601165047151	
3.642017971724652e-07	0.005880703919399063	
3.641643294340089e-07	0.005879852049992082	
3.497081168044563e-07	0.005775937550317838	
3.4705796302817534e-07	0.0057622121313044405	
3.379913774325494e-07	0.005692413743100067	
3.2947661264649737e-07	0.00565164956307583	
3.2755123074642444e-07	0.005629106095579234	
3.289447423567233e-07	0.005587664609861652	
3.290279163140312e-07	0.005587649197178046	
3.1340420854231523e-07	0.0055540611789853915	
3.133790300828673e-07	0.005553565266248941	
3.047971861545794e-07	0.00550643901537475	
2.942158425537256e-07	0.005457500886214546	
2.9380582848743524e-07	0.005456336636345253	
2.901114986596915e-07	0.0054349631641726435	
2.891898345872024e-07	0.00543030032894599	
2.8843802023069056e-07	0.005426248076267971	
2.8743810928565827e-07	0.005421139327257215	
2.8742883135021114e-07	0.005421109031479435	
2.869156061210284e-07	0.005418272852784914	
2.86783909832505e-07	0.005417220214254767	
2.865895027779132e-07	0.005416390474761206	
2.862880911096259e-07	0.005414505179633621	
2.8628148872652837e-07	0.005414480338470935	
2.8612958237376017e-07	0.005413097729017882	
2.86098096827505e-07	0.005412630690260478	
2.86017110649347e-07	0.0054120253221347035	
2.859125000821571e-07	0.005410706080875426	
2.8584712516467393e-07	0.0054095758292802085	
2.8584149257393585e-07	0.005409452486773182	
2.858010053842685e-07	0.0054085733105923165	
2.857571443057295e-07	0.005407702181164583	
2.857394342336808e-07	0.005407269541987609	
2.8570119202890204e-07	0.00540648722918375	
2.8571409025009177e-07	0.005406300232866595	
2.8567756852627197e-07	0.005405550202917507	
2.8563899512020606e-07	0.005404905226982373	
2.855443206682351e-07	0.0054024602982785126	
2.8546852619182467e-07	0.005400734634292625	
2.8512454550243657e-07	0.005390823088910541	
2.8495716510369787e-07	0.005386830056476619	
2.8482408229830353e-07	0.005383386658849527	
2.8428833924450635e-07	0.005368231994655135	
2.8428763587501946e-07	0.00536822869081842	
2.8374311539176846e-07	0.005351287724847318	
2.8374798648020043e-07	0.005349589054493091	
2.828729883730943e-07	0.005327423933640665	
2.830186875206622e-07	0.005315220079320289	
2.816849932795139e-07	0.005297314061372333	
2.809583084743711e-07	0.005283895260823757	
2.79965613849168e-07	0.005249907053743371	
2.756760435443804e-07	0.005129983388207275	
2.7497176704878617e-07	0.0051169821376851965	
2.733486008484295e-07	0.005050281616561894	
2.733520017375146e-07	0.00504211227206532	
2.7081662240682597e-07	0.0049715189828696245	
2.692778554704536e-07	0.004920447336645447	
2.692502865165173e-07	0.004920103074839451	
2.6843896265473437e-07	0.00488802740306748	
2.684635148296731e-07	0.00488795649532826	
2.6749230890830745e-07	0.0048575905274854244	
2.669015708674806e-07	0.00483511911201851	
2.668206580310584e-07	0.0048288296428861	
2.639259165064823e-07	0.004752737697198739	
2.6255513533166345e-07	0.004708664829046788	
2.601174797871109e-07	0.004656612748083062	
2.535092341124162e-07	0.004491237200044965	
2.5211747859484357e-07	0.004431133822353073	
2.4847649239803745e-07	0.004337481024717324	
2.3410547411121346e-07	0.00399408717784109	
2.3933575336482426e-07	0.003802666116645507	
2.3187859192594667e-07	0.003771499434718582	
2.077030180007525e-07	0.0034182800172160373	
1.6748592660295079e-07	0.0027403147849795746	
1.47771961173368e-07	0.0025000188464755655	
1.3835759139503975e-07	0.0023333972094107852	
1.2428371308978996e-07	0.002128103753663881	
1.2401974135333554e-07	0.002128042409678249	
1.1992927332517227e-07	0.0020553792721657235	
1.2266907023211232e-07	0.002053938458227488	
1.2194489487901504e-07	0.0020328430837004232	
1.2264632699125782e-07	0.0020328093100170684	
9.583520569344102e-08	0.0020053869098185986	
6.896420484680321e-08	0.001963505339202482	
5.564962958590783e-08	0.00194873101079747	
5.318807640626886e-08	0.0019455566573532335	
4.487722013704062e-08	0.0019377694856885653	
4.409181202824257e-08	0.0019370442184477143	
3.291212964517342e-08	0.0019304123624466047	
2.6989238259438245e-08	0.0019277940266640271	
2.6058041166883405e-08	0.0019274847684986353	
2.4961282646883226e-08	0.001927082945081595	
2.44344232433957e-08	0.0019268642675929943	
2.408993730778888e-08	0.0019267786819324277	
2.3601823871553597e-08	0.001926573874172013	
2.3604480647905833e-08	0.001926572943850438	
2.3527401534131378e-08	0.0019264928654126872	
2.3739896409294102e-08	0.0019264793942705368	
2.3877955494621964e-08	0.0019264363780403832	
2.4534980734935404e-08	0.0019263916391335538	
2.405610770744302e-08	0.001926381652548459	
2.4328575232560114e-08	0.0019263711815400483	
2.2961799900129882e-08	0.0019263423976787057	
2.2142720332498924e-08	0.0019262582483937473	
2.214104118591025e-08	0.0019262557457100733	
2.174479130805157e-08	0.0019261581893139435	
2.1832531851646114e-08	0.001926078490566392	
2.1462212117228836e-08	0.0019260532990225327	
2.1321216656950362e-08	0.0019259851865419725	
2.127232233793573e-08	0.001925979851171227	
2.1266666453126705e-08	0.0019259578918851869	
2.1201417471594517e-08	0.0019259407804349336	
2.1090307211026676e-08	0.0019258648073067841	
2.1066636242840864e-08	0.0019258436206937022	
2.099886814362714e-08	0.001925798064472951	
2.093713486188302e-08	0.0019257488668305593	
2.0849849477801835e-08	0.0019256704172383832	
2.0467653642688707e-08	0.0019253202136529557	
2.0466663076837197e-08	0.0019253196983706343	
2.0107411270812955e-08	0.00192492624180987	
1.992860341822648e-08	0.001924669161342105	
1.9918421888693653e-08	0.001924666073550433	
1.9780625228932243e-08	0.0019244751731833526	
1.9710480173222102e-08	0.0019244186148872201	
1.971818238125773e-08	0.001924383411298243	
1.962603506805682e-08	0.0019242847583472243	
1.9620914351729753e-08	0.001924276340080083	
1.9593564183108118e-08	0.0019242205671621358	
1.9565014549524984e-08	0.00192414359743888	
1.9563395462078874e-08	0.0019241370532477437	
1.9529986121061134e-08	0.0019240284114632083	
1.951086470512913e-08	0.001923935607095407	
1.950771709125103e-08	0.0019239127307458907	
1.9504961686205434e-08	0.001923892396160822	
1.9502470117131954e-08	0.0019238636377336047	
1.95026730301193e-08	0.001923865930555757	
1.950136445263036e-08	0.0019238416887608109	
1.9501440529981353e-08	0.001923844687396788	
1.9500815433690416e-08	0.0019238196084232987	
1.9500838422856302e-08	0.0019238212007157381	
1.9500435398850916e-08	0.0019238025661897332	
1.9500451268576562e-08	0.001923803588027758	
1.9500286549391887e-08	0.0019237845616423312	
1.9500035694176373e-08	0.0019237562495259305	
1.950002254361444e-08	0.0019237560254250826	
1.9499788453195662e-08	0.0019237215812082545	
1.94995633457901e-08	0.001923690417530518	
1.94981750707219e-08	0.0019235161635211197	
1.9498037870720193e-08	0.0019234827473619245	
1.949452868307074e-08	0.0019230231037978965	
1.9494545441103628e-08	0.0019230016932057744	
1.94892479031817e-08	0.0019220629955971642	
1.9489220711747714e-08	0.0019220628488396008	
1.947924075463025e-08	0.0019204674077252296	
1.9474464115853062e-08	0.0019198889000991949	
1.946933598776246e-08	0.001918743427945851	
1.9462615521150252e-08	0.0019181159915434226	
1.9462363630958858e-08	0.0019171040325324286	
1.9440721375129378e-08	0.0019133740739804882	
1.940882509284894e-08	0.0019085501363485735	
1.940463003852495e-08	0.0019074257474725404	
1.938784305576897e-08	0.0019039972692707378	
1.935639614057369e-08	0.0018965784906638532	
1.9350020979741097e-08	0.0018963704740786495	
1.930140930687965e-08	0.0018884039422193805	
1.9303609997528765e-08	0.0018883099632528444	
1.9273469081756494e-08	0.001883413843202602	
1.9275299997222197e-08	0.0018815919858063673	
1.9259020638944865e-08	0.0018806028471191	
1.9231918830756134e-08	0.0018759478556568314	
1.919791355547322e-08	0.0018702283494739724	
1.9157426210786853e-08	0.0018644114646810767	
1.915537712479296e-08	0.0018637362053409942	
1.906954123881918e-08	0.0018476070020367764	
1.9116692050758644e-08	0.0018313954007360908	
1.8974769094814445e-08	0.0018273686022308945	
1.8878097028021706e-08	0.0018184330164783638	
1.883681544836736e-08	0.0018107407756383653	
1.884849986210686e-08	0.0017996469775087352	
1.8806329909365714e-08	0.0017956945968228399	
1.8593883759887154e-08	0.0017638400947361029	
1.8458070289372916e-08	0.001701465368110098	
1.7769581894052337e-08	0.0016336849916112838	
1.7773065544238005e-08	0.0016310138617617943	
1.6281905112630758e-08	0.0014086552679214949	
1.41525753243674e-08	0.001091684606742148	
1.4168666834407665e-08	0.0010832577909555528	
1.2726665265105417e-08	0.0009136919772375207	
1.1416400032319035e-08	0.0007684865603307453	
1.142520123304799e-08	0.0007683112765926436	
1.0639839616691909e-08	0.0006790534926157974	
1.0565864545520065e-08	0.000673781939846365	
1.019475302143067e-08	0.000623991055054943	
9.57138885251733e-09	0.0005608106566292988	
9.461941699696377e-09	0.000551531121129546	
9.248379826275731e-09	0.0005270070837626079	
9.162869261614644e-09	0.000517869288976979	
9.107020931917054e-09	0.0005126179509327899	
9.083294418486066e-09	0.0005061224462061746	
9.080481560691933e-09	0.0005061084823567819	
9.077850694095597e-09	0.0005041899374077682	
9.06102005017008e-09	0.0005040815646437067	
9.000932952209032e-09	0.0005020767608360159	
9.001742189307235e-09	0.0005018963811550678	
8.984235685321333e-09	0.0005011576205827656	
8.988530101263648e-09	0.0005010986186670582	
8.95675281548704e-09	0.0005002163040622547	
8.95584364235264e-09	0.0005000742650854892	
8.94552467964867e-09	0.0004995457436271355	
8.942545594899153e-09	0.0004993205738565782	
8.942294837497733e-09	0.0004992778943942577	
8.94029818925736e-09	0.0004991315462938166	
8.94018941324062e-09	0.0004991259472800703	
8.939538346314404e-09	0.0004990097702660756	
8.938652504805734e-09	0.0004989551295761955	
8.937197313277802e-09	0.0004988158178229356	
8.932510693762166e-09	0.0004983169503305436	
8.926773037369214e-09	0.0004979298532560618	
8.923239586738141e-09	0.0004976188226992054	
8.912341781045182e-09	0.0004965088685956598	
8.912350920122475e-09	0.0004965088501481815	
8.902822424484068e-09	0.0004955677613019334	
8.902112219455154e-09	0.0004952058639132577	
8.897585595254172e-09	0.0004949681262462725	
8.894184833293402e-09	0.0004942906614386663	
8.893466650368927e-09	0.0004941301834367752	
8.888539594753215e-09	0.0004938084767786503	
8.89711516679038e-09	0.0004932842272064703	
8.903726110309854e-09	0.0004931538562391153	
8.897985431364163e-09	0.0004930704047136516	
8.90383292630181e-09	0.0004930161849951408	
8.899285706495897e-09	0.0004928784936602185	
8.90343991760946e-09	0.000492844507560605	
8.892494002691512e-09	0.0004926310526566935	
8.892664113867348e-09	0.0004926307928760872	
8.878481507415732e-09	0.0004921373984523177	
8.879128725619328e-09	0.00049212039155653	
8.865177608293373e-09	0.0004916218628273314	
8.859796669495807e-09	0.0004911748974807103	
8.859011151490715e-09	0.0004911520852872922	
8.857290236108549e-09	0.0004909691560274322	
8.8610744330436e-09	0.0004908475091923586	
8.860628542201506e-09	0.0004907957759182459	
8.851127920197678e-09	0.000490405514572166	
8.851128129019551e-09	0.0004904055171370248	
8.843299468170965e-09	0.0004897062547360665	
8.843382484875364e-09	0.0004897008387450886	
8.821392822655499e-09	0.0004879921568362658	
8.8202587600338e-09	0.00048795646907002376	
8.786815407853953e-09	0.00048466456619249127	
8.77880079247428e-09	0.00048397959742936303	
8.678055057310611e-09	0.00047487988991544786	
8.59331014261567e-09	0.0004677763540342386	
8.44492358562091e-09	0.0004535078709274428	
7.369307018441826e-09	0.0003593690980292187	
6.670737164780111e-09	0.0002950478892771066	
5.819152858183139e-09	0.00023594109709838007	
4.689134515453143e-09	0.00015657627601107122	
4.373104506998573e-09	0.00013663375533868184	
2.844417072002822e-09	6.238261475413327e-05	
2.5861649631214234e-09	5.4085878459769616e-05	
2.341506270894673e-09	3.795140556258549e-05	
2.2969618204226377e-09	2.8396649130310726e-05	
1.944039115538322e-09	2.5948455318482404e-05	
1.3611167269170667e-09	1.6422466074085477e-05	
1.3042934738554094e-09	1.5779269561432152e-05	
1.2527396412228283e-09	1.3880589889090532e-05	
1.199936214721849e-09	1.335378087536458e-05	
1.1095022704131746e-09	1.2433901726613769e-05	
9.51276711322211e-10	1.0999750130760041e-05	
9.439792428961241e-10	1.0312289105337532e-05	
8.190542670177602e-10	1.0143194703190491e-05	
5.314500343733294e-10	9.415946951861918e-06	
3.6465534710336774e-10	9.231755600485884e-06	
3.637933017968113e-10	9.231619533222026e-06	
2.923337359266916e-10	9.202203328671194e-06	
2.762129154980577e-10	9.197192641707169e-06	
2.7406860652251655e-10	9.196975544779254e-06	
2.639249244975777e-10	9.194627762540378e-06	
2.6209348798521427e-10	9.19385421162012e-06	
2.612286270572805e-10	9.193828029469335e-06	
2.602756191565463e-10	9.193392339274585e-06	
2.5965553947818153e-10	9.193383049338998e-06	
2.578417441184597e-10	9.192948639242166e-06	
2.5631693924091043e-10	9.192496735648167e-06	
2.5624415115380727e-10	9.192441199070538e-06	
2.5345073923229417e-10	9.191569802920929e-06	
2.516469769644788e-10	9.190675022875534e-06	
2.433740585934019e-10	9.188135264078027e-06	
2.2780797063293843e-10	9.182919659964376e-06	
2.242986409878349e-10	9.181603891795732e-06	
2.0972261697929945e-10	9.177185994927054e-06	
2.04092069156435e-10	9.174987385840339e-06	
1.7263974705290634e-10	9.165741928951894e-06	
1.5255234865482956e-10	9.160345166319463e-06	
1.5224989188528171e-10	9.160192206843109e-06	
1.476160291509757e-10	9.159074774673029e-06	
1.4729179750812827e-10	9.158725409594243e-06	
1.4773394178226528e-10	9.158657656410949e-06	
1.451247782745113e-10	9.158326375154658e-06	
1.45128009047606e-10	9.158304308671296e-06	
1.4304284649612634e-10	9.157832909492931e-06	
1.4076900924499646e-10	9.157416908291897e-06	
1.387236976291342e-10	9.156607759610965e-06	
1.3314065358985345e-10	9.154709444913895e-06	
1.3429196277055347e-10	9.154619017439298e-06	
1.2640455035830207e-10	9.153145118001085e-06	
1.256146917497706e-10	9.152723147590115e-06	
1.2160630368163568e-10	9.151754043851917e-06	
1.1758235074941702e-10	9.150422330111799e-06	
1.164689980903597e-10	9.14994404286835e-06	
1.1624440038920949e-10	9.149912130684454e-06	
1.157389221122123e-10	9.149608206744764e-06	
1.156580953099819e-10	9.14961255926301e-06	
1.1518323969643427e-10	9.149360416220269e-06	
1.1498007963180677e-10	9.149073491142984e-06	
1.1497494890619889e-10	9.149076537365477e-06	
1.1457489667869919e-10	9.148097537558816e-06	
1.154717408074934e-10	9.147407005348014e-06	
1.156223358864284e-10	9.146908780730223e-06	
1.1653803335537666e-10	9.14670491128813e-06	
1.1379591854430999e-10	9.145826036011727e-06	
1.1370976852989496e-10	9.145479925818968e-06	
1.1009474604925826e-10	9.143062143840648e-06	
1.0693724435862315e-10	9.139859116792586e-06	
1.0694052008602065e-10	9.139849977077208e-06	
1.055104782327444e-10	9.137903111197177e-06	
1.0456221606385352e-10	9.136644468713264e-06	
1.0456676827505488e-10	9.13664057179065e-06	
1.0403652739281456e-10	9.135687556037837e-06	
1.0367868354663108e-10	9.135215987003327e-06	
1.0368896008111882e-10	9.1352081541024e-06	
1.0354144828833178e-10	9.134881865936498e-06	
1.0355228094123445e-10	9.134884731684767e-06	
1.0317906851968715e-10	9.134150195999771e-06	
1.0299728436121946e-10	9.133871785353214e-06	
1.0258737189512275e-10	9.133176475279133e-06	
1.0213275575076062e-10	9.132148402715855e-06	
1.0190715453464633e-10	9.131723331297693e-06	
1.0158009846127022e-10	9.130888169552973e-06	
1.0041486460384845e-10	9.128611102052775e-06	
9.908435327787162e-11	9.125381207101533e-06	
9.830730542485791e-11	9.123776020293126e-06	
9.640162482116948e-11	9.119566527057017e-06	
9.640732872281093e-11	9.118978127212048e-06	
9.506104075986231e-11	9.115436603340822e-06	
9.507186384526739e-11	9.115390803214219e-06	
9.465254849484138e-11	9.113830297471863e-06	
9.449835547791845e-11	9.11362452645778e-06	
9.42609117696188e-11	9.113278205988902e-06	
9.418062650017341e-11	9.11305405227978e-06	
9.409300334817696e-11	9.112853740663378e-06	
9.396522837545485e-11	9.112465497182537e-06	
9.396551130282956e-11	9.112462672785311e-06	
9.392471865557046e-11	9.112315245655647e-06	
9.391736630259419e-11	9.112286241237325e-06	
9.390931573594218e-11	9.112154681460811e-06	
9.391757882452412e-11	9.11204574806858e-06	
9.392795037309525e-11	9.111968350768801e-06	
9.39224273276367e-11	9.111707099480307e-06	
9.395212344743496e-11	9.111671824342297e-06	
9.401101201199671e-11	9.111600334784634e-06	
9.401051087518767e-11	9.111580007162227e-06	
9.390303769148606e-11	9.11153559130723e-06	
9.390470127764085e-11	9.111442644103193e-06	
9.387122267384984e-11	9.111334636844928e-06	
9.382504604718494e-11	9.11091656692241e-06	
9.382506125946057e-11	9.110918293839445e-06	
9.377577209027027e-11	9.11028711946879e-06	
9.377153494825474e-11	9.109881144856483e-06	
9.375245632292235e-11	9.109717229669336e-06	
9.374032395961553e-11	9.109293489842565e-06	
9.374336556176152e-11	9.109253248016166e-06	
9.373492389518932e-11	9.109101629484542e-06	
9.373062405749163e-11	9.108723790771024e-06	
9.373041171349541e-11	9.1082371280331e-06	
9.372738182438694e-11	9.108208203078377e-06	
9.372133692767721e-11	9.107575204580204e-06	
9.371273083968499e-11	9.106338889512568e-06	
9.36971906585843e-11	9.10413685044702e-06	
9.369125035573123e-11	9.103125494222138e-06	
9.36185811043967e-11	9.092958760937728e-06	
9.36158990376206e-11	9.092813579399656e-06	
9.346473875717811e-11	9.06317999790289e-06	
9.347691906338094e-11	9.037000038171015e-06	
9.30614742767272e-11	8.995499289825622e-06	
9.296723405968153e-11	8.946757368590623e-06	
9.28605907856232e-11	8.930621054207835e-06	
9.222265223710227e-11	8.844273971772607e-06	
9.227954933751583e-11	8.830045230790947e-06	
9.186541778027019e-11	8.777122008555625e-06	
9.1705358458412e-11	8.753320065297895e-06	
9.147565514960246e-11	8.711323864231133e-06	
9.12006331645967e-11	8.652902631976071e-06	
9.120041634001098e-11	8.651866163972019e-06	
9.111619602583706e-11	8.633514365655634e-06	
9.111688768064887e-11	8.633508596915395e-06	
9.100460855583395e-11	8.616370374583001e-06	
9.09422695424455e-11	8.606817184034322e-06	
9.090178860170862e-11	8.598916494059604e-06	
9.085499311626386e-11	8.578930876643727e-06	
9.07546707341814e-11	8.571224613099458e-06	
9.05509249738511e-11	8.53444903268686e-06	
9.034294209060905e-11	8.496456800359391e-06	
9.031290818083744e-11	8.489974462877038e-06	
9.024618060143433e-11	8.475475086245698e-06	
9.019439520163149e-11	8.466157110967294e-06	
9.018817590108584e-11	8.463715829142842e-06	
9.012300818486211e-11	8.449203145216443e-06	
9.000655502875537e-11	8.433779367077348e-06	
8.99965899738959e-11	8.43066361121177e-06	
8.974484265436111e-11	8.388524474583307e-06	
8.9599762478482e-11	8.371035976161598e-06	
8.945997146040146e-11	8.340533199398311e-06	
8.90271776398936e-11	8.25811601041431e-06	
8.90224371475373e-11	8.25677879543852e-06	
8.824274556500402e-11	8.128020947767022e-06	
8.68161172328463e-11	7.872422255483414e-06	
8.64133796345251e-11	7.807761270091371e-06	
8.572672163967478e-11	7.654830333505202e-06	
8.435323544528348e-11	7.423614612866867e-06	
8.418418444236387e-11	7.402733232452469e-06	
8.389190471171936e-11	7.3189978718134525e-06	
8.300508634989187e-11	7.1710592435455675e-06	
8.280511981342491e-11	7.136393050394858e-06	
8.138337582021106e-11	6.980274344334131e-06	
8.001200223963241e-11	6.849918845680188e-06	
7.970188005102297e-11	6.647110660678166e-06	
7.997708328730527e-11	6.6158164177759465e-06	
7.437040283932814e-11	5.9172796799797306e-06	
7.135519854716773e-11	5.4217000601448044e-06	
7.060015208139216e-11	5.292563514404892e-06	
6.61832015363367e-11	4.6430487570023785e-06	
6.648681333572019e-11	4.544012326271671e-06	
6.222044409677472e-11	4.113937676747258e-06	
6.236568870574562e-11	4.111842914791568e-06	
5.520802708370716e-11	3.1850945938885846e-06	
5.2407368873871794e-11	2.6300342787239127e-06	
5.2343040657658483e-11	2.6291292229752444e-06	
5.153610655763049e-11	2.4577206427038284e-06	
5.143759049122372e-11	2.457470788388131e-06	
5.113950259204784e-11	2.4130623992435168e-06	
4.9525772221323474e-11	2.3928030742333916e-06	
4.8874844627505584e-11	2.3691650056357276e-06	
4.787767979725355e-11	2.3396505163614775e-06	
4.6968190072885646e-11	2.29085976366212e-06	
4.6926092416275754e-11	2.289379818870134e-06	
4.660932488283214e-11	2.256045339323575e-06	
4.611528794575253e-11	2.2239920713463763e-06	
4.611476682251068e-11	2.223805425194189e-06	
4.577313060744887e-11	2.1901489320496442e-06	
4.5770587347523956e-11	2.189782890481032e-06	
4.476868498940418e-11	2.1072110090894547e-06	
4.435455142857559e-11	2.0676758126922195e-06	
4.3547554491522557e-11	1.998346680370339e-06	
4.191807899925943e-11	1.8553833097589402e-06	
4.1887737069358044e-11	1.8520022810393738e-06	
4.0075549381336254e-11	1.7093473951667748e-06	
3.9555839299069954e-11	1.6358953859590532e-06	
3.732324595179283e-11	1.4988099807133652e-06	
3.337403129527121e-11	1.2647271474863437e-06	
3.3343532660183266e-11	1.2427538876371237e-06	
3.0822235863369197e-11	9.54948186422609e-07	
3.1037973019765225e-11	9.406267636473523e-07	
2.4636363456207743e-11	6.714966158613923e-07	
2.0240624547808885e-11	4.504750231108673e-07	
1.9601808686130155e-11	4.1013142080028154e-07	
1.8768627733628336e-11	3.865645332227545e-07	
1.7186563426214686e-11	3.0855077936061545e-07	
1.7036822832176135e-11	3.076952662322645e-07	
1.2454905493995886e-11	1.796994484897809e-07	
9.652422320726084e-12	9.678325329857245e-08	
9.399251730879228e-12	9.576208780903022e-08	
8.226818867832205e-12	6.982030580986199e-08	
6.6810328666759804e-12	4.588455531497494e-08	
6.040542923535259e-12	4.002040684605977e-08	
5.337695570745148e-12	3.046591030525887e-08	
5.077131685602663e-12	2.4278724636762702e-08	
4.594768885911597e-12	1.918515329115337e-08	
3.829257109371132e-12	1.2733742360962917e-08	
3.4421455845863574e-12	1.0713520618116326e-08	
4.3716010039279045e-12	7.794306495423708e-09	
4.320544883754652e-12	7.771654399430113e-09	
3.4756123686458063e-12	7.1731781915818355e-09	
3.782973229650761e-12	7.108974020070684e-09	
3.1533344343701e-12	6.566624299635093e-09	
2.5131250708462453e-12	5.690382447311921e-09	
2.3931287102165336e-12	5.010395007551847e-09	
2.3248436934972175e-12	4.948115075853786e-09	
2.1208987688838343e-12	4.324212786967687e-09	
2.1182929577599808e-12	4.32348812976548e-09	
2.1566934185779706e-12	4.0318112089843225e-09	
2.034958638427149e-12	3.980581016465225e-09	
1.881579991500827e-12	3.772358097068488e-09	
1.8738401393294126e-12	3.660387094915174e-09	
1.7548493705320873e-12	3.1399680476174846e-09	
1.7693748165557971e-12	3.0917109602504207e-09	
1.5553031054786115e-12	2.508989362009613e-09	
1.5705965562332427e-12	2.233703712845621e-09	
1.3753398858068086e-12	1.9399924885112608e-09	
1.1971578150044073e-12	1.4790822863709216e-09	
1.1918745291023128e-12	1.4541051917113032e-09	
1.0976852974632441e-12	1.220525662182032e-09	
1.0639354621200666e-12	1.137709399397945e-09	
1.0331780525174355e-12	1.0630502481921139e-09	
9.898549207514036e-13	9.642999662642358e-10	
9.55308593115055e-13	8.88591941571821e-10	
9.546627389265417e-13	8.882958001504213e-10	
9.188072484135379e-13	8.205464883254216e-10	
8.835427456545818e-13	7.517671759768409e-10	
8.463731361205812e-13	6.903229530883244e-10	
8.45442743074861e-13	6.89733742587762e-10	
7.941680396703352e-13	6.093907690127747e-10	
7.796436351851707e-13	5.970654033460935e-10	
7.403818217226095e-13	5.309241123373818e-10	
7.26788106451931e-13	5.092897396027626e-10	
6.66253271016194e-13	4.219335395445938e-10	
6.48102796351128e-13	4.0196773144862696e-10	
5.873921060311702e-13	3.060126481169793e-10	
5.907610175997671e-13	3.0234304420349453e-10	
5.244044254945142e-13	2.2038293047153469e-10	
5.088978110038269e-13	1.841262618326865e-10	
4.739476605503986e-13	1.6546495323205627e-10	
4.0589744358767495e-13	9.61585038193751e-11	
4.000084233736478e-13	8.344287223378692e-11	
3.473580707765008e-13	5.318481078665189e-11	
3.119469217408625e-13	2.5043280720914915e-11	
3.111097758297847e-13	2.4865905558220906e-11	
3.02693951455033e-13	1.804979534725136e-11	
3.003340743837175e-13	1.7112942057332963e-11	
3.0308635692901556e-13	1.5525605437775393e-11	
3.044534249496176e-13	1.4919630713137734e-11	
2.953273306933316e-13	1.2746595138413108e-11	
2.937562501664469e-13	1.0006499711520896e-11	
2.9500160266040396e-13	9.587703912626403e-12	
2.870506762415954e-13	7.349075844190375e-12	
2.834644435323852e-13	6.218309921447924e-12	
2.831858779594126e-13	5.793266390758639e-12	
2.8311813774183834e-13	5.789663491933783e-12	
2.8171177503262833e-13	5.584038493749804e-12	
2.8151507190054736e-13	5.4933206236323e-12	
2.81673138154824e-13	5.378418886969464e-12	
2.815611595973451e-13	5.2289651176117485e-12	
2.822771139015432e-13	5.057369788097528e-12	
2.809868957509397e-13	4.718190020476633e-12	
2.811369637804271e-13	4.6730463872451546e-12	
2.8137130855630803e-13	4.655093706093198e-12	
2.8125180007668235e-13	4.543331581784457e-12	
2.8131345668529483e-13	4.5264051832481615e-12	
2.811094991250074e-13	4.4340974198311345e-12	
2.8094761471379297e-13	4.359374225998048e-12	
2.804040668760896e-13	4.242380196498486e-12	
2.8105596414105263e-13	3.52940584967646e-12	
2.8085665345753576e-13	3.511417396652419e-12	
2.7934624964867106e-13	2.682793063889778e-12	
2.793463457876806e-13	2.548343047831989e-12	
2.7987532570586647e-13	1.984573215918675e-12	
2.798306825850553e-13	1.3808551966096673e-12	
2.790548031277128e-13	1.2968417455349143e-12	
2.787872202966052e-13	4.493870781576685e-13	
2.783294539468035e-13	0.0	


==> data/fig_minres_mu_M_1000.dat <==
mu	it_1.000000e-02	it_1.000000e-03	it_1.000000e-04	it_1.000000e-05	it_1.000000e-06	it_1.000000e-07	it_1.000000e-08	
1e-05	614.0	1056.0	1161.0	1452.0	1994.0	1999.0	1999.0	
2.1544346900318823e-05	621.0	1862.0	1909.0	1958.0	1988.0	1999.0	1999.0	
4.641588833612782e-05	483.0	1434.0	1470.0	1979.0	1998.0	1998.0	1998.0	
0.0001	264.0	1079.0	1105.0	1141.0	1656.0	1716.0	1736.0	
0.00021544346900318823	149.0	793.0	813.0	835.0	1155.0	1169.0	1185.0	
0.00046415888336127773	557.0	577.0	589.0	620.0	842.0	854.0	934.0	
0.001	425.0	572.0	609.0	614.0	624.0	685.0	697.0	
0.002154434690031882	319.0	426.0	431.0	461.0	471.0	486.0	494.0	
0.004641588833612777	248.0	321.0	327.0	333.0	360.0	365.0	375.0	
0.01	195.0	247.0	249.0	254.0	281.0	285.0	288.0	
0.021544346900318822	149.0	201.0	204.0	206.0	215.0	220.0	225.0	
0.046415888336127774	120.0	173.0	179.0	184.0	190.0	191.0	204.0	
0.1	108.0	153.0	157.0	160.0	165.0	183.0	189.0	
0.21544346900318823	105.0	143.0	147.0	151.0	154.0	159.0	162.0	
0.46415888336127725	110.0	138.0	138.0	140.0	144.0	148.0	150.0	
1.0	112.0	131.0	136.0	137.0	139.0	145.0	150.0	
2.154434690031882	108.0	134.0	135.0	137.0	141.0	146.0	146.0	
4.641588833612772	132.0	134.0	134.0	136.0	142.0	144.0	146.0	
10.0	115.0	123.0	135.0	136.0	137.0	140.0	146.0	
21.54434690031882	100.0	122.0	139.0	141.0	143.0	145.0	170.0	
46.41588833612773	86.0	131.0	157.0	158.0	163.0	171.0	178.0	
100.0	104.0	136.0	158.0	159.0	165.0	167.0	176.0	
215.44346900318823	97.0	145.0	171.0	172.0	176.0	178.0	191.0	
464.1588833612773	99.0	149.0	177.0	179.0	181.0	199.0	200.0	
1000.0	104.0	156.0	187.0	189.0	198.0	198.0	207.0	
2154.434690031878	112.0	170.0	214.0	219.0	219.0	226.0	230.0	
4641.588833612773	128.0	167.0	204.0	221.0	221.0	229.0	237.0	
10000.0	107.0	151.0	195.0	204.0	204.0	205.0	219.0	
21544.34690031878	127.0	188.0	248.0	252.0	258.0	267.0	284.0	
46415.888336127726	135.0	202.0	263.0	268.0	273.0	281.0	307.0	
100000.0	163.0	251.0	312.0	320.0	321.0	373.0	461.0	


==> data/fig_minres_mu_M_16000.dat <==
mu	it_1.000000e-02	it_1.000000e-03	it_1.000000e-04	it_1.000000e-05	it_1.000000e-06	it_1.000000e-07	it_1.000000e-08	
1e-05	1746.0	1973.0	1996.0	1999.0	1999.0	1999.0	1999.0	
2.1544346900318823e-05	1775.0	1985.0	1998.0	1998.0	1998.0	1999.0	1999.0	
4.641588833612782e-05	1977.0	1998.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.0001	1977.0	1997.0	1998.0	1999.0	1999.0	1999.0	1999.0	
0.00021544346900318823	1964.0	1996.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.00046415888336127773	1921.0	1976.0	1995.0	1999.0	1999.0	1999.0	1999.0	
0.001	1914.0	1992.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.002154434690031882	1894.0	1991.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.004641588833612777	1988.0	1997.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.01	1991.0	1999.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.021544346900318822	1965.0	1975.0	1998.0	1999.0	1999.0	1999.0	1999.0	
0.046415888336127774	1888.0	1997.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.1	1819.0	1969.0	1980.0	1991.0	1998.0	1998.0	1999.0	
0.21544346900318823	1391.0	1856.0	1992.0	1998.0	1999.0	1999.0	1999.0	
0.46415888336127725	1101.0	1413.0	1562.0	1663.0	1858.0	1876.0	1892.0	
1.0	879.0	1116.0	1225.0	1266.0	1311.0	1314.0	1327.0	
2.154434690031882	746.0	816.0	817.0	843.0	910.0	928.0	965.0	
4.641588833612772	562.0	567.0	617.0	695.0	735.0	742.0	754.0	
10.0	408.0	435.0	545.0	566.0	603.0	618.0	670.0	
21.54434690031882	271.0	445.0	494.0	517.0	560.0	609.0	649.0	
46.41588833612773	232.0	401.0	439.0	517.0	530.0	551.0	556.0	
100.0	211.0	385.0	442.0	487.0	508.0	515.0	523.0	
215.44346900318823	224.0	378.0	407.0	487.0	500.0	504.0	532.0	
464.1588833612773	196.0	364.0	394.0	473.0	475.0	475.0	518.0	
1000.0	179.0	334.0	383.0	439.0	440.0	441.0	473.0	
2154.434690031878	169.0	311.0	353.0	402.0	403.0	421.0	451.0	
4641.588833612773	159.0	296.0	351.0	398.0	412.0	434.0	436.0	
10000.0	143.0	281.0	307.0	362.0	372.0	385.0	404.0	
21544.34690031878	158.0	317.0	363.0	428.0	443.0	445.0	491.0	
46415.888336127726	166.0	338.0	384.0	435.0	448.0	480.0	497.0	
100000.0	209.0	400.0	491.0	597.0	635.0	694.0	865.0	


==> data/fig_minres_mu_M_2000.dat <==
mu	it_1.000000e-02	it_1.000000e-03	it_1.000000e-04	it_1.000000e-05	it_1.000000e-06	it_1.000000e-07	it_1.000000e-08	
1e-05	997.0	1760.0	1976.0	1997.0	1999.0	1999.0	1999.0	
2.1544346900318823e-05	880.0	1892.0	1984.0	1998.0	1999.0	1999.0	1999.0	
4.641588833612782e-05	1968.0	1997.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.0001	1777.0	1825.0	1973.0	1998.0	1998.0	1999.0	1999.0	
0.00021544346900318823	1696.0	1734.0	1824.0	1888.0	1991.0	1999.0	1999.0	
0.00046415888336127773	1559.0	1581.0	1900.0	1994.0	1998.0	1999.0	1999.0	
0.001	1280.0	1358.0	1442.0	1523.0	1554.0	1604.0	1615.0	
0.002154434690031882	952.0	1011.0	1063.0	1128.0	1169.0	1206.0	1220.0	
0.004641588833612777	749.0	807.0	845.0	888.0	901.0	928.0	1086.0	
0.01	575.0	600.0	633.0	687.0	730.0	742.0	749.0	
0.021544346900318822	454.0	505.0	525.0	553.0	562.0	576.0	592.0	
0.046415888336127774	367.0	386.0	407.0	430.0	449.0	455.0	457.0	
0.1	345.0	356.0	360.0	364.0	366.0	369.0	375.0	
0.21544346900318823	273.0	283.0	284.0	286.0	289.0	299.0	312.0	
0.46415888336127725	226.0	227.0	229.0	230.0	234.0	242.0	252.0	
1.0	199.0	200.0	202.0	204.0	206.0	214.0	256.0	
2.154434690031882	187.0	190.0	194.0	208.0	211.0	217.0	240.0	
4.641588833612772	178.0	192.0	193.0	194.0	205.0	207.0	211.0	
10.0	152.0	182.0	184.0	189.0	197.0	203.0	205.0	
21.54434690031882	152.0	171.0	186.0	208.0	210.0	226.0	235.0	
46.41588833612773	164.0	185.0	206.0	210.0	210.0	226.0	232.0	
100.0	173.0	192.0	227.0	232.0	245.0	246.0	256.0	
215.44346900318823	189.0	205.0	239.0	246.0	256.0	261.0	271.0	
464.1588833612773	185.0	215.0	244.0	254.0	260.0	266.0	280.0	
1000.0	209.0	222.0	266.0	268.0	276.0	288.0	307.0	
2154.434690031878	210.0	232.0	280.0	282.0	291.0	296.0	306.0	
4641.588833612773	213.0	237.0	286.0	290.0	297.0	315.0	376.0	
10000.0	195.0	222.0	259.0	275.0	287.0	293.0	378.0	
21544.34690031878	230.0	284.0	306.0	330.0	337.0	358.0	371.0	
46415.888336127726	257.0	305.0	365.0	379.0	409.0	467.0	538.0	
100000.0	311.0	336.0	411.0	426.0	462.0	566.0	630.0	


==> data/fig_minres_mu_M_4000.dat <==
mu	it_1.000000e-02	it_1.000000e-03	it_1.000000e-04	it_1.000000e-05	it_1.000000e-06	it_1.000000e-07	it_1.000000e-08	
1e-05	1402.0	1900.0	1987.0	1998.0	1999.0	1999.0	1999.0	
2.1544346900318823e-05	1425.0	1966.0	1996.0	1999.0	1999.0	1999.0	1999.0	
4.641588833612782e-05	1759.0	1992.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.0001	1983.0	1998.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.00021544346900318823	1675.0	1832.0	1989.0	1998.0	1999.0	1999.0	1999.0	
0.00046415888336127773	1834.0	1921.0	1984.0	1997.0	1998.0	1999.0	1999.0	
0.001	1939.0	1960.0	1982.0	1999.0	1999.0	1999.0	1999.0	
0.002154434690031882	1999.0	1999.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.004641588833612777	1963.0	1982.0	1996.0	1999.0	1999.0	1999.0	1999.0	
0.01	1195.0	1517.0	1535.0	1565.0	1576.0	1606.0	1612.0	
0.021544346900318822	1216.0	1235.0	1243.0	1248.0	1263.0	1268.0	1275.0	
0.046415888336127774	958.0	969.0	972.0	979.0	984.0	987.0	991.0	
0.1	725.0	738.0	747.0	757.0	762.0	765.0	767.0	
0.21544346900318823	558.0	560.0	564.0	571.0	581.0	585.0	587.0	
0.46415888336127725	411.0	416.0	418.0	421.0	449.0	476.0	512.0	
1.0	333.0	345.0	353.0	363.0	374.0	398.0	419.0	
2.154434690031882	289.0	291.0	292.0	292.0	313.0	327.0	362.0	
4.641588833612772	258.0	262.0	277.0	282.0	307.0	317.0	344.0	
10.0	225.0	258.0	274.0	280.0	282.0	293.0	339.0	
21.54434690031882	231.0	251.0	277.0	279.0	281.0	320.0	322.0	
46.41588833612773	255.0	268.0	270.0	286.0	291.0	292.0	322.0	
100.0	236.0	272.0	277.0	290.0	298.0	302.0	317.0	
215.44346900318823	262.0	295.0	303.0	305.0	318.0	337.0	342.0	
464.1588833612773	254.0	279.0	288.0	297.0	312.0	339.0	339.0	
1000.0	264.0	298.0	301.0	303.0	315.0	337.0	339.0	
2154.434690031878	266.0	297.0	298.0	312.0	322.0	334.0	351.0	
4641.588833612773	276.0	313.0	322.0	337.0	347.0	392.0	492.0	
10000.0	246.0	276.0	277.0	287.0	308.0	329.0	336.0	
21544.34690031878	284.0	332.0	349.0	359.0	359.0	405.0	560.0	
46415.888336127726	343.0	417.0	430.0	431.0	448.0	556.0	662.0	
100000.0	402.0	459.0	489.0	499.0	764.0	826.0	848.0	


==> data/fig_minres_mu_M_8000.dat <==
mu	it_1.000000e-02	it_1.000000e-03	it_1.000000e-04	it_1.000000e-05	it_1.000000e-06	it_1.000000e-07	it_1.000000e-08	
1e-05	1668.0	1940.0	1995.0	1999.0	1999.0	1999.0	1999.0	
2.1544346900318823e-05	1692.0	1952.0	1995.0	1999.0	1999.0	1999.0	1999.0	
4.641588833612782e-05	1923.0	1992.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.0001	1964.0	1997.0	1998.0	1999.0	1999.0	1999.0	1999.0	
0.00021544346900318823	1682.0	1971.0	1997.0	1998.0	1998.0	1999.0	1999.0	
0.00046415888336127773	1946.0	1985.0	1997.0	1999.0	1999.0	1999.0	1999.0	
0.001	1929.0	1989.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.002154434690031882	1879.0	1935.0	1987.0	1999.0	1999.0	1999.0	1999.0	
0.004641588833612777	1896.0	1987.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.01	1853.0	1998.0	1999.0	1999.0	1999.0	1999.0	1999.0	
0.021544346900318822	1768.0	1979.0	1997.0	1999.0	1999.0	1999.0	1999.0	
0.046415888336127774	1589.0	1723.0	1775.0	1789.0	1993.0	1998.0	1999.0	
0.1	1257.0	1327.0	1340.0	1497.0	1515.0	1532.0	1545.0	
0.21544346900318823	964.0	1019.0	1136.0	1143.0	1165.0	1174.0	1177.0	
0.46415888336127725	790.0	797.0	837.0	840.0	846.0	858.0	893.0	
1.0	572.0	577.0	642.0	661.0	691.0	695.0	734.0	
2.154434690031882	419.0	425.0	494.0	505.0	510.0	526.0	569.0	
4.641588833612772	301.0	392.0	408.0	412.0	436.0	446.0	496.0	
10.0	301.0	335.0	341.0	402.0	424.0	426.0	429.0	
21.54434690031882	252.0	275.0	323.0	374.0	384.0	422.0	443.0	
46.41588833612773	234.0	254.0	321.0	353.0	383.0	404.0	413.0	
100.0	262.0	267.0	343.0	404.0	410.0	427.0	453.0	
215.44346900318823	253.0	258.0	335.0	386.0	387.0	395.0	422.0	
464.1588833612773	248.0	250.0	328.0	381.0	383.0	399.0	414.0	
1000.0	242.0	249.0	333.0	376.0	390.0	412.0	431.0	
2154.434690031878	231.0	233.0	315.0	356.0	369.0	397.0	410.0	
4641.588833612773	220.0	224.0	294.0	335.0	351.0	365.0	367.0	
10000.0	199.0	199.0	279.0	307.0	317.0	342.0	362.0	
21544.34690031878	232.0	238.0	342.0	384.0	406.0	435.0	512.0	
46415.888336127726	242.0	258.0	356.0	421.0	449.0	466.0	551.0	
100000.0	272.0	286.0	408.0	466.0	499.0	541.0	667.0	


==> data/fig_minres_precond_M_100.dat <==
res	
0.16336272834694243	
0.17029726377321694	
0.0052813581989380985	
0.0017835305890633142	
7.848413130158037e-05	
3.390178060996729e-05	
3.826660030226015e-05	
3.184955495373526e-05	
1.7699669927663638e-05	
1.7705058173377645e-05	
2.219499784965806e-05	
2.277586106806117e-05	
2.6444123217703184e-05	
2.3453931550942278e-05	
2.097405967230716e-05	
2.1831743333169907e-05	
1.9591588222495512e-05	
1.9395733879300113e-05	
1.9346302030766524e-05	
1.9379078122507465e-05	
1.904377024174343e-05	
1.9124797739287214e-05	
1.7261710616779714e-05	
1.6671940276311534e-05	
1.7446281530611803e-05	
1.6129605190947524e-05	
1.6073725749139855e-05	
1.5540589876535987e-05	
1.242889068763144e-05	
1.1917961794984036e-05	
1.2017927729871271e-05	
1.1947463530820443e-05	
1.1804846094205351e-05	
7.301830621436673e-06	
6.3170191674858865e-06	
6.19380302767074e-06	
6.136065086255273e-06	
6.105192202398255e-06	
6.058850339694882e-06	
6.055920872077694e-06	
6.063558373466564e-06	
5.260056658057454e-06	
4.571877203993849e-06	
4.554012080930251e-06	
4.559034677152175e-06	
4.5730138014710355e-06	
4.401728908097718e-06	
4.406094320672712e-06	
3.758749277624165e-06	
3.7492739479702626e-06	
3.7478161718181837e-06	
3.738641162226483e-06	
3.4688383522159857e-06	
3.468564733044933e-06	
3.4663078366403986e-06	
3.3443765660280847e-06	
3.142841838970828e-06	
3.1418419266053617e-06	
3.1172679357419895e-06	
3.119115966739995e-06	
3.108610041608815e-06	
3.1069535953712604e-06	
2.6992648132507767e-06	
2.633791795128525e-06	
2.6334738688127115e-06	
2.6167593110363233e-06	
2.60935313868988e-06	
2.6004760612431304e-06	
2.5971320142311553e-06	
2.588157099099329e-06	
2.2850289231699793e-06	
1.9528166781604745e-06	
1.7005685413994309e-06	
1.5908263363766458e-06	
1.5862482522690885e-06	
1.5835759702487978e-06	
1.459643580068172e-06	
1.3593916312974865e-06	
1.3455031486311563e-06	
1.346599825242161e-06	
1.3444221835388143e-06	
1.3450814850249065e-06	
1.2831419984187262e-06	
1.2817278943592838e-06	
1.2856546787892034e-06	
1.2716255525647024e-06	
1.1255878754887798e-06	
1.0604056621050503e-06	
1.0293837886092493e-06	
1.007303284828339e-06	
9.537582266805454e-07	
9.536704978142416e-07	
9.029289496851107e-07	
9.032204244568239e-07	
9.038815662575524e-07	
9.033686186284467e-07	
8.373287273020005e-07	
8.232264395610247e-07	
8.185307472027615e-07	
8.185783401427461e-07	
7.83099653730274e-07	
7.806402336609973e-07	
7.746595024028504e-07	
7.730672215142331e-07	
6.37144647341856e-07	
6.372785371995827e-07	
6.329759147315351e-07	
6.321715993721855e-07	
6.317522938417788e-07	
6.135502109839641e-07	
4.851866549182281e-07	
4.6269604562597226e-07	
4.556997793321636e-07	
4.532509529639561e-07	
4.519779471350205e-07	
4.506362239390742e-07	
4.504663290958437e-07	
3.431619882765588e-07	
3.408908480952014e-07	
3.407063609660681e-07	
3.402439767489846e-07	
3.342813906920911e-07	
3.343332032394131e-07	
3.3366352085893376e-07	
3.3290617693631126e-07	
3.315429800838501e-07	
3.307526904446127e-07	
3.281461667933863e-07	
3.22681842811005e-07	
3.144850867772742e-07	
3.0384084045802817e-07	
3.0354562873384347e-07	
3.0354442425234026e-07	
3.0434249777814375e-07	
2.8974358833824513e-07	
2.6255511172493245e-07	
2.614116861706602e-07	
2.6045119206102927e-07	
2.604011407488556e-07	
2.5967917948363246e-07	
2.5482001078250734e-07	
2.3094092562136711e-07	
2.3124366081945097e-07	
2.3122420297163914e-07	
2.3177429379994668e-07	
1.9108261698006768e-07	
1.916965167544426e-07	
1.9154507032640743e-07	
1.8973322021789025e-07	
1.8761467230544056e-07	
1.8792415472640454e-07	
1.7685738305065659e-07	
1.7636085550936485e-07	
1.746563901002476e-07	
1.7501829135014485e-07	
1.7396783116985923e-07	
1.7364998199523598e-07	
1.736385998993423e-07	
1.7375335033150567e-07	
1.7077603653222134e-07	
1.7056349627086736e-07	
1.705503484548373e-07	
1.6611104705281778e-07	
1.4236038050999921e-07	
1.3971816887454909e-07	
1.2992932548689708e-07	
1.2513024052611726e-07	
1.2591582341052573e-07	
1.1122469322994884e-07	
1.113843409459541e-07	
1.1147894681816029e-07	
1.110257418311955e-07	
1.1155907007888675e-07	
6.529849078396536e-08	
6.389138416908885e-08	
6.25725247298206e-08	
6.183136371242218e-08	
6.181466821611899e-08	
6.234885581864838e-08	
6.155756461010232e-08	
6.156366851430847e-08	
6.084898236696603e-08	
6.105625509671099e-08	
5.7689287634336645e-08	
5.7580796128930616e-08	
5.681921445642226e-08	
5.7242024959790627e-08	
5.444719413861747e-08	
5.4220462936235416e-08	
5.149055624813796e-08	
5.113620054287448e-08	
5.108610879158738e-08	
5.1196752429273206e-08	
2.960361156193339e-08	
2.7255331665249216e-08	
2.574407712119514e-08	
2.531982411429124e-08	
2.4653039676117886e-08	
2.4716618737774925e-08	
1.6138609432925247e-08	
1.2138510243676592e-08	
1.1525330454629656e-08	
1.1497769922448718e-08	
1.1282944296407447e-08	
1.1252853251689571e-08	
1.127155288375632e-08	
1.1147261453086473e-08	
1.090249504406792e-08	
1.0717714377489516e-08	
1.0728294444777912e-08	
1.075038513350876e-08	
1.0635285962144343e-08	
1.0488329866295606e-08	
1.0196979838909109e-08	
1.0190985282381872e-08	
1.0180746685695331e-08	
1.0168655027978983e-08	
9.959338327026352e-09	
7.952180453886827e-09	
8.013289306934548e-09	
8.009081296776722e-09	
7.13853613432123e-09	
6.958318982083872e-09	
6.866302909592107e-09	
6.867559380497526e-09	
6.078021038389274e-09	
5.86940725897104e-09	
5.84091795348373e-09	
5.8472206646219395e-09	
5.848331879014114e-09	
5.847902264108477e-09	
5.831860982324411e-09	
5.788749656944263e-09	
5.791971195551312e-09	
5.725390336553178e-09	
5.604552369524694e-09	
5.5857859807335656e-09	
5.586876492870411e-09	
5.585238513751633e-09	
5.5004746746531375e-09	
4.83868550550494e-09	
3.874959161327819e-09	
2.9761483450033615e-09	
2.9746998104099104e-09	
2.970110194801809e-09	
2.504631047300666e-09	
1.9949006794580163e-09	
1.2524190912732636e-09	
1.243254600921778e-09	
1.2432411223085872e-09	
1.241035187747554e-09	
1.2351944204533671e-09	
1.216570134023058e-09	
1.2123407535019413e-09	
1.2127968752390521e-09	
1.2133405389405307e-09	
1.2005314133701237e-09	
1.188637891001006e-09	
1.1866744820183857e-09	
1.0244061787712858e-09	
9.009433513589412e-10	
8.978831553024397e-10	
8.913572595061625e-10	
8.278101275019977e-10	
7.065101640854664e-10	
6.341147398205012e-10	
6.290930578477555e-10	
6.270154062177428e-10	
6.234945027991412e-10	
6.42094782429565e-10	
5.049258124318408e-10	
5.015833816418127e-10	
5.022104520369212e-10	
5.022333881140111e-10	
5.015871706190175e-10	
5.007247485499345e-10	
3.6932172648786363e-10	
3.6694975894505203e-10	
3.662777279285643e-10	
3.6407154705650234e-10	
3.6411230313284245e-10	
3.6169143276053903e-10	
3.6084048034245757e-10	
3.6048168533041946e-10	
3.2014035801776174e-10	
3.121668429601669e-10	
2.9844716250558214e-10	
2.9867964756096526e-10	
2.985860892060851e-10	
2.8097440985436173e-10	
2.1622075200453737e-10	
2.1204954129670477e-10	
2.1214106663597085e-10	
2.1189345233800007e-10	
1.9108126036326761e-10	
1.877023301314705e-10	
1.8680685929921e-10	
1.862171640554181e-10	
1.8487419843405577e-10	
1.629440663152187e-10	
1.6215572231490904e-10	
1.621481740942538e-10	
1.6223172330800237e-10	
1.62031053555237e-10	
1.620362417321465e-10	
1.6203633971881734e-10	
1.5930195842825111e-10	
1.601361396654339e-10	
1.4431994453827932e-10	
1.411609338373208e-10	
1.4008715635262835e-10	
1.391601165925405e-10	
1.3879676152975137e-10	
1.3390157619472465e-10	
1.3067967093591426e-10	
1.30628173833149e-10	
1.3080154416385364e-10	
1.1853149324829773e-10	
9.460210766725554e-11	
8.88988615634162e-11	
8.739738040955378e-11	
8.741696390834098e-11	
8.749920167082566e-11	
8.748832833145175e-11	
8.455127768242857e-11	
7.866404037876371e-11	
7.816331672401836e-11	
7.676139585698018e-11	
7.131344630963301e-11	
7.168071697300293e-11	
7.170331730906319e-11	
7.104055334634824e-11	
7.045244787410711e-11	
7.031797391335506e-11	
7.019872101105757e-11	
6.62798617466746e-11	
6.26451870830705e-11	
6.258803488019365e-11	
6.217201865073591e-11	
6.216630327101245e-11	
6.214580964726505e-11	
6.213056895799048e-11	
6.134165849821248e-11	
6.07227657252592e-11	
6.045394968847103e-11	
6.044715518705715e-11	
6.034636628054619e-11	
6.0303533878026e-11	
5.1754540044163405e-11	
5.171622874168219e-11	
5.120982313208693e-11	
5.089337384885283e-11	
5.089961375238853e-11	
4.977583424167317e-11	
4.9506945473172746e-11	
4.9256494682748944e-11	
4.809342120727147e-11	
4.80550453256718e-11	
4.794984354074456e-11	
4.79451972502977e-11	
4.780773656206755e-11	
4.777274290329148e-11	
4.565612102214099e-11	
4.565140284942068e-11	
4.548656107377681e-11	
4.549680778370545e-11	
4.4186517629279555e-11	
4.38117486346675e-11	
4.379652281390577e-11	
4.2087147813596046e-11	
3.748139736980661e-11	
3.753652192239217e-11	
3.7303358373315434e-11	
3.693605564612728e-11	
3.643729684825228e-11	
3.489693128747194e-11	
3.380879777612876e-11	
3.3880959394414704e-11	
3.3833530462689786e-11	
3.388285842469356e-11	
3.3907692174316114e-11	
3.381909549347664e-11	
3.3780367379557424e-11	
3.3758312857270674e-11	
3.3543884741837624e-11	
3.326472363240448e-11	
3.2990478207144144e-11	
3.293184651124667e-11	
3.2916149341524445e-11	
3.295975867915707e-11	
3.1939433323224085e-11	


==> data/fig_minres_precond_M_1000.dat <==
res	
0.19870950961969203	
0.022622763535259417	
0.0003545434168128175	
0.00037421932728510886	
0.00038093998281305875	
0.0002470630363320028	
0.00022458731441903507	
0.00013026481400514549	
0.00012105611561764563	
0.00014140824942162383	
0.00010564958338638251	
9.827200089830661e-05	
0.00011048742711406113	
0.00010259012053245479	
0.00010340805514379609	
0.00010196177420700449	
9.209120320368737e-05	
7.844231148021066e-05	
6.744607666921082e-05	
6.589523142480156e-05	
6.746946331249339e-05	
5.022107371332289e-05	
5.2646779523104544e-05	
5.420539857745132e-05	
3.2925904437398666e-05	
3.363018591131598e-05	
3.326877310820618e-05	
2.364506159831403e-05	
1.8144856171767e-05	
1.64922018955454e-05	
1.648957821592223e-05	
1.64068890432415e-05	
1.717241856929082e-05	
1.743384218374869e-05	
1.732375008356052e-05	
1.263721336861874e-05	
1.2679575421678308e-05	
1.2327353828589652e-05	
1.1064835725941578e-05	
9.654852564779965e-06	
1.0036062318768903e-05	
9.22059902303275e-06	
8.492433741136904e-06	
8.427428084437314e-06	
8.069405431520687e-06	
7.0864401159699116e-06	
6.528141406359312e-06	
6.378054212707205e-06	
5.364299216132369e-06	
5.180913944791296e-06	
5.361070357392479e-06	
5.14312453828515e-06	
5.030906114151696e-06	
5.122589476445987e-06	
4.109159335274349e-06	
4.072024894444818e-06	
4.104901437288016e-06	
3.886975096461647e-06	
3.761988022584265e-06	
3.6774573157368147e-06	
3.509526665028981e-06	
3.1350090737411897e-06	
3.1132680727497814e-06	
3.0211277943660364e-06	
3.3529546636603718e-06	
2.5919093458490214e-06	
2.3670635891254703e-06	
1.8682737792401758e-06	
1.822346140342071e-06	
1.8310559905475095e-06	
1.9226040972299364e-06	
1.5091172959416648e-06	
1.5319866426850027e-06	
1.2976749933695335e-06	
1.2529267655690762e-06	
1.260125848622942e-06	
1.4039003628954996e-06	
9.312524997756719e-07	
9.38339975892375e-07	
8.992733732990675e-07	
8.389325729898999e-07	
8.502257272274952e-07	
8.911141590825313e-07	
7.204539102080222e-07	
7.128327918354569e-07	
6.754139157843157e-07	
7.033985277869502e-07	
5.508365650410714e-07	
5.277657711342617e-07	
4.6704711785578133e-07	
3.956113333151448e-07	
3.911295337230856e-07	
3.695077217235922e-07	
3.6878561157187405e-07	
3.076832931579564e-07	
3.130692398203797e-07	
2.5660111553120107e-07	
2.16528878210886e-07	
2.1879547214427474e-07	
2.1771351498757265e-07	
2.1097362361368496e-07	
2.0895178609819417e-07	
1.7010164911883573e-07	
1.6454086460581734e-07	
1.3850147784564454e-07	
1.1405504242051581e-07	
1.0077629131826966e-07	
1.0066944691216572e-07	
9.119791325230395e-08	
9.32046921702453e-08	
8.168902358332093e-08	
8.081633426047638e-08	
7.909831396831892e-08	
6.78798030543054e-08	
6.436024492727327e-08	
6.230538914857756e-08	
6.114002330555476e-08	
6.066955140094934e-08	
5.83725438877444e-08	
5.8349821092693835e-08	
5.6694996157948005e-08	
4.928407127846838e-08	
4.191322692409956e-08	
3.646678914824822e-08	
2.8063725843563898e-08	
2.820348277379497e-08	
2.8166734967791428e-08	
1.951041951447848e-08	
1.982965220968365e-08	
1.8957583675855794e-08	
1.7385718719680902e-08	
1.2275805773752551e-08	
1.2126280968343574e-08	
1.2173668557634873e-08	
1.1574434627919368e-08	
1.159708894496099e-08	
1.1917720685986533e-08	
1.1267227785416443e-08	
1.0575580631953175e-08	
7.116524964821899e-09	
4.8876539403459596e-09	
4.612169206921297e-09	
4.746707194063943e-09	
4.498508215422851e-09	
4.449784047701672e-09	
4.377084346069471e-09	
4.386176057344111e-09	
4.239053869436991e-09	
4.174071488611559e-09	
3.8580800075815996e-09	
3.8587818270623486e-09	
3.74897115886286e-09	
3.6077350700026577e-09	
3.262074553736239e-09	
3.1697416614124694e-09	
2.969527893083269e-09	
2.9455416676333746e-09	
2.7190710508420257e-09	
2.1272137461967883e-09	
2.091683581847899e-09	
2.2384861238936255e-09	
2.1194613113348547e-09	
2.1244930480727814e-09	
2.1135801828944258e-09	
2.040018227683419e-09	
1.8132891430192762e-09	
1.8147947344266123e-09	
1.6791424484436078e-09	
1.6926926180085345e-09	
1.4641677498913674e-09	
1.4732800303536193e-09	
1.420572133447127e-09	
1.0907681072686873e-09	
1.0642294548043845e-09	
1.1011769640975904e-09	
1.0677019713887172e-09	
1.0586349320728554e-09	
1.0570006677695534e-09	
1.0270836778246444e-09	
7.869396127186407e-10	
4.33092899493215e-10	
4.2175997217666986e-10	
3.9062747424582366e-10	
3.927543845715727e-10	
3.7784143671298123e-10	
3.7704375320887175e-10	
3.58868350038917e-10	
2.331166335152214e-10	
1.5439182494664668e-10	
1.3671462043004633e-10	
8.614898045493491e-11	
8.702355813053277e-11	
7.928190771136815e-11	
8.164534990160853e-11	
8.115972097066091e-11	
8.042480825867656e-11	
7.736760890857336e-11	
6.870879617259442e-11	
6.560569921751045e-11	
6.561770454439479e-11	
6.714721162260428e-11	
5.974132392644421e-11	
5.610006027925318e-11	
5.6278069177462426e-11	
4.3876433796271675e-11	
3.438567938772281e-11	
2.188936108117622e-11	
1.144413674374707e-11	
1.156755742846302e-11	
1.1380659283645781e-11	
1.1159004665612115e-11	
3.152161162493475e-12	
2.887801510481008e-12	
2.667974613838424e-12	
2.5216307970029345e-12	
2.5126149394364946e-12	
2.4159023346505534e-12	
2.4282682140413258e-12	
2.390608957385292e-12	
1.6820241969182552e-12	
1.70704137545979e-12	
1.4246817928021687e-12	
1.2659094769248052e-12	
1.3569900495615e-12	
1.3569927007157582e-12	
1.3914661371324345e-12	
8.75855717195425e-13	
7.425426663792613e-13	
5.607565633911936e-13	
4.548241122333984e-13	
3.8984120469036506e-13	
3.489582177409892e-13	
3.4544207365472445e-13	
3.469182625763775e-13	
3.368774185986764e-13	
3.368321186592696e-13	
3.413793884298822e-13	
2.679762217366321e-13	
2.5518950689035686e-13	
2.047588745595543e-13	
1.6663347743387566e-13	
1.5357261080075273e-13	
1.0227784503896312e-13	
6.894034618345701e-14	
6.956476132011925e-14	
7.15549226494266e-14	
5.6610273223896717e-14	
5.946840968252097e-14	
6.925015313047941e-14	
5.32639218102268e-14	
5.353363290697447e-14	
5.310742948376376e-14	
4.491975348393368e-14	
2.7674192072581236e-14	
2.0692983702696823e-14	
1.2497094931518674e-14	
1.0340245368153808e-14	
1.0270925683585293e-14	
9.689220942011364e-15	
6.912586089492091e-15	
5.929202249093674e-15	
5.921921003287924e-15	
6.264471058538688e-15	
4.914450780734675e-15	
5.25640853727313e-15	
4.750301794631208e-15	
4.7550085875404376e-15	
3.9294776441153e-15	
3.922076504110397e-15	
3.9416790367852916e-15	
3.9751531101259765e-15	
3.8060439953633074e-15	
3.8707512125430736e-15	
3.610417234112458e-15	
3.479238650634367e-15	
3.4777784146021693e-15	
3.350272723661771e-15	
3.1126117297808383e-15	
3.1047400097833343e-15	
3.427367039724602e-15	
2.3328400339826383e-15	
2.2204852035198792e-15	
1.3564096563166356e-15	
9.638701707691871e-16	
9.742830860975368e-16	
9.084831920288912e-16	
8.945616797922728e-16	
8.962921495578064e-16	
8.870670743382641e-16	
8.894852055564795e-16	
8.885233203380964e-16	


==> data/fig_minres_precond_M_10000.dat <==
res	
0.19998584795717247	
0.007358423260761188	
0.00022426199741331824	
0.00046196349498786046	
0.0004110657035155418	
0.00037476697668057974	
0.00014150480915666827	
7.759858620520169e-05	
8.67685258717076e-05	
2.4094400163178554e-05	
1.3856033637414793e-05	
1.4777110944384528e-05	
1.7524289163964265e-05	
1.3827409486863324e-05	
1.3700709399370607e-05	
1.058591998734662e-05	
9.408564527021504e-06	
7.513060756793084e-06	
9.19438237427567e-06	
8.930814063106803e-06	
7.715414918772224e-06	
8.023933013248435e-06	
7.403024674427969e-06	
6.3722250321930396e-06	
7.3321211550639716e-06	
6.2714118049592875e-06	
5.578552024321744e-06	
6.33816133072517e-06	
5.416999666323472e-06	
5.380000765114995e-06	
4.975906607762316e-06	
5.960395250820155e-06	
6.892622943806725e-06	
6.891776836753946e-06	
7.892480319847637e-06	
7.117316228131206e-06	
6.502620877531975e-06	
7.310981424605329e-06	
5.965829173116099e-06	
6.048829693429154e-06	
6.099086930433112e-06	
5.985675003579603e-06	
5.192597233914992e-06	
5.388732605254604e-06	
4.8816669057222564e-06	
4.6710496802375365e-06	
5.1197124054489676e-06	
3.7841161621054165e-06	
3.46511970382443e-06	
3.5100816597182604e-06	
2.979013815420967e-06	
3.0497392211634677e-06	
3.0128194964661686e-06	
3.748033914115e-06	
2.7533542549272894e-06	
2.7561286789155044e-06	
2.8557567316152543e-06	
2.639930887910597e-06	
2.6250205180350027e-06	
2.761158260135445e-06	
2.747184146188652e-06	
2.769502257354395e-06	
2.9840045689732813e-06	
3.017751782268702e-06	
2.9585431239730854e-06	
2.5624665304319673e-06	
2.3483572695598796e-06	
2.5494682816069096e-06	
2.684997503546026e-06	
2.536971811616596e-06	
2.4719840872886313e-06	
2.4470119359504568e-06	
2.293491953466668e-06	
1.8548973790585733e-06	
1.8106653325914906e-06	
1.8245566934420707e-06	
1.8117221222681066e-06	
1.7740290747126062e-06	
1.8652650209369338e-06	
1.8324284934377417e-06	
1.7232736159995842e-06	
1.7531787706636724e-06	
1.793567850020702e-06	
1.8232330250464263e-06	
1.9943492970673125e-06	
2.279331971844796e-06	
2.1230271013675346e-06	
2.1786533448948367e-06	
1.9127661590136142e-06	
1.6377032348008827e-06	
1.5521409391760654e-06	
1.420973074980801e-06	
1.4223771451252674e-06	
1.424423892265623e-06	
1.408637270362877e-06	
1.395540260472233e-06	
1.395361991970506e-06	
1.3336303653964234e-06	
1.3251560232976523e-06	
1.3059606013405367e-06	
1.3019808841000531e-06	
1.306499673266824e-06	
1.2617196666399136e-06	
1.2878898194873682e-06	
1.2485486031946454e-06	
1.2574509478851919e-06	
1.4085836946828181e-06	
1.4064485136987663e-06	
1.4047844967532416e-06	
1.3941337607856883e-06	
1.30956339529157e-06	
1.2914712819968076e-06	
1.2979639383579362e-06	
1.3038996796925703e-06	
1.3304857520607587e-06	
1.3494921736191475e-06	
1.3600046468229971e-06	
1.3698920679410724e-06	
1.3381589586804224e-06	
1.3164089490899148e-06	
1.2779833981041037e-06	
1.2090281241125539e-06	
1.179152149191106e-06	
1.1803614533794674e-06	
1.2526356188027417e-06	
1.185436869044374e-06	
1.087236214066325e-06	
1.1059974777389439e-06	
1.15082748484398e-06	
1.2845606841163356e-06	
1.19896995924819e-06	
1.1422062111925277e-06	
1.291278831099853e-06	
1.1331553211916743e-06	
1.1010279140274383e-06	
1.40017723598655e-06	
1.076554123425958e-06	
9.376976166155689e-07	
9.219709021445139e-07	
8.868818458348602e-07	
9.405112746112093e-07	
9.60969469025151e-07	
8.820368188258691e-07	
8.578794493128197e-07	
8.54113774030291e-07	
9.014927575237802e-07	
8.725516925130967e-07	
8.730005176536794e-07	
8.682107115118427e-07	
7.979089283980061e-07	
8.066157485584327e-07	
7.742426950543307e-07	
7.436013889835204e-07	
7.777907125256059e-07	
7.155984021536485e-07	
7.451608820318166e-07	
6.070213811106573e-07	
6.248683366204397e-07	
6.918106516494984e-07	
6.672123374397753e-07	
6.505613582797721e-07	
6.862333586447976e-07	
6.711209232567986e-07	
6.910684162098196e-07	
6.95218535556538e-07	
6.894145669793616e-07	
6.788138227548637e-07	
6.707106648567799e-07	
6.592369863105048e-07	
6.562580341930808e-07	
6.502559141270329e-07	
6.435390630131967e-07	
6.488235489938669e-07	
6.531448818115984e-07	
6.643960939282599e-07	
6.635390293597644e-07	
6.647525284110408e-07	
6.681500877753908e-07	
6.497579099076656e-07	
6.524619769793165e-07	
6.401313676639025e-07	
6.304707325436171e-07	
6.363549051033718e-07	
5.87981712008572e-07	
5.901508518057885e-07	
6.020348667577409e-07	
5.58324147014073e-07	
5.60998351994818e-07	
5.822396285343944e-07	
5.725005756096384e-07	
6.037366797473269e-07	
6.041663932954871e-07	
5.963732246020563e-07	
6.371925659965997e-07	
6.165322959781145e-07	
6.0903579296635e-07	
6.372083767789622e-07	
6.148230524279485e-07	
6.039065937336599e-07	
6.039637731405565e-07	
6.289046211605155e-07	
6.221520013304415e-07	
6.291948998836273e-07	
6.243012901698665e-07	
6.030811430512898e-07	
5.965250925882672e-07	
5.788181925726116e-07	
5.618315262537956e-07	
5.654334253780375e-07	
5.567280645099784e-07	
5.553768165315774e-07	
5.921064825268429e-07	
5.86074189347412e-07	
6.498036650002814e-07	
6.97914497719691e-07	
6.328278632706354e-07	
6.30539389783393e-07	
5.952196919508779e-07	
5.986772301648835e-07	
5.995746578836944e-07	
6.237467636895121e-07	
6.224152820485683e-07	
6.42923865537327e-07	
6.429237287877313e-07	
6.126995134796752e-07	
6.121974063824467e-07	
6.251741025556439e-07	
5.638231830874106e-07	
5.542812665284637e-07	
5.444625171269705e-07	
5.414163732837556e-07	
5.855839953094784e-07	
6.432154501522226e-07	
6.170071514203104e-07	
6.153116507868266e-07	
5.93896403852474e-07	
5.805934327663013e-07	
6.460803159135337e-07	
5.318428099564463e-07	
5.316198844881362e-07	
5.483108836223067e-07	
5.434807147908351e-07	
5.497743007380261e-07	
5.571402202891502e-07	
5.438171387935215e-07	
5.424869396355153e-07	
5.49689937211119e-07	
5.336610567166473e-07	
5.351541040308307e-07	
5.373906398246321e-07	
5.226788189683817e-07	
5.212824634698276e-07	
5.170481062190862e-07	
4.820744194861888e-07	
4.869226998826347e-07	
4.5342667186284726e-07	
4.4873792483962667e-07	
4.612390945057427e-07	
4.3746195879819627e-07	
5.159417116570419e-07	
5.48503334457536e-07	
5.155414137653599e-07	
5.492128163080525e-07	
3.836110197550662e-07	
3.826542916392915e-07	
3.1224467908247287e-07	
3.0544881446232325e-07	
2.7548375594082887e-07	
2.804101929873999e-07	
2.932782915487297e-07	
2.7068764733173234e-07	
2.6706133531749737e-07	
2.9410170142841576e-07	
2.6067024960010693e-07	
2.568782183336457e-07	
2.895715777336618e-07	
2.639743560930544e-07	
2.6770213545067517e-07	
2.666858357606591e-07	
2.786823009345359e-07	
2.667638581684833e-07	
2.67289393995108e-07	
2.767946566949806e-07	
2.7406862554466977e-07	
2.725362776621883e-07	
2.7456633813420613e-07	
2.7335080352953884e-07	
2.701863010632392e-07	
2.7039848340395016e-07	
2.6771873342915705e-07	
2.663589104157987e-07	
2.726552841694768e-07	
2.6952626374864515e-07	
2.672259968143687e-07	
2.687164436514758e-07	
2.703871345481766e-07	
2.5114520926776867e-07	
2.4780045474255396e-07	
2.642893974700553e-07	
2.3583495752323075e-07	
2.213716419838764e-07	
2.4937265249811107e-07	
2.278972312335266e-07	
2.279515731981845e-07	
2.2703425022362027e-07	
2.0966083599276383e-07	
2.079366370195687e-07	
1.8926156235042011e-07	
1.8509072391284045e-07	
1.7710000922378428e-07	
1.7037805698913115e-07	
1.707375387212583e-07	
1.6977327067656277e-07	
1.970236758271969e-07	
1.799448434950757e-07	
1.64552391149337e-07	
1.7603155255046973e-07	
1.7360185773934193e-07	
1.7374520738182952e-07	
1.8300244750945328e-07	
1.8189663676679996e-07	
1.8516279090873322e-07	
1.885225271135756e-07	
1.8725844005362531e-07	
1.8871074964489234e-07	
1.9175685720012495e-07	
1.8764312434967713e-07	
1.8644682176401076e-07	
1.8605483325936473e-07	
1.7844461896066557e-07	
1.758929434395094e-07	
1.7033636027873486e-07	
1.6124431623984674e-07	
1.6659992380872277e-07	
1.533162289768142e-07	
1.506692958017814e-07	
1.4765125872245329e-07	
1.3826265775953026e-07	
1.385533949345941e-07	
1.3674027036273984e-07	
1.3336337510251233e-07	
1.3374594365435253e-07	
1.3523422016221338e-07	
1.2745382089976533e-07	
1.2821082416579638e-07	
1.207812642925466e-07	
1.2143955752194886e-07	
1.1996119164101932e-07	
1.1741421586731758e-07	
1.1727763877996576e-07	
1.1711970750182081e-07	
1.1594707133805797e-07	
1.145037504781715e-07	
1.1730365675911819e-07	
1.1394422396711088e-07	
1.1416960078725578e-07	
1.1491083609775658e-07	
1.1472649461767445e-07	
1.2185514257050616e-07	
1.1448960808193041e-07	
1.1494906606586991e-07	
1.230597702587725e-07	
1.2223794334786065e-07	
1.2719937825417785e-07	
1.2866164578681385e-07	
1.2276894079252593e-07	
1.2194486749856104e-07	
1.2345669511015706e-07	
1.2182075901808255e-07	
1.2327117826094084e-07	
1.2484194655611886e-07	
1.2465308548551319e-07	
1.2485679638066655e-07	
1.2462564564672551e-07	
1.2188748152788595e-07	
1.215326943865739e-07	
1.194501435667077e-07	
1.1814832856114463e-07	
1.2440204848044118e-07	
1.1719746747188845e-07	
1.1711323038721973e-07	
1.394843806346797e-07	
1.3135779860996382e-07	
1.2774575054382033e-07	
1.2816608803080782e-07	
1.0441838663593906e-07	
1.0482184802939529e-07	
1.071231222925131e-07	
1.0279754211189005e-07	
1.0582366524945309e-07	
9.361354264033455e-08	
8.490940083049821e-08	
8.355266979819874e-08	
7.929772382036397e-08	
7.906577506271721e-08	
7.241712079923805e-08	
7.000920345566754e-08	
7.122719274416057e-08	
7.075901284323654e-08	
7.693426953089631e-08	
7.118952254115514e-08	
7.029314990919833e-08	
7.54826192757259e-08	
7.575081478533062e-08	
7.492569316505464e-08	
7.561767094542058e-08	
7.586533137605741e-08	
7.606035490184107e-08	
7.676211627875304e-08	
7.601721347006683e-08	
7.700578547442671e-08	
7.821759611013297e-08	
7.573643091768282e-08	
7.585411365213633e-08	
7.606845324922678e-08	
7.279162863499845e-08	
7.443681543038137e-08	
6.701432741686745e-08	
6.683334075488107e-08	
7.315397402513444e-08	
6.466938204420718e-08	
6.545853295511321e-08	
6.441149737568864e-08	
6.1597023561566e-08	
7.060823973045349e-08	
5.452414459544697e-08	
5.3678211513867516e-08	
5.290476575831868e-08	
4.3667489480589054e-08	
4.251979010911056e-08	
3.8860944904107875e-08	
3.724666653859712e-08	
3.9359995424102466e-08	
4.2863886003570174e-08	
5.448543632642145e-08	
6.696053035430802e-08	
6.420255999861293e-08	
7.521660120116357e-08	
7.242227097091272e-08	
4.872441351726039e-08	
5.0681894739702626e-08	
3.152783514299466e-08	
3.298086388516482e-08	
2.514574103659301e-08	
2.3235410466022126e-08	
1.9795278191565324e-08	
1.969633802185453e-08	
2.1312871358958692e-08	
1.9596878877661752e-08	
1.9618480006458793e-08	
2.0038905554580894e-08	
1.8921499686605683e-08	
1.8920169323898607e-08	
1.9718449958412965e-08	
1.951300943310438e-08	
1.976018864596669e-08	
1.9764290033610003e-08	
1.984518822715673e-08	
1.9848468446247497e-08	
1.9550594091633004e-08	
1.8664776496680847e-08	
1.8575058852600112e-08	
1.9860995106992348e-08	
2.168556852004187e-08	
2.04663884018187e-08	
1.8397495838417006e-08	
1.857216980660447e-08	
1.8880467965511996e-08	
1.936264105799853e-08	
1.9146319983090967e-08	
1.935382472988819e-08	
1.7586395767533703e-08	
1.8055366266205802e-08	
1.772591499966284e-08	
1.516900771390943e-08	
1.5016437990607064e-08	
1.4531439297504e-08	
1.4390484397581588e-08	
1.0749797317436221e-08	
8.690370730134624e-09	
8.53713608881317e-09	
7.294918811582755e-09	
7.418036433676528e-09	
7.433374795944631e-09	
7.3898702573639244e-09	
6.526626437577689e-09	
6.760493915910169e-09	
7.876522652845262e-09	
8.425064242934955e-09	
8.480783147032426e-09	
8.51241158566788e-09	
8.327500977520242e-09	
7.693243012346128e-09	
7.880548819354317e-09	
7.514446379960013e-09	
7.633907000650886e-09	
6.847542902492963e-09	
6.715593498914548e-09	
6.162304169075948e-09	
7.678950930327179e-09	
5.713995090507096e-09	
5.359616966426095e-09	
5.518005086638943e-09	
5.06456791635733e-09	
5.008838374412471e-09	
4.487512434451136e-09	
4.460600148844218e-09	
4.461308662711032e-09	
4.549459012386718e-09	
4.43853160247428e-09	
5.6401732906395235e-09	
3.9033778975561064e-09	
4.116872710992249e-09	
4.24624163179324e-09	
4.421765493637661e-09	
4.375479582375141e-09	
4.506666802276852e-09	
3.3969870668823962e-09	
6.0165491281266575e-09	
4.054750720229811e-09	
4.299353338459681e-09	
6.9536767253605206e-09	
3.9815349475666625e-09	
4.662650285171117e-09	
4.5606612784749885e-09	
5.498847418539944e-09	
6.058573444875213e-09	
5.960789302911017e-09	
6.137599189330421e-09	
6.231059848558243e-09	
5.082423154648057e-09	
5.246610817420304e-09	
4.9277000568669845e-09	
4.4789784525413334e-09	
4.430362067592535e-09	
4.648914272459506e-09	
4.534874237156687e-09	
4.531918843522499e-09	
4.586974949327396e-09	
4.0331765987070204e-09	
3.981947355241436e-09	
4.138999412549403e-09	
3.960028899323331e-09	
4.261218980368581e-09	
4.305524165273211e-09	
4.123701974041923e-09	
4.30967297716107e-09	
3.915744079588151e-09	
3.5521525645733524e-09	
3.590985614859692e-09	
3.744205321573732e-09	
3.686529116820134e-09	
3.5776569285530138e-09	
3.46532651277168e-09	
3.2673407653262136e-09	
3.2819375328409215e-09	
2.8186093132319937e-09	
2.833406898474036e-09	
2.650762685935499e-09	
2.4608458481783404e-09	
2.3446027570599836e-09	
2.185519319474614e-09	
2.1368896945514167e-09	
2.1656982707007643e-09	
1.8795923314590237e-09	
1.7835918439080607e-09	
1.7370516067621974e-09	
1.4607132151119053e-09	
1.5495400667193489e-09	
1.2567416093464228e-09	
1.2857013529096813e-09	
1.5265029433198622e-09	
1.509144578512287e-09	
1.5038315798582088e-09	
1.561757975368683e-09	
1.385120914025021e-09	
1.5919608650304317e-09	
1.6701592882825903e-09	
1.358407368128351e-09	
1.4721467354589483e-09	
1.3026841724212694e-09	
1.3874482025648688e-09	
1.2426163151516142e-09	
1.2149428345185388e-09	
1.263490510796356e-09	
1.250993675728721e-09	
1.162586775847799e-09	
1.1004032125859108e-09	
1.877382078996546e-09	
9.436745132686988e-10	
1.0141645174640012e-09	
8.416323985814053e-10	
8.093154194688716e-10	
8.338697787422086e-10	
8.626198282482593e-10	
8.206936148368496e-10	
8.139637515851725e-10	
8.264801257396995e-10	
8.070679605051281e-10	
8.841007645694158e-10	
9.26771498547046e-10	
1.1065957407134626e-09	
1.064287749430299e-09	
1.048918265258609e-09	
1.0403867684947944e-09	
1.1866901037048038e-09	
9.819736071168808e-10	
9.769933036425632e-10	
1.0174543752732035e-09	
9.899222394250084e-10	
1.0259405132297154e-09	
1.0172739032859669e-09	
1.0070118332015626e-09	
1.003137054851519e-09	
1.0293684597127908e-09	
1.1132791638787687e-09	
1.067926817811915e-09	
1.0589181689606548e-09	
1.2980491966547102e-09	
1.2391872538249823e-09	
1.2418778930466232e-09	
1.1729910823621953e-09	
1.2486143585682148e-09	
1.0972124821731127e-09	
8.533214276775347e-10	
8.242075006426372e-10	
8.020988599212135e-10	
7.45288036996989e-10	
7.529448004681072e-10	
7.531775526676174e-10	
7.396993130855633e-10	
6.620533959607494e-10	
6.499352185067437e-10	
4.844944279694477e-10	
3.578292507520984e-10	
3.676216178207047e-10	
2.5731682091576767e-10	
2.539328267574219e-10	
2.8210267543634425e-10	
2.5487879507674355e-10	
2.5992507473704604e-10	
2.569975068373721e-10	
2.492399905187206e-10	
2.486908402077797e-10	
2.489649187155326e-10	
2.2444831437806632e-10	
2.1619677849074713e-10	
2.0585888634360097e-10	
1.6741008528786838e-10	
1.675519994480752e-10	
1.5357706271015753e-10	
1.4956717665275506e-10	
1.5056997926932114e-10	
1.5130554122421736e-10	
1.4874595811537966e-10	
1.4892085394164942e-10	
1.411431307134852e-10	
1.4318568099132955e-10	
1.442514878692084e-10	
1.3957042261674787e-10	
1.3767924037557204e-10	
1.4004141784959635e-10	
1.288639776426982e-10	
1.3049508267995658e-10	
9.71065090899196e-11	
8.861961479869821e-11	
7.832382932573486e-11	
2.298690728326739e-11	
2.407836191286643e-11	
1.8015172746061072e-11	
1.595830672590784e-11	
1.6526686436439723e-11	
1.4694221715811894e-11	
9.976706426566498e-12	
9.564735445395768e-12	
7.997188291253271e-12	
6.955695333202179e-12	
7.104613041933083e-12	
7.048825226562768e-12	
9.89789498037288e-12	
5.962977136914966e-12	
5.82313827543861e-12	
5.687214222766259e-12	
3.493089755767171e-12	
3.442189226542774e-12	
4.090367762754712e-12	
3.0601429146919115e-12	
2.536606797077032e-12	
2.9426644192732384e-12	
1.632253488223895e-12	
1.3265463025793678e-12	
1.282706683776018e-12	
5.76075781101472e-13	
5.374189932626566e-13	
5.392950926033407e-13	
5.912801111948506e-13	
4.082587535828657e-13	
2.5073225580124384e-13	
2.565320667372526e-13	
1.4013024145166218e-13	
1.3072483847218904e-13	
1.0878252275648352e-13	
1.0969417228232818e-13	
7.949805923027255e-14	
5.225321898869038e-14	
3.8521577231639396e-14	
2.090856270564389e-14	
1.288128547293957e-14	
9.370981959927002e-15	
9.838657376556795e-15	
1.1761584286053588e-14	
9.228048505548048e-15	
6.402922088650691e-15	
8.989777829411071e-15	
4.395484493007671e-15	
3.1725620972852622e-15	
2.6154408339433125e-15	
2.1501832345447483e-15	
3.1673071912046883e-15	
2.6109932375740773e-15	
2.7758592505852707e-15	
3.1679320682982624e-15	
2.5536460207164604e-15	
1.987694550935511e-15	
2.0515729135924988e-15	
1.5624376443401193e-15	
1.4521868010091077e-15	
1.4188820744591525e-15	
1.4123422229580826e-15	
1.4147817858293417e-15	
1.420250125565548e-15	
1.416087425758623e-15	
1.4255774636544148e-15	
1.427259963370271e-15	
1.4205156865766188e-15	
1.4065194711244377e-15	
1.4049899249164218e-15	
1.3699277191522256e-15	
1.3522831940429744e-15	
1.3535169108999019e-15	
1.35103710505758e-15	
1.3510834007458282e-15	
1.3540517074239943e-15	
1.3483805627567369e-15	
1.3520452672801636e-15	
1.3518933574497341e-15	
1.3487208546291496e-15	
1.3438644663809828e-15	
1.3476673761811304e-15	
1.3491862611723722e-15	
1.3539456806096686e-15	
1.3550133404931419e-15	
1.350720777052736e-15	
1.3511087842550041e-15	
1.3566455405616475e-15	
1.3564174060192205e-15	
1.3554386114623007e-15	
1.3549154754464294e-15	
1.3561467890338027e-15	
1.3585307994555853e-15	
1.3598985351925924e-15	
1.3603953209531122e-15	
1.357858747309001e-15	
1.356923152482214e-15	
1.3607539551013658e-15	
1.3641696430274923e-15	
1.3612380366598444e-15	
1.3641292097466974e-15	
1.3655553283413512e-15	
1.3650499079826052e-15	
1.3637404995193441e-15	
1.3683437964826844e-15	
1.3672285989158424e-15	


==> data/fig_minres_precond_M_200.dat <==
res	
0.18724365129097909	
0.14092828669084015	
0.0017795438098194283	
0.00159234873315276	
7.878112665586142e-05	
9.124145701542747e-05	
5.322153243372022e-05	
2.9447636247375113e-05	
3.436880022317951e-05	
1.454508330174486e-05	
1.649268006837085e-05	
1.1936669333343949e-05	
1.1223295868621592e-05	
1.0896084683176772e-05	
1.0660150611756e-05	
1.0407213702820717e-05	
9.760060272307297e-06	
9.708701711414221e-06	
9.646621531269201e-06	
9.91193559312448e-06	
9.903706509808497e-06	
9.700644663567253e-06	
9.287813706903674e-06	
9.242041062944283e-06	
9.239752027502939e-06	
9.463142927737622e-06	
8.694209683825025e-06	
8.756828646792616e-06	
8.777224350086095e-06	
8.561854126196467e-06	
8.666314662451778e-06	
8.640181664172785e-06	
8.408581714814239e-06	
8.526421943240973e-06	
8.521847323720674e-06	
8.453532828565097e-06	
8.6370089368733e-06	
8.49352262592856e-06	
7.975964120267702e-06	
8.00572257746824e-06	
7.789725168660034e-06	
7.665906907461552e-06	
7.638498760578415e-06	
7.601274688728076e-06	
7.555643237005307e-06	
7.584294496851434e-06	
7.03092456514432e-06	
7.037520985654874e-06	
7.0439276525791795e-06	
6.974608343382093e-06	
6.577003575849124e-06	
6.572607464909096e-06	
6.573472803118345e-06	
5.350581827369786e-06	
5.2331348223449265e-06	
5.243167202086899e-06	
5.227954890104811e-06	
5.141063842900323e-06	
5.119707399991322e-06	
5.121668924673386e-06	
5.04242761237396e-06	
4.486482051104344e-06	
4.306275330847109e-06	
4.334089606693476e-06	
4.276058953295574e-06	
4.1707202311142105e-06	
4.108948945775766e-06	
3.890863835452347e-06	
3.1165901484353713e-06	
3.12712307206714e-06	
3.1377667350269996e-06	
3.164063000892276e-06	
3.0365841229723596e-06	
2.7143856627950663e-06	
2.6513257517569945e-06	
2.6464660722093554e-06	
2.6396029656219998e-06	
2.6287587711043144e-06	
2.585502184956327e-06	
2.5799000453743036e-06	
2.4987309241813966e-06	
2.5033356715997812e-06	
2.344143868278486e-06	
2.3450198052837325e-06	
2.342209465672065e-06	
2.348233510233232e-06	
2.33901960437776e-06	
2.3395023932949503e-06	
2.3359019906478084e-06	
2.192139368019948e-06	
2.1605446348081328e-06	
2.0738312031236034e-06	
2.058388012475483e-06	
2.061771816969385e-06	
2.0623024644252853e-06	
2.0334268412999227e-06	
1.724297693611963e-06	
1.6096976704459284e-06	
1.4914589102128093e-06	
1.4365670238770002e-06	
1.4024028413590333e-06	
1.1486865193584824e-06	
1.1193283160513537e-06	
1.0920053548443187e-06	
1.0552378452058326e-06	
1.050589827260056e-06	
1.03151865047877e-06	
9.617006363374692e-07	
9.543570688834895e-07	
6.660506998348567e-07	
5.811205863107148e-07	
5.825445087325469e-07	
5.766168028965161e-07	
5.652864396958892e-07	
5.562215859482954e-07	
4.987521737582175e-07	
4.4193082662456913e-07	
4.4154015842709885e-07	
4.354645408749016e-07	
4.3612613201314587e-07	
4.3371289785515177e-07	
4.3187880238097697e-07	
4.209934683378e-07	
4.1199575367685496e-07	
4.067801030829163e-07	
4.0772118588366073e-07	
4.0179512559628833e-07	
4.0185296808818257e-07	
3.8667659648009664e-07	
3.871048614598975e-07	
3.8662864123918755e-07	
3.845155766656084e-07	
3.850247248826863e-07	
3.8970414578710103e-07	
3.7041831731396254e-07	
3.248194340259677e-07	
2.8285468804380953e-07	
2.5438008400870445e-07	
2.265149968453828e-07	
2.2649037254511164e-07	
2.2639716681657034e-07	
2.0103539590896617e-07	
1.841758599989518e-07	
1.8328383390082075e-07	
1.7913209489405057e-07	
1.7874426674992958e-07	
1.736604465124698e-07	
1.4812674289257807e-07	
1.256173572481593e-07	
1.2374421562321303e-07	
1.241669116550642e-07	
1.2299942764656748e-07	
1.1704095447401114e-07	
1.1743167982992671e-07	
1.173095807059015e-07	
1.1658699486773015e-07	
1.1660004130300501e-07	
1.0225120245473861e-07	
1.0215621433962732e-07	
9.805645066350746e-08	
9.328028849102247e-08	
9.261702654975349e-08	
9.261142673971159e-08	
9.24678164763613e-08	
9.249751710058517e-08	
9.02159975531564e-08	
9.003947234933761e-08	
8.888352887013045e-08	
8.87500914785245e-08	
8.665234420904852e-08	
8.665217111667056e-08	
8.612869958117097e-08	
8.603758968050849e-08	
8.442713090954864e-08	
8.3310453316144e-08	
3.427182037267293e-08	
3.3924807131448266e-08	
3.3965037855348205e-08	
3.4051175739103524e-08	
3.403305902296603e-08	
3.386201961469924e-08	
3.387070069469532e-08	
3.2283771229912816e-08	
3.22648674763287e-08	
3.220971325742878e-08	
3.1742470118943905e-08	
3.128837301154593e-08	
3.129020718664223e-08	
3.127411946081972e-08	
3.0538976579269466e-08	
2.995352674164596e-08	
2.9673349865534757e-08	
2.88273349333268e-08	
2.799661966194956e-08	
2.797216587642277e-08	
2.7941291258782854e-08	
2.8076165992201804e-08	
2.7809596529597304e-08	
2.786995735331179e-08	
2.6981896207001845e-08	
1.7865359639597947e-08	
1.4004784168422929e-08	
1.3511658082484087e-08	
1.2938423693601711e-08	
1.2744118874774042e-08	
1.1591802516361795e-08	
1.1074363467148883e-08	
7.693200306960152e-09	
7.154520835742389e-09	
7.172872578744253e-09	
7.187312480896776e-09	
6.6537616094792595e-09	
6.626421174065012e-09	
6.547571400602444e-09	
6.529642024863233e-09	
6.5273919609698264e-09	
6.542851890701099e-09	
6.216523929521321e-09	
6.212977946714128e-09	
5.714990554874072e-09	
3.5026773275393627e-09	
3.44286920456659e-09	
3.456519137873717e-09	
3.31210606002453e-09	
3.3656094855148906e-09	
3.276874883208389e-09	
3.1571035016872587e-09	
2.3984193522447737e-09	
2.030740640080038e-09	
1.993154501734105e-09	
1.9949780722647096e-09	
1.990084418414659e-09	
1.9893669522110728e-09	
1.9719909655264008e-09	
1.9695952641465918e-09	
1.970366101571788e-09	
1.970451822263998e-09	
1.9574698682821745e-09	
1.9507188212299603e-09	
1.9154567003102644e-09	
1.9068090654990577e-09	
1.8944966527467845e-09	
1.895721317355766e-09	
1.6489369740137285e-09	
1.6028733744709097e-09	
1.5551884462499893e-09	
8.857603291138866e-10	
4.204611312747174e-10	
3.8648757883346446e-10	
3.824050171695352e-10	
3.7602352909129264e-10	
3.7081720755402605e-10	
3.508879555131907e-10	
3.2156278538045275e-10	
3.16853700229386e-10	
3.064546104184082e-10	
3.0505674732436315e-10	
3.045310779133117e-10	
3.0458647640217153e-10	
3.047489189945102e-10	
3.0459169216868306e-10	
3.0300598405168915e-10	
3.0191178925545603e-10	
2.902803036895387e-10	
2.834685641881735e-10	
2.8365167514857354e-10	
2.8309166265378214e-10	
2.8308413155545634e-10	
2.8004601233370754e-10	
2.78862073757162e-10	
2.475711903029843e-10	
2.442767070707076e-10	
2.452405750934777e-10	
2.4258890969287636e-10	
1.6732404171718534e-10	
1.607993625007044e-10	
1.5260424395848956e-10	
1.4918153704568454e-10	
1.3029045048709658e-10	
1.1569505508894856e-10	
1.1315284986377914e-10	
1.1119127036188154e-10	
1.039552847121103e-10	
1.0312091218468202e-10	
1.0312141650088325e-10	
1.0304579921282152e-10	
1.0304077029803141e-10	
1.0272075962583251e-10	
1.0158428743857518e-10	
1.0164397624020995e-10	
9.998463814145976e-11	
9.416980109654174e-11	
9.41360837832555e-11	
9.382163653399666e-11	
9.38340672075266e-11	
9.24715461292694e-11	
9.236764213070538e-11	
9.089128910413073e-11	
6.603929698741905e-11	
3.254654916094364e-11	
3.3330625953799315e-11	
2.910485941255446e-11	
2.7598258381477216e-11	
1.6632732876612e-11	
1.4968102148498805e-11	
1.471540341083239e-11	
1.47402400743315e-11	
1.474120893609262e-11	
1.3962416782954739e-11	
1.1834208224117568e-11	
1.1661468890801e-11	
1.0972920500017537e-11	
1.0625940392688126e-11	
1.0188539691055466e-11	
1.0172717985808637e-11	
1.0042598482936502e-11	
1.002209664163686e-11	
1.0003545081995119e-11	
1.0009690562348248e-11	
9.991234251472788e-12	
1.0000548846269475e-11	
1.0298494770007899e-11	
1.0171929303151992e-11	
9.45375891737775e-12	
9.429903319226324e-12	
9.083336492287413e-12	
9.081365007874522e-12	
9.11815551755772e-12	
9.077929629831078e-12	
9.161514158331718e-12	
9.134869823547037e-12	
5.2862558632489436e-12	
5.2839060093877515e-12	
5.281034523380055e-12	
5.280820459817372e-12	
4.5107979242757195e-12	
3.357788138645495e-12	
3.266986281104265e-12	
3.255063615097478e-12	
3.269034154286022e-12	
3.2550850392720244e-12	
3.2499336886483502e-12	
3.190111021653385e-12	
3.1764075138547247e-12	
3.1748322499100694e-12	
3.174232161021689e-12	
3.1466351585177745e-12	
2.808961029242531e-12	
2.805370487308593e-12	
2.8012047152541424e-12	
2.813459711193492e-12	
2.775588624415294e-12	
2.7838213929091664e-12	
2.78439978641764e-12	
2.690755804997861e-12	
2.688242681919455e-12	
2.688491340606701e-12	
2.6867985877010172e-12	
2.599017578447823e-12	
2.582328528800448e-12	
2.5823313439168144e-12	
2.581271391097725e-12	
2.577653554889232e-12	
2.574189674921481e-12	
2.4966516522238e-12	
2.4470633927421196e-12	
2.123095278176221e-12	
1.3368404803886865e-12	
9.757796795639514e-13	
9.775164705892555e-13	
9.80140294149827e-13	
9.698585307580824e-13	
9.37258426171816e-13	
8.623629479870922e-13	
8.596903474494858e-13	
8.446241999397046e-13	
7.956096596906369e-13	
7.703716399178161e-13	
7.044714359622334e-13	
4.075803256915391e-13	
4.066516408832348e-13	
4.067299250023469e-13	
3.9303177684826794e-13	
3.8997491995682866e-13	
3.892186946178834e-13	
3.603145211526045e-13	
2.8028156974212473e-13	
2.79552989847372e-13	
2.768165090309705e-13	
2.781729268300823e-13	
2.689839620315472e-13	
2.458140574956063e-13	
2.4088934421063436e-13	
2.396212939563008e-13	
2.2432284627006177e-13	
2.2264716016884104e-13	
2.2023409258859702e-13	
2.0973998777189243e-13	
2.090183153196678e-13	
2.0874836496541008e-13	
2.1095792994206196e-13	


==> data/fig_minres_precond_M_2000.dat <==
res	
0.19983069594845962	
0.0070373100975079815	
0.00019516830373724422	
0.00017404917492767864	
0.0001673950756505153	
0.0001322181505075165	
8.142113131060442e-05	
5.395978269490111e-05	
5.3938436648133155e-05	
5.318277739686417e-05	
3.984843728202075e-05	
3.3543944232905894e-05	
3.398489626242635e-05	
3.6589474969308884e-05	
3.4103259954683276e-05	
3.465120281068204e-05	
2.8761222265926043e-05	
2.5482555361423306e-05	
2.5190043659535454e-05	
2.654768402333337e-05	
2.3794540492101104e-05	
2.2300154099121023e-05	
2.309680314035374e-05	
1.8081002841971885e-05	
1.7099473961650566e-05	
1.736068992791814e-05	
1.5243726543928508e-05	
1.335366274642626e-05	
1.3058571274907392e-05	
1.3168106657400786e-05	
1.2462030225965462e-05	
1.2390781118194008e-05	
1.2756505863764404e-05	
1.1381302517964899e-05	
1.0548191161882962e-05	
1.1184929969620154e-05	
1.0607608018936054e-05	
1.033840424629824e-05	
1.0423527660564477e-05	
1.055876363978932e-05	
8.99564704819328e-06	
8.755203565382133e-06	
8.649370329277816e-06	
7.332031895340678e-06	
7.432916273756392e-06	
6.781203433304366e-06	
6.120035951004161e-06	
5.895973806721028e-06	
6.36865170001208e-06	
5.391888610210361e-06	
5.386511835456706e-06	
5.983068497960266e-06	
5.854278933203715e-06	
5.515998992787464e-06	
5.402263064753014e-06	
5.074796486545531e-06	
4.805376775799894e-06	
4.7725844564287564e-06	
4.839313138743229e-06	
4.596169495236761e-06	
4.599915017001204e-06	
4.40735343929997e-06	
4.1053469058477e-06	
4.02817436756833e-06	
3.6930361619829955e-06	
3.7087128441278268e-06	
3.527976792763746e-06	
3.6062421981827476e-06	
3.575547676906592e-06	
3.5099290573181205e-06	
3.4703965755977175e-06	
3.501148983275554e-06	
3.3796417419785e-06	
3.344403038798735e-06	
3.285399542637196e-06	
3.2122908816072676e-06	
3.1724920745572227e-06	
3.1434970321765766e-06	
2.9967673441663293e-06	
2.966932941209983e-06	
2.956161984760613e-06	
2.9228087882815676e-06	
2.7931560208048045e-06	
2.7767777555128693e-06	
2.195380283602585e-06	
2.0568464856204647e-06	
2.079399135823148e-06	
1.7910094564473137e-06	
1.8043815048880108e-06	
1.7164028724755447e-06	
1.7233319198480432e-06	
1.7252065958235628e-06	
1.7063634859255108e-06	
1.6391726381219753e-06	
1.630602852664703e-06	
1.6108690096872622e-06	
1.5388682563764153e-06	
1.5178534468284518e-06	
1.389855709665349e-06	
1.3893173439381228e-06	
1.350134095322523e-06	
1.347971591213866e-06	
1.3475108009787894e-06	
1.3348792587157999e-06	
1.2944136964881266e-06	
1.2319904991538792e-06	
1.1006820270561263e-06	
1.0366870281301376e-06	
1.0360259230155139e-06	
9.348520014934126e-07	
8.978716932901001e-07	
8.55875804127463e-07	
8.649625739569428e-07	
7.614563066774559e-07	
6.83056987704104e-07	
5.466692561377755e-07	
4.6535932422748543e-07	
4.7638831591107935e-07	
4.1392527298005116e-07	
4.1298708364703095e-07	
4.046380554721246e-07	
3.945257399273551e-07	
3.9767085772448636e-07	
4.0342835292016975e-07	
4.0366574845450665e-07	
4.0374014652136343e-07	
4.050140479426176e-07	
3.9251980848496973e-07	
3.897311144311814e-07	
3.9509298711082813e-07	
3.5803290996044897e-07	
3.5483747086576095e-07	
3.593442098669531e-07	
2.757995875410413e-07	
2.448147727944475e-07	
2.471685303797316e-07	
2.2667353896950129e-07	
2.2284168955552792e-07	
2.157020989863266e-07	
2.2058559450764987e-07	
2.0012946447699395e-07	
1.800570465431304e-07	
1.4536121382114651e-07	
1.3903480829946682e-07	
1.3555978437886086e-07	
1.3280204159580588e-07	
1.3216348125127787e-07	
1.31349305449234e-07	
1.2197206773863423e-07	
1.138892966947942e-07	
1.108115231947116e-07	
8.673137948679654e-08	
8.593841089046822e-08	
8.642806678470035e-08	
7.846573681934956e-08	
7.575197316584313e-08	
7.348875687327345e-08	
6.94110982206788e-08	
6.689736619803441e-08	
5.583407408010385e-08	
5.7739160352120175e-08	
5.194616790831607e-08	
4.9983508974764525e-08	
5.044815646345816e-08	
5.0659774834497395e-08	
2.5303206247006042e-08	
2.4486328562638846e-08	
2.698511998127279e-08	
2.5349063569731388e-08	
2.460760616774225e-08	
2.4028063617507607e-08	
2.3246520726298832e-08	
2.2781367126778285e-08	
2.0482034520434283e-08	
1.894652803661493e-08	
1.7693561386566566e-08	
1.616867842999378e-08	
1.6142955582184905e-08	
1.6010868609600832e-08	
1.5162720102676306e-08	
1.2729224101364927e-08	
1.2593737306659941e-08	
1.0810987410907287e-08	
1.0903082184239986e-08	
8.565176807599025e-09	
8.678433586819942e-09	
8.637215840022129e-09	
8.262421998607035e-09	
7.808980847026688e-09	
6.239253343514994e-09	
6.034972318253927e-09	
4.196706857480269e-09	
2.1060939579744137e-09	
1.969912450473998e-09	
1.902119213064584e-09	
1.7300932305623386e-09	
1.7076372279111088e-09	
1.619478080609344e-09	
1.602807995093165e-09	
1.5945443486189979e-09	
1.4848637478935365e-09	
1.4043703688990581e-09	
1.320139806496102e-09	
9.301873904657529e-10	
8.882289914326666e-10	
8.899866529366729e-10	
8.624798620686635e-10	
7.471740645712105e-10	
7.278062619073461e-10	
7.411618277161038e-10	
7.285621414313744e-10	
6.702216367731104e-10	
5.071765043433996e-10	
5.088831421139744e-10	
1.911236831355651e-10	
1.773921999964065e-10	
1.848562468493275e-10	
1.794446733107944e-10	
1.852323572636033e-10	
1.7949516555485685e-10	
1.7958518964270768e-10	
1.7958267223189988e-10	
1.7737234603676683e-10	
1.7328316173060312e-10	
1.6364587134471545e-10	
1.516948550853067e-10	
1.5133828902534655e-10	
1.324477256191276e-10	
1.2236839688895652e-10	
1.1740790612923733e-10	
1.1285365743831379e-10	
1.0360221150417252e-10	
6.000898377664732e-11	
5.968912952860757e-11	
5.773031817258495e-11	
3.683425073086712e-11	
3.6571437522092206e-11	
3.359160458416214e-11	
3.005686031684103e-11	
2.945213276837729e-11	
3.0393042896366124e-11	
3.0383326126504877e-11	
3.0425273303704406e-11	
2.9386993688918644e-11	
2.908899103402201e-11	
2.6436748656584464e-11	
1.5284031221366846e-11	
1.5208463457220157e-11	
1.0214002254346047e-11	
1.0235952105700056e-11	
7.170425308060816e-12	
6.741985126519468e-12	
7.1670986397425234e-12	
5.4359580603169745e-12	
5.64283121723075e-12	
4.980852777042214e-12	
4.835640011800967e-12	
4.56170052310688e-12	
4.61856528475748e-12	
4.211111243170634e-12	
4.0964875942464765e-12	
4.075622636090704e-12	
4.083942608549804e-12	
3.846918363169661e-12	
3.33384533140966e-12	
3.2886284701318997e-12	
3.4016308045396173e-12	
3.3708780907272532e-12	
3.537325808825268e-12	
3.5054263110480317e-12	
3.2566099477094744e-12	
3.2514609716697524e-12	
2.9322862711188234e-12	
2.609993553106e-12	
2.6354565700062713e-12	
1.9653764397918204e-12	
1.9030355179140435e-12	
1.7968780255798461e-12	
1.5614196781931791e-12	
1.5788479520799021e-12	
1.2935429240910204e-12	
1.2856502203954652e-12	
1.2811816096108475e-12	
1.2697594090389498e-12	
1.0329745502681222e-12	
1.110793832082434e-12	
8.828400621787277e-13	
8.879287652233373e-13	
8.815587157111213e-13	
7.550421612696857e-13	
8.491520123042301e-13	
9.129635884647966e-13	
6.073170416491855e-13	
6.505769022111392e-13	
4.701238626287006e-13	
2.466326225016886e-13	
2.2063401378970378e-13	
1.6217276770250287e-13	
1.6881825234576477e-13	
1.4362152909305983e-13	
1.384278685279505e-13	
1.396979669641945e-13	
1.3765660356618047e-13	
1.3099623768059348e-13	
1.3051215029445188e-13	
1.304993904080852e-13	
1.2861319296323655e-13	
1.2778539694458427e-13	
1.291141635459037e-13	
1.2053805143230935e-13	
1.1707022883459942e-13	
1.17205352326431e-13	
1.1283772008713165e-13	
1.078272250416662e-13	
9.052715524418617e-14	
7.853345112811799e-14	
7.922258398393972e-14	
8.078904534093002e-14	
7.430726778735312e-14	
7.525376878448309e-14	
5.808312044991349e-14	
4.531325472440996e-14	
4.9709104273465557e-14	
1.71311998129517e-14	
1.7883177788197588e-14	
1.7646092227650303e-14	
1.0229749448288018e-14	
8.270365324561368e-15	
7.793699267878997e-15	
7.732814101646749e-15	
7.413221542760154e-15	
5.47933804601114e-15	
3.72765488179611e-15	
4.812637884026167e-15	
2.8886194496245323e-15	
2.8610225164185806e-15	
2.7247336080571856e-15	
2.370404356161034e-15	
1.4932842628201595e-15	
1.4118806692081156e-15	
1.2331253916289937e-15	
1.0210868032883047e-15	
1.019286895437382e-15	
1.0161916800339371e-15	
1.0061206946025943e-15	
1.00854251450354e-15	
1.006503991015402e-15	
1.0087189708679552e-15	
1.00166828353272e-15	
1.0063017913381931e-15	
9.953984307930068e-16	
1.0067652931183037e-15	


==> data/fig_minres_precond_M_20000.dat <==
res	
0.1970708455534468	
0.1256019299689092	
0.0014942500879508275	
0.001446862554947056	
0.0005047330722724144	
0.0001506230263679484	
8.037272401566381e-05	
4.087096990409993e-05	
4.083135381672068e-05	
9.404532873968512e-05	
7.334087181694277e-05	
3.2669812804066804e-05	
3.426747990725579e-05	
4.1368425695173286e-05	
5.849698576564899e-05	
5.547166932089174e-05	
5.2472314667679014e-05	
3.689740296244154e-05	
2.919355445458339e-05	
2.97298209561396e-05	
2.859720496994691e-05	
2.3373864810470636e-05	
2.079046163066535e-05	
2.02734815091797e-05	
1.9513906509562806e-05	
1.9417513224772865e-05	
1.721613195911418e-05	
1.6909898218319446e-05	
1.616296212525333e-05	
1.6341804037391864e-05	
1.6755046725691456e-05	
1.7489360594923768e-05	
1.4164383138501205e-05	
1.4914166925724135e-05	
1.492060160328296e-05	
1.4763086775254707e-05	
1.1224059007554308e-05	
1.1196023578594719e-05	
1.0941584369723739e-05	
1.2153411031093544e-05	
9.607673845934402e-06	
9.418596521094868e-06	
9.098507918964581e-06	
8.86393483511907e-06	
8.846590383569282e-06	
8.909086920838715e-06	
8.675536197966659e-06	
8.691364744853489e-06	
8.605432569745541e-06	
8.495926646078469e-06	
8.515063906482178e-06	
8.25428840564685e-06	
8.22587531676267e-06	
8.22337535907875e-06	
8.17939487169167e-06	
8.187792972726798e-06	
8.130378187592679e-06	
8.126686828665717e-06	
7.820100052376546e-06	
7.82531908619642e-06	
7.81828755148803e-06	
7.802930950531801e-06	
7.239169982400532e-06	
7.198274249911422e-06	
7.08890966065273e-06	
7.127367248428365e-06	
6.989076149237189e-06	
6.9945631519990954e-06	
6.964847793959605e-06	
6.723373451506373e-06	
6.6199385505753465e-06	
6.62666115958019e-06	
6.58895522899009e-06	
6.587379215823467e-06	
6.547231071790935e-06	
6.522712513996204e-06	
6.51035282474643e-06	
5.974340940415979e-06	
5.799413725781762e-06	
5.745340098021888e-06	
5.718393915336879e-06	
5.656505428694357e-06	
5.439776929946373e-06	
5.440473627186769e-06	
5.041340256974925e-06	
5.02004031802868e-06	
4.98772453149096e-06	
4.99367007525803e-06	
4.959872242769727e-06	
4.913416475644905e-06	
4.614093689164277e-06	
4.423216641244967e-06	
4.289250495847705e-06	
4.2180838763753346e-06	
4.214040319980326e-06	
4.104334551879685e-06	
4.100184350892523e-06	
4.0960499936056944e-06	
4.012861450942983e-06	
3.5004032149529108e-06	
3.4965686607360894e-06	
3.3046199641535998e-06	
3.2734191835654937e-06	
3.250595148938957e-06	
3.2379142104425536e-06	
3.210794460497141e-06	
3.1696334196056784e-06	
3.0516547574537234e-06	
2.9671370451294317e-06	
2.8219396688207897e-06	
2.488789578002419e-06	
2.4869280283737837e-06	
2.475579533005902e-06	
2.157640407572218e-06	
2.1168731694325895e-06	
1.8046592402957157e-06	
1.8036308344928137e-06	
1.7882961129385214e-06	
1.774147354100398e-06	
1.7345563308726172e-06	
1.726052205396739e-06	
1.7018093489277816e-06	
1.6844068245269607e-06	
1.67254270626765e-06	
1.6235125688862532e-06	
1.6255793370686565e-06	
1.441453489986635e-06	
1.3992932151300693e-06	
1.4047739514984481e-06	
1.4040372238643104e-06	
1.390229947040369e-06	
1.3765744201586718e-06	
1.3338083824253488e-06	
1.2465141783190877e-06	
1.193601696492595e-06	
1.0161962973026291e-06	
1.0194028344222193e-06	
1.022468028478159e-06	
1.0003590688688616e-06	
9.478965490301168e-07	
9.502319578833421e-07	
9.3597857739421e-07	
9.296501207616952e-07	
9.150399946672062e-07	
9.16743697605157e-07	
9.126690524440064e-07	
9.090263499953504e-07	
8.984757973073924e-07	
8.711890240970789e-07	
8.664104874342507e-07	
8.538121316517395e-07	
7.174341574164316e-07	
6.272504753145874e-07	
5.832450402775952e-07	
5.682788171707821e-07	
5.683365070725478e-07	
5.586002630039102e-07	
5.502975795248112e-07	
4.834693575242212e-07	
4.850211089663744e-07	
2.5942734578114966e-07	
2.5351791225967167e-07	
2.5100774340429744e-07	
2.4790228385878634e-07	
2.0139927466073727e-07	
1.982891401453117e-07	
1.9211268120090828e-07	
1.9196079424899892e-07	
1.906012315337701e-07	
1.9158264728592052e-07	
1.846399201583702e-07	
1.8279096509058524e-07	
1.807536652602547e-07	
1.7996778519539552e-07	
1.8010204410856597e-07	
1.6530483974340432e-07	
1.2632950192640526e-07	
1.2389453421645897e-07	
1.1381538910345325e-07	
1.1352786007386063e-07	
1.1053711901803841e-07	
1.1034725018433839e-07	
1.1054512078344629e-07	
1.0277654008054205e-07	
1.0287519806862686e-07	
1.0060914239990574e-07	
7.86607878168952e-08	
7.869166089132884e-08	
7.615375579735713e-08	
6.410229328809296e-08	
5.670706931556689e-08	
3.774956477477263e-08	
2.8131946645542834e-08	
2.605017904900511e-08	
2.498637451222401e-08	
2.732873190050606e-08	
2.0631037346979622e-08	
2.001509074645952e-08	
4.951374139954267e-09	
4.8965992144320646e-09	
4.876062677098789e-09	
4.544016333283351e-09	
3.4053204926864182e-09	
3.414944078571769e-09	
3.2456861704065836e-09	
3.071752191206038e-09	
2.7445326535812717e-09	
2.6900663691044477e-09	
2.539636822364558e-09	
2.7089725901285598e-09	
2.7426740329082086e-09	
2.678057680739176e-09	
1.2360295445968397e-09	
9.688542514915943e-10	
6.351648331857348e-10	
9.185613872620217e-10	
5.457890977942975e-10	
5.473817157571283e-10	
5.515823531811108e-10	
5.383807817203651e-10	
5.365817200624337e-10	
5.492907862202649e-10	
5.158457137205715e-10	
4.840732084128604e-10	
4.6204874129246076e-10	
3.7945234073356843e-10	
3.9637172845504877e-10	
3.29589676584589e-10	
3.2578923274557e-10	
3.301256000566075e-10	
2.18016181351576e-10	
8.757798716423595e-11	
5.436668002405367e-11	
5.3059502238671946e-11	
5.4928005340509626e-11	
4.7488099387117926e-11	
5.080400887850462e-11	
5.030884963392453e-11	
5.689235882828109e-11	
3.6233653978592743e-11	
2.6618969249224456e-11	
2.533316876765108e-11	
2.551251236353514e-11	
2.4267582855479855e-11	
2.3128683512879258e-11	
2.1016477512952903e-11	
2.3453808362349464e-11	
9.509473367292868e-12	
9.981001527788692e-12	
1.0500298413097801e-11	
6.373039187776848e-12	
4.478276123439808e-12	
4.55522782527563e-12	
4.912148212740184e-12	
6.43124991106685e-13	
6.053525813316777e-13	
1.4863804285325381e-13	
1.165279048241294e-13	
1.0733636301028312e-13	
3.963101868044868e-14	
3.53563246442195e-14	
4.003508259084715e-14	
1.2165417997838859e-14	
9.873797564219826e-15	
4.312936854011821e-15	
3.1142367439203796e-15	
3.115446009044724e-15	
3.121749904773159e-15	
3.1340932755506997e-15	
3.1308167213634424e-15	
3.1350395004506465e-15	
3.13149026384737e-15	
3.1335635102447292e-15	
3.1413163995932552e-15	
3.1276433774349547e-15	


==> data/fig_minres_precond_M_500.dat <==
res	
0.1970708455534468	
0.1256019299689092	
0.0014942500879508275	
0.001446862554947056	
0.0005047330722724144	
0.0001506230263679484	
8.037272401566381e-05	
4.087096990409993e-05	
4.083135381672068e-05	
9.404532873968512e-05	
7.334087181694277e-05	
3.2669812804066804e-05	
3.426747990725579e-05	
4.1368425695173286e-05	
5.849698576564899e-05	
5.547166932089174e-05	
5.2472314667679014e-05	
3.689740296244154e-05	
2.919355445458339e-05	
2.97298209561396e-05	
2.859720496994691e-05	
2.3373864810470636e-05	
2.079046163066535e-05	
2.02734815091797e-05	
1.9513906509562806e-05	
1.9417513224772865e-05	
1.721613195911418e-05	
1.6909898218319446e-05	
1.616296212525333e-05	
1.6341804037391864e-05	
1.6755046725691456e-05	
1.7489360594923768e-05	
1.4164383138501205e-05	
1.4914166925724135e-05	
1.492060160328296e-05	
1.4763086775254707e-05	
1.1224059007554308e-05	
1.1196023578594719e-05	
1.0941584369723739e-05	
1.2153411031093544e-05	
9.607673845934402e-06	
9.418596521094868e-06	
9.098507918964581e-06	
8.86393483511907e-06	
8.846590383569282e-06	
8.909086920838715e-06	
8.675536197966659e-06	
8.691364744853489e-06	
8.605432569745541e-06	
8.495926646078469e-06	
8.515063906482178e-06	
8.25428840564685e-06	
8.22587531676267e-06	
8.22337535907875e-06	
8.17939487169167e-06	
8.187792972726798e-06	
8.130378187592679e-06	
8.126686828665717e-06	
7.820100052376546e-06	
7.82531908619642e-06	
7.81828755148803e-06	
7.802930950531801e-06	
7.239169982400532e-06	
7.198274249911422e-06	
7.08890966065273e-06	
7.127367248428365e-06	
6.989076149237189e-06	
6.9945631519990954e-06	
6.964847793959605e-06	
6.723373451506373e-06	
6.6199385505753465e-06	
6.62666115958019e-06	
6.58895522899009e-06	
6.587379215823467e-06	
6.547231071790935e-06	
6.522712513996204e-06	
6.51035282474643e-06	
5.974340940415979e-06	
5.799413725781762e-06	
5.745340098021888e-06	
5.718393915336879e-06	
5.656505428694357e-06	
5.439776929946373e-06	
5.440473627186769e-06	
5.041340256974925e-06	
5.02004031802868e-06	
4.98772453149096e-06	
4.99367007525803e-06	
4.959872242769727e-06	
4.913416475644905e-06	
4.614093689164277e-06	
4.423216641244967e-06	
4.289250495847705e-06	
4.2180838763753346e-06	
4.214040319980326e-06	
4.104334551879685e-06	
4.100184350892523e-06	
4.0960499936056944e-06	
4.012861450942983e-06	
3.5004032149529108e-06	
3.4965686607360894e-06	
3.3046199641535998e-06	
3.2734191835654937e-06	
3.250595148938957e-06	
3.2379142104425536e-06	
3.210794460497141e-06	
3.1696334196056784e-06	
3.0516547574537234e-06	
2.9671370451294317e-06	
2.8219396688207897e-06	
2.488789578002419e-06	
2.4869280283737837e-06	
2.475579533005902e-06	
2.157640407572218e-06	
2.1168731694325895e-06	
1.8046592402957157e-06	
1.8036308344928137e-06	
1.7882961129385214e-06	
1.774147354100398e-06	
1.7345563308726172e-06	
1.726052205396739e-06	
1.7018093489277816e-06	
1.6844068245269607e-06	
1.67254270626765e-06	
1.6235125688862532e-06	
1.6255793370686565e-06	
1.441453489986635e-06	
1.3992932151300693e-06	
1.4047739514984481e-06	
1.4040372238643104e-06	
1.390229947040369e-06	
1.3765744201586718e-06	
1.3338083824253488e-06	
1.2465141783190877e-06	
1.193601696492595e-06	
1.0161962973026291e-06	
1.0194028344222193e-06	
1.022468028478159e-06	
1.0003590688688616e-06	
9.478965490301168e-07	
9.502319578833421e-07	
9.3597857739421e-07	
9.296501207616952e-07	
9.150399946672062e-07	
9.16743697605157e-07	
9.126690524440064e-07	
9.090263499953504e-07	
8.984757973073924e-07	
8.711890240970789e-07	
8.664104874342507e-07	
8.538121316517395e-07	
7.174341574164316e-07	
6.272504753145874e-07	
5.832450402775952e-07	
5.682788171707821e-07	
5.683365070725478e-07	
5.586002630039102e-07	
5.502975795248112e-07	
4.834693575242212e-07	
4.850211089663744e-07	
2.5942734578114966e-07	
2.5351791225967167e-07	
2.5100774340429744e-07	
2.4790228385878634e-07	
2.0139927466073727e-07	
1.982891401453117e-07	
1.9211268120090828e-07	
1.9196079424899892e-07	
1.906012315337701e-07	
1.9158264728592052e-07	
1.846399201583702e-07	
1.8279096509058524e-07	
1.807536652602547e-07	
1.7996778519539552e-07	
1.8010204410856597e-07	
1.6530483974340432e-07	
1.2632950192640526e-07	
1.2389453421645897e-07	
1.1381538910345325e-07	
1.1352786007386063e-07	
1.1053711901803841e-07	
1.1034725018433839e-07	
1.1054512078344629e-07	
1.0277654008054205e-07	
1.0287519806862686e-07	
1.0060914239990574e-07	
7.86607878168952e-08	
7.869166089132884e-08	
7.615375579735713e-08	
6.410229328809296e-08	
5.670706931556689e-08	
3.774956477477263e-08	
2.8131946645542834e-08	
2.605017904900511e-08	
2.498637451222401e-08	
2.732873190050606e-08	
2.0631037346979622e-08	
2.001509074645952e-08	
4.951374139954267e-09	
4.8965992144320646e-09	
4.876062677098789e-09	
4.544016333283351e-09	
3.4053204926864182e-09	
3.414944078571769e-09	
3.2456861704065836e-09	
3.071752191206038e-09	
2.7445326535812717e-09	
2.6900663691044477e-09	
2.539636822364558e-09	
2.7089725901285598e-09	
2.7426740329082086e-09	
2.678057680739176e-09	
1.2360295445968397e-09	
9.688542514915943e-10	
6.351648331857348e-10	
9.185613872620217e-10	
5.457890977942975e-10	
5.473817157571283e-10	
5.515823531811108e-10	
5.383807817203651e-10	
5.365817200624337e-10	
5.492907862202649e-10	
5.158457137205715e-10	
4.840732084128604e-10	
4.6204874129246076e-10	
3.7945234073356843e-10	
3.9637172845504877e-10	
3.29589676584589e-10	
3.2578923274557e-10	
3.301256000566075e-10	
2.18016181351576e-10	
8.757798716423595e-11	
5.436668002405367e-11	
5.3059502238671946e-11	
5.4928005340509626e-11	
4.7488099387117926e-11	
5.080400887850462e-11	
5.030884963392453e-11	
5.689235882828109e-11	
3.6233653978592743e-11	
2.6618969249224456e-11	
2.533316876765108e-11	
2.551251236353514e-11	
2.4267582855479855e-11	
2.3128683512879258e-11	
2.1016477512952903e-11	
2.3453808362349464e-11	
9.509473367292868e-12	
9.981001527788692e-12	
1.0500298413097801e-11	
6.373039187776848e-12	
4.478276123439808e-12	
4.55522782527563e-12	
4.912148212740184e-12	
6.43124991106685e-13	
6.053525813316777e-13	
1.4863804285325381e-13	
1.165279048241294e-13	
1.0733636301028312e-13	
3.963101868044868e-14	
3.53563246442195e-14	
4.003508259084715e-14	
1.2165417997838859e-14	
9.873797564219826e-15	
4.312936854011821e-15	
3.1142367439203796e-15	
3.115446009044724e-15	
3.121749904773159e-15	
3.1340932755506997e-15	
3.1308167213634424e-15	
3.1350395004506465e-15	
3.13149026384737e-15	
3.1335635102447292e-15	
3.1413163995932552e-15	
3.1276433774349547e-15	


==> data/fig_minres_precond_M_5000.dat <==
res	
0.19985435247506825	
0.011283497767965084	
0.0004271813494818868	
0.0006884815211417234	
0.0005838340176213593	
0.000517139872675001	
0.0001664244818390182	
9.14784077410818e-05	
8.665618492804951e-05	
5.106966591256413e-05	
2.8950959767875576e-05	
2.7053967172057127e-05	
2.15232047225646e-05	
1.4896476322243686e-05	
1.4810016128376789e-05	
1.7026445448535933e-05	
1.5684790679883557e-05	
1.2860328438588232e-05	
1.308924595147891e-05	
1.4132030052043944e-05	
1.1033829132153015e-05	
1.1055229414572109e-05	
1.1382048352018102e-05	
1.009018608845465e-05	
1.0000041975214712e-05	
9.319116761679381e-06	
8.898382224775846e-06	
8.76248403864848e-06	
9.305813872271677e-06	
9.6382673538648e-06	
8.842023642374392e-06	
8.887781687962038e-06	
9.388690939734047e-06	
8.52879133815289e-06	
8.670738424091057e-06	
9.403369874768198e-06	
8.775903854087214e-06	
8.514364587813892e-06	
8.1332461519358e-06	
7.475101623539037e-06	
7.1456351367619945e-06	
7.400838376912046e-06	
7.286889001042395e-06	
7.286944529348903e-06	
7.422979953181061e-06	
7.458307936224013e-06	
7.246743661764451e-06	
7.2332596549350975e-06	
7.134540167220102e-06	
7.087635314110117e-06	
7.203415797186878e-06	
6.9990571829447e-06	
7.071410325451012e-06	
7.418112459779949e-06	
7.374411139888053e-06	
7.389320056902361e-06	
7.22398927040846e-06	
6.97898826277938e-06	
7.057529028838635e-06	
7.288206639004125e-06	
7.162144157241539e-06	
7.1624956862429225e-06	
7.305709767517687e-06	
7.072178755696489e-06	
7.069541221058138e-06	
7.1214174036047475e-06	
6.9400825026084705e-06	
7.037749494414756e-06	
7.061656254681405e-06	
6.973828969411728e-06	
6.999577132348813e-06	
6.859201754555811e-06	
6.8376480692358e-06	
6.8451392530851885e-06	
6.7905656249368604e-06	
6.698806158992013e-06	
6.847203900704572e-06	
6.7194422795815925e-06	
6.5715683645377904e-06	
6.600194520875772e-06	
6.320367547317672e-06	
6.325076234786857e-06	
6.035255203965363e-06	
6.04805406863896e-06	
6.175390366603606e-06	
6.1899019929027595e-06	
6.184809883054894e-06	
6.18136972156518e-06	
6.1315092307856445e-06	
6.030099860324944e-06	
6.107393075125753e-06	
5.9313208487599974e-06	
5.938083793070173e-06	
6.125698514229868e-06	
6.079971034465144e-06	
6.115538598842038e-06	
6.0532473467854565e-06	
5.845175502656023e-06	
5.8362597255649945e-06	
5.373092469059316e-06	
5.254324635269235e-06	
5.1837964558578e-06	
5.223707546683516e-06	
5.254455140544624e-06	
5.273415165369571e-06	
5.158977056535544e-06	
5.121622782508558e-06	
5.127808681096995e-06	
4.774106626870032e-06	
4.763826012011335e-06	
4.836919365646736e-06	
4.704929644302276e-06	
4.6303274184741e-06	
4.55320041625158e-06	
4.5197380232697864e-06	
4.592271440116776e-06	
4.572797454460288e-06	
4.437671227555126e-06	
4.4332492117319805e-06	
4.190985405991735e-06	
4.124398340891244e-06	
4.001576130069879e-06	
3.515962172157575e-06	
3.494164391377288e-06	
3.37109447554975e-06	
3.2167992569454397e-06	
3.207564856906333e-06	
3.2067955355425445e-06	
3.1793418602009433e-06	
3.187470625075531e-06	
3.0789086206214844e-06	
2.9154836796729716e-06	
2.8533852422340756e-06	
2.7115532294373253e-06	
2.6828282285850303e-06	
2.465643470803694e-06	
2.4701331293091565e-06	
2.688426925301528e-06	
2.5140722301164857e-06	
2.5111650480025234e-06	
2.516708424998687e-06	
2.393827651339853e-06	
2.3513023747745445e-06	
2.3304012518987292e-06	
2.1497768995400562e-06	
2.1431091653229004e-06	
2.167123045639384e-06	
1.871918212986876e-06	
1.8799596199342087e-06	
1.6708703528730635e-06	
1.6865143632498347e-06	
1.6307100147647975e-06	
1.6239123375664628e-06	
1.601445259783073e-06	
1.5745159816385993e-06	
1.6262310599551043e-06	
1.448757131040819e-06	
1.5610079260930253e-06	
1.630789235158612e-06	
1.5583403277300838e-06	
1.5740006314435036e-06	
1.6147677301645635e-06	
1.567416968555413e-06	
1.5403471220814593e-06	
1.5464146094290661e-06	
1.4851517510913853e-06	
1.4074403896071182e-06	
1.376463457415861e-06	
1.2221676755967367e-06	
1.2199323112913378e-06	
1.1838881682508118e-06	
1.1862259084895346e-06	
1.1778722947039624e-06	
1.179756222822485e-06	
1.178274582086351e-06	
1.1723385294161162e-06	
1.152436710012955e-06	
1.1280672652773783e-06	
1.1719012455592962e-06	
1.1376304286774986e-06	
1.1158995706866721e-06	
1.1412834318423066e-06	
1.1145956087965024e-06	
1.0470923081162222e-06	
1.0373455512660683e-06	
9.874240472679326e-07	
9.882765641194255e-07	
1.0383113154575182e-06	
1.0070391945878423e-06	
1.0116077624417658e-06	
1.0415645035751491e-06	
1.0294767395749146e-06	
1.0275080290382733e-06	
1.0428900718947214e-06	
1.0094014765308583e-06	
9.74824790265235e-07	
9.690098871587356e-07	
1.0078446104526266e-06	
9.814374318718321e-07	
1.0029608493432804e-06	
9.788765440933552e-07	
8.148545146506461e-07	
7.944381442017801e-07	
6.557255947869326e-07	
6.190745662108967e-07	
6.229087240319442e-07	
5.13302234892148e-07	
5.136080154110555e-07	
4.871540828818655e-07	
4.7626508753391974e-07	
4.7429299185572323e-07	
4.702648381008475e-07	
4.751462644077933e-07	
4.669516474569764e-07	
4.66498369824879e-07	
4.686449705484764e-07	
4.6736571923525156e-07	
4.6277617792543026e-07	
4.612892753250972e-07	
4.757077997289891e-07	
4.5783290971660214e-07	
4.5294703420203486e-07	
4.50197441284102e-07	
4.898116485039608e-07	
4.54828819616683e-07	
4.1884721345248407e-07	
4.015125949397517e-07	
4.013677152582045e-07	
3.720752134135206e-07	
3.6913016740241487e-07	
3.743434553961993e-07	
3.6190928102999373e-07	
3.5473778644376673e-07	
3.5790428658677776e-07	
3.6711947044006094e-07	
3.361929635513764e-07	
3.397244224166695e-07	
2.792556513761275e-07	
2.7634669209645945e-07	
2.7992317469619714e-07	
2.6894353718421584e-07	
2.936196243172021e-07	
2.8733794392313476e-07	
2.8528979274762947e-07	
3.0300069774736034e-07	
2.6984189112501626e-07	
2.731221316440734e-07	
2.3910429923582027e-07	
2.396302327591996e-07	
2.45889177674062e-07	
2.448986481429097e-07	
2.4156485332101466e-07	
2.4129060210937765e-07	
2.315444769754031e-07	
2.1617222029426953e-07	
2.139791213575142e-07	
2.0168165847130872e-07	
2.0050863475624076e-07	
2.0781094494558136e-07	
1.9682938911222157e-07	
1.6747566601433375e-07	
1.6806085873914438e-07	
1.32950917748197e-07	
1.3490047187550256e-07	
1.2524120092574853e-07	
1.2062530734072243e-07	
1.2473673059332833e-07	
1.1095889607610303e-07	
1.0990582329480931e-07	
1.117096971559228e-07	
1.0314832561179126e-07	
1.0625860237603121e-07	
1.051392197301282e-07	
1.0520585149224245e-07	
1.0706739250873696e-07	
1.027971355545043e-07	
1.0249257653363493e-07	
1.0321059724008595e-07	
1.0144536184888696e-07	
9.965127638549e-08	
9.976295454386858e-08	
9.98051988688928e-08	
9.871134321481547e-08	
9.761083571135191e-08	
9.777370020627628e-08	
9.337924108759268e-08	
8.630371600428912e-08	
8.113004490365546e-08	
6.787587206360437e-08	
6.328425728474204e-08	
4.473353013862227e-08	
4.2560589581746574e-08	
4.3441016836270186e-08	
3.756442697121679e-08	
4.0562438758558004e-08	
3.761093808265e-08	
3.6702462307684574e-08	
3.916834484717292e-08	
3.62884007110905e-08	
3.59493679064581e-08	
3.994055930613997e-08	
3.723364025929079e-08	
3.7081845302257686e-08	
4.0257462461033544e-08	
3.730120657029029e-08	
3.791441844579825e-08	
3.807777940639393e-08	
4.070094809973281e-08	
3.942479625698968e-08	
3.798583794822618e-08	
3.69717334556185e-08	
3.590086776465028e-08	
3.437613908690887e-08	
2.99460166023157e-08	
2.873969819092928e-08	
2.8232139528809302e-08	
2.9160227039137495e-08	
2.5731197837697602e-08	
2.373598466227863e-08	
2.1527037517373028e-08	
1.7173259765747282e-08	
1.5811776882792793e-08	
1.719108181251019e-08	
1.337285174484862e-08	
1.3570648779777287e-08	
1.280024018922671e-08	
1.2641329082185909e-08	
1.2673974796301954e-08	
1.2580109914267371e-08	
1.2397504028648292e-08	
1.2269360563644955e-08	
1.2211493348716269e-08	
1.1918233572742787e-08	
1.1915940863109763e-08	
1.1171189156807688e-08	
1.0380672801751332e-08	
1.0253784902054076e-08	
6.12347374441051e-09	
5.930544129626823e-09	
4.971531179590566e-09	
4.568621610387787e-09	
4.562126859360026e-09	
4.4023140391019404e-09	
3.6861470537395082e-09	
2.595056582411217e-09	
2.6062375078095593e-09	
2.4683562067228442e-09	
2.3723792822017345e-09	
2.3655906882993724e-09	
2.435082415807248e-09	
2.2333341174834886e-09	
2.2573531913142157e-09	
2.0477891840686e-09	
2.0247869026081094e-09	
1.9590506643761347e-09	
1.9542373443028664e-09	
1.564665057223055e-09	
5.392054347857752e-10	
5.512521643220136e-10	
6.026880995939376e-10	
3.966855610197581e-10	
3.5508287159372304e-10	
3.579352908633613e-10	
3.635504576188176e-10	
3.495722884303694e-10	
3.5011438837573166e-10	
3.5185666015755467e-10	
3.2892052925438474e-10	
3.2876505391077636e-10	
3.281887394742331e-10	
2.986925295714744e-10	
1.939474414920665e-10	
1.6821735022680698e-10	
1.4847277409796297e-10	
6.8242250388275e-11	
4.940528726770572e-11	
3.677863094583366e-11	
2.6942608920600287e-11	
2.6455279817341526e-11	
2.7396929750160887e-11	
2.5211841565067167e-11	
2.555453911263458e-11	
2.540818022237677e-11	
2.546690104008593e-11	
3.5782793554600103e-11	
1.778705253174571e-11	
1.7992138054539653e-11	
8.354128438077364e-12	
6.085952871670971e-12	
7.021259196782583e-12	
5.735785144193444e-12	
5.5076999578890404e-12	
5.5532149914498565e-12	
5.080681210273234e-12	
3.747422919988965e-12	
3.6265191708056508e-12	
4.07070116680518e-12	
4.0896172364363626e-12	
3.1783912532291815e-12	
3.226873987013421e-12	
3.200095846315146e-12	
3.2019892256795133e-12	
3.0472228928773037e-12	
3.1092040516321288e-12	
3.252565775314757e-12	
2.508213310117353e-12	
2.295130039726336e-12	
2.2873518667578433e-12	
2.2784799785164823e-12	
1.490129870219472e-12	
1.3960968365443542e-12	
1.1760780595230615e-12	
2.785710089737378e-13	
3.0504222858449005e-13	
1.7940536111719266e-13	
1.3902226904478583e-13	
6.620646408973065e-14	
7.300471944859564e-14	
1.0198973251504441e-13	
2.8455238697987365e-14	
3.152014132465628e-14	
2.689245675908593e-14	
2.0742825871718482e-14	
2.4418165168726626e-14	
2.2240257262590877e-14	
2.0763005623921692e-14	
2.063064261706584e-14	
2.0817392457463644e-14	
1.5367879214803447e-14	
1.4465733306265306e-14	
1.7255954618105992e-14	
5.980089343522983e-15	
6.217581716473719e-15	
4.074847879475595e-15	
3.669753121379527e-15	
4.129333131204442e-15	
4.4997199607665934e-15	
4.348825427500529e-15	
3.926803536290223e-15	
3.872962402603225e-15	
2.6283444935742976e-15	
2.7623418678345834e-15	
2.9003206986669497e-15	
2.7734995864570027e-15	
3.5024991569716783e-15	
3.388467315810377e-15	
3.5719594371470284e-15	
3.085381612179208e-15	
2.9259876551217793e-15	
2.9037345391663617e-15	
2.8531027813097734e-15	
2.6661825012060486e-15	
2.7713611192251733e-15	
2.385307676962656e-15	
2.207166754815176e-15	
1.9844870621774823e-15	
2.086792647148257e-15	
1.8000297899476916e-15	
1.5014027154854469e-15	
1.534361777782202e-15	
1.3491601418871024e-15	
1.3123694525221567e-15	
1.2824801625206272e-15	
1.2862043325162406e-15	
1.277189240607933e-15	
1.2370843512390792e-15	
1.2480828825632105e-15	
1.2372253620979934e-15	
1.23420370841824e-15	
1.2076539506963197e-15	
1.197431209844209e-15	
1.2059527822557968e-15	
1.1952029123701169e-15	
1.1915267467650509e-15	
1.1970076570318966e-15	
1.1991007168005377e-15	
1.191615555329737e-15	
1.1891320416855684e-15	
1.205547484234024e-15	
1.1995211609816366e-15	
1.238206394084076e-15	
1.2148048677390555e-15	
1.1900095862229861e-15	
1.192197038556941e-15	
1.1553414113050884e-15	
1.1577071493928252e-15	
1.1759143488745057e-15	
1.1814165604332124e-15	
1.1677430047811668e-15	
1.1761917004019372e-15	
1.1837561123627566e-15	
1.1586576189131144e-15	
1.1612410753339518e-15	
1.1513776044141548e-15	
1.1547287916854362e-15	
1.1567690578267886e-15	
1.1575053220643305e-15	
1.159565825896531e-15	
1.1547498503820308e-15	
1.154208738978831e-15	
1.1544678436651732e-15	
1.1621905400986587e-15	
1.1628102884607377e-15	
1.1667844004692973e-15	
1.1674123309406967e-15	
1.1658175358075931e-15	
1.1686074129986381e-15	
1.1660953436592958e-15	
1.1670876284698935e-15	
1.1652152803983457e-15	
1.1716362413563786e-15	
1.1714266429950305e-15	
1.1712552976447348e-15	
1.1774817931015455e-15	
1.1724426198400655e-15	


==> data/fig_multiple_trajectories_path0.dat <==
x	y	
0.0	0.1	
0.0	0.10485829963827342	
0.0	0.10993897254822395	
0.0	0.11525084712645337	
0.0	0.12080296991994076	
0.0	0.12660459520750386	
0.0	0.1326651757409338	
0.0	0.13899435121070602	
0.0	0.14560193405613236	
0.0	0.15249789264500155	
0.0	0.15969233184775247	
0.0	0.1671954710312281	
0.0	0.17501761949705452	
0.0	0.18316914938969228	
0.0	0.19166046609920556	
0.0	0.20050197618379495	
0.0	0.20970405283714094	
0.0	0.21927699892560268	
0.0	0.22923100168846378	
0.0	0.23957608649741377	
0.0	0.25032205691118414	
0.0	0.26147844040742413	
0.0	0.2730544393232648	
0.0	0.28505887582092837	
0.0	0.29750013162343164	
0.0	0.3103860832667003	
0.0	0.3237240336144116	
0.0	0.3375206403818801	
0.0	0.3517818424153052	
0.0	0.3665127844726951	
0.0	0.38171774125278557	
0.0	0.39740004141826796	
0.0	0.4135619923596451	
0.0	0.4302048064460301	
0.0	0.4473285295092054	
0.0	0.4649319723072586	
0.0	0.4830126457141111	
0.0	0.5015667003812567	
0.0	0.5205888716180262	
0.0	0.5400724302366953	
0.0	0.5600091401087506	
0.0	0.5803892231786338	
0.0	0.601201332681276	
0.0	0.622432535309742	
0.0	0.6440683030793009	
0.0	0.6660925156342368	
0.0	0.6884874737437213	
0.0	0.7112339247330574	
0.0	0.7343111005966183	
0.0	0.7576968110439604	
0.0	0.7813675156506827	
0.0	0.8052983261581298	
0.0	0.8294631754941576	
0.0	0.8538349088433228	
0.0	0.8783853876126978	
0.0	0.9030856066520438	
0.0	0.9279058229056376	
0.0	0.952815693673048	
0.0	0.9777844226561667	
0.0	1.0027809119697846	
0.0	1.0277739182930181	
0.0	1.0527322113388795	
0.0	1.0776247328192912	
0.0	1.1024207540828443	
0.0	1.127090030602596	
0.0	1.1516029514912067	
0.0	1.1759306822207172	
0.0	1.2000452987242556	
0.0	1.223919911056987	
0.0	1.247528774793588	
0.0	1.2708473883395588	
0.0	1.2938525743336595	
0.0	1.316522543318777	
0.0	1.3388369378585199	
0.0	1.360776855276832	
0.0	1.382324847197936	
0.0	1.4034648940638939	
0.0	1.4241823588174636	
0.0	1.4444647711598189	
0.0	1.4643014895405801	
0.0	1.4836830831599028	
0.0	1.502601647874484	
0.0	1.5210507776082909	
0.0	1.5390255251476588	
0.0	1.5565223536129489	
0.0	1.5735390798989517	
0.0	1.5900748113762313	
0.0	1.6061298771455967	
0.0	1.621705755137891	
0.0	1.6368049963512927	
0.0	1.6514311475183103	
0.0	1.6655886734946692	
0.0	1.6792828806622748	
0.0	1.6925198426384451	
0.0	1.705306329583602	
0.0	1.717649742399609	
0.0	1.729558053110951	
0.0	1.741039752720937	
0.0	1.7521038078351272	
0.0	1.762759627344164	


==> data/fig_multiple_trajectories_path1.dat <==
x	y	
0.1	0.0	
0.10936687039096188	0.0	
0.11949463077037871	0.0	
0.1304229246501698	0.0	
0.14218926218629319	0.0	
0.15482810105006342	0.0	
0.16836985685460834	0.0	
0.18283979797386266	0.0	
0.19825686786307503	0.0	
0.21463248148246877	0.0	
0.2319693424256971	0.0	
0.25026032735473336	0.0	
0.2694874843428364	0.0	
0.28962119172723244	0.0	
0.3106195247735668	0.0	
0.33242787320303097	0.0	
0.35497892675768494	0.0	
0.3781931397787435	0.0	
0.4019794004823834	0.0	
0.4262361774090884	0.0	
0.45085310775165943	0.0	
0.47571293291488237	0.0	
0.5006936866598451	0.0	
0.5256710411858975	0.0	
0.5505207165032449	0.0	
0.5751208584491689	0.0	
0.5993543390841964	0.0	
0.623111372250723	0.0	
0.6462910595477455	0.0	
0.66880282431148	0.0	
0.6905677519692653	0.0	
0.7115193467185721	0.0	
0.7316038039853261	0.0	
0.7507798930575813	0.0	
0.769018544290572	0.0	
0.7863022352791801	0.0	
0.8026242703938475	0.0	
0.8179880480759685	0.0	
0.832405904703073	0.0	
0.8458968448200007	0.0	
0.8584864252733486	0.0	
0.8702053218075716	0.0	
0.8810881887624268	0.0	
0.8911726586127501	0.0	
0.9004984493523377	0.0	
0.9091065691871559	0.0	
0.9170386080031026	0.0	
0.9243361050735396	0.0	
0.9310399825008042	0.0	
0.9371902133080218	0.0	
0.9428256140880302	0.0	
0.9479834644244354	0.0	
0.9526993640493757	0.0	
0.9570071045179047	0.0	
0.9609386047479841	0.0	
0.9645238933563114	0.0	
0.9677911207201988	0.0	
0.9707665836957248	0.0	
0.97347474592238	0.0	
0.9759382404304562	0.0	
0.9781780414356176	0.0	
0.9802135938892458	0.0	
0.9820627569354646	0.0	
0.9837419436484982	0.0	
0.9852662427404113	0.0	
0.9866495192369986	0.0	
0.9879044984272312	0.0	
0.9890428373916688	0.0	
0.9900751884152471	0.0	
0.9910112585898496	0.0	
0.991859869912072	0.0	
0.992629024181589	0.0	
0.9933259770055325	0.0	
0.9939573252142886	0.0	
0.9945291119941256	0.0	
0.9950469540420588	0.0	
0.9955161256627508	0.0	
0.9959410760754827	0.0	
0.9963259220844455	0.0	
0.9966744154298026	0.0	
0.9969899391558067	0.0	
0.9972755632639144	0.0	
0.9975340869223952	0.0	
0.9977680693362359	0.0	
0.9979798513811409	0.0	
0.9981715701054279	0.0	
0.9983451682036215	0.0	
0.9985024005655424	0.0	
0.9986448400046946	0.0	
0.9987738842697501	0.0	
0.9988907664429325	0.0	
0.9989965708290975	0.0	
0.9990922564393147	0.0	
0.9991786901727459	0.0	
0.999256691800626	0.0	
0.9993270928561426	0.0	
0.9993908115340157	0.0	
0.9994487295694507	0.0	
0.9995011637178697	0.0	
0.9995486128388613	0.0	


==> data/fig_multiple_trajectories_path2.dat <==
x	y	
-0.5	1.0	
-0.5246072043281047	1.0646320240702467	
-0.5480797945153806	1.1335963293245817	
-0.5698329393425933	1.206932461631336	
-0.5892072800043463	1.2845756866805427	
-0.6054849035651995	1.366324498101556	
-0.6179190425062203	1.4518078469246551	
-0.6257772461308925	1.5404589348963176	
-0.6283956121630636	1.6314981977621605	
-0.6252416555920961	1.7239280663389542	
-0.6159833918203862	1.8165420931971201	
-0.600556196716649	1.9079574761910079	
-0.5791896313869467	1.9966967875889592	
-0.5524229780322509	2.081267175280118	
-0.5210760499969832	2.1602565524093946	
-0.4861843857481376	2.2324341154806278	
-0.44891060078874045	2.296841727155446	
-0.4104440355197347	2.3528490835166775	
-0.37190212248501414	2.4001525366353706	
-0.3342567363824088	2.438786140145735	
-0.2982881858727307	2.469073174651433	
-0.264565421631082	2.491563903029225	
-0.23345316777849062	2.506969069114718	
-0.20513791575366522	2.5160862502886743	
-0.17966070087692673	2.519744423629561	
-0.15694847521287925	2.5187756460847526	
-0.13685485778012485	2.5139578625624526	
-0.11918553858234632	2.506005612915526	
-0.10372190426826355	2.4955568419725687	
-0.09023773368291976	2.483169777680523	
-0.07851072806266413	2.4693252538000694	
-0.06833138934253949	2.454428202136765	
-0.059506385959141705	2.438817042453495	
-0.051860661665443786	2.4227712144739133	
-0.04523821325172658	2.4065181159158744	
-0.039501388608831074	2.3902408321220903	
-0.03452959573998685	2.3740851356941772	
-0.03021801011892305	2.358165171107354	
-0.026475889555961574	2.3425689020091314	
-0.02322484257175772	2.327362857638762	
-0.02039740958314186	2.3125957760621625	
-0.017935539491504924	2.2983021875084053	
-0.015789319957803433	2.2845051467639585	
-0.013915896981791957	2.271218335642304	
-0.012278531366475907	2.258447760217619	
-0.01084573964877715	2.246193267511223	
-0.0095904670774049	2.2344501063194713	
-0.008489250701562527	2.2232107169595956	
-0.007521913743814193	2.2124646722757886	
-0.006671200748599195	2.2021989535933972	
-0.005922177334969454	2.192399290045065	
-0.005261929014710292	2.1830504173601097	
-0.004679265796939935	2.1741364490304664	
-0.004164491877469054	2.1656411186125393	
-0.0037092166241883993	2.1575479509711393	
-0.003306183069752209	2.149840420271667	
-0.0029490901228254674	2.1425021525267076	
-0.0026323848365856976	2.1355172301776557	
-0.0023511930375599097	2.1288701644335974	
-0.002101342518571412	2.1225456496919097	
-0.001879159047216871	2.1165289226178197	
-0.001681426253824118	2.110805713607465	
-0.0015053179024062825	2.105362283132107	
-0.0013483466844802809	2.100185430042469	
-0.0012083250361938159	2.0952624815920764	
-0.0010833334792049502	2.0905812749384567	
-0.0009716919857584178	2.0861301398810705	
-0.0008719298684027594	2.0818978925948435	
-0.0007827496947923997	2.077873850118155	
-0.0007029807280188002	2.0740478753541662	
-0.0006315521650751232	2.0704103805975413	
-0.0005675755289574314	2.0669520773844763	
-0.000510247412671085	2.063664156554308	
-0.00045885568991018626	2.0605382289498473	
-0.0004127680069584012	2.057566308743732	
-0.0003714202645610184	2.054740800663216	
-0.0003343081115035788	2.0520544836958168	
-0.0003009807593872779	2.049500492506436	
-0.0002710364280913379	2.0470722977965647	
-0.00024411873141256326	2.044763686836191	
-0.00021991331237227162	2.042568745399022	
-0.00019814403768081206	2.0404818423316358	
-0.00017856806084986924	2.038497617987181	
-0.00016096906344275795	2.0366109777542336	
-0.00014514798395291024	2.034817091911427	
-0.0001309105438007589	2.0331114030384745	
-0.00011807352693093391	2.031489596951766	
-0.0001065109046913993	2.0299474949570735	
-9.609488949455903e-05	2.0284811577234994	
-8.670997044126633e-05	2.0270868438413348	
-7.825246438878189e-05	2.02576099793771	
-7.062914792048191e-05	2.024500241552611	
-6.375619487950005e-05	2.0233013642391966	
-5.755833153276574e-05	2.0221613149710898	
-5.196812143189804e-05	2.021077193939343	
-4.692529203741945e-05	2.0200462448217538	
-4.2376015172748964e-05	2.0190658476072176	
-3.827205337443747e-05	2.018133512057803	
-3.456968420510536e-05	2.017246871891238	
-3.122831459554573e-05	2.016403679766487	


==> data/fig_noise_converge_lide+ell0+lam=1e-8.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	6.837741731595585e-05	6.971827101636419e-05	8.382652666236797e-05	0.00011481338859380546	0.0002035681674923679	
1.9952623149688787e-06	6.304732850671491e-05	7.388447439597526e-05	0.00010218238641562631	0.00014225753067137107	0.00032565460674974933	
3.981071705534969e-06	5.9713837583937363e-05	0.0001237501262444267	0.0001755911386352248	0.0002178600027812413	0.0006118174132530333	
7.943282347242822e-06	0.00011684467744615006	0.0002774452424947549	0.0003111561938559923	0.0004504058031879232	0.0012832600474842444	
1.584893192461114e-05	0.0005196244156310527	0.0005980676717566163	0.0007411097169239943	0.0010381410588822717	0.003535071350622726	
3.1622776601683795e-05	0.001076217214881171	0.0012304539060222245	0.0016806007997218324	0.0019200910741202675	0.00715265236319703	
6.309573444801929e-05	0.001766970317809039	0.002529721505093385	0.00339897907241175	0.0037053899933982785	0.014396818615560553	
0.00012589254117941674	0.003091503356631764	0.004628153195183846	0.00840855064678543	0.014545682352820884	0.03157467556174951	
0.00025118864315095795	0.026144581554273787	0.037938878786994715	0.05003720362698225	0.057770564973215394	0.12050219438255794	
0.000501187233627272	0.08683149888876265	0.13926614284485633	0.19588503944950864	0.2219278346266517	0.28897648609195387	
0.001	0.24464870368600963	0.3926847592553867	0.49538179731825266	0.5280208872792104	0.6249102114340666	
0.001995262314968879	0.52442985526826	0.8702457883420196	1.0298194943267607	1.083027951529279	1.2680774740078977	
0.003981071705534969	1.0596168168345783	1.7720384662131896	2.1043417422271435	2.187288755080732	2.5377117998004866	
0.007943282347242814	2.1212948918119126	3.557350149088397	4.332293948787036	4.413058937077715	5.014019574077561	
0.01584893192461114	4.295286900328798	6.992152093648325	8.647839457438588	9.02953506325989	9.723486453933127	
0.03162277660168379	9.02368121706377	15.175287455680293	17.048374667313443	19.453956593746653	22.565301801825864	
0.0630957344480193	18.895882377867455	28.25975676895567	30.387345091160142	44.31628995584982	59.47066087817362	
0.12589254117941662	35.95649472528747	68.04613916900199	74.61621221594208	96.89481812512071	132.99273821226214	
0.2511886431509577	72.99353512088804	109.55070584423876	154.53767075706799	226.05303089666216	1837.538519147105	
0.5011872336272725	123.10624000785059	181.61541531657375	578.6505789258646	829.0541220344899	18664.528080413365	
1.0	332.76043306933946	508.60777685972687	1994.9715720226595	3984.3109015362397	9493.736198203364	


==> data/fig_noise_converge_lide.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.003696502671869461	0.0038288821696375423	0.003916924648875228	0.004094411996699503	0.004243473016900647	
1.9952623149688787e-06	0.0034508319900696995	0.0037211246091800754	0.003927566780225636	0.004223651065249892	0.0045610984350562276	
3.981071705534969e-06	0.003149115187936794	0.003669154498106998	0.004167379238246923	0.004566939701340297	0.005346068735411308	
7.943282347242822e-06	0.0034587831893363066	0.004206726384643414	0.004919424774314831	0.00589978581862645	0.007268797593810649	
1.584893192461114e-05	0.006308661007702488	0.006371941260533897	0.00810289009294932	0.009852238506812081	0.011659889956326176	
3.1622776601683795e-05	0.01008225180902417	0.013722293583497532	0.014822403376004992	0.01827056528339214	0.020964615626607605	
6.309573444801929e-05	0.018073280836325152	0.02676281101318767	0.030707881769698447	0.03537561148786734	0.04031746147285514	
0.00012589254117941674	0.034456207072665695	0.055141166685638954	0.06272045885200339	0.06981203232480825	0.08075936076884953	
0.00025118864315095795	0.06717602342896342	0.1126913188088426	0.12673359350086652	0.1387446032293005	0.16160304190298377	
0.000501187233627272	0.131689355941319	0.23016064146384788	0.25571556131394413	0.278056371957712	0.323053046527102	
0.001	0.25786251905903335	0.47655765883898354	0.5172505357395065	0.5607191514064191	0.6459261104098339	
0.001995262314968879	0.5071220220639161	1.0228858986905962	1.0537993388168956	1.0906777325085524	1.296330959377137	
0.003981071705534969	1.0293735522446406	1.9731529393982936	2.2383697260904944	2.3773492619536283	2.6428735929935026	
0.007943282347242814	2.1385695235150743	3.819272944403046	4.7715378473325085	5.3031499075209485	6.115152207902987	
0.01584893192461114	4.739023352819821	8.177683620984627	9.567551266618278	10.746996691295836	12.419219633842731	
0.03162277660168379	13.04851706759424	18.138802756187477	21.200159091504958	22.83905042034573	27.590065126586012	
0.0630957344480193	26.26373487952459	29.041079026922766	34.67975672357833	39.193308966699746	49.28587552658829	
0.12589254117941662	39.914390501445595	46.46553420935684	55.38840535504232	69.77073246295676	72.71706699372815	
0.2511886431509577	50.02640384032036	58.44426513422494	78.6475580797411	108.77743990048116	130.1055797792035	
0.5011872336272725	59.68042410901838	110.16432774385092	128.23711697692153	179.83084179323325	198.70210898926064	
1.0	114.72573835712195	234.09654377519843	263.84967499426705	281.2904012919418	345.45779037951934	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	11.067740276268953	11.067740938152753	11.067742076602503	11.067742329182474	11.067742654027324	
1.778279410038923e-06	11.067739386596317	11.067740563619871	11.067742588092454	11.06774303725036	11.067743614937589	
3.162277660168379e-06	11.06773780451479	11.067739897616018	11.067743497666285	11.067744296395855	11.067745323753199	
5.623413251903491e-06	11.067734991145672	11.067738713338741	11.067745115143577	11.067746535515983	11.067748362664114	
1e-05	11.067729988227336	11.067736607567538	11.067747991480307	11.067750517322043	11.067753767193475	
1.778279410038923e-05	11.067721091766725	11.067732863560348	11.067747115521714	11.067754268664006	11.067760735242093	
3.1622776601683795e-05	11.067703075017624	11.067718492528005	11.067760093836235	11.067764270250699	11.06777577249093	
5.623413251903491e-05	11.06767714064982	11.067700650841726	11.067778377729386	11.067787706819143	11.067802521857356	
0.0001	11.06762711962528	11.067671122244965	11.067807142974978	11.067832406013588	11.067850118077512	
0.00017782794100389227	11.067592243919776	11.06766430197019	11.067858298526318	11.067886661707963	11.067940722070949	
0.00031622776601683794	11.067474180986302	11.067603989128088	11.067949276637808	11.068012547819178	11.07145086355247	
0.0005623413251903491	11.067194530514783	11.067475009799967	11.06811651334497	11.068313589855029	11.071847590358175	
0.001	11.066576697700748	11.067361546391126	11.068417773271815	11.068946414807268	11.071636231523112	
0.0017782794100389228	11.065712858449148	11.067032821666722	11.06887601199209	11.069907012676587	11.07433615825573	
0.0031622776601683794	11.064160676750106	11.06649356804928	11.069721628974431	11.07112471049123	11.077540287108974	
0.005623413251903491	11.061380076644225	11.06529793956308	11.071061473986424	11.07287777772035	11.075095780174793	
0.01	11.059280166406946	11.064787565123876	11.074624017461598	11.07891696312868	11.09250990799512	
0.01778279410038923	10.911639650715209	11.055150733465585	11.076903338197113	11.092034522732028	11.111358628840422	
0.03162277660168379	10.96149759713935	11.042364313785551	11.064401235054458	11.107036063979594	11.131881139140253	
0.05623413251903491	10.985624776762926	11.064658498158808	11.092223066986502	11.122354414381057	21.940293321756094	
0.1	10.565701047105511	11.050641215268966	11.2787199527998	13.133244895148373	23.619424755168943	
0.1778279410038923	11.59867171594031	19.39311625597925	34.78471790588212	41.31159076728572	48.562228783861684	
0.31622776601683794	26.359623240266732	60.51137447828432	71.81608299813053	83.73300860762805	445.08390275495526	
0.5623413251903491	116.9683660324714	184.69799335980633	251.6885900361226	446.45382436669416	1529.209555558864	
1.0	403.74787548144724	681.2640623549111	793.7003545321465	2127.8971681099897	3443.3785839779225	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	11.00240379144342	11.002408810680203	11.002412340286686	11.00241566232583	11.002424003396166	
1.778279410038923e-06	11.002399414727138	11.002408340774112	11.00241461741436	11.002420524873783	11.002435356864966	
3.162277660168379e-06	11.002391630599432	11.002407505005092	11.00241866667232	11.00242917160964	11.002455544626576	
5.623413251903491e-06	11.002377784760657	11.002406018322104	11.00242586703034	11.00244454719173	11.002491438179723	
1e-05	11.002353151968359	11.002403373149784	11.002438670164917	11.002471886967735	11.002555248258776	
1.778279410038923e-05	11.00230931307964	11.002398664760166	11.00246143419173	11.002520497492077	11.002668661635076	
3.1622776601683795e-05	11.002231244670218	11.002390277596382	11.00250190387663	11.002606917928926	11.003171038087116	
5.623413251903491e-05	11.002092066023968	11.002527074766146	11.002657664656471	11.002760527309245	11.003554451770448	
0.0001	11.001843448990567	11.002566536201055	11.002746471250969	11.003033472878661	11.004233982191401	
0.00017782794100389227	11.00119793981352	11.002410646291619	11.002904468896347	11.00384451366371	11.005435568574283	
0.00031622776601683794	11.00047211410264	11.002560163571296	11.003486625226998	11.00489182808358	11.00756218906988	
0.0005623413251903491	10.999125817221493	11.002561678311816	11.004256880535543	11.007134479449732	11.012046490992097	
0.001	10.99671160937507	11.001934735569465	11.005755208863892	11.010156138878756	11.021136451022096	
0.0017782794100389228	10.993070598364335	11.002334016611197	11.006359914011632	11.012093511837687	11.034947990983795	
0.0031622776601683794	10.99190832942202	11.000711627698571	11.011724193838841	11.018334722552167	11.063216072172303	
0.005623413251903491	10.924981002331503	10.99398775904389	11.006673228103866	11.022291704576435	11.090350577439004	
0.01	3.2184547052042043	10.978459163779567	10.9965523346975	11.03185140633905	11.315641129964112	
0.01778279410038923	1.860411770775061	5.478321139361915	10.887138675880628	11.006100436648277	11.328697061071866	
0.03162277660168379	0.08506844068464815	2.6554011560457282	7.418453630678717	11.05256038282303	11.349046488218445	
0.05623413251903491	2.1738133228378036	6.861235560668061	11.019872105564001	11.737003596770275	15.051325626437775	
0.1	19.698088619267157	27.26489154735415	33.08098884090181	39.699322596652046	59.88987363439823	
0.1778279410038923	38.850280128151034	53.28314862986057	76.65176049469821	113.86677846834463	674.7338674472485	
0.31622776601683794	108.03824805234674	131.89098837058899	188.37956623928517	385.4458790558672	874.1700663651131	
0.5623413251903491	157.17650438259983	415.18940346649026	869.1738239004396	3030.2737791077225	13495.917290635933	
1.0	341.9202389637052	776.5349283059302	1266.3420322350714	2602.8897585903474	4167.323569744593	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.011725939541488083	0.011735869995645708	0.01174164345584922	0.01175237548921388	0.011759688563841384	
1.778279410038923e-06	0.011710167672174322	0.011727825097429371	0.011738092559957145	0.011757177429755917	0.011770183516218006	
3.162277660168379e-06	0.011682126047753823	0.011713520479647618	0.011731780926043699	0.011765720142959537	0.011788853022179566	
5.623413251903491e-06	0.011632276674080014	0.011688087504052803	0.011720566096897096	0.011780922562867172	0.011822073197342162	
1e-05	0.011543683351976563	0.011642875330702785	0.011700651576909783	0.011807991648809895	0.01188121239202892	
1.778279410038923e-05	0.011386310886918773	0.011562522710228633	0.011665328743737019	0.011856237593033572	0.011986578830089686	
3.1622776601683795e-05	0.011107025198547301	0.011419786094779694	0.011602803969436007	0.011942373755787484	0.012174565229001611	
5.623413251903491e-05	0.010612323125029417	0.011166463515957344	0.01149254363312275	0.012096599905185416	0.012510705732661966	
0.0001	0.009739782851407591	0.010717697032231448	0.011299467811551549	0.012374034994147527	0.013113799613392136	
0.00017782794100389227	0.00821877772316416	0.009925875052277145	0.01096601027708018	0.012876665269975796	2.6430180125642897	
0.00031622776601683794	0.00569630856731843	0.008712864088949163	0.01220477520723412	0.014872446124965463	2.6485583841797697	
0.0005623413251903491	0.00354856629838465	0.006783869983612861	0.01267557490903531	1.9857700875611926	2.6523217921897744	
0.001	0.0038996038550867798	0.007200558314387238	0.013767619077576367	1.985887636058356	2.6588529378490793	
0.0017782794100389228	0.003996789735109211	0.013170203414927872	0.023267042249792383	1.985998388265236	2.6700383765318834	
0.0031622776601683794	0.014078567724040312	0.02560112369145841	0.040770506441851415	1.6705395240344754	2.66153404218754	
0.005623413251903491	0.015388693359235147	0.01993048178567019	0.06241714237755205	1.704933912849039	2.6233072265123707	
0.01	0.03392363463886883	0.06451094837541099	1.2899156390164648	2.386262212848697	2.6616840158280954	
0.01778279410038923	0.491295285780831	2.2588999330242125	2.7667200296806103	3.230641856768232	11.738865665156135	
0.03162277660168379	4.502210449027512	9.05904493664891	10.779351864553151	12.270227416689531	15.747374572963036	
0.05623413251903491	12.495673300072163	16.826867385342478	27.261596427169657	35.94638026648734	53.25243598692054	
0.1	26.532627860063318	43.442918593378245	55.63344397500724	74.00161785759423	84.62304306765456	
0.1778279410038923	40.75915190224205	58.988202716269925	103.45478043321592	126.36133000646808	754.6305326264672	
0.31622776601683794	94.02436122669758	121.31210901979058	164.0605446325859	559.8428181300484	73765.92815490381	
0.5623413251903491	143.19783983801997	394.7017032378626	891.9909256347084	1103.52398247859	3330.883987102102	
1.0	360.583423876987	685.6504535638866	2175.0215785162322	4766.1515382061625	84769.82387830244	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.0011502606638274585	0.0011601580257094386	0.001165890442972543	0.0011766300729125821	0.0011839333061503905	
1.778279410038923e-06	0.0011345730322462838	0.0011521554109288116	0.001162355995776734	0.0011814567502585055	0.0011944575428390672	
3.162277660168379e-06	0.0011067318521620496	0.0011379390320687892	0.0011560997135238514	0.001190073839637153	0.001213234241109489	
5.623413251903491e-06	0.001057414450587338	0.0011127062528486571	0.0011450670589888798	0.0012055018393410416	0.0012468096490120383	
1e-05	0.0009704242335536298	0.0010679991661665727	0.0011257481901083672	0.0012332523499783035	0.0013070513349861758	
1.778279410038923e-05	0.0008187696458219205	0.0009890965952678442	0.0010923842341277652	0.0012835191337704657	0.0014156290407644069	
3.1622776601683795e-05	0.0005672635549549373	0.0008512899320247041	0.0010364350532282927	0.0013754277951922456	0.0016122622548582878	
5.623413251903491e-05	0.00035403155511580243	0.000642521208678484	0.0009493149805941759	0.0015451246171842127	0.001969396220114478	
0.0001	0.0002730380157580832	0.0005778442922046614	0.0010919607581416127	0.0018602156749696805	0.0026172840721063444	
0.00017782794100389227	0.0004488575311656625	0.0010716749891803712	0.0016678338450768818	0.0026495495234432455	0.0037868236642099092	
0.00031622776601683794	0.0015194956664871225	0.0020521402973202657	0.0028387920184517125	0.004698288062762711	0.0058861752415145996	
0.0005623413251903491	0.0032378542819976727	0.0038051714937368426	0.0056576215752647	0.007638451067254468	0.010791526122068846	
0.001	0.005820582012033947	0.007090852701643993	0.010165123611775406	0.01332880735096037	0.020108405655002045	
0.0017782794100389228	0.009487379962803594	0.013403993951907459	0.018522607313199366	0.02386723506151924	0.03700541971767944	
0.0031622776601683794	0.016020540210979897	0.02359236939860593	0.04271508045351952	0.06712797581050028	0.1778074792329694	
0.005623413251903491	0.12583827334177944	0.19785151456680045	0.38606766760549194	0.5334265499014106	2.8839050467292675	
0.01	1.2736584693628525	1.966592931529434	2.543142394343896	3.0246780142207226	4.657236679551561	
0.01778279410038923	3.2309820390997923	5.858533673601377	7.9999481830047285	8.604489704319509	10.380544776729208	
0.03162277660168379	8.367044776102535	13.667631237572424	16.265076740768826	18.28191281850677	20.861679936797543	
0.05623413251903491	16.511608043925293	22.87179776582139	26.74871029287378	39.41365559082743	55.3387049178984	
0.1	26.09638896766646	46.51125028482491	67.96258224247501	82.75939155712284	90.06662880990572	
0.1778279410038923	35.65820615925455	59.398008797855724	106.07718369273994	128.1933697641859	755.4834653198888	
0.31622776601683794	96.7254043315013	123.01900197617589	167.80855711220804	419.89801458956345	777.620362943651	
0.5623413251903491	143.15153202333994	397.077288715695	894.3048081415586	1119.9451640201275	10445.612953569893	
1.0	323.228657566093	856.4595560752341	2777.135323394513	5425.555304448023	27636.954937646904	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.0003880958605608171	0.00039612295923603365	0.00040946206020870264	0.0004334515077916944	0.0004638302603314064	
1.778279410038923e-06	0.00035924740652091186	0.0003735367189231941	0.0003972523895746323	0.0004399728800704199	0.0004939068557443926	
3.162277660168379e-06	0.0003080317825834354	0.0003334923371869419	0.00037563469140823754	0.00045177423647995135	0.0005474100822149168	
5.623413251903491e-06	0.00021743519878552158	0.00026286151202772846	0.00033756569039660144	0.00047336908819375114	0.0006425965730469102	
1e-05	6.525681725778253e-05	0.0001423099495238072	0.0002719181699076254	0.0005135229391633433	0.0008119486325883427	
1.778279410038923e-05	5.946493121004378e-05	0.00015997982924426013	0.00028331418602087595	0.0005897533606445108	0.0011132437994652094	
3.1622776601683795e-05	0.0002693527262367859	0.00043346779636094853	0.0006287515137028694	0.0008159378323154918	0.0016492569247006329	
5.623413251903491e-05	0.0002763780381911158	0.0010396723011770433	0.0012291044418523717	0.0016556009136920854	0.002602984025605394	
0.0001	0.0005232363221597728	0.0018702743782500844	0.0024451694931539847	0.0031716488780617383	0.004301283283936315	
0.00017782794100389227	0.0011093064181008075	0.003195394887663218	0.004685476567480348	0.0058132159581202195	0.007333721285312913	
0.00031622776601683794	0.002211368901020056	0.0056109470242783	0.008661331557343114	0.010578290512243845	0.012797727415568434	
0.0005623413251903491	0.004260784428765032	0.009748996884889094	0.016917910759717512	0.020553284027738754	0.034204483397363705	
0.001	0.012718960994642805	0.0236378430520512	0.03840152266405417	0.07763871541260071	0.2012377774211274	
0.0017782794100389228	0.05231287839013087	0.07673411522244841	0.12977580847892184	0.252714666912157	0.39269580818451516	
0.0031622776601683794	0.38071233648027153	0.4919921692476571	0.7056483769785924	0.8070368132677632	1.390723227605939	
0.005623413251903491	0.9878183991991466	1.6520219271348247	2.5056846530214774	2.6850323506261033	3.349911248223039	
0.01	2.40044756144136	3.967155630649626	5.196627211247443	5.340608690456475	6.067270424228578	
0.01778279410038923	4.657217099979352	7.372142357478161	9.579733280303707	10.004922294868527	10.833056071266554	
0.03162277660168379	8.87216313919426	15.117460628242503	17.05218331228876	19.336699232985843	22.575738544304926	
0.05623413251903491	16.89220094648655	23.422451069247654	27.170765038363697	39.412355118950146	55.391086749210174	
0.1	26.04983295454768	46.80518846252661	68.30719973621436	83.19696053641351	90.04580765555016	
0.1778279410038923	35.277229003567825	59.382260788928356	106.25034209768154	128.4245831348585	755.3594815530159	
0.31622776601683794	97.48112633741817	123.3138999709079	168.23577917546692	420.1333170300649	782.6834872880626	
0.5623413251903491	143.17569901386324	397.31972359793343	894.5718051230313	1091.7608225247495	13145.256295510799	
1.0	301.8315129124388	958.1245075978422	3668.2500272679326	8232.372651669302	14784.904088223702	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.00012077327346035937	0.0001676769045577862	0.0001879460333409633	0.0002302654471963995	0.0002906954319428076	
1.778279410038923e-06	7.78508908066158e-05	0.00013711482815308824	0.00016757651352683646	0.00024215926656422348	0.00035061029633065083	
3.162277660168379e-06	7.178343541755611e-05	0.00012682992476396518	0.00015396949176120142	0.0002635412084393239	0.00045827346221069163	
5.623413251903491e-06	9.14593122452712e-05	0.0001603221870701985	0.00019269878754176633	0.0003691343432466349	0.0006513092020781285	
1e-05	9.093007477079907e-05	0.00024165959297938665	0.00042827271331799765	0.0004906614764263852	0.0009963563063382927	
1.778279410038923e-05	0.00013882528075639667	0.00050499797358742	0.000759951209253949	0.0009066797299242595	0.001723654910375506	
3.1622776601683795e-05	0.0002647522899497233	0.0009617338337479488	0.0013248650182140997	0.0017561994840827274	0.0032278933021982945	
5.623413251903491e-05	0.0005613765158857778	0.001640109843754931	0.0023380071998277624	0.0032727547991023586	0.005944099773922848	
0.0001	0.0011111472208830534	0.002756678713181515	0.004313664524400152	0.005986158578493092	0.010995959320854348	
0.00017782794100389227	0.002076343214775719	0.004737243160105444	0.007964120098381005	0.010891103439487685	0.02108804866351021	
0.00031622776601683794	0.005224184678170329	0.00968515938837941	0.013842224004347935	0.01871967097480283	0.04280445745519672	
0.0005623413251903491	0.01795338335686034	0.027187156288130544	0.047817277712363764	0.08373605826457067	0.10667189848293492	
0.001	0.1198670347051323	0.18829222299945902	0.2372289900458676	0.2625555281475099	0.4394844742111029	
0.0017782794100389228	0.31130873938397036	0.5409356251142137	0.7542555634580942	0.8526706906382888	1.0495671016413795	
0.0031622776601683794	0.7708570110436707	1.234170391073537	1.5779073092549725	1.6703666162165818	1.9654166372425566	
0.005623413251903491	1.4613768445718343	2.445709968153413	2.97588724542834	3.0665395792176753	3.5642115924358784	
0.01	2.661198903343938	4.432224198164417	5.4587919429846865	5.615016542312503	6.253921640986692	
0.01778279410038923	4.83823829517228	7.7287481765193915	9.708206488299622	10.220398336145966	11.243928815764512	
0.03162277660168379	9.003714943771154	15.16941842551398	17.043306036511296	19.442964903678863	22.560862402076257	
0.05623413251903491	16.930436339056463	23.492227566405106	27.299164163658666	39.45042657424272	55.404522218881034	
0.1	26.045334549989665	46.836053066267624	68.39583064184555	83.21358627308742	90.0438103532751	
0.1778279410038923	35.250679013960045	59.37900986700811	106.26895003957742	128.44351285127652	755.3415251552558	
0.31622776601683794	97.56605528144192	123.34313152611594	168.27263730931563	420.1585333089752	782.9889696372956	
0.5623413251903491	143.17835567875636	397.3440085927487	894.6020581352498	1067.8511460277095	3847.1603747326076	
1.0	316.27036644704697	517.9655901420793	1490.4114815435478	3984.225567715023	9495.44715641056	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	6.837741953532219e-05	6.971826649011666e-05	8.382652423045456e-05	0.00011481337287678586	0.00020356814969765927	
1.778279410038923e-06	6.509888413436336e-05	7.045983053038e-05	9.651066166987945e-05	0.0001361509423005299	0.00029883139804056036	
3.162277660168379e-06	5.742212116710983e-05	0.00010068681244496117	0.00014579283586211675	0.00017795825562202586	0.000473624162412895	
5.623413251903491e-06	7.724847156327143e-05	0.00018518027632160634	0.00023845951615717907	0.00030934843983737223	0.0008898244282937328	
1e-05	0.00015736094973045143	0.00035412381472832774	0.0003803381747249938	0.0005784169882516855	0.0016323993551624852	
1.778279410038923e-05	0.0005750663536445295	0.0006724976597620543	0.0008287343704994818	0.001154060561365414	0.003961133333118801	
3.1622776601683795e-05	0.0010762172119665998	0.0012304539447370651	0.0016806008119408847	0.0019200910769162538	0.007152652378858016	
5.623413251903491e-05	0.0016697661157373345	0.0028068598852037194	0.00304586861417691	0.0034767344526173073	0.012769028214282285	
0.0001	0.0015373589546160305	0.005489184060894382	0.006238834495476292	0.006883517590865688	0.024045044717146382	
0.00017782794100389227	0.005578756315576542	0.012269624199783728	0.01739739865822271	0.03215147884949267	0.04156136485385337	
0.00031622776601683794	0.03748320784068141	0.06694306018783784	0.07941532285287557	0.08578396211232939	0.15272814282409944	
0.0005623413251903491	0.09927854690033762	0.16958379025118647	0.23622241182453685	0.2662724349393961	0.33824411464560594	
0.001	0.24464870376153733	0.39268475883807685	0.49538179740942434	0.5280208872489458	0.624910211264307	
0.0017782794100389228	0.4677579530521154	0.7703750899907832	0.9197677178858332	0.967466392694723	1.1237745815486493	
0.0031622776601683794	0.8392200578603995	1.4013746730601615	1.6567785381167779	1.732517185512969	2.0148338190259243	
0.005623413251903491	1.4974801639342883	2.5140635396431597	3.0176640067391634	3.1033782590180095	3.590580422035007	
0.01	2.6793496446991822	4.474942872889737	5.484562799697754	5.624109252850367	6.2362702565959065	
0.01778279410038923	4.842028143126413	7.748261698280956	9.71989874652376	10.238715030437191	11.233040212059349	
0.03162277660168379	9.023681214651377	15.175287455383687	17.04837466461641	19.45395659356383	22.565301806460432	
0.05623413251903491	16.934260789676777	23.49888013906056	27.311366454507244	39.45934776236448	55.40599354462634	
0.1	26.044888515253348	46.83806989171438	68.40341494701421	83.2162192483081	90.04361138937804	
0.1778279410038923	35.248464922384045	59.37867582340995	106.27044495441677	128.44523674936062	755.3396662898803	
0.31622776601683794	97.57462925174086	123.34605055920379	168.27660511474883	420.16139636039986	783.017515260262	
0.5623413251903491	143.1786281681382	397.34643756815643	894.6048462318829	1120.6232623712542	30616.654584489675	
1.0	332.76040349838	507.4578139365043	1974.0199109592768	2709.4234021333054	9493.736176351238	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.00039713467925817845	0.0005059830561397049	0.0005553032670991084	0.0005984131478982654	0.0007594156361442046	
1.778279410038923e-06	0.0003404608298778636	0.0005020266079417969	0.0005821472468467914	0.0006643878224777161	0.0009571499922775817	
3.162277660168379e-06	0.00027921546586289316	0.0005569183342931401	0.0006574342387257465	0.000800413560373079	0.0013253897402685753	
5.623413251903491e-06	0.00026606135935492754	0.0003892551799067364	0.0005139733114104925	0.0007814070735668083	0.0012966573036041018	
1e-05	0.0004314226037300239	0.00046804072709825115	0.0005834043566773316	0.001032593089968401	0.002286121402822424	
1.778279410038923e-05	0.000733917447790308	0.0009020019153959857	0.0009624847497383171	0.0011933012821885784	0.004062753540370917	
3.1622776601683795e-05	0.0012751009013061674	0.0018690024065350559	0.0020638243880863752	0.002359562893578671	0.008686186764095629	
5.623413251903491e-05	0.002192432954578998	0.0043833330530332485	0.01019816203600419	0.013709619979895985	0.016642226089067458	
0.0001	0.015307724317812807	0.0266006688935353	0.02742934985725838	0.033859124110126745	0.052267356475714136	
0.00017782794100389227	0.03455646165157848	0.05760601666457682	0.07794438015461583	0.08470856152657869	0.10515472557082031	
0.00031622776601683794	0.08051245991974185	0.12474145579863015	0.15645343292708613	0.16858095580615054	0.19795003912584955	
0.0005623413251903491	0.14836121899732088	0.2440898215878947	0.28635900320381213	0.30511837830913335	0.35742212278761093	
0.001	0.2665297608393781	0.4421282704929393	0.514766682651949	0.5460660220465618	0.63751744796894	
0.0017782794100389228	0.47394941345384733	0.7916193626590822	0.9236750292034921	0.9770187480319374	1.1354782892592217	
0.0031622776601683794	0.8430182074696058	1.4135243801081594	1.6601824271709624	1.7412922782022358	2.0188638039226223	
0.005623413251903491	1.5008630203405036	2.520459387896215	3.016843940377063	3.1060652602228034	3.5664523807977	
0.01	2.681715375138902	4.474252121348298	5.485707988484606	5.626216883757511	6.236547358338938	
0.01778279410038923	4.843368986477031	7.750324197657672	9.723839597938678	10.240744972178039	11.216746288964867	
0.03162277660168379	9.02589487193113	15.175877720578796	17.049014771813873	19.454970489447103	22.565714593686224	
0.05623413251903491	16.93464325425299	23.4964723109534	27.312853089697576	39.460127062399785	55.4062239648376	
0.1	26.044843957417946	46.83792484088844	68.40414911504192	83.21648661845956	90.04359147946943	
0.1778279410038923	35.24824823138723	59.37864233346048	106.27057587557366	128.44540931112084	755.3394789780938	
0.31622776601683794	97.57548741523742	123.3463424363355	168.27700498629474	420.16167756394555	783.0205218257453	
0.5623413251903491	143.17865549667536	397.34668039739944	894.6051150542608	1120.6238822581513	4515.815276792044	
1.0	334.7995230660776	958.1273133671888	2983.4151560495484	7860.965069760261	24653.217458546926	


==> data/fig_noise_converge_lorenz63_lide+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.00040984980393262	0.0014823681195709451	0.001595155639277201	0.0016452009971680561	0.0017871670741633166	
1.778279410038923e-06	0.0005885176965049205	0.0014064695621217854	0.0016036397079325763	0.0017017252653986686	0.0019293005263831245	
3.162277660168379e-06	0.0007480017195041805	0.0015668090487471627	0.0016384369861555865	0.0018598725980306483	0.0022006541551846852	
5.623413251903491e-06	0.0005165505468583476	0.000776407161652941	0.0017349947175161157	0.0022845216450423952	0.0027237003151864224	
1e-05	0.0014102012983811013	0.001720278487321217	0.001866542368755725	0.0030889436933418464	0.003562435183002598	
1.778279410038923e-05	0.0018485909422284333	0.0044796255607339915	0.004837628344423348	0.005295491758680213	0.007933534005368541	
3.1622776601683795e-05	0.006660659493582678	0.008436732273638567	0.012124415827188928	0.014369603522622539	0.017416899215515955	
5.623413251903491e-05	0.012339888761249241	0.020266274152630267	0.025552613422695453	0.029298787402674574	0.03349710733962209	
0.0001	0.026206880730907454	0.04022155589604455	0.048549986407941725	0.053682931118142006	0.0641016474339678	
0.00017782794100389227	0.04770552251808007	0.07608520617742867	0.08937380065417515	0.09694792772572777	0.11413179498867768	
0.00031622776601683794	0.08476128886109337	0.13875703454920893	0.16103578478606134	0.17363503943686898	0.2032951546754967	
0.0005623413251903491	0.15053600594670324	0.24941751321051134	0.28755049989674386	0.3092427535730443	0.36169190809604185	
0.001	0.26723769574841505	0.44570857971666217	0.5144859962413801	0.5503067476233205	0.6429270570183861	
0.0017782794100389228	0.4746462284262612	0.7948931080487698	0.922087468541474	0.9794237425375764	1.1412284466242941	
0.0031622776601683794	0.8435812728822	1.4162862519667567	1.6600578613700219	1.7439673012875534	2.0208964095821975	
0.005623413251903491	1.5013314940992	2.5213481301428686	3.0166532427204533	3.106510693329136	3.565534640721971	
0.01	2.6819646591604407	4.474480011579624	5.48588596107404	5.629758546466993	6.236578732976356	
0.01778279410038923	4.843504559766751	7.750527804287577	9.723868894902802	10.240922724835997	11.216074839083074	
0.03162277660168379	9.026245401071609	15.175935963388564	17.049078884664112	19.455888213199046	22.565761267408483	
0.05623413251903491	16.934681490014665	23.496101978056522	27.31300755926089	39.460203834643046	55.40624609775829	
0.1	26.04483950392306	46.83787880100209	68.4042222614485	83.21651333397452	90.04358950733754	
0.1778279410038923	35.24822662844433	59.378638972829215	106.27059000832027	128.44542668999398	755.3394610857166	
0.31622776601683794	97.5755732424755	123.34637161840325	168.27704494426018	420.1617055992396	783.0208272361743	
0.5623413251903491	143.1786581915322	397.3467047329044	894.6051415813378	1120.6239456303642	42573.01405074182	
1.0	335.072505365638	958.1273159141697	2847.5522627383184	8214.135025359092	27205.1716159341	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	31.410145428889823	31.410155539103844	31.41015852542095	31.41016206773804	31.410166822776045	
1.778279410038923e-06	31.410135843355228	31.41015382275928	31.410159133367344	31.410165432649567	31.410173887422044	
3.162277660168379e-06	31.410118796088284	31.410150770402222	31.410160214515056	31.410171416534087	31.410186448219683	
5.623413251903491e-06	31.410088476516176	31.410145341752724	31.410162137232582	31.410182058015128	31.41020877823262	
1e-05	31.410034544813442	31.41013568595229	31.410165556772647	31.410200982904616	31.41024846639738	
1.778279410038923e-05	31.40993859164297	31.410118508367283	31.410171638935864	31.410234640995363	31.410318976798937	
3.1622776601683795e-05	31.40976781059018	31.410087940027193	31.410182458775257	31.41029174912559	31.410444153828536	
5.623413251903491e-05	31.409463645017645	31.410033511649477	31.4102017123308	31.41040101252281	31.41058121220376	
0.0001	31.408836310406393	31.40991519917686	31.410197552124146	31.410588468844328	31.410973656620317	
0.00017782794100389227	31.407867201984608	31.409741890860346	31.41026215923263	31.410924106962362	31.411664615173546	
0.00031622776601683794	31.406130289840444	31.40943136009369	31.41037842358204	31.411588553476015	31.41287061963803	
0.0005623413251903491	31.40300229023373	31.408936328862925	31.410589542078313	31.412723109557714	31.41493873466438	
0.001	31.397334709618743	31.407889262001362	31.410910776788427	31.414706645351465	31.418270477004437	
0.0017782794100389228	31.386937062012684	31.406051761735508	31.41164096394324	31.41828059220236	31.42358294282834	
0.0031622776601683794	31.36806748136504	31.402227603919535	31.412891595773026	31.424719623500213	31.434332269018267	
0.005623413251903491	31.33507237794195	31.393753244488966	31.416087628999342	31.428760741077944	31.451315774036253	
0.01	31.27532699212533	31.3746015152153	31.422769347434027	31.42778301597007	31.476883996434537	
0.01778279410038923	31.166861946108547	31.333707062778615	31.424755133581264	31.445980189735273	31.509428062829944	
0.03162277660168379	30.98258401565194	31.260061410385514	31.442538564549032	31.471023012237534	31.597832751113394	
0.05623413251903491	30.71135600440844	31.15633263042917	31.45159604536685	31.586728013844798	31.799152504975908	
0.1	30.396938330094432	31.160118434188593	31.484121078673212	31.790321455291103	32.473449056410686	
0.1778279410038923	15.91494731348205	30.841565609919854	31.588922617954893	32.2311199323011	33.708190116459534	
0.31622776601683794	17.562834452076636	19.98644307934658	29.412760818807243	34.66006960726989	37.60053403750622	
0.5623413251903491	26.691500175722975	37.75386129229253	39.97482871226605	49.62928499751678	60.28469509367959	
1.0	80.9359791572355	93.28017871306882	102.8779439212127	115.07547276504935	163.07989900189838	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	21.102585215823183	21.102704110435422	21.102740501322337	21.10275422168099	21.102892921922408	
1.778279410038923e-06	21.10244421132361	21.102655661479194	21.10272037627484	21.102744773062764	21.102991412054564	
3.162277660168379e-06	21.10219341173548	21.102569499535942	21.102684585562457	21.102727964110514	21.10316652915406	
5.623413251903491e-06	21.101747247956062	21.102416259660114	21.102620930949232	21.102698051958996	21.103477854687107	
1e-05	21.100953300807493	21.10214369401004	21.102507707907904	21.102644792837125	21.10403122019698	
1.778279410038923e-05	21.099539723332658	21.101658798785593	21.10230627918673	21.102549871650442	21.105014442126595	
3.1622776601683795e-05	21.097020559060525	21.100795894921326	21.101947810142292	21.102380405377282	21.106760301540117	
5.623413251903491e-05	21.092523633812863	21.09925943249778	21.101309496237846	21.102076926640066	21.109856750182384	
0.0001	21.084472732837632	21.0965209025073	21.10017172272895	21.101530538720176	21.11533720713465	
0.00017782794100389227	21.06998556264517	21.091631125391373	21.09814018063596	21.100537603640323	21.125000925814454	
0.00031622776601683794	21.04495162313538	21.082872441522227	21.094502495012932	21.098704271605786	21.14192535255794	
0.0005623413251903491	20.9965477909234	21.067401343766182	21.088492468131307	21.095229898220992	21.171195281596226	
0.001	20.90407942266662	21.037769501552447	21.076115511146277	21.08838201584084	21.220632021520768	
0.0017782794100389228	20.727638532044622	20.984673560441053	21.054060989304137	21.074221147894555	21.300451317345203	
0.0031622776601683794	20.3777927176363	20.8860906049433	21.016535496337724	21.0451339130271	21.41887617495124	
0.005623413251903491	19.69291748060881	20.705118107679763	20.95975995575267	20.989276713955768	21.577358960136046	
0.01	18.408623209808603	20.411653245812158	20.869493492830646	20.92782847815984	21.78494363300446	
0.01778279410038923	16.122740116127158	20.13146311143696	20.598456858786165	20.751747516899727	22.241481943808626	
0.03162277660168379	12.593489141638504	19.59392148854641	20.06631389343773	21.008530951274516	25.26124932835737	
0.05623413251903491	11.09354742194465	14.0001143699332	17.857304359137494	23.21430629724791	29.195232723766445	
0.1	11.822042148997934	18.91976018764089	20.739594199840987	30.07808747281682	34.693473287614474	
0.1778279410038923	28.965619000798075	34.5829007559644	38.43431954162703	41.393865582049784	44.43045172185622	
0.31622776601683794	62.69707822594731	72.70830405655877	84.30773517406041	88.23936858755147	187.22094223630725	
0.5623413251903491	114.33717221549307	161.6803766440406	248.01364916700982	342.1931851434415	402.00439690654747	
1.0	275.4190040898694	382.71872555853196	603.6286820884914	714.2538144529522	962.9910544542703	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	6.102892158117903	6.103152197002909	6.103277928111756	6.103433372746787	6.1036860076040815	
1.778279410038923e-06	6.102592098202488	6.103054509569997	6.103278090748841	6.103554516448814	6.104003779486122	
3.162277660168379e-06	6.102058549933501	6.102880805029388	6.103278384091443	6.103769952885898	6.10456888809466	
5.623413251903491e-06	6.101109872725017	6.102571947980341	6.103278917475562	6.104153083514354	6.105573877687785	
1e-05	6.099423246089058	6.102022831406991	6.103279903346959	6.104834478146387	6.107361251997871	
1.778279410038923e-05	6.0964251650764885	6.1010467299850815	6.103281776273409	6.106046442607185	6.1105404041824825	
3.1622776601683795e-05	6.091108038979944	6.099315703532249	6.103285490647519	6.108202441298719	6.116196064169577	
5.623413251903491e-05	6.081643583596724	6.096235522600009	6.103293342280457	6.112038844935061	6.126260617492487	
0.0001	6.064849202834794	6.090772608768569	6.1033114392569185	6.1188656682767135	6.144181750244773	
0.00017782794100389227	6.03509448655805	6.081137448904029	6.103357999880892	6.131031383643516	6.1761484637881985	
0.00031622776601683794	5.982454695950027	6.06444941579903	6.103496051936179	6.152716022940932	6.23325096629408	
0.0005623413251903491	5.8899731323659275	6.037814166937663	6.106163123949356	6.191420346623837	6.336080469860585	
0.001	5.740567197267384	5.99091429608252	6.144457233183717	6.260388821093426	6.530168670645933	
0.0017782794100389228	5.416414066288409	5.934164439645912	6.18766056695402	6.384878237277246	6.9378242363232285	
0.0031622776601683794	4.913154089081593	5.8606167008543375	6.280663134438489	6.566135403028755	7.66797992782074	
0.005623413251903491	4.3537625215375435	5.688360048792133	6.525681625056766	6.967586984736269	9.000015611718073	
0.01	3.9498757776087556	5.420082744764602	7.408439952991885	8.094764199597599	11.372098062276672	
0.01778279410038923	3.269534552749639	6.168141280326447	8.883753566093898	10.53210058405685	11.867494316821652	
0.03162277660168379	7.636621602410488	9.400201593053934	11.831208867139493	12.58060702809015	16.675217708389958	
0.05623413251903491	14.654744291767559	17.263983361784042	19.14170748510211	20.778294638162322	33.04105518112796	
0.1	22.331060716984982	36.08499990870803	48.681186652741296	57.489644927567134	66.29236130878975	
0.1778279410038923	42.987305787306276	53.54088354232859	89.49995964243784	116.32940666006154	483.0494466768695	
0.31622776601683794	88.5283800748774	113.41400345342907	269.86262938583263	447.13472577992235	848.0945335857518	
0.5623413251903491	137.25422131633854	351.4191383865727	692.2148692304017	888.0025300800835	7006.941374805341	
1.0	258.6911733736967	813.758474512563	1183.7995134247496	2248.744661372733	3670.3697038874434	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.8033667631776555	0.8036410495211952	0.8037226810559747	0.8037558373624564	0.8039980073121552	
1.778279410038923e-06	0.8030522435835675	0.8035400922814186	0.8036861433818194	0.803744057057822	0.8041764077392827	
3.162277660168379e-06	0.8024927317204753	0.8033605535740713	0.8036198525084168	0.8037234333486275	0.8044904831752238	
5.623413251903491e-06	0.8014987363464812	0.8030412568694495	0.8035023805946513	0.803687770439939	0.8050482066623191	
1e-05	0.7997260997120393	0.8024733901701668	0.8032947172257761	0.803627466728481	0.806037498868606	
1.778279410038923e-05	0.7959847968256032	0.801463520300894	0.8026524319203541	0.8035301399451322	0.8077891020176502	
3.1622776601683795e-05	0.7899040339431849	0.7994770200130599	0.801619541379428	0.8028520561361236	0.8098639426625714	
5.623413251903491e-05	0.7798644036343789	0.7957818964745463	0.8012112315553439	0.8024892640884478	0.8153713466141511	
0.0001	0.7618751118825957	0.7931019910739816	0.7995890069339717	0.8030883969475378	0.8253231115835004	
0.00017782794100389227	0.7294457038241612	0.7868425185353505	0.7985177559943161	0.8042708518019409	0.8423919936490672	
0.00031622776601683794	0.6740576889111939	0.7753565848073052	0.8030665697038244	0.809033950918393	0.8739590819461308	
0.0005623413251903491	0.5799153161139119	0.7660334845455264	0.8044050596214998	0.8352727902423511	0.9381895089612134	
0.001	0.46675878169515006	0.7680241877501346	0.8440268425321737	0.9358685645994296	1.1069109568580668	
0.0017782794100389228	0.34753442037107773	0.8063079420649794	1.0091077001056088	1.1801234633823854	1.4764277317267194	
0.0031622776601683794	0.5090395499551401	0.9815267082640741	1.3133247816007612	1.6346526083692905	2.1901112951627137	
0.005623413251903491	1.0299613800474672	1.652798794902602	2.048153444840054	2.71181680839703	3.4663620030299467	
0.01	2.1076212478845386	3.70218683489907	3.9748085089516323	4.649640786612723	5.7542843961844525	
0.01778279410038923	4.1470326946238245	7.015522040744793	8.30577954977647	9.445673493123358	9.7139174763698	
0.03162277660168379	8.184225266980183	12.987307882137515	15.699822521663169	17.365124740986083	20.823961261201877	
0.05623413251903491	14.924711636989768	22.24237918605869	26.372247110290566	38.37392642638311	54.07912014088237	
0.1	25.68031338786633	45.4120004881864	67.01074732928359	79.97365953788028	88.48411671372183	
0.1778279410038923	36.62383527546628	58.83956313309733	104.43978631603247	126.94959845245157	709.7480090431083	
0.31622776601683794	95.9764033604209	122.05654217000586	163.97369335774857	715.8044354390529	11527.343455777615	
0.5623413251903491	142.6003202561167	387.90010530880613	877.2906290035681	1062.2300421506977	9501.307692751623	
1.0	402.006149517129	858.9230124805001	1632.5811896463733	3891.8535557863565	9265.347449105931	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.08216316049998024	0.08247022172965349	0.08248379950402454	0.08253701126659746	0.0827912706234053	
1.778279410038923e-06	0.08184322733092023	0.08239110160662755	0.08242083435142167	0.08251025329876896	0.08295951784954149	
3.162277660168379e-06	0.08127589797476696	0.08225488941411288	0.08232964857448102	0.08246984587500791	0.08325972835857026	
5.623413251903491e-06	0.08027161712082374	0.08202809527663212	0.0822245749897576	0.0824196518736501	0.08379557143589762	
1e-05	0.07849805737918018	0.08166901173689586	0.08216490142784101	0.08238975194558562	0.08475069880126058	
1.778279410038923e-05	0.07537555354048628	0.08113854914466809	0.08226942619774513	0.08248125312314437	0.0864583972775644	
3.1622776601683795e-05	0.06992991512105912	0.08006605573628528	0.08270434174341876	0.08298992335388357	0.08960185128264275	
5.623413251903491e-05	0.060673076008279835	0.07923715592284326	0.0828392838895267	0.08567473695739579	0.09611771251917167	
0.0001	0.049914946690529566	0.0794502283234984	0.08625646246286782	0.0957888622578888	0.11241568905635747	
0.00017782794100389227	0.03747271725048375	0.08353061719344501	0.10167853283317803	0.12015286595293784	0.1486147407554801	
0.00031622776601683794	0.050325281893683224	0.10037291386724756	0.13419047918982635	0.16522986284328445	0.22047513764232413	
0.0005623413251903491	0.10920269392403106	0.15611364597947636	0.205997309038359	0.27156868966107106	0.35150472913904274	
0.001	0.2091185020436885	0.3485946556759677	0.3705805472281693	0.4957399942257984	0.6021945283382023	
0.0017782794100389228	0.3971573480411574	0.6719648037164734	0.7614195721462957	0.9147377076013484	1.0758818932888219	
0.0031622776601683794	0.7577172448884228	1.240991724756213	1.491996358987929	1.6742158195701367	1.953236221327999	
0.005623413251903491	1.4122632926759944	2.3234702250590193	2.8430273803921433	3.0337005723491397	3.494237993064292	
0.01	2.593041319192901	4.2777672093253205	5.313974638564243	5.487767646637657	6.136040396873565	
0.01778279410038923	4.759070810572467	7.6000295670187015	9.557950415135906	10.047206147866818	11.021908413393035	
0.03162277660168379	8.93734105983942	14.99473131018179	16.922424484934446	19.24108202005533	22.39001450722375	
0.05623413251903491	16.715704521137155	23.36454370384255	27.20612293670449	39.34565954762706	55.27214744834698	
0.1	26.007341836117885	46.6925850947104	68.26063354809057	82.87152873943414	89.88473601640518	
0.1778279410038923	35.21860516642126	59.32646898470094	106.11248709712166	128.28090701604975	750.518675357999	
0.31622776601683794	97.40009113599878	123.21572670242949	168.0781694309121	419.31481684127925	775.8644845602546	
0.5623413251903491	143.12164330609536	396.3064041548479	884.473422841764	1046.0775888083706	13320.310364666713	
1.0	336.61139455463456	957.7802938597679	3115.996279830685	4706.3000147927905	23389.875640975522	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.011170883612779374	0.011406449696657063	0.011471274196680203	0.011558553009143054	0.011778195409186539	
1.778279410038923e-06	0.010872872659236622	0.011295607298610288	0.011407742728794362	0.011562899975760587	0.011948789040125758	
3.162277660168379e-06	0.010366267548271003	0.011124428334459225	0.011317393630338842	0.011588889130576785	0.012258442286932429	
5.623413251903491e-06	0.00957826605683056	0.010853480077883743	0.0113937763436485	0.011689491655252165	0.0129208207502316	
1e-05	0.008469392302011408	0.010541916934358497	0.011700571613248806	0.012153452950423412	0.014385818051783008	
1.778279410038923e-05	0.006712390813403638	0.01114159677291511	0.012468415569191486	0.01427459123487873	0.017567876648519627	
3.1622776601683795e-05	0.005437342882086407	0.013352303000358553	0.014848255905064939	0.019070112470624345	0.02428303790497252	
5.623413251903491e-05	0.011892837593272199	0.017117495310978944	0.02213869162296684	0.028612073948293543	0.03740109212970315	
0.0001	0.02386530095793503	0.03340089673172041	0.03839113196074445	0.05079223502161523	0.062365297311088114	
0.00017782794100389227	0.04157558826346083	0.06778422083037437	0.07401047227701386	0.09223369523658954	0.10852052150711104	
0.00031622776601683794	0.07705966317234163	0.1240372244072426	0.1443360816088723	0.16755236282021566	0.19672475125088726	
0.0005623413251903491	0.1419301170990868	0.23008970019944167	0.2708394456239326	0.30252837536433397	0.3549024336014315	
0.001	0.25818375402961496	0.4259692238529389	0.4975463208901829	0.5434093684962018	0.6358337643037152	
0.0017782794100389228	0.465371279906958	0.7748113616319021	0.9049654973373122	0.972248844815794	1.1339567396685617	
0.0031622776601683794	0.8342519245837707	1.3961127356689258	1.6427366964251764	1.7365303064557027	2.0139841460494297	
0.005623413251903491	1.4920229709088704	2.5015541883760393	2.9990201418768034	3.099259134218477	3.558017635059849	
0.01	2.6728521145122275	4.4546743461236495	5.468460863191236	5.613491356504881	6.226437058809127	
0.01778279410038923	4.834941790741821	7.735583036607599	9.706574060058816	10.221446747831395	11.196581527673732	
0.03162277660168379	9.01737328332978	15.156818737556726	17.036382020286048	19.44136510006091	22.548204795028425	
0.05623413251903491	16.9125961749493	23.482852046546277	27.3023194557676	39.448696983506956	55.39282407475054	
0.1	26.041071085294274	46.82331743419246	68.38985459323766	83.18089728472124	90.02767769258486	
0.1778279410038923	35.24152626004212	59.37341435210597	106.2547466020645	128.42896610616978	754.8539390035788	
0.31622776601683794	97.55791973393771	123.33329726614272	168.25565166924133	420.07673366859274	782.2035768856304	
0.5623413251903491	143.17297101168796	397.24189422256205	888.6733941264176	1049.6456098975364	5515.857745166059	
1.0	382.08423648997615	958.0925904732326	3156.073315817617	4184.227671430257	9916.862569517143	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.004527171338466205	0.0047045127364564055	0.004779149802034626	0.004930409306724035	0.005099794201750367	
1.778279410038923e-06	0.0042777316722920145	0.004589723010903423	0.004759051756681716	0.004996265798252883	0.005315082973427052	
3.162277660168379e-06	0.0038723328362464875	0.004414575111688168	0.004808545763476644	0.00514498542969313	0.005762184715037597	
5.623413251903491e-06	0.0033286410647563945	0.004239668277248977	0.005000538363057153	0.005559233326293789	0.006724633516757289	
1e-05	0.003334450289415607	0.004623192733134296	0.005604511751456691	0.007054312757033214	0.008775864448777725	
1.778279410038923e-05	0.0059261211885149965	0.006563704986218304	0.008452234631872717	0.010712150949170225	0.012969611345273288	
3.1622776601683795e-05	0.009754525076427637	0.012308824715257653	0.014112653990625874	0.017765598824490112	0.021006917564461925	
5.623413251903491e-05	0.01571303179437202	0.023093000564630116	0.025714059097041546	0.031028892727015298	0.03572748278867534	
0.0001	0.027032429198928714	0.04112604913364515	0.04797358854846548	0.05489637373824998	0.06339131770228318	
0.00017782794100389227	0.04757428685929415	0.07584796499925614	0.08782580045876635	0.0975690674058142	0.11351720149059773	
0.00031622776601683794	0.08434251398887671	0.13775887622493696	0.15893214189891952	0.17360512565936764	0.20269048467058315	
0.0005623413251903491	0.1498586814763224	0.2479613094745356	0.2858289486650845	0.30896396487657196	0.36115186054106735	
0.001	0.2664298994896398	0.444073093786419	0.5127672598212305	0.5498738096229123	0.6423978150228382	
0.0017782794100389228	0.473769929092661	0.7931076635142402	0.9203606515202559	0.9788947942046643	1.1406790793561068	
0.0031622776601683794	0.8426952773837516	1.4144221505897308	1.6583179759924596	1.7433838978326133	2.0206283834266627	
0.005623413251903491	1.5004416058587375	2.519674323751764	3.0148698169364145	3.106233092942235	3.5646917005175074	
0.01	2.681076032594602	4.47252308082943	5.484157085574221	5.628314174141059	6.235566494271022	
0.01778279410038923	4.842659888678167	7.749053486518943	9.72215075985127	10.238992383119532	11.214058688809562	
0.03162277660168379	9.025411265525353	15.174016359792539	17.04781530963858	19.454733651064135	22.56400986836721	
0.05623413251903491	16.932474864221863	23.49474297747847	27.311953886491736	39.4590597908428	55.40490596250952	
0.1	26.04446200656974	46.836417929258445	68.4027925686555	83.21294016737352	90.04199786838689	
0.1778279410038923	35.24752175194172	59.3781160921798	106.26900671624165	128.44378225698435	755.2908730374494	
0.31622776601683794	97.57381549157611	123.34506697184771	168.27489257875902	420.1532090281438	782.938180792998	
0.5623413251903491	143.17808989894664	397.3362185097908	894.5869524567257	1120.5642367605012	8803.788090504693	
1.0	329.9900510701685	958.1238433615671	2832.796012933956	8214.381151384632	39117.30028743006	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.0037681185263233295	0.0039115663154048715	0.004005066846447927	0.004169800328254498	0.004319555435053216	
1.778279410038923e-06	0.003562079930160951	0.003813374292469227	0.004001344346487532	0.004263207081359257	0.004558425185924677	
3.162277660168379e-06	0.003274689997100382	0.0037192985294828835	0.004110188201186063	0.004467198266035023	0.005063261729040477	
5.623413251903491e-06	0.0031098785243066506	0.0038186677598824525	0.004454734032417137	0.005029565924608382	0.0061431084832453626	
1e-05	0.003931719106741575	0.004646691767268683	0.005554387367562159	0.006842109538763968	0.008394764991006581	
1.778279410038923e-05	0.006824809195765785	0.007070261179334262	0.00883572420698174	0.010912389459261611	0.012797305437792205	
3.1622776601683795e-05	0.010048971581594335	0.013622132220385759	0.014694128271312907	0.018216201239357646	0.020992657552457033	
5.623413251903491e-05	0.016278918249761222	0.02359117270661058	0.02710240747761495	0.03155746027615711	0.035848377244456185	
0.0001	0.0277328844144202	0.042857909354985874	0.04943562664437902	0.05550062963909902	0.06399368316473708	
0.00017782794100389227	0.048349048836727894	0.07763280969915248	0.08932275359233716	0.0982131151845919	0.11414741174483481	
0.00031622776601683794	0.0851577040241152	0.1395696710801727	0.1604476150179439	0.17426614638532048	0.2033458529759276	
0.0005623413251903491	0.15069537105827407	0.2497893196667958	0.28735662874705326	0.3096196506362588	0.361821824004177	
0.001	0.26727813859674904	0.4459103929934171	0.5143044734758331	0.5505417824491392	0.6430759536573785	
0.0017782794100389228	0.47462285574338237	0.7949474114176764	0.9219084142801526	0.9795742918220389	1.141360038668003	
0.0031622776601683794	0.8435485391402271	1.4162588787659405	1.6598806053595965	1.7440775336623222	2.0213100524709744	
0.005623413251903491	1.5012877842523058	2.521497349797435	3.0164569984790504	3.106939845523827	3.565362693416314	
0.01	2.6819007232342185	4.474309444253033	5.485729024883923	5.629798224073896	6.236480371334934	
0.01778279410038923	4.843432993388612	7.75040138549003	9.723709849436409	10.24074807957101	11.21580634479907	
0.03162277660168379	9.02621540288969	15.175749725746169	17.048959012636587	19.455818915355696	22.565590180414212	
0.05623413251903491	16.934464626866912	23.495932378693993	27.312917452682278	39.460096682338474	55.406114299095485	
0.1	26.04480129153056	46.83772826062518	68.40408652926237	83.21615853649345	90.0434301528924	
0.1778279410038923	35.2481536561754	59.37858635073328	106.27043307483098	128.4452639789067	755.3345987449576	
0.31622776601683794	97.57540603296297	123.34624408261678	168.27683348446777	420.1608589057877	783.0125846851472	
0.5623413251903491	143.17860161456016	397.34565842213476	894.603324805435	1120.6179803853236	18824.780659973912	
1.0	332.3931255688556	958.1269688775806	3592.7570517279946	7050.016158885109	9493.591770772131	


==> data/fig_noise_converge_lorenz63_lide+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.003703834341335451	0.003837320075784675	0.003925784056033242	0.004102311214084381	0.004251287601244074	
1.778279410038923e-06	0.003506048041422009	0.00374872998186022	0.003926122037559214	0.0042006367962216	0.0044941015514551605	
3.162277660168379e-06	0.003244222926172684	0.003669211037513154	0.004053421009743491	0.004413327600136815	0.005009292233910143	
5.623413251903491e-06	0.003129303826698751	0.003797677497509081	0.00442635416858066	0.004992732901671214	0.006106828612684614	
1e-05	0.004018633287928076	0.004673222166057773	0.005584017860520943	0.0068408421388504856	0.008372432688552919	
1.778279410038923e-05	0.006841523404139505	0.007189903730175305	0.00887654525823318	0.01094636768660832	0.012788946498835052	
3.1622776601683795e-05	0.010091964633389378	0.013705172768776494	0.014823211185115549	0.018261745990813278	0.020995962942323393	
5.623413251903491e-05	0.016338815435168838	0.023644231005638748	0.027243900562084318	0.031612196128960254	0.03590595731567934	
0.0001	0.02780487141305559	0.043032131603655654	0.049583259720430914	0.05556174927646158	0.06405509618607955	
0.00017782794100389227	0.04842765704306223	0.07781208400880943	0.08947342177956388	0.09827860212005783	0.11421141007697533	
0.00031622776601683794	0.0852399978610076	0.1397515201175206	0.1605997543647844	0.17433260009349527	0.20341153967684028	
0.0005623413251903491	0.1507795057743489	0.24997253649227852	0.2875096868485286	0.30968558601514085	0.36188871004317363	
0.001	0.2673632068807652	0.44609454032888207	0.5144583478923848	0.5506088301862467	0.6431436499867468	
0.0017782794100389228	0.47470826592909576	0.7951315717123367	0.9220632545158824	0.9796423979475446	1.1414282476114839	
0.0031622776601683794	0.8436339116994099	1.416442564453463	1.660036892275056	1.744147004625618	2.0213783304538016	
0.005623413251903491	1.5013724359720069	2.521679908142529	3.016615742340928	3.1070104564794523	3.565429826944442	
0.01	2.6819832170177507	4.474488091425038	5.485886246282043	5.629946615831889	6.236571768915566	
0.01778279410038923	4.8435103197524505	7.750536195331181	9.723865819912923	10.240923662337982	11.215981143685768	
0.03162277660168379	9.02629576621819	15.175923202014387	17.049073385744144	19.455927582768915	22.56574821579198	
0.05623413251903491	16.934663621403473	23.496051337064397	27.313013806221953	39.46020037677265	55.40623513025833	
0.1	26.044835228963954	46.83785929140346	68.40421594049448	83.21648056924069	90.0435733846546	
0.1778279410038923	35.248217154891485	59.3786333775753	106.27057571857296	128.44541217426837	755.3389746604704	
0.31622776601683794	97.57556509661303	123.3463617871321	168.27702783851518	420.1616238200172	783.020032761097	
0.5623413251903491	143.17865282036018	397.346602542231	894.6049623846227	1120.6233542752002	6065.508294345375	
1.0	334.73524339512284	815.8056417837629	1898.5734661925626	3984.3192462591146	22233.112777151946	


==> data/fig_noise_converge_lorenz63_lide.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.029385183725926193	0.0790850849996292	0.09224123308640673	0.11281048263814863	0.15746241057958535	
0.015848931924611134	0.04666024810619771	0.12557901769839758	0.14593195907553197	0.1787255231417748	0.24942515070111843	
0.025118864315095794	0.07406801186034563	0.1993321878764731	0.23106318392298686	0.2831034769131635	0.3951503468317998	
0.039810717055349734	0.11756174008444638	0.31637456836457545	0.36607697003090145	0.4483214107492899	0.6259768347766569	
0.06309573444801933	0.1866259045976046	0.5022552486554827	0.58026945852088	0.7096536179078365	0.9914687695446098	
0.1	0.2963991516024708	0.797833665420475	0.9203126452813716	1.1224314118070449	1.5698181519508516	
0.15848931924611143	0.47116940728018636	1.26764456463771	1.460473177277988	1.7729349372882026	2.484023652853082	
0.25118864315095807	0.7502659704297588	2.010760580008169	2.319421498855566	2.7939029712793557	3.9260182691798065	
0.3981071705534973	1.1989298059673346	3.186322683890604	3.6872546696711623	4.383760169382353	6.191269663836149	
0.6309573444801934	1.935489930512811	5.02733753735571	5.8661077018753005	6.811533651505395	9.7176389436874	
1.0	3.2263696755023106	7.885925883222129	9.545892791502151	10.586374267901284	15.093141566968677	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	27.76291002538453	27.82082979102661	27.945965258621612	27.97547094523333	27.988559478076514	
1.778279410038923e-06	27.75165373010937	27.78531253032326	27.914908870998538	27.95603646412477	27.988269026608112	
3.162277660168379e-06	27.75821547606245	27.769000680762964	27.910168356387857	27.97067161439382	28.08539922265211	
5.623413251903491e-06	27.748465311210072	27.758553743066766	27.932541559439013	28.068350855859915	28.422210485753332	
1e-05	23.55418416093711	27.758604479913277	27.978581297103123	28.32457198009981	28.54203564528754	
1.778279410038923e-05	18.86484421283968	27.733125841016076	28.217013365374136	28.531825749391974	29.02203451982818	
3.1622776601683795e-05	22.655738843658614	23.709263705946096	28.180738411035414	28.71669562359384	29.094056777525466	
5.623413251903491e-05	15.386606882444898	22.772485644401286	23.524245216013373	28.71509632133051	28.968024237255605	
0.0001	20.10966221822059	21.62990365503771	23.779692778372393	26.760498640419335	29.04705628942633	
0.00017782794100389227	22.94888264224117	24.031856982369327	24.83180686274137	28.441226315452965	28.99139285837637	
0.00031622776601683794	18.42385475798695	24.655089158976615	28.461596045676202	28.713400877218234	28.971924878597193	
0.0005623413251903491	15.38371720259644	22.94214859888285	26.243806398528754	28.561178316682756	28.910825666631165	
0.001	15.253890562073575	17.949849529249654	25.26721792531449	27.616738800106802	28.734664349431455	
0.0017782794100389228	14.52166920273268	22.28310804938198	26.059599203837983	27.306210725828862	29.38496645318449	
0.0031622776601683794	16.747966448096626	20.34248090907427	25.93945788663021	27.15393416809686	28.606065904774916	
0.005623413251903491	19.533366175994416	24.977995221636075	25.845528556707063	27.7207930481078	28.133876394553425	
0.01	5.330833229024779	16.554094633280105	21.212268191710578	27.361757967972608	30.056373920415638	
0.01778279410038923	8.839078928873281	20.041564829542892	22.168129329999132	28.09128944684673	31.96166619944726	
0.03162277660168379	8.681362381144654	12.894367571682103	19.373606191974282	29.063166570039385	35.411051313969544	
0.05623413251903491	14.822258406669512	16.424572376825953	21.32502287387329	31.953238425238737	43.394950911935496	
0.1	13.775548008660671	26.461453456259527	33.03859710177805	43.40640626807018	65.67688564245927	
0.1778279410038923	28.453615224395147	43.270949868881544	48.46285941231747	62.97142993983835	89.33696921373931	
0.31622776601683794	44.955651033700505	68.13384678282449	79.53585584787118	96.22890957588653	116.24871810215409	
0.5623413251903491	70.91699040900424	86.38698308581505	100.081757023363	125.81504876394003	157.88066745732723	
1.0	77.58678941708622	95.48808950996875	133.42759948405893	155.3593026965566	219.9987642452142	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	26.987779505470854	26.988095748253144	26.988748884103295	26.98928665530054	26.989989612198883	
1.778279410038923e-06	26.987018994155168	26.98757990227121	26.98874102697043	26.989697917498784	26.990942859849646	
3.162277660168379e-06	26.985662551205525	26.98666165361051	26.988731977704163	26.99042939816238	26.99262605048064	
5.623413251903491e-06	26.98324502731832	26.985020501849565	26.988714070047628	26.9917259680272	26.99557883547183	
1e-05	26.978921106668295	26.982080990073932	26.98868698804877	26.994021205938214	27.000691720602266	
1.778279410038923e-05	6.54449231607583	26.971249758589337	26.98360971365702	26.996893946976144	27.009302054507994	
3.1622776601683795e-05	6.542672033598727	11.652309327319045	26.969940805122636	27.002962822153673	27.022872518024094	
5.623413251903491e-05	6.539324157519136	11.651279803038484	26.955227423162775	27.013082721754635	27.0407046334118	
0.0001	6.515442663518461	6.538613959597482	16.72928720047925	26.99851775793414	27.053233210235437	
0.00017782794100389227	6.501693599517984	6.591651724153218	26.824003005355355	27.079159997880687	29.394277255260732	
0.00031622776601683794	2.8912467443997953	6.6262425593240755	23.684045101333282	26.32025307270724	29.387800994141852	
0.0005623413251903491	2.4411536520270514	7.295561349127897	22.090614550111873	25.05097554193068	30.353532356277743	
0.001	2.7917643090986353	10.890069311589235	18.215897725572074	24.522543387267934	27.05049766909177	
0.0017782794100389228	2.1246390074100807	9.128850278884597	21.32923623842654	25.76678172714672	28.67918866041344	
0.0031622776601683794	4.356575067108251	12.73053738374404	17.28990400723628	21.435519750080875	28.71682575719037	
0.005623413251903491	3.2192611894691763	5.832442693021033	10.495247776270318	22.977534972714064	30.086422640522105	
0.01	4.134685538677011	6.118392590858476	8.03585504721595	11.948027146930379	23.020702574082136	
0.01778279410038923	5.317864808140009	7.776819402295312	13.49748926047178	19.33482242443662	22.14707845480107	
0.03162277660168379	6.383798677996936	13.078235148143577	15.443251264146957	24.752226607900717	29.6067263867275	
0.05623413251903491	14.806532324387867	20.095277322218955	23.51336578351986	32.110837636541625	45.020665909533186	
0.1	24.08434552254118	27.601874685435433	34.48162119904434	47.291379205545894	66.81227191292678	
0.1778279410038923	19.271582757538567	44.95463486812793	57.78254389655866	68.81377361989583	94.12633372781359	
0.31622776601683794	54.80627394733654	76.77102476020106	86.68015507467288	101.96572216364517	127.89459947697895	
0.5623413251903491	77.11060097096427	111.76161199338348	123.48655402008247	147.4289634819686	172.7610073608592	
1.0	84.99639909454326	100.40144298783949	141.25372381918916	159.9933251279425	230.13981145357585	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	5.604883066688429	5.606162514810882	5.609020939735117	5.611994855812109	5.613177979867589	
1.778279410038923e-06	5.6012019449647905	5.603482170321079	5.608566474518943	5.613855843369839	5.615955811236109	
3.162277660168379e-06	5.594637398544282	5.598707672894543	5.607753683029525	5.617161937751774	5.620883966031863	
5.623413251903491e-06	5.582903491685819	5.590191298287286	5.606291743893846	5.623030673139602	5.629611477435689	
1e-05	5.561845087830233	5.574964693396219	5.603641255427865	5.633435218051802	5.6450180850120475	
1.778279410038923e-05	5.523763581262242	5.547620171499599	5.598763581434463	5.651838272910085	5.67206775128447	
3.1622776601683795e-05	5.4538931811349585	5.498108026955371	5.589552009383858	5.684258607943608	5.7191223221179595	
5.623413251903491e-05	5.321883891273615	5.407007783218134	5.571360047442791	5.74098974054903	5.79974481284018	
0.0001	5.056011300539869	5.2336551955503765	5.532505005837789	5.839222516462759	5.934644828993566	
0.00017782794100389227	4.492778644570405	4.879546688769838	5.437684673239762	6.007113719060239	6.152598066571688	
0.00031622776601683794	2.3002973636023225	4.064768122445709	4.237280574776737	5.675233533094658	6.2970207043693	
0.0005623413251903491	2.0447936675980865	2.330021793480543	3.9348002168059244	4.136426776627959	8.142311660015032	
0.001	1.7754636987444656	2.110911681410389	3.0099579199159328	4.95991001381168	10.219508356548157	
0.0017782794100389228	1.0168867649535156	1.7367508785778558	2.0436570444384836	7.34389213413081	14.258509159177624	
0.0031622776601683794	1.2093970188242655	5.923572976541923	7.54714271063603	8.622093478153234	8.74508867666015	
0.005623413251903491	3.0843190358080004	4.959223380152977	6.1674086876619905	8.571632131226885	9.434465748286787	
0.01	3.780415966215176	4.2545202074503035	6.352506060824361	8.872161147970894	11.471542251732592	
0.01778279410038923	5.063415373236455	7.392899766871997	10.039902206069408	13.541065643725526	27.22725894221873	
0.03162277660168379	10.777240103058023	14.530017566799993	17.222684377751257	19.721182086792464	30.232529679137983	
0.05623413251903491	19.23717577105066	20.980326987245007	24.60306445475826	35.26736205018876	46.1099734204431	
0.1	25.95609680218377	31.864925805012987	40.01769040897706	55.09886839023582	71.51454487845696	
0.1778279410038923	26.467494146986446	49.60124480181362	63.38109707589558	80.00742235348824	102.5839663873918	
0.31622776601683794	57.5807218827849	88.72608020091523	102.54224860240726	107.18722931425626	135.24931104517793	
0.5623413251903491	80.38899077094226	119.68216209536018	141.0765277004607	156.57758323348025	178.02290057371022	
1.0	100.42193304584971	118.44808867566447	151.7319468782652	161.35397784550588	233.10633982483057	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	8.289877304522689	8.293288747603459	8.298476804225476	8.302393784897921	8.304609182731543	
1.778279410038923e-06	8.282860988557552	8.288955663088746	8.298181456277323	8.305153769729769	8.309078800699897	
3.162277660168379e-06	8.270319391276413	8.281242704540047	8.297649802630701	8.31006978507051	8.317001357176327	
5.623413251903491e-06	8.247846114404421	8.267512470023469	8.296682036546104	8.318831914271712	8.331001888470922	
1e-05	8.207505652055495	8.243060642469581	8.29489187980729	8.334469413419768	8.355587419985099	
1.778279410038923e-05	8.13542081213792	8.199490107631572	8.291485751574392	8.3623664696568	8.39814725998631	
3.1622776601683795e-05	8.009399316284641	8.122831592067708	8.284699213398374	8.41169556304671	8.469445629077363	
5.623413251903491e-05	7.798110327118109	7.9916366135882715	8.270225304834568	8.495692270337027	8.581481548683746	
0.0001	0.36075285040139055	7.774987765048168	8.237060594260523	8.628899366820626	8.747844750355666	
0.00017782794100389227	0.3400383706182828	0.42385862206585134	4.611182435657062	8.837418412693882	9.02194089121813	
0.00031622776601683794	0.39418989989408487	0.5175022973962072	4.777511663638845	9.179877718631282	9.319678100781655	
0.0005623413251903491	0.28257301385153377	1.4399060628606877	5.259900924292907	9.012634647230417	9.395463081658924	
0.001	0.5260024629471046	1.1278019373340957	3.2655517366566444	5.785477934060852	8.777921114621902	
0.0017782794100389228	0.9029250120265827	1.859107293317133	3.702582520283211	6.243858807315682	7.935842142726152	
0.0031622776601683794	3.8434739195137833	5.848530088845946	6.439632686339413	8.764794368942068	9.776016294719605	
0.005623413251903491	2.552548382769778	3.504570970827285	4.67732977595456	5.172002558944526	7.225692596883249	
0.01	3.9608942394406257	4.977721404250927	5.676659592741515	6.870634233088941	10.944409354070789	
0.01778279410038923	6.487568023854115	8.651216575947032	10.035807780559397	12.414981275861493	20.925748308031412	
0.03162277660168379	11.75063508323789	14.343485813377917	18.86144965720768	19.672637322443737	30.715454316286824	
0.05623413251903491	20.792131352551838	21.921266333143997	27.86589486161092	37.760736714471555	47.73484477582488	
0.1	31.17963236982863	38.499301994797676	41.506571742850085	63.047584393071105	75.53731186582294	
0.1778279410038923	38.99037697230917	64.31221713240235	68.98857002120704	85.77313626529282	104.4890861469551	
0.31622776601683794	65.30932991413147	94.32590607829285	106.92846882928163	110.32355529641832	136.29849815697935	
0.5623413251903491	81.15710576100787	122.13580241800486	145.7699079169492	157.36602049831197	178.71003076778243	
1.0	100.91648883007547	141.05886646913686	165.6688631234721	200.99344149113315	233.61722584126514	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	9.161138738039867	9.167865158723973	9.178519036925433	9.185188171359243	9.1911644528672	
1.778279410038923e-06	9.146834814684134	9.158933716792493	9.177964507583695	9.189859470108168	9.200344490517818	
3.162277660168379e-06	0.046661584798142954	0.04722475805714037	9.176878253291386	9.198159434706172	9.216266770997748	
5.623413251903491e-06	0.04665459003306102	0.047104561537241546	4.628598870517228	9.21292921502497	9.243123577969987	
1e-05	0.04682288433242234	0.04764635320309511	4.640332490976647	9.239350075031068	9.28508544915863	
1.778279410038923e-05	0.03767543345539754	0.04775477841868177	4.4523123790680375	9.26676879810422	9.320249078401526	
3.1622776601683795e-05	0.04225417342017076	0.053971554975196415	8.788496684308308	8.912565020963783	9.324181978991641	
5.623413251903491e-05	0.030561001009427494	0.05556849772953283	0.07318009303878037	8.272928578904349	9.346274633163185	
0.0001	0.046038896280883	0.24583174095233357	7.073458643372551	8.967011676001178	9.205835546224653	
0.00017782794100389227	0.07758941297034351	0.10870375156942094	0.19617664193736456	3.4489666836491364	8.5648752936221	
0.00031622776601683794	0.1469725740868046	0.1887727685615909	0.2151287653055064	2.1701914938196123	3.8145690886939656	
0.0005623413251903491	0.3084315494084667	0.3564964051173363	1.5605996688492971	4.100352332769896	8.700856842280166	
0.001	0.5359345798493179	0.9563954116320289	2.238785302319102	3.6203384907725122	5.0093671138546725	
0.0017782794100389228	0.9176043742483542	1.3080867665343607	3.1076067917785615	4.694294013346313	6.699812989987402	
0.0031622776601683794	1.5489299800285514	1.766802179308898	2.610907124349187	7.878716999758329	16.924343331534764	
0.005623413251903491	2.179053518502454	2.3340255422819993	2.8306195827676612	3.6284922432144517	8.631762540261217	
0.01	3.614621279893537	4.301295457923184	5.930711699199181	6.7190044925112264	12.586237318624011	
0.01778279410038923	6.741029601560753	9.71420442589007	12.763254228132837	15.635887077873699	21.28935160431367	
0.03162277660168379	10.320536208539187	15.091365159450081	19.14093093634017	25.618914975059322	30.506236268759157	
0.05623413251903491	20.974888276721785	25.93339208923163	31.395366969082524	41.47955040791834	49.299247255334755	
0.1	34.94252655346755	40.9581065061662	47.544923564706096	67.04350463305235	76.19644206759503	
0.1778279410038923	48.529762481715665	67.6273916225358	70.87370459699952	89.73643892530167	104.70078273668713	
0.31622776601683794	65.73895018890528	96.87124672907379	106.60543643328575	114.14058712869682	136.40778326313244	
0.5623413251903491	81.2545295407522	126.68072499155002	146.40762707384545	157.01106440853044	178.78112685572685	
1.0	105.19758763203924	141.0757256629168	167.30899917985187	215.90215156402687	252.2239726338773	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	1.172428553019678	1.173549417606308	1.1751756257776056	1.1770519248329552	1.177776637871772	
1.778279410038923e-06	1.1699468984290422	1.1719510893951945	1.1748469725645099	1.1781832176939797	1.1794641062868017	
3.162277660168379e-06	1.1654879127963738	1.16908698769054	1.17425006391939	1.18018043211592	1.1824336206358794	
5.623413251903491e-06	1.1574100073950804	1.163924465352441	1.1731482981463013	1.183687480529025	1.1876167154712998	
1e-05	1.142562979466536	1.154520452996278	1.1710624089842372	1.1897818369584199	1.1965293410640387	
1.778279410038923e-05	1.1145805048775557	1.137075813498122	1.1669559818306805	1.2001666870781484	1.2114433182834665	
3.1622776601683795e-05	1.0596461710691654	1.103721261981757	1.1584217102458156	1.2171828932057251	1.235202479371022	
5.623413251903491e-05	0.06296752758581904	1.0113643926903375	1.0508848344243018	1.2337021910086645	1.2669787532109917	
0.0001	0.07265369711792936	0.08289939133374227	0.38711407503726336	0.8708974747107222	0.9280549149559222	
0.00017782794100389227	0.11332118670204278	0.19428059342592385	0.542811684013665	1.0594584366443653	1.6455539106611001	
0.00031622776601683794	0.18843224280715246	1.1812188937872001	1.2169337642824645	1.83446385487522	2.9258500337406415	
0.0005623413251903491	0.8500502465307357	1.1125240341441276	1.4368979659380068	2.097537456463916	3.5746870526483785	
0.001	0.674268818558772	0.838369280326725	1.313169485967346	1.8183789718572472	3.542242365290135	
0.0017782794100389228	1.1237082764009199	1.3355526163477638	1.4883529008696172	4.223784625429722	7.617972389792756	
0.0031622776601683794	1.1488896923758403	1.5110712266376873	1.6881760047645233	2.032430869568698	10.546273346150821	
0.005623413251903491	1.8945249338630104	2.2399244034736605	2.96490306123186	3.7400273935118404	6.523725488194093	
0.01	3.726520311679678	4.553127050190843	6.229937049363063	8.54195936793841	10.519292798294975	
0.01778279410038923	6.748392010673045	11.022816744731752	13.585538513015377	18.29225071249514	20.38236356300745	
0.03162277660168379	11.044446395326036	16.574865508722205	21.51142645883671	26.170330793924865	34.122621830536325	
0.05623413251903491	21.52764191659891	26.662694912160944	33.23374200885355	43.92325009715747	49.50418259832689	
0.1	35.36386020926988	39.75877584292996	49.44777233953802	69.59775266197262	76.26653522978651	
0.1778279410038923	48.838542241394904	68.05990290256682	70.77070513474922	91.25638849719112	104.72218225108837	
0.31622776601683794	65.78388865635351	97.29887749227488	107.51588284067499	115.4283246883609	136.41875710126288	
0.5623413251903491	81.26455491950486	128.13493591139056	146.4751697610077	156.84978899395531	178.78826194137545	
1.0	113.3374935961246	151.5528607855402	167.487370715305	218.53653377245809	254.29325140497986	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.009580760549743042	0.009860670568679796	0.010117073754129345	0.010328379958045194	0.010452743778342825	
1.778279410038923e-06	0.009228397473002137	0.009727618960266781	0.010201105350019696	0.01054913032201623	0.010779156172272625	
3.162277660168379e-06	0.00865410593737422	0.009540817361890198	0.010439385662213658	0.010966890303082072	0.011403351182103585	
5.623413251903491e-06	0.007833989185281703	0.009371528916405976	0.011067684682737573	0.011828772929998755	0.012649581274260609	
1e-05	0.007215924795034669	0.009724407552429055	0.012557645244540179	0.013831746282727826	0.015336085805174577	
1.778279410038923e-05	0.009002957728307984	0.013409751236273772	0.01634287902840508	0.018291927340597265	0.033176093768104785	
3.1622776601683795e-05	0.023943976904195495	0.03140165788693896	0.04697110422181909	1.2655640887445705	1.3243696320486804	
5.623413251903491e-05	0.03838660291065617	0.16955133983513687	0.7664475982565315	1.217234679292129	1.2583651357530692	
0.0001	0.061980247024080254	0.13447795031052287	0.48632972783585204	0.8436401835193634	1.1844527523261958	
0.00017782794100389227	0.0917726258667744	0.18038167838196334	0.5631414713401961	0.9566346262588669	2.284956979850294	
0.00031622776601683794	0.21219269523179385	0.2663077704718261	0.490760864620991	1.0729031498589243	1.4994761556495764	
0.0005623413251903491	0.3630630184175966	0.5501625118276252	0.839736192041711	1.2279355734504556	1.2793979338509234	
0.001	0.5584412264186255	0.6695714706580614	0.6793827188333138	1.0241349532736286	1.820315067979997	
0.0017782794100389228	0.6341073949274674	0.8300876176365735	0.9848580765100086	1.2192164639853027	2.1424047120867225	
0.0031622776601683794	1.109178438301077	1.3294797580119604	1.803849178216733	2.1589306925609715	3.003141013341277	
0.005623413251903491	1.9375580789902518	2.4920763375763837	3.4119486127564214	4.395822849607108	5.270170842159302	
0.01	3.7721478710453407	5.071750724783562	6.955441097604867	9.354456740483808	10.428755366090627	
0.01778279410038923	6.78937418958359	10.319864880523062	13.386087750622114	16.68251500059117	21.045139858320997	
0.03162277660168379	11.384057430544912	17.114707972488702	22.579150207222135	26.644729903155632	34.62623530902915	
0.05623413251903491	22.804734369800503	26.810982231590778	34.00136937791011	44.268589126177154	49.52530693903892	
0.1	35.40766374135031	42.387799606032104	51.585305039392836	68.82385851729167	76.27358899420199	
0.1778279410038923	48.87394917023266	68.10456523722975	70.73984801551791	91.45554557224779	104.72432478799847	
0.31622776601683794	65.78840343469648	97.34614821974719	107.8772061537561	119.2343220486907	136.41985524552706	
0.5623413251903491	81.26556040874034	128.3294314973861	146.48196806759285	156.82922695740876	178.78897569250066	
1.0	113.33751855296265	162.10953475676328	174.64842462122797	218.80581471837166	254.50248791685132	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	1.295055183946567	1.3018154854433317	1.3141416773760417	1.3317231923016797	1.3416405965713831	
1.778279410038923e-06	0.007463097259677404	0.0076705260073545245	0.008286007086415878	0.9754239068391202	1.348144908036577	
3.162277660168379e-06	0.00735331210914988	0.009153374519407849	1.275712096718908	1.3456719912229973	1.3698767182745404	
5.623413251903491e-06	0.006408855083531282	0.008849037395815995	1.254485135428284	1.2922764781359053	1.3617254093872633	
1e-05	0.005901073223832803	0.009699126415562469	0.6089683237437384	1.229568157971056	1.3439526303272116	
1.778279410038923e-05	0.007327668242374086	0.014429654689388966	0.2137849012193419	0.9146681008795486	1.1824340382200542	
3.1622776601683795e-05	0.01708991612132658	0.21687133435330702	0.5232792669212	0.8486938092599878	1.3393920467816152	
5.623413251903491e-05	0.037642294538461754	0.0624302117419767	0.20435386152258386	0.390312014125778	1.0159146001658217	
0.0001	0.04929692895767317	0.0761640596290213	0.24251853855214633	0.334733039297356	1.1034759659642255	
0.00017782794100389227	0.1475091757036504	0.2535898082089668	0.32130742671119483	0.9352954538715581	1.233859884892021	
0.00031622776601683794	0.16711159454524185	0.19527594125736772	0.2351298958189036	0.2817298361358329	0.4239132521275945	
0.0005623413251903491	0.24103305214186335	0.27341748430857776	0.3310611757926821	0.39121840552945364	0.5624893688678777	
0.001	0.3668456465633074	0.4937195669732717	0.6022629268305466	0.6691498989929408	0.8298064347137729	
0.0017782794100389228	0.6601735327861793	0.783731163001048	1.0373842024740014	1.185487706681922	1.3695944589120963	
0.0031622776601683794	1.1226291263076205	1.4174094522474585	1.9087487202706794	2.2466830378859477	2.537071031514133	
0.005623413251903491	1.9159855268945978	2.5489031016447403	3.4793690656037684	4.622897433051961	5.219813997836382	
0.01	3.8423750001531234	5.107903800634663	7.0971286642244955	9.460857660073536	10.529589132757595	
0.01778279410038923	6.794273266031638	10.342301711903648	13.58011270956972	16.719014558864824	21.1146739959112	
0.03162277660168379	11.423048209852483	17.230139573808685	22.685696610823275	26.73084841762852	34.67772538402959	
0.05623413251903491	22.82881010236598	27.211280834798462	34.16383510171791	44.30373115649056	49.52742567387659	
0.1	35.412060921018515	43.17171435697305	52.05926421211919	68.56914569162855	76.27429611861942	
0.1778279410038923	48.87758132970107	68.10904611308497	70.73653790298494	91.47609041637054	104.72453861256949	
0.31622776601683794	65.78885502527598	97.35092512292196	107.86204926239398	119.53512231715902	136.41996501541362	
0.5623413251903491	81.26566098480048	128.3491508116574	146.48264827984866	156.8271172961343	178.7890469131525	
1.0	113.33752120603647	162.10963861583008	176.77371391921127	218.83280240055853	254.5234347059652	


==> data/fig_noise_converge_lorenz63_lopinf+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.13385968782384441	0.13492262378564573	0.13659995320308777	0.137901464352993	0.13886013721411922	
1.778279410038923e-06	0.008748007799793523	0.040031371977539885	0.13317167665647028	0.13412182450139892	0.14056040450234258	
3.162277660168379e-06	0.008097254322863831	0.009146587922353521	0.0683041213421052	0.13041105510700282	0.13204612064530272	
5.623413251903491e-06	0.007198689481696763	0.009172665490553645	0.06366137188446247	0.12469668788148751	0.12753038123558808	
1e-05	0.006587616519307924	0.010183401567262444	0.1014887397583688	0.11509699859452568	0.13266673690043557	
1.778279410038923e-05	0.012111733667026075	0.07487211311287509	0.09195893503892957	0.12595572378151199	0.1382962720848562	
3.1622776601683795e-05	0.02163469577296371	0.057862046796292296	0.09528411503640799	0.12553619387830303	0.21413166067301015	
5.623413251903491e-05	0.04337946383013754	0.05771502671857409	0.07114248247530255	0.08337114665501183	0.11126872139490056	
0.0001	0.052622222615577995	0.0649113951135384	0.068023027486583	0.10624430943454258	0.12888654127967275	
0.00017782794100389227	0.07635939140294729	0.09526635815766371	0.11001931053247008	0.12170128311542058	0.29945585186937057	
0.00031622776601683794	0.12416759704410779	0.16358930147304285	0.19457313952503275	0.21435623347483101	0.22936113041525433	
0.0005623413251903491	0.22301399955910137	0.2848611790030998	0.3664500876215369	0.3832608687307355	0.42804060406805117	
0.001	0.3958911301758649	0.49723702749935295	0.6245943780358261	0.6884091412597992	0.8065994060164466	
0.0017782794100389228	0.6785567821248323	0.8519156209043428	1.115951729316651	1.2395115332257602	1.468567775098141	
0.0031622776601683794	1.1280099401315633	1.4600434082925993	1.9892664407148501	2.27003015993039	2.7653110929996916	
0.005623413251903491	1.9074550532091468	2.62339973240584	3.4850849064786518	4.637337476652708	5.294274288278867	
0.01	3.851598674405762	5.111694790554655	7.112490115223403	9.471840334918033	10.539817762814518	
0.01778279410038923	6.794754251244692	10.344569670820569	13.60057921729534	16.722693733974072	21.121661365333022	
0.03162277660168379	11.427001966192082	17.243350006212616	22.69747619855515	26.739689838074472	34.682885914021526	
0.05623413251903491	22.831226837145355	27.378235496880478	34.18244037971833	44.30725161079441	49.527637795149424	
0.1	35.412501534545875	43.26109589120905	52.110338965269904	68.5392702828162	76.27436461543445	
0.1778279410038923	48.877944999156476	68.10949452957927	70.73620568224833	91.47815148559874	104.72456021542749	
0.31622776601683794	65.78890027721414	97.35140323459068	107.86052351488033	119.53597503333432	136.41997553829643	
0.5623413251903491	81.26567106584217	128.35112546388137	146.48271648546364	156.82690616716118	178.7890541102344	
1.0	113.33752134737237	162.10964900580598	176.99575714220538	218.83550177374744	254.5255298395867	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	17.939267926682053	18.01714348524419	18.169843089596878	18.38171227841778	18.530188529192262	
1.778279410038923e-06	17.95752988700477	18.05320623488609	18.168766971085812	18.36378586400724	18.439447535428748	
3.162277660168379e-06	17.986030762514325	18.12496217680581	18.208529002348513	18.396026547243217	18.53179913503562	
5.623413251903491e-06	18.013672745974493	18.017208989851234	18.044073781769377	18.161425190141667	18.46474287411703	
1e-05	17.975927651342538	18.00644153950601	18.04227657154339	18.17294464170311	18.3146438309954	
1.778279410038923e-05	17.891085631648714	18.13062350420576	18.261932025904713	18.35018798798515	18.562635799389007	
3.1622776601683795e-05	17.86252100309773	18.114059054455524	18.203376723306526	18.497636489279365	18.598911246748234	
5.623413251903491e-05	17.771500626857634	17.894495079812714	18.080049628376646	18.362233803136682	18.539374429639807	
0.0001	17.91954284951758	17.996089165371302	18.14416849128525	18.38073154118139	19.167162588809866	
0.00017782794100389227	17.416570199198397	17.638821341039446	17.99265835178847	18.331384628212945	19.17716935698719	
0.00031622776601683794	13.821839792079516	17.38189562853333	17.90103091930504	18.03341937843655	21.4073117473583	
0.0005623413251903491	10.732993716160875	13.963879402501814	17.909426142679067	19.096246911352964	27.51275153489456	
0.001	10.827687135873717	13.850685162094301	16.461703601158014	19.198119071744365	22.398342505870215	
0.0017782794100389228	13.474881788571615	14.888465745117074	16.747497348050707	23.815114599560992	28.547876081975286	
0.0031622776601683794	13.386929730932131	14.619711188144805	16.156396209944578	17.674649737047826	26.10905808671842	
0.005623413251903491	8.468834845100579	12.539538987684729	18.393226017424233	24.572683666092182	29.120209961904923	
0.01	9.988675403009623	11.206014624603895	15.640400279154203	18.604351169143946	24.453824292686512	
0.01778279410038923	6.4749316504904355	8.211731213060915	14.996233904844562	20.854233859330314	24.914805132932425	
0.03162277660168379	8.647063331691982	10.170287493733172	14.52528052483711	20.789441057640055	29.941582211146212	
0.05623413251903491	14.470025517293836	17.42057061973121	20.202635601094133	29.613700623722995	44.29095025517563	
0.1	21.66963257734918	27.44021588414823	34.79212481881234	48.28873448239355	68.65333742523626	
0.1778279410038923	23.461146570965045	50.72185939517994	58.833763424722775	73.72550661706067	97.62262417482967	
0.31622776601683794	59.44764354752948	91.96608036429882	94.66471610928183	103.03840804740332	131.29139143496195	
0.5623413251903491	78.41986499815496	119.25885052714534	132.33998111478877	148.74865160658624	176.08721410292964	
1.0	97.37012485241377	119.09076693716543	148.1800855721933	160.599192375725	232.44212403913892	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	6.0399423641697245	6.043366329474099	6.047005340696829	6.0551258144405775	6.060281819095987	
1.778279410038923e-06	6.032927217074054	6.039037734957268	6.045973554971179	6.0598016965163275	6.0690123506980465	
3.162277660168379e-06	6.0207884039081705	6.03131642971544	6.043561747479252	6.069157655657742	6.084609442673655	
5.623413251903491e-06	5.99919598761762	6.017896805397471	6.039794529683549	6.08555069049265	6.114540238600107	
1e-05	5.961371557857756	5.993938766293768	6.0328619928494565	6.116141282651897	6.221202439882938	
1.778279410038923e-05	5.89434051866758	5.951530105433459	5.99977991827855	6.1159851134902325	6.572913800221721	
3.1622776601683795e-05	5.773231913600414	5.8754576346402825	6.0001200549837055	6.270695631526468	6.54784206286789	
5.623413251903491e-05	5.541154566723921	5.726840012164116	5.966215603348532	6.3689300785363265	6.825873737787526	
0.0001	4.954392478602507	5.13257951362477	5.6397300818561655	6.232802537774322	6.754121825860753	
0.00017782794100389227	4.904715450215654	5.209956757108397	5.88616792413598	6.758529037487639	12.208173541509876	
0.00031622776601683794	3.2511725986464506	5.498409377037628	5.797548017106577	6.628505552346319	12.249679701592736	
0.0005623413251903491	5.230689147234296	5.694849172945711	6.156404466308745	8.975782834203617	18.34229044121072	
0.001	5.118718963129782	5.4508641147835535	5.787188306025699	6.342294899922568	9.63613428379971	
0.0017782794100389228	4.818666122180605	5.337360462014882	5.440703654596497	6.047735968639123	10.094762897030915	
0.0031622776601683794	2.578048605910453	4.921571462503637	5.730890889482396	6.27928587364177	14.516312437074818	
0.005623413251903491	3.392682156292449	3.791786569129286	4.280567187373421	4.804783732501441	17.17583503535188	
0.01	4.009442843932689	4.477717317343186	6.494879957445274	11.499147739339511	16.486525218225367	
0.01778279410038923	6.323638966118638	8.108259321247516	10.137012094034658	14.42445312317351	18.768582945931524	
0.03162277660168379	9.78831478729628	12.618394748542341	14.827369088958175	23.13170951281822	29.595800377144354	
0.05623413251903491	19.95512577102491	22.911025820214583	28.49040659557902	32.40401758083856	47.73400563160398	
0.1	32.64682774978863	37.92412315760025	39.91900929782895	61.89079823431298	74.72826359688582	
0.1778279410038923	42.279586156459395	66.25567253087623	68.81363864500369	86.68172104201061	103.71449198498175	
0.31622776601683794	64.88591318612495	96.54328658541834	105.29352376871833	111.800566603501	135.81841722175182	
0.5623413251903491	80.93268047011628	124.72445754050537	145.53130708156544	156.00724387055902	178.5019301749842	
1.0	110.6737460004285	140.92131275825713	166.41320312098645	201.9587730815365	233.36009027294998	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	2.0537110750372163	2.0548221483322155	2.0561569339014945	2.0586536223604295	2.060033970288663	
1.778279410038923e-06	2.051542266909919	2.0534709469920385	2.0558301670421164	2.0603314488589857	2.0629368296910626	
3.162277660168379e-06	2.047818916508697	2.05111182366224	2.055268482047225	2.063489262381453	2.079715739219678	
5.623413251903491e-06	2.041551508222723	2.0470409493617323	2.0543335111171346	2.066262732521442	2.07256122918818	
1e-05	2.0313639827149217	2.0401382561375416	2.0528590365957875	2.082482457632905	2.1024236399100285	
1.778279410038923e-05	2.016151130515136	2.028833001142602	2.0507740027190238	2.0908255660334794	2.1456142698932092	
3.1622776601683795e-05	2.0007218509183855	2.0166012700221936	2.0485546783966155	2.115207551848316	2.234227558870409	
5.623413251903491e-05	1.9927818810548033	2.022474361300561	2.051628879750258	2.1186910442423526	2.209552138227273	
0.0001	2.0086626557919693	2.052088246210662	2.0690507168028	2.080982248904939	2.3151612452690764	
0.00017782794100389227	1.9926435487561238	2.059512871220112	2.102968176733151	2.1126509518956182	2.5664032583458187	
0.00031622776601683794	1.9684315858695143	2.045065990035435	2.091936320457111	2.2355436466752234	2.5299791587975076	
0.0005623413251903491	0.37949647770990985	1.9481999493479552	2.03906232012297	2.063974820010096	2.1943378879228277	
0.001	0.5775895374997335	1.8250710976150288	1.9540043290663718	2.27764861408851	8.889771847936057	
0.0017782794100389228	1.4061594639451573	1.6186861196793196	1.7887253924443494	1.921687646967976	2.6808822952769416	
0.0031622776601683794	1.7175174851987722	1.956095846501228	2.3316201171335074	3.405141115799389	3.966007381376003	
0.005623413251903491	2.197681230134764	2.32975695744883	2.708513362947283	3.748884544512331	5.490351867056049	
0.01	3.708209513357619	4.219459416955089	5.836943380637464	7.219467014629165	10.23114929309304	
0.01778279410038923	6.747433492729569	9.109219712583737	11.349696977592817	14.095883188123917	18.7485786810879	
0.03162277660168379	10.878527437918127	15.751704586762006	20.04126712899454	25.190039506203483	31.81990755974744	
0.05623413251903491	22.307190822008707	26.302373790614688	31.983862570249677	42.47913750568283	49.2920390581522	
0.1	35.057756351683544	41.95214128885051	49.49142946190216	67.30706220104506	76.10246377223757	
0.1778279410038923	48.64156910849035	67.908045889694	70.52333152239854	90.92013622861067	104.61926143185963	
0.31622776601683794	65.69443104382287	97.26590093486413	107.76054069910779	117.32058365584021	136.35877958661104	
0.5623413251903491	81.23180322095945	127.73461735415692	146.38547514267609	156.7442175434713	178.76016190371826	
1.0	113.33298776770513	160.17003805984024	167.3936792851384	216.4442338184057	251.66977324039192	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.6680282683272197	0.668907438393282	0.6694644538157566	0.6907799263847365	0.6919011971332073	
1.778279410038923e-06	0.667142426135499	0.6683670899655417	0.6699712966005589	0.6903650919701161	0.692328719949494	
3.162277660168379e-06	0.665914489513433	0.6690019731524197	0.6799134898024276	0.6900245795624754	0.6934146588672261	
5.623413251903491e-06	0.6638696060528769	0.6674171695091851	0.6707053755080468	0.6742418041161276	0.6912170129767806	
1e-05	0.665809276876048	0.6738914860830835	0.684876350876099	0.6908406166431215	0.7041547278510859	
1.778279410038923e-05	0.6633701855136667	0.6781356853054378	0.6833863951836299	0.6950053643197023	0.7053976018771119	
3.1622776601683795e-05	0.6505982777302014	0.6712782805807572	0.6795285829586263	0.6905188872429078	0.7230599739834447	
5.623413251903491e-05	0.630405093586249	0.6624277646669723	0.6788786546946364	0.68871944978922	0.7084361992102571	
0.0001	0.6451492077183851	0.6741229304563324	0.6961194985027371	0.7361798915752352	1.0711952474685986	
0.00017782794100389227	0.6242554201962023	0.6500144619673545	0.6953144818720705	0.7607070901366246	3.5929471250275693	
0.00031622776601683794	0.21410623692875946	0.6099357579289255	0.6518398922776716	0.6864786759548056	1.021697297370178	
0.0005623413251903491	0.3996986282986111	0.509756826349256	0.5963229081185202	0.6763869521497122	1.117685399506947	
0.001	0.6129247667118621	0.6493361036495651	0.8247074666820292	1.0824045809637313	1.3261939207889442	
0.0017782794100389228	0.756166346947838	0.8247487574910235	1.0891588149261349	1.3352872801111109	1.4898600412041798	
0.0031622776601683794	1.194668587413163	1.3350011239737938	1.7356595253920164	1.9458805210465377	2.5768380509270936	
0.005623413251903491	1.9379956072435864	2.412123477132578	3.33295131047153	4.2991342625260245	5.080819050786344	
0.01	3.8111510621174083	4.988579309194838	6.89036919123788	9.105179380287423	10.33275396024241	
0.01778279410038923	6.780261070991378	10.1623153088341	13.266626917751182	16.40036936405495	20.718299079719145	
0.03162277660168379	11.358990531827104	16.9951570235791	22.433335180835478	26.499359772356176	34.36146855466663	
0.05623413251903491	22.774778730009395	26.772946098662278	33.9166715349188	44.108883797229566	49.50333797450095	
0.1	35.376041734425236	43.12140962493447	51.76481132016532	68.41922912686418	76.25698959173828	
0.1778279410038923	48.853910631241014	68.08921239436651	70.71464879756228	91.42160038239432	104.71398815703924	
0.31622776601683794	65.77941384681212	97.34284980103857	107.85036342319725	119.48857713121228	136.41384679620833	
0.5623413251903491	81.26227946443967	128.28646441259605	146.47297742099457	156.81860915253174	178.78616365045835	
1.0	113.33706767853818	162.1077681628824	175.64420749624756	218.59276739170858	254.23659907092207	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.20631593520510003	0.20662213233308602	0.20691761213878546	0.20708271815324647	0.20739759216416853	
1.778279410038923e-06	0.20601089947602638	0.20644784856207415	0.20692832309779546	0.20714399602023323	0.2074308734328394	
3.162277660168379e-06	0.20529156426233905	0.2061368643169872	0.2070264659868365	0.20737945709855699	0.20835648978031857	
5.623413251903491e-06	0.20374060198325433	0.204836890243888	0.20718190537805914	0.2081065250933577	0.2096530033488316	
1e-05	0.2018275930084367	0.20822983801635844	0.210057472471979	0.21260988774441414	0.21400395265195604	
1.778279410038923e-05	0.19572445121448837	0.2030298881527961	0.20501665126288426	0.2067277442127053	0.2161608786459805	
3.1622776601683795e-05	0.026522541942956654	0.20237673541182857	0.2029827384398965	0.21758146253572866	0.24429168424165618	
5.623413251903491e-05	0.11764686626820794	0.15318935032461178	0.19458278537608664	0.22063536374566983	1.287208902000079	
0.0001	0.18231167951888355	0.19106583561331297	0.22193894765619127	0.23755313330631844	1.2822349686870873	
0.00017782794100389227	0.12194973486456255	0.15581571638086997	0.1832092047100165	0.21885409185456017	0.3599311639444744	
0.00031622776601683794	0.19811839330415412	0.21539400270539633	0.2589911085564711	0.3525038578818616	0.42273619697805187	
0.0005623413251903491	0.2613546654494516	0.30335820843073985	0.37502939088423004	0.4329997775858259	0.4892790729046219	
0.001	0.41151745382578747	0.494521189339087	0.6172582560986382	0.6434382984082121	0.752861988294543	
0.0017782794100389228	0.6835902475092618	0.8529762167050172	1.088708011044321	1.197521552494064	1.422352349906367	
0.0031622776601683794	1.1330996290898065	1.4511252569720723	1.9643632648252076	2.2313402615995286	2.6999335977359373	
0.005623413251903491	1.910172095269072	2.598956355449027	3.4738138283390327	4.598742504668604	5.231306054626332	
0.01	3.847786394380029	5.098733784615643	7.089716104290913	9.433868644305916	10.495159838793715	
0.01778279410038923	6.793182143140214	10.324522441398614	13.567303324142305	16.690139907572913	21.08102273654524	
0.03162277660168379	11.420431323314023	17.21602158753932	22.67065435927809	26.716051437393205	34.65085514687478	
0.05623413251903491	22.82577765288892	27.3290305494179	34.157229564312395	44.28759158064156	49.52522100796913	
0.1	35.408888985011004	43.255988594393386	52.07971918995982	68.52402066609898	76.27263352036556	
0.1778279410038923	48.87557372739221	68.10750913839755	70.73401439126944	91.47269288344918	104.7235045509522	
0.31622776601683794	65.78795563328714	97.35059519903528	107.85935470964759	119.53130770524136	136.4193639034195	
0.5623413251903491	81.26533278723637	128.3448229210627	146.48174926076564	156.82605498659547	178.7887656903965	
1.0	113.33747593769367	162.10946203491176	176.87976983336705	218.81145893365442	254.4968101706333	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.062482438657203015	0.06466011150656498	0.06479565951070064	0.06568005445042205	0.06628112872151647	
1.778279410038923e-06	0.055148610622666544	0.06271829836414307	0.06444602957417188	0.06471110557170408	0.06643027037841066	
3.162277660168379e-06	0.0640136642467742	0.06498943114646029	0.06757067070929099	0.07584651951291849	0.3172382090330189	
5.623413251903491e-06	0.01095501183407556	0.06379161345362172	0.06469688706939372	0.09587301483994268	0.36082841684160705	
1e-05	0.010946698261590648	0.0627866785830778	0.06436200866079492	0.3308743288543692	0.43130585881854183	
1.778279410038923e-05	0.009447103591531312	0.051834850255326845	0.06229698452818583	0.0678386633883155	0.4364805516397959	
3.1622776601683795e-05	0.04656983856145525	0.0595938589531089	0.06287700941172225	0.07222711079269005	0.11923717264109372	
5.623413251903491e-05	0.04570279930574123	0.06084155089360128	0.07664349566806786	0.11744209542614666	0.13731060429054454	
0.0001	0.05940780422049544	0.06709554065472731	0.07445607831464388	0.08687856814243745	0.1359212452489819	
0.00017782794100389227	0.08831375872499009	0.1010510524492241	0.12461263392394568	0.1421579342643386	0.16173922621951212	
0.00031622776601683794	0.1389809188955375	0.16295689312481293	0.20886373469265518	0.21511350964889442	0.25448164836024606	
0.0005623413251903491	0.23468358473584972	0.28500396980220843	0.36659144091246787	0.3840837489510829	0.4732704164553175	
0.001	0.4020737913074047	0.5023937172486441	0.6394915242959998	0.6824555954538306	0.8560815753175327	
0.0017782794100389228	0.6811539814664183	0.860535430844142	1.1356253328022445	1.2399982285488447	1.5406950125353043	
0.0031622776601683794	1.1291178004310047	1.4616877350946411	2.003593853599258	2.268002224733377	2.8144460744194095	
0.005623413251903491	1.9067335006561457	2.6293104835878993	3.4845362324069855	4.634886748891629	5.295429666414717	
0.01	3.8521566370835068	5.11076844320335	7.1117382962979425	9.469119415408398	10.536352198477678	
0.01778279410038923	6.794643335778837	10.342762903083045	13.599288988401543	16.719797787384415	21.118286318361832	
0.03162277660168379	11.426739159298771	17.2418767625816	22.695968422803876	26.738210860876357	34.68019492630853	
0.05623413251903491	22.830923276617646	27.390486700740727	34.1818024814001	44.30563592976276	49.52741723173346	
0.1	35.41218358969478	43.26964373032327	52.11241077610369	68.53470670132474	76.27419906907323	
0.1778279410038923	48.87774437644795	68.10934072739482	70.7359533537032	91.47781182400604	104.72445683078077	
0.31622776601683794	65.78881021629078	97.35137031047844	107.86025396156803	119.53559330453047	136.41991567004425	
0.5623413251903491	81.26563827834376	128.35069235539623	146.48262661921189	156.82679964779342	178.78902611271403	
1.0	113.3375171584246	162.10963134638618	177.00643066402228	218.83336708146714	254.52286689925003	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.007853896061445088	0.007933712600896226	0.00822522948643107	0.018319782441572202	0.13936842457050724	
1.778279410038923e-06	0.00825234324714474	0.021844669336884635	0.05341638353761557	0.12537297655815835	0.13600723333888054	
3.162277660168379e-06	0.009820880995902987	0.021793294627568505	0.022628595325203803	0.0268800790790699	0.030912782174315177	
5.623413251903491e-06	0.012956544263947663	0.02175581811039954	0.02261642004293775	0.030462508149362154	0.03381706612855684	
1e-05	0.013317394434185153	0.013941873674900952	0.021454933235686237	0.022108809597882497	0.038141604047501415	
1.778279410038923e-05	0.01076519989388554	0.01568702879110617	0.022031623115937985	0.02283624054161184	0.03769363813231542	
3.1622776601683795e-05	0.017397068570585227	0.02411036897523719	0.026120731041157832	0.027938285902433958	0.04133485224669858	
5.623413251903491e-05	0.030647637269199553	0.03465316020918684	0.039493826105133537	0.041151780670249355	0.04603437348134999	
0.0001	0.04687551016920185	0.05290843926004672	0.06412927085302356	0.0679829037568503	0.08488651542040847	
0.00017782794100389227	0.07803740088553791	0.093837693336829	0.11549961728053787	0.12387708158718562	0.152906868653654	
0.00031622776601683794	0.13421598929647913	0.1631198945556438	0.20328618426407333	0.22118712663620438	0.2726109682692915	
0.0005623413251903491	0.23272611703069715	0.2860046956951835	0.3607205713297431	0.3898914507390131	0.48638640617844997	
0.001	0.4014066392544843	0.5039289608863419	0.6397552684846624	0.6858435823373735	0.867189492120683	
0.0017782794100389228	0.681015279851722	0.8616475663873071	1.1408831299681093	1.2445477349696996	1.553640402193374	
0.0031622776601683794	1.1287555731759054	1.4628294678353704	2.007748224912932	2.271754906318063	2.826342671382019	
0.005623413251903491	1.9063725247761023	2.632487721820662	3.4856228528427735	4.6385453180923895	5.3019350888093575	
0.01	3.852602047475056	5.111982982886625	7.113963795206039	9.472669854722925	10.540495242288591	
0.01778279410038923	6.794791235954149	10.344615747679086	13.602507994366187	16.722772329051185	21.122022832112677	
0.03162277660168379	11.427371565528729	17.244542793233684	22.698517135086142	26.74042840524196	34.68313289792139	
0.05623413251903491	22.83143826533168	27.396696368863427	34.18426510931708	44.307442127379815	49.52763679707806	
0.1	35.41251323054063	43.271011000665204	52.11569305291573	68.53577721552439	76.27435490443895	
0.1778279410038923	48.8779615470084	68.10952366938099	70.73614735681045	91.4783233822537	104.72455206602295	
0.31622776601683794	65.78889567445506	97.35144771033126	107.86034392434713	119.53602203739979	136.41997087007317	
0.5623413251903491	81.26566868310223	128.35127959203598	146.4827144501122	156.82687403696764	178.7890518727364	
1.0	113.33752100782536	162.109648388548	177.01912842366693	218.83555825396348	254.52547301983353	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.00846667008041726	0.014797863691171162	0.016343397908462783	0.01697475725978765	0.017539379218934743	
1.778279410038923e-06	0.008651159294336895	0.009384001355597563	0.01470167148610865	0.016529289490942182	0.017206762741904528	
3.162277660168379e-06	0.0073745082166177004	0.009277665055769367	0.01061556786542473	0.011071588674324452	0.01702626915604657	
5.623413251903491e-06	0.007076616110394951	0.009223413749145124	0.01007000670725517	0.011199100042867758	0.01440927706868215	
1e-05	0.0071939224969571145	0.01117746822721294	0.011442764828825374	0.012294813951573334	0.014791251856283827	
1.778279410038923e-05	0.008713651877804634	0.01253748082000883	0.014235415552348332	0.01583622275857432	0.017219312941404063	
3.1622776601683795e-05	0.01636063832830353	0.01851560173051304	0.020355888871321427	0.022349680848823616	0.02884956889350782	
5.623413251903491e-05	0.027277462710392632	0.031596772033044354	0.03486562774015063	0.03844005461159282	0.049968079816893995	
0.0001	0.04505567719878034	0.05343409306322294	0.0628826651631824	0.06972465259376648	0.08772087089122509	
0.00017782794100389227	0.07709795416926964	0.09388317424535222	0.11303712678239343	0.12526110417964184	0.15495312689817498	
0.00031622776601683794	0.13376890828782925	0.16321165991075373	0.20216671672213243	0.22193972439271217	0.27456868310256716	
0.0005623413251903491	0.23253937091824656	0.28612326193325555	0.3601285756593902	0.3904817459703367	0.48769299491318346	
0.001	0.4013430706370892	0.5040927146353588	0.6394442962785711	0.6863599432343519	0.8683093782437111	
0.0017782794100389228	0.6810024955198418	0.8617628905306791	1.1414148931628865	1.2450027851626122	1.5549472317388093	
0.0031622776601683794	1.1287196373776096	1.4629445171393696	2.008166096264007	2.272131117012121	2.8275369545883797	
0.005623413251903491	1.9063360474209279	2.63280693220482	3.4857317178755713	4.638911602841928	5.30258660205921	
0.01	3.85264664345869	5.1121045295511855	7.114186624374261	9.473025160559027	10.540909840546131	
0.01778279410038923	6.794806031980688	10.34480125830791	13.602830061109586	16.72306981229623	21.122396568083126	
0.03162277660168379	11.427434860496037	17.24481042279312	22.69877216776834	26.74065012099086	34.68342678129153	
0.05623413251903491	22.83148974002802	27.397318013457266	34.18451141093114	44.30762273912465	49.527659066058995	
0.1	35.41254594495268	43.27114773546429	52.1160209985417	68.53588548771226	76.27437274056052	
0.1778279410038923	48.87798305229424	68.1095419357186	70.73616704318894	91.47837472689159	104.72456177097911	
0.31622776601683794	65.78890425074104	97.35145549964365	107.86035276478279	119.53606495839156	136.41997649806007	
0.5623413251903491	81.26567185878967	128.35133833385694	146.4827230955389	156.8268816975404	178.78905457857329	
1.0	113.33752142036055	162.1096498902147	177.02039852651785	218.8357772605438	254.5257335924288	


==> data/fig_noise_converge_lorenz63_lopinf+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.007238485318577907	0.0074924199911372705	0.00763703348810366	0.007843636670214678	0.008102692439448216	
1.778279410038923e-06	0.006956451028767158	0.007454332994977746	0.007692101672683798	0.008047316873279364	0.008462391140051744	
3.162277660168379e-06	0.00655592029455244	0.007304552163367073	0.007922905759538319	0.008568560405882514	0.00912670068827093	
5.623413251903491e-06	0.006200851612721566	0.0073900620979196275	0.008213158648593257	0.00934677673040753	0.010449295904070203	
1e-05	0.006763207337856017	0.008136755974582504	0.009494616023929375	0.01079873701476985	0.012285023802152472	
1.778279410038923e-05	0.010289464529308104	0.01107589347929509	0.01278575501827826	0.01451107750193605	0.018136243519306268	
3.1622776601683795e-05	0.016593561338632115	0.019013981726944858	0.019415300816473538	0.022428342834342835	0.029490474404424462	
5.623413251903491e-05	0.026962734662067958	0.03121488462961131	0.03471084560248716	0.03880015860796021	0.05038837071675202	
0.0001	0.044880286151481104	0.0535165505630214	0.0625308571219937	0.07000317743001812	0.08800132037122062	
0.00017782794100389227	0.07700541849704333	0.09389201570664502	0.11278834102936311	0.12537610755000517	0.15515785257940445	
0.00031622776601683794	0.13372447876817875	0.16322159300903558	0.20205453383402516	0.22201513607384915	0.27476603610257166	
0.0005623413251903491	0.23252056487323314	0.2861352981266353	0.36006934416740943	0.39054086719420567	0.48782361206895725	
0.001	0.4013366403449502	0.5041091665211874	0.639413176737373	0.6864115513823315	0.868421513632543	
0.0017782794100389228	0.6810011852824837	0.8617744916542142	1.1414681471613561	1.2450482299369403	1.555078102284506	
0.0031622776601683794	1.1287162607048373	1.4629560405925128	2.0082078091015085	2.2721686851043397	2.827656427736867	
0.005623413251903491	1.9063322820868978	2.6328388706330554	3.4857425553289074	4.638948179611844	5.302651740528782	
0.01	3.8526510597553014	5.112116814948106	7.114208933800197	9.473060715412487	10.540951286323347	
0.01778279410038923	6.794807504218055	10.344819860873738	13.602862169564407	16.723099625143853	21.122433948120438	
0.03162277660168379	11.427441180029053	17.24483715740695	22.69879767287399	26.74067228157573	34.68345614540018	
0.05623413251903491	22.831494928407782	27.397380077799955	34.18453605573883	44.30764076277987	49.5276610397801	
0.1	35.41254977815814	43.27116129093564	52.11605391083191	68.53589452221887	76.27437221955418	
0.1778279410038923	48.87798523581919	68.10954415002283	70.73616871221667	91.47837998219619	104.72456275346109	
0.31622776601683794	65.78890519010896	97.35145624881764	107.86035349723963	119.53606926227361	136.41997733505937	
0.5623413251903491	81.26567214387948	128.35134420668112	146.48272393748124	156.82688260311622	178.7890547319227	
1.0	113.33752166582103	162.10965026371662	177.02052554664064	218.83579925437377	254.5257598305228	


==> data/fig_noise_converge_lorenz63_lsopinf.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.12680702907659425	0.25616091933568275	0.29914289671443695	0.3435030079857334	0.5523720126927907	
0.015848931924611134	0.22298298336480188	0.49884149208599315	0.5552775633027519	0.6187823954965628	0.9976238682006056	
0.025118864315095794	0.4549106895687326	1.0365163217626165	1.1186724651467606	1.27691671739894	2.111206055584068	
0.039810717055349734	1.0372252977130794	2.182239848184222	2.3255747117970786	2.671583785524465	4.761432007600849	
0.06309573444801933	2.3981993066821303	4.431814975386592	5.164918111559161	5.982619001546742	10.795905539025133	
0.1	5.295357746805346	8.992200403703468	11.098680322400151	11.861957200118887	23.161153749367113	
0.15848931924611143	10.728766599763242	17.51553250689644	20.45790418160221	23.55090570704665	44.87396330744708	
0.25118864315095807	20.95001947424746	28.61082816301862	35.781885239732546	43.0270585638493	77.76190088094802	
0.3981071705534973	39.46634300223351	52.16819731882764	60.547709082628	74.34362862519353	120.97862699237751	
0.6309573444801934	62.52036733358637	79.90689413939498	89.67871573637127	111.45219689218703	167.34863015781937	
1.0	77.95044418955054	101.16727063501443	123.16209527175961	143.30602727380315	210.13740914768763	


==> data/fig_noise_converge_lsopinf.dat <==
noise	p0	p25	p50	p75	p100	
1e-06	0.007223542725938736	0.007439704002498265	0.007525706211556373	0.007759132981744585	0.008001517485633089	
1.9952623149688787e-06	0.006918422688648766	0.007343657184951465	0.007537609005854009	0.008006217035261836	0.00842643257043207	
3.981071705534969e-06	0.006493397562795729	0.00727732597289874	0.007762731032418944	0.008609983077419519	0.009293519329366558	
7.943282347242822e-06	0.006508653506529507	0.007637450147853694	0.0087899007676604	0.00990419853071966	0.011078637469096752	
1.584893192461114e-05	0.009424020488377722	0.009925000596196536	0.011891103139368286	0.01345214974243366	0.01672629262503601	
3.1622776601683795e-05	0.016628960792783455	0.01897833045526602	0.019359331942544692	0.022478697735393707	0.029561013700943783	
6.309573444801929e-05	0.029713033206689082	0.03441778762960467	0.03876351252895868	0.04371594663547769	0.05630832068369331	
0.00012589254117941674	0.05555158963627563	0.06731157042968114	0.07920655343224865	0.08855624031072981	0.11035276445842813	
0.00025118864315095795	0.10715689612681131	0.13066107566583104	0.16012136623226092	0.17677253782572344	0.2185616142060794	
0.000501187233627272	0.2082288177877685	0.25563417333598665	0.32088192490753725	0.34907584112962314	0.4348515857481207	
0.001	0.401335859756511	0.504111022866039	0.6394097603704587	0.6864172605984541	0.8684339496790711	
0.001995262314968879	0.7547764767422827	0.9567023655486153	1.284499279584083	1.3939244307304668	1.7496824653109573	
0.003981071705534969	1.3795308949351317	1.8365686168494995	2.4687934595049725	3.0039455540597606	3.6203784418828295	
0.007943282347242814	2.8249670195754266	3.7552918226685432	5.313664247632872	7.265731125111852	7.870184087141652	
0.01584893192461114	6.169459337440779	9.13245672416249	12.134617618492673	15.131361261889289	18.615593534641263	
0.03162277660168379	11.427441885122947	17.244840134804935	22.698800502663495	26.740674778754233	34.68345945986105	
0.0630957344480193	26.257529044558	29.878331249114723	38.062200686980034	47.52764773111758	54.379188892170816	
0.12589254117941662	40.2431633341575	52.828645898621474	57.52899725022344	77.55959967365757	87.68474116529558	
0.2511886431509577	58.89861779875151	85.33514012096845	90.88101965720037	108.7322030874823	122.792305980184	
0.5011872336272725	78.20334702968186	122.27340721797292	138.76781404019394	149.4303870752586	169.40974997939514	
1.0	113.33752153655904	162.10965026822103	177.02053970265976	218.8358016517481	254.52576251916318	


==> data/fig_noise_duffing_lide+ell0+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	1.567004797790928	1.5671287254699109	1.5671754424444266	1.5672317850839375	1.567359087620067	
0.00015848931924611142	1.5668914857886216	1.5670878871216307	1.5671619270449333	1.5672512242235475	1.5674529935269745	
0.00025118864315095795	1.566711916627635	1.5670260359961732	1.567140506283327	1.5672693555517037	1.5676018369316924	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	1.4075966668170883	1.407677684531369	1.4077336292891416	1.4077877714663714	1.4079086235983622	
0.00015848931924611142	1.4075054127727997	1.4076338082759425	1.4077224718475159	1.4078082817310662	1.4079998322184057	
0.00025118864315095795	1.4073608148488994	1.4075774924171005	1.4077047946130063	1.407839509193573	1.4081444084661225	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	1.4068851084305547	1.406968465109625	1.40702260969473	1.407077088062769	1.4071968378827282	
0.00015848931924611142	1.4067932599674318	1.4069253621380136	1.407011172718087	1.4070975154422591	1.4072873188590618	
0.00025118864315095795	1.4066477084262008	1.4068692806663017	1.4069930464700433	1.4071276600652514	1.4074307414695444	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	1.4395039380387453	1.4397438452528628	1.4398204076256866	1.4398778332051054	1.4400333929496671	
0.00015848931924611142	1.4393541907876224	1.439703382939857	1.4398247286413066	1.4399157201476334	1.4401622285898832	
0.00025118864315095795	1.4390700257640252	1.4397329171741633	1.4398643321159403	1.439979869432298	1.4403663228210903	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.00017890549970199396	0.0005974059085056869	0.001007265494499782	0.0015661490391725025	0.003083195950590911	
0.001584893192461114	0.00017679008722480027	0.0009749380440564813	0.0015588223485717024	0.0025101767842218626	0.004912282622068838	
0.0025118864315095794	0.00026103674610789517	0.0016010977510989971	0.0022370561609809285	0.004369613301043742	0.00781029659159095	
0.003981071705534973	0.000396530425889598	0.002346553971282212	0.0034980528219783775	0.006960952016662327	0.012403039293915645	
0.00630957344480193	0.000616014175245308	0.0038231756857826727	0.005540192535479649	0.010555075078108997	0.019175570262771332	
0.01	0.0028024801936202205	0.009656501309998847	0.013233205174505413	0.020897753802240723	0.030628348592362277	
0.01584893192461114	0.020448602098227645	0.02949802148738385	0.0484416532548708	0.07252464803086034	0.24249357606095456	
0.025118864315095808	0.027968237747623827	0.0857712841190566	0.13084170794604116	0.3836166152282379	0.4422544760865382	
0.039810717055349734	0.07218435669224184	0.2216961973387733	0.33777447817503975	0.6999152601149885	0.7859876972003534	
0.06309573444801933	0.2966625942101104	0.5099996839933314	0.7162266585606991	1.132014234985484	1.306486376592803	
0.1	0.5480196593956441	0.8880139037242224	1.214279373293177	1.7581422938093672	2.144875386410504	


==> data/fig_noise_duffing_lide+ell0+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	2.067856971612484e-05	5.269777624351881e-05	0.00011165180236470031	0.00017118337943302937	0.0002896365789374929	
0.00015848931924611142	3.0685402898906215e-05	8.645720668009588e-05	0.00017782759057962552	0.0002671821529040046	0.0004553241756995158	
0.00025118864315095795	4.693655415974573e-05	0.00014448970825691555	0.0003324089536056197	0.0004214797166064567	0.000717931096200885	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	2.961217968279959e-05	8.33017787860012e-05	0.00012883914960140096	0.0001690230632176559	0.0002510977774796105	
0.00015848931924611142	4.607583473898747e-05	0.00013145662922818286	0.00020491263183655407	0.00026625841674380484	0.0003991034792549229	
0.00025118864315095795	7.223841431633944e-05	0.00018306151259892645	0.00038515884088459625	0.0004373892803501067	0.0006335346550094852	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	6.289659329525039e-05	0.00010347153171577911	0.0001564435998338809	0.00021085254531072662	0.00036596046235621974	
0.00015848931924611142	9.970867053679609e-05	0.00016339891515827583	0.00024845820223926625	0.00033500214506381257	0.0005833644227051223	
0.00025118864315095795	0.0001598130278988703	0.0002674253792044561	0.00040786426336584847	0.0005453795655695781	0.0009358385359573678	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.00020920792527557373	0.0003054262167799414	0.0004142668827488397	0.0004936789971096394	0.0007497987334286775	
0.00015848931924611142	0.0002813982021043427	0.000405088031101519	0.0006923790185877445	0.0009743831059281546	0.07248050554384353	
0.00025118864315095795	0.0007198363799099641	0.006003047779522202	0.026840664028814715	0.05683386448193699	0.13082174847827135	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.0005313341649303153	0.013826898242843586	0.02207275688828616	0.03471983448720404	0.05841967389124775	
0.00015848931924611142	0.02720871493389625	0.040385724063924835	0.04878728794811626	0.06436718061970616	0.09766436627651479	
0.00025118864315095795	0.06488054016982037	0.07827151241580599	0.0862799758939081	0.10383807029485834	0.15685772077074958	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.02117372992660311	0.03177917958963302	0.03539986337472572	0.04266491106305828	0.06303022639328262	
0.00015848931924611142	0.03504059332166416	0.05216024410067231	0.05748620734751979	0.0690146859405873	0.09835461428833149	
0.00025118864315095795	0.0744051484859806	0.08462124382236169	0.09239844994507837	0.10842904989025014	0.15614361662260662	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.7516991394314189	0.7517571973076707	0.7518738543614865	0.7519313293075094	0.7520489584789426	
0.00015848931924611142	0.7516115479743051	0.7517035738541067	0.7518884687929293	0.7519795811627665	0.7521659819848819	
0.00025118864315095795	0.7514727614340408	0.7517236460686951	0.7519323788975472	0.7520596322593712	0.7523515080629833	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.11251002375251397	0.11264668849323928	0.11274582425615753	0.11286152292384308	0.1130584634667936	
0.00015848931924611142	0.11238777535745546	0.11260435132506375	0.11276146102654364	0.11294481670283418	0.11325701708480612	
0.00025118864315095795	0.11227989800655921	0.11261883407614683	0.11281959730187438	0.11307908736102015	0.11357185450384825	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.012168945577507037	0.012305448033787008	0.01239253453331762	0.012508026129448294	0.012682996121108674	
0.00015848931924611142	0.012052863341912893	0.012267894685875873	0.012405637005838417	0.012589493958577292	0.01286784372586167	
0.00025118864315095795	0.011789207801554133	0.012291891696449866	0.012478629289321105	0.012720159725588013	0.01316411481728422	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.0013840549439564469	0.0015065981422376393	0.0015843689805826026	0.0016592641754363017	0.0017680911140457519	
0.00015848931924611142	0.0012978855845648888	0.0015143773618913827	0.0016113528702917678	0.0017370942682470416	0.0019272623999001975	
0.00025118864315095795	0.0011730350224964168	0.0015366905717962651	0.0016528742663019336	0.0018760809976350724	0.002207469170703765	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.00024342248387512736	0.00034294975206816615	0.00038582441379276215	0.0004606769241247877	0.0004980416048768671	
0.00015848931924611142	0.0003259830857454104	0.00043122655840662833	0.0005182640637596701	0.0006447080879674619	0.0006958825857905967	
0.00025118864315095795	0.00044949709492794087	0.0006102805647183746	0.0007940704137102293	0.0010040137714759211	0.0011137544831283665	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.0003733649087553156	0.0005099427074864184	0.0005920912236539108	0.0006569203158658827	0.0010850199873663705	
0.00015848931924611142	0.0005611396131877515	0.0007385658814180686	0.0009413279018043708	0.0012189749974122201	0.002939062863545062	
0.00025118864315095795	0.0008720678079147275	0.0011836273091158113	0.001587845304387356	0.0022448134029062223	0.00729329372675745	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.0007285987690998194	0.003290534389618896	0.0064722459582324116	0.008952997771501391	0.024670604293501302	
0.00015848931924611142	0.004334957521153178	0.010833330428907531	0.01572276511170766	0.027760921369112977	0.04736975331114134	
0.00025118864315095795	0.019174170582933147	0.03067470279784028	0.03730959822883645	0.05577161104861559	0.08944470587340016	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.020075855052329773	0.025974859225593762	0.029115981734938068	0.03754374780331932	0.05476310418515659	
0.00015848931924611142	0.033495024656570796	0.04564348254819379	0.0499485445291344	0.06323267069036405	0.09089389484010668	
0.00025118864315095795	0.06614999733314707	0.07719429434355055	0.08379120263499476	0.10194905686163667	0.14819641190957714	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.0224137409236066	0.03274885342595159	0.036081493596712394	0.04321793585816763	0.06128657991196153	
0.00015848931924611142	0.03601654774560346	0.052410953271268365	0.05776787719138035	0.06909691296297854	0.097528402621652	
0.00025118864315095795	0.07448987201632043	0.08451293073877976	0.0921446999859229	0.10828767237790826	0.1549091510823027	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.02271947567511628	0.03343899741682714	0.037014559284710986	0.04396776608765182	0.061969282158123175	
0.00015848931924611142	0.03631987356851966	0.053101224783742976	0.05870219978355885	0.06984954211544159	0.09820975366703949	
0.00025118864315095795	0.07535512065191248	0.08527952650189077	0.0930801565540331	0.10899196204155748	0.15558868883843582	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.022751614840420632	0.033508256472004824	0.0371077135972505	0.04404416538137546	0.06203769944355426	
0.00015848931924611142	0.036351230134582496	0.05317049622522444	0.05879562937917153	0.06992540247695185	0.0982779575516371	
0.00025118864315095795	0.075441753728116	0.08535626912211712	0.09317375309907866	0.10906356459214486	0.15565668838550428	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide.dat <==
noise	F0	F25	F50	F75	F100	mean	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.0006752336358948728	0.0012583175585518835	0.001586922632956123	0.0020595907522889655	0.00457334786152957	0.0017597966951811172	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.0008500872220092042	0.0015825687891981586	0.00199915346564018	0.0025944532259769343	0.0057554024853319905	0.00221577971037334	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.00107021414012683	0.0019907524144675533	0.0025181415464723854	0.0032677354010916472	0.007243399207539293	0.002789826633561808	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.0013473396545651745	0.0025045864644823645	0.0031715385753154374	0.004115233118987474	0.009116484766160414	0.0035125056083032775	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.0016962131688030727	0.0031514033207370755	0.003994162433805959	0.005181987028354408	0.011474250404639995	0.004422297963611769	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.0021354077323201873	0.003965595566043138	0.005029858709962984	0.006524662860415141	0.014442018528463114	0.0055676470485084804	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.0026883014376308683	0.0049904393862049475	0.006333837187185356	0.008214531793130234	0.01817745241205496	0.007009537215651458	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.003384318050463266	0.0062803938347544335	0.007975632948930753	0.01034123129495497	0.022878872955570385	0.008824740498863465	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.004260514552447436	0.007903949415183204	0.010042822966647585	0.013017439874613443	0.028795671067789026	0.011109898962639427	0.0	0.0	0.0	0.0	0.2	0.97	100.0	
0.007943282347242814	0.005363492340337878	0.009947243743711625	0.012645718913164933	0.016384128321250628	0.036241469451243145	0.013986669275920613	0.0	0.0	0.0	0.0	0.2	0.87	100.0	
0.01	0.0067519305233212906	0.01251860416511958	0.015923305945291275	0.020619480072563652	0.045610355664070526	0.01760819324751441	0.0	0.0	0.0	0.2	0.3333333333333333	0.7	100.0	
0.012589254117941675	0.00849970046667351	0.015754164987266058	0.02005069471891088	0.025946698961578432	0.057397506361652854	0.022167236914104313	0.0	0.0	0.0	0.2	0.3333333333333333	0.58	100.0	
0.01584893192461114	0.010699753851020634	0.01982496912923211	0.02524860959258959	0.03264569103672463	0.07222467833996467	0.027906450173990474	0.0	0.0	0.2	0.2	0.3333333333333333	0.39	100.0	
0.0199526231496888	0.01346906438960012	0.02494584339880277	0.03179531535715678	0.041067271457751686	0.09087211648500274	0.035131250962658914	0.0	0.15000000000000002	0.2	0.3333333333333333	0.42857142857142855	0.25	100.0	
0.025118864315095808	0.016954922916417398	0.031386392539231825	0.04004174489135583	0.051650455262807655	0.11431818801829108	0.044226063716231466	0.0	0.2	0.2	0.3333333333333333	0.5	0.13	100.0	
0.03162277660168379	0.021342682604868334	0.039484656613068006	0.050430741411835	0.06494394723767413	0.14378834673803292	0.05567472005895596	0.0	0.2	0.3333333333333333	0.3333333333333333	0.5555555555555556	0.06	100.0	
0.039810717055349734	0.02686582258768447	0.04966423113147686	0.0635197573939025	0.08163213052258142	0.18081594279558594	0.07008616544601637	0.0	0.3333333333333333	0.3333333333333333	0.42857142857142855	0.6363636363636364	0.01	100.0	
0.05011872336272725	0.03381850122371227	0.06247216608956215	0.08000660341321682	0.10256658803903898	0.22731653394722875	0.08822678717786872	0.2	0.3333333333333333	0.42857142857142855	0.5	0.6363636363636364	0.0	100.0	
0.06309573444801933	0.042571740554568985	0.07856866167869281	0.10078582653593665	0.1287723323164594	0.2856790397309321	0.1110611446753648	0.2	0.42857142857142855	0.5	0.5555555555555556	0.6666666666666666	0.0	100.0	
0.07943282347242818	0.05359433179960546	0.09880090692441999	0.12698301737355372	0.1615374768849572	0.3588764602186294	0.13980324727083374	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.6	0.6666666666666666	0.0	100.0	
0.1	0.0674798444350251	0.12434544174949318	0.16002403180436237	0.20245479664343782	0.4505995046324297	0.1759813155602755	0.3333333333333333	0.5	0.5555555555555556	0.6363636363636364	0.6923076923076923	0.0	100.0	
0.12589254117941676	0.08498287418282309	0.15669264253459814	0.20171843104845674	0.2538034966982256	0.5654169279581929	0.22151974387840453	0.42857142857142855	0.5555555555555556	0.6	0.6363636363636364	0.7142857142857143	0.0	100.0	
0.15848931924611143	0.10706804811184706	0.19766214850236433	0.2543682147173698	0.3197255309161194	0.7089669533763854	0.2788432518353989	0.42857142857142855	0.6	0.6363636363636364	0.6666666666666666	0.7142857142857143	0.0	100.0	
0.19952623149688808	0.13497712911545817	0.24974903008529487	0.32011458885250066	0.4028373646944219	0.8881841519373388	0.35101037528513224	0.5	0.6	0.6666666666666666	0.6923076923076923	0.7857142857142857	0.0	100.0	
0.25118864315095824	0.1703231033123807	0.3149093910618579	0.4028819733224017	0.5076589128852834	1.1115707998212985	0.4418867484818721	0.5	0.6363636363636364	0.6923076923076923	0.7142857142857143	0.75	0.0	100.0	
0.31622776601683794	0.21521959394830364	0.39561350583855887	0.5053772124494915	0.6408249657092377	1.3895246663835188	0.5563746572204241	0.5555555555555556	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.8125	0.0	100.0	
0.3981071705534973	0.2724520081870636	0.5004709458041687	0.6378688462011407	0.8165239791334048	118.06775063104972	1.8720232045078449	0.6	0.6923076923076923	0.7142857142857143	0.7333333333333333	0.8	0.0	100.0	
0.5011872336272725	0.3456754061034254	0.6253232668595755	0.8039900565493794	1.030829574028063	875.1640856642922	9.622503644934001	0.6666666666666666	0.7087912087912088	0.7333333333333333	0.75	0.8	0.0	100.0	
0.6309573444801936	0.4395723155849991	0.7974117222139354	1.0338191935254564	1.3479611819935458	1133.560326894277	14.384557341466012	0.6666666666666666	0.7142857142857143	0.7333333333333333	0.75	0.8235294117647058	0.0	100.0	
0.7943282347242822	0.5597961014213809	1.0481910576862807	1.4058419988499984	2.5539657330434347	7930.59102788585	169.68804593162963	0.6666666666666666	0.7333333333333333	0.75	0.7647058823529411	0.8125	0.0	100.0	
1.0	0.7123946807057316	1.391043131872442	2.0790351224445525	104.80660646053151	2051.235677419209	117.96054315824627	0.6666666666666666	0.75	0.7647058823529411	0.8	0.8235294117647058	0.0	100.0	


==> data/fig_noise_duffing_lide_irls0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	8.049655258964591e-05	0.00036751840094931157	0.0006014378347134609	0.0008811294063404718	0.0020918819084778818	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.00010721529407238687	0.00047889768512004543	0.0007615440263932689	0.0011190441790249403	0.0026419263070335524	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.00014576621593326384	0.0006221521821948887	0.0009815466222704169	0.0014668470045727585	0.0033455884630086185	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.00017905253801104193	0.0008703223079866044	0.0012898859208400645	0.001966237515548098	0.0042233285139896635	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.00019288889118851285	0.0010617660676019245	0.0017041171316474171	0.0025391739629077857	0.005328257392060517	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	9.027992099702568e-05	0.001347588686315189	0.0022190177351684394	0.0033349128932747226	0.006768714033590094	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.00020732261695732647	0.0018473204220393548	0.0030169682315943115	0.004611456325909647	0.00863547687723874	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.00025567658674616834	0.0025565247938430743	0.003961218380035552	0.006164970343169233	0.011203394240058803	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0004851371466787554	0.0033897071626148756	0.005250154702299554	0.008125400994820628	0.015129773071823959	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.0010623930871728954	0.004729978431488248	0.00711640971553355	0.010403252962927056	0.019915438854773482	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.0020869410250026186	0.006178439960842948	0.009478869847901817	0.013081177096263562	0.026465696583254025	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0029377765614127856	0.008128040213319747	0.012266695050968902	0.017024797982036675	0.030422311999186373	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0036966264726048534	0.010585647776101702	0.017189193336045183	0.02240897723903939	0.04560773806772608	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.004841597457161133	0.013672615904009219	0.0226725694631702	0.028424156003569914	0.05768317454447646	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.006749320156981056	0.017435720243964482	0.024099341714613438	0.033632833179650476	0.06506369816870772	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.008310525897753142	0.018314936650876346	0.026793092550088334	0.03507272251830319	0.06886586547755642	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.003471046098290367	0.019023230825135386	0.02788558713457357	0.03953828497770599	0.08255423749835068	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0021923471376999186	0.01932030040230897	0.03298478369432309	0.04435679115990106	0.09898521977729244	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.002910307813455498	0.021635637117948546	0.036777040583698434	0.05323031494193606	0.11657359191767325	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242818	0.002287678509016376	0.025638159961102774	0.04428800873416921	0.09913710721656002	1.0830346626819647	0.0	0.0	0.0	0.0	0.25	0.78	100.0	
0.1	0.0037982982824574783	0.04585258600168622	1.0411548864937226	1.0533752216524122	1.088776652131212	0.0	0.0	0.25	0.25	0.25	0.44	100.0	
0.12589254117941676	0.009468360586040109	1.037981057122006	1.0480539029006497	1.061255437358747	1.1128309185392617	0.0	0.25	0.25	0.25	0.25	0.12	100.0	
0.15848931924611143	1.0113252286607881	1.040580763602029	1.0517786554390745	1.0702668163320728	1.1288316697745262	0.25	0.25	0.25	0.25	0.25	0.0	100.0	
0.19952623149688808	1.0042508049111147	1.0371804763217491	1.0494175773008978	1.07369617235631	1.1504306101006856	0.25	0.25	0.25	0.25	0.25	0.0	100.0	
0.25118864315095824	1.0006965747233303	1.0324509357008727	1.0487452590663926	1.0781355896323148	1.1837603023698164	0.25	0.25	0.25	0.25	0.6	0.0	100.0	
0.31622776601683794	0.6677116517105322	1.0257572386264844	1.0443356945955422	1.0761797065771113	1.231943250452993	0.25	0.25	0.25	0.25	0.6	0.0	100.0	
0.3981071705534973	0.7645980490316989	1.019536461530675	1.040483518728948	1.0753275247247993	1.2107375231226118	0.25	0.25	0.25	0.6	0.6	0.0	100.0	
0.5011872336272725	0.33215227719631707	1.0124827501937097	1.0391398388024613	1.0772278899653882	1.2706504154043505	0.25	0.25	0.25	0.6	0.6666666666666666	0.0	100.0	
0.6309573444801936	0.9922184975256931	1.0111898371838204	1.0360457965441476	1.096596610939495	6773.486384019223	0.25	0.25	0.5	0.6	0.7692307692307693	0.0	100.0	
0.7943282347242822	0.5639493400650148	1.0143294270976682	1.0542493946507603	1.223408018911757	1921.1280670735441	0.25	0.25	0.5	0.6	0.8181818181818182	0.0	100.0	
1.0	1.0005404018561959	1.0217007390662334	1.1378537234896173	1.7677980083177207	10628.550934158517	0.25	0.5	0.6	0.6666666666666666	0.8125	0.0	100.0	


==> data/fig_noise_duffing_lide_irls0_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.00018973321277111443	0.00036437178701653473	0.0005018036774029179	0.0007025610576433711	0.0010637504723661044	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0012589254117941675	0.00023824881962075154	0.00045894655668014486	0.0006311686458682377	0.0008841945060337606	0.0013387626753698565	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001584893192461114	0.00029932419646940087	0.0005780098240124199	0.0007940286242147099	0.001112846128398817	0.0016849653265245091	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001995262314968879	0.00037621068472344735	0.000727902885965185	0.0009990556383248778	0.0014006831319833054	0.002120783329423775	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0025118864315095794	0.00047299828479991626	0.000916608529270824	0.0012571667836286074	0.0017630189844180058	0.0026694053865324555	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0031622776601683794	0.0005948368677219329	0.0011541771777173332	0.0015821059766756812	0.002219126564404806	0.0033600157832997368	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.003981071705534973	0.0007482068629740048	0.001453261918124595	0.00199117265972029	0.0027932576745046582	0.00422934135129877	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.005011872336272725	0.0009412632692564588	0.0018297928341061635	0.002506146515814109	0.003515928672678392	0.005323596702315681	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.00630957344480193	0.0011842671858649104	0.002303825839062146	0.003154442981192147	0.004425532458628839	0.006700931374151049	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.007943282347242814	0.0014901280039519105	0.0029006116804190206	0.003970574095288897	0.0055703627029933195	0.008434496411398137	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.01	0.0018750924394316784	0.0036519427768711586	0.0049979787772663035	0.0070111498156591005	0.010616285572806538	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0023595665778338333	0.004597844958654843	0.006291336658726953	0.008824256077213075	0.01336198056328758	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.01584893192461114	0.0029692468528893096	0.005788713522542184	0.007919475555998173	0.011105660404419291	0.01681701285893776	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.003736384596303608	0.0072880036306290676	0.00996900730738679	0.013975921871030129	0.021164124215213583	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095808	0.004701523355875711	0.009175642608568544	0.012548963724154804	0.017586430862690555	0.02663282322549882	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0059155777990787615	0.011552253592486478	0.015796497884751824	0.0221271522427724	0.03351119607810194	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0074424098760487774	0.014544556448434547	0.019884249648105423	0.02783625049467099	0.04216058089838442	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.009362085237810274	0.01831216704062251	0.02502939821539677	0.03501194742397395	0.053033791332489824	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.01177489009131646	0.023056150199739542	0.03150511957000849	0.044027326959407864	0.06669765333777457	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242818	0.014806148100944301	0.02902978778960816	0.03965505509999796	0.055347989561442254	0.08386042280664183	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.0186124820217488	0.0365522568809379	0.04991119612500805	0.06955425566631046	0.10540588013801361	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.02338865228819073	0.046025735958656167	0.06504847537192282	0.0880220532351684	0.1324340526683249	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.029376760461752343	0.05795745661018201	0.08194386102046133	0.13945618300260315	1.0380290076612637	0.0	0.0	0.0	0.0	0.4	0.9	10.0	
0.19952623149688808	0.03687610821891139	0.07313460696565069	0.1473142510063102	0.2292274326971204	1.0339450187047834	0.0	0.0	0.2	0.2	0.4	0.4	10.0	
0.25118864315095824	0.052038061658557795	0.112371369209895	0.27390571415910087	0.8486689786998668	1.0716117297683647	0.0	0.2	0.3333333333333333	0.38333333333333336	0.5	0.2	10.0	
0.31622776601683794	0.06563963543031641	0.22988410482439475	0.39214102273113915	0.9643474190140124	1.0921106886912229	0.2	0.4464285714285714	0.5	0.5535714285714286	0.7272727272727273	0.0	10.0	
0.3981071705534973	0.15865573425442903	0.30209913513715936	0.5212894752871702	1.1047744505493227	1.7162268388258872	0.42857142857142855	0.5	0.5277777777777778	0.5674603174603174	0.7692307692307693	0.0	10.0	
0.5011872336272725	0.19824208368112706	0.3755385617540574	0.6686539063478185	1.2432608148996196	2.220622770851069	0.5	0.5785714285714285	0.6181818181818182	0.7272727272727273	0.7857142857142857	0.0	10.0	
0.6309573444801936	0.24717794556468026	0.7483048135405231	1.0669153291658349	1.4698305623742427	2.745549410511892	0.5	0.5833333333333334	0.6923076923076923	0.724025974025974	0.7857142857142857	0.0	10.0	
0.7943282347242822	0.45175139076027654	1.080402973588214	1.3802499387574323	2.216611932860854	3.3208737258457686	0.6	0.6785714285714286	0.7333333333333333	0.7458333333333333	0.8125	0.0	10.0	
1.0	0.5872997228742607	1.3909348429029444	1.769030756589922	2.8973321177250817	4.145481668519523	0.6363636363636364	0.719047619047619	0.75	0.7875000000000001	0.8125	0.0	10.0	


==> data/fig_noise_duffing_lide_irls0_alpha_0.02.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.00018973344144206704	0.0003643719150340684	0.0005018036232553493	0.0007025611782876623	0.0010637512886434606	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0012589254117941675	0.00023824912811387446	0.0004589466254675405	0.0006311685850744458	0.0008841946570218355	0.0013387623821280194	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001584893192461114	0.00029932465616516453	0.0005780099870379711	0.0007940285522719118	0.001112846289033719	0.0016849649347238272	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001995262314968879	0.00037621053514287736	0.0007279029997793291	0.0009990564072118024	0.0014006832240429825	0.0021207827885544954	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0025118864315095794	0.0004729980307412722	0.0009166085910504161	0.0012571678819312646	0.0017630192687305413	0.0026694046602024958	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0031622776601683794	0.0005948365391979731	0.0011541771624541358	0.001582106465858471	0.0022191267004211196	0.003360014708814628	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.003981071705534973	0.0007482064071028668	0.0014532619280817275	0.001991173668557251	0.0027932579202873354	0.004229339913036608	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.005011872336272725	0.0009412626841905393	0.0018297924909956515	0.0025061478880881397	0.003515929691715241	0.005323599892997379	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.00630957344480193	0.0011842663238337907	0.0023038255279133136	0.0031544449482816955	0.004425535478159609	0.006700937733214143	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.007943282347242814	0.0014901286052740105	0.002900610920526176	0.003970576075562697	0.005570365062596434	0.008434495488322341	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.01	0.001875093373493658	0.0036519411576786025	0.004997981183038421	0.007011152732612889	0.010616283622614828	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0023595685173043238	0.004597844182792898	0.006291339105445258	0.008824258780736643	0.013361980056494272	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.01584893192461114	0.0029692410824404096	0.005788705399324214	0.007919474676913492	0.011105654500775955	0.01681701453128994	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.003736385471543632	0.00728800787802422	0.009969006761895266	0.0139759109356999	0.02116412738254705	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095808	0.004701524820224153	0.00917564333881231	0.012548950902055094	0.017586420285543445	0.026632822020433242	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0059155776067278815	0.01155225133909743	0.015796504648806924	0.02212715528490937	0.03351119554469665	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.007442412474842253	0.01454455431653923	0.019884249687116114	0.02783623534647754	0.04216058364701383	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.009362087584546597	0.01831217326054475	0.025029399120507126	0.03501194311101212	0.0530337940742927	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.011774887576981656	0.02305614064611966	0.03150511387252476	0.04402730379684381	0.06669767231550583	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242818	0.014806174910464093	0.02902978858849628	0.0396550382230199	0.055348052935283186	0.08386044476777964	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.018612423822679938	0.03655225858706515	0.04991120807599843	0.08800438498081786	1.044267666033906	0.0	0.0	0.0	0.0	0.4	0.9	10.0	
0.12589254117941676	0.02338865430219679	0.046025768584616156	0.06281674623588132	0.11078381183151594	1.0414453552170286	0.0	0.0	0.0	0.0	0.4	0.9	10.0	
0.15848931924611143	0.029376749130026462	0.0658195160478969	0.10165450624626457	0.8200994799070302	1.0561404097621723	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.19952623149688808	0.03687616318568288	0.0827712196845362	0.12773676661567523	0.8276403355873164	1.0561526159612593	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.25118864315095824	0.04625532102342219	0.11434049464153462	0.1585492025032441	0.829212945560577	1.0561645480865454	0.0	0.0	0.1	0.35000000000000003	0.4	0.5	10.0	
0.31622776601683794	0.06522534010982622	0.1451121726376421	0.31082916329040755	0.8578550146064449	1.0811936122954067	0.0	0.23333333333333334	0.4	0.48214285714285715	0.5714285714285714	0.2	10.0	
0.3981071705534973	0.08165787916978683	0.18169901251125053	0.4792876102936796	1.0054019579069156	1.1143819438414673	0.2	0.3571428571428571	0.4642857142857143	0.5535714285714286	0.7	0.0	10.0	
0.5011872336272725	0.10255932162389866	0.36758139140189244	0.7988331689161821	1.132286178353643	2.1423466635969564	0.3333333333333333	0.4464285714285714	0.5277777777777778	0.5674603174603174	0.75	0.0	10.0	
0.6309573444801936	0.24717796466383835	0.4799648661082273	0.8347966006643011	1.3265816602670555	2.729201396732242	0.5	0.5555555555555556	0.6	0.7204545454545455	0.7857142857142857	0.0	10.0	
0.7943282347242822	0.307345299832711	0.8222825659555275	1.3086587108268968	1.823844978075873	3.3857929766409525	0.5	0.5757575757575758	0.6923076923076923	0.7087912087912088	0.7857142857142857	0.0	10.0	
1.0	0.4276336979703466	1.2280211811831938	1.7690306390847566	2.7940625778003905	4.084163272950764	0.6363636363636364	0.6749999999999999	0.7238095238095238	0.7458333333333333	0.8125	0.0	10.0	


==> data/fig_noise_duffing_lide_irls0_alpha_0.05.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.0001897330393672064	0.0003643716784033924	0.0005018043305054097	0.0007025613260461144	0.001063751273362515	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0012589254117941675	0.00023824860110055482	0.00045894634411232306	0.0006311695086567068	0.0008841948345673743	0.0013387626634880157	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001584893192461114	0.0002993239762585969	0.0005780096223356877	0.0007940297831592036	0.001112846685962619	0.0016849650846035673	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001995262314968879	0.0003762096399355323	0.0007279025022742466	0.0009990572128283498	0.0014006842507294612	0.0021207844943268816	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0025118864315095794	0.000472996877572404	0.000916608109233557	0.0012571689296711696	0.001763020917653611	0.0026694068017998444	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0031622776601683794	0.0005948371769849347	0.0011541765025225906	0.001582108210074581	0.002219128881236799	0.003360018450741561	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.003981071705534973	0.000748207008954111	0.001453260998945759	0.0019911758956584987	0.0027932613910915866	0.004229344792887671	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.005011872336272725	0.0009412622860821752	0.001829791777331561	0.0025061510657134554	0.0035159339841453565	0.005323601466248335	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.00630957344480193	0.0011842693531039499	0.0023038239836896614	0.0031544489625974816	0.004425539476176657	0.006700936762068332	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.007943282347242814	0.001490131360350077	0.002900609207415955	0.00397058189443834	0.005570370688920389	0.008434498100672757	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.01	0.0018750924112825957	0.0036519383012025945	0.004997989521276225	0.008800680437454972	1.0548256777400649	0.0	0.0	0.0	0.0	0.4	0.9	10.0	
0.012589254117941675	0.002359569335941328	0.004597839450360109	0.006291345715249309	0.011079803783990656	1.0545057247003018	0.0	0.0	0.0	0.0	0.4	0.9	10.0	
0.01584893192461114	0.002969240783492422	0.005788711912677162	0.007919488191853391	0.015598071893148387	1.0560790386554344	0.0	0.0	0.0	0.0	0.4	0.8	10.0	
0.0199526231496888	0.0037363825381545633	0.008158154070118098	0.012881022997495837	0.7954918442003525	1.0560812183824904	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.025118864315095808	0.004701523691800583	0.010267444978805705	0.016211953161240415	0.7963864459956373	1.0560839258570618	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.03162277660168379	0.0059155710759340235	0.012921464710525847	0.020403061700384043	0.7975151941600938	1.056087289545327	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.039810717055349734	0.0074424040470996685	0.016260424843621984	0.02567574195967321	0.7989401746475482	1.0560914199771785	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.05011872336272725	0.00936207568226676	0.020460366721877385	0.032307932352329545	0.8007404206026987	1.0560964883585187	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.06309573444801933	0.011774861750596388	0.025742125080968722	0.04064833528498231	0.8030168661961263	1.05610264354529	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.07943282347242818	0.014806197102345688	0.032382539309010826	0.05113409773246367	0.805898715374208	1.0561100477289815	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.1	0.018612498471415263	0.04072811172566336	0.06431247924283859	0.8095521960165782	1.0561188137609305	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.12589254117941676	0.023388671771541608	0.05121203753065398	0.08086783923144324	0.8141925058771207	1.0561289925751793	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.15848931924611143	0.029376760085192393	0.0643747975186057	0.1016545164476385	0.8200994884889379	1.0561404078169043	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.19952623149688808	0.0368761832942233	0.08088907394667186	0.12773677769535283	0.8276403371799711	1.0561525931854772	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.25118864315095824	0.04625540260124448	0.10405916699526972	0.16043721190672047	0.8373013203177297	1.056164560109021	0.0	0.0	0.0	0.30000000000000004	0.4	0.7	10.0	
0.31622776601683794	0.057965184015705086	0.13461516314074623	0.2417463053308453	0.8423419854067375	1.0561742171534465	0.0	0.0	0.2	0.4	0.5	0.5	10.0	
0.3981071705534973	0.07255239870545217	0.18218708889130653	0.3129487760067118	1.02862467168868	1.0561779422465987	0.0	0.05	0.30000000000000004	0.4	0.7142857142857143	0.3	10.0	
0.5011872336272725	0.10207487668852813	0.21674263895445675	0.4764961200117561	1.0216382648354765	1.1210075672359754	0.0	0.3333333333333333	0.41428571428571426	0.5	0.7142857142857143	0.1	10.0	
0.6309573444801936	0.1273465198570972	0.26695242218281456	0.7209954526445985	1.179266831286616	2.6737492968417986	0.2	0.3571428571428571	0.4642857142857143	0.5535714285714286	0.7272727272727273	0.0	10.0	
0.7943282347242822	0.15883737423705158	0.5911402793185044	1.1715630578974103	1.3344069673105894	3.4317903144783557	0.3333333333333333	0.4464285714285714	0.5634920634920635	0.6840909090909091	0.75	0.0	10.0	
1.0	0.38080579415059046	1.1920770457952747	1.6104781857912962	1.8916450026412528	4.216694990337233	0.5	0.5595238095238095	0.696969696969697	0.7318181818181818	0.7857142857142857	0.0	10.0	


==> data/fig_noise_duffing_lide_irls0_alpha_0.1.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	1.055805926826723	1.0559536149928093	1.0560199919962274	1.0560763557350707	1.0561946697235123	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0012589254117941675	1.0557375607769386	1.055923399927789	1.0560069341614424	1.0560779036983965	1.0562268779782449	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.001584893192461114	1.0556515522759324	1.0558853787186744	1.0559905148040554	1.0560798414743104	1.0562674370169198	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.001995262314968879	1.0555433721534768	1.0558375327672687	1.0559698487145495	1.0560822905589775	1.0563185240140627	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0025118864315095794	1.0554073167321805	1.055777313139422	1.0559438266421268	1.0560853793399043	1.05638285030762	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0031622776601683794	1.0552362841734686	1.0557015622697026	1.055911085518383	1.0560892526204992	1.056463918273451	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.003981071705534973	1.055021359747776	1.0556062716404246	1.0558698807421485	1.0560941469387666	1.0565660284981633	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.005011872336272725	1.0547513855357695	1.0554864306679523	1.0558180130492456	1.0561002957106576	1.0566947519396261	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.00630957344480193	1.0544124748844155	1.0553357524871645	1.055752764747385	1.0561080499190676	1.056856985528866	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.007943282347242814	1.0539873203364543	1.0551463454623857	1.055670688553874	1.0561178123426525	1.0570616001005435	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.01	1.0534545197308371	1.0549084002851588	1.0555674197915312	1.0561301039418582	1.0573197173722768	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.012589254117941675	1.0527875903936175	1.0546096001673793	1.055437577460526	1.056145587912184	1.0576455328529963	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.01584893192461114	1.0519540503791616	1.054234659951482	1.0552743267368956	1.0561650917780683	1.0580570728037875	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0199526231496888	1.0509143302395283	1.053764534597113	1.0550691679414694	1.056189666051565	1.0585773392909368	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.025118864315095808	1.049620645825902	1.0531757412626854	1.0548114390652066	1.0562206329608423	1.0592357466484175	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.03162277660168379	1.0480162154388442	1.0524393150157678	1.0544878705983232	1.0562596620945	1.0600700683542301	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.039810717055349734	1.0460347105238472	1.051519860120585	1.0540819242752582	1.056308874102306	1.0611290400240119	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.05011872336272725	1.043600985018433	1.050374460584374	1.0535730891546553	1.0563709287493208	1.062475864857896	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.06309573444801933	1.0406335159611693	1.0489517030638575	1.0529360404168915	1.0564492414918587	1.06419306845451	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.07943282347242818	1.037050477553043	1.0471910241533104	1.0521396353435644	1.0565481158226302	1.0663891976356665	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.1	1.0327817365978964	1.0450227105790417	1.0511458848097095	1.0566730441880083	1.0692083937499333	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.12589254117941676	0.0679500032047153	1.0327458397316958	1.0473618298393426	1.054655794447592	1.0671002270440433	0.0	0.4	0.4	0.4	0.4	0.1	10.0	
0.15848931924611143	0.08563115062493405	1.0278327622005365	1.0452437205723353	1.0542993356287502	1.0701211280691927	0.0	0.4	0.4	0.4	0.4	0.1	10.0	
0.19952623149688808	0.1079419823147084	1.0352907586525288	1.0464766753102785	1.0559174165941725	1.074020505645669	0.0	0.4	0.4	0.4	0.4	0.1	10.0	
0.25118864315095824	0.13611170521123364	1.0360120688786623	1.043611775924618	1.0533081147978285	1.0790818627921315	0.0	0.4	0.4	0.4	0.4	0.1	10.0	
0.31622776601683794	0.11362099748446582	1.0240097627335496	1.0311226387354724	1.04165246940049	1.0586292218118651	0.0	0.4	0.4	0.4	0.4	0.2	10.0	
0.3981071705534973	0.14333809321422977	0.4148308979008203	1.0209019391406629	1.0382720693663865	1.0593235251759672	0.0	0.4	0.4	0.4	0.6666666666666666	0.2	10.0	
0.5011872336272725	0.1875732515138747	0.24759890930295642	1.0057422835675334	1.031651129021373	1.05616950150385	0.0	0.1	0.4	0.4	0.7142857142857143	0.3	10.0	
0.6309573444801936	0.21994871845633238	0.30257896927967454	1.004129551796464	1.0272309611558317	1.1602592968029728	0.0	0.25	0.4	0.5	0.7142857142857143	0.1	10.0	
0.7943282347242822	0.2763360577785677	0.508958284185965	1.0657571690467496	1.2070705959603303	3.396290047706252	0.0	0.35	0.4642857142857143	0.5535714285714286	0.6666666666666666	0.1	10.0	
1.0	0.19668750147991143	0.714653087661663	1.3108367361566127	1.6480179203960634	4.284987592205318	0.3333333333333333	0.5	0.5902777777777778	0.7121212121212122	0.7692307692307693	0.0	10.0	


==> data/fig_noise_duffing_lide_irls0_alpha_0.2.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	1.0558059751382702	1.0559536307642403	1.0560199942599997	1.0560763460968083	1.056194667862065	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0012589254117941675	1.0557376081495962	1.0559234142417364	1.0560069718487892	1.0560778920408584	1.0562268861429962	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.001584893192461114	1.0556515539456452	1.0558854147230552	1.0559905366662188	1.0560798354577763	1.0562674147267945	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.001995262314968879	1.0555433865249841	1.05583753366508	1.0559698629968186	1.0560823186563792	1.0563185125644736	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0025118864315095794	1.0554073206920112	1.0557773250438605	1.055943847620367	1.056085412616018	1.0563828550489796	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0031622776601683794	1.055236289234952	1.055701586844464	1.0559111050191796	1.0560892607275436	1.0564639239722315	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.003981071705534973	1.055021342412938	1.055606259822923	1.0558699153541875	1.056094156075132	1.0565660436106856	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.005011872336272725	1.0547513800075103	1.0554864132440434	1.0558180381809126	1.0561003082328226	1.0566947358855199	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.00630957344480193	1.054412454157391	1.0553357442149311	1.0557527622806542	1.0561080630953201	1.0568570018511443	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.007943282347242814	1.0539873269512694	1.05514633064428	1.0556706839220813	1.056117824086588	1.0570616161637398	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.01	1.0534545603280334	1.054908418711662	1.055567434831103	1.0561301330558588	1.0573197066369369	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.012589254117941675	1.0527875810296021	1.0546096247036216	1.0554375968347758	1.056145627503767	1.0576455677310836	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.01584893192461114	1.0519540477452622	1.0542346618852068	1.0552743493685772	1.056165115142133	1.0580570963131901	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.0199526231496888	1.0509143435189108	1.053764532981377	1.0550691813015516	1.0561896695822575	1.0585773749292544	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.025118864315095808	1.0496206526822538	1.0531757570629625	1.0548114516472804	1.0562206298545516	1.0592357518183506	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.03162277660168379	1.0480162152123371	1.052439339893288	1.054487879077328	1.0562596856501734	1.060070074997385	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.039810717055349734	1.0460346876287114	1.0515198782339104	1.054081923482709	1.0563089082329595	1.061129077588895	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.05011872336272725	1.0436009726792952	1.050374438957596	1.053573098326206	1.0563709356981528	1.062475833751894	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.06309573444801933	1.0406334852151613	1.0489516931516172	1.0529360498573275	1.056449261834597	1.0641930805502156	0.4	0.4	0.4	0.4	0.4	0.0	10.0	
0.07943282347242818	1.0370504381249703	1.0471909890474822	1.0521396285155742	1.061357414044104	1.0854810772411057	0.25	0.4	0.4	0.4	0.4	0.0	10.0	
0.1	1.0327817228286245	1.0450227013770093	1.0511458886507623	1.0627761604037333	1.085169471282803	0.25	0.4	0.4	0.4	0.4	0.0	10.0	
0.12589254117941676	1.0298460107209821	1.0455836296890033	1.0499088744413934	1.068899066402124	1.0985071110529028	0.25	0.2875	0.4	0.4	0.4	0.0	10.0	
0.15848931924611143	1.0380290592818027	1.0428557449348563	1.0483738326208938	1.0724997985953793	1.1016943083131978	0.25	0.25	0.4	0.4	0.4	0.0	10.0	
0.19952623149688808	1.029343006887584	1.0362224956387112	1.0464766507881	1.0771523915735632	1.105778918606152	0.25	0.25	0.4	0.4	0.4	0.0	10.0	
0.25118864315095824	1.0195340498620202	1.0307358220037983	1.0441441838300425	1.0766610462293116	1.111035248589409	0.25	0.25	0.4	0.4	0.4	0.0	10.0	
0.31622776601683794	0.17170577344335072	1.0254831053742683	1.0359250974522913	1.0544740163102597	1.1178328876236712	0.0	0.25	0.4	0.4	0.4	0.1	10.0	
0.3981071705534973	0.21672379006848516	1.0179415295906837	1.031381453501552	1.0541656297150437	1.1266751605869276	0.0	0.2875	0.4	0.4	0.4	0.1	10.0	
0.5011872336272725	0.27372915010075616	1.008937538966597	1.029175614774	1.0538390476011628	1.1382551955432527	0.0	0.2875	0.4	0.4	0.75	0.1	10.0	
0.6309573444801936	0.34602256654348684	1.0076282859440373	1.023472130851403	1.0651437860844921	1.1476928389984333	0.0	0.2875	0.4	0.6	0.75	0.1	10.0	
0.7943282347242822	0.3546173919805165	1.0078352209475916	1.0209087598444708	1.0618071204139783	1.165707186814307	0.2	0.2875	0.4	0.5285714285714286	0.6666666666666666	0.0	10.0	
1.0	0.346936194023754	0.5739092293917182	1.0498641853251849	1.2912623951049393	4.262660320287864	0.2	0.35	0.45	0.5535714285714286	0.6666666666666666	0.0	10.0	


==> data/fig_noise_duffing_lide_irls0_alpha_0.5.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	1.086312050254118	1.0865383730865796	1.0866204353134323	1.0866989455971328	1.0868232081732325	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0012589254117941675	1.0862179595004655	1.0865027782916015	1.0866060707761924	1.0867049089826555	1.0868613689841622	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.001584893192461114	1.0860995762194996	1.086457971560489	1.0865879873597386	1.0867124144899099	1.0869094150241958	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.001995262314968879	1.0859506605253144	1.0864015867887047	1.0865652251268203	1.0867218640697878	1.0869699228376162	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0025118864315095794	1.0857633648445413	1.0863306270749866	1.0865365784870717	1.086733764158837	1.087046130277905	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0031622776601683794	1.0855278672577982	1.0862413307931187	1.086500518667436	1.086748740659666	1.087142119189267	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.003981071705534973	1.0852318439980448	1.0861289844255295	1.0864551293847227	1.0867676080561313	1.0872630321098553	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.005011872336272725	1.0848599055057166	1.0859876568415876	1.086398008310331	1.086791360147121	1.0874153834698053	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.00630957344480193	1.0843928102990494	1.085809901808315	1.0863261297485607	1.0868212720101076	1.087607363130852	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.007943282347242814	1.083806593558035	1.0855863846795162	1.086235687106439	1.0868589378650537	1.0878493690200994	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.01	1.083071495629712	1.0853054180410473	1.0861219051494753	1.086906387399047	1.0881545200272902	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.012589254117941675	1.082150653330009	1.0849523607290317	1.0859787725153733	1.0869661499000114	1.0885394529130874	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.01584893192461114	1.080998667887129	1.0845089604949703	1.0857987639295756	1.0870414300486768	1.0890252632222464	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0199526231496888	1.079559957862938	1.08395242131243	1.085572444104693	1.0871362921921088	1.0896388046093266	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.025118864315095808	1.0777670407725422	1.083254437392117	1.0852879817959336	1.0872558444618914	1.090414258254391	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.03162277660168379	1.0755389851571564	1.0823799515413053	1.0849306180463332	1.0874065495836653	1.0913953418284235	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.039810717055349734	1.0727801592878978	1.0812857244225833	1.0844818890761356	1.0875966129413104	1.0926381362730344	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.05011872336272725	1.0693803015703112	1.0799186837945627	1.0839188396126231	1.0878363983094355	1.094214889196499	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.06309573444801933	1.0652163519049695	1.07821464310161	1.0832129497491763	1.088139091513928	1.0962191870347409	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.07943282347242818	1.0601592603188672	1.0760961032141396	1.0823289823172881	1.0885214554238853	1.098772987047975	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.1	1.054086456868825	1.0734715511472437	1.081223500230072	1.0890047753452694	1.1020363669882838	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.12589254117941676	1.046907891084475	1.0702345790477499	1.0798436847036967	1.0896166552805433	1.106221183138625	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.15848931924611143	1.0386117118202571	1.0662666242416172	1.0781253772762973	1.0903922895292106	1.1116109374999341	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.19952623149688808	1.0293429974588286	1.061441272144573	1.0759920087420007	1.091376793886932	1.118587996253496	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.25118864315095824	1.0195340445127532	1.0556369346605723	1.0733536852363765	1.0926296308198973	1.1276747281137953	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.31622776601683794	1.0101114885113802	1.0487596144246627	1.0701078520722394	1.0942278986203926	1.1395929142789398	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.3981071705534973	1.0028083964191177	1.04078464419411	1.0661420084629714	1.096273828387334	1.1553517200712757	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.5011872336272725	1.0005935772077743	1.0318298955621903	1.0613413076206446	1.0989035921792834	1.1763781669188742	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.6309573444801936	1.0081720945057766	1.0222758596905808	1.0556039835730553	1.112408764987148	1.2047105744493063	0.25	0.25	0.25	0.25	0.6	0.0	10.0	
0.7943282347242822	1.0093962463628756	1.0257064266372655	1.0340937657878468	1.0761335078488807	1.2432871653961115	0.25	0.25	0.25	0.55	0.7142857142857143	0.0	10.0	
1.0	0.554859471337303	1.0176416021131816	1.0424563341816835	1.0850797144162687	1.1895597310150485	0.0	0.25	0.325	0.55	0.7142857142857143	0.1	10.0	


==> data/fig_noise_duffing_lide_irls0_alpha_1.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	1.0863120478905657	1.0865383736852021	1.0866204334996468	1.086698942823102	1.086823202264567	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0012589254117941675	1.0862179542981123	1.086502775424361	1.0866060698796471	1.0867049082519242	1.086861360074923	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.001584893192461114	1.086099572514208	1.0864579737183724	1.0865879859778271	1.0867124088252593	1.086909409285516	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.001995262314968879	1.0859506559325582	1.0864015838850376	1.0865652253979254	1.086721862923419	1.0869699222968061	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0025118864315095794	1.0857633616174454	1.0863306237851988	1.086536551012113	1.0867337585035934	1.0870461232940472	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0031622776601683794	1.0855278631449345	1.0862413283322772	1.0865004942986243	1.0867487266532314	1.087142110398374	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.003981071705534973	1.08523183994855	1.0861289828582645	1.0864551079863287	1.0867675884534898	1.0872630269734733	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.005011872336272725	1.0848598994932166	1.085987652375628	1.0863979917377953	1.0867913425206994	1.0874153816712424	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.00630957344480193	1.0843928087059216	1.085809893792995	1.0863261158161792	1.0868212604188052	1.087607360078179	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.007943282347242814	1.0838065950404157	1.0855863844155198	1.0862356762548004	1.0868589005349139	1.0878493635287099	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.01	1.0830714939422879	1.0853054083211187	1.0861218952454228	1.086906339045912	1.0881545174361413	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.012589254117941675	1.082150655378753	1.084952362755378	1.0859787673283938	1.0869660982386185	1.0885394467176146	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.01584893192461114	1.0809986694844447	1.084508952360335	1.0857987601054337	1.0870413954513045	1.0890252600157977	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.0199526231496888	1.0795599479115285	1.0839524106464744	1.0855724409956315	1.087136273353411	1.0896387939455732	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.025118864315095808	1.0777670436442686	1.0832544482847917	1.0852879824387032	1.0872558393423049	1.090414247987211	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.03162277660168379	1.0755389738936207	1.0823799503406417	1.0849305603695254	1.0874065532088935	1.091395336351366	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.039810717055349734	1.0727801009961013	1.0812856839808414	1.0844818311842146	1.0875965310404623	1.092638134413966	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.05011872336272725	1.0693802361299525	1.0799187495742724	1.0839187791521088	1.0878363127219939	1.094214882695466	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.06309573444801933	1.0652164226462855	1.0782147198181455	1.0832129312888235	1.0881390371546904	1.0962191799115886	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.07943282347242818	1.0601593452587816	1.0760961982653252	1.082328963688271	1.0885213746516729	1.09877297709499	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.1	1.054086561869943	1.073471454324869	1.0812235588790446	1.0890048079006978	1.1020363643144666	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.12589254117941676	1.0469078928251623	1.0702345893018441	1.0798437053091878	1.0896166996679342	1.1062212768541515	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.15848931924611143	1.0386117126661203	1.0662666379531551	1.0781254053998817	1.0903922699200266	1.1116110570218478	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.19952623149688808	1.0293429973364236	1.0614412851263844	1.0759920396126674	1.0913768043915297	1.1185881510872084	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.25118864315095824	1.0195340443845955	1.0556369350106358	1.0733536689534398	1.0926296683166807	1.1276747322374532	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.31622776601683794	1.0101114877155195	1.0487595680472617	1.0701078317713244	1.0942280223783731	1.1395929159136766	0.25	0.25	0.25	0.25	0.25	0.0	10.0	
0.3981071705534973	1.0028084035470246	1.0407846513148404	1.0661419770749232	1.1151461618937264	1.1553517136587663	0.25	0.25	0.25	0.25	0.6	0.0	10.0	
0.5011872336272725	1.0005935776098365	1.031829934181719	1.0613413313593842	1.1233726993981656	1.1763781586515063	0.25	0.25	0.25	0.25	0.6	0.0	10.0	
0.6309573444801936	1.0020848158229323	1.0237836276558017	1.0556040515201381	1.1274473496596522	1.204710561693502	0.25	0.25	0.25	0.25	0.6666666666666666	0.0	10.0	
0.7943282347242822	1.0093962463748443	1.0269598148177712	1.0488705694915321	1.132728530984659	1.2432870666505027	0.25	0.25	0.25	0.6	0.6666666666666666	0.0	10.0	
1.0	1.002605579337361	1.033733091980627	1.064734242324112	1.1432013247475201	1.29636859817262	0.25	0.25	0.25	0.6	0.6666666666666666	0.0	10.0	


==> data/fig_noise_duffing_lide_irls0_fixed.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.006334880018315493	0.007236155932919505	0.007475183813018567	0.007834975678948806	0.009293388943278306	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.006002540857058648	0.0071265186708061225	0.007427334448151399	0.00788055658992803	0.009717004132449449	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.005592766224820756	0.0069902829070548535	0.007367099061657248	0.007939442597889142	0.010250610610836364	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.005091097289845022	0.006822546157612638	0.007306375016970838	0.008018137594697643	0.010922805142933895	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.004453856938407473	0.0066096096271457665	0.007221702009879343	0.008120717445213671	0.011769615556028486	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.0036854544849565947	0.006349056150939218	0.007115512428545207	0.008255210974470368	0.012836419924693091	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	0.0028164557900670884	0.006076023230761944	0.00700163144294887	0.008432602566963363	0.014180376826439122	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	0.0020839611077241795	0.005704529759679342	0.006872856688341516	0.00866792211547044	0.01587346736228812	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.0013176644590653297	0.005284238060953324	0.0068316126266964195	0.009062613678109663	0.018006367928206948	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.00036262050923786403	0.004974207813350532	0.0067290955045907624	0.00945801328774944	0.020693307206874942	0.0	0.0	0.0	0.0	0.0	
0.01	0.0015290050637639166	0.004599903728816188	0.007243886308196937	0.010246727103048905	0.02407824828167065	0.0	0.0	0.0	0.0	0.0	
0.012589254117941675	0.0008583701084596476	0.004706693994177617	0.007991508183721609	0.01126435530432528	0.028342765634965083	0.0	0.0	0.0	0.0	0.0	
0.01584893192461114	0.001196563925341855	0.0049673210469985095	0.008845539984534152	0.01358818237170465	0.03371608696226925	0.0	0.0	0.0	0.0	0.0	
0.0199526231496888	0.0012031482079908795	0.00650340286092151	0.010083060795384277	0.016039529712449055	0.040488096503793626	0.0	0.0	0.0	0.0	0.0	
0.025118864315095808	0.000847294164000284	0.008313111714213221	0.012104805677977438	0.01938749659216587	0.04902620569624996	0.0	0.0	0.0	0.0	0.0	
0.03162277660168379	0.0011477406662868575	0.010096818608294648	0.015567592973032035	0.024213794229170308	0.05979789901766808	0.0	0.0	0.0	0.0	0.0	
0.039810717055349734	0.0007435578921663265	0.012711305590271497	0.020625127272988784	0.032006832825468776	1.0793644328741387	0.0	0.0	0.0	0.0	0.5714285714285714	
0.05011872336272725	0.0016060924021372804	0.016035806193499192	0.02760857320341397	0.04135264469695313	1.0799573899566282	0.0	0.0	0.0	0.0	0.5714285714285714	
0.06309573444801933	0.0033332579339119366	0.022706015182497083	0.03616516663702088	0.05537147048745885	1.115799930715775	0.0	0.0	0.0	0.0	0.5714285714285714	
0.07943282347242818	0.00587206884873017	0.028572434127951626	0.0446799797061603	0.07168857094805398	1.1258357038626483	0.0	0.0	0.0	0.0	0.5714285714285714	
0.1	0.009098380811611045	0.03714484344764361	0.060297793950017886	0.10646267437669465	1.1387515732032794	0.0	0.0	0.0	0.0	0.5714285714285714	
0.12589254117941676	0.012187913635420138	0.05162489632501971	0.08358573873847763	0.4231914979270981	1.1899456461331355	0.0	0.0	0.0	0.25	0.5714285714285714	
0.15848931924611143	0.01592749959173187	0.0705699771099929	0.11248650422947937	1.0314919019217683	1.2184249397763351	0.0	0.0	0.0	0.4	0.5714285714285714	
0.19952623149688808	0.01490753931124706	0.11645003424827932	0.20679841440298916	1.0333153466939902	1.2619811199763629	0.0	0.0	0.2	0.5	0.7777777777777778	
0.25118864315095824	0.03748987562820591	0.17256719903802548	0.3118669967419267	1.049472763999461	1.3297973007022366	0.0	0.2	0.42857142857142855	0.625	0.7777777777777778	
0.31622776601683794	0.053483051401121494	0.38152145270169807	0.6594127145414492	1.133426687361161	2.1301546824373423	0.2	0.48214285714285715	0.6125	0.7	0.8666666666666667	
0.3981071705534973	0.09491244423829548	0.6331534441455174	1.0210716850109653	1.2128078841578256	3.4563107906312966	0.2	0.6	0.7	0.7692307692307693	0.875	
0.5011872336272725	0.2748432702576224	0.9775056421151331	1.2028134260117456	1.5347312292121176	4.7525302931841	0.42857142857142855	0.6923076923076923	0.75	0.8023809523809524	0.9230769230769231	
0.6309573444801936	0.39876531667725185	1.1909613480255141	1.5557907617666284	2.189994375885485	5.7980796869084985	0.42857142857142855	0.75	0.7777777777777778	0.8333333333333334	0.9285714285714286	
0.7943282347242822	0.5911752917664285	1.5925676713018353	2.0479921030202615	3.0822232020101885	69.298126446387	0.6923076923076923	0.7777777777777778	0.8235294117647058	0.8571428571428571	0.9259259259259259	
1.0	0.8189189012588087	2.0904376627895322	2.825234328581904	4.232356669838096	125.20522503018204	0.75	0.8071428571428572	0.84	0.8636363636363636	0.9285714285714286	


==> data/fig_noise_duffing_lide_irls0_fixed_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.006334880018315493	0.007236155932919505	0.007475183813018567	0.007834975678948806	0.009293388943278306	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.006002540857058648	0.0071265186708061225	0.007427334448151399	0.00788055658992803	0.009717004132449449	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.005592766224820756	0.0069902829070548535	0.007367099061657248	0.007939442597889142	0.010250610610836364	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.005091097289845022	0.006822546157612638	0.007306375016970838	0.008018137594697643	0.010922805142933895	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.004453856938407473	0.0066096096271457665	0.007221702009879343	0.008120717445213671	0.011769615556028486	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.0036854544849565947	0.006349056150939218	0.007115512428545207	0.008255210974470368	0.012836419924693091	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.0028164557900670884	0.006076023230761944	0.00700163144294887	0.008432602566963363	0.014180376826439122	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.0020839611077241795	0.005704529759679342	0.006872856688341516	0.00866792211547044	0.01587346736228812	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0013176644590653297	0.005284238060953324	0.0068316126266964195	0.009062613678109663	0.018006367928206948	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.00036262050923786403	0.004974207813350532	0.0067290955045907624	0.00945801328774944	0.020693307206874942	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.0015290050637639166	0.004599903728816188	0.007243886308196937	0.010246727103048905	0.02407824828167065	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0008583701084596476	0.004706693994177617	0.007991508183721609	0.01126435530432528	0.028342765634965083	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.001196563925341855	0.0049673210469985095	0.008845539984534152	0.01358818237170465	0.03371608696226925	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.0012031482079908795	0.00650340286092151	0.010083060795384277	0.016039529712449055	0.040488096503793626	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.000847294164000284	0.008313111714213221	0.012104805677977438	0.01938749659216587	0.04902620569624996	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0011477406662868575	0.010096818608294648	0.015567592973032035	0.024213794229170308	0.05979789901766808	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0007435578921663265	0.012711305590271497	0.020625127272988784	0.032006832825468776	1.0793644328741387	0.0	0.0	0.0	0.0	0.5714285714285714	0.99	100.0	
0.05011872336272725	0.0016060924021372804	0.016035806193499192	0.02760857320341397	0.04135264469695313	1.0799573899566282	0.0	0.0	0.0	0.0	0.5714285714285714	0.97	100.0	
0.06309573444801933	0.0033332579339119366	0.022706015182497083	0.03616516663702088	0.05537147048745885	1.115799930715775	0.0	0.0	0.0	0.0	0.5714285714285714	0.91	100.0	
0.07943282347242818	0.00587206884873017	0.028572434127951626	0.0446799797061603	0.07168857094805398	1.1258357038626483	0.0	0.0	0.0	0.0	0.5714285714285714	0.89	100.0	
0.1	0.009098380811611045	0.03714484344764361	0.060297793950017886	0.10646267437669465	1.1387515732032794	0.0	0.0	0.0	0.0	0.5714285714285714	0.84	100.0	
0.12589254117941676	0.012187913635420138	0.05162489632501971	0.08358573873847763	0.4231914979270981	1.1899456461331355	0.0	0.0	0.0	0.25	0.5714285714285714	0.73	100.0	
0.15848931924611143	0.01592749959173187	0.0705699771099929	0.11248650422947937	1.0314919019217683	1.2184249397763351	0.0	0.0	0.0	0.4	0.5714285714285714	0.64	100.0	
0.19952623149688808	0.01490753931124706	0.11645003424827932	0.20679841440298916	1.0333153466939902	1.2619811199763629	0.0	0.0	0.2	0.5	0.7777777777777778	0.4	100.0	
0.25118864315095824	0.03748987562820591	0.17256719903802548	0.3118669967419267	1.049472763999461	1.3297973007022366	0.0	0.2	0.42857142857142855	0.625	0.7777777777777778	0.12	100.0	
0.31622776601683794	0.053483051401121494	0.38152145270169807	0.6594127145414492	1.133426687361161	2.1301546824373423	0.2	0.48214285714285715	0.6125	0.7	0.8666666666666667	0.0	100.0	
0.3981071705534973	0.09491244423829548	0.6331534441455174	1.0210716850109653	1.2128078841578256	3.4563107906312966	0.2	0.6	0.7	0.7692307692307693	0.875	0.0	100.0	
0.5011872336272725	0.2748432702576224	0.9775056421151331	1.2028134260117456	1.5347312292121176	4.7525302931841	0.42857142857142855	0.6923076923076923	0.75	0.8023809523809524	0.9230769230769231	0.0	100.0	
0.6309573444801936	0.39876531667725185	1.1909613480255141	1.5557907617666284	2.189994375885485	5.7980796869084985	0.42857142857142855	0.75	0.7777777777777778	0.8333333333333334	0.9285714285714286	0.0	100.0	
0.7943282347242822	0.5911752917664285	1.5925676713018353	2.0479921030202615	3.0822232020101885	69.298126446387	0.6923076923076923	0.7777777777777778	0.8235294117647058	0.8571428571428571	0.9259259259259259	0.0	100.0	
1.0	0.8189189012588087	2.0904376627895322	2.825234328581904	4.232356669838096	125.20522503018204	0.75	0.8071428571428572	0.84	0.8636363636363636	0.9285714285714286	0.0	100.0	


==> data/fig_noise_duffing_lide_irls0_fixed_alpha_0.1.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	1.0575490225084307	1.057897892783351	1.057971514725149	1.0580680403153577	1.058342554746843	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.0012589254117941675	1.0574368501716962	1.0578757879820637	1.0579684658567903	1.058089995666574	1.0584357616439595	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.001584893192461114	1.0572957924655542	1.0578479654536979	1.0579646283951645	1.0581176434439952	1.0585532100195445	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.001995262314968879	1.0571184631674773	1.0578129449002844	1.0579597977213075	1.0581524623652399	1.0587012402280576	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.0025118864315095794	1.0568956173898827	1.057768870163458	1.0579537282612752	1.0581963162766992	1.0588878721930064	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.0031622776601683794	1.056615705416583	1.0577134017330594	1.0579460669179013	1.0582515541441535	1.0591232569638032	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.003981071705534973	1.0562643188643468	1.0576436005039018	1.057936438879861	1.0583211414175921	1.0594202715929362	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.005011872336272725	1.0558235392925013	1.0575557750779978	1.0579243242959984	1.058408822198082	1.0597952726745443	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.00630957344480193	1.0552711502538255	1.0574452854976921	1.057909083612465	1.0585193243571709	1.060269085036497	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.007943282347242814	1.0545797287150607	1.057306307215861	1.0578899131711155	1.0586586257031232	1.0608682959354105	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.01	1.0467037087388966	1.0571124721345888	1.0577980844033665	1.0588141457600626	1.0616269600279944	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.012589254117941675	1.0447241049626492	1.056775683988342	1.0576591319691926	1.0590306366712703	1.062588881752954	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.01584893192461114	1.0438617530213323	1.0562448692010427	1.0574282509586515	1.0593039702484415	1.0638106729161754	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.0199526231496888	1.042788730755656	1.0533611417214543	1.0568057062507443	1.058609989955661	1.0653659307819932	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.025118864315095808	1.0414578471319311	1.0513421038627353	1.0559129244892356	1.0584714983991377	1.0673509906050163	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.03162277660168379	1.0398139759886622	1.0507904000840305	1.055305039396022	1.0584362151970539	1.0698929588219432	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.039810717055349734	1.0377944889287098	1.0492712193537097	1.054356343729938	1.05814847827225	1.0731610576539317	0.4	0.4	0.4	0.4	0.4	0.0	100.0	
0.05011872336272725	1.035331240245197	1.0485227342644927	1.0539692386962214	1.0581213524090785	1.0864940982801772	0.25	0.4	0.4	0.4	0.4	0.0	100.0	
0.06309573444801933	1.032355330202953	1.0478005171761822	1.0534665783680262	1.058393474634467	1.0866812442340021	0.25	0.4	0.4	0.4	0.4	0.0	100.0	
0.07943282347242818	1.0286913520314582	1.0468727151617228	1.0537509824987825	1.0600566828968192	1.0900417845875627	0.25	0.4	0.4	0.4	0.4	0.0	100.0	
0.1	1.0228240573329546	1.0456641299449452	1.052825324906086	1.06158982411763	1.094075902009486	0.25	0.4	0.4	0.4	0.4	0.0	100.0	
0.12589254117941676	1.0164361403347102	1.0453926156256201	1.0517626528220865	1.0670721264522207	1.109062590683557	0.25	0.4	0.4	0.4	0.4	0.0	100.0	
0.15848931924611143	1.0099642139842155	1.043442127840772	1.0571156666003079	1.0710369522758802	1.1534422602004466	0.25	0.4	0.4	0.4	0.6666666666666666	0.0	100.0	
0.19952623149688808	1.0042690050124001	1.042331419193578	1.0592767717046745	1.0764114354004766	1.1739326410896496	0.25	0.4	0.4	0.4	0.6666666666666666	0.0	100.0	
0.25118864315095824	0.08311040456931555	1.0395949129608721	1.0573100895361955	1.0833231457530712	1.254777233796449	0.0	0.4	0.4	0.4	0.6666666666666666	0.02	100.0	
0.31622776601683794	0.10514026194751576	1.0357441348210665	1.0561261742179062	1.0896342267200514	1.3089063729759833	0.0	0.36250000000000004	0.4	0.45	0.6666666666666666	0.02	100.0	
0.3981071705534973	0.11969421579780949	1.0213250520559192	1.0488717655606279	1.0833218952886647	1.3728334345221087	0.0	0.36250000000000004	0.4	0.6166666666666667	0.7142857142857143	0.06	100.0	
0.5011872336272725	0.1602942516877067	1.013849854215954	1.0392000522063047	1.0901897400053295	1.4594012482960488	0.0	0.4	0.4	0.6666666666666666	0.7142857142857143	0.06	100.0	
0.6309573444801936	0.010819092818842645	1.0119807555091014	1.04459709278335	1.1447015438615686	2.223424545384948	0.0	0.4	0.5714285714285714	0.6666666666666666	0.8333333333333334	0.05	100.0	
0.7943282347242822	0.01839559545173066	1.0117183529925644	1.091412895662346	1.3672408456898186	62.85612936769769	0.0	0.5674603174603174	0.6666666666666666	0.75	0.9	0.01	100.0	
1.0	0.0670045689856749	1.1414562910718082	1.5465201783333924	2.121835506036314	1584.8973167070992	0.2	0.6335227272727273	0.75	0.8355263157894737	0.9615384615384616	0.0	100.0	


==> data/fig_noise_duffing_lide_irls0_smooth_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.00496434854161448	0.0060451099104433855	0.006277593640787381	0.006654177211480722	0.007910667362993621	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.004600307500709949	0.005957471264943779	0.0062372307744839265	0.006709716706089532	0.008291929049654133	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.004158488084037363	0.005845563514607266	0.006186400672218718	0.006779809274147422	0.008772211423191494	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.0036380289752228566	0.005701023929424874	0.006134811926867359	0.0068683153748152655	0.009377260502550644	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.0030686765043657434	0.00552504667746027	0.006082459535755725	0.006980141897552809	0.010139508867246766	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.002579459995000308	0.005314444958905037	0.006011496046546709	0.007121533090046754	0.011099812983631963	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.0020300736197243242	0.005058879148290739	0.005971013992177054	0.007300443872529384	0.01230962178341622	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.001730140221140619	0.004739633840045109	0.0058863243817001976	0.0075614073572206645	0.013833732142560003	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0014154101459292697	0.004375819780859727	0.0058762830252560615	0.00793149058099244	0.015753745227292365	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.0002365202415231403	0.004091038093079028	0.0059534428605274425	0.00840217334139314	0.018172442801213155	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.0012422283446653552	0.004114560721971487	0.006297644648466316	0.009209078876641744	0.021219360531151633	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0005875082530348762	0.004404493531032411	0.00733940943698831	0.010332987264333826	0.025057806697227004	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0005117696688012569	0.004723061098561356	0.008677919648295517	0.012400750764659605	0.029893877973096263	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.001137631037609331	0.006093827495050302	0.00986912184388777	0.015102110328129447	0.03598802742832863	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.0005400281887666204	0.008223275684102008	0.012005005496962873	0.0187438081434731	0.04367000746696335	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.00132258947288088	0.010152026072330778	0.014992999153955331	0.023467527578492253	0.05335862434511819	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0011641366386963416	0.012842147744630895	0.018901547484489464	0.029859513240881284	0.06558827284120294	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0010499229864723832	0.015210481718571329	0.024328344204824923	0.03788495086951018	0.08104599294402091	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0014940304375533069	0.01919384178701014	0.030775194224008998	0.04746140211521973	0.10062536154445668	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242818	0.002017349384039036	0.024238810774516277	0.03865106666861946	0.059744461488612344	0.12550989171397786	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.00240053482305407	0.030460986447015493	0.04956328815746448	0.07498964496295374	0.1573063612897089	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.003887843640766312	0.03989559020636117	0.06570818122903221	0.09998498794087077	0.44705103710527005	0.0	0.0	0.0	0.0	0.2	0.97	100.0	
0.15848931924611143	0.006287951238381615	0.058362539803269664	0.08905142268240951	0.13358718092122407	1.0278254818990276	0.0	0.0	0.0	0.0	0.4	0.87	100.0	
0.19952623149688808	0.011942498123196185	0.09058369666752983	0.14224086810144038	0.22086877585415185	1.1164464239045617	0.0	0.0	0.0	0.2	0.625	0.56	100.0	
0.25118864315095824	0.024347781407287276	0.1422084696236153	0.22151993637631845	0.3206906146067797	1.180396464731903	0.0	0.2	0.3333333333333333	0.42857142857142855	0.7	0.21	100.0	
0.31622776601683794	0.042174162606931485	0.2333457287232747	0.32353254727381886	0.5189605976871998	1.2383594188486269	0.0	0.3333333333333333	0.42857142857142855	0.5595238095238095	0.75	0.08	100.0	
0.3981071705534973	0.12506702619184243	0.3770676637208233	0.4894844798408362	0.788481467633911	1.5677905688901501	0.2	0.5	0.5555555555555556	0.6666666666666666	0.7692307692307693	0.0	100.0	
0.5011872336272725	0.2624496447287493	0.5145169315148482	0.6917488392674755	1.036046961799408	2.1233331496960357	0.3333333333333333	0.5555555555555556	0.6363636363636364	0.7	0.8	0.0	100.0	
0.6309573444801936	0.3062022463511746	0.7108324921191356	0.9914088472643084	1.2551570948252087	2.6754340387563307	0.3333333333333333	0.6363636363636364	0.6923076923076923	0.7333333333333333	0.8461538461538461	0.0	100.0	
0.7943282347242822	0.40676313722852425	0.941760381675866	1.2458397092013245	1.5962960070736276	3.291178754336618	0.5	0.6858974358974359	0.7142857142857143	0.7692307692307693	0.8571428571428571	0.0	100.0	
1.0	0.5586471288689706	1.1865187928705443	1.6268539567222051	2.018188817495335	4.057610668742608	0.5555555555555556	0.6923076923076923	0.7333333333333333	0.7692307692307693	0.8823529411764706	0.0	100.0	


==> data/fig_noise_duffing_lide_irls0_smooth_polish_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	2.1299903204071864e-05	0.00034932108171491184	0.00048544487477589107	0.0007372659175234465	0.001769390108959903	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	2.6672384138224066e-05	0.00043955452561020487	0.0006111840200477064	0.0009287834188530505	0.002226871093631708	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	3.345150581440871e-05	0.0005533650657691033	0.0007694804560879473	0.0011698887515011228	0.0028027935719302567	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	4.1998111269650916e-05	0.000696976245442195	0.0009687640413296934	0.001473421499593862	0.0035278180213323667	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	5.276753623820752e-05	0.0008777788523449296	0.0012196473955372322	0.0018555446733875202	0.004440540357157465	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	6.633306781641449e-05	0.0011054073829384965	0.0015354911469601831	0.0023366057135851288	0.005589541281306677	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	8.341698429807926e-05	0.0013919913759865379	0.0019331147863049904	0.0029422214381585824	0.007035972050378858	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.00010492865863684345	0.0017528064252727686	0.002433693460569916	0.0037046388408123877	0.008856800559284603	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.00013201336834874132	0.0022070886676644683	0.0030638852581509	0.004664453374895519	0.011148897480496668	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.00016611221854077358	0.002779064051904855	0.00385724885420251	0.005872769169420048	0.014034175249935934	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.00020903859939871899	0.003499246352298385	0.004856035452844749	0.007393918360331803	0.017666045886706776	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.00026306448765111624	0.004406065004427027	0.006113433295557559	0.009308883995891668	0.02223754088996298	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0003310844698525202	0.005547962593222175	0.007696404977293712	0.011719606515864924	0.02799150968313405	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.0004166987522877032	0.006985948394078639	0.009689249566178162	0.014998348484786941	0.03523342096390155	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.0005244518495721968	0.008796930497658234	0.012198098991110025	0.01887760291081287	0.044347411909847964	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0006600749143520871	0.01107789635252005	0.01587739442973757	0.023977856419783932	0.05581642212300452	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0008307575699289919	0.013310589538099032	0.019332844784470865	0.030903625641742326	0.0702473819179402	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0010455410511964996	0.015405355989465465	0.025610772888662897	0.039424377042419585	0.0884026809605921	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0013157876825621402	0.021009244600748954	0.03230073184429544	0.04961508094749089	0.1086473003070188	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242818	0.0014583568441318734	0.02716414112912842	0.04069208805182145	0.06243450701064541	0.13675826266082136	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.001849926650557091	0.03356018467144237	0.05143314592989044	0.077886073432946	0.15916733469107042	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.002351790450077826	0.04385561326242146	0.06728234793469651	0.10141650781952956	0.5568141946788988	0.0	0.0	0.0	0.0	0.2	0.96	100.0	
0.15848931924611143	0.012051126951613549	0.0643045250481273	0.09255561066477128	0.14388369929151085	1.0276243803847538	0.0	0.0	0.0	0.0	0.42857142857142855	0.86	100.0	
0.19952623149688808	0.01934020515759983	0.0951885823700781	0.14515727264864342	0.24480840353466266	1.1187026078724376	0.0	0.0	0.0	0.2	0.625	0.54	100.0	
0.25118864315095824	0.03077831681284887	0.15658082125961098	0.25637103514678095	0.36675457735843836	1.2043494331967726	0.0	0.2	0.3333333333333333	0.42857142857142855	0.7	0.2	100.0	
0.31622776601683794	0.06080437421592658	0.2543932341678073	0.3711901491693738	0.5666841443720816	1.25457813389909	0.0	0.3333333333333333	0.5	0.5595238095238095	0.75	0.04	100.0	
0.3981071705534973	0.11779055342283559	0.41849149339924535	0.5497482515884364	0.864406740381941	4118.394117383659	0.3333333333333333	0.5	0.5555555555555556	0.6666666666666666	0.8	0.0	100.0	
0.5011872336272725	0.2769549334632195	0.56508601044622	0.7803546292248771	1.0519580122185894	2543.363337858909	0.3333333333333333	0.5674603174603174	0.6666666666666666	0.7	0.8	0.0	100.0	
0.6309573444801936	0.35136048096105615	0.7701198802373199	1.0470150724980878	1.3232025550470228	1413.560514115267	0.3333333333333333	0.6363636363636364	0.7	0.75	0.8571428571428571	0.0	100.0	
0.7943282347242822	0.4651043728353173	1.0674573848482405	1.4052474205514625	2.5370772002303883	6792.768518848161	0.5	0.6923076923076923	0.7333333333333333	0.7894736842105263	0.875	0.0	100.0	
1.0	0.6304021659996928	1.3815973555261498	1.9721042949168597	64.81049502090548	5861.934221289195	0.5555555555555556	0.7142857142857143	0.75	0.7894736842105263	0.8823529411764706	0.0	100.0	


==> data/fig_noise_duffing_lide_irls0_warm_alpha_0.005.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.002823325325032958	0.002968372303817483	0.003312916768869795	0.00353536797412638	0.004286552355059594	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0012589254117941675	0.002683956544034243	0.0028706285624213023	0.0033213918054495303	0.0035883452469673734	0.004525978684619017	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001584893192461114	0.0025086384128242584	0.002750608796973265	0.0033442770034319102	0.0036596107827985658	0.00482744227911635	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.001995262314968879	0.0022881918712738393	0.0026049890115151836	0.003391702756566746	0.0037562512410923834	0.00520702020080443	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0025118864315095794	0.002011225309577862	0.0024224679548267335	0.0034775675308092485	0.003888749431285958	0.005684955056525599	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0031622776601683794	0.0016638748172883996	0.002197382032033509	0.0035996149869466296	0.004082277797333326	0.0062867325742476336	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.003981071705534973	0.0012304876543002858	0.002002501010604793	0.003795675124702404	0.004349492040477755	0.007044439465362204	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.005011872336272725	0.0007027592826542989	0.0018752236928345275	0.004075977275348717	0.004875511649468933	0.007998472917315935	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.00630957344480193	0.0003085848895429954	0.001926531879063679	0.004342204841833152	0.005455447407689246	0.009199693779663001	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.007943282347242814	0.0008264000158121739	0.0022911998203498365	0.004713416430093627	0.006309116423486348	0.010712132707349177	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.01	0.0010489021769401038	0.00301809580390578	0.005226181262478059	0.007495481235032643	0.012616420411350757	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0018660318269362519	0.004125490240666708	0.0059244291093174355	0.00904886787426572	0.0150140812436953	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.01584893192461114	0.0030710870496237306	0.00565148393164186	0.006859540762885847	0.011055707854084947	0.018032961104974096	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.004649935327184593	0.007492584394175481	0.00844513461137528	0.013624529610759923	0.021834076389767358	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095808	0.006669411220064231	0.010165248626459907	0.010559452356667443	0.01689237099781455	0.02662025729218681	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.009237617247362375	0.01280334944733195	0.013831676862716068	0.02103275664685885	0.032646966693145374	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.012503696536156144	0.01570909397624701	0.01781013365719959	0.026470991179092795	0.04023614040599646	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.016670695274802576	0.019031155669382932	0.02309530711825817	0.03353449887212237	0.0497935068683808	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.02138388793247618	0.02317579090390049	0.029764647285217286	0.042428989908368964	0.061830556468807564	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242818	0.026838283018432427	0.029755082352694345	0.038696941937007776	0.053620911188006576	0.07699255060452234	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.03292368802514825	0.04207681057603279	0.05143739571399288	0.08032837814194824	0.32532360453864045	0.0	0.0	0.0	0.0	0.2	0.9	10.0	
0.12589254117941676	0.04048532872911101	0.054318451792043795	0.07985707940627132	0.11600931531008693	0.5014416685986282	0.0	0.0	0.0	0.0	0.2	0.8	10.0	
0.15848931924611143	0.04894126431940383	0.07186693490450058	0.09097398948026342	0.183645564940324	0.7311219377400375	0.0	0.0	0.2	0.2	0.2	0.4	10.0	
0.19952623149688808	0.08916937077657111	0.10674862169093138	0.12094945392148737	0.34955817558808694	1.0267661655339264	0.0	0.23333333333333334	0.3333333333333333	0.42857142857142855	0.5714285714285714	0.1	10.0	
0.25118864315095824	0.11683447874572103	0.20379920069091687	0.27549311460600223	0.6465708565427014	1.0247163628084923	0.0	0.3571428571428571	0.4642857142857143	0.5674603174603174	0.6666666666666666	0.1	10.0	
0.31622776601683794	0.16512399701917055	0.27341005569232885	0.39757768837621	1.0968512854122707	1.254949711987854	0.42857142857142855	0.5138888888888888	0.5857142857142856	0.61875	0.7272727272727273	0.0	10.0	
0.3981071705534973	0.2146526181553895	0.38774226245517557	0.5755060452088647	1.1519480035194667	1.6832628724475875	0.5	0.625	0.6363636363636364	0.6858974358974359	0.7692307692307693	0.0	10.0	
0.5011872336272725	0.2753157008370729	0.5760017455268683	0.7909235840011317	1.22486689475178	2.173124898547304	0.5	0.6666666666666666	0.6961538461538461	0.724025974025974	0.7857142857142857	0.0	10.0	
0.6309573444801936	0.4177625038998873	0.7673231290669891	1.0402372529178783	1.7753979904357637	2.6742759546183335	0.6	0.6666666666666666	0.7032967032967032	0.7285714285714285	0.8125	0.0	10.0	
0.7943282347242822	0.5496514211370406	1.0317153193033366	1.3519723572472704	2.3276267263972876	3.3037076024982404	0.6363636363636364	0.7025641025641025	0.7333333333333333	0.7458333333333333	0.8125	0.0	10.0	
1.0	0.6135489699405849	1.347447948922415	1.7199490792460639	3.0311316344336388	4.112560290055689	0.6923076923076923	0.75	0.75	0.7610294117647058	0.8	0.0	10.0	


==> data/fig_noise_duffing_lide_q0_rho1.000000e+00.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	1.0781810030372636	1.0939708493174087	1.0947500211721808	1.0957671731477845	1.0965641939319428	0.25	0.25	0.25	0.25	0.25	
0.0012589254117941675	1.077585337502887	1.0934026546855866	1.0941517376073076	1.095136510972961	1.0963927776130349	0.25	0.25	0.25	0.25	0.25	
0.001584893192461114	1.0779673560365683	1.0932263876638526	1.0937770230307562	1.0944982568219692	1.0967777590225694	0.25	0.25	0.25	0.25	0.25	
0.001995262314968879	1.078021695920049	1.0923481477179031	1.0931357509311521	1.0939768087256632	1.0964252775701102	0.25	0.25	0.25	0.25	0.25	
0.0025118864315095794	1.0791044273299382	1.0915629843917334	1.092611256260552	1.093421981647173	1.0953341541975963	0.25	0.25	0.25	0.25	0.6	
0.0031622776601683794	1.0795293191754805	1.091117463919712	1.0920488104880801	1.09291329847817	1.095579422546718	0.25	0.25	0.25	0.25	0.6	
0.003981071705534973	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.005011872336272725	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.007943282347242814	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.012589254117941675	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.0199526231496888	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.025118864315095808	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.03162277660168379	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.05011872336272725	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.07943282347242818	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.12589254117941676	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.19952623149688808	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.31622776601683794	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.5011872336272725	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.7943282347242822	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide_q0_rho1.000000e-01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.001317311064528725	0.0025213244095338	0.0028219667787213877	0.003398884464570188	0.014968657579817754	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.0010867482184730203	0.0024304680906060594	0.002798243829748562	0.00336885121002452	0.016890170522536378	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.0010578315733919626	0.0024217450634931754	0.0028740117994481623	0.0037111932889168217	0.019181174004938514	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.0008561703766234881	0.0023085557793964943	0.002944760829916058	0.004129692224937059	0.018774304159837628	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.0008864045623541585	0.0021827478019943057	0.0030017125500119823	0.004441629574496451	0.021134283073396674	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.0006570194279406389	0.0020229712729251804	0.002989857319894645	0.004789068028094605	0.02235587960063249	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	0.00036427434281975445	0.002206488380874237	0.003416806247156931	0.005420956446146423	0.024917111380430998	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	0.0004735690335741058	0.002185600703086194	0.003635941592915275	0.006112288424054517	0.024716542733415437	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.0006677036942145528	0.0025322358515268636	0.004782450326243908	0.008437248595671064	0.028655442614943447	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.00031701794927144433	0.0027993630194124565	0.004685323586393798	0.008308368390522534	0.054821698166236735	0.0	0.0	0.0	0.0	0.0	
0.01	0.0001594629460043783	0.003553153210814959	0.0055846124704071855	0.009828469870810569	0.042345960479517025	0.0	0.0	0.0	0.0	0.0	
0.012589254117941675	0.00015705890782044467	0.004814307814700469	0.006900118511577181	0.01269371108690327	0.06832530271671465	0.0	0.0	0.0	0.0	0.0	
0.01584893192461114	0.001604417073123075	0.005953349244484072	0.00827554717586005	0.01391826810638236	0.07772480194275495	0.0	0.0	0.0	0.0	0.0	
0.0199526231496888	0.0014757907932696924	0.007125138994848337	0.010719910164908017	0.018073957016730174	0.13094031394127573	0.0	0.0	0.0	0.0	0.0	
0.025118864315095808	0.0011961100488569042	0.009193015794192287	0.013222408195608954	0.021956509775597464	0.20084136500873503	0.0	0.0	0.0	0.0	0.0	
0.03162277660168379	0.001357089937624181	0.011914166221494491	0.01805269376600733	0.02839830412152468	0.1429863304530729	0.0	0.0	0.0	0.0	0.0	
0.039810717055349734	0.0017129190626263195	0.015337768105838178	0.0235359584171863	0.03825383982438149	0.16000074561775754	0.0	0.0	0.0	0.0	0.3333333333333333	
0.05011872336272725	0.002455697525060126	0.01870745352540217	0.031985306927432684	0.054908830447411676	0.2575753041947295	0.0	0.0	0.0	0.0	0.42857142857142855	
0.06309573444801933	0.004577596775610952	0.027733866362920887	0.05024541352870783	0.08013813878527763	0.25767091454110763	0.0	0.0	0.0	0.0	0.42857142857142855	
0.07943282347242818	0.011686827513141566	0.0419314012248557	0.07398550148430877	0.1169415473588472	1.0887991065940363	0.0	0.0	0.0	0.05	0.6363636363636364	
0.1	0.01585301214398006	0.07076035237228114	0.1302757650624759	0.1965138128281709	1.1380931801595882	0.0	0.0	0.2	0.42857142857142855	0.75	
0.12589254117941676	0.026093393733195153	0.13276349327783546	0.20451372405211443	0.35463148196541155	1.1576322429726105	0.0	0.2	0.5	0.6363636363636364	0.8	
0.15848931924611143	0.0572643980060179	0.2363866329151718	0.3636013392968822	0.5413809042044586	1.2090945414760945	0.0	0.5555555555555556	0.6363636363636364	0.7333333333333333	0.7857142857142857	
0.19952623149688808	0.08015801042187565	0.3208629414342896	0.45491014807383395	0.8336376856344503	1.3979233939989697	0.3333333333333333	0.6363636363636364	0.7142857142857143	0.7647058823529411	0.85	
0.25118864315095824	0.16102576062937848	0.459549025920824	0.6956643651609987	1.0407841689349926	2.1389721889393583	0.42857142857142855	0.7142857142857143	0.75	0.7894736842105263	0.8333333333333334	
0.31622776601683794	0.2103632765721259	0.642530177566961	0.9847273087673034	1.2161297932881339	2.987943211255408	0.5555555555555556	0.7647058823529411	0.7777777777777778	0.8	0.8823529411764706	
0.3981071705534973	0.27913513225030323	0.8502869215215897	1.160630771253941	1.5561608777194385	3.881172690572953	0.6363636363636364	0.7777777777777778	0.7894736842105263	0.8116883116883117	0.88	
0.5011872336272725	0.3760427440643156	1.163697681800866	1.461118602730283	1.9854447033249543	4.839340508226037	0.7333333333333333	0.8	0.8095238095238095	0.8260869565217391	0.896551724137931	
0.6309573444801936	0.4347622456363682	1.3463733627232446	1.7698176872405855	2.6505367837786262	5.832504639295286	0.7142857142857143	0.8095238095238095	0.8260869565217391	0.84	0.8888888888888888	
0.7943282347242822	0.5535541692822927	1.6869981288318188	2.523622703926473	3.878887511346478	107.07492003977889	0.7647058823529411	0.8181818181818182	0.8333333333333334	0.85	0.875	
1.0	1.002537498858282	2.357085933432226	3.8928159682833665	6.227503217022769	135.1678465733889	0.7777777777777778	0.8333333333333334	0.8518518518518519	0.8636363636363636	0.9032258064516129	


==> data/fig_noise_duffing_lide_q0_rho1.000000e-02.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.00010422469465841286	0.00033237603860910127	0.000503822748276638	0.0007942132023558653	0.0015998820058696541	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.00014754069336469155	0.0004200818602854299	0.0006403930263571821	0.0009930272029325588	0.0024536654315698175	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.0002170132410539551	0.0005748639609616975	0.000807464288130689	0.0012310406194767716	0.002635731114648667	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.00029772929085779043	0.0007147613611978036	0.0010642574337673425	0.0015641688048908405	0.0034126443359459306	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.00036316889628825523	0.0009095669972047258	0.0013177341275191373	0.0020771442245944827	0.010359234191388438	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.0005114811536234007	0.001134819805180727	0.0016470045408093804	0.0025513045796136577	0.008661887492982818	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	0.0005148226863420332	0.001483035049729514	0.002094133453893835	0.0032008040251521284	0.01724419692281513	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	0.0008205909709555977	0.0018476623702563437	0.0027325897690287726	0.004039078940275728	0.015201018492844316	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.000781876897517079	0.0025608305816263244	0.004475597968625327	0.006124328351047949	0.018901140013646765	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.000970070376062939	0.003630515510408749	0.006197442498561464	0.009345391512599376	0.02544800695309933	0.0	0.0	0.0	0.0	0.2	
0.01	0.0013081286127444665	0.005432398060122712	0.009874873559656232	0.013904072919010664	0.05612036330478371	0.0	0.0	0.0	0.0	0.2	
0.012589254117941675	0.001713284487360085	0.010851245104955455	0.016608400508434346	0.022365579642827725	0.06740002979870992	0.0	0.0	0.0	0.0	0.3333333333333333	
0.01584893192461114	0.003356310566120714	0.01467506966401078	0.022973660949083152	0.0326150537831951	0.11817927287464172	0.0	0.0	0.0	0.2	0.42857142857142855	
0.0199526231496888	0.007104989400989092	0.025475537898390566	0.034217840316747725	0.04896930885117623	0.153103969985917	0.0	0.0	0.2	0.2	0.5	
0.025118864315095808	0.010366228230106743	0.03941171162190233	0.05158434316688558	0.0713605138710115	0.20943784856645686	0.0	0.2	0.2	0.42857142857142855	0.5555555555555556	
0.03162277660168379	0.015299796051077513	0.05243818652828178	0.07385534229802043	0.09922349840021531	0.26276305141173945	0.0	0.3333333333333333	0.42857142857142855	0.4464285714285714	0.6	
0.039810717055349734	0.022351379784031084	0.07794191879136604	0.09817707636618102	0.13453870929457984	0.3384303528200935	0.2	0.42857142857142855	0.5	0.5666666666666667	0.6363636363636364	
0.05011872336272725	0.03162274125203039	0.102711103186055	0.1330456961918574	0.17559385249681994	0.43510687709179685	0.2	0.5	0.5555555555555556	0.6363636363636364	0.6923076923076923	
0.06309573444801933	0.041803123509585004	0.13716561582029457	0.18169863780304907	0.23355311650211763	0.5572022276269557	0.42857142857142855	0.5555555555555556	0.6363636363636364	0.6666666666666666	0.75	
0.07943282347242818	0.06402912721960743	0.17787777382462888	0.23459633645058886	0.3010707140821274	0.7121143423939723	0.5	0.6	0.6666666666666666	0.6923076923076923	0.75	
0.1	0.08467018432237271	0.2281211197471309	0.3003637098539511	0.39401997650987897	0.9098665583770259	0.5	0.6666666666666666	0.6923076923076923	0.7142857142857143	0.7777777777777778	
0.12589254117941676	0.10864680357008424	0.28846397284167236	0.3875426153853463	0.49671941393399727	1.1525639143652886	0.5	0.6923076923076923	0.7142857142857143	0.75	0.8	
0.15848931924611143	0.13698982229986384	0.35911010191035353	0.49204717713604734	0.6404130434413857	1.471318152292076	0.6	0.7142857142857143	0.75	0.7647058823529411	0.8235294117647058	
0.19952623149688808	0.16717607258306144	0.4561953443056875	0.624651656608483	0.815988840213095	1.8820304065294682	0.6363636363636364	0.7333333333333333	0.7573529411764706	0.7777777777777778	0.85	
0.25118864315095824	0.20175248071937396	0.5759556265721905	0.77831242835868	1.0430302331302195	2.3865348634614993	0.6363636363636364	0.75	0.7777777777777778	0.7894736842105263	0.8421052631578947	
0.31622776601683794	0.24419711764713642	0.7185526075008246	0.9834440136076665	1.3063700347730183	3.183424696348331	0.6923076923076923	0.7777777777777778	0.7894736842105263	0.8	0.8636363636363636	
0.3981071705534973	0.2986552981519852	0.8999183694241231	1.2327218589277409	1.6271316537861842	3.9977487109098306	0.7333333333333333	0.7894736842105263	0.8	0.8095238095238095	0.88	
0.5011872336272725	0.3755897919080078	1.1110243947928606	1.5425927310310956	2.0922092538137687	5.004792220310339	0.7647058823529411	0.8	0.8095238095238095	0.8260869565217391	0.896551724137931	
0.6309573444801936	0.47970259036183555	1.372645538761583	1.8971895459149801	2.7554516772323714	5.941398791045065	0.7777777777777778	0.8095238095238095	0.8221343873517787	0.8333333333333334	0.8695652173913043	
0.7943282347242822	0.6149557201919318	1.7849338008152338	2.742134635862697	4.209319008100326	76.16635451124448	0.7894736842105263	0.8260869565217391	0.8333333333333334	0.8461538461538461	0.875	
1.0	0.8581757155478812	2.40734154103723	3.940607995051816	6.771615074506665	121.90167209872537	0.8095238095238095	0.8333333333333334	0.8461538461538461	0.8583743842364532	0.8928571428571429	


==> data/fig_noise_duffing_lide_q0_rho1.000000e-03.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.0001306675792372585	0.0005844013049939518	0.0009522361165159338	0.0013110579947696263	0.00479638813450574	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.00022164572490655844	0.0010136832719471686	0.0015348998712667772	0.0021007799338846685	0.006152863767536549	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.0002801779202512277	0.0014003116479828054	0.002229584068139877	0.003191395521609148	0.010598775535796828	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.0008245890826532823	0.002213917449445544	0.0032647074572979082	0.004574752778393209	0.014754162615886537	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.0008968171689716286	0.0037676760050475255	0.005179811353214428	0.006956715102358783	0.02016741613810873	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.0017606653150289665	0.004955224738572396	0.006886029076818647	0.009823531304537378	0.025732531749809495	0.0	0.0	0.0	0.0	0.2	
0.003981071705534973	0.002043236844986052	0.007515856240351112	0.009662530311372482	0.013104558539267876	0.03308581176119518	0.0	0.0	0.0	0.0	0.3333333333333333	
0.005011872336272725	0.0032237752836876536	0.01015636960456144	0.012767122738992866	0.017456394049520298	0.042360965748890894	0.0	0.0	0.0	0.0	0.3333333333333333	
0.00630957344480193	0.004911702206525396	0.01362995904211985	0.01715705210447994	0.023314483844158473	0.053866020103556254	0.0	0.0	0.0	0.0	0.3333333333333333	
0.007943282347242814	0.006759449484228244	0.017312045001690028	0.023279196172738874	0.029469623489907244	0.06824428291933357	0.0	0.0	0.0	0.2	0.42857142857142855	
0.01	0.00888154289827536	0.0227321939507315	0.02995885760615151	0.037989637512001476	0.08585692907292151	0.0	0.0	0.2	0.2	0.42857142857142855	
0.012589254117941675	0.011493694392265417	0.028695954669028273	0.03835296647936285	0.04882855877809364	0.10822304710947406	0.0	0.2	0.2	0.3333333333333333	0.5555555555555556	
0.01584893192461114	0.01473191301906713	0.03658379107084546	0.048723311871477215	0.062138981117286635	0.13637612125021006	0.0	0.2	0.3333333333333333	0.3333333333333333	0.5555555555555556	
0.0199526231496888	0.018877304519825226	0.04573750273773472	0.061798847910159445	0.07805971540410256	0.172228318935067	0.0	0.3333333333333333	0.3333333333333333	0.42857142857142855	0.5555555555555556	
0.025118864315095808	0.02388720027597307	0.058350301018163006	0.0783108823710213	0.09939751224254624	0.21749039930243835	0.0	0.3333333333333333	0.42857142857142855	0.5	0.6	
0.03162277660168379	0.030581943211839678	0.07391067764639829	0.09877234526270079	0.12606272683720346	0.274892090163842	0.2	0.42857142857142855	0.5	0.5666666666666667	0.6666666666666666	
0.039810717055349734	0.03815596612247253	0.09353484655643064	0.1245479506100728	0.1594491630739262	0.34778042171693724	0.3333333333333333	0.5	0.5555555555555556	0.6363636363636364	0.7142857142857143	
0.05011872336272725	0.04683729201882008	0.11830619834634572	0.1570309397814295	0.20143333524029156	0.44109100270065177	0.42857142857142855	0.5555555555555556	0.6	0.6666666666666666	0.75	
0.06309573444801933	0.05849443055758941	0.14965490715999838	0.19769875598933861	0.254058681919746	0.5601048852126346	0.5	0.6	0.6666666666666666	0.6923076923076923	0.75	
0.07943282347242818	0.07310233570258182	0.1861604392106878	0.24884804055707105	0.3201747248043141	0.7123145663871471	0.5555555555555556	0.6590909090909091	0.6923076923076923	0.7142857142857143	0.7647058823529411	
0.1	0.09049130743387199	0.23421038657562968	0.31351489874053995	0.4057972160779556	0.9075678790663544	0.5555555555555556	0.6923076923076923	0.7142857142857143	0.7333333333333333	0.7777777777777778	
0.12589254117941676	0.11205565581201979	0.2944949460308089	0.3940728535084368	0.5160583166872916	1.157981023956235	0.6	0.7142857142857143	0.7333333333333333	0.75	0.8	
0.15848931924611143	0.13777246698766588	0.36517808058257206	0.49916561790463554	0.6538840623075334	1.4789124785721446	0.6	0.7333333333333333	0.75	0.7647058823529411	0.8235294117647058	
0.19952623149688808	0.1685767022215121	0.461953425711936	0.6275676099616334	0.8289608166423337	1.8853538059412616	0.6363636363636364	0.7333333333333333	0.7647058823529411	0.7777777777777778	0.85	
0.25118864315095824	0.20501683096481235	0.580178655288415	0.7767598434417449	1.0420263104005043	2.389533903487934	0.6363636363636364	0.7647058823529411	0.7777777777777778	0.7894736842105263	0.8421052631578947	
0.31622776601683794	0.2462123185621199	0.724937418851253	0.9845429410166784	1.3058594937417993	3.1870489871220276	0.6923076923076923	0.7777777777777778	0.7894736842105263	0.8	0.8636363636363636	
0.3981071705534973	0.2998040399788667	0.8999885293043401	1.2344795905719272	1.6280665626017738	4.000197811435531	0.7333333333333333	0.7894736842105263	0.8	0.8095238095238095	0.875	
0.5011872336272725	0.3769022581542111	1.1107735469600346	1.5437721997586187	2.098605173784173	5.006832245415073	0.7647058823529411	0.8	0.8095238095238095	0.8260869565217391	0.896551724137931	
0.6309573444801936	0.4790300161910793	1.3731046795410649	1.8990873857635058	2.7571172931304697	5.942913046659784	0.7894736842105263	0.8095238095238095	0.8221343873517787	0.8333333333333334	0.8695652173913043	
0.7943282347242822	0.6130496912816817	1.7873310124562565	2.7439529090855457	4.214602705730517	64.18541450916108	0.7894736842105263	0.8260869565217391	0.8333333333333334	0.8461538461538461	0.875	
1.0	0.8556478937151909	2.4110186452511666	3.940915671533143	6.7723337187751	132.7451893663777	0.8095238095238095	0.8333333333333334	0.8461538461538461	0.8583743842364532	0.8928571428571429	


==> data/fig_noise_duffing_lide_q0_rho1.000000e-04.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.1	0.23744203089066987	0.2659787595274454	0.29451548816422085	0.32305221680099633	0.3515889454377718	0.6	0.6230769230769231	0.6461538461538461	0.6692307692307692	0.6923076923076923	


==> data/fig_noise_duffing_lide_q0_rho1.000000e-05.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.003398594357413426	0.003398594357413426	0.003398594357413426	0.003398594357413426	0.003398594357413426	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.001995262314968879	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.0025118864315095794	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.0031622776601683794	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.005011872336272725	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.007943282347242814	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.012589254117941675	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.0199526231496888	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.025118864315095808	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.03162277660168379	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.05011872336272725	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.07943282347242818	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.12589254117941676	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.19952623149688808	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.31622776601683794	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.5011872336272725	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
0.7943282347242822	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lide_smooth.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.0006752325056931231	0.0012583184670815469	0.001586922023573385	0.002059590538477349	0.0045733484183090095	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.0008500862569928651	0.0015825693471219918	0.001999153159592178	0.0025944539883108846	0.005755403118624115	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.0010702155935865985	0.00199075284708713	0.0025181411863002476	0.003267735462678934	0.007243400155664317	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.0013473406589772322	0.002504586648435435	0.0031715378257727842	0.004115232477272631	0.009116483150822748	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.0016962147193850473	0.0031514013346064856	0.003994163516608988	0.005181985384204798	0.011474250470082282	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.002135409972500464	0.0039655925486815225	0.005029860465811459	0.006524659710424532	0.01444201820923523	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.00268830417529134	0.004990438460852956	0.0063338411575658456	0.00821453074694883	0.018177448585138978	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.0033843253758047303	0.006280390810658961	0.007975638043853189	0.0103412283062582	0.02287886059920077	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0042605137546711256	0.007903945442992617	0.010042828328167271	0.013017433678392233	0.028795672642136276	0.0	0.0	0.0	0.0	0.2	0.97	100.0	
0.007943282347242814	0.005363489805912905	0.009947243647276758	0.012645725283311537	0.01638412444373293	0.036241451653315965	0.0	0.0	0.0	0.0	0.2	0.87	100.0	
0.01	0.006751935384038657	0.012518600150663273	0.0159233095733037	0.020619474744091232	0.0456103610749792	0.0	0.0	0.0	0.2	0.3333333333333333	0.7	100.0	
0.012589254117941675	0.008499701540354041	0.01575415618957013	0.020050693006918315	0.025946689376367207	0.05739750143543327	0.0	0.0	0.0	0.2	0.3333333333333333	0.58	100.0	
0.01584893192461114	0.010699743361505542	0.019824968980871598	0.02524860402198978	0.032645689437017233	0.07222467759029558	0.0	0.0	0.2	0.2	0.3333333333333333	0.39	100.0	
0.0199526231496888	0.013469059811071219	0.024945843511353795	0.031795304736524255	0.041067257991875494	0.09087211309155044	0.0	0.15000000000000002	0.2	0.3333333333333333	0.42857142857142855	0.25	100.0	
0.025118864315095808	0.01695489809812802	0.03138636920641034	0.04004173807283444	0.051650445149578623	0.11431820480468623	0.0	0.2	0.2	0.3333333333333333	0.5	0.13	100.0	
0.03162277660168379	0.021342656210478896	0.03948466029723619	0.050430737494743666	0.0649439415473974	0.14378835327805747	0.0	0.2	0.3333333333333333	0.3333333333333333	0.5555555555555556	0.06	100.0	
0.039810717055349734	0.0268657854583636	0.04966422502229659	0.06351976997642103	0.0816321391690088	0.18081593879246718	0.0	0.3333333333333333	0.3333333333333333	0.42857142857142855	0.6363636363636364	0.01	100.0	
0.05011872336272725	0.03381846657762284	0.06247215113123296	0.08000660881468263	0.10256658056161325	0.2273165256203484	0.2	0.3333333333333333	0.42857142857142855	0.5	0.6363636363636364	0.0	100.0	
0.06309573444801933	0.04257177192643946	0.07856866287012926	0.10078581591803762	0.12877234124000525	0.28567905399277166	0.2	0.42857142857142855	0.5	0.5555555555555556	0.6666666666666666	0.0	100.0	
0.07943282347242818	0.05359433810529701	0.09880089062155543	0.12698302034981201	0.1615374435829741	0.35887645964952736	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.6	0.6666666666666666	0.0	100.0	
0.1	0.06747981787963163	0.12434544373851666	0.16002405677522819	0.20245479475189102	0.45059950044952835	0.3333333333333333	0.5	0.5555555555555556	0.6363636363636364	0.6923076923076923	0.0	100.0	
0.12589254117941676	0.0849828461637006	0.15669264489562137	0.20171842131921777	0.2538034334246556	0.5654169152630952	0.42857142857142855	0.5555555555555556	0.6	0.6363636363636364	0.7142857142857143	0.0	100.0	
0.15848931924611143	0.1070680298566513	0.1976621356650743	0.2543682333872723	0.3197254610467562	0.7089669479168171	0.42857142857142855	0.6	0.6363636363636364	0.6666666666666666	0.7142857142857143	0.0	100.0	
0.19952623149688808	0.13497714090096782	0.24974901117126122	0.32011457342330774	0.40283742812486956	0.8881841804317793	0.5	0.6	0.6666666666666666	0.6923076923076923	0.7857142857142857	0.0	100.0	
0.25118864315095824	0.1703230416337414	0.3149093885745887	0.40288197555213656	0.5076589097397516	1.111570806122554	0.5	0.6363636363636364	0.6923076923076923	0.7142857142857143	0.75	0.0	100.0	
0.31622776601683794	0.21521957263862432	0.3956134113357648	0.5053772218433231	0.640824989864524	1.3895246851152203	0.5555555555555556	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.8125	0.0	100.0	
0.3981071705534973	0.2724519720652361	0.5004709300764761	0.6378688132257102	0.8165239716088464	1.734751251420346	0.6	0.6923076923076923	0.7142857142857143	0.7333333333333333	0.8	0.0	100.0	
0.5011872336272725	0.34567538626442607	0.6253232683702963	0.8039900096022358	1.0308295712900544	2.1628218468854787	0.6666666666666666	0.7087912087912088	0.7333333333333333	0.75	0.8	0.0	100.0	
0.6309573444801936	0.4395723178690091	0.7794926157513006	1.0218463363774342	1.2994219000148182	2.6930333954414416	0.6666666666666666	0.7142857142857143	0.7333333333333333	0.75	0.8235294117647058	0.0	100.0	
0.7943282347242822	0.5597961002678338	0.9642927860410653	1.3134886421292724	1.6357969105651549	3.3499890680578206	0.6666666666666666	0.7333333333333333	0.75	0.75	0.8125	0.0	100.0	
1.0	0.7123945967849408	1.190527102793113	1.6825013668704405	2.0984902909803096	4.167118204455637	0.6666666666666666	0.7333333333333333	0.75	0.7647058823529411	0.8235294117647058	0.0	100.0	


==> data/fig_noise_duffing_lide_threshold.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	1.6323623081579702e-05	0.0003633223947372445	0.0005169261072805443	0.000742006388154514	0.0018852836517593765	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	2.0338339500546847e-05	0.0004577491610346917	0.0006508550896901377	0.0009347759299169432	0.002372569325503591	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	2.542366520490054e-05	0.0005766108150514559	0.0008194543712651601	0.0011775503018148538	0.0029860050085068718	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	3.1850925317571367e-05	0.0007262653765143953	0.0010317331390216527	0.001483083531542857	0.003758249883070151	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	3.996336041004184e-05	0.0009149233703278791	0.0012990110960406772	0.0018678635249219694	0.004730405234305847	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	5.018963630727179e-05	0.0011523759924264457	0.0016354917668894228	0.002352280969481239	0.005954191290874578	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	6.315127499157231e-05	0.0014508175623387872	0.002059220524739954	0.0029621557059238547	0.007494757136157156	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	7.938059055509658e-05	0.0018260922460951005	0.0025927324617059664	0.00372993778744126	0.009434006725313105	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	9.97709217263572e-05	0.00229854992603427	0.003264554179118482	0.004696159411884898	0.011874777459311297	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.00012535341822717593	0.0028933261941559672	0.004110615636196596	0.005912517106487259	0.014947748771546294	0.0	0.0	0.0	0.0	0.0	
0.01	0.00015771743126041183	0.003700954672390036	0.0054448973017025715	0.007896362446955695	0.018815136370386433	0.0	0.0	0.0	0.0	0.2	
0.012589254117941675	0.00019806115634348696	0.004657679084711583	0.007296344084863862	0.010430787300786374	0.023682451726689747	0.0	0.0	0.0	0.0	0.2	
0.01584893192461114	0.000248637716867736	0.005929190191310246	0.009269968325793191	0.01382743519995223	0.029807856496477648	0.0	0.0	0.0	0.0	0.2	
0.0199526231496888	0.00031264071634069026	0.007593048969365803	0.01302465973672905	0.017485837759050597	0.037516420206182746	0.0	0.0	0.0	0.0	0.3333333333333333	
0.025118864315095808	0.0003935385782312281	0.011182929176608482	0.01694083841798187	0.022102125625815025	0.0472107080391719	0.0	0.0	0.0	0.2	0.3333333333333333	
0.03162277660168379	0.0014759004397378532	0.015227057971979988	0.0222484537038403	0.03026399604287057	0.05941139536093454	0.0	0.0	0.0	0.2	0.42857142857142855	
0.039810717055349734	0.006178719239518109	0.019847332290254913	0.028214389047659164	0.038115152119748974	0.07583968096752805	0.0	0.0	0.2	0.2	0.42857142857142855	
0.05011872336272725	0.00770764043473582	0.025523832229241643	0.03585540801941456	0.04889601066157054	0.09541678005084778	0.0	0.0	0.2	0.2	0.5	
0.06309573444801933	0.014045828053633453	0.033026579872567935	0.045148619990471595	0.061590706273348186	0.12002779427552951	0.0	0.2	0.2	0.3333333333333333	0.5	
0.07943282347242818	0.01766096345361494	0.04195995125485543	0.05799250290047687	0.07778925940132393	0.15095823068567402	0.0	0.2	0.2	0.3333333333333333	0.5555555555555556	
0.1	0.02220979235095274	0.05715488919744181	0.07460431075009707	0.10441773062878297	0.3038556519832066	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6	
0.12589254117941676	0.02794728619217006	0.07648412276591718	0.09879927718720102	0.14409242593128493	0.5363027882978991	0.0	0.3333333333333333	0.3333333333333333	0.5138888888888888	0.6923076923076923	
0.15848931924611143	0.03511253331899501	0.10428922032184729	0.15830351339737964	0.2456804762916448	1.1190724908395526	0.0	0.3333333333333333	0.5	0.5666666666666667	0.75	
0.19952623149688808	0.0719806468431434	0.14780633533633236	0.21362881052597388	0.38202838628476987	1.1222302246775793	0.2	0.5	0.6	0.6363636363636364	0.7333333333333333	
0.25118864315095824	0.09002529910829295	0.23295031087931087	0.3345407538505923	0.5039966740102514	1.2127110385304634	0.2	0.5555555555555556	0.6363636363636364	0.6923076923076923	0.8	
0.31622776601683794	0.09643316570869809	0.3556462386057284	0.5279975681887088	0.7070270940830345	1.3944695924272872	0.3333333333333333	0.6363636363636364	0.6666666666666666	0.7287878787878788	0.8	
0.3981071705534973	0.16326187750257215	0.48853181681155866	0.6914409174361537	0.9100847242526457	2.0582742111869363	0.42857142857142855	0.6590909090909091	0.7142857142857143	0.75	0.85	
0.5011872336272725	0.20627539552950958	0.6642887261414839	0.961888523773425	1.2616997350187946	2.6036413286268285	0.5555555555555556	0.7142857142857143	0.7333333333333333	0.7647058823529411	0.8636363636363636	
0.6309573444801936	0.4082224772443123	0.8349774977237838	1.2345052132896168	1.7016434068698185	4.965754457791152	0.6363636363636364	0.7333333333333333	0.7777777777777778	0.7894736842105263	0.8571428571428571	
0.7943282347242822	0.5228425110798041	1.2745981789693737	1.734240426519642	2.2781086666572405	63.53154207644349	0.6666666666666666	0.7745098039215687	0.8	0.8235294117647058	0.875	
1.0	0.8544665665919944	1.6533594571086916	2.5756092906945467	4.001288321406687	737.0772530991849	0.7142857142857143	0.8	0.8181818181818182	0.8471153846153846	0.8888888888888888	


==> data/fig_noise_duffing_lide_warm.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.0006752326217098617	0.0012583182314311013	0.0015869216637603841	0.0020595907294567724	0.004573347696765082	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.0008500862191107956	0.0015825690204968033	0.001999153150961986	0.0025944543238336478	0.0057554019762485935	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.0010702155769301619	0.001990753537042715	0.0025181406976872425	0.0032677359122131626	0.007243398301662626	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.0013473391857386815	0.0025045873824574645	0.003171537842688586	0.004115232735560931	0.009116481892162444	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.0016962132501084435	0.003151402086742317	0.0039941624120221775	0.005181986749866341	0.011474249784142552	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.0021354074364440733	0.0039655937823237074	0.00502985859872583	0.006524661744557994	0.014442015030172246	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.0026882995597534913	0.004990441105650778	0.006333838908162158	0.008214532846056414	0.018177448230000084	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.00338432019948705	0.006280394624865315	0.007975635787109154	0.01034123032604671	0.022878863751070625	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.004260507340659698	0.00790394809860497	0.0100428238053268	0.013017435270151187	0.028795672541777298	0.0	0.0	0.0	0.0	0.2	0.97	100.0	
0.007943282347242814	0.005363482138796009	0.009947244460829632	0.012645722602848715	0.01638412362689266	0.036241470307951905	0.0	0.0	0.0	0.0	0.2	0.87	100.0	
0.01	0.006751923589269154	0.01251860104207808	0.01592330697131169	0.020619476289200016	0.04561034934208872	0.0	0.0	0.0	0.2	0.3333333333333333	0.7	100.0	
0.012589254117941675	0.00849968901713359	0.015754161764500223	0.020050697310743538	0.025946695703015724	0.057397516478742826	0.0	0.0	0.0	0.2	0.3333333333333333	0.58	100.0	
0.01584893192461114	0.01069973601301344	0.019824968161283707	0.025248610877724956	0.03264568931331353	0.07222468690650749	0.0	0.0	0.2	0.2	0.3333333333333333	0.39	100.0	
0.0199526231496888	0.013469053854009365	0.024945847105980672	0.03179531307353664	0.041067256248734176	0.09087212996959448	0.0	0.15000000000000002	0.2	0.3333333333333333	0.42857142857142855	0.25	100.0	
0.025118864315095808	0.016954904868108855	0.031386366226889555	0.04004174673439839	0.051650446744881943	0.11431817218388396	0.0	0.2	0.2	0.3333333333333333	0.5	0.13	100.0	
0.03162277660168379	0.021342662819334574	0.03948464844257088	0.05043074443095552	0.06494393876721034	0.14378832465033137	0.0	0.2	0.3333333333333333	0.3333333333333333	0.5555555555555556	0.06	100.0	
0.039810717055349734	0.026865798737815666	0.04966422918356254	0.06351977305725828	0.08163212900901048	0.180815894911604	0.0	0.3333333333333333	0.3333333333333333	0.42857142857142855	0.6363636363636364	0.01	100.0	
0.05011872336272725	0.033818481812906406	0.0624721659620044	0.08000661014663432	0.10256658681733816	0.22731651360295413	0.2	0.3333333333333333	0.42857142857142855	0.5	0.6363636363636364	0.0	100.0	
0.06309573444801933	0.042571758313024115	0.07856866631369391	0.10078582189865457	0.12877231784156096	0.28567904110742043	0.2	0.42857142857142855	0.5	0.5555555555555556	0.6666666666666666	0.0	100.0	
0.07943282347242818	0.05359434658974642	0.09880089007109406	0.1269830118062838	0.16153745880842996	0.35887644860619605	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.6	0.6666666666666666	0.0	100.0	
0.1	0.0674798345437429	0.12434543420037385	0.1600240732869854	0.20245480359103382	0.4505995052874531	0.3333333333333333	0.5	0.5555555555555556	0.6363636363636364	0.6923076923076923	0.0	100.0	
0.12589254117941676	0.08498289702192824	0.15669265794177067	0.20171844954564921	0.2538034402144576	0.5654169829008595	0.42857142857142855	0.5555555555555556	0.6	0.6363636363636364	0.7142857142857143	0.0	100.0	
0.15848931924611143	0.10706800447118	0.1976621484063432	0.2543682233219595	0.3197254604129883	0.708966892497873	0.42857142857142855	0.6	0.6363636363636364	0.6666666666666666	0.7142857142857143	0.0	100.0	
0.19952623149688808	0.13497707878818366	0.2497489947068021	0.3201146103453317	0.40283736356526256	0.8881841569957918	0.5	0.6	0.6666666666666666	0.6923076923076923	0.7857142857142857	0.0	100.0	
0.25118864315095824	0.17032305014780297	0.31490941228056213	0.4028820100431682	0.5076589633611448	1.1115708187203974	0.5	0.6363636363636364	0.6923076923076923	0.7142857142857143	0.75	0.0	100.0	
0.31622776601683794	0.21521960495078338	0.3956135138498774	0.5053772478558736	0.6408249853042399	1.3895246678231727	0.5555555555555556	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.8125	0.0	100.0	
0.3981071705534973	0.2724520234105788	0.5004709366630429	0.6378687963836217	0.8165240014663829	1.7347510796834646	0.6	0.6923076923076923	0.7142857142857143	0.7333333333333333	0.8	0.0	100.0	
0.5011872336272725	0.3456753886173908	0.6253232592199475	0.8039900577302739	1.0308295744903215	2.162821655950253	0.6666666666666666	0.7087912087912088	0.7333333333333333	0.75	0.8	0.0	100.0	
0.6309573444801936	0.4395723253843656	0.7794926221362647	1.0218463468382566	1.299421869966584	2.6930334637275752	0.6666666666666666	0.7142857142857143	0.7333333333333333	0.75	0.8235294117647058	0.0	100.0	
0.7943282347242822	0.5597960862814334	0.9642928318609922	1.3134886519354034	1.6357969475556553	3.349989241712791	0.6666666666666666	0.7333333333333333	0.75	0.75	0.8125	0.0	100.0	
1.0	0.7123946383791432	1.1905271199273724	1.682501321224192	2.0984903395933543	4.167119412960184	0.6666666666666666	0.7333333333333333	0.75	0.7647058823529411	0.8235294117647058	0.0	100.0	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.01951565907611677	0.021780804498611958	0.02400435999863062	0.02597799833049718	0.03375376971050049	
0.001584893192461114	0.016331938028227733	0.019615452024741898	0.023057416823105394	0.026093777582598503	0.03908632089785267	
0.0025118864315095794	0.011278321140200774	0.016261205385337825	0.02102439441011667	0.025508808206496293	0.047786256875570386	
0.003981071705534973	0.01095405565764398	0.013723948729045908	0.016822113402610868	0.024274642895401856	0.06209976234286767	
0.00630957344480193	0.00822542796490534	0.013318395771681249	0.016770582988565624	0.03252012085722486	0.08592328069561016	
0.01	0.013587313175378233	0.02292310632136945	0.04003170650730377	0.06468775712526281	0.12622568965566786	
0.01584893192461114	0.03588675518172858	0.07069375216060039	0.1093602170879352	0.17295655392512466	0.24578808616207568	
0.025118864315095808	0.0904821163532062	0.184437868355685	0.2548004489637058	0.3709529218705995	0.5613637823742896	
0.039810717055349734	0.20700799749541443	0.46202128211485766	0.5802193966897604	1.0973474622561359	1.6813273022794817	
0.06309573444801933	0.8513470858118986	2.0241355060066133	2.8326131002908226	4.176858458348523	5.40262600258877	
0.1	2.818008972356132	5.4043579921154885	7.8417876308025765	9.28808873628919	12.763479758233299	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.0007976474443167988	0.0018547273037740407	0.0025329771211934	0.0038214594946647295	0.01137739962577563	
0.001584893192461114	0.001373115760292423	0.002459015400764095	0.003682508667896412	0.007133710164257401	0.016772679591509423	
0.0025118864315095794	0.0007096702577714344	0.0031891709420111642	0.006999695920657287	0.012892738467105602	0.025491344519441534	
0.003981071705534973	0.0009479155741399592	0.007413808164839868	0.013595808772663809	0.02302154801510306	0.039708641757392825	
0.00630957344480193	0.004058814944992867	0.015411625347276702	0.02442145107913888	0.03716150428595927	0.06320805507156994	
0.01	0.008279517154897482	0.034467168691399354	0.04744513559283757	0.07038147073317624	0.12230930570116197	
0.01584893192461114	0.05120985752516649	0.07669981876525414	0.10052698051786976	0.1530883166169013	0.26151880119794657	
0.025118864315095808	0.05142835835554276	0.22479552919574358	0.3147955082051547	0.6299647556207495	0.9275008172698614	
0.039810717055349734	0.7471269962913714	1.1847692083232402	1.5986798024648057	2.1532020640355563	2.8343218570718016	
0.06309573444801933	1.4196445417121626	3.0030995544816608	4.10156180932446	4.894450978347774	6.481857022742143	
0.1	3.2520445019762882	5.942355638871227	8.237019444275624	9.824529960316072	13.020558250443122	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.000224834258362391	0.0014257989910945932	0.002975741847211607	0.005179905951081555	0.00927064664205626	
0.001584893192461114	0.0002988975088605697	0.002240427318012662	0.005100413655379105	0.007891850683529497	0.014665244436779103	
0.0025118864315095794	0.0006865764214465462	0.004489124290203574	0.008787966333534195	0.013366505659738116	0.023373162716540146	
0.003981071705534973	0.0014964448545674819	0.008389602089664164	0.014101216806485177	0.022888186936134855	0.03756542536692979	
0.00630957344480193	0.0019708082269167004	0.016637621018036293	0.026373823868219348	0.0477860338853393	0.07774291039024979	
0.01	0.025638647936998372	0.04565385795364432	0.08976532225481766	0.10859163513708375	0.2289544548104247	
0.01584893192461114	0.10855001573653264	0.24523331662877637	0.33742008894730974	0.39822931785617594	0.5909050131339096	
0.025118864315095808	0.45774939631625394	0.6693349102081734	0.8328894498553976	1.078105992885726	1.3798981149283671	
0.039810717055349734	0.8760736036762885	1.5024341209313339	1.8607540609367244	2.393901823254308	3.0565601634448107	
0.06309573444801933	1.7293054385507005	3.0965518754600496	4.290783276459615	4.954975174943744	6.548035229526331	
0.1	3.360018536314636	5.975826064649545	8.347096493874798	9.876735748149809	13.053988735600509	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.0004387657984635002	0.0013574525478965952	0.003160032858383322	0.005078359431748549	0.00905900958640593	
0.001584893192461114	0.0004743694253584374	0.002344707120845006	0.005292005820497396	0.007791319662764646	0.021566620635652536	
0.0025118864315095794	0.0006399536415515094	0.004623174768289972	0.009479037084448033	0.016098659841431398	0.056736188522949406	
0.003981071705534973	0.0017006164945282405	0.010792116267558306	0.028408047281128675	0.06002715003328727	0.10546181342300555	
0.00630957344480193	0.011268476153248904	0.0643389304283412	0.10043401499658394	0.14413620642092345	0.19125543439519296	
0.01	0.09252783484199381	0.17285406890230395	0.23489611853352066	0.2802610342809966	0.347239657044446	
0.01584893192461114	0.19293426794352914	0.3442223394818484	0.470327594938183	0.5186321144171706	0.696440649460903	
0.025118864315095808	0.5263123910686063	0.7479517059048209	0.9079771765999047	1.1270120978528135	1.445331626363266	
0.039810717055349734	0.9288156054233182	1.5433872987882806	1.8951335901209287	2.425910705565417	3.0887860387615067	
0.06309573444801933	1.7716858671531752	3.123874014633257	4.302930892870327	4.959523326434226	6.557343480075555	
0.1	3.3715037722342984	5.978223501357717	8.351820876339335	9.881784021375983	13.066395348589438	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.0004802744343778107	0.0016132945536986214	0.0048375977691758575	0.008822566463282349	0.027081920485467537	
0.001584893192461114	0.001141067693664867	0.007527860436520985	0.011294095668144169	0.028603894764336384	0.04549422119344468	
0.0025118864315095794	0.016348843239075313	0.028711492486219996	0.035826847108508635	0.06112695481403215	0.08558279358312879	
0.003981071705534973	0.04152703866545503	0.06235611974793414	0.0693946690707698	0.10987284954865323	0.1394647368533877	
0.00630957344480193	0.07222104336588178	0.11123708887368014	0.13484411480109873	0.18352126221991055	0.21980474955397314	
0.01	0.10947026522681605	0.191923649503214	0.26367226540000077	0.2969693111438653	0.3645839408204775	
0.01584893192461114	0.22302661628966516	0.358171403280264	0.4821003428472529	0.5336441722828154	0.7043817800623215	
0.025118864315095808	0.5353111053367773	0.7531627690226322	0.9147751359529963	1.1349471600987144	1.452045194135991	
0.039810717055349734	0.9271766093025848	1.545460284570463	1.898265505874252	2.4288665022702536	3.091546204175536	
0.06309573444801933	1.7754364782140346	3.1322792099833796	4.3037024321100805	4.960012436362574	6.55827210582956	
0.1	3.3768919877493944	5.978011506998495	8.35260477099282	9.882338796944072	13.067234669541797	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.008166796583094925	0.011867596491976528	0.014945286945311307	0.025872372213940592	0.035892483476693327	
0.001584893192461114	0.016049593524478455	0.02415226660373939	0.02722236109056516	0.04313707156070233	0.05851551212110744	
0.0025118864315095794	0.027544413825859974	0.041723212368042745	0.0461517323882603	0.07140934976079213	0.0927323598508858	
0.003981071705534973	0.04776822735998222	0.0692880263203095	0.07920349375637692	0.11660110430892816	0.14416311503527332	
0.00630957344480193	0.07268867923147929	0.11541076265578472	0.14025162728756907	0.18580029879871324	0.22337232474105478	
0.01	0.11337624065541671	0.19376347949596445	0.26588084489134	0.30026836155841186	0.3670380265963832	
0.01584893192461114	0.2257602975889	0.35887095557281823	0.4836480644682633	0.5349761367561519	0.7055839497478493	
0.025118864315095808	0.5368855405900443	0.7526780539375932	0.9148162579915228	1.1357624166118236	1.4526115256004852	
0.039810717055349734	0.928123239964476	1.5458578774351635	1.899845388551411	2.4291531148629444	3.091818929239542	
0.06309573444801933	1.7758068614550058	3.1328314637634214	4.303795675983668	4.9599991976598625	6.558364943766157	
0.1	3.3778531878266906	5.97800955164481	8.35268331324458	9.882400919987372	13.067314970745944	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.010698777399781827	0.016494187962181737	0.01817441791527713	0.027888598202381317	0.037920735790764534	
0.001584893192461114	0.017624199639557126	0.026495175384885595	0.029313727359380065	0.045020979214854234	0.0597236893227997	
0.0025118864315095794	0.03000410216256978	0.04249934383747347	0.047934463785462185	0.07278422084908676	0.09335245465399984	
0.003981071705534973	0.04949611191621202	0.0699968340753423	0.08047905202763099	0.11704536974473709	0.14458295441286767	
0.00630957344480193	0.07291785115025869	0.11566529674014658	0.14070560443634564	0.18636250889912248	0.22369530956149766	
0.01	0.11468520539126875	0.19381748442327404	0.26615095795600785	0.30049856407069503	0.36728586747335285	
0.01584893192461114	0.22606719647745424	0.3590702414225406	0.48382512678580325	0.5352626581214854	0.7057238145391131	
0.025118864315095808	0.5370055506040026	0.7525538135496834	0.9148658043591376	1.1358413086752308	1.4526688814594528	
0.039810717055349734	0.9281726850841739	1.5458989851679055	1.9000267650305822	2.4291817050582267	3.091846171450078	
0.06309573444801933	1.775843856373472	3.132881897527844	4.303805083630042	4.959976654338967	6.558374227311367	
0.1	3.377934226280886	5.978009434897316	8.352691168714095	9.882406897424172	13.067322969488984	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.01111256761173041	0.016635762144376523	0.01856807301499078	0.028221166170192425	0.03809478967705063	
0.001584893192461114	0.01809817730766268	0.026528923289531	0.029607583392700414	0.045199206062522285	0.05984804350389038	
0.0025118864315095794	0.029928403487402114	0.042574662510275946	0.048108413347947916	0.07290346200604848	0.09348551973020257	
0.003981071705534973	0.049243577815337156	0.07006886806147336	0.08057650847227582	0.11709631270716303	0.14468902983497695	
0.00630957344480193	0.07295361378504976	0.11568593719108533	0.14074162406663154	0.18641539604075513	0.22372612155910135	
0.01	0.1147603637966626	0.19379686307578867	0.26617705681109194	0.3005211996486677	0.3673313181952029	
0.01584893192461114	0.2260967553279411	0.3590871850372419	0.4838344235760886	0.5352821394642074	0.705737197634549	
0.025118864315095808	0.5370041922751567	0.7525389741436939	0.9148690266091231	1.1358491799958064	1.452674618619406	
0.039810717055349734	0.9281771742797569	1.5459030946221626	1.9000432606449307	2.4291845633811477	3.0918488953704433	
0.06309573444801933	1.7758475554341642	3.1328869173685057	4.303806025194015	4.95997435020331	6.558375155663736	
0.1	3.3779422278665154	5.978009424044167	8.352691954273968	9.882407493640788	13.067323769053633	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.011163723121730269	0.016643495254904467	0.018628993592518635	0.028251359395124687	0.03811753700481284	
0.001584893192461114	0.018123014529454487	0.026537319361182175	0.029654836079980023	0.04521843752779103	0.05986479529347598	
0.0025118864315095794	0.029929666488368648	0.04258973853199484	0.04812476944711021	0.0729151888029842	0.09349731871695695	
0.003981071705534973	0.04918023413237744	0.0700744861719404	0.08058634212553253	0.11710133113198619	0.14469748389947956	
0.00630957344480193	0.07295945445295282	0.11568116624724853	0.14074395285990382	0.18642056747581282	0.22372931280203484	
0.01	0.11476758138494099	0.19379551062568767	0.2661795590266919	0.3005235277589968	0.36733866755428934	
0.01584893192461114	0.22609970361622148	0.3590888235094629	0.4838351154341054	0.5352840626183168	0.7057385317665866	
0.025118864315095808	0.5370039886948739	0.7525361845389376	0.9148693954406184	1.135849966953832	1.4526751923490884	
0.039810717055349734	0.9281776193142267	1.5459035055478538	1.9000448975128876	2.429184849206742	3.0918491677594737	
0.06309573444801933	1.775847925336653	3.132887419124709	4.303806119358377	4.959974145273296	6.558375248498945	
0.1	3.3779430270431217	5.97800942296713	8.352692032829928	9.882407553248063	13.067323849007243	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.01116927825246761	0.01664489581182413	0.01863590019904509	0.028254721451840034	0.03812010150613526	
0.001584893192461114	0.018125793948144973	0.0265389227945085	0.029659544056128386	0.04522056610747342	0.059866628462183755	
0.0025118864315095794	0.029929900496340738	0.0425915725285578	0.04812658667433441	0.07291648974636754	0.09349860857343269	
0.003981071705534973	0.049173904295582965	0.07007504303510398	0.0805874346698025	0.11710188840400104	0.1446984119484387	
0.00630957344480193	0.07296008351863284	0.11568029696146578	0.14074420172497454	0.18642114090018427	0.2237296683514862	
0.01	0.11476837443398183	0.1937953810989875	0.2661798155947484	0.30052376113388884	0.36733940678313914	
0.01584893192461114	0.22610003106539991	0.3590889869265572	0.4838351954656024	0.535284254709895	0.7057386651474287	
0.025118864315095808	0.5370039794664225	0.7525358840250109	0.9148694327046274	1.1358500456478458	1.4526752497221966	
0.039810717055349734	0.9281776637792589	1.545903546639912	1.900045061075293	2.42918487778924	3.091849194998439	
0.06309573444801933	1.775847962326852	3.1328874692980513	4.303806128774756	4.959974124998958	6.558375257782452	
0.1	3.377943106951015	5.978009422859407	8.352692040685557	9.882407559315357	13.067323857002577	


==> data/fig_noise_duffing_lopinf+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.001	0.011169278261188745	0.016644895812353868	0.018635900204176565	0.02825472146013306	0.038120101494112504	
0.001584893192461114	0.018125793960035514	0.02653892279703065	0.029659544066029796	0.04522056612424503	0.059866628455823745	
0.0025118864315095794	0.02992990051347096	0.04259157253831871	0.04812658670015666	0.07291648977711712	0.09349860857598215	
0.003981071705534973	0.049173904326939445	0.07007504305485032	0.08058743470874574	0.11710188842372249	0.14469841196487832	
0.00630957344480193	0.07296008355322102	0.11568029699804389	0.14074420178484887	0.18642114096178328	0.22372966841214323	
0.01	0.11476837446903096	0.19379537207951802	0.2661798363358405	0.30052378705739186	0.36733948879981804	
0.01584893192461114	0.22610003111755367	0.3590890050645517	0.48383520445802275	0.5352842760396057	0.7057386799335228	
0.025118864315095808	0.5370039785560307	0.7525358504385045	0.9148694368166121	1.1358500543748105	1.4526752560510539	
0.039810717055349734	0.9281776687057542	1.545903551165952	1.9000450791986792	2.4291848809426373	3.091849197976692	
0.06309573444801933	1.775847966405344	3.132887474848686	4.303806129769725	4.959974122733777	6.558375258764207	
0.1	3.377943115802747	5.978009422825377	8.352692041531691	9.882407559838125	13.067323857863256	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	6.3829081019390825	6.390572250537395	6.393210894720825	6.397874610522684	6.409430138683958	
0.00015848931924611142	6.350641893006653	6.386523453043685	6.393058628516893	6.402386277383096	6.4196308692564745	
0.00025118864315095795	6.24829913389091	6.380334228833799	6.389379289758481	6.40177366145018	6.4336100614874	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	7.1442490095530164	7.17707551085635	7.182297360605983	7.185378332423403	7.192043426714549	
0.00015848931924611142	6.018533939475599	7.174270850599173	7.183527546873183	7.18808141139202	7.197635254867367	
0.00025118864315095795	5.428878073778293	7.1769603975466465	7.185928126435897	7.191795829665841	7.19721989297749	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	6.992237052022504	7.046073152214734	7.085493069406601	7.10602825849875	7.120075795134803	
0.00015848931924611142	7.00322676563572	7.0813523913215235	7.093320017952067	7.102753016939276	7.137189863442513	
0.00025118864315095795	6.979683009310431	7.065581460277164	7.084628935091776	7.118188617302884	7.1814031479952956	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	6.084874312167221	6.976250140436789	7.08687666952908	7.105351646661665	7.130458907446241	
0.00015848931924611142	6.234833923663297	6.935522929353361	7.026374449952014	7.088752929429069	7.134958894400215	
0.00025118864315095795	6.099159860518265	6.932769618300967	7.078540827932435	7.109834957229821	7.150168384866075	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	2.4307100831197674	3.9082968135333225	4.694456308410553	5.150884363452267	6.123465791692235	
0.00015848931924611142	1.3703794927150477	3.7004025388725856	4.8983759469139	5.335167769317458	6.85783692381288	
0.00025118864315095795	1.199136402051846	3.4380943589071684	4.302328930636347	5.3457501554513405	5.93191660204291	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.3180057887664781	0.8254626325912341	1.2744058261788567	2.609667862284566	4.960580631287552	
0.00015848931924611142	0.20324000627468694	0.5240579856756086	1.0058435950531734	2.835043169487293	5.197491735789988	
0.00025118864315095795	0.17465291448403758	0.38009816468129864	0.7469958403498225	1.2437635930100361	5.175252860850334	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.05756623756002054	0.1004044707275135	0.17896835007724846	0.29329709355764855	3.2696665778059066	
0.00015848931924611142	0.04789414729419041	0.09502370378485775	0.1313289179854784	0.18123001184917265	1.38790951131474	
0.00025118864315095795	0.07149242348907978	0.1436687083466447	0.16966834020727092	0.21772477975681276	0.47266270847289843	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.035091175300110085	0.04620298283205844	0.05406644645154723	0.057965623853282355	0.13621117276902606	
0.00015848931924611142	0.05513575678058255	0.07448401972162624	0.08501112416268344	0.09307663920803434	0.1335267141758344	
0.00025118864315095795	0.08369613350182115	0.13468168496472546	0.14429166744215832	0.16206222744654628	0.2104116433337902	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.03340858214084231	0.04205484189650144	0.0461834139722626	0.053013924529350796	0.06770875066250019	
0.00015848931924611142	0.05543947541952985	0.0723931039996104	0.08125810039802742	0.09038955913498711	0.11249283802680918	
0.00025118864315095795	0.08388050958210991	0.13063479729047955	0.14173798621845096	0.15560058564488036	0.19733610962048612	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.03216212510411578	0.041716032107397334	0.04634082115745335	0.05267419071224668	0.06494360444169371	
0.00015848931924611142	0.05547555997425118	0.07284790248001083	0.08078750528632153	0.08979123090861917	0.11063542747546572	
0.00025118864315095795	0.08377944317496805	0.12944113639618665	0.1402909610341002	0.1555304340868798	0.19608193857573586	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lopinf+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.03203940090190744	0.04168113114141742	0.04637269673931744	0.052499211233683285	0.06467370080885357	
0.00015848931924611142	0.0554792386311823	0.07283054150676734	0.08074088981976596	0.08969770819215489	0.11045137868371964	
0.00025118864315095795	0.08376689979329738	0.1293236992145597	0.14014667301373307	0.15552347970414632	0.19595697277608357	
0.00039810717055349735	nan	nan	nan	nan	nan	
0.000630957344480193	nan	nan	nan	nan	nan	
0.001	nan	nan	nan	nan	nan	
0.001584893192461114	nan	nan	nan	nan	nan	
0.002511886431509582	nan	nan	nan	nan	nan	
0.003981071705534973	nan	nan	nan	nan	nan	
0.00630957344480193	nan	nan	nan	nan	nan	
0.01	nan	nan	nan	nan	nan	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	


==> data/fig_noise_duffing_lsop.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.002194542632233536	0.004747856314224891	0.006136941536991231	0.00866960040550926	0.0163084918802017	0.0	0.0	0.0	0.0	0.2	
0.0012589254117941675	0.0026839773148464603	0.005990360692711547	0.007746834147472051	0.010780934840007462	0.02034697910375283	0.0	0.0	0.0	0.0	0.2	
0.001584893192461114	0.0032684157955916874	0.00759179965032363	0.009856965150148724	0.013352792351829769	0.025326169812561417	0.0	0.0	0.0	0.0	0.2	
0.001995262314968879	0.003968608485814507	0.00965541460479084	0.012561072042906117	0.01659504787458152	0.031893717352814877	0.0	0.0	0.0	0.0	0.3333333333333333	
0.0025118864315095794	0.004826645731248202	0.012334569428507566	0.015980466922073878	0.02083948699269811	0.040772415415752467	0.0	0.0	0.0	0.2	0.3333333333333333	
0.0031622776601683794	0.00594192927085698	0.01572283130990375	0.020417938285642052	0.025917527658505416	0.05231429178759771	0.0	0.0	0.2	0.2	0.42857142857142855	
0.003981071705534973	0.007549395958566186	0.020073674371187088	0.025997041414253005	0.0334250834367127	0.06742448632713682	0.0	0.0	0.2	0.3333333333333333	0.5	
0.005011872336272725	0.010153323808241736	0.025645418120964436	0.03335603800480603	0.04315248866625622	0.08737017780867225	0.0	0.2	0.3333333333333333	0.3333333333333333	0.6363636363636364	
0.00630957344480193	0.01468917451062969	0.03387353049309069	0.043222066398514794	0.056345875581177096	0.11394941360630098	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6363636363636364	
0.007943282347242814	0.021834448097401715	0.04485717648135473	0.05528390417232998	0.07371653416261806	0.14974661978685574	0.0	0.3333333333333333	0.42857142857142855	0.5	0.6363636363636364	
0.01	0.03089663253407405	0.056409508759059084	0.07364750530864407	0.0972579554448425	0.19851998992953232	0.2	0.42857142857142855	0.5	0.5555555555555556	0.6923076923076923	
0.012589254117941675	0.040350415580678506	0.07374393091247244	0.10160610226536763	0.12850822857417438	0.26578731548139184	0.2	0.5	0.5555555555555556	0.6363636363636364	0.6923076923076923	
0.01584893192461114	0.05658174705377171	0.10296207089852522	0.1406020589771192	0.1815032071849291	0.3597047918324977	0.3333333333333333	0.5555555555555556	0.6	0.6666666666666666	0.7142857142857143	
0.0199526231496888	0.07677152243886197	0.15261077270104917	0.20415241026585476	0.2670979119336435	0.4923650869146822	0.3333333333333333	0.6	0.6666666666666666	0.6923076923076923	0.75	
0.025118864315095808	0.09194137048768332	0.24071301447193622	0.3083447084076598	0.38705618222458676	0.6816646451393146	0.42857142857142855	0.6363636363636364	0.6666666666666666	0.7142857142857143	0.7647058823529411	
0.03162277660168379	0.11188242424630389	0.3732907286405556	0.4641788129615033	0.5833431458231702	0.9538719388646213	0.5	0.6666666666666666	0.7142857142857143	0.7333333333333333	0.7647058823529411	
0.039810717055349734	0.26008189322627784	0.5941202930404145	0.6964076783591338	0.8439664094007935	1.3468858060495625	0.6	0.6923076923076923	0.7238095238095238	0.75	0.7894736842105263	
0.05011872336272725	0.43736307499316157	0.9326469667560537	1.0805681606317634	1.2613080547941082	1.913730708802282	0.6363636363636364	0.7142857142857143	0.7333333333333333	0.7647058823529411	0.7894736842105263	
0.06309573444801933	0.7291371522810298	1.4462002512449184	1.660227735795257	1.9164482130033111	2.724780126057176	0.6666666666666666	0.7333333333333333	0.7647058823529411	0.7777777777777778	0.8	
0.07943282347242818	1.1883990405326048	2.2015848024438895	2.481775591290627	2.907769387575228	3.865139179733973	0.6923076923076923	0.7647058823529411	0.7777777777777778	0.7894736842105263	0.8421052631578947	
0.1	1.8785724213999349	3.3044134055670558	3.6424135408144025	4.298023248907487	5.420578049759062	0.7333333333333333	0.7647058823529411	0.7894736842105263	0.8	0.8571428571428571	
0.12589254117941676	2.85870007724113	4.7132234526210315	5.259281497975379	6.164153975912506	7.704065623509835	0.7647058823529411	0.7894736842105263	0.8	0.8181818181818182	0.85	
0.15848931924611143	4.1533317802990695	6.459222787579882	7.3219212157156175	8.616266646414102	10.677967282839447	0.7777777777777778	0.8	0.8181818181818182	0.8260869565217391	0.8695652173913043	
0.19952623149688808	5.716001256416474	8.494790898855507	9.76804277995836	11.442097678437037	13.979389863348455	0.7777777777777778	0.8181818181818182	0.8333333333333334	0.84	0.88	
0.25118864315095824	7.416400645778028	10.508051545361921	12.382377605403455	14.359008509632437	17.69096299634673	0.8095238095238095	0.8260869565217391	0.84	0.8518518518518519	0.88	
0.31622776601683794	8.939827885753054	12.399118222827124	14.781454895139612	16.616700835962142	21.90421406973407	0.8181818181818182	0.84	0.8461538461538461	0.8571428571428571	0.8888888888888888	
0.3981071705534973	9.806967706539254	14.046784842204033	16.444101588378807	18.51339578417276	25.57189725378901	0.8181818181818182	0.8461538461538461	0.8518518518518519	0.8620689655172413	0.9	
0.5011872336272725	10.313140188471037	15.133696106555684	17.596472555757096	20.071936393037678	28.311545087631877	0.84	0.8518518518518519	0.8571428571428571	0.8666666666666667	0.9032258064516129	
0.6309573444801936	9.791159820005573	14.953614386017774	17.88776984976491	20.400698075400516	29.68155896864438	0.8333333333333334	0.8518518518518519	0.8620689655172413	0.8666666666666667	0.9	
0.7943282347242822	8.07155137431817	14.127539409633284	17.465782270594268	19.965142697712015	30.270316180827212	0.8333333333333334	0.8571428571428571	0.8620689655172413	0.8666666666666667	0.875	
1.0	6.4321735635097115	13.246740515454134	16.24897639784608	19.658732847946993	31.845128802273845	0.8181818181818182	0.8571428571428571	0.8620689655172413	0.8666666666666667	0.875	


==> data/fig_noise_duffing_lsopinf.dat <==
noise	F0	F25	F50	F75	F100	mean	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.004212178651707898	0.007402509457369709	0.009542246108825307	0.012340171445945292	0.02125782090002272	0.010170139570342136	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.004052965617621753	0.0081223158361059	0.010507078352757007	0.013945748005261662	0.025203460398617622	0.011445710223602143	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.004306238286283144	0.009083671037900068	0.012452994127530618	0.016068638236829656	0.0302626743176485	0.013222999090320937	0.0	0.0	0.0	0.0	0.2	0.97	100.0	
0.001995262314968879	0.005130624310945955	0.010590519063863574	0.014662189958625498	0.018808286572738326	0.03675588674489808	0.015644083773088107	0.0	0.0	0.0	0.0	0.3333333333333333	0.86	100.0	
0.0025118864315095794	0.005958930667051111	0.012499694052813887	0.01766872684574245	0.02276579623285585	0.04510602430552098	0.018883943761308072	0.0	0.0	0.0	0.2	0.3333333333333333	0.7	100.0	
0.0031622776601683794	0.006972866521146292	0.015084431215165318	0.021641104119043207	0.027761527904658842	0.055877396966108855	0.02317062782897995	0.0	0.0	0.0	0.2	0.42857142857142855	0.51	100.0	
0.003981071705534973	0.008214302019606358	0.01875830680249368	0.02679355733039695	0.03487128259780945	0.06983171131657645	0.028816476282571047	0.0	0.0	0.2	0.23333333333333334	0.42857142857142855	0.36	100.0	
0.005011872336272725	0.009502078797723594	0.023467512182091622	0.033821270122680755	0.043890427408879905	0.0880098170552758	0.036266963212533636	0.0	0.2	0.2	0.3333333333333333	0.42857142857142855	0.24	100.0	
0.00630957344480193	0.010653700335093453	0.029972545890436623	0.0435136157421421	0.05625404567914804	0.11185241337511313	0.04618203895359597	0.0	0.2	0.3333333333333333	0.3571428571428571	0.5555555555555556	0.15	100.0	
0.007943282347242814	0.011788122427442232	0.03812122310409673	0.056659792834662395	0.07293184014176958	0.14337995851242938	0.05957746470819328	0.0	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.08	100.0	
0.01	0.014408053739343396	0.05155908583819252	0.07404573542438524	0.09693763863467679	0.18546245114102144	0.07807753399347737	0.0	0.3333333333333333	0.42857142857142855	0.5	0.6	0.04	100.0	
0.012589254117941675	0.021696813854107707	0.07016102044261384	0.10048795151207149	0.13145017401272072	0.2422246920951237	0.10436199570802128	0.2	0.3333333333333333	0.5	0.5	0.6	0.0	100.0	
0.01584893192461114	0.02701951997981571	0.09683777039576066	0.13821417051018675	0.18036087968766573	0.31965272536536626	0.14291063555079825	0.2	0.42857142857142855	0.5	0.5555555555555556	0.6363636363636364	0.0	100.0	
0.0199526231496888	0.04811357053937913	0.13778593090257046	0.1940921341161536	0.2525631555182846	0.42649104708208624	0.20106514312183663	0.2	0.48214285714285715	0.5555555555555556	0.6	0.6923076923076923	0.0	100.0	
0.025118864315095808	0.08574317589058807	0.2135567248744896	0.29107629934715884	0.35634397900651055	0.5836320846198844	0.29028298532777064	0.3333333333333333	0.5	0.5555555555555556	0.6	0.7142857142857143	0.0	100.0	
0.03162277660168379	0.1086661154964043	0.336161385388667	0.44031903318635146	0.5100408603589787	0.8107434892143485	0.4283178590208947	0.2	0.5555555555555556	0.6	0.6363636363636364	0.7142857142857143	0.0	100.0	
0.039810717055349734	0.17582266649016362	0.5305582973295963	0.6544131933014644	0.7528888731415542	1.1382610791408005	0.6422933348913742	0.3333333333333333	0.6	0.6363636363636364	0.6666666666666666	0.7142857142857143	0.0	100.0	
0.05011872336272725	0.3509458834760925	0.8309534151362648	0.9734575092893114	1.1294315085513191	1.6113899629039194	0.9713438278541503	0.5	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.0	100.0	
0.06309573444801933	0.6746064775061268	1.2905199608047697	1.4642865748070846	1.682389265813771	2.2918973556094118	1.4698208161951112	0.5555555555555556	0.6666666666666666	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.0	100.0	
0.07943282347242818	1.2053928883717189	1.9757348918162703	2.2192663692838703	2.490351713662683	3.2583683944578032	2.2087517561236383	0.6	0.6666666666666666	0.6923076923076923	0.7142857142857143	0.7692307692307693	0.0	100.0	
0.1	2.026584025374036	2.9777662860392153	3.2830434128427393	3.6386447467778824	4.598850810925518	3.2696374510065915	0.5555555555555556	0.6923076923076923	0.7142857142857143	0.7333333333333333	0.7692307692307693	0.0	100.0	
0.12589254117941676	3.0238480207598566	4.27030095280144	4.743158301897263	5.194668086906793	6.389324078067494	4.723682847611976	0.6	0.7142857142857143	0.7207792207792207	0.7333333333333333	0.7857142857142857	0.0	100.0	
0.15848931924611143	4.272013967607263	5.974847206991238	6.577269410420181	7.182287709604003	8.654480934747077	6.591682044969921	0.6363636363636364	0.7142857142857143	0.7333333333333333	0.75	0.7777777777777778	0.0	100.0	
0.19952623149688808	5.737884959837095	8.05210241330393	8.834558197493013	9.49193223481577	11.320870496746517	8.79371652637197	0.6923076923076923	0.7333333333333333	0.75	0.7647058823529411	0.8333333333333334	0.0	100.0	
0.25118864315095824	7.271313018685828	10.11232966149945	11.270523824629127	12.000195166385293	14.192501222395292	11.121008110443176	0.6923076923076923	0.7333333333333333	0.75	0.7647058823529411	0.8235294117647058	0.0	100.0	
0.31622776601683794	8.656418345971144	12.198416853241248	13.411555293767229	14.372278342625389	16.98041951323439	13.266170754057313	0.7142857142857143	0.75	0.7647058823529411	0.7777777777777778	0.8235294117647058	0.0	100.0	
0.3981071705534973	9.67465851325385	13.76577637634419	14.901640108643896	16.141915550912618	19.379732181216912	14.905651665092453	0.7142857142857143	0.7647058823529411	0.7777777777777778	0.7777777777777778	0.8333333333333334	0.0	100.0	
0.5011872336272725	10.172475427215975	14.621027749944233	15.819716189457864	16.841496032359387	21.14475372239225	15.779810112073537	0.7142857142857143	0.7647058823529411	0.7777777777777778	0.7894736842105263	0.8333333333333334	0.0	100.0	
0.6309573444801936	10.10709528826046	14.36631409906393	15.71226391069716	16.741433087358057	22.124671065004005	15.736513653018946	0.7333333333333333	0.7647058823529411	0.7777777777777778	0.7894736842105263	0.8421052631578947	0.0	100.0	
0.7943282347242822	9.519484391016993	13.58934793472639	14.641808179350793	15.836285337429393	22.276265496085706	14.77426896695179	0.7333333333333333	0.7777777777777778	0.7777777777777778	0.7894736842105263	0.8421052631578947	0.0	100.0	
1.0	7.7050931692301345	11.870051171097426	13.033071352923859	14.351168683536471	21.696624196900643	13.134535021550585	0.75	0.7777777777777778	0.7894736842105263	0.7894736842105263	0.8421052631578947	0.0	100.0	


==> data/fig_noise_duffing_mod_sindy.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.00020199897573609216	0.0016390122504801772	0.0021781788350363424	0.00309907322322267	0.005546413620079635	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.0002853671023431643	0.001477390135026421	0.002231071419303312	0.0032442524092491255	0.006778246102430755	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.00036666998902369863	0.001714148186490741	0.0026221309430176	0.0034669530009430374	0.006043517783472731	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.00013888469117737297	0.0015391024421611513	0.0025573939913248103	0.003643279582138774	0.007244357693184168	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.00025923882772565875	0.0020959543187490616	0.002959735733125686	0.003801001809279664	0.009104648409815595	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.0004520721132895055	0.0021151251367110798	0.0033010709067202914	0.004727959085489813	0.00951055766016015	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.00026446502809820234	0.0027029821791191935	0.003904859022046474	0.005928333506367207	0.009769741254167413	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.00022655362733931965	0.002502318757665779	0.004336933443205543	0.006265166598353724	0.011294645555779964	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0001466674067720939	0.003000765043584828	0.004872990550089357	0.008020102336227377	0.014966084999595348	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.0010187167865106069	0.004012291703376572	0.006227411514433316	0.00900173122218508	0.019544632853268063	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.00019152036284007833	0.00509424029307784	0.007840522241270867	0.012026568606889734	0.022441909379285852	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0004741733341291443	0.006837420679241923	0.0102558057126792	0.014298509560610897	0.027641785315146578	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0010004438260589681	0.008565862646800464	0.012790779118938608	0.01925900917585376	0.03641974594134415	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.0018580749513567734	0.010412712446811682	0.01625890599205539	0.022759935098651898	0.0478604576974243	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.0019969979876574614	0.012866691913738152	0.020326061455045716	0.03019999707803301	0.05735447832659732	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.004184368596359829	0.016358341176391462	0.02711946492570507	0.03831151312725392	0.0755898888349197	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.005525638811856372	0.022712072379781387	0.03519337157000338	0.04632909188987387	0.09561161403771448	0.0	0.0	0.0	0.0	0.2	0.99	100.0	
0.05011872336272725	0.010236847648756384	0.027676914785482884	0.045455076684673135	0.06518342409793461	3.3192792751112297	0.0	0.0	0.0	0.0	0.5	0.94	100.0	
0.06309573444801933	0.01002781644142087	0.03967855977936631	0.06345097425510701	0.08902038590558282	5.313412678870208	0.0	0.0	0.0	0.0	0.25	0.85	100.0	
0.07943282347242818	0.008822203960624313	0.05933686078434633	0.09333627276232581	0.1314445379220561	5.286392873328552	0.0	0.0	0.0	0.2	0.5	0.67	100.0	
0.1	0.014942505353765923	0.07818987784375557	0.12725432157868843	0.19072567382450023	5.3975918266763845	0.0	0.0	0.0	0.2	0.4	0.6	100.0	
0.12589254117941676	0.011758540277369825	0.12105081721667665	0.18310409921609755	0.28399870265826327	5.5318389732728335	0.0	0.0	0.2	0.2	0.5	0.44	100.0	
0.15848931924611143	0.046630895252107896	0.19334779424861742	0.31094731442546697	0.49209819542102273	5.0341002624535465	0.0	0.0	0.2	0.2	0.6	0.34	100.0	
0.19952623149688808	0.09425387530487031	0.40478135451216957	0.6545528654119057	1.1318002829696425	4.992689224557929	0.0	0.0	0.2	0.3333333333333333	0.6	0.29	100.0	
0.25118864315095824	0.1575081845107782	0.9395493681252979	1.287424021761368	1.8959458741046897	4.445335521711788	0.0	0.2	0.2	0.40714285714285714	0.6666666666666666	0.19	100.0	
0.31622776601683794	0.5519717010560069	1.7367636494109349	2.1371498867734937	3.3971694605178637	6.218708079408013	0.0	0.2	0.3333333333333333	0.5	0.7272727272727273	0.14	100.0	
0.3981071705534973	0.7522997456805547	2.7627634328230806	3.613065572462487	4.909054802770973	9.061594994253545	0.0	0.3333333333333333	0.42857142857142855	0.5714285714285714	0.75	0.03	100.0	
0.5011872336272725	2.552006770649795	4.4587331087814075	5.669634093913537	7.1831255515129495	11.817153827817041	0.0	0.3333333333333333	0.5	0.6	0.7857142857142857	0.01	100.0	
0.6309573444801936	2.2820858900912993	7.031713314443397	8.848242598552133	10.268964820688591	16.306481246296507	0.2	0.5	0.6	0.6666666666666666	0.8	0.0	100.0	
0.7943282347242822	3.8381342679773036	8.799080680496113	10.844123119064324	12.505138913590983	24.972876647746705	0.3333333333333333	0.5714285714285714	0.6363636363636364	0.7035714285714285	0.8	0.0	100.0	
1.0	3.317912677150074	9.91162174198168	12.112697939344779	14.160877934669244	32.70982420410487	0.4	0.6363636363636364	0.6923076923076923	0.7272727272727273	0.8125	0.0	100.0	


==> data/fig_noise_duffing_sindy.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.013803717598232564	0.018536244867786992	0.021079845796462306	0.022937605061471612	0.02856144819699322	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.012149533437376313	0.018089153554695425	0.021281854045358366	0.02362922264870329	0.030697275351512843	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.01011462215959095	0.01756137390568626	0.021565462642019622	0.024529425910122866	0.03341320999211534	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.007632899233989885	0.016952608780289542	0.021975919858203654	0.025700065005858648	0.03687506614494439	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.004661310343743047	0.016274583656840126	0.022578066408457956	0.02724323357424005	0.04130059632564219	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.001577427197732319	0.01556122647583921	0.0234525554822829	0.029298718283255143	0.04697814427321541	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.0018802915025991102	0.014889027059276552	0.024736283419565776	0.03206409214806748	0.05429312627998488	0.0	0.0	0.0	0.0	0.3333333333333333	0.99	100.0	
0.005011872336272725	0.0014027794985915954	0.015808764537634034	0.02682460454147679	0.03586991207483333	0.06376606811415055	0.0	0.0	0.0	0.0	0.3333333333333333	0.9	100.0	
0.00630957344480193	0.0017394951401346807	0.01665836090637552	0.03065246863340409	0.042097273183652445	0.07610781635292631	0.0	0.0	0.0	0.0	0.5	0.82	100.0	
0.007943282347242814	0.0017742607726061001	0.02021045754669229	0.03669719083560309	0.05255166042708647	0.09230038825891722	0.0	0.0	0.0	0.3333333333333333	0.6	0.57	100.0	
0.01	0.0041531867078927085	0.02960539373430477	0.04719847352425667	0.06511509106467692	0.11371614736709489	0.0	0.0	0.2	0.3333333333333333	0.6	0.39	100.0	
0.012589254117941675	0.0089851677814631	0.04122401479954139	0.05909176647061609	0.08688561847907855	0.14486372998254618	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6	0.22	100.0	
0.01584893192461114	0.008629639065176933	0.05199888367750024	0.07907652387237162	0.11287893108236585	0.18399518563906203	0.0	0.3333333333333333	0.38095238095238093	0.5138888888888888	0.6363636363636364	0.1	100.0	
0.0199526231496888	0.01649177054628728	0.07199043886327436	0.1088068312386177	0.15022646071685514	0.238028822552322	0.0	0.3333333333333333	0.5	0.5555555555555556	0.6923076923076923	0.03	100.0	
0.025118864315095808	0.026140747501118382	0.09977917824337343	0.15003817818818604	0.2137270104036851	0.6240110807832087	0.0	0.42857142857142855	0.5555555555555556	0.6	0.7142857142857143	0.02	100.0	
0.03162277660168379	0.05700905817603229	0.1625252196096694	0.2423673204610842	0.3777252469652574	0.86511979314218	0.0	0.5	0.5777777777777777	0.6090909090909091	0.7142857142857143	0.01	100.0	
0.039810717055349734	0.07861443294210538	0.3377295390916455	0.6146064943895513	0.7720832225326438	1.2122269099474212	0.3333333333333333	0.5555555555555556	0.6	0.6666666666666666	0.7142857142857143	0.0	100.0	
0.05011872336272725	0.195561642402158	0.8198668701730389	0.9475361120854875	1.1196876391358095	1.7120631572392093	0.42857142857142855	0.6	0.6515151515151515	0.6923076923076923	0.7333333333333333	0.0	100.0	
0.06309573444801933	0.3585434612715905	1.2655745898805024	1.4414686542292265	1.668003078006579	2.5116734156198888	0.42857142857142855	0.6363636363636364	0.6666666666666666	0.6923076923076923	0.7647058823529411	0.0	100.0	
0.07943282347242818	1.043606755498413	1.9731147391718777	2.1785099277075624	2.4323175113856346	3.555555841796241	0.42857142857142855	0.6590909090909091	0.6923076923076923	0.7142857142857143	0.7857142857142857	0.0	100.0	
0.1	1.7326367806706153	2.92426439508392	3.2805374167015464	3.6430580750875534	5.0342963354920025	0.5	0.6666666666666666	0.7142857142857143	0.7333333333333333	0.7857142857142857	0.0	100.0	
0.12589254117941676	2.605726324984579	4.295823900364331	4.763716524575028	5.18916152374776	6.972511588935923	0.6	0.6923076923076923	0.7142857142857143	0.7374999999999999	0.7857142857142857	0.0	100.0	
0.15848931924611143	3.7453407459954353	6.03189706192866	6.61826977229819	7.1508063280406535	9.425416642745907	0.6363636363636364	0.6923076923076923	0.7333333333333333	0.75	0.7777777777777778	0.0	100.0	
0.19952623149688808	5.099844223787015	8.112531280338791	8.90638768861314	9.460800883365915	12.319657003499337	0.6363636363636364	0.7142857142857143	0.7333333333333333	0.75	0.8333333333333334	0.0	100.0	
0.25118864315095824	6.522337885321391	10.186892426629928	11.20855416218297	12.023182759337931	15.453749079537344	0.6666666666666666	0.7333333333333333	0.75	0.7647058823529411	0.8125	0.0	100.0	
0.31622776601683794	7.810221609945255	12.138691224675352	13.376811931131495	14.443672705183614	18.528616455230303	0.6923076923076923	0.75	0.7647058823529411	0.7777777777777778	0.8333333333333334	0.0	100.0	
0.3981071705534973	8.754105144437816	13.683374687353982	15.01472234004037	16.11776614755378	21.287446575583242	0.6363636363636364	0.7610294117647058	0.7647058823529411	0.7777777777777778	0.8888888888888888	0.0	100.0	
0.5011872336272725	9.194070423889924	14.52156188587408	15.774216447414508	17.051756651471493	23.38916435159617	0.7142857142857143	0.7647058823529411	0.7777777777777778	0.7894736842105263	0.8333333333333334	0.0	100.0	
0.6309573444801936	9.104639795699933	14.320390094150685	15.674119666979369	16.953093193934762	24.709845716080526	0.7333333333333333	0.7777777777777778	0.7777777777777778	0.7894736842105263	0.8333333333333334	0.0	100.0	
0.7943282347242822	8.605830315143129	13.527776195711795	14.720390771837803	16.112060324077447	25.205263319405375	0.7333333333333333	0.7777777777777778	0.7836257309941521	0.7894736842105263	0.85	0.0	100.0	
1.0	7.6086807141803385	11.633268921032997	13.28496722333661	14.284606346995913	24.97708903409515	0.75	0.7777777777777778	0.7894736842105263	0.7894736842105263	0.85	0.0	100.0	


==> data/fig_noise_duffing_state.dat <==
x	y	
-2.0	-2.0	
-2.017871366009948	-1.5725107969245042	
-2.0314191509445734	-1.135707281420117	
-2.0405631986183117	-0.69221166586545	
-2.0452502426761088	-0.24477580312866842	
-2.0454549874735104	0.20376998108240896	
-2.0411806487211335	0.6505708329747644	
-2.03245882964073	1.0928028866936281	
-2.01934898233164	1.527726621603053	
-2.00193736514083	1.952737874554683	
-1.9803354264597113	2.365414405242129	
-1.9546776738380123	2.763555223442161	
-1.9251193271023106	3.145213855125081	
-1.891833754200752	3.5087243728578996	
-1.8550096512232352	3.8527189282539567	
-1.8148479280463348	4.1761355242226035	
-1.7715582735332054	4.478214899246886	
-1.7253564299024837	4.758496194204264	
-1.676461602270633	5.0168064247280695	
-1.6250932505594644	5.253238368354342	
-1.571468660396744	5.468127659015386	
-1.5158006634797492	5.662026068350134	
-1.4582956234491529	5.835673270469533	
-1.3991516968407758	5.98996768588287	
-1.338557378682748	6.12593700029098	
-1.2766903423056255	6.244708953952266	
-1.2137165829330043	6.347482997327454	
-1.1497898746201765	6.4355034087090255	
-1.085051482723993	6.510036754217266	
-1.019629898071589	6.572352683371906	
-0.9536410018692765	6.623702552953586	
-0.8871883443482906	6.665304000272666	
-0.8203635264427205	6.69832729118742	
-0.7532467181993039	6.723883903831774	
-0.6859072928754579	6.743017152858406	
-0.6184045556813245	6.756694658653783	
-0.5507885461216131	6.765802465981663	
-0.4831008928930165	6.77114061651164	
-0.4153757002929853	6.773419979689275	
-0.3476404450956353	6.773260146404379	
-0.2799168628505708	6.771188189913987	
-0.21222180256040457	6.767638098476602	
-0.14456807846332081	6.762950571397386	
-0.0769658033643193	6.757372182078128	
-0.009423074044761393	6.751056319233492	
0.05805309100141118	6.744063395562325	
0.12545581917352328	6.736361551945081	
0.1927774861064575	6.7278274345142	
0.26000880292728756	6.71824696875805	
0.3271378984927247	6.70731624152075	
0.39414940667384113	6.694642601760174	
0.46102356875454487	6.679746090926452	
0.5277353610102721	6.662061313823259	
0.5942536575333651	6.640939860814222	
0.6605404383716069	6.615653392236727	
0.7265500530463789	6.585397495885451	
0.7922285495169128	6.549296428427926	
0.857513034614989	6.506408833915055	
0.9223305616841615	6.455736087757038	
0.9865982168661406	6.396232398589221	
1.0502221901377307	6.326812298128225	
1.1130975932434621	6.246364662371621	
1.1751085048785264	6.153768661725547	
1.236128011171658	6.047910930330175	
1.2960183054999	5.927703990139088	
1.3546309116671797	5.792105965308576	
1.4118070944786278	5.64014162245289	
1.467378521742575	5.470924772321503	
1.5211682417321533	5.283682068454385	
1.5729920401384392	5.077778238371351	
1.622660240547066	4.852742782851493	
1.6699800124702384	4.608298178858755	
1.7147582509660841	4.344389621669643	
1.7568021080410634	4.0611906623411445	
1.795919057668793	3.759098092580143	
1.8319232819463918	3.438776777014966	
1.864636909671868	3.1011528436615574	
1.8938926005723276	2.7474123292263144	
1.9195361522688836	2.3789951465887453	
1.941429024619865	1.9975831146494682	
1.9594506800735643	1.6050808239205177	
1.9735006386617604	1.2035881112349078	
1.983500146265256	0.7953629169524294	
1.9893935050892497	0.3827788061434546	
1.991149439806744	-0.031699553506345124	
1.9887615459357122	-0.4455723420273283	
1.9822484444762358	-0.8563489277680776	
1.9716532781042018	-1.2615923697792548	
1.9570429991468152	-1.6589628588251468	
1.9385073706855263	-2.046258185566701	
1.9161575709774437	-2.4214499653383497	
1.8901242913863108	-2.7827143489409143	
1.8605552180141134	-3.1284559488728916	
1.8276119397422979	-3.4573241860368444	
1.7914687923475516	-3.7682263036527432	
1.7523100205799742	-4.060330409002326	
1.7103267267130824	-4.333066137554962	
1.665714412532881	-4.586114710746007	
1.6186705183261676	-4.819394692351144	
1.5693921502216808	-5.0330451012632595	
1.5180740026147264	-5.227406200456615	
1.464906482405896	-5.402998281923082	
1.4100740417845068	-5.560498767365219	
1.353753726287384	-5.700717944430961	
1.2961139448636096	-5.824573658274693	
1.2373134686758598	-5.933065278229499	
1.1775006653689557	-6.027247259375322	
1.1168129820332997	-6.1082028618535995	
1.0553771465910988	-6.1770402159235775	
0.9933088683986042	-6.234875295842034	
0.9307126672972648	-6.2828042046719395	
0.8676822446331898	-6.321894579567439	
0.8043008143593348	-6.3531741328957425	
0.7406415459237365	-6.377621016592731	
0.6767681017706493	-6.396155858260759	
0.6127352522814327	-6.409635317517064	
0.5485895509820419	-6.418847011101286	
0.4843700528439645	-6.424505655250499	
0.42010905850547264	-6.427250273850245	
0.3558328672400153	-6.427642320869995	
0.29156252149862083	-6.426164565591515	
0.2273145481377583	-6.423220498713744	
0.16310194499492942	-6.419133212712391	
0.09893487278920657	-6.4141458531553335	
0.03482146541336881	-6.408421643549002	
-0.02923137748226018	-6.402044310360513	
-0.09321721578489373	-6.395018619405615	
-0.15712928257410408	-6.387270907066732	
-0.22095969292303758	-6.378649667598478	
-0.2846986546326774	-6.36892625777799	
-0.3483336876858083	-6.35779578015744	
-0.4118488592073356	-6.344878206176089	
-0.4752240407176145	-6.32971980038924	
-0.5384341944654408	-6.311794907071455	
-0.6014486956273607	-6.290508160451386	
-0.6642306971599483	-6.265197179835584	
-0.7267365406448203	-6.235135817954934	
-0.7889148582817442	-6.1995392427422304	
-0.8507060811649079	-6.157569760972592	
-0.9120420670372594	-6.108342296840415	
-0.9728456193662349	-6.050932859152211	
-1.0330301875614711	-5.984388196398459	
-1.092499620951002	-5.907736732957605	
-1.1511480120764546	-5.820000888263713	
-1.2088596648678076	-5.720210880769224	
-1.2655092232582321	-5.607420118534305	
-1.3209619957995598	-5.480722278274263	
-1.3750745118389096	-5.339270174696495	
-1.4276953448170215	-5.1822965219584525	
-1.4786661601041544	-5.009136099032356	
-1.5278221676767343	-4.819240265849444	
-1.5749937893169759	-4.612200026786525	
-1.620008158060156	-4.387768147112433	
-1.6626908156623357	-4.145874821946862	
-1.7028676164595378	-3.8866429309069908	
-1.7403667217998962	-3.6104015329862693	
-1.775020672227333	-3.317696448382943	
-1.806668524595326	-3.009296773995861	
-1.8351580412893298	-2.6861961793051345	
-1.8603479187364065	-2.3496078293552056	
-1.8821100423806338	-2.00095178155788	
-1.9003317553028467	-1.6418337030328982	
-1.9149175811885846	-1.27402822835763	
-1.925789855004185	-0.8994686587353229	
-1.9328912539556293	-0.5201997383672197	
-1.9361854526619136	-0.13834907463049806	
-1.9356574330010132	0.2439097365053391	
-1.9313137550851305	0.6243944379493906	
-1.9231826562624827	1.0009511521925742	
-1.9113138460942645	1.3714904600503783	
-1.8957778652554205	1.7340218422526883	
-1.8766648763078642	2.0866858086879394	
-1.8540827542947758	2.4277830401090186	
-1.8281543451046156	2.755799867108282	
-1.7990157636414998	3.0694250906103173	
-1.7668175341198822	3.3675544435542673	
-1.7317192664141716	3.6493071261035834	
-1.6938882263898272	3.914025139099209	
-1.6534971293973224	4.161268688766295	
-1.6107219992672037	4.390808463720404	
-1.5657401399563957	4.602614886910098	
-1.5187282334152123	4.796844506513118	
-1.4698605772445317	4.973823689803382	
-1.4193074757126	5.1340297840060085	
-1.3672337977009221	5.278069908157578	
-1.3137977151487	5.406657539988849	
-1.2591496685484078	5.520588350328176	
-1.2034319525413264	5.620733685230337	
-1.1467778814113319	5.708015730913591	
-1.089311342869482	5.783387191116538	
-1.031146606185021	5.847816765432386	
-0.9723882347287143	5.902274573427767	
-0.9131311378395384	5.947719196540438	
-0.8534607456310157	5.98508629930666	
-0.7934532903535099	6.015278791469019	
-0.7331761779287477	6.0391584925155035	
-0.6726884332728861	6.057539260200613	
-0.6120412030244117	6.071181544599282	
-0.5512782992931664	6.080788329244406	
-0.49043677993077656	6.087002189352982	
-0.42954764555521985	6.090401169124048	
-0.3686364287849857	6.091497778910252	
-0.307723872535121	6.090737795988184	
-0.24682660033276943	6.088499437581987	
-0.18595778729736673	6.085092981163194	
-0.12512783980600617	6.08076061223966	
-0.06434507995565758	6.075676469451016	
-0.0036164309338319045	6.0699468567880395	
0.0570519005907173	6.063610592753341	
0.1176537489455689	6.056639466280776	
0.17818232468895245	6.048938769230988	
0.23862956448910233	6.040347875280471	
0.2989854995371183	6.030640835021576	
0.35923763168706657	6.019527017623597	
0.41937016175083064	6.006652672942443	
0.47936344080766174	5.991601920028021	
0.5391933628758655	5.973898175470107	
0.5988307693591631	5.953006332215751	
0.6582408791253298	5.92833532455312	
0.7173827366381323	5.899241260694653	
0.7762086918574042	5.8650312606685935	
0.8346639256219253	5.8249681372280175	
0.8926860342299459	5.778276057486412	
0.9502046869320242	5.72414732298893	
1.0071413700510123	5.661750405928369	
1.0634092309782446	5.590239377389621	
1.1189128855017072	5.508763967656101	
1.1735484647422623	5.416480964957684	
1.2272037295819698	5.312567616997027	
1.2797583599514943	5.196235680273516	
1.331084444889211	5.066746809613955	
1.381047059573887	4.923428695662247	
1.4295049619981517	4.765691657659421	
1.4763114419498349	4.593045398845598	
1.5213153549683418	4.405115631815372	
1.5643623739432218	4.201660281157968	
1.6052964910220202	3.9825849707139085	
1.6439618024946192	3.747957502779373	
1.6802042736573881	3.498019798148462	
1.7138725192727067	3.233192540636672	
1.7448205026553216	2.9540843624018076	
1.7729092604482224	2.661492786051938	
1.798008702685242	2.3564008444600626	
1.8199994563042863	2.0399707538866374	
1.8387746495830108	1.713533929976803	
1.8542415636928522	1.3785767047272066	
1.8663230775672455	1.0367211025182455	
1.8749588322799298	0.6897000333066101	
1.8801060552640063	0.3393265826731665	
1.8817405050370972	-0.012528069049408175	
1.8798568997831626	-0.3639633554471483	
1.874468987855211	-0.713085407700123	
1.8656092455434627	-1.0580361024083118	
1.8533283252486086	-1.3970227829256396	
1.8376943399815475	-1.7283462272619432	
1.8187919211101664	-2.0504260714304503	
1.7967209862737454	-2.361822897117397	
1.7715951543855466	-2.6612561925513387	
1.7435397446441692	-2.9476173954488876	
1.7126897793102454	-3.219978799543899	
1.6791893108599367	-3.4776007314498916	
1.643188706128611	-3.719931430952598	
1.6048428849709864	-3.946605076845396	
1.5643095011967927	-4.157433742642634	
1.5217472144764617	-4.352397270356391	
1.477314085952858	-4.531631405918114	
1.431166104218418	-4.695414400710841	
1.3834558483171748	-4.844152283677168	
1.334331294431022	-4.9783630084686505	
1.2839347729097108	-5.098659680101808	
1.2324020823039232	-5.205733065586408	
1.179861767060916	-5.300333592991225	
1.1264345655420818	-5.383253043412905	
1.0722330819539716	-5.455308437192873	
1.0173618372869504	-5.5173427340304695	
0.9619168250509882	-5.570201532570012	
0.9059856032056987	-5.614722306485413	
0.8496474351634381	-5.6517258787516225	
0.7929734922670404	-5.682008011677431	
0.7360271384911474	-5.706332208979689	
0.6788642855985725	-5.725423643773242	
0.6215338069832956	-5.7399641263507535	
0.564077998431531	-5.750588025626699	
0.5065330740324467	-5.757879058119711	
0.44892968547003054	-5.762367858347552	
0.3912934529275931	-5.764530244508912	
0.3336454958364907	-5.764786093326279	
0.276002955061943	-5.763498719158032	
0.2183796791287635	-5.760973695001879	
0.16078677771399288	-5.757458754959321	
0.10323315749263753	-5.753143955350516	
0.045726119738956544	-5.748161700390235	
-0.011728080076062075	-5.742587051443897	
-0.06912366431779193	-5.736438042822277	
-0.12645476079088241	-5.72967603090896	
-0.1837148298514154	-5.722206103414531	
-0.24089609496756326	-5.713877575551555	
-0.29798898066816615	-5.704484599924381	
-0.35498156181848695	-5.693766916927791	
-0.41185902816256303	-5.6814107724485226	
-0.4686031680714128	-5.667050029663726	
-0.525191875436514	-5.650267501730343	
-0.5815986836478172	-5.630596532159477	
-0.6377923031859556	-5.6075229246503975	
-0.6937358997839393	-5.580488406779887	
-0.7493868742032463	-5.548893392034812	
-0.8046964451975723	-5.512100539113937	
-0.8596092981964047	-5.469439718239722	
-0.9140633010035548	-5.420213635522635	
-0.9679892555761213	-5.363704249073732	
-1.021310706098041	-5.299180058224338	
-1.0739438235624736	-5.225904347211562	
-1.1257973870772555	-5.143144464688344	
-1.176772882107588	-5.0501822204169	
-1.2267647358702494	-4.9463254805041865	
-1.2756607100934692	-4.830921042538266	
-1.3233424473813382	-4.703368718722878	
-1.3696857051556257	-4.563132004181778	
-1.4145612496156694	-4.4097523190389625	
-1.4578357074056916	-4.242865022125336	
-1.4993725720584217	-4.0622116651118265	
-1.5390333870388464	-3.867652404925685	
-1.5766789975166593	-3.6591778222313316	
-1.6121708742817409	-3.4369195241841144	
-1.645372513217125	-3.2011589096648354	
-1.6761509137437953	-2.9523334752034502	
-1.7043781396517546	-2.691040039799742	
-1.729932965731718	-2.4180342668494355	
-1.7527026136218704	-2.1342258613835043	
-1.772584561421314	-1.840669044440669	
-1.789487310168386	-1.5385595145610877	
-1.8033316508573525	-1.2292207606220327	
-1.814052409012717	-0.9140830736014481	
-1.82159913287037	-0.5946652845206837	
-1.825936834351879	-0.27255266288864477	
-1.8270466000645935	0.05062647059113545	
-1.8249259920455914	0.3732251513356273	
-1.8195891579674746	0.6936029325047492	
-1.811066570524032	1.0101515352157544	
-1.7994043157137811	1.3213207216349723	
-1.7846632318990543	1.6256419776217004	
-1.7669189100918068	1.9217436191449853	
-1.7462599497544284	2.2083731836334928	
-1.7227868007826277	2.4844113357914934	
-1.6966103583602894	2.7488828570529433	
-1.6678504927285869	3.000964867388501	
-1.6366345377759308	3.239991907003339	
-1.6030957394113738	3.465457616009838	
-1.5673716646841733	3.677012750158562	
-1.5296025726121245	3.874459270711567	
-1.4899298046785825	4.057741107502161	
-1.448494728563084	4.226939294093562	
-1.4054372868449847	4.382258784349623	
-1.3608947685116628	4.524015723332645	
-1.315000797197267	4.652624332896086	
-1.2678844273475012	4.768583191661598	
-1.2196693713750233	4.872461525624396	
-1.1704733569047168	4.964885700838818	
-1.1204076132082221	5.046526109635582	
-1.0695764859269796	5.118084641822548	
-1.0180771791831633	5.18028293232056	
-0.965999624177799	5.2338515766860745	
-0.9134264735585287	5.279520504847547	
-0.8604331696930942	5.318010561151646	
-0.80708791978807	5.350026055415533	
-0.7534520158966745	5.376247758747458	
-0.6995801218325669	5.397327360800549	
-0.645520560949365	5.41388292643469	
-0.5913156537457536	5.426495095260563	
-0.5370020984007613	5.435703960573008	
-0.4826113873436386	5.442006564180887	
-0.42817025296291616	5.445854943640623	
-0.373701135559073	5.447654668400599	
-0.3192226666453981	5.44776380136358	
-0.26475016070147084	5.446492222374346	
-0.2102961084838455	5.444101250139705	
-0.15587066499836677	5.440803499088067	
-0.10148212523869915	5.4367629076757495	
-0.04713738079549712	5.432094874647196	
0.007157649559197843	5.426866439756283	
0.061397622207910785	5.421096445455887	
0.11557731409324837	5.414755663134984	
0.16969051288401052	5.407767568311933	
0.22373011335587653	5.40000865793489	
0.2776875754476194	5.391308664383244	
0.3315524262844893	5.381451323960888	
0.38531182172915224	5.370175179182035	
0.4389501004014841	5.3571744762554445	
0.49244833749862293	5.342100230726244	
0.5457839057468221	5.324561534234518	
0.5989300508164882	5.304127175349845	
0.651855488531948	5.280327647440945	
0.7045240312073313	5.252657616539636	
0.7568942504401109	5.220578922158245	
0.8089191836936888	5.183524184019681	
0.8605460920005676	5.140901087659319	
0.9117162761174985	5.092097421857899	
0.9623649584641443	5.036486940864568	
1.0124209454141069	4.973435459397297	
1.061806577158484	4.902307695892299	
1.1104380357760348	4.822476080016567	
1.158225065022482	4.733328893202749	
1.205071410616681	4.63428027740373	
1.2508752551358957	4.524780792528537	
1.2955296634587845	4.404328327063259	
1.3389230662193212	4.272479187673774	
1.3809398087350107	4.128859193586835	
1.4214607928726533	3.9731746015462877	
1.4603642393150142	3.805222687140888	
1.4975265976916239	3.6249018083006384	
1.5328236320370618	3.432220776758112	
1.5661317090400053	3.227307363271492	
1.5973293165463236	3.010415762406071	
1.6262988397795661	2.7819328426706185	
1.6529285481175429	2.5423827766637466	
1.6771109365349437	2.2924175552117987	
1.6987447737034265	2.0328165078433984	
1.7177381707385035	1.764487095473311	
1.7340088831798153	1.4884533637192776	
1.7474853912351236	1.205844803630215	
1.7581079260293844	0.9178833706382397	
1.765829380147519	0.6258685481474173	
1.770616040759451	0.3311603421730531	
1.7724480836160283	0.035160093444424945	
1.7713197662044162	-0.2607110066154177	
1.767239273351807	-0.5550356455312759	
1.7602289936405104	-0.846416336193758	
1.7503252989580504	-1.1334940890994278	
1.7375778020780208	-1.4149717101865482	
1.7220486902092147	-1.6896295073004384	
1.7038118360828336	-1.9563405763547266	
1.6829518343454974	-2.214084154095617	
1.659562946155984	-2.461956647019963	
1.6337479348835848	-2.699179945998608	
1.6056167758060285	-2.92510663615561	
1.5752852227048555	-3.139221711554822	
1.5428732284801001	-3.341140521905265	
1.5085040260297513	-3.5306090317364585	
1.472302973012992	-3.707499782293549	
1.43439599263381	-3.871803497271845	
1.3949085318025434	-4.023621360424054	
1.3539645124866388	-4.163155393291195	
1.311685380214442	-4.2906982032385645	
1.2681892531438548	-4.406622269713409	
1.2235901751075864	-4.511368936641449	
1.1779974760468095	-4.605437278879013	
1.1315152432449358	-4.689373010637904	
1.084241906773363	-4.763757603799674	
1.0362699425609032	-4.829197784036437	
0.9876856964849723	-4.8863155790330985	
0.9385692808443715	-4.935740943566397	
0.8889944448320948	-4.978104409986286	
0.8390286756368056	-5.014028514123733	
0.7887333140960582	-5.044122084798919	
0.7381637072806556	-5.068974870875287	
0.6873694151615685	-5.089152918612355	
0.6363944644565219	-5.105194644582782	
0.5852776427534891	-5.117607549419084	
0.5340528260081974	-5.126865517655484	
0.48274933251292074	-5.133406648930265	
0.43139229643366606	-5.137631565814115	
0.38000305401299095	-5.139902143529884	
0.3285995355355604	-5.140540606829172	
0.27719665615371336	-5.139828939291206	
0.22580669867015524	-5.138008550309427	
0.17443968137497845	-5.135280145031225	
0.12310373085939241	-5.131803679106298	
0.07180574207251059	-5.12769782555797	
0.02055160467637522	-5.123040605891332	
-0.030653377359823986	-5.117869406851764	
-0.0818040665655555	-5.112181242749072	
-0.13289510548921502	-5.105933107609968	
-0.18392052255130487	-5.099042318259317	
-0.23487333381088288	-5.091386881178987	
-0.28574514422551395	-5.0828059159931405	
-0.3365257519850823	-5.073100168428812	
-0.38720275949966265	-5.0620326456005955	
-0.4377611946218083	-5.049329406468285	
-0.48818314568348875	-5.034680540316324	
-0.5384474139280367	-5.01774136610386	
-0.5885291869173012	-4.9981338855342905	
-0.6383997364943641	-4.975448522693099	
-0.6880261448820563	-4.949246183102847	
-0.7373710624976282	-4.919060665044136	
-0.7863922003680882	-4.884401442189264	
-0.8350422694668582	-4.844758754528043	
-0.8832689362592689	-4.799606119187623	
-0.9310142875093018	-4.74840421501699	
-0.9782149478195523	-4.690607038232722	
-1.02480216679453	-4.62566840533777	
-1.0707018933609247	-4.553048791995538	
-1.115834859736938	-4.472222504322675	
-1.1601166975428607	-4.38268517906379	
-1.2034581085449314	-4.283961609111582	
-1.2457651125246674	-4.175613890835616	
-1.286939394765731	-4.057249889683172	
-1.3268787756505205	-3.928532020515377	
-1.3654778248585222	-3.789186339142138	
-1.4026286426586068	-3.6390119415190645	
-1.4382218307873482	-3.477890667069866	
-1.472147675405533	-3.3057971025973494	
-1.5042975646249177	-3.122808883246623	
-1.5345653524048442	-2.9291151973348373	
-1.5628444532285661	-2.724994466036872	
-1.5890317742011162	-2.5108359892591054	
-1.6130293922056347	-2.2871450737131322	
-1.6347449724636223	-2.0545368187375583	
-1.6540928376776005	-1.8137326391251078	
-1.6709950273772822	-1.5655552141729516	
-1.6853823080939268	-1.310921595953508	
-1.6971950949876167	-1.050834209802191	
-1.7063842455521543	-0.7863694800192018	
-1.7129116860223006	-0.51866381378181	
-1.7167508311080513	-0.2488966762644087	
-1.7178869120927478	0.02172638285643705	
-1.7163175599044613	0.29198104881700515	
-1.7120525846786692	0.5606484088762809	
-1.705113926839982	0.8265304020476215	
-1.6955352811694546	1.0884654888086582	
-1.6833616441085844	1.3453438522138244	
-1.6686487768844178	1.5961214861683142	
-1.6514625570776622	1.8398328170891403	
-1.631878191255748	2.0756015051781245	
-1.6099792612927384	2.3026490715324788	
-1.5858565769980228	2.520300997318027	
-1.5596068084985257	2.7279899450372125	
-1.5313317099794832	2.9252590291715954	
-1.5011374969220843	3.111763026489394	
-1.4691331087795074	3.287265419341952	
-1.4354293077138038	3.451635285154984	
-1.4001376486619055	3.604841663227518	
-1.3633695165466766	3.74694707121223	
-1.3252352342850109	3.8781002804763274	
-1.28584324524489	3.9985284595425092	
-1.245299373803427	4.108528794809078	
-1.203706167657816	4.2084596977487285	
-1.161162325541188	4.298731707785215	
-1.1177622139952836	4.3797982000473645	
-1.0735954768519793	4.452146007199576	
-1.0287467410755793	4.5162860645482965	
-0.9832954257453725	4.572744412050228	
-0.9373156867463991	4.622060020675917	
-0.890876239113223	4.664776133488548	
-0.844040372815703	4.701432104096677	
-0.796866028224071	4.7325590161868	
-0.7494058970032484	4.758674901188982	
-0.7017075701735014	4.7802805712933845	
-0.6538137275786394	4.797856028427467	
-0.6057623630028051	4.811857409803745	
-0.557587039177029	4.822714430647905	
-0.5093171669165957	4.830828284717119	
-0.4609783026304285	4.836569963218372	
-0.4125924584435403	4.8402789527366625	
-0.3641784191737225	4.842262272782872	
-0.3157520604035212	4.842793813571151	
-0.26732666188870535	4.8421139346356625	
-0.21891321514496068	4.84042926393873	
-0.17052088288973052	4.837911963343407	
-0.12215729090779841	4.8346999304091325	
-0.07382884308604831	4.830896909464724	
-0.025541083746239535	4.826572513409835	
0.022700974044221833	4.821762435043025	
0.07089251470096858	4.816468656298805	
0.11902858310101949	4.810659671112522	
0.1671037465211428	4.804270737631943	
0.21511175774650504	4.797204175494386	
0.2630452215598747	4.7893297238882715	
0.3108952668217343	4.780484976117943	
0.3586512263515075	4.770475906390624	
0.40630032682025874	4.759077504544366	
0.4538273908651044	4.746034534435849	
0.5012145536356966	4.73106243170689	
0.5484409959829815	4.713848356648527	
0.5954826965005932	4.694052417881526	
0.6423121063177804	4.671309307669151	
0.6888977503094444	4.6452308212882745	
0.7352042436678037	4.61540738480095	
0.7811919890258644	4.5814107651310785	
0.826817035677888	4.542797292885296	
0.8720309559334063	4.4991114477100815	
0.9167807420500466	4.449889840807177	
0.9610087348769574	4.394665620769088	
1.0046525953405072	4.332973328896514	
1.047645329904043	4.2643542301594435	
1.0899153811333524	4.188362145963834	
1.131386794499617	4.104569814885583	
1.1719794725515278	4.012575807533703	
1.2116095275883545	3.9120120217043715	
1.250189743965608	3.8025517839878207	
1.2876298210002544	3.683916122443766	
1.3238367026261535	3.555878507427849	
1.3587154990315653	3.4182760214881536	
1.3921700038101932	3.27101507323283	
1.4241034534157893	3.1140769821092404	
1.4544193233394198	2.947523321182352	
1.4830221563136743	2.771500708279974	
1.509818418049558	2.5862447368257837	
1.5347173760117097	2.392082737681601	
1.5576319967376784	2.18943506331983	
1.5784798572069276	1.9788145856474373	
1.5971840657652931	1.7608240988023454	
1.6136741881105479	1.5361513182437578	
1.627887173844801	1.3055611674573053	
1.639768237247221	1.0698863665277745	
1.6492709643305563	0.8300303810173755	
1.6563581249568378	0.5869497401470896	
1.6610025298638909	0.34164192037664354	
1.663187124893813	0.0951339231433832	
1.662905098160945	-0.15153102584639555	
1.6601599718287978	-0.3973068588341073	
1.6549656382786673	-0.6411579421970974	
1.6473463004526552	-0.8820720590713962	
1.6373362761538133	-1.1190729108725774	
1.6249796260861438	-1.3512319501775076	
1.6103295654171648	-1.5776793574305708	
1.5934476186457793	-1.7976139739373345	
1.574402477558145	-2.0103120036092106	
1.5532687297108165	-2.2151339953607754	
1.5301281882287259	-2.4115254664856796	
1.505067850602709	-2.5990219995861397	
1.4781786217893265	-2.7772523924974264	
1.4495546515184248	-2.945937187609034	
1.4192924156206441	-3.1048864521199535	
1.3874898371284454	-3.253996648449047	
1.3542454508726758	-3.3932466438418754	
1.3196576152966055	-3.5226929082157605	
1.2838237752094745	-3.6424639492843434	
1.2468397792014891	-3.752754034003403	
1.2087992554422828	-3.85381624537935	
1.169793049584774	-3.945954923682085	
1.1299087284964664	-4.029517541103582	
1.0892301535401245	-4.104886058903901	
1.0478371306834278	-4.172467938405899	
1.0058053726341523	-4.2326961558158045	
0.9632062225705367	-4.286022240951984	
0.9201064092197749	-4.332905399173299	
0.8765680466827958	-4.37380902043094	
0.8326486159296959	-4.409195626102259	
0.7884009952617689	-4.439522328478308	
0.7438735347684675	-4.465236784407545	
0.6991101698077409	-4.48677362459809	
0.6541505685380837	-4.504551340080985	
0.6090303085307692	-4.518969607336811	
0.5637810774906085	-4.530407033588127	
0.5184308931136485	-4.539219303760116	
0.4730043371102305	-4.545737710611856	
0.4275227984217399	-4.550268049540644	
0.38200472065953184	-4.553089859561746	
0.3364658815556829	-4.554455607655685	
0.29091971869445693	-4.5545894630310215	
0.24537754344732757	-4.553687722969086	
0.1998488524565085	-4.551918327529626	
0.15434160549318449	-4.549420783339181	
0.10886250585380258	-4.546306152358135	
0.063417283769235	-4.542657085347579	
0.018010981521696834	-4.538527898947162	
-0.027351761035843414	-4.53394469527516	
-0.07266642186291139	-4.528905522961938	
-0.11792831432269274	-4.52338057852801	
-0.1631323082862367	-4.517312447017904	
-0.20827255605495865	-4.510616380801018	
-0.2533422244065908	-4.503180615450683	
-0.2983332340698449	-4.494866721612602	
-0.3432360079329019	-4.485509991773909	
-0.388039229290994	-4.474919860843996	
-0.43272953183635154	-4.4628806166685875	
-0.47729121219270565	-4.449152438600909	
-0.521706080620888	-4.43347182666337	
-0.565953190057856	-4.415552775508408	
-0.6100086331364808	-4.395088115074509	
-0.6538453423412341	-4.371751043205899	
-0.6974328990254874	-4.345196886536338	
-0.7407373572850608	-4.315065125416651	
-0.783721088682807	-4.280981718665456	
-0.8263426538188986	-4.242561763922711	
-0.8685567067416053	-4.199412529385561	
-0.9103139381931965	-4.151136892706088	
-0.9515610636857549	-4.097337222830482	
-0.992240862401574	-4.037619740559208	
-1.0322922729129163	-3.9715993936076552	
-1.071650480315588	-3.898904887340373	
-1.110246892817677	-3.8191822730832494	
-1.1480095804081851	-3.732101953156367	
-1.1848634038506016	-3.637364339771257	
-1.2207303978432489	-3.534705460616138	
-1.2555301964344574	-3.423902796727841	
-1.2891804850696786	-3.304781133657278	
-1.3215974861250674	-3.1772182687401993	
-1.3526964847819567	-3.041150417285354	
-1.3823924020967542	-2.896577160491801	
-1.4106004221207136	-2.7435657779074267	
-1.4372366799241012	-2.5822548072403713	
-1.4622190173791916	-2.4128566743355297	
-1.4854678135566146	-2.2356592361278596	
-1.50690689658952	-2.051026079384455	
-1.5264644858001637	-1.8593955589442066	
-1.5440730454994491	-1.6612807751405438	
-1.559670429645947	-1.4572653416280263	
-1.573200850063882	-1.2479987528226384	
-1.5846153044503575	-1.0341905590026186	
-1.5938721232406472	-0.8166032625801785	
-1.6009374789976736	-0.5960444102547244	
-1.6057858285855782	-0.3733578855105757	
-1.6084002583872736	-0.14941440592270316	
-1.6087727028258785	0.07489877026655756	
-1.6069040064499196	0.2986889238361159	
-1.6028037998422087	0.5210697360771039	
-1.5964903497146838	0.7411723368374492	
-1.5879907834038307	0.9581515995456851	
-1.5773404267750906	1.1711994027130506	
-1.564582470778575	1.37955290683416	
-1.5497674511037378	1.5825022638673032	
-1.5329526809591767	1.7793975269443363	
-1.5142016443702404	1.9696545161342396	
-1.4935833445252207	2.1527594865199635	
-1.4711716017009377	2.3282724448477086	
-1.447044295298486	2.495828961008229	
-1.42128254451997	2.6551403206091857	
-1.3939698272133596	2.8059919094922394	
-1.365191440212552	2.9482430782267857	
-1.3350338599570317	3.0818248715952667	
-1.3035838477514803	3.2067353345101868	
-1.2709278584951265	3.323035557878274	
-1.2371514405154258	3.430844647480288	
-1.202338685970889	3.530334395177908	
-1.1665717333784003	3.6217237252743653	
-1.1299303238204614	3.705272988855116	
-1.0924914123877052	3.781278178935218	
-1.0543288364120917	3.850065139239807	
-1.0155130420461267	3.911983839444285	
-0.9761108707435422	3.9674027897005804	
-0.936185407196781	4.016703667276099	
-0.8957958902866981	4.06027622813178	
-0.85499766639841	4.098514247269159	
-0.8138420962753603	4.131812247994596	
-0.7723766103939256	4.1605605425315035	
-0.7306447834997737	4.185142253855979	
-0.6886864129708855	4.2059304129297885	
-0.6465376265781058	4.223285411840973	
-0.6042310164252025	4.237552795543097	
-0.5617957958352817	4.249061368927916	
-0.5192579759503033	4.2581215959662755	
-0.47664055881057527	4.2650242676520245	
-0.43396374368097423	4.2700394154837555	
-0.39124514339071603	4.273415447219157	
-0.3485000074534973	4.275378481636781	
-0.3057414487347556	4.276131859040034	
-0.2629806704329294	4.275855804238165	
-0.2202271901414573	4.2747072187390724	
-0.17748905775837043	4.272819578888714	
-0.1347730640102175	4.270302916691922	
-0.09208494801487638	4.267243834962214	
-0.049429829043167034	4.263705143820964	
-0.006812310620418094	4.259726312650394	
0.0357633015102784	4.255323502856928	
0.07829273796779918	4.25048967673499	
0.12077154796512865	4.245194820268186	
0.1631948763868175	4.239386158929842	
0.20555723763801437	4.2329883823095455	
0.24785228819118876	4.225903893392378	
0.29007259975679744	4.218013098317495	
0.3322094350040443	4.2091747524427365	
0.3742525277579849	4.199226378541912	
0.4161898695990949	4.1879847729614585	
0.4580075047915557	4.175246615563121	
0.4996893354664045	4.160789199279329	
0.5412169389858026	4.144371295107943	
0.5825693994145407	4.125734168373029	
0.6237231550250283	4.104602762078345	
0.6646518637619447	4.080687063180192	
0.7053262885927241	4.053683667606316	
0.7457138651155665	4.0232771650255	
0.7857789234114801	3.9891439214509594	
0.8254828716860908	3.950953736331315	
0.8647833924922634	3.9083707306942697	
0.9036346432375298	3.8610570885779976	
0.9419874261591533	3.808676929563901	
0.9797893262411377	3.7509002728420175	
1.0169848295951947	3.687407081500258	
1.053515434827779	3.6178913757285245	
1.0893197699151784	3.542065403628937	
1.1243337271087679	3.4596638583232147	
1.158490628392445	3.370448130048416	
1.1917214340143503	3.2742105819320506	
1.2239550066148672	3.170778838137835	
1.255118443473005	3.0600200730731073	
1.2851374893931846	2.941845290349127	
1.3139370427545298	2.816213580185238	
1.341441767244659	2.683136343948215	
1.3675768218000803	2.5426814745177664	
1.3922687212752138	2.3949774811694544	
1.4154463403621338	2.240217547665967	
1.4370420732830382	2.0786635122481116	
1.4569926853683113	1.9106473548936673	
1.4752335304387905	1.7365382287403488	
1.4917045795985806	1.556768328517083	
1.506351679919619	1.3718337004445516	
1.519125903525511	1.1822843783666517	
1.5299840435223528	0.9887196386717518	
1.5388890909686876	0.7917825995917942	
1.5458106702542769	0.5921541388002225	
1.5507254102573433	0.390546103230321	
1.553617228649966	0.18769378503494205	
1.5544775067212986	-0.015652362391026076	
1.5533051320882751	-0.21873579440427715	
1.5501063866696339	-0.4208037571478899	
1.544895032545805	-0.6211143396110737	
1.5376923829410714	-0.8189422053268878	
1.5285267910046911	-1.013590132621996	
1.5174334240678338	-1.204395199232415	
1.5044538525516353	-1.3907353027019826	
1.4896356114032723	-1.5720350359029829	
1.4730317284032035	-1.747770794876754	
1.454700213686755	-1.9174749961919095	
1.434703504823152	-2.0807392810184355	
1.4131078617952162	-2.23721658311485	
1.3899827062228343	-2.3866219379266944	
1.3653998991733747	-2.5287319099939856	
1.3394330714047065	-2.6633833983918835	
1.3121574461307	-2.790474831299383	
1.2836489189052365	-2.909961627939705	
1.253983530717191	-3.0218537036234134	
1.2232369614839822	-3.126211865799547	
1.1914840452806363	-3.2231437885818264	
1.1587983257500918	-3.3127997647691485	
1.1252516529446026	-3.3953682890537524	
1.0909138228482054	-3.471071526110033	
1.0558522608301812	-3.5401607172571055	
1.0201317502794474	-3.6029115793882163	
0.9838142076698094	-3.6596197498600955	
0.9469585053060452	-3.7105963310352847	
0.9096203430006617	-3.7561635881706756	
0.871852169931388	-3.7966508543451507	
0.833703148437678	-3.8323910904419773	
0.7952190753414653	-3.863718740065739	
0.7564424003587491	-3.8909654009658476	
0.7174122947412249	-3.9144573652411236	
0.678164709530577	-3.934513268427937	
0.6387324574569178	-3.951441979541256	
0.5991453164304439	-3.9655407566923957	
0.5594301521410712	-3.9770936511133677	
0.5196110572805671	-3.986370142417873	
0.47970950490184217	-3.993623987928899	
0.4397445134300177	-3.9990922689029054	
0.39973282083989037	-4.0029946164805805	
0.3596890655144166	-4.0055326001941545	
0.3196259712988303	-4.00688926186125	
0.27955453426506116	-4.007228777695254	
0.23948420870096576	-4.006696231462191	
0.1994230898391376	-4.005417481514081	
0.15937809083981158	-4.003499104528773	
0.11935511154252709	-4.001028398786223	
0.07935923890229425	-3.9980733388619756	
0.03939511640846091	-3.9946822849893633	
-0.0005330557683723841	-3.990884503000662	
-0.040421269371836405	-3.9866900596482986	
-0.0802655164748746	-3.982089972713086	
-0.1200616095377906	-3.9770563910238725	
-0.1598049976247256	-3.9715427722334815	
-0.19949058027947258	-3.9654840700827165	
-0.2391125205615871	-3.9587969428841987	
-0.27866405874374467	-3.9513799949578132	
-0.31813732817130347	-3.9431140627495256	
-0.3575231747849817	-3.9338625573653525	
-0.3968109818077047	-3.9234718752522326	
-0.4359885010964347	-3.9117718887576	
-0.4750416926600376	-3.8985765282994023	
-0.5139545738440968	-3.8836844678783518	
-0.5527090796836329	-3.866879925664169	
-0.5912849359246787	-3.847933591387596	
-0.6296595462156682	-3.8266036922699413	
-0.6678078949695522	-3.8026372092219534	
-0.7057023653723733	-3.775771107923585	
-0.7433123510971331	-3.745734164085648	
-0.780605105106846	-3.7122502214389494	
-0.8175448135621552	-3.6750377734821797	
-0.8540926145984361	-3.6338125335123825	
-0.8902067547445323	-3.588290464296861	
-0.9258427154378921	-3.538190885070467	
-0.960953319179887	-3.4832396463599204	
-0.9954888248750493	-3.4231723631368953	
-1.0293970218980975	-3.3577376968013777	
-1.0626233324324013	-3.2867006764971576	
-1.0951109316237553	-3.209846050260982	
-1.1268008950931963	-3.1269816565070747	
-1.1576323833526496	-3.0379418063486936	
-1.1875428726671788	-2.94259066725838	
-1.2164684419076164	-2.84082563856855	
-1.2443441249373242	-2.7325807093141945	
-1.2711043380769338	-2.617829788919094	
-1.2966833921907384	-2.496590001227555	
-1.321016098938592	-2.3689249323830786	
-1.3440384807370562	-2.2349478230557223	
-1.3656885939735792	-2.094824695519808	
-1.3859074750174785	-1.9487774060836325	
-1.404640004017734	-1.7970855894004532	
-1.4218300492761442	-1.6400605385525104	
-1.437424637612248	-1.4780615959123584	
-1.451376075397651	-1.3115020640868402	
-1.4636410270766775	-1.1408397251965265	
-1.4741809161845918	-0.966573144085814	
-1.482962316292869	-0.7892374872070953	
-1.4899573144506233	-0.6093998388365667	
-1.4951438296913118	-0.4276539962792383	
-1.49850586917382	-0.24461472572068255	
-1.500033704527043	-0.060911460383284766	
-1.499723950967082	0.12281857735592916	
-1.4975795317561524	0.30593784822766734	
-1.493609534568127	0.4878163717017183	
-1.4878294801920782	0.6678348895361929	
-1.4802610451566518	0.845392251403232	
-1.470931761529115	1.0199129307255812	
-1.4598747663394176	1.1908518076301013	
-1.4471284496682715	1.357699063920069	
-1.4327360819408363	1.5199845610722689	
-1.4167454164594109	1.6772816139699118	
-1.3992082632084668	1.8292100730834737	
-1.380180029965397	1.9754386278109057	
-1.359719226750336	2.11568624368889	
-1.3378869296484208	2.249722646186777	
-1.3147462000378427	2.3773677637948594	
-1.2903614825247633	2.498490251884282	
-1.2647984577526317	2.6130085205207942	
-1.238123436243387	2.720887814693341	
-1.2104027990377886	2.8221374551718803	
-1.1817026188783728	2.9168082695800215	
-1.152088264918028	3.0049893882228047	
-1.121624039437932	3.086804878153636	
-1.0903728473608365	3.1624102547336506	
-1.058395899345664	3.231988909936801	
-1.0257524492494319	3.295748496653861	
-0.9924995667423969	3.3539173082488225	
-0.9586919458625076	3.4067406926207005	
-0.9243817502950611	3.4544775400242154	
-0.8896184961635725	3.4973968839025593	
-0.8544489731178319	3.535774653985521	
-0.818917204505123	3.5698906209062673	
-0.7830644300344101	3.600026020203507	
-0.7469290406105146	3.626461654210076	
-0.7105466309540259	3.649474721880926	
-0.6739500612393865	3.669337053522518	
-0.6371695134409012	3.68631334732562	
-0.6002325656958475	3.7006596081061	
-0.5631642828769725	3.712621781061158	
-0.5259873215466504	3.7224345680267823	
-0.4887220474649637	3.7303204137222328	
-0.4513866638240273	3.7364886494673453	
-0.4139973483807223	3.741134781858461	
-0.3765683976602494	3.7444399138887663	
-0.3391123764026759	3.746570285998849	
-0.3016402704247856	3.7476769245432626	
-0.264161641069502	3.7478953851589023	
-0.2266847794151564	3.74734557852098	
-0.18921685841687252	3.7461316659724027	
-0.1517640811523372	3.7443420125123494	
-0.11433182334426772	3.7420491846298423	
-0.07692476833175088	3.739309980468109	
-0.03954708223587698	3.7361653978485903	
-0.0022027465887591025	3.732640463334176	
0.03510449550681634	3.7287446892284364	
0.0723709110678134	3.724471965127622	
0.10959262260347177	3.7198007048239172	
0.1467654639249402	3.714694014490066	
0.1838848323905682	3.709099859928835	
0.2209455389048352	3.702951242800565	
0.2579416569886673	3.6961663957421127	
0.29486637223912	3.68864900629043	
0.33171183349627104	3.68028847952407	
0.3684690070352087	3.6709602493358857	
0.4051275351009983	3.6605261482501996	
0.4416756001045138	3.648834845697706	
0.4780997957969765	3.635722364661404	
0.5143850067411808	3.6210126866067927	
0.550514297397157	3.604518454609649	
0.5864688121402486	3.5860417845946295	
0.62222768752945	3.5653751945979772	
0.6577679781438885	3.542302661967612	
0.6930645973053339	3.516600818413871	
0.7280902155240845	3.4880402443456715	
0.7628149056235781	3.4563869542102017	
0.7972066834304583	3.4214045794677914	
0.8312310825967815	3.3828554065166725	
0.8648511635211577	3.3405024934486525	
0.8980276209133958	3.294112054014132	
0.9307188808984945	3.2434559460000387	
0.9628811939681398	3.188314246757608	
0.9944687300878712	3.128477898616973	
1.0254336822680785	3.0637514069254896	
1.0557263849069554	2.9939555734468293	
1.0852954532136483	2.9189302478576025	
1.1140879500196548	2.8385370800787038	
1.1420495862867048	2.7526622561781444	
1.1691249616192563	2.661219200582408	
1.1952578510897653	2.5641512273332445	
1.220391544684893	2.4614341231268773	
1.2444692456808055	2.35307864487253	
1.2674345342557083	2.2391329145073584	
1.2892319026478294	2.119684693804434	
1.3098073681669287	1.994863521911118	
1.3291091703675573	1.864842698354495	


==> data/fig_noise_lorenz63_lide+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.0057606916149472555	0.017381698493205953	0.026063537078851517	0.029303515804831513	0.05322309534198732	
0.015848931924611134	0.011527595286327469	0.014344351130541767	0.025434806190932937	0.03388397879741652	0.07347687307339541	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.004533938674246755	0.016687367603092668	0.033268516132744425	0.04962367898504813	0.131421731993995	
0.015848931924611134	0.006677819243784798	0.034799862844303364	0.06921658636369328	0.11715715483875534	0.2730916802224955	
0.025118864315095794	0.07827947653292225	0.2083300616788818	0.2857440004492622	0.3920498907592507	0.7475270958989914	
0.039810717055349734	0.21965223003111223	0.6151522000882869	0.7439760254441163	0.9559080621597447	1.4137807636507105	
0.06309573444801933	0.4086278431279454	1.2015755081927444	1.4670752064091461	1.755788688445513	2.277939963103322	
0.1	1.1641148558213381	1.959273175069996	2.480777992794118	2.9512205447820365	3.675305286434484	
0.15848931924611143	2.034033998170004	3.270053608307942	3.96907131967824	4.844305137938097	5.797868943973001	
0.25118864315095807	3.3893619818338045	4.016230644127335	4.721068768956717	7.099265913952823	8.397791475231427	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.11478880404790781	0.19923391801615642	0.2553522717834389	0.29510968364341805	0.3934129084594066	
0.015848931924611134	0.1813080319793714	0.34835596113820066	0.427520314196219	0.4858293450975951	0.5730909521620136	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.1182939873320725	0.2082116919023288	0.26933655716603955	0.3057022368449599	0.4084573908444043	
0.015848931924611134	0.18818107821409946	0.35122285577437345	0.4322570707506789	0.4922158228852022	0.5729996146599076	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.11853731690238553	0.20831541259818834	0.2694282707214698	0.30588447308757216	0.4085965050289665	
0.015848931924611134	0.1883606310557313	0.35118253809501493	0.4323083818130289	0.49227765496617004	0.5729751330655166	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.01	2.6118806612277927	2.7098517128041086	2.829992757049598	2.8646853659253178	2.983391881401882	
0.015848931924611134	2.5588597864305376	2.648527160110641	2.828535457890925	2.8442506491862423	2.8737366053575046	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.09152291497513657	0.20001395151434181	0.2323992707116368	0.27482287534005834	0.35987815863946665	
0.015848931924611134	0.15497759428625654	0.3175147129311314	0.39064185479496016	0.44703354500445597	0.5437408792011117	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.11809504223161345	0.20827584305305968	0.2690341134360767	0.30556155839032284	0.40807354701608384	
0.015848931924611134	0.1878996630551839	0.35082859065359423	0.43187999632839047	0.4918035280047886	0.5726758396792998	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.11853733909182107	0.20831595958505586	0.26942507372761426	0.3058836955415093	0.4085924183444488	
0.015848931924611134	0.18835935978156929	0.35117808582473714	0.4323065425065611	0.49227374217733477	0.5729746699090708	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.11854148156044186	0.2083163639519838	0.2694289779147373	0.30588689866868835	0.40859762697982066	
0.015848931924611134	0.18836381222483806	0.35118156778469395	0.4323104938461304	0.49227840932939393	0.5729749932420196	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lide.dat <==
noise	F0	F25	F50	F75	F100	mean	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.00887391316524657	0.022360040314695302	0.032244081352880614	0.04324294001609434	0.08992764317786077	0.035291259702309584	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.011178473524939527	0.028132044104179854	0.040525269659771934	0.0543293605361399	0.11333636786565421	0.044420387370790376	0.0	0.0	0.0	0.0	0.125	0.99	100.0	
0.015848931924611134	0.014081819795569947	0.03546741366113664	0.050952449751272874	0.0682869641949628	0.14279315520632105	0.05591416955212518	0.0	0.0	0.0	0.0	0.125	0.96	100.0	
0.0199526231496888	0.017738559722610733	0.04470379819322129	0.06408203431810484	0.08585936866065208	0.179856321863732	0.07038503797026699	0.0	0.0	0.0	0.0	0.2222222222222222	0.87	100.0	
0.025118864315095794	0.022343420841233662	0.05633410969593505	0.08061494784085227	0.10798284592665872	0.22648325867207536	0.08860416669277946	0.0	0.0	0.0	0.0	0.2222222222222222	0.79	100.0	
0.03162277660168379	0.028141626396190684	0.07097937709748803	0.10143436709845995	0.13583637257052522	0.2851310556447724	0.11154267429592181	0.0	0.0	0.0	0.125	0.2222222222222222	0.64	100.0	
0.039810717055349734	0.03544195520873655	0.08942219428200839	0.12765353670868854	0.1709045003166949	0.3588817869654851	0.14042354231710613	0.0	0.0	0.125	0.125	0.2222222222222222	0.47	100.0	
0.05011872336272725	0.044633224465691596	0.11258631227569264	0.16067600830972517	0.2150567437674264	0.45159783311238083	0.17678707488986084	0.0	0.0	0.125	0.125	0.2222222222222222	0.35	100.0	
0.06309573444801933	0.05620502979779591	0.1416853514507321	0.20227222682547946	0.27064760202430554	0.5681134957156271	0.2225734698586086	0.0	0.125	0.125	0.2222222222222222	0.2222222222222222	0.23	100.0	
0.07943282347242814	0.07077390714041278	0.1782877791007612	0.25467685426362396	0.3406425432144534	0.7144701725902228	0.2802270633075941	0.0	0.125	0.125	0.2222222222222222	0.2222222222222222	0.15	100.0	
0.1	0.08911638797555448	0.22431834029098785	0.32071271930295564	0.4287772326385002	0.8982035540650343	0.3528280169214193	0.0	0.125	0.2222222222222222	0.2222222222222222	0.3	0.1	100.0	
0.12589254117941676	0.11221079746201645	0.28218984076204745	0.40395011022556304	0.5397582341098635	1.1286893405895677	0.4442589480901809	0.0	0.125	0.2222222222222222	0.2222222222222222	0.36363636363636365	0.07	100.0	
0.15848931924611143	0.14129024851046987	0.354923677257375	0.5120444842228568	0.6915079863687625	201.22921750833984	2.56800767248115	0.0	0.2222222222222222	0.2222222222222222	0.3	0.7307692307692307	0.04	100.0	
0.19952623149688797	0.1779102194929748	0.44629839458431037	0.6411054771964431	0.855529357773596	1.7791670868608236	0.7044776037160382	0.0	0.2222222222222222	0.2222222222222222	0.3	0.4166666666666667	0.02	100.0	
0.25118864315095807	0.2240351801792235	0.5610319277974568	0.8059041009588563	1.0792974849597918	2.2377239755386906	0.8872461808987409	0.0	0.2222222222222222	0.3	0.36363636363636365	0.46153846153846156	0.01	100.0	
0.31622776601683794	0.28215124381447587	0.7050035757197388	1.0127818795243237	1.3651464257050359	241.6371288927396	3.5185171780431572	0.0	0.3	0.36363636363636365	0.36363636363636365	0.7586206896551724	0.01	100.0	
0.3981071705534973	0.3554145527932525	0.8855227648267938	1.3085975073256697	1.8841146761278988	1289.444704917801	16.28195242324412	0.0	0.3	0.36363636363636365	0.4166666666666667	0.7666666666666667	0.01	100.0	
0.5011872336272725	0.4478525465733452	1.1136843652608073	1.5978360686544386	2.1968005506322923	4.48360753337415	1.7743623605531773	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.5	0.0	100.0	
0.6309573444801934	0.5646458890927764	1.4659983190772141	2.13031290723546	3.469295370192318	510.6147562315391	21.357831666642227	0.3	0.36363636363636365	0.46153846153846156	0.46153846153846156	0.7666666666666667	0.0	100.0	
0.7943282347242817	0.712543616698692	1.8299439129689745	2.7964963152456526	4.897389839375807	517.1414489410782	31.565684317932707	0.3	0.4166666666666667	0.46153846153846156	0.5	0.7666666666666667	0.0	100.0	
1.0	0.9005082004272853	2.2476372123213952	3.174109144630221	4.443312892235001	9.047059728338377	3.5619276912162383	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.5	0.5625	0.0	100.0	
1.2589254117941675	1.1407859372007803	3.147488978789519	4.989789450372391	9.500304914193864	4898.281196135841	187.75739258847648	0.4166666666666667	0.46153846153846156	0.5	0.5756302521008403	0.7666666666666667	0.0	100.0	
1.584893192461114	1.3842407334513873	3.718943378918036	5.988474256287649	13.22565708443236	18569.223420659837	465.1532673049041	0.36363636363636365	0.5	0.5333333333333333	0.6162280701754386	0.7666666666666667	0.0	100.0	
1.9952623149688808	1.6806306344990996	5.270088477600087	8.276715812568822	24.7366254028705	17794.19397374767	870.7421235897422	0.4166666666666667	0.5	0.5625	0.6507675438596491	0.7666666666666667	0.0	100.0	
2.5118864315095824	2.06013251612505	7.265572819380805	14.28372514850335	221.85237327204953	38163.64972740928	2514.91149700323	0.46153846153846156	0.5333333333333333	0.6055555555555556	0.75	0.7931034482758621	0.0	100.0	
3.1622776601683795	2.5808206257739106	9.220547678748309	16.871233957625527	712.9882239030946	33713.29067336807	2406.075423248358	0.4166666666666667	0.5625	0.6111111111111112	0.7586206896551724	0.8	0.0	100.0	
3.981071705534973	3.3342125702580825	14.015273108744662	32.20548385581417	768.4556235741769	40958.807609294105	3004.7084531915475	0.46153846153846156	0.6111111111111112	0.6818181818181818	0.760632183908046	0.7857142857142857	0.0	100.0	
5.011872336272725	5.549971214769474	21.352464088745236	127.55682738515047	4220.751408267711	60392.27469773375	5526.641533101158	0.5333333333333333	0.6453947368421052	0.7407407407407407	0.7666666666666667	0.7931034482758621	0.0	100.0	
6.309573444801936	7.58826140635511	109.91900938813905	5091.548225663163	22089.06915167667	87773.67265179889	13735.744657277817	0.5	0.7307692307692307	0.7666666666666667	0.7666666666666667	0.7666666666666667	0.0	100.0	
7.943282347242821	15.662240064517018	8506.836516974101	28417.49440233854	42894.3120325934	78426.50830251059	28090.099650376593	0.631578947368421	0.7666666666666667	0.7666666666666667	0.7666666666666667	0.7666666666666667	0.0	100.0	
10.0	48.31292437629201	17148.806764490433	30126.270348444945	54335.6790838514	95376.68725475942	35819.086090872406	0.7083333333333334	0.7666666666666667	0.7666666666666667	0.7666666666666667	0.7666666666666667	0.0	100.0	


==> data/fig_noise_lorenz63_lide_irls0_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	2.314246522979606e-05	9.272225353053082e-05	0.0001363588409125249	0.0002283381405922606	0.0005540098122306068	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	1.630303814376197e-05	0.00010963093981836428	0.00015541022100499252	0.000270613331375689	0.0006749938678245041	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	3.019945494562643e-05	0.00012640689230386182	0.00019165111480169862	0.0003236132725894313	0.0008273582994416046	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	4.798051526444575e-05	0.0001627534712204467	0.00023901995505972297	0.00038550120462551825	0.0010192242913407417	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	7.277954975793754e-05	0.00020154632904078492	0.00030581030787257135	0.0004632649518335703	0.001260817218555649	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	9.19577228594506e-05	0.0002532758935207341	0.0003807893549522172	0.0005883670032868582	0.0015650157896313333	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.00010373287859629225	0.0003115269993679337	0.00047259873894730614	0.0007337925368266262	0.0019480427559852046	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.00012228113353503981	0.00039778549169457953	0.000579681871892972	0.0009153591045629334	0.0024303349065425703	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.00014924983375670903	0.0005133507138301578	0.0007204618983119877	0.001138586497574766	0.003037658897191806	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.0001863675732368228	0.0006444919268625905	0.0009044265913362462	0.0014345970472420205	0.0038025103482980326	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.0002356713392565192	0.0008174457067420425	0.0011339640236097625	0.0018044594586065898	0.004765922374562353	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.000299734807962997	0.0010205848781323584	0.0014232336076219856	0.0022648992860999544	0.005979792607271278	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0003818638322297933	0.0012841504472236582	0.001787554650228938	0.00283186328241456	0.007509931023921305	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.00048626431124141776	0.001627716807687629	0.002246296210325471	0.0035533667381471225	0.009440152446778096	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.0006182246959524828	0.002058147582695971	0.0028296057547147623	0.004484280608641701	0.011877910029373965	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0007842735038917826	0.0025971810600149622	0.003570503721247011	0.005634651815776449	0.015007430076785058	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0009922961892681495	0.0032837015921432793	0.004501200911813496	0.0070806529222345	0.019287891846453784	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0012514979485462323	0.004154267982745474	0.005668796374755815	0.008899353319538322	0.025139982522375617	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.001572004893370673	0.005259715497060553	0.007130776923590878	0.011551948634848402	0.03361448712748382	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242818	0.0019637398754936593	0.006676261311183738	0.008956363498135837	0.014934011579350408	0.0465783898529601	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.002433922783237405	0.008427808837550559	0.011775293472969359	0.019327794485195764	143.65991390682066	0.0	0.0	0.0	0.0	0.7407407407407407	0.99	100.0	
0.12589254117941676	0.0029832421107887073	0.010678548256600938	0.015350584618845883	0.025536921477913622	0.09230053635207124	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0036048987400835956	0.013693311085711656	0.02149453256307884	0.037747926115074534	272.2751305682937	0.0	0.0	0.0	0.0	0.7666666666666667	0.98	100.0	
0.19952623149688808	0.00892905614470763	0.023220322350968527	0.03894704637507446	0.06303240336136207	94.63921623142775	0.0	0.0	0.0	0.0	0.72	0.98	100.0	
0.25118864315095824	0.01563365533620779	0.04469330959190901	0.0800119495505597	0.1574542088092545	286.8760882975655	0.0	0.0	0.0	0.0	0.7666666666666667	0.89	100.0	
0.31622776601683794	0.020620186365545475	0.09567316494261968	0.17411061905219957	0.2955318986135933	228.2797245042167	0.0	0.0	0.0	0.125	0.7586206896551724	0.64	100.0	
0.3981071705534973	0.032703312181091744	0.2103719152956759	0.40478009584435615	0.7034981383898875	241.55285611552486	0.0	0.0	0.125	0.2222222222222222	0.7586206896551724	0.33	100.0	
0.5011872336272725	0.11606474650481689	0.4488295581261663	0.7491215328325561	1.393972610718381	3.9081040583094717	0.0	0.125	0.2222222222222222	0.3	0.46153846153846156	0.09	100.0	
0.6309573444801936	0.271734788417956	0.8012031827546158	1.4750589733113477	2.290652056794646	145.21478722199643	0.0	0.2222222222222222	0.3	0.4166666666666667	0.7391304347826086	0.01	100.0	
0.7943282347242822	0.4033547221412026	1.2996498059465107	2.0228676917858177	3.045406383262952	67.96058390165311	0.125	0.3	0.36363636363636365	0.4166666666666667	0.76	0.0	100.0	
1.0	0.646510681109322	1.930361460982068	2.770406783140981	4.035286383338262	8.559524696795316	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.5625	0.0	100.0	


==> data/fig_noise_lorenz63_lide_irls0_alpha_0.1.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0004991759441002547	0.0006734709949670469	0.0010024944228818838	0.0016212175589810955	0.0025541617328546633	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0006163515842150776	0.0008571642984957715	0.0012632937106194417	0.0020470703946465327	0.0032265266305672355	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0007639426366801421	0.0010884989240107317	0.0015917095044836018	0.002583212660093378	0.004072949261373582	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0009498134346354843	0.001379786596419521	0.0020052469984982993	0.0032581983153136766	0.005138456946284273	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0011838665141848642	0.0017465264258291308	0.0025259498592510358	0.004107979409807385	0.006479729283668857	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0014785717447968925	0.0022082296084137113	0.003181585393513352	0.005177818591872742	0.008168082443985725	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0018496307477530486	0.002789454564992752	0.004007125548584446	0.006524709741954649	0.010293247940878363	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.002316815857407425	0.00352110815824788	0.005046623701144945	0.008220405793550243	0.012968133247978596	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.0029050217782663973	0.004442081361049137	0.0063555757909732336	0.01035525251652304	0.016334744321818633	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003645602561906424	0.00560130325867646	0.008003932384318894	0.0130430011356153	0.020571679942627128	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.004578039731712175	0.007060324392300356	0.01007983747863108	0.01642689399650445	0.025903479249888485	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.00575206045870821	0.008896550720697227	0.012694404341376638	0.02068730242977458	0.032612338873433566	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.007230301250539009	0.011207317504167525	0.01598774540753869	0.02605136011354648	0.041052786719242715	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.009091663063505291	0.014114931121511163	0.020136759669250416	0.0328052092447438	0.05166996513005549	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.011435577296479517	0.01777309044520689	0.025364531913997623	0.04130912964479761	0.0650223548560188	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.014387356474336891	0.02237473797029019	0.031953191203803966	0.05440102726448023	0.12950215991401318	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.018104992634303145	0.02862267682312173	0.055101486697084916	0.12004515185093666	0.17078351026725314	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.02278780792597061	0.03605075279637721	0.06939569136898047	0.15153912192286723	0.21356467158963555	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.028687415731261167	0.04697168246896543	0.13521334742370353	0.20787428845545963	0.5471315044182465	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.0361217204579055	0.10338847117945521	0.2946375179262073	0.5374769336513531	0.6951145353313555	0.0	0.0	0.0	0.0	0.125	0.9	10.0	
1.0	0.12016792031913248	0.48868281840712036	0.7729320246767346	1.1076315098948617	1.1643101098877942	0.0	0.0	0.0625	0.125	0.2222222222222222	0.5	10.0	
1.2589254117941675	0.7381493656189715	1.0030324673920998	1.3945113936885107	1.6230334594510303	2.239739709049581	0.0	0.125	0.1736111111111111	0.3	0.4166666666666667	0.2	10.0	
1.584893192461114	0.8592535406149869	1.7022817764284994	2.7591855960290217	3.278457434533255	5.247775342456531	0.0	0.25757575757575757	0.4166666666666667	0.5372596153846154	0.625	0.1	10.0	
1.9952623149688808	1.2827755536777965	2.522785449141942	4.097541827881558	6.103881450829865	7.013466175808219	0.2222222222222222	0.3159090909090909	0.4391025641025641	0.5535714285714286	0.625	0.0	10.0	
2.5118864315095824	1.9146302339659294	3.9175649637319263	5.479678167758503	8.199082413626428	9.570808480410316	0.2222222222222222	0.4278846153846154	0.5	0.5745098039215686	0.625	0.0	10.0	
3.1622776601683795	4.921943255428027	7.153169382492208	8.21179402727756	10.488541356176496	12.728887233003864	0.46153846153846156	0.5	0.5625	0.5818014705882353	0.631578947368421	0.0	10.0	
3.981071705534973	6.591726714451122	9.864268884793296	11.183257461968847	12.998434007579203	17.194566134934036	0.5	0.5625	0.5753676470588236	0.6053921568627452	0.65	0.0	10.0	
5.011872336272725	12.138398490917963	15.089142801425007	15.97091554345119	22.417621484861055	43.76866937249978	0.5625	0.5882352941176471	0.6213450292397661	0.6453947368421052	0.7083333333333334	0.0	10.0	
6.309573444801936	15.26220821406965	18.816663307641193	21.343187244288842	28.45759629742239	54.26495241189362	0.6111111111111112	0.631578947368421	0.6407894736842106	0.6818181818181818	0.7083333333333334	0.0	10.0	
7.943282347242821	19.393982846616908	22.619342105254425	26.977113938776796	37.05844746158865	75.70493534973792	0.631578947368421	0.6541666666666667	0.6933333333333334	0.72	0.75	0.0	10.0	
10.0	22.577189401050365	27.031502959286605	38.82499315776981	45.31933226866076	102.80654297305885	0.6666666666666666	0.698822463768116	0.7141666666666666	0.7280769230769231	0.7407407407407407	0.0	10.0	


==> data/fig_noise_lorenz63_lide_irls0_alpha_0.2.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0004991757469973288	0.0006734710985185654	0.0010024942412899585	0.0016212168700682273	0.002554161726153049	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0006163515531612047	0.0008571642064183106	0.0012632935648684077	0.0020470691553712847	0.003226526645753037	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0007639426417451622	0.0010884996129395404	0.001591709954138431	0.0025832104638309913	0.004072949188863545	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0009498133338179029	0.0013797867313112692	0.002005246859053736	0.0032581983106940507	0.005138456951757977	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0011838666359904344	0.001746526522333263	0.0025259504839411457	0.004107980244103622	0.0064797310990756295	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0014785714506191543	0.002208229659693345	0.0031815848504677044	0.005177823485239333	0.008168081202519842	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0018496307086960351	0.0027894545496110344	0.004007123742976817	0.006524710064735666	0.010293247978677622	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.002316815395866193	0.0035211082148474404	0.005046624077162052	0.008220405972677683	0.012968130949413096	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.0029050222483990628	0.004442081318777114	0.006355575857108741	0.010355251860140836	0.016334743079706036	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.0036456030105162323	0.00560130345484095	0.00800393920480574	0.013042999780208274	0.02057168075345857	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.004578039024354937	0.007060323534821506	0.01007982887862479	0.01642689309183721	0.02590347437207423	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.005752059477200599	0.008896554597183073	0.01269440266202572	0.020687301054538088	0.032612339005369625	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.007230301704803416	0.011207312602124667	0.01598774678947083	0.02605138318526438	0.04105278733200462	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.009091663001618688	0.014114929127927328	0.020136757707224923	0.03280520613952942	0.05166996680047081	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.011435577753825537	0.017773088880616517	0.025364550350605877	0.04130913728994754	0.0650223461007701	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.014387357118000725	0.02237473773392578	0.03195317810884169	0.05201707087765181	0.08181007681621204	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.018105005906769098	0.028161966780036442	0.040259145536799136	0.06550095532488269	0.10290988956699423	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.02278781354723483	0.035438203419736476	0.0507338754915113	0.08628940710467232	0.20578521516199225	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.028687411358681008	0.045407643060545226	0.08739998392701381	0.19145302276465384	0.5471309298352155	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.03612171706610548	0.05913070082130869	0.15790655974158568	0.24214299661441452	0.6836350596462961	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.0	0.045493058389472124	0.09052879393154745	0.29008047792281044	0.6143415874248709	0.864094816930396	0.0	0.0	0.0	0.0	0.125	0.9	10.0	
1.2589254117941675	0.05731123686567646	0.4982936480791945	0.708851857861729	1.310170765136384	1.4193107934368008	0.0	0.0	0.0	0.09375	0.125	0.7	10.0	
1.584893192461114	0.7759853364878172	1.1889429359713306	1.689376176662533	1.7493160718603211	2.6813486132462057	0.0	0.03125	0.18253968253968253	0.3	0.45454545454545453	0.3	10.0	
1.9952623149688808	1.1706588063871137	2.1053957586254457	2.4788019292846126	3.649106574216759	4.591603720949466	0.0	0.25757575757575757	0.39015151515151514	0.44507575757575757	0.5625	0.1	10.0	
2.5118864315095824	1.4617181571067968	3.163116527564016	5.337815908034	7.90761938335807	9.306506873674463	0.0	0.25757575757575757	0.4391025641025641	0.575	0.625	0.1	10.0	
3.1622776601683795	2.4505966907920422	4.321864899586066	7.432402859183631	10.46510888369251	12.728588761400301	0.2222222222222222	0.46153846153846156	0.5	0.5552083333333333	0.6111111111111112	0.0	10.0	
3.981071705534973	5.8368393464177215	8.32903264913778	10.086818796237221	12.812890096119688	17.192046430764297	0.46153846153846156	0.5	0.5625	0.5989583333333334	0.65	0.0	10.0	
5.011872336272725	11.182494578754612	12.818149828238719	15.883023313756484	20.892052400915485	43.76947859885239	0.5333333333333333	0.5625	0.5996732026143792	0.631578947368421	0.7083333333333334	0.0	10.0	
6.309573444801936	14.495935563304148	18.670889557814995	20.626971633611134	28.14131884746695	54.26769346712995	0.6111111111111112	0.6162280701754386	0.6407894736842106	0.6818181818181818	0.7083333333333334	0.0	10.0	
7.943282347242821	20.60434864535477	25.15823339928118	29.184922129714394	40.33825712290486	75.70555166434426	0.631578947368421	0.6541666666666667	0.7078260869565217	0.72	0.75	0.0	10.0	
10.0	22.577455241034457	23.762394236458338	51.63618743063362	94.13166014382129	167.87536821711225	0.6666666666666666	0.698822463768116	0.72	0.7476851851851851	0.8	0.0	10.0	


==> data/fig_noise_lorenz63_lide_irls0_alpha_0.5.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0004991757808225352	0.0006734704035428063	0.0010024941691292597	0.0016212183236531737	0.0025541619552263426	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0006163515028875751	0.0008571637372212115	0.001263293775972318	0.0020470717662622955	0.003226526668575521	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0007639427461090007	0.0010884989916253418	0.001591709895485381	0.0025832144747807016	0.004072948793219137	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0009498131972824668	0.0013797864542888427	0.0020052462949098995	0.0032581989672401737	0.005138459517432467	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0011838663270810016	0.001746526379461824	0.002525950481724208	0.004107979619712723	0.006479730348233353	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0014785715833435602	0.0022082296892523457	0.0031815854930747874	0.00517782135995601	0.00816808032978505	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0018496305777670548	0.0027894547127278145	0.004007124002834716	0.006524715739673916	0.010293247920446837	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0023168155283709063	0.0035211081925817017	0.005046622386165007	0.008220408913102913	0.01296813279685892	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.002905021991530148	0.004442081040119976	0.0063557055400257426	0.010355253521944746	0.01633474410172328	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003645602878135691	0.005601302553590876	0.008003934676848228	0.013043003376298762	0.020571680772793196	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.004578039989476453	0.007060324546669605	0.01007982819540982	0.016426894261294758	0.025903474935012587	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.005752063246451449	0.008896552018280435	0.012694403545556586	0.020687303292681654	0.032612340239900256	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.00723030253927744	0.011207316613327408	0.01598774681679647	0.02605138249472773	0.04105278984753992	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.009091663771041394	0.014114927759080203	0.020136725407157684	0.03280511997692409	0.05166996944245179	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.011435579154822493	0.01777309189262105	0.025364535677842935	0.04130913700768977	0.06502234484773027	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.014387361010757833	0.022374738476579788	0.03195317795731237	0.05201706141808539	0.08181008826427201	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.01810499786376355	0.02816196655825954	0.04025932229398531	0.06550095905890028	0.10290990949137009	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.02278781706376587	0.03543825100634412	0.05073354504948746	0.08248155274735827	0.1294179949957324	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.028687405326644495	0.04458346523440824	0.06394818442579843	0.10386741863927144	0.16270255961707314	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.036121710595098624	0.05607257764974663	0.08062869468603417	0.1369605080853088	0.32759239947231367	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.0	0.04549300252116347	0.07204923470990018	0.1386785067497831	0.30642670070667416	0.8524813038571852	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.2589254117941675	0.0573112366403454	0.09375994558667677	0.36653920199659007	0.5000489495685486	2.1138102134202494	0.0	0.0	0.0	0.0	0.14285714285714285	0.9	10.0	
1.584893192461114	0.07222458003776268	0.25893249644051886	1.1212322736631652	1.3158695339501056	2.436303764339965	0.0	0.0	0.0	0.10714285714285714	0.2222222222222222	0.7	10.0	
1.9952623149688808	0.1510271337469531	0.5004259326205637	1.2900525016942408	2.064959747581346	2.6457863488352187	0.0	0.0	0.125	0.20238095238095238	0.4	0.4	10.0	
2.5118864315095824	0.889433967540868	1.6197680241286965	2.31567123463704	2.97848930353378	4.355277149294603	0.0	0.0625	0.3	0.38333333333333336	0.5333333333333333	0.3	10.0	
3.1622776601683795	2.2580458681052478	3.3238621596208855	4.528099882351385	6.417485022252661	7.362624401463804	0.0	0.3409090909090909	0.4166666666666667	0.4903846153846154	0.5625	0.2	10.0	
3.981071705534973	2.5102517422559583	5.326042157411741	8.734017200072362	11.505660302037263	16.453766717048936	0.2222222222222222	0.4041666666666667	0.4807692307692308	0.5552083333333333	0.65	0.0	10.0	
5.011872336272725	4.338969344691466	11.789347391275577	16.575510829109724	20.892047646164823	43.12389268257269	0.45454545454545453	0.5083333333333333	0.5479166666666666	0.5989583333333334	0.7083333333333334	0.0	10.0	
6.309573444801936	11.711030751497796	16.273473000759537	18.749932869170607	28.140664576799697	54.2653249638019	0.5333333333333333	0.6111111111111112	0.6213450292397661	0.6731283422459893	0.7083333333333334	0.0	10.0	
7.943282347242821	15.980251357460771	21.10822663056714	26.542574765987112	36.36222760932649	53.59578618824061	0.631578947368421	0.6541666666666667	0.6933333333333334	0.72	0.76	0.0	10.0	
10.0	23.156738423103473	26.134969025335653	37.933436718953594	65.51633489059643	235.75351581092443	0.6666666666666666	0.7083333333333334	0.7253846153846153	0.7476851851851851	0.7931034482758621	0.0	10.0	


==> data/fig_noise_lorenz63_lide_irls0_alpha_1.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0004991757255740043	0.0006734704716401713	0.0010024951424035347	0.0016212180886524495	0.0025541605844585156	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0006163514646008024	0.0008571637562684712	0.0012632940363351097	0.002047071752493423	0.003226524781131045	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0007639424659364737	0.0010884991232730636	0.0015917102994017847	0.002583212691466259	0.004072946577813309	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0009498131182390472	0.0013797865763614135	0.002005246401469535	0.003258198656378976	0.005138456191465818	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0011838661564361535	0.0017465263269393506	0.0025259503794446353	0.004107979356860161	0.006479729747102137	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.001478571308327778	0.002208229452575425	0.003181584802682714	0.005177821941600407	0.008168083600346253	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.001849630500961511	0.0027894545748878364	0.004007123034127397	0.006524711213782259	0.010293247379599533	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0023168150066672066	0.0035211084127923916	0.00504662460029817	0.008220405947952918	0.012968132125927312	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.0029050213702002388	0.00444208110350097	0.006355580184622367	0.010355250687598377	0.016334742839690133	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.0036456022957432398	0.005601302698546404	0.008003941840202141	0.013042999611621111	0.020571678857553084	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.004578040391461287	0.007060324394017664	0.01007982761930035	0.016426890095120876	0.0259034794618144	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.005752061556879821	0.008896552692584898	0.01269440557467591	0.020687304544638678	0.032612338159106934	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.007230301571132088	0.011207315874378133	0.01598774471515281	0.026051382917132864	0.041052787878550843	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.009091664401626131	0.014114935497229277	0.020136725886223603	0.032805205895950845	0.05166996941797589	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.011435581736928295	0.017773090776321353	0.02536453879560547	0.041309137253494846	0.06502234325397478	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.014387363148726936	0.022374738941625706	0.031953174509250865	0.052017064894598446	0.08181011267927307	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.018104993000391187	0.02816196594663336	0.04025910844301311	0.06550096037981448	0.10290988890899272	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.022787816623880568	0.035438249745774086	0.050733592628089665	0.08248157588246252	0.12941800434470246	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.028687407568043676	0.044583474066888035	0.06394819225236545	0.10386728821222169	0.16270252988306688	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.03612171395634629	0.05607257792175169	0.10036387738005828	0.18769875165667982	1.5975781662579254	0.0	0.0	0.0	0.0	0.14285714285714285	0.8	10.0	
1.0	0.045493022070545536	0.07049785260420997	0.13983868486845408	0.37451871080418064	1.5987029058900326	0.0	0.0	0.0	0.0	0.14285714285714285	0.8	10.0	
1.2589254117941675	0.05731122906654635	0.09375995930268173	0.3665973443337125	0.5142424556633101	1.6163979043199104	0.0	0.0	0.0	0.0	0.14285714285714285	0.8	10.0	
1.584893192461114	0.07222458287397826	0.11799548755752826	0.4646229426569951	1.1025800309348481	2.260752742383853	0.0	0.0	0.0	0.0	0.14285714285714285	0.8	10.0	
1.9952623149688808	0.09105990041222417	0.14847969265064237	0.5903955635904795	1.390591843563565	2.461858082229716	0.0	0.0	0.0	0.0	0.14285714285714285	0.8	10.0	
2.5118864315095824	0.1149196478123906	0.5381894232002016	1.8495798581913336	2.36251818437532	2.9851120232520185	0.0	0.0	0.0	0.14285714285714285	0.25	0.6	10.0	
3.1622776601683795	1.461750276746503	1.6304937514093738	2.443831899634625	3.632000686211647	5.7758211044371714	0.0	0.125	0.18253968253968253	0.3125	0.5333333333333333	0.2	10.0	
3.981071705534973	1.6402676090241657	2.741020429756145	3.985495231910444	5.246963364077002	7.914386761900072	0.0	0.20714285714285713	0.4083333333333333	0.4791666666666667	0.5333333333333333	0.2	10.0	
5.011872336272725	3.7282891487473777	9.95271506205252	12.293116288543706	14.29674515878461	45.8175895906432	0.14285714285714285	0.5083333333333333	0.5479166666666666	0.5818014705882353	0.6818181818181818	0.0	10.0	
6.309573444801936	4.709630083896265	14.50614354406258	18.301780141949454	26.590108114982414	54.62172238840138	0.5	0.5470588235294118	0.6111111111111112	0.6453947368421052	0.7083333333333334	0.0	10.0	
7.943282347242821	10.90550469108284	17.105837804344304	23.85454551666283	30.3340117569279	41.95416783837667	0.5333333333333333	0.6162280701754386	0.6491228070175439	0.678030303030303	0.75	0.0	10.0	
10.0	16.51561897792984	20.947829474885452	25.653535767958864	52.0760982309667	167.8756307630082	0.631578947368421	0.6818181818181818	0.7021052631578948	0.7254545454545455	0.7931034482758621	0.0	10.0	


==> data/fig_noise_lorenz63_lide_irls0_alpha_2.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	1.9029897346493514	1.9035397935922964	1.9047664590079665	1.9050235865647287	1.9068648958879189	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.012589254117941675	1.9027041148875	1.9033974906031512	1.9049414765987605	1.9052657755419657	1.9075837496998989	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.015848931924611134	1.9023464687192921	1.9032168828342886	1.9051614516530195	1.9055709538705377	1.9084876640651716	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.0199526231496888	1.901895079704371	1.9029914936344126	1.9054392560349147	1.905953612220772	1.9096269455465351	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.025118864315095794	1.9013272508448353	1.9027076518221515	1.9057875230221053	1.9064359785380602	1.9110628860985883	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.03162277660168379	1.9006121906499926	1.9023501575458206	1.9062280355830703	1.9070441122170023	1.912871013591516	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.039810717055349734	1.8997130505047894	1.901899478744207	1.9067790925111199	1.9078094809695512	1.9151490209636437	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.05011872336272725	1.8985813053974059	1.9013318183217112	1.9074761899368617	1.9087730364685649	1.918020168161867	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.06309573444801933	0.010907363558478255	1.8989745404394034	1.9083540240934864	1.909987402053266	1.9216393373035776	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.1	10.0	
0.07943282347242814	0.003645601458317554	0.4841314214076399	1.9022803210697736	1.9106426576890454	1.9262022504512717	0.0	0.03571428571428571	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.3	10.0	
0.1	0.004578039767977646	0.012248143533638477	1.8934613230478479	1.9118250331990612	1.9319582881262058	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.12589254117941676	0.005752064256297155	0.015426356703212213	1.8907175018035	1.9138318018029667	1.9392233037213384	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.15848931924611143	0.007230300287956825	0.019428463055164005	1.8872646142488059	1.9163600762673516	1.9483978949669665	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.19952623149688797	0.009091664184055461	0.02446840054353175	1.8829227841743748	1.919548803191318	1.9599909981888533	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.25118864315095807	0.01143558211538395	0.030815862464106114	1.6507011450417926	1.923566165514285	1.9746564007257883	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.31622776601683794	0.014387362842490958	0.03881088560396527	1.6367194420724953	1.928749857590157	1.9932297332945927	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.3981071705534973	0.018104990821934223	0.04888237417335344	1.401566721374081	1.935163948955955	2.016931173772783	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.5011872336272725	0.02278781412355563	0.061571902178369775	1.3762003846888233	1.9432652522641312	2.0468688938021	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.6309573444801934	0.028687406776306944	0.07756400009140035	1.4122346591386639	1.9535016628014377	2.0849553536649728	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
0.7943282347242817	0.036121722044893854	0.09772150880894134	1.3827061392704543	1.9664376490300062	2.133503717897068	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
1.0	0.04549302469727439	0.12313599771677364	1.3510607776282648	1.9827765822434547	2.1955051270396124	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
1.2589254117941675	0.05731124002642776	0.15542823338143713	1.3206082457445083	1.8862923049948555	2.2750237539209346	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
1.584893192461114	0.07222501877882152	0.19580471626902068	1.2983139729207047	1.9011593677311156	2.377036151692117	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
1.9952623149688808	0.09105991832170664	0.32884851371519536	1.2968735535425642	1.9235506481362692	2.5086308707561145	0.0	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.4	10.0	
2.5118864315095824	0.11491966692887585	0.9597954454095413	1.6777676904309726	2.664050654843414	3.6065073939081875	0.0	0.03571428571428571	0.14285714285714285	0.14285714285714285	0.3333333333333333	0.3	10.0	
3.1622776601683795	0.14509570515676784	1.3491716794781499	2.2427384963454475	3.0965403893822856	4.265198711359763	0.0	0.0	0.14285714285714285	0.14285714285714285	0.3333333333333333	0.4	10.0	
3.981071705534973	0.30364131201149364	2.065769813655359	2.898884411431413	3.902553284568973	6.422904161108578	0.0	0.125	0.14285714285714285	0.3125	0.4	0.2	10.0	
5.011872336272725	1.761248352336405	2.7899240100597216	4.309713326387387	7.206014325259215	49.60964160433215	0.0	0.19805194805194803	0.38181818181818183	0.4	0.6956521739130435	0.1	10.0	
6.309573444801936	3.8408871103178397	6.258842648577911	9.648422004087726	14.684357711281832	53.80326479996896	0.125	0.32916666666666666	0.4807692307692308	0.5333333333333333	0.6956521739130435	0.0	10.0	
7.943282347242821	5.172966111034393	14.220638136992015	17.21373527376049	24.46845412168428	30.967832901774507	0.5	0.5333333333333333	0.5996732026143792	0.6578947368421052	0.76	0.0	10.0	
10.0	13.63686421717925	20.30056251377519	36.040404691554585	63.82485447661674	172.8609386264186	0.6111111111111112	0.631578947368421	0.7062937062937062	0.7403381642512077	0.7931034482758621	0.0	10.0	


==> data/fig_noise_lorenz63_lide_irls0_alpha_5.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	1.9030022529767157	1.9035515499940905	1.904777791927959	1.9050367301944275	1.9068755540408078	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.012589254117941675	1.9027164715435905	1.9034090837403668	1.9049531807867368	1.9052783423055495	1.9075942738820348	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.015848931924611134	1.9023579538014712	1.903229523311509	1.9051725006881606	1.9055831040479903	1.9084995202806343	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.0199526231496888	1.9019066070091546	1.9030048828067905	1.9054500209506147	1.9059665495618257	1.90963874249378	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.025118864315095794	1.9013389018165467	1.9027189751119222	1.9057994019785238	1.9064491716781595	1.9110736588027923	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.03162277660168379	1.9006251596046886	1.9023615824121083	1.9062381365924566	1.9070573122776346	1.9128828119134786	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.039810717055349734	1.8997246816672264	1.901911690277154	1.9067915875459533	1.907822839496648	1.91516064906095	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.05011872336272725	1.8985939745945555	1.9013460746429027	1.9074870490802254	1.9087867673851724	1.9180321592858054	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.06309573444801933	1.8971688361918049	1.900633009300814	1.9083639532176808	1.91000137967476	1.9216505885035964	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.07943282347242814	1.8953782417393492	1.8997345286545726	1.9094673118811185	1.9115317839414607	1.9262138927903751	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.1	1.8931252220437165	1.8986052183950721	1.910856503023085	1.9134595493215703	1.9319706194776658	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.12589254117941676	1.890292867949605	1.8971853113667425	1.9126051353092883	1.9158872460419227	1.9392354997711068	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.15848931924611143	1.886733143481416	1.895400177469938	1.914806756250539	1.918948907796135	1.9484105829031475	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.19952623149688797	1.8822606332335	1.8931558942946998	1.9175778738249178	1.9228052085045697	1.9600052650948798	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.25118864315095807	1.8766443660308303	1.8903374477586121	1.9210660864725932	1.9276714092364071	1.97467119651636	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.31622776601683794	1.8695995759990138	1.8867981780792147	1.9254562799357409	1.933946078587877	1.9932439690669628	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.3981071705534973	1.8607685540669392	1.882357404430317	1.9309819358099887	1.9417429930898202	2.0167945800445355	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.5011872336272725	1.8497186952060976	1.8767925005572863	1.93793894755831	1.9519125000285986	2.0467038054061004	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.6309573444801934	1.8359083090613417	1.8698291616581673	1.946693445681086	1.9640306087881554	2.0847623538756386	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
0.7943282347242817	1.8186960476523533	1.8611261115914943	1.9577111208360427	1.9796334384286833	2.1334560514405547	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
1.0	1.7973034167955246	1.8504140444035468	1.9715722254520718	1.999335034697932	2.1955110772935487	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.0	10.0	
1.2589254117941675	0.21824395387995577	1.7986792988682754	1.989010353175638	2.0244750907465394	2.274987681881662	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.1	10.0	
1.584893192461114	0.2746766500026339	1.4060268041772654	2.010945859684565	2.056541740743638	2.377090694858273	0.0	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.1	10.0	
1.9952623149688808	0.09105993823558459	0.5601561548516513	1.6212385196193824	2.097597081778311	2.508694448562955	0.0	0.03571428571428571	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.3	10.0	
2.5118864315095824	0.11491969222582424	0.6337681869574631	1.6745641272079639	2.149853459480936	2.679159959483523	0.0	0.03571428571428571	0.14285714285714285	0.14285714285714285	0.14285714285714285	0.3	10.0	
3.1622776601683795	0.14509590533832456	1.1735207109203198	2.1301579519098937	3.1220904821196576	4.017457334391516	0.0	0.03571428571428571	0.14285714285714285	0.14285714285714285	0.3333333333333333	0.3	10.0	
3.981071705534973	0.18340002135607644	1.5817935724634204	2.2718325501711205	3.777552087556442	5.539267766930211	0.0	0.03571428571428571	0.14285714285714285	0.14285714285714285	0.3333333333333333	0.3	10.0	
5.011872336272725	0.2321549483966903	1.9572814285895823	3.54983632485938	4.701661111418441	31.31329150757097	0.0	0.03571428571428571	0.14285714285714285	0.14285714285714285	0.631578947368421	0.3	10.0	
6.309573444801936	0.2944823754749031	2.7590797980313466	6.248586625306102	7.453009348474444	51.85344139382542	0.0	0.16964285714285715	0.25	0.4	0.6666666666666666	0.1	10.0	
7.943282347242821	3.75021415241765	6.3950786924663525	12.010687640044267	24.928123578810116	30.60696913972361	0.14285714285714285	0.38636363636363635	0.4807692307692308	0.5691964285714286	0.7368421052631579	0.0	10.0	
10.0	6.00417473470664	13.0774478147006	16.544666761455442	20.16866519540719	104.01573057407515	0.5	0.5689338235294118	0.5941176470588235	0.6613636363636364	0.8095238095238095	0.0	10.0	


==> data/fig_noise_lorenz63_lide_irls0_fixed.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.25131632357261147	0.25131632357261147	0.25131632357261147	0.25131632357261147	0.25131632357261147	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.011335504866520187	0.011335504866520187	0.011335504866520187	0.011335504866520187	0.011335504866520187	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.15454402681250554	0.15454402681250554	0.15454402681250554	0.15454402681250554	0.15454402681250554	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.15362438337419285	0.15362438337419285	0.15362438337419285	0.15362438337419285	0.15362438337419285	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.06296499291848615	0.06296499291848615	0.06296499291848615	0.06296499291848615	0.06296499291848615	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.0011115619644593434	0.0011115619644593434	0.0011115619644593434	0.0011115619644593434	0.0011115619644593434	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	0.23687987550962242	0.23687987550962242	0.23687987550962242	0.23687987550962242	0.23687987550962242	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	0.23194889583886827	0.23194889583886827	0.23194889583886827	0.23194889583886827	0.23194889583886827	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.0023682069085063733	0.0023682069085063733	0.0023682069085063733	0.0023682069085063733	0.0023682069085063733	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.21811440068772064	0.21811440068772064	0.21811440068772064	0.21811440068772064	0.21811440068772064	0.0	0.0	0.0	0.0	0.0	
0.01	0.20859026638532524	0.20859026638532524	0.20859026638532524	0.20859026638532524	0.20859026638532524	0.0	0.0	0.0	0.0	0.0	
0.012589254117941675	0.19684174892786047	0.19684174892786047	0.19684174892786047	0.19684174892786047	0.19684174892786047	0.0	0.0	0.0	0.0	0.0	
0.01584893192461114	0.12398329188519303	0.12398329188519303	0.12398329188519303	0.12398329188519303	0.12398329188519303	0.0	0.0	0.0	0.0	0.0	
0.0199526231496888	0.016234972224599204	0.016234972224599204	0.016234972224599204	0.016234972224599204	0.016234972224599204	0.0	0.0	0.0	0.0	0.0	
0.025118864315095808	0.03629894357511728	0.03629894357511728	0.03629894357511728	0.03629894357511728	0.03629894357511728	0.0	0.0	0.0	0.0	0.0	
0.03162277660168379	0.025019871162018953	0.025019871162018953	0.025019871162018953	0.025019871162018953	0.025019871162018953	0.0	0.0	0.0	0.0	0.0	
0.039810717055349734	0.017675564389191184	0.017675564389191184	0.017675564389191184	0.017675564389191184	0.017675564389191184	0.0	0.0	0.0	0.0	0.0	
0.05011872336272725	0.05027527083054488	0.05027527083054488	0.05027527083054488	0.05027527083054488	0.05027527083054488	0.0	0.0	0.0	0.0	0.0	
0.06309573444801933	0.029031130600662692	0.029031130600662692	0.029031130600662692	0.029031130600662692	0.029031130600662692	0.0	0.0	0.0	0.0	0.0	
0.07943282347242818	0.08052661702924825	0.08052661702924825	0.08052661702924825	0.08052661702924825	0.08052661702924825	0.0	0.0	0.0	0.0	0.0	
0.1	0.11037312738832711	0.11037312738832711	0.11037312738832711	0.11037312738832711	0.11037312738832711	0.0	0.0	0.0	0.0	0.0	
0.12589254117941676	0.4263629792018151	0.4263629792018151	0.4263629792018151	0.4263629792018151	0.4263629792018151	0.0	0.0	0.0	0.0	0.0	
0.15848931924611143	0.21912024727629817	0.21912024727629817	0.21912024727629817	0.21912024727629817	0.21912024727629817	0.0	0.0	0.0	0.0	0.0	
0.19952623149688808	0.8838024502056522	0.8838024502056522	0.8838024502056522	0.8838024502056522	0.8838024502056522	0.2222222222222222	0.2222222222222222	0.2222222222222222	0.2222222222222222	0.2222222222222222	
0.25118864315095824	1.80017911747681	1.80017911747681	1.80017911747681	1.80017911747681	1.80017911747681	0.46153846153846156	0.46153846153846156	0.46153846153846156	0.46153846153846156	0.46153846153846156	
0.31622776601683794	3.1246280678696654	3.1246280678696654	3.1246280678696654	3.1246280678696654	3.1246280678696654	0.5882352941176471	0.5882352941176471	0.5882352941176471	0.5882352941176471	0.5882352941176471	
0.3981071705534973	3.907725477032888	3.907725477032888	3.907725477032888	3.907725477032888	3.907725477032888	0.5625	0.5625	0.5625	0.5625	0.5625	
0.5011872336272725	6.221270500436683	6.221270500436683	6.221270500436683	6.221270500436683	6.221270500436683	0.6818181818181818	0.6818181818181818	0.6818181818181818	0.6818181818181818	0.6818181818181818	
0.6309573444801936	7.663153961574202	7.663153961574202	7.663153961574202	7.663153961574202	7.663153961574202	0.6956521739130435	0.6956521739130435	0.6956521739130435	0.6956521739130435	0.6956521739130435	
0.7943282347242822	9.693571397903755	9.693571397903755	9.693571397903755	9.693571397903755	9.693571397903755	0.7692307692307693	0.7692307692307693	0.7692307692307693	0.7692307692307693	0.7692307692307693	
1.0	12.421286499499685	12.421286499499685	12.421286499499685	12.421286499499685	12.421286499499685	0.7586206896551724	0.7586206896551724	0.7586206896551724	0.7586206896551724	0.7586206896551724	


==> data/fig_noise_lorenz63_lide_irls0_fixed_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	0.004233589334376361	0.005814374582068004	0.00614947320598396	0.00660735829505278	0.008248369733048024	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	0.003727808097121553	0.005724907868456855	0.006147440301184525	0.006715780426207126	0.00878802231926442	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	0.0031071332909280956	0.005603327559064687	0.0061432474456467375	0.006854268268213136	0.009473457487560672	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.002346649081802274	0.005457196017092592	0.006143941870963907	0.007029666723026627	0.010333209597232131	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	0.0014964735045149987	0.005291942128125822	0.006143194654276381	0.007256353875173085	0.01141704396752528	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.0010380659602638996	0.005131373176371999	0.006155949170803815	0.007536829486554225	0.01279407101328399	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.000759854484893845	0.004996796942500888	0.006212676762375309	0.007907939401523654	0.014526877001079627	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.0007424932710956078	0.004774602199781349	0.006294419801828206	0.00838160849986151	0.01671514157428046	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0010286441004818802	0.004711203169798235	0.006437531656808651	0.008972972775828557	0.01948517719123814	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.0013096276399123382	0.004815893447577185	0.006802784485523744	0.009775769058358474	0.02295788249540749	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.001806602861815894	0.005204046833332427	0.007570485626198914	0.011040418243344096	0.02735193620772208	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0018489851160575345	0.006224326701106559	0.009190356205218887	0.012651120521717253	0.03289696142845314	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0015202143379945596	0.007042051151942121	0.01064078722444914	0.015047129441156706	0.039886956371432414	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.0020919553260434435	0.009010831860327724	0.013378404203862972	0.01945019922246715	0.04895781508224165	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.0034389787157908724	0.011176574979111877	0.016514906678846464	0.023661965811102633	0.06034295679873858	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0031956668824304015	0.013697163090927996	0.020744518686667275	0.028721382406560948	0.07513711645309963	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.002684296444745285	0.016049383579915272	0.02530512237573948	0.03680465000659357	0.09396898408491355	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0031370087913016285	0.020627081846515356	0.03240155638128524	0.046272758811123825	2.3226923866931837	0.0	0.0	0.0	0.0	0.14285714285714285	0.99	100.0	
0.06309573444801933	0.004491862057974744	0.027258463368516686	0.041568791876522695	0.05775127223990586	2.307702448480148	0.0	0.0	0.0	0.0	0.14285714285714285	0.99	100.0	
0.07943282347242818	0.0072842834928238094	0.03579296275667995	0.05356477424362911	0.07942909908388149	2.3569477043200853	0.0	0.0	0.0	0.0	0.14285714285714285	0.95	100.0	
0.1	0.012126870703144615	0.05008975919943445	0.07163859881252915	0.12338697038903233	2.4306294516293354	0.0	0.0	0.0	0.0	0.14285714285714285	0.86	100.0	
0.12589254117941676	0.013306549271612374	0.067493597905014	0.09970366168943579	0.22168865166094986	2.686587155940924	0.0	0.0	0.0	0.0	0.14285714285714285	0.79	100.0	
0.15848931924611143	0.022067169610722092	0.09588884856340987	0.17921016561649578	2.0730771570530755	3.2329185768458832	0.0	0.0	0.0	0.14285714285714285	0.25	0.69	100.0	
0.19952623149688808	0.036356347880089276	0.16567272086883122	0.33938323385832214	2.159207703621835	3.9085721380517855	0.0	0.0	0.0	0.14285714285714285	0.25	0.55	100.0	
0.25118864315095824	0.08361869232527747	0.3390207214664499	1.289477757884937	2.2024030914367376	4.652394913963851	0.0	0.0	0.14285714285714285	0.22916666666666666	0.45454545454545453	0.37	100.0	
0.31622776601683794	0.18259455017125564	1.0469003415569718	1.9463175818493528	2.728895038133796	5.776564675568296	0.0	0.125	0.2222222222222222	0.3333333333333333	0.5384615384615384	0.15	100.0	
0.3981071705534973	0.4730628648063329	2.0957223610627826	2.656217757989544	3.843017566615086	9.197283378318252	0.0	0.24305555555555555	0.36363636363636365	0.47115384615384615	0.6842105263157895	0.01	100.0	
0.5011872336272725	1.1472536702900387	3.0239566202796633	3.9716380971505583	5.900180370000269	12.433346364793659	0.0	0.4	0.5	0.5714285714285714	0.7058823529411765	0.01	100.0	
0.6309573444801936	0.9729238536522719	4.696614740701099	6.344496109278363	8.407292419682394	17.771621907870273	0.2222222222222222	0.5	0.6	0.6666666666666666	0.7894736842105263	0.0	100.0	
0.7943282347242822	1.237003521618446	7.122513976995487	8.876189861247685	11.912763603226932	27.210604466244597	0.36363636363636365	0.6111111111111112	0.65	0.7083333333333334	0.8076923076923077	0.0	100.0	
1.0	1.7011867240188403	10.169884719381882	12.676929940963976	16.033846658364645	40.01043762117845	0.46153846153846156	0.6818181818181818	0.7083333333333334	0.75	0.8214285714285714	0.0	100.0	


==> data/fig_noise_lorenz63_lide_irls0_smooth_alpha_0.5.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.00018540535077557046	0.0008280262310954177	0.0013179056146482614	0.0020341546971990947	0.004769154674137418	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.00031996816641744196	0.000989586464163848	0.001605231823633008	0.0023343054357599833	0.00571148632963768	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.0003671121421137809	0.001182566978947216	0.0018815948151841078	0.0027759606023633125	0.00689861948946927	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.0006196694145547839	0.0015085389959028157	0.002226264027219915	0.0033249763753528104	0.0083938159438207	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.0007074862168985157	0.0019358034191557113	0.002842413685005091	0.004127055614713017	0.010276705831956013	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0008199828934109404	0.0023686955787849038	0.0034021823425828645	0.005104839187752899	0.012647497486644543	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0008714536393084512	0.0030617251813413013	0.00428669311676904	0.006539835032004527	0.01563230422274735	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0010114064347158296	0.0038081452199459132	0.00555579103741856	0.008222833130462612	0.019389850986596725	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0011595259120778748	0.004815645848013553	0.007146211648502312	0.010196615443219606	0.024119893443995052	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242814	0.0013128064561544197	0.005894769725230509	0.009052266893550712	0.012924285913827563	0.03007369412007492	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.0015567163375741996	0.007356818053004889	0.011527114777236998	0.016463600372933804	0.03756741272012604	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.0019124228282894945	0.009228604882329605	0.01451394979027043	0.020875224833201412	0.04699872951760642	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0024019927817343443	0.011737204479914417	0.01814180037080757	0.026472175455445168	0.0588678862138166	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.19952623149688797	0.0030517572358284557	0.014943864904161861	0.02285449662721597	0.03353118279833045	0.07380405652553614	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.25118864315095807	0.0038954603126888946	0.018609528405840254	0.028897003175366497	0.04240824196553617	0.09259857104994319	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.31622776601683794	0.004977472519444569	0.023229567154391027	0.03629214423558372	0.05356701837186251	0.11624743252698215	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.3981071705534973	0.006352422623349256	0.029101047113422825	0.045629464992666124	0.06758760554033601	0.1460045444795232	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.5011872336272725	0.008094286498412765	0.03653771471280687	0.05743663431779983	0.08504932176509171	0.18345181827951307	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.6309573444801934	0.010294322624388936	0.04598351345932115	0.07069717577476275	0.10689991396346242	0.2305911652252713	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.7943282347242817	0.013071460016189557	0.058135204656625306	0.09499955691312452	0.1377524897215268	1.417533841844546	0.0	0.0	0.0	0.0	0.14285714285714285	0.99	100.0	
1.0	0.016591009927592156	0.07485581201530245	0.12034060238811872	0.20547499539445285	2.331794354029149	0.0	0.0	0.0	0.0	0.25	0.97	100.0	
1.2589254117941675	0.020992005210356494	0.1019580477063832	0.17311353159820717	0.3455745613251953	2.8359450484792323	0.0	0.0	0.0	0.0	0.3333333333333333	0.89	100.0	
1.584893192461114	0.026526195197914982	0.22159370904335887	0.4110976324756653	1.0612687217635772	3.800336224133544	0.0	0.0	0.0	0.125	0.4	0.7	100.0	
1.9952623149688808	0.10029726872106431	0.42867356796203926	1.1522559648362125	1.9826608950963092	8.679809579087914	0.0	0.0	0.125	0.2222222222222222	0.46153846153846156	0.47	100.0	
2.5118864315095824	0.1931801413394578	1.3841314626458823	2.2354331643535126	3.493646376384782	12.585905950447303	0.0	0.125	0.275	0.36363636363636365	0.625	0.11	100.0	
3.1622776601683795	0.34455147902708083	2.6506317794923993	3.6880738578924133	7.601501660159806	32.93576504564363	0.0	0.25	0.4	0.46153846153846156	0.625	0.05	100.0	
3.981071705534973	1.5126193140236786	4.413009802907125	8.61199641958886	15.51523193441727	38.39577489851964	0.0	0.41250000000000003	0.5	0.5714285714285714	0.6842105263157895	0.02	100.0	
5.011872336272725	2.4955763683227707	7.262437866255267	13.449879134170114	20.75959936476789	56.757257466144225	0.2222222222222222	0.5	0.5882352941176471	0.6266447368421053	0.7142857142857143	0.0	100.0	
6.309573444801936	2.8639009925630297	12.716441490332409	18.870861452912457	32.02538920290554	11932.127233766487	0.36363636363636365	0.5882352941176471	0.631578947368421	0.6818181818181818	0.8148148148148148	0.0	100.0	
7.943282347242821	5.058141592118891	17.63193427948277	25.01656283140572	40.918236400018245	7733.600414048519	0.4166666666666667	0.631578947368421	0.6818181818181818	0.7142857142857143	0.7857142857142857	0.0	100.0	
10.0	9.048840800846857	27.128692951357696	44.30334802251933	76.34249075045233	41773.3487691423	0.5625	0.6818181818181818	0.7083333333333334	0.7395330112721417	0.8275862068965517	0.0	100.0	


==> data/fig_noise_lorenz63_lide_irls0_smooth_polish_alpha_0.2.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.00015592481263658155	0.0007889295205494158	0.0010867453510860579	0.0015509073018653702	0.00308234626528478	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0001895842091296865	0.000980069775878019	0.001369196902099489	0.001962673518225863	0.003892026111104986	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.00023269090181123986	0.0012207114706189225	0.0017178217575216708	0.0024811107775122225	0.004911347917265742	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.00028758871007080464	0.0015236621697063855	0.0021515385178928533	0.0031338362834630942	0.006194582169243654	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.0003572316611949765	0.0019050407678519513	0.0026976011400029858	0.003955625214964558	0.00781004091108927	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0004453484132967273	0.002385136852273326	0.0033851020831137044	0.004990264481339917	0.009843717695807693	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0005566454990890844	0.002989477168780021	0.004250673763992425	0.006292890291404848	0.012403860340749933	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0006970638832169009	0.003750193114954031	0.005340447643683986	0.007927733662332653	0.01562671295465303	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0008740966421046477	0.004707703237703511	0.006712502544619681	0.00998506950226123	0.019683766589273136	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242814	0.0010971949919894568	0.005912858600311201	0.008439993059458521	0.012575096029249142	0.02479085101169757	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.0013782786153156978	0.00762979904757078	0.010615045807252966	0.016108838252159856	568.6386771960274	0.0	0.0	0.0	0.0	0.7666666666666667	0.99	100.0	
0.12589254117941676	0.0017323888586857925	0.009338404276633757	0.013303031631705473	0.020264490101994687	0.0438428479691295	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0050208790890177765	0.012955560067158813	0.01687201379437269	0.026459097840436128	73.29833282464126	0.0	0.0	0.0	0.0	0.6956521739130435	0.99	100.0	
0.19952623149688797	0.005615667047414262	0.016628265836576256	0.021242442699024863	0.03399467787023961	64.3115230617711	0.0	0.0	0.0	0.0	0.6818181818181818	0.99	100.0	
0.25118864315095807	0.0070861747198636225	0.018996704330018224	0.02821471977223666	0.047600116657693155	276.08191366702283	0.0	0.0	0.0	0.0	0.7586206896551724	0.97	100.0	
0.31622776601683794	0.008944896613928206	0.02367035199885086	0.038078473799102605	0.06315377797752593	229.60191220588726	0.0	0.0	0.0	0.0	0.75	0.99	100.0	
0.3981071705534973	0.007824194347309112	0.031153726827176546	0.04838542835378029	0.07974095037136539	731.9821696303397	0.0	0.0	0.0	0.0	0.7857142857142857	0.98	100.0	
0.5011872336272725	0.009834935332251547	0.044752909967632634	0.06535853108516462	0.0988789000319726	1423.024373722449	0.0	0.0	0.0	0.0	0.7666666666666667	0.99	100.0	
0.6309573444801934	0.012363998657971777	0.06053195531028127	0.08224180091949505	0.13165074147129435	740.2383157258881	0.0	0.0	0.0	0.0	0.72	0.98	100.0	
0.7943282347242817	0.02027357004784548	0.0841694742853686	0.14183406717492975	0.2349068864696922	1.320554358723756	0.0	0.0	0.0	0.0	0.125	0.99	100.0	
1.0	0.02536056333143148	0.1473044342437433	0.25315604817859444	0.5750286658428829	2.099203401641399	0.0	0.0	0.0	0.0	0.2222222222222222	0.86	100.0	
1.2589254117941675	0.034616391682393666	0.2982308344678914	0.6036584293566702	1.2239969219471367	7.856805241710205	0.0	0.0	0.0	0.125	0.4166666666666667	0.56	100.0	
1.584893192461114	0.11564328989395377	0.8013983881346416	1.5715314711434423	2.6771072843995207	9.937963728988361	0.0	0.125	0.2222222222222222	0.3	0.5625	0.17	100.0	
1.9952623149688808	0.2798140539377236	1.7824375675935005	2.5939008808963724	5.529456399964394	15.15603574563021	0.0	0.2222222222222222	0.3484848484848485	0.4166666666666667	0.625	0.04	100.0	
2.5118864315095824	0.7477063588897062	3.0597986591239166	6.388137164151567	9.720086192958863	183.14798250033886	0.0	0.36363636363636365	0.458041958041958	0.5333333333333333	0.7307692307692307	0.03	100.0	
3.1622776601683795	1.3116255827742003	5.400188077993475	8.707895701707326	14.811936295357125	114.29768726636253	0.2222222222222222	0.44507575757575757	0.5333333333333333	0.5911764705882353	0.75	0.0	100.0	
3.981071705534973	3.157836998393273	8.966590258241881	15.579631344018992	27.352178296071685	26295.324987565058	0.2222222222222222	0.5	0.5941176470588235	0.6470588235294118	0.8	0.0	100.0	
5.011872336272725	4.294401853159686	14.64325442007423	23.66752086182195	67.80729853839229	49213.270244207255	0.36363636363636365	0.5882352941176471	0.6485294117647059	0.7332621082621082	0.8275862068965517	0.0	100.0	
6.309573444801936	5.020800543620816	55.966695975406964	1457.4146380842185	35003.94099134319	112595.61696252065	0.36363636363636365	0.6989130434782609	0.7543103448275862	0.7666666666666667	0.8571428571428571	0.0	100.0	
7.943282347242821	15.937712265101894	3607.423439043591	36904.787577759314	62874.22422601479	150365.3207006554	0.5882352941176471	0.75	0.7586206896551724	0.7857142857142857	0.8461538461538461	0.0	100.0	
10.0	23.53490461816437	34248.85338813365	57265.43732851508	88063.33691968324	189875.73546105917	0.65	0.7586206896551724	0.7586206896551724	0.7857142857142857	0.8571428571428571	0.0	100.0	


==> data/fig_noise_lorenz63_lide_irls0_smooth_polish_alpha_0.5.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0001559248441230775	0.0007889296721243302	0.0010867468466839027	0.0015509073215328227	0.0030823461061286676	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0001895840946654152	0.000980070087371389	0.0013691985494365885	0.001962674053939123	0.003892025683874496	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.00023269090957672508	0.0012207118210349629	0.0017178215868063678	0.002481110968268691	0.00491134798265425	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.00028758875230439676	0.0015236616266256489	0.002151539228013492	0.0031338364553849226	0.006194581121724761	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.00035723171875369643	0.0019050409976627233	0.0026976020430770674	0.003955625199395023	0.007810040717902205	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.00044534852309062017	0.00238513420595326	0.003385101315947908	0.004990264482156818	0.00984371925888228	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0005566456160386445	0.0029894775913274154	0.004250673905448815	0.006292890251197118	0.012403860470312065	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0006970638945462992	0.0037501932676483347	0.005340445743929005	0.00792773290588604	0.0156267141408972	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0008740965516059411	0.004707704169169611	0.006712503327884394	0.009985067869795482	0.019683765120631223	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242814	0.001097194982551489	0.005912859543087617	0.008439993827478318	0.012575095918358623	0.024790848932927757	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.0013782794319980665	0.007429618501038801	0.010615044687758167	0.015835715861239334	89.17097931781117	0.0	0.0	0.0	0.0	0.7307692307692307	0.99	100.0	
0.12589254117941676	0.0017323889605453057	0.009338402808123866	0.013353684490516191	0.01994056669833581	0.03931176687000379	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0021785074794551515	0.011740301787346316	0.016810934809734376	0.025508536098132643	116.06042491873696	0.0	0.0	0.0	0.0	0.72	0.99	100.0	
0.19952623149688797	0.0027406181779743347	0.015172436384031089	0.021167086403445647	0.03206098505903321	177.18890346606847	0.0	0.0	0.0	0.0	0.7407407407407407	0.99	100.0	
0.25118864315095807	0.00796686510442649	0.019085917029879516	0.026604908241578292	0.040318955637212585	276.0816950023279	0.0	0.0	0.0	0.0	0.7692307692307693	0.98	100.0	
0.31622776601683794	0.01002851119872596	0.025162045899279006	0.033424307162287864	0.05112452764738008	167.6371226429007	0.0	0.0	0.0	0.0	0.75	0.99	100.0	
0.3981071705534973	0.011296823073309988	0.03047802755286013	0.04329384800452353	0.06818651276745133	0.18425199626367378	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.5011872336272725	0.012025740274060769	0.03836476168635522	0.05732586062541129	0.09365562027945463	0.23226152604984518	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.6309573444801934	0.015214961652431656	0.048598518199009684	0.07613671886427803	0.12050322611903955	538.4228293573332	0.0	0.0	0.0	0.0	0.7307692307692307	0.99	100.0	
0.7943282347242817	0.0155449622561572	0.06193603298909914	0.09669130047583499	0.15278767940657548	1.41611366163674	0.0	0.0	0.0	0.0	0.14285714285714285	0.99	100.0	
1.0	0.019546044296197097	0.08326961906077422	0.1289060637381622	0.21166191977962864	2.374997747749424	0.0	0.0	0.0	0.0	0.25	0.97	100.0	
1.2589254117941675	0.02462554470330309	0.13290153541546293	0.20236595290872578	0.4208355975754478	3.643857512575458	0.0	0.0	0.0	0.0	0.4	0.88	100.0	
1.584893192461114	0.033920909131960615	0.2515939275820223	0.4966032738327134	1.3022150481440142	4.2149530516838	0.0	0.0	0.0	0.125	0.4	0.67	100.0	
1.9952623149688808	0.09943790969929835	0.5363601461212097	1.341304770180292	2.2042689714917154	68.99046474893585	0.0	0.0	0.125	0.22916666666666666	0.72	0.4	100.0	
2.5118864315095824	0.18323381460210514	1.5882205070442494	2.578907132649209	4.65309504886142	2439.071619106546	0.0	0.125	0.3	0.4	0.7666666666666667	0.11	100.0	
3.1622776601683795	0.6779528137261887	2.8247719011653656	4.190738714482411	9.126803965944093	36.766241243691304	0.0	0.3	0.4083333333333333	0.5	0.631578947368421	0.05	100.0	
3.981071705534973	1.787906853163686	5.8530633212234005	11.938535524191911	25.99755206569544	82512.35929800337	0.0	0.4166666666666667	0.5504807692307692	0.625	0.8888888888888888	0.01	100.0	
5.011872336272725	2.7039456226313012	11.780028335851206	22.92773146506343	62.45534595805978	63191.605635579115	0.2222222222222222	0.5333333333333333	0.6470588235294118	0.7184065934065934	0.9285714285714286	0.0	100.0	
6.309573444801936	3.097783430741399	33.1401049317946	168.50017407817612	21479.16811857283	149444.84679485692	0.4166666666666667	0.6927917620137299	0.75	0.7777777777777778	0.8666666666666667	0.0	100.0	
7.943282347242821	6.646106102623439	1069.0851534262022	33235.22352270383	60894.085445006516	152145.4468288498	0.5333333333333333	0.7407407407407407	0.7586206896551724	0.7931034482758621	0.8620689655172413	0.0	100.0	
10.0	60.92367234390857	30727.25234380016	52661.80451400252	83938.67125912449	172248.65495656038	0.6818181818181818	0.75	0.7666666666666667	0.7931034482758621	0.8666666666666667	0.0	100.0	


==> data/fig_noise_lorenz63_lide_smooth.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.008873912682845613	0.022360039726452712	0.0322440889088624	0.0432429324464851	0.08992763914396525	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.011178473456091567	0.02813204492174509	0.0405252714052377	0.05432935569496762	0.11333635734481162	0.0	0.0	0.0	0.0	0.125	0.99	100.0	
0.015848931924611134	0.01408182087444499	0.03546742088861212	0.05095246088721757	0.06828696744748775	0.14279314011535374	0.0	0.0	0.0	0.0	0.125	0.96	100.0	
0.0199526231496888	0.017738560616031775	0.04470379477485685	0.06408203217625615	0.08585937094147117	0.1798563235113944	0.0	0.0	0.0	0.0	0.2222222222222222	0.87	100.0	
0.025118864315095794	0.02234342054860872	0.05633410071826862	0.08061492500889259	0.1079828533812611	0.22648326794400617	0.0	0.0	0.0	0.0	0.2222222222222222	0.79	100.0	
0.03162277660168379	0.02814162577334133	0.0709793719389883	0.10143435206774236	0.13583637599668197	0.28513108066944876	0.0	0.0	0.0	0.125	0.2222222222222222	0.64	100.0	
0.039810717055349734	0.035441959508402565	0.08942218906980016	0.12765353168433258	0.17090450352989034	0.35888183208878327	0.0	0.0	0.125	0.125	0.2222222222222222	0.47	100.0	
0.05011872336272725	0.04463322685615739	0.11258631751792436	0.1606760172682689	0.21505675686013576	0.45159787049914263	0.0	0.0	0.125	0.125	0.2222222222222222	0.35	100.0	
0.06309573444801933	0.05620503261537816	0.14168535815058123	0.2022722447456104	0.27064760166277113	0.568113496578584	0.0	0.125	0.125	0.2222222222222222	0.2222222222222222	0.23	100.0	
0.07943282347242814	0.07077390624092836	0.1782877852434462	0.2546768332315338	0.34064255498497975	0.7144701714143461	0.0	0.125	0.125	0.2222222222222222	0.2222222222222222	0.15	100.0	
0.1	0.08911638978835146	0.22431834589880062	0.32071271619058217	0.42877724013008855	0.8982035545783914	0.0	0.125	0.2222222222222222	0.2222222222222222	0.3	0.1	100.0	
0.12589254117941676	0.11221080166190794	0.28218983895074967	0.40395010875844506	0.5397582468345162	1.12868937269165	0.0	0.125	0.2222222222222222	0.2222222222222222	0.36363636363636365	0.07	100.0	
0.15848931924611143	0.14129025630979775	0.3549236688595178	0.5089120839486856	0.6795166776008386	1.417555814395074	0.0	0.2222222222222222	0.2222222222222222	0.3	0.36363636363636365	0.04	100.0	
0.19952623149688797	0.17791022787493382	0.4462983987746671	0.6411054731677088	0.8555293494707722	1.7791672492615052	0.0	0.2222222222222222	0.2222222222222222	0.3	0.4166666666666667	0.02	100.0	
0.25118864315095807	0.2240351853200752	0.561031933250515	0.8059040944053555	1.0792975443459403	2.2377240327767596	0.0	0.2222222222222222	0.3	0.36363636363636365	0.46153846153846156	0.01	100.0	
0.31622776601683794	0.2821512377160469	0.7050035867076545	1.0127819439788615	1.3651464418352006	2.819929578696791	0.0	0.3	0.36363636363636365	0.36363636363636365	0.5	0.01	100.0	
0.3981071705534973	0.3554145494109611	0.885522759247273	1.2723457818904342	1.7303786579605593	3.554862829739735	0.0	0.3	0.36363636363636365	0.4166666666666667	0.5	0.01	100.0	
0.5011872336272725	0.44785252285402016	1.1136844283913394	1.5978360868429229	2.196800563919241	4.483606043790075	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.5	0.0	100.0	
0.6309573444801934	0.5646459195527616	1.403600426749525	2.0057957074273896	2.784118049937084	5.659099486134191	0.3	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.5	0.0	100.0	
0.7943282347242817	0.7125436253881852	1.7711430534204857	2.5264272437938478	3.5180381452547387	7.1501424241726	0.3	0.4166666666666667	0.46153846153846156	0.46153846153846156	0.5625	0.0	100.0	
1.0	0.9005081982433013	2.2476372053709253	3.174319528265076	4.443258296241476	9.044184189447265	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.5	0.5625	0.0	100.0	
1.2589254117941675	1.1407859702678536	2.7985609338834383	4.060386273681052	5.720659714111091	11.467191617192446	0.4166666666666667	0.46153846153846156	0.5	0.5333333333333333	0.6111111111111112	0.0	100.0	
1.584893192461114	1.384823562775636	3.4968869462623484	5.154616215231259	7.350854527151649	14.576223300081198	0.36363636363636365	0.46153846153846156	0.5	0.540625	0.631578947368421	0.0	100.0	
1.9952623149688808	1.6802621070560262	4.429916448312597	6.539585643677837	9.277402396112688	18.59826364201628	0.4166666666666667	0.5	0.5333333333333333	0.5625	0.6470588235294118	0.0	100.0	
2.5118864315095824	2.060027252249398	5.8532640978851855	8.2007227762065	12.193774975642269	23.94510888424508	0.46153846153846156	0.525	0.5625	0.5882352941176471	0.6666666666666666	0.0	100.0	
3.1622776601683795	2.5804100436915887	7.764527564942003	10.692114013057733	16.497886889507136	33.727623162950984	0.4166666666666667	0.5333333333333333	0.5882352941176471	0.6111111111111112	0.6666666666666666	0.0	100.0	
3.981071705534973	3.3340912807839858	9.644680943540921	13.811287459147431	20.88196220483554	39.283891585726934	0.46153846153846156	0.5625	0.5941176470588235	0.631578947368421	0.7	0.0	100.0	
5.011872336272725	4.453928157218071	12.608210663359007	17.199533395856548	25.825092012259667	53.854858658007785	0.5333333333333333	0.5882352941176471	0.631578947368421	0.65	0.7083333333333334	0.0	100.0	
6.309573444801936	6.11985532384678	16.516174430268215	22.86623686255302	35.224835554500615	110.81313087725968	0.5333333333333333	0.631578947368421	0.6666666666666666	0.6956521739130435	0.75	0.0	100.0	
7.943282347242821	7.6963276717813605	21.130314624877226	29.801690247664542	43.59161571750434	23088.586083178634	0.5625	0.65	0.6818181818181818	0.7083333333333334	0.7692307692307693	0.0	100.0	
10.0	12.333458512102965	26.94486531976911	47.7427557742423	84.2264898333836	4317.649759113858	0.5625	0.6956521739130435	0.72	0.7407407407407407	0.7777777777777778	0.0	100.0	


==> data/fig_noise_lorenz63_lide_threshold.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	2.519228602770389e-05	8.082059687949361e-05	0.00012232065712979327	0.00017639968363627787	0.00027368344342107426	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	2.652123990104953e-05	0.00010456040303623778	0.00014959628359454563	0.00021896138995698626	0.00034187668929043654	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	3.1771228877397074e-05	0.0001300701750422762	0.0001777146393189723	0.000263028617590872	0.00044019941326604026	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	3.6320562255375475e-05	0.00015847294095120993	0.00021921463785308114	0.0003184054444243041	0.0005642046258559212	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	4.666385477333146e-05	0.0002118407391852605	0.0002787175346316347	0.0004050481174872924	0.0007204690222400749	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	6.328954431609997e-05	0.00025097066793729547	0.0003560249996840413	0.0005008587080212099	0.0009173112300138947	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	7.710359470701933e-05	0.0003111487324500526	0.00045063016871686897	0.0006244079977228092	0.0011652378975083898	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	8.857626508426378e-05	0.00038957967278647435	0.0005606954509541212	0.0008088665300802562	0.0025860284602127076	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.00010438950664734618	0.000490416398300996	0.0007023216996469052	0.00099078290091228	0.0018965325864286342	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.00012562656101667744	0.0006050884885597043	0.0008785400777727732	0.0012462062773547012	0.0023654672575118183	0.0	0.0	0.0	0.0	0.0	
0.01	0.0001535680219354251	0.0007493153343399976	0.0011042922269194724	0.0015631488295300355	0.0029884845032774913	0.0	0.0	0.0	0.0	0.0	
0.012589254117941675	0.00018982019932118553	0.000931198206666188	0.0013895986040155248	0.0019620878904029098	0.0037730575463072293	0.0	0.0	0.0	0.0	0.0	
0.01584893192461114	0.00023623427612465904	0.0011602787973508848	0.0017786918031009828	0.002569515395838265	0.011491380208925612	0.0	0.0	0.0	0.0	0.0	
0.0199526231496888	0.00029558150076447237	0.0014485336927803974	0.0022414145105514567	0.0032389712695124803	0.014460404852807886	0.0	0.0	0.0	0.0	0.0	
0.025118864315095808	0.00037115490415201487	0.002048042721793047	0.0028943236780742563	0.004514225040444524	0.01819799446462592	0.0	0.0	0.0	0.0	0.0	
0.03162277660168379	0.0004666320594873204	0.0026476395868382037	0.003795496035155858	0.005744292763805929	0.02290316510386281	0.0	0.0	0.0	0.0	0.0	
0.039810717055349734	0.0005873534872686514	0.0035221837508212827	0.0053077155869383445	0.01005899877820099	0.028825533087162424	0.0	0.0	0.0	0.0	0.0	
0.05011872336272725	0.00073983531463433	0.004521942729211586	0.007501362830616068	0.013938501929050195	0.03627985684554498	0.0	0.0	0.0	0.0	0.0	
0.06309573444801933	0.000932383227858849	0.006694250282562658	0.013179284457818347	0.01963756953306551	0.045661683779504095	0.0	0.0	0.0	0.0	0.0	
0.07943282347242818	0.002444645856050561	0.009538150590740922	0.017359593706070108	0.024836140797971674	0.057469123628335166	0.0	0.0	0.0	0.0	0.0	
0.1	0.0032098657206383594	0.011998177584695086	0.022549728075015017	0.03624581433060372	0.07232631028333796	0.0	0.0	0.0	0.0	0.0	
0.12589254117941676	0.00405289348819317	0.019363490059640245	0.030829753024777206	0.047852390929907486	0.09101969955499528	0.0	0.0	0.0	0.0	0.0	
0.15848931924611143	0.004909168919655835	0.028499217650392945	0.038444735227219966	0.060867926484434065	0.11453967736678265	0.0	0.0	0.0	0.0	0.125	
0.19952623149688808	0.006442467433501651	0.03848522522190552	0.056613062576802375	0.08591363821773773	0.34992787111700313	0.0	0.0	0.0	0.0	0.2222222222222222	
0.25118864315095824	0.008109672169283922	0.05219636025428612	0.08240387190571483	0.1154649252167115	0.5331684413453395	0.0	0.0	0.0	0.125	0.2222222222222222	
0.31622776601683794	0.016504826978658658	0.06572980139581955	0.10010581558949912	0.15320006528484087	0.6062370637450082	0.0	0.0	0.0	0.125	0.3	
0.3981071705534973	0.018546921125849006	0.08787797747634804	0.14982175251132385	0.24935990484117482	4.365120361515124	0.0	0.0	0.125	0.125	0.45454545454545453	
0.5011872336272725	0.035669946102120646	0.12731086606769604	0.2306397038752366	0.37657444890770636	10.235111504940518	0.0	0.0	0.125	0.2222222222222222	0.6956521739130435	
0.6309573444801936	0.057783394156949185	0.16294893793641296	0.2911230676935416	0.5307642901117532	4.449738367981224	0.0	0.125	0.125	0.2222222222222222	0.45454545454545453	
0.7943282347242822	0.06800721190723773	0.3332148888599883	0.5882057961538951	1.1710171237178137	18.393494628153075	0.0	0.125	0.2222222222222222	0.3	0.7391304347826086	
1.0	0.09850291353983945	0.7223963231690546	1.5046619990743242	2.279041080177185	672.8736570733283	0.0	0.2222222222222222	0.3	0.36363636363636365	0.825	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.006248388602280887	0.015366303019523263	0.020511462534072735	0.025345334577485105	0.04491695266633067	
0.015848931924611134	0.009363656907138885	0.02437676654177451	0.03284679693586243	0.04067696633940261	0.0727983759415846	
0.025118864315095794	0.015458985055229168	0.037135236613890704	0.05743300411043719	0.07123726567239021	0.12805300247542842	
0.039810717055349734	0.03586626717500747	0.09503995715860507	0.15574438738433088	0.21779383199775135	2.2139154429109293	
0.06309573444801933	0.24908410386491064	1.964018023338459	2.971076074539706	3.701521315051409	4.3135562445423785	
0.1	3.3385612136593124	5.396498484140901	6.484580386651735	7.8470413441548725	10.063945166183368	
0.15848931924611143	9.128880014928638	11.67285415317873	12.457245113085403	15.321750325393264	19.51053331814689	
0.25118864315095807	18.243157887699176	21.53473944188707	24.248437082889936	29.407883466236694	35.18071045471283	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.010153779038961015	0.023125572784418794	0.036065516575458936	0.062120644849430494	0.15606767968669963	
0.015848931924611134	0.047551588043343605	0.07289684740892302	0.11268714457118496	0.15584344945339534	0.8240995749239237	
0.025118864315095794	0.14650040677461695	0.5521968243058158	0.7132812151248461	1.0254319682636326	1.5962027749523227	
0.039810717055349734	1.0204778693113303	1.5377414620184866	1.960289663356167	2.391654243486101	2.9632789111034743	
0.06309573444801933	2.663957491603611	3.0925373157326463	4.009717270343256	4.646948259075297	5.603610253705014	
0.1	5.268896029476737	6.293952642238426	7.242347028300024	8.804229801178458	10.495164164211513	
0.15848931924611143	9.411201739082031	12.098265003106725	13.090454360496878	15.944379211191507	19.833152120049352	
0.25118864315095807	18.380474424586136	22.161486964584128	24.79379072282366	29.516422071544905	35.20515900865153	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.14154369722335056	0.27573610932181214	0.34736675634520653	0.4528526716367957	0.7459553995718611	
0.015848931924611134	0.45395081247193647	0.569081884842434	0.7623743068248147	0.9065377649161226	1.2341320230000996	
0.025118864315095794	0.8539594286822233	1.0348648952954407	1.2981138663179486	1.5497566709487267	1.965278154779192	
0.039810717055349734	1.5195181252465169	1.8000600776450895	2.2614923286526416	2.6949614920577862	3.331975763285256	
0.06309573444801933	2.8706350377521797	3.26259753725014	4.140931791566231	4.878415482280694	5.925617244287595	
0.1	5.276168695462857	6.371719890991615	7.374195506612811	8.97103263342445	10.564126425540064	
0.15848931924611143	9.482457478504658	12.115708088888063	13.213009494699143	16.037785909500222	19.87071555054538	
0.25118864315095807	18.38550922757713	22.224532941298058	24.8453516552757	29.530927087766923	35.15972560375931	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.32518094277030174	0.4013501180190201	0.5012606549720489	0.5906266665730017	0.7945968770404672	
0.015848931924611134	0.5518579938548164	0.6634672293167203	0.8167128045561236	0.9619833658052788	1.254891856839069	
0.025118864315095794	0.9265505061600906	1.10790297385161	1.3347891700745498	1.5964243602530057	1.9826256097559394	
0.039810717055349734	1.539914712769136	1.8263472626152715	2.29169839134876	2.708851422253489	3.3697521376992077	
0.06309573444801933	2.8851952978515722	3.276649820951706	4.135451388586398	4.88637448565693	5.949430030479343	
0.1	5.249455982952773	6.3756013185760185	7.382634264118868	8.986638264873259	10.586406286042475	
0.15848931924611143	9.489438861304134	12.118003981856768	13.222521138430835	16.045551441552476	19.875038489971534	
0.25118864315095807	18.382971951474055	22.22911048003185	24.8503640245557	29.532450020737247	35.15717964139834	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.3444584529538882	0.41649354986380593	0.5121500308755746	0.6044085897765403	0.800468903990832	
0.015848931924611134	0.5605670574335601	0.6749226258984946	0.8232703060412864	0.9710805433179749	1.2581923259408299	
0.025118864315095794	0.9277852310003525	1.1154098190190305	1.3377127391566863	1.600311119807169	1.9854801482729871	
0.039810717055349734	1.5420309298595043	1.8294094345030938	2.295550223967834	2.7099681333875547	3.373377712858215	
0.06309573444801933	2.886655656801775	3.2776531080963243	4.137905441136052	4.886072212021273	5.951724039149331	
0.1	5.248749084407903	6.376025252572873	7.383900378792939	8.988112354047614	10.590577364676621	
0.15848931924611143	9.490136841369214	12.118238083464854	13.223458333748138	16.04631778052761	19.8755150131272	
0.25118864315095807	18.382664602426715	22.229417796614126	24.85086403357205	29.53260258261719	35.15693392308958	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.3459970722106144	0.41759239302110585	0.5130426146851811	0.6055362293657732	0.8011224904390662	
0.015848931924611134	0.5603564199174778	0.6763479123856065	0.8239171532936698	0.9718916892285764	1.258614872276915	
0.025118864315095794	0.9281168034709968	1.1161279425641162	1.337931153237788	1.6006747238465493	1.9839624382681262	
0.039810717055349734	1.5422532059709173	1.8284400209557181	2.295865606632182	2.7100944446551907	3.3737387298386143	
0.06309573444801933	2.8868017519875804	3.27777372763456	4.138166794437188	4.886067235234192	5.951953246852487	
0.1	5.248683130746351	6.376051948034875	7.384186105378916	8.98825939397699	10.591005654675994	
0.15848931924611143	9.490206635010894	12.118261529888077	13.223551965844802	16.04639429129778	19.875568394226214	
0.25118864315095807	18.382636228100502	22.2294536204481	24.85091407644198	29.532618272493888	35.156909387041146	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.34659253408135693	0.41753982727743166	0.5131676276272306	0.6056455813788244	0.8011873949166899	
0.015848931924611134	0.5603653207521502	0.6764795820270892	0.8239823358909224	0.9719664214368472	1.2586564382487524	
0.025118864315095794	0.9281500108091911	1.1161905132913288	1.3379530757822762	1.6007110784898506	1.9839079042262306	
0.039810717055349734	1.5422760333819385	1.8283483484032075	2.295896857713833	2.7101068550544216	3.3737752567172565	
0.06309573444801933	2.886816392461165	3.2777862176866055	4.138193753425167	4.886067089072263	5.951975769347549	
0.1	5.248676346153416	6.376055225907694	7.38421436226878	8.988274070484838	10.591046779441816	
0.15848931924611143	9.49021332487465	12.118263465750493	13.22356135282691	16.04640196310112	19.875573778904318	
0.25118864315095807	18.382633291658365	22.229457176521215	24.850919082550096	29.532619607514256	35.15690700941507	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.3466180081220105	0.4175308380892228	0.5131786175124433	0.6056565403061117	0.8011935425798286	
0.015848931924611134	0.5603666871690777	0.676492499571319	0.8239890558882115	0.9719737990736499	1.2586597905213988	
0.025118864315095794	0.9281540053982886	1.1161958396305485	1.3379551417197904	1.6007145252081634	1.9839030962101851	
0.039810717055349734	1.5422777942873542	1.8283404854429075	2.2959000415371618	2.7101083498756218	3.3737792557307684	
0.06309573444801933	2.8868176053709527	3.2777876627700135	4.1381966220654895	4.88606692173876	5.951978218714674	
0.1	5.248675621733623	6.3760557464143695	7.384217144667145	8.988275562471648	10.591050997142549	
0.15848931924611143	9.490214138637036	12.118264345907637	13.223562250973945	16.046402779591844	19.875574330094004	
0.25118864315095807	18.382632945644698	22.22945760870063	24.850919452018402	29.532619900155407	35.156906780783	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.34662054532699654	0.41752997822182253	0.5131795948490758	0.6056576854116471	0.8011947813867061	
0.015848931924611134	0.5603664820358512	0.6764937166108511	0.8239898179077267	0.9719747381916972	1.258660576472988	
0.025118864315095794	0.9281533724101113	1.1161961870925206	1.3379554076313278	1.6007151397400363	1.9839028386508188	
0.039810717055349734	1.5422785397859038	1.8283395752131995	2.2959002660766843	2.7101085085822634	3.3737788706693728	
0.06309573444801933	2.886817937748416	3.27778772116279	4.138196976082044	4.886066864172639	5.9519781850125435	
0.1	5.248675545479521	6.376055778266992	7.384217396224891	8.988275703709892	10.591051510337241	
0.15848931924611143	9.490214317288135	12.118264421549998	13.223562335960667	16.04640294599183	19.875574425526324	
0.25118864315095807	18.38263334561443	22.229457387007685	24.850919570061503	29.53261998358837	35.156906716285704	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.3466209730851787	0.41753000772649806	0.5131797938451652	0.6056577758400559	0.8011942939845593	
0.015848931924611134	0.560366702993804	0.6764938383989197	0.823989740769736	0.9719747425670617	1.2586602880481905	
0.025118864315095794	0.9281536325736368	1.1161962074835388	1.3379553999563214	1.6007151101194086	1.9839027361620711	
0.039810717055349734	1.5422786054056914	1.8283396608581075	2.2959003642656475	2.7101084471722534	3.373779096834329	
0.06309573444801933	2.8868180862545247	3.277787662512761	4.138196907522662	4.886066910031358	5.951978478279624	
0.1	5.248675642791517	6.376055652588677	7.384217255296244	8.988275648262874	10.591051558718043	
0.15848931924611143	9.490214172157595	12.11826462596498	13.223562355761892	16.046402801054377	19.87557453132388	
0.25118864315095807	18.38263295942013	22.229457610774546	24.850919630989264	29.532619933375944	35.15690669976503	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.34662105579746233	0.41752993760986834	0.5131798769593363	0.6056578362083265	0.8011942704508954	
0.015848931924611134	0.5603664962460504	0.6764938390322731	0.8239899382809128	0.9719746628921409	1.2586603539259553	
0.025118864315095794	0.9281535316944184	1.1161967552130032	1.3379554865233647	1.6007151073679837	1.9839030141963578	
0.039810717055349734	1.5422782996153441	1.8283395186668225	2.295900321498184	2.7101085512950562	3.373778881719034	
0.06309573444801933	2.8868180117046855	3.2777877196009766	4.138196870028095	4.886066799388371	5.951977846348063	
0.1	5.248675421992781	6.376055555824159	7.384217339476614	8.988275754665896	10.5910514258398	
0.15848931924611143	9.490214229553477	12.118264570565279	13.223562325350418	16.04640274696389	19.87557442874911	
0.25118864315095807	18.382633216121427	22.22945764163619	24.85091958421141	29.532619736088737	35.156906674399714	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.01	2.2537436503978228	3.520482905603651	4.0630962745987365	7.952833868427722	20.33373317081087	
0.015848931924611134	2.3523176029152832	3.1997005006300143	4.33090585653209	4.599982040936416	9.177182676034471	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.32436313286843305	0.4480257555742442	0.5289259828046857	0.6853345999066767	1.7940771813068135	
0.015848931924611134	0.5532781581350118	0.6973465559454504	0.9022369226934237	1.0562986479831409	1.2310292221763073	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.34713449205870067	0.41682834299275834	0.513493910285984	0.604397864050274	0.8007894405029321	
0.015848931924611134	0.6259830537155031	0.7241993906396377	0.9199591171158601	0.9931120358673489	1.2583156134932179	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.34662608368492887	0.4175228923017318	0.5131829090083613	0.6056450945351755	0.8011904495147177	
0.015848931924611134	0.6264123926986528	0.7245612704625791	0.9201621484400777	0.992515002033831	1.25865718072417	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lopinf+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.01	0.346620888930883	0.4175299055045853	0.5131798667682004	0.6056576284539839	0.8011949380460626	
0.015848931924611134	0.6264166124407089	0.7245649638459036	0.920164334068233	0.9925092023286396	1.258660233682799	
0.025118864315095794	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801933	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095807	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801934	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_lorenz63_lsop.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.009397486060993639	0.021035747331684135	0.028177564376774225	0.03603422915444687	0.0578818150161719	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.011731150386862205	0.0264576044296236	0.03553672196175971	0.04529990383770085	0.07279337863528776	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.014692988509267795	0.033333782228335204	0.04476458917748688	0.05687039940363817	0.0914898368599152	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.018469368399462702	0.04201862855027133	0.056281893768044655	0.07121111320050211	0.11490626157857822	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.023320459110745307	0.052978484095769246	0.07074913658729043	0.0891972890185863	0.14419368902741536	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.029624443119031587	0.06700119535147717	0.08905564009957143	0.11203218015917749	0.18075980171327863	0.0	0.0	0.0	0.0	0.125	
0.003981071705534973	0.037955659682384915	0.08496195895264197	0.11263890405663482	0.14019956932887992	0.22631139679057166	0.0	0.0	0.0	0.0	0.125	
0.005011872336272725	0.04780967615920382	0.10806359898760029	0.1416857477998743	0.17517073382362164	0.2828942649808321	0.0	0.0	0.0	0.0	0.2222222222222222	
0.00630957344480193	0.05924550740092321	0.13800884632386284	0.18063307756361077	0.22286854283621657	0.35292249064886644	0.0	0.0	0.0	0.125	0.2222222222222222	
0.007943282347242814	0.07464475405064504	0.17735290522478864	0.23115365682486744	0.2867766003419111	0.43918415202089683	0.0	0.0	0.125	0.125	0.36363636363636365	
0.01	0.09721377813681599	0.22958702502610176	0.2949651618226521	0.36998217633016606	0.5511564526155801	0.0	0.125	0.125	0.2222222222222222	0.4166666666666667	
0.012589254117941675	0.13319280862491184	0.29284351624898575	0.38129770688776476	0.47237842537250324	0.7108471727056953	0.0	0.125	0.2222222222222222	0.3	0.5	
0.01584893192461114	0.19178862580343875	0.38546006299884594	0.49330795697632435	0.6127625900699836	0.9216989785289537	0.0	0.2222222222222222	0.3	0.36363636363636365	0.5	
0.0199526231496888	0.2392513923535843	0.5258481864448838	0.6527762400292348	0.8070065288553117	1.202303332281482	0.0	0.3	0.36363636363636365	0.4166666666666667	0.5333333333333333	
0.025118864315095808	0.3289498391818372	0.7064693535377091	0.8833011355093939	1.0645672273432574	1.5785826081528544	0.0	0.36363636363636365	0.4166666666666667	0.5	0.5625	
0.03162277660168379	0.5026706965866948	0.9740582242071476	1.1936271670697978	1.419960898477429	2.0863283868076996	0.2222222222222222	0.4166666666666667	0.46153846153846156	0.5333333333333333	0.6111111111111112	
0.039810717055349734	0.8165894914527705	1.3746029620664983	1.6413031145136023	1.952517004505029	2.7737981644625185	0.3	0.46153846153846156	0.5	0.5625	0.631578947368421	
0.05011872336272725	1.1709684671489453	2.0083112273653976	2.299308716001382	2.6985714649453554	3.7040574581713708	0.36363636363636365	0.5	0.5882352941176471	0.6111111111111112	0.7142857142857143	
0.06309573444801933	1.5825392055876357	2.876232027749373	3.241486980835658	3.795211884914943	5.098861325591902	0.36363636363636365	0.5882352941176471	0.6180555555555556	0.65	0.7272727272727273	
0.07943282347242818	2.398552352787624	4.1251147934102175	4.578050666929932	5.40896924533413	6.994153559817817	0.5	0.631578947368421	0.6666666666666666	0.6818181818181818	0.75	
0.1	3.6441353932778626	5.876572991286423	6.510487031072502	7.434362396462799	9.490960349320156	0.5333333333333333	0.65	0.6818181818181818	0.7083333333333334	0.76	
0.12589254117941676	5.475757185354616	8.173544015395168	8.975081099140763	10.195947450237805	12.64645586272176	0.5882352941176471	0.692193675889328	0.7083333333333334	0.72	0.7692307692307693	
0.15848931924611143	8.048472451141564	11.108030461131294	12.077057721251997	13.503578575003957	16.445899223341783	0.6666666666666666	0.7083333333333334	0.72	0.7307692307692307	0.8148148148148148	
0.19952623149688808	11.32644476535296	14.643108673272053	15.715220358291234	17.25144737623408	20.823058034848774	0.6818181818181818	0.72	0.7307692307692307	0.75	0.8	
0.25118864315095824	14.657185499812648	18.519201013321286	20.160608149830665	21.46929730724501	26.80486806699784	0.6956521739130435	0.7307692307692307	0.75	0.7692307692307693	0.8076923076923077	
0.31622776601683794	18.11261753443464	22.83374449024458	24.819647589642493	25.925483660661968	33.249383789195996	0.7083333333333334	0.7407407407407407	0.7586206896551724	0.7777777777777778	0.8235294117647058	
0.3981071705534973	22.157699062143205	27.14623039952602	29.608836319872246	30.891764970658016	39.75557878082091	0.72	0.7564655172413792	0.7666666666666667	0.7857142857142857	0.8275862068965517	
0.5011872336272725	25.944672572380455	31.557081998277233	33.83793581743637	36.22411874381285	45.848689370224065	0.7307692307692307	0.7586206896551724	0.7741935483870968	0.7891849529780564	0.8387096774193549	
0.6309573444801936	29.38974652675741	35.624917787836054	37.99024366626623	40.59710867360926	51.00038360393074	0.7407407407407407	0.7666666666666667	0.7741935483870968	0.7931034482758621	0.8484848484848485	
0.7943282347242822	32.14765593635411	38.964098544905454	41.73457019297497	44.45272040422189	54.679694748278834	0.7407407407407407	0.7666666666666667	0.78125	0.7955882352941177	0.8285714285714286	
1.0	34.02761276030267	41.30426180652121	44.72041525889096	48.26820883947187	56.68659326222737	0.7307692307692307	0.7666666666666667	0.78125	0.8	0.8333333333333334	


==> data/fig_noise_lorenz63_lsopinf.dat <==
noise	F0	F25	F50	F75	F100	mean	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.30278711105945094	0.3948359303323147	0.44672248523016667	0.5011554459343237	0.6867931383969196	0.447630620307479	0.0	0.2222222222222222	0.3	0.3	0.36363636363636365	0.01	100.0	
0.012589254117941675	0.2993653134859493	0.4035714927323045	0.4647208188567157	0.5418368678509762	0.7711167361781869	0.47263089886785786	0.0	0.2222222222222222	0.3	0.3	0.36363636363636365	0.01	100.0	
0.015848931924611134	0.3054106211988937	0.42348265831697224	0.4915206431970337	0.591934485988366	0.879093794941579	0.5095007959612459	0.0	0.2222222222222222	0.3	0.3	0.36363636363636365	0.01	100.0	
0.0199526231496888	0.303034050814017	0.4552338583132056	0.5467474714854024	0.655962161189398	1.016476880482666	0.5627410446282394	0.125	0.2222222222222222	0.3	0.3	0.4166666666666667	0.0	100.0	
0.025118864315095794	0.29880340889672247	0.5087239966619752	0.6374998267612086	0.7422275726407348	1.1900658490396103	0.6378407786560417	0.125	0.2222222222222222	0.3	0.36363636363636365	0.4166666666666667	0.0	100.0	
0.03162277660168379	0.3122465389397941	0.5735019274831729	0.7076430295539085	0.900979173007211	1.40779475105189	0.7413461453606571	0.125	0.28055555555555556	0.3	0.36363636363636365	0.46153846153846156	0.0	100.0	
0.039810717055349734	0.35947459562569084	0.6768055426540224	0.8539794289341064	1.0997064809567196	1.6787456661545452	0.8811279054798993	0.125	0.3	0.3318181818181818	0.36363636363636365	0.46153846153846156	0.0	100.0	
0.05011872336272725	0.4350896594360581	0.8074491762596516	1.0331058032390028	1.3036035398963428	2.0130056111986563	1.066988035290036	0.2222222222222222	0.3	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.0	100.0	
0.06309573444801933	0.504795568975823	0.9968637567684135	1.2804141035899734	1.5807168346378537	2.5204898511197444	1.3117411981286944	0.2222222222222222	0.3	0.36363636363636365	0.4166666666666667	0.5	0.0	100.0	
0.07943282347242814	0.6358312002655679	1.2300657359744562	1.5930494158110187	1.9838318307006968	3.2652140011286375	1.632913313478519	0.2222222222222222	0.36363636363636365	0.36363636363636365	0.4166666666666667	0.5	0.0	100.0	
0.1	0.8258469737183225	1.5187737089498514	2.0219421815135803	2.4391815042167284	4.245358039402212	2.055188484328328	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.4166666666666667	0.5	0.0	100.0	
0.12589254117941676	0.9044317700496164	1.9562896921234194	2.464453298982103	3.1493368762940266	5.532153225955326	2.6138819445531487	0.2222222222222222	0.36363636363636365	0.4166666666666667	0.46153846153846156	0.5625	0.0	100.0	
0.15848931924611143	1.044247524116229	2.4506054104329387	3.12359625949596	4.096436052068132	7.208442922225152	3.359392457104605	0.3	0.4166666666666667	0.4166666666666667	0.46153846153846156	0.5625	0.0	100.0	
0.19952623149688797	1.388481879138396	3.1605491835203554	4.155916248895999	5.508853524044991	9.355592021227217	4.360259352743777	0.3	0.4166666666666667	0.46153846153846156	0.5	0.5625	0.0	100.0	
0.25118864315095807	2.120613339119455	4.238098417121392	5.4901741492186815	6.98028926825942	12.023339637542469	5.696423932348806	0.36363636363636365	0.46153846153846156	0.5	0.5346153846153846	0.625	0.0	100.0	
0.31622776601683794	3.319248704032235	5.516288100865385	7.228869459402707	8.968686966839105	15.180708220514404	7.430631438268059	0.36363636363636365	0.5	0.5333333333333333	0.5714285714285714	0.6470588235294118	0.0	100.0	
0.3981071705534973	4.411526025651298	7.346519363109703	9.385817318916748	11.448443567844459	18.66630121039349	9.561428212221593	0.36363636363636365	0.5	0.5625	0.5882352941176471	0.6842105263157895	0.0	100.0	
0.5011872336272725	6.216808681395758	9.355669370261078	11.668948636674113	13.938915829874796	22.186573375095886	11.994691051352405	0.4166666666666667	0.5625	0.5625	0.6111111111111112	0.6666666666666666	0.0	100.0	
0.6309573444801934	8.681386628213934	11.587399274711663	14.017384995585221	16.682410719603972	25.410193229552803	14.582052990682525	0.5	0.5882352941176471	0.6111111111111112	0.631578947368421	0.65	0.0	100.0	
0.7943282347242817	11.76623921748158	14.591999181477352	16.47668387232254	19.527938021262564	28.13170589976978	17.217987577996144	0.5	0.6111111111111112	0.631578947368421	0.65	0.6818181818181818	0.0	100.0	
1.0	14.434191265640552	17.645914557355848	19.036220328773865	22.060183055847112	30.38701606537258	19.901082725144192	0.5625	0.631578947368421	0.65	0.6666666666666666	0.7142857142857143	0.0	100.0	
1.2589254117941675	17.338375906860662	20.649990758161326	22.21230951596786	24.606704212043564	32.44312535098674	22.69836732060901	0.5882352941176471	0.65	0.6666666666666666	0.6666666666666666	0.7272727272727273	0.0	100.0	
1.584893192461114	19.837502119862638	23.4181716515722	25.1133299638878	27.656866633860332	34.75936914715847	25.71586993402775	0.5333333333333333	0.65	0.6666666666666666	0.6818181818181818	0.7083333333333334	0.0	100.0	
1.9952623149688808	23.384026112529767	25.931100758588407	28.61341769884771	31.53088449763194	40.5754118809541	29.186855242379917	0.5625	0.65	0.6666666666666666	0.6818181818181818	0.7272727272727273	0.0	100.0	
2.5118864315095824	25.482848575761654	29.526351365209877	33.26311053175597	36.64462966386459	49.011078193368526	33.5375332774783	0.5625	0.65	0.6666666666666666	0.6818181818181818	0.7391304347826086	0.0	100.0	
3.1622776601683795	27.531358504900783	33.3963039135249	38.8952520808185	43.33743468151073	59.73494363381791	39.162072887592984	0.5625	0.631578947368421	0.6666666666666666	0.6818181818181818	0.7272727272727273	0.0	100.0	
3.981071705534973	28.361195514235508	38.408136581644456	45.38229445824306	52.89415116644922	72.66280114581829	45.937485621133156	0.5625	0.631578947368421	0.6666666666666666	0.6824162679425837	0.7619047619047619	0.0	100.0	
5.011872336272725	28.78240718151776	42.15187988696091	51.91905192935194	61.70089814270041	88.04273504954145	52.944290595686034	0.5882352941176471	0.65	0.6666666666666666	0.6818181818181818	0.7619047619047619	0.0	100.0	
6.309573444801936	28.134269756887544	45.73920953130515	56.719373593422944	69.22221789614508	102.02412739212535	58.819655077845994	0.5625	0.631578947368421	0.65	0.687070938215103	0.782608695652174	0.0	100.0	
7.943282347242821	27.61775062796947	46.10953101063583	57.65715607794624	76.04849537771901	114.44263694252511	62.610985360162715	0.46153846153846156	0.631578947368421	0.65	0.6842105263157895	0.7916666666666666	0.0	100.0	
10.0	32.00527157769061	47.21685296442907	59.29874249619199	79.83491945609543	125.96923915739949	64.58179186969959	0.5	0.625	0.6666666666666666	0.7014705882352941	0.7727272727272727	0.0	100.0	


==> data/fig_noise_lorenz63_mod_sindy.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.03530944130769515	0.03975126866075576	0.04305430305893365	0.04647931943413815	0.05782123067100341	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.03231299311056816	0.039415105244387835	0.043164352494558356	0.04748202408805417	0.060982316722078295	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.029536995552360116	0.03816087997991556	0.0429950253638033	0.04833301228059081	0.06426926299411682	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.026660261649112615	0.03722334830382376	0.04242758169753018	0.04942389648692628	0.0697035404120509	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.022987767288047904	0.03528871153307576	0.04232649209929183	0.04980999140534777	0.07392049236591065	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.018310530153848155	0.03384864707691258	0.042248002175617166	0.05040523865187116	0.08081276323063165	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.011508160116867616	0.03062332362637986	0.041148475159138956	0.053111069743628406	0.08889408886828604	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0070794390052763756	0.029103010321689375	0.0402701086269943	0.0535952276526729	0.09754475733307012	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.004186520103682381	0.025213552289910474	0.03757712957946541	0.055145477308411434	0.10739394819261054	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242814	0.0033905554607325545	0.020574391732659	0.03387188904919118	0.056971748156530375	0.11813495259815159	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.005511264008486765	0.019326718791210333	0.03099614409464843	0.05767356543227076	0.12804523937110104	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.004307820966124234	0.019517464813630522	0.03362187877887585	0.05875517872651144	0.13815296289345522	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0027571958578650625	0.019430735248232814	0.0357573608961167	0.06807283538697464	0.15798593699064364	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.19952623149688797	0.007030412004388986	0.024345246918138004	0.03989047870665877	0.07762702267485101	0.19243538355685305	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.25118864315095807	0.003247856071730302	0.033471724072680134	0.05081561964922213	0.0987706676891819	0.3215841400519027	0.0	0.0	0.0	0.0	0.125	0.97	100.0	
0.31622776601683794	0.004561050690384355	0.0372160588653897	0.06952289490355897	0.14083365593989547	0.40205971447741734	0.0	0.0	0.0	0.0	0.125	0.93	100.0	
0.3981071705534973	0.011501497565017178	0.05064449461499716	0.09646855532423335	0.20954954828847336	0.9130120216415594	0.0	0.0	0.0	0.0	0.125	0.87	100.0	
0.5011872336272725	0.005657080964167249	0.08427806277251212	0.19600756401288374	0.3439080375389802	8.976616575814417	0.0	0.0	0.0	0.125	0.3333333333333333	0.72	100.0	
0.6309573444801934	0.009411188969982479	0.16447251134958518	0.33170561008319444	0.567886995557115	9.532433238585762	0.0	0.0	0.0	0.125	0.4	0.58	100.0	
0.7943282347242817	0.008511954387503157	0.2608655353636701	0.47727132616815826	1.2936375463058154	9.911563140201416	0.0	0.0	0.125	0.1294642857142857	0.4	0.43	100.0	
1.0	0.07778712632446164	0.3234245222401182	0.5421364988271793	1.1332686928442075	10.030292564799671	0.0	0.0	0.125	0.125	0.4	0.42	100.0	
1.2589254117941675	0.030895133958429508	0.46968653615888784	0.8088665484916762	1.0987850048468135	10.134050916971223	0.0	0.0	0.125	0.125	0.4	0.32	100.0	
1.584893192461114	0.07474653334178041	0.8652845019997564	1.297668254461705	5.753358295067228	10.213322333632611	0.0	0.125	0.125	0.2625	0.4	0.18	100.0	
1.9952623149688808	0.09851236092364175	1.2666057455072828	2.0242430355508763	6.064993479310096	9.640183514809019	0.0	0.125	0.2222222222222222	0.3	0.45454545454545453	0.09	100.0	
2.5118864315095824	0.2817605952582325	1.641811743004022	2.9027131508597797	6.434244388465508	11.567664397812745	0.0	0.125	0.2222222222222222	0.3333333333333333	0.45454545454545453	0.05	100.0	
3.1622776601683795	0.507772346425577	2.9176797309053355	6.040371289047988	9.349591924743594	56.78519316824889	0.0	0.2222222222222222	0.3	0.37272727272727274	0.5833333333333334	0.04	100.0	
3.981071705534973	1.3984690732938858	5.6501830078439985	8.300022670327621	11.748749279254977	78.1626903523884	0.0	0.3	0.4	0.45454545454545453	0.6470588235294118	0.02	100.0	
5.011872336272725	1.2978432805999227	7.028249313268199	12.644844063390295	23.084899450224064	96.31359213466375	0.0	0.3333333333333333	0.4356060606060606	0.5647321428571428	0.6842105263157895	0.01	100.0	
6.309573444801936	2.466388215983969	12.987478004344936	21.756564170434242	32.4757037267013	177.70149322504855	0.14285714285714285	0.4166666666666667	0.5625	0.6145833333333334	0.76	0.0	100.0	
7.943282347242821	3.5746993679870753	25.114795222346732	33.86696121555802	43.54904388918514	611.99414953356	0.125	0.5384615384615384	0.6111111111111112	0.6666666666666666	0.8095238095238095	0.0	100.0	
10.0	8.531534403923793	30.355038781751695	44.451571550890115	67.23288763323431	1176.9557511575722	0.36363636363636365	0.5882352941176471	0.631578947368421	0.7	0.8333333333333334	0.0	100.0	


==> data/fig_noise_lorenz63_sindy.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.17826339639371233	0.20064002017873916	0.20559387923001127	0.2147862917155588	0.23781128711017388	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.17266015400287235	0.1992610527249855	0.2057080958199417	0.2176487190564533	0.24361169375936625	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.16403164247956736	0.1984462397191708	0.20698472299228665	0.22207652852335252	0.2592746113319724	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.156581570264277	0.19793893887331046	0.20918607135103362	0.22716814126413293	0.2747816557113926	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.14816881428576567	0.19727901224008618	0.2115040199954767	0.23425294843281932	0.2948425268157055	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.13867763487441745	0.2008107647373349	0.21679019140645062	0.24395162659409583	0.6450567119809102	0.0	0.0	0.0	0.0	0.125	0.97	100.0	
0.039810717055349734	0.126767334866121	0.20392342918727935	0.22576339795408518	0.25789277946541733	0.6929509909198717	0.0	0.0	0.0	0.0	0.125	0.91	100.0	
0.05011872336272725	0.11810649202915263	0.2103256099969474	0.2412559782420939	0.2889035618467828	2.50806655247058	0.0	0.0	0.0	0.0	0.2222222222222222	0.77	100.0	
0.06309573444801933	0.11641566779023504	0.22835442725152064	0.27055681366255835	0.3847544645071342	3.1049974951623165	0.0	0.0	0.0	0.125	0.3	0.64	100.0	
0.07943282347242814	0.11812074735925153	0.25393535509083665	0.3490768935363973	0.679365711399705	3.9775903109376096	0.0	0.0	0.125	0.125	0.3	0.41	100.0	
0.1	0.14505490230350063	0.3318026480419667	0.5548923785963086	2.832660472766756	5.119547366393574	0.0	0.125	0.125	0.2222222222222222	0.4166666666666667	0.16	100.0	
0.12589254117941676	0.2078398099511158	0.539655341358114	2.852115923742435	3.7797883716178338	7.488435588725357	0.0	0.125	0.26111111111111107	0.3	0.46153846153846156	0.04	100.0	
0.15848931924611143	0.3869796712235449	2.4012556065505013	3.761971142122975	5.1315289514097815	9.609031759603806	0.125	0.2222222222222222	0.3	0.3768939393939394	0.5	0.0	100.0	
0.19952623149688797	0.4894835203221485	3.480801115797113	4.979351942265126	6.807751570468591	12.282233136468355	0.125	0.3	0.36363636363636365	0.46153846153846156	0.5714285714285714	0.0	100.0	
0.25118864315095807	1.670897654552159	4.80115298419045	6.628665247880431	8.810486984082043	16.3118654280646	0.2222222222222222	0.36363636363636365	0.46153846153846156	0.5	0.6666666666666666	0.0	100.0	
0.31622776601683794	3.0343028267554506	6.4434501037771446	8.521243266179006	11.144931038714256	20.15328053548588	0.3	0.4597902097902098	0.5	0.5625	0.6470588235294118	0.0	100.0	
0.3981071705534973	4.881378916484234	8.504579962018576	10.779571559485548	13.749089905820757	24.36057070857576	0.3	0.46153846153846156	0.5333333333333333	0.5882352941176471	0.6842105263157895	0.0	100.0	
0.5011872336272725	6.843568118865107	10.49925080541509	13.112247928738205	16.428556184848286	28.45086599748816	0.4166666666666667	0.5333333333333333	0.5625	0.6111111111111112	0.7	0.0	100.0	
0.6309573444801934	8.975233116894815	12.833278199036688	15.395591713674724	19.018409049314442	32.1134564584645	0.4166666666666667	0.5882352941176471	0.6111111111111112	0.631578947368421	0.6842105263157895	0.0	100.0	
0.7943282347242817	11.943860939643251	15.393561566453425	17.92369115912677	21.50098207398928	34.87664949807645	0.5	0.6111111111111112	0.631578947368421	0.65	0.6956521739130435	0.0	100.0	
1.0	14.749071067453908	18.15413023716862	20.278478380557583	24.10015764800451	37.04561926961489	0.5882352941176471	0.631578947368421	0.65	0.6818181818181818	0.75	0.0	100.0	
1.2589254117941675	17.613047469606606	20.731970505479396	23.423012728225345	26.506411335240198	38.4685015819621	0.6111111111111112	0.631578947368421	0.6666666666666666	0.6818181818181818	0.72	0.0	100.0	
1.584893192461114	21.108401268768414	23.975409047600134	26.488517069710444	29.63830180914518	39.706176015233154	0.5625	0.65	0.6666666666666666	0.6818181818181818	0.72	0.0	100.0	
1.9952623149688808	23.10073084008868	26.85107630348893	28.89849020334597	33.479233299350994	42.37300131444902	0.5882352941176471	0.65	0.6818181818181818	0.6956521739130435	0.7272727272727273	0.0	100.0	
2.5118864315095824	25.723070390194007	29.863145423314744	33.547306631233965	37.977629439499495	49.01660739487125	0.5333333333333333	0.65	0.6666666666666666	0.6956521739130435	0.7391304347826086	0.0	100.0	
3.1622776601683795	27.578922778498708	33.923942030891006	39.4717632451936	44.66355950666811	60.23007674430942	0.5882352941176471	0.631578947368421	0.6666666666666666	0.6824162679425837	0.7391304347826086	0.0	100.0	
3.981071705534973	27.697822819836855	37.92489406065958	46.27587204958135	53.39369966129901	73.94720921142583	0.5882352941176471	0.631578947368421	0.6666666666666666	0.6956521739130435	0.7619047619047619	0.0	100.0	
5.011872336272725	27.935110940579527	42.57384991863409	53.00569976447966	62.36728574026954	89.06611521599056	0.5882352941176471	0.65	0.6666666666666666	0.6818181818181818	0.7272727272727273	0.0	100.0	
6.309573444801936	27.704922950197272	45.25151867658658	56.16427731359291	69.61118346818446	103.30342105014162	0.5625	0.631578947368421	0.65	0.6842105263157895	0.782608695652174	0.0	100.0	
7.943282347242821	27.452193507357382	46.9167993077905	58.700297287241824	76.23715235389179	120.28074123093668	0.5	0.631578947368421	0.6666666666666666	0.6967391304347825	0.7916666666666666	0.0	100.0	
10.0	31.024940452773592	47.384514822462364	59.43235783837693	80.62663100554853	131.71724566510522	0.5	0.625	0.6666666666666666	0.7	0.7727272727272727	0.0	100.0	


==> data/fig_noise_lorenz63_state.dat <==
x	y	z	
-8.0	7.0	27.0	
-6.581022762188462	6.814745308019678	25.793149148767636	
-5.317128889521147	6.58540742359382	24.721765794559204	
-4.196171359375242	6.343043720460232	23.76849571661024	
-3.2046802869017412	6.10934174599351	22.916342193064875	
-2.3287389499797957	5.898943702483425	22.149971982064486	
-1.554645420279015	5.721378159831526	21.456290085007247	
-0.8692800694463729	5.582531093787204	20.82452319925401	
-0.26033085674972556	5.4857730944545136	20.24606451097782	
0.2835679654319505	5.432790268376993	19.71423931895909	
0.7728104178246	5.4241737679878	19.22402550450558	
1.216824053716169	5.459847430118063	18.771794923724283	
1.6241026192799977	5.539370555451397	18.355092092787178	
2.0022877790501328	5.662129555009804	17.972445033226194	
2.3582311121873465	5.827476579909045	17.623225176484816	
2.6980722471595855	6.034807893579431	17.307541249333294	
3.0273128000412797	6.283602988615927	17.026166276708864	
3.350885639600382	6.5734307443215245	16.78049164098568	
3.6732176659328246	6.9039268647598755	16.572502927164127	
3.9982748679812525	7.274752712607635	16.40477353877724	
4.329620094335867	7.685512072956352	16.280466780087046	
4.67044087769104	8.135656412912503	16.203346919843398	
5.023552587676367	8.624372336996725	16.177791357069285	
5.3913903847402045	9.150438671155985	16.208794664445257	
5.77600344776377	9.71204060820244	16.301955284865475	
6.179064464426356	10.30652868883999	16.463435749746164	
6.601800197077951	10.930191534446084	16.69989086220189	
7.044871779817023	11.578026986699358	17.01833711035535	
7.508337865691232	12.243415914361778	17.425963435828653	
7.991532874243234	12.917847549771562	17.929818767356142	
8.492941270854896	13.590645268482234	18.536420283759625	
9.010061222337372	14.248747557028064	19.251264254415855	
9.53926681892912	14.876594059723182	20.078201656680218	
10.075678052863958	15.456166595401587	21.01864076973073	
10.613049318728912	15.96723558288551	22.07059064455492	
11.143724083472156	16.387899759337483	23.227949137076024	
11.658627487980423	16.69544899307664	24.479583116684747	
12.14742523629917	16.867636166590884	25.808696099999054	
12.598748833817668	16.88424441412532	27.192519300074242	
13.000493882562525	16.728824462286777	28.60243325814436	
13.34037213255105	16.390599940464412	30.00478308353039	
13.606742547713097	15.866377390785072	31.362511622629626	
13.78906824671388	15.16154855799307	32.63708258625621	
13.878791362160287	14.290751304519429	33.791179084620524	
13.869982055212937	13.277429097854805	34.79147195560546	
13.759919380331592	12.152584175485055	35.61118233186495	
13.54936310398243	10.952487448555575	36.23207910037711	
13.242548656375893	9.715791612369616	36.64557881064412	
12.847032522714603	8.48075551990171	36.85283343145051	
12.373141004939974	7.282427241641308	36.86379639448718	
11.833307257314116	6.150508712055853	36.69556305203999	
11.241303308497109	5.107944514571151	36.37027687024807	
10.611412473410368	4.1705336596128575	35.91274274522468	
9.957723917903092	3.3470449401267786	35.34846438974261	
9.293510205434767	2.6400379356988126	34.70191802615226	
8.63077992233936	2.0469966149344443	33.99535674879293	
7.9799551772669925	1.5615854319374098	33.248086270293875	
7.34971271570938	1.174887650187134	32.47617016706855	
6.74700895269403	0.8764940785599584	31.692505464861483	
6.177091687314455	0.6553968991083593	30.90704214605703	
5.643665600582316	0.5006720067052001	30.12718550566176	
5.149063230768272	0.40195718199344344	29.358226328680185	
4.694454928583445	0.3497625938827237	28.603768276624546	
4.280051403430753	0.33564100195205204	27.866119321914788	
3.905277341490631	0.35224947931258915	27.146624067306803	
3.568978102904908	0.39334888075018165	26.445939871028976	
3.2695638466455335	0.453746596251068	25.764252154177434	
3.0051492666690267	0.5292137799916762	25.101439025818486	
2.773668396443639	0.6163875310022595	24.457191978270192	
2.5729697177055137	0.7126680015937221	23.831102348290347	
2.4008923200392105	0.816118261926108	23.222721195380355	
2.2553241369707138	0.9253700974892476	22.631598030476454	
2.134248104481102	1.039538317635124	22.057306473107765	
2.0357761665253697	1.1581448023294363	21.49945963272774	
1.9581708062791927	1.2810536748761532	20.95771901872761	
1.899859241859443	1.4084159897589674	20.431799429521856	
1.859446277022812	1.5406220069362546	19.921472337161557	
1.835718536193678	1.678263631075253	19.426568437759258	
1.8276403792078828	1.8221058825986092	18.946979626471766	
1.8343557240232204	1.9730621012325662	18.482662814300163	
1.855183300477918	2.1321768856089443	18.033644614011354	
1.8896118797186188	2.3006134575857082	17.600027724100773	
1.9372949887108342	2.479645148398798	17.181999300703936	
1.9980454579393587	2.6706504361983883	16.7798417187686	
2.0718299815364305	2.875110492898871	16.393945822205644	
2.1587644378371853	3.0946082547519698	16.024827108592515	
2.2591094308340076	3.3308282357596677	15.67314483299054	
2.3732656462455695	3.5855577779123404	15.339725715370415	
2.5017703520496077	3.860686573788463	15.025591292426355	
2.645294458536453	4.158203394553876	14.73198953785103	
2.804639372123452	4.4801894230475785	14.460431747959104	
2.9807328771704076	4.8288075916410005	14.212735689547156	
3.174623280036196	5.206287324557724	13.991076006877758	
3.3874711175892207	5.614901006988186	13.798041125070737	
3.620547000660663	6.056915977059577	13.63669324757181	
3.875211494121735	6.534546077790794	13.51063754953816	
4.152898729814607	7.049876918542331	13.424096853291054	
4.455099932041478	7.604763886992851	13.381992792055767	
4.783328335987058	8.200700626245586	13.390022686392939	
5.139068302828283	8.838650254933853	13.454726329216946	
5.523711795660821	9.518831682579943	13.583537069944446	
5.93848538037194	10.240453372461802	13.784811588316291	
6.384370915589368	11.001386904241844	14.067832748435983	
6.8620007164445544	11.79777770714668	14.442754769715874	
7.371448014153584	12.623616714736867	14.920364906315275	
7.912091151971152	13.470243026677899	15.511839722045124	
8.482394975208477	14.325847171652264	16.228254986402415	
9.079671074903453	15.174985189567582	17.07991217787768	
9.699827401350257	15.998182482853313	18.07546709848136	
10.337112350219432	16.77173981734998	19.220789740628828	
10.983860069751191	17.4678537436099	20.517486513931203	
11.630298609348468	18.055161327059935	21.96131222872518	
12.264480066653643	18.499876893041073	23.540700958055766	
12.872337141047177	18.767649460260042	25.235242038003292	
13.437980694094147	18.826145826415505	27.014784627915233	
13.944109217320582	18.648078469341446	28.839254593924863	
14.372823655207707	18.214671205509738	30.65969051290418	
14.70685032112734	17.519175531521178	32.42074970479903	
14.930469625753014	16.56904359947879	34.06419482667977	
15.030936163633532	15.387199850602894	35.53371013808138	
14.999624266527405	14.01130778722999	36.77994989783074	
14.83297452266127	12.491267593351022	37.765158746623946	
14.532856812870216	10.884559821697923	38.466585954355274	
14.106644322838333	9.251269504514942	38.877950029333995	
13.566613772584853	7.648580059708679	39.00885582809378	
12.928977221148722	6.126207223605493	38.882362437560005	
12.212667921784949	4.723136709900665	38.531393031736926	
11.43791166259219	3.4663076349798025	37.99433620465175	
10.624997874838462	2.3705657936495093	37.311220963443915	
9.793164758552201	1.4400429869296372	36.520374455894334	
8.959790264445067	0.670220603722631	35.65614033095643	
8.139813364737645	0.05026714252538422	34.74755584834784	
7.345522095226781	-0.4346834228017836	33.81794681920035	
6.586522700083042	-0.8015921609850174	32.885140008338574	
5.869837192985713	-1.0679849505969914	31.962041315370946	
5.200171127976038	-1.250855086187044	31.057457368831415	
4.580226562239619	-1.3659469479768562	30.17694106727533	
4.01103076963816	-1.4273554486820796	29.323588010552736	
3.4922479384878216	-1.447364228286387	28.498719597926332	
3.022502416332986	-1.4364304829703187	27.70244794219091	
2.5996367824497955	-1.403285445142811	26.934107636836078	
2.2209453093204683	-1.3550886217495408	26.19257752332078	
1.883367268103744	-1.2976113236419875	25.476508423473113	
1.5836434734000902	-1.235426506667552	24.784477292983688	
1.3184397738527602	-1.172092557865139	24.115084240132248	
1.0844432566892204	-1.1103238994407565	23.467010066947264	
0.878433713081421	-1.052144036811047	22.83904526497192	
0.6973304985793964	-0.9990185333495325	22.23009992552502	
0.5382276895727665	-0.9519715616720433	21.63920228968708	
0.39842084244221543	-0.9116865824197544	21.06549171162297	
0.2754069602030231	-0.8785856462988884	20.50820592074812	
0.16689181332167313	-0.8529004799853126	19.966669364071016	
0.07078458431114759	-0.8347288906488766	19.44028094068087	
-0.01481159269372001	-0.8240808586523596	18.92850300209506	
-0.09161170254506856	-0.8209160480602472	18.430851768315595	
-0.16116159133390906	-0.8251745424587469	17.946889343340743	
-0.22485491750339842	-0.8368000525121733	17.476217282292808	
-0.283948080723036	-0.8557595945307616	17.01847160508655	
-0.3395768513123749	-0.8820581656031228	16.573319064264282	
-0.3927719025838489	-0.9157510052003014	16.140454620085457	
-0.444473290507475	-0.9569539674477594	15.719599991108595	
-0.4955454751423078	-1.005851292067845	15.310503057253072	
-0.5467928031284268	-1.0627014194819813	14.9129380104026	
-0.5989720616729088	-1.1278432201483082	14.526706604216086	
-0.65280253720364	-1.2017042950332797	14.151640166800572	
-0.7089787845654605	-1.2848059668329999	13.787602373328685	
-0.7681866672207665	-1.377764604141074	13.434492784242291	
-0.8311136176800962	-1.4812983675656388	13.092251662229422	
-0.8984555361405655	-1.5962372676180907	12.760866182128254	
-0.9709230843484543	-1.723534108124789	12.44037813204914	
-1.0492501317022884	-1.8642738889130794	12.13089320400542	
-1.1342071106127163	-2.01967924152291	11.832591972343998	
-1.2266220381355057	-2.1911094716953627	11.545742658266557	
-1.327398170685889	-2.3800632920363127	11.270716731583688	
-1.4374826221988164	-2.5882276445783226	11.008012431921607	
-1.557904455731933	-2.8174622512769334	10.758276208576811	
-1.6897797665195216	-3.069813515960509	10.522331782324866	
-1.8343256534647217	-3.347521225162417	10.301215808936252	
-1.992869896563764	-3.653026711137672	10.09621976426043	
-2.1668567538371297	-3.988980114425675	9.908939778967522	
-2.3578513981143674	-4.358242521148291	9.741336088971554	
-2.5675455140192898	-4.763878750232485	9.595803767559131	
-2.7977665755022842	-5.2091365657467374	9.475256405247425	
-3.0504933242664585	-5.697408089540492	9.383224403395408	
-3.3278636713327168	-6.232175772495427	9.323968080852103	
-3.6321228746555794	-6.816957083737664	9.30260483843165	
-3.965634859603757	-7.455172754886238	9.325250089932593	
-4.330852712844428	-8.149992680456387	9.399175458531493	
-4.730287113815894	-8.90411783130305	9.532981125207296	
-5.166436911021594	-9.719484681360186	9.73675411678383	
-5.641685934563219	-10.596877219138781	10.022198145022474	
-6.158173343202015	-11.535430592962804	10.402721178692442	
-6.717644804237366	-12.53201043892225	10.89346693054613	
-7.32128531700711	-13.580451727669116	11.51126774269339	
-7.969382266852111	-14.67065609451455	12.274260269260965	
-8.66098687699903	-15.787586051299279	13.201289851957789	
-9.393536703032554	-16.91022305300667	14.310957230456882	
-10.162377600210569	-18.010583640857607	15.620128474587466	
-10.960274191836724	-19.052982500073043	17.14196529203868	
-11.776911985427374	-19.993854450240594	18.883307671278747	
-12.598429654352039	-20.78244192275052	20.841380068706684	
-13.407188505670977	-21.362657315619487	23.00062635134569	
-14.181762897599375	-21.676554600816974	25.32948759145149	
-14.897416582405171	-21.66953232201117	27.77827112685089	
-15.526892767063288	-21.296709083746293	30.27872209294865	
-16.04203351268932	-20.530286036581714	32.7464397884108	
-16.415944019994928	-19.366413100020388	35.08650692373133	
-16.625156572313053	-17.829397583011662	37.20181536535987	
-16.652177943887505	-15.972626419008868	39.0036266323853	
-16.487591863069117	-13.875074234242547	40.421961175737124	
-16.13125723595711	-11.632927085989339	41.41388960695012	
-15.592628676496387	-9.348908267150964	41.967678130344446	
-14.889874657687677	-7.120751218437448	42.102017791727825	
-14.04808321738636	-5.031369452969486	41.86086117915926	
-13.096883494398117	-3.1424255631728863	41.30535084880119	
-12.067775124434638	-1.4921574924946923	40.50456331330469	
-10.991817839000447	-0.09642572041971986	39.5275375378964	
-9.897708723574139	1.0474671205511958	38.43706092653104	
-8.810422169412245	1.9559062152014013	37.28597208934949	
-7.750541743494337	2.653952728972486	36.11574678527052	
-6.734097366273724	3.1710184344386443	34.9567926911214	
-5.772696790089606	3.53753834039214	33.82972473577501	
-4.873997709430468	3.7826789497124667	32.74720583971886	
-4.0422830875031055	3.9329565728726386	31.715846374857435	
-3.27905057682604	4.011583200025503	30.737927156539687	
-2.583621728879904	4.038279862067639	29.812849023875813	
-1.9536684697946898	4.029417748909655	28.938252647796528	
-1.385676178849323	3.9983260375494414	28.110843273395883	
-0.8753284958431482	3.9556794902472032	27.3269635076815	
-0.41781546149949633	3.909902097711063	26.58296851909417	
-0.008076237917268414	3.8675512417740774	25.875452573971703	
0.3590153003958534	3.8336665722821994	25.2013727922373	
0.6885165612292423	3.812073478842665	24.558101873815794	
0.9853222569445703	3.805642349279585	23.94343622204131	
1.2540927442755132	3.81650897318797	23.355580740843426	
1.499222936164735	3.8462525145533215	22.793117253526262	
1.7248181945547056	3.8960451259268782	22.254971291599528	
1.9346899152828998	3.9667717259944615	21.740378866838714	
2.1323618548174745	4.059125933533776	21.24885753244063	
2.321081295989104	4.17368696130326	20.780183647159344	
2.5038391058701146	4.31097766524361	20.33437584870358	
2.683390207376421	4.4715092264093865	19.91168563018608	
2.8622769948080116	4.655812245268193	19.512594259507363	
3.042852259986534	4.864457170551982	19.137816065630833	
3.2273011028932936	5.098064597247821	18.788307545266644	
3.4176621517498074	5.3573051808588135	18.4652815034923	
3.6158458930871213	5.642890441741633	18.170225932707975	
3.8236520642593685	5.955552228289678	17.90492709219169	
4.0427741838660225	6.2960179145195	17.671496444054977	
4.274812666567376	6.6649650461247445	17.4723986598774	
4.521281127282662	7.062964200087079	17.31048133740014	
4.78359832478251	7.4904126020912685	17.189004299414268	
5.063070226662765	7.947452791022959	17.111664647478783	
5.36086668504774	8.433870614912127	17.08261374207322	
5.677997212370244	8.948966842683971	17.106462280789962	
6.015290346576519	9.491396676080303	17.188269646171175	
6.373353022323608	10.058991184165805	17.333510438780756	
6.752450815186181	10.648605361998403	17.54798812608848	
7.152476103499319	11.255874135273592	17.83773302831455	
7.5728495556704605	11.87500195357229	18.208807872524996	
8.012416606695131	12.498544122332886	18.66704430116269	
8.469335333796561	13.117206748407721	19.21772077477484	
8.940960080062005	13.719700612700397	19.865154273381947	
9.423726109351788	14.292683740868531	20.612177922130854	
9.9130405757583	14.820827443078338	21.459476666875794	
10.403192834437348	15.287044075451718	22.40485112358767	
10.88733271164843	15.672953002116381	23.442712109493307	
11.357461540384337	15.959580479408206	24.56330739944609	
11.804577149670365	16.12838252220449	25.752282604389702	
12.218845530976655	16.162464343587782	26.99044241719831	
12.589839610167738	16.047930655987358	28.253848487022783	
12.906982672081746	15.775373153795957	29.51444100779214	
13.160222787307848	15.341388947839219	30.741281787543972	
13.34037188136196	14.74938378182624	31.90199395599527	
13.439808565490742	14.010183219952019	32.96481600991298	
13.453008819202998	13.141817686081595	33.90075859321791	
13.377030312164418	12.168703554808035	34.685647971912275	
13.211803636552554	11.12008711309042	35.301814013969654	
12.960127883456886	10.027781779158012	35.73916844933978	
12.62765545817498	8.924132788749148	35.995521457228676	
12.2224958570675	7.839680222751289	36.07614492682865	
11.754724118985038	6.801342029402005	35.99266766579796	
11.235793824414758	5.831035259871927	35.761606512061434	
10.677885784588993	4.9450100958683665	35.40259058304289	
10.093277250618081	4.153808560935384	34.936615988181806	
9.493820686140115	3.462551867683354	34.38466904689937	
8.890498698156964	2.871744349534479	33.766519695815745	
8.293117075242899	2.378187399779628	33.09995752104623	
7.710089230855358	1.9759583355534103	32.40034408406601	
7.1483672888239616	1.657340894601454	31.680480763368468	
6.613479533374789	1.4136248414611594	30.950709314932105	
6.109558271021335	1.2357611820039573	30.21909942446593	
5.639490401706125	1.1148566888439224	29.491768864082484	
5.2050601249600605	1.0425217827464208	28.773207890306104	
4.807123138020268	1.0110968845986132	28.066599441512373	
4.445770296592555	1.0137768426771638	27.374112084327106	
4.120464491603148	1.0446560769671005	26.69715009657997	
3.830212120525986	1.098728150698911	26.036561103776336	
3.5736773309147805	1.1718427724228504	25.392801639266413	
3.3492954091207587	1.2606429256456535	24.766065387607405	
3.1553661725839133	1.3624903368135657	24.15637948613505	
2.9901314431366712	1.4753862594826133	23.563675435085546	
2.8518387255557025	1.5978936407813835	22.987841312420496	
2.738789445137921	1.7290638908372684	22.428757617246262	
2.6493765251707275	1.8683696885725853	21.886323104884145	
2.582114185683735	2.0156447585290818	21.360473490039375	
2.5356586086179145	2.171031764491544	20.851195378047972	
2.5088201603258975	2.3349382522738344	20.35853721844343	
2.500570548425626	2.5079994508771035	19.882618857144013	
2.510048462160992	2.691046731760108	19.42364134863532	
2.5365664966670054	2.8850807333727504	18.981898555518708	
2.579604243396112	3.091252793545519	18.557788553080876	
2.6388049491583483	3.310848029297804	18.151827348159316	
2.7139749399766164	3.545270540723416	17.764666068233158	
2.8050777594254694	3.7960318425633117	17.397110405784982	
2.912229018038052	4.064739225656053	17.050143251036673	
3.0356905957299167	4.353083575319115	16.72495096174315	
3.1758638746677232	4.662825916424074	16.42295393765331	
3.3332812036886437	4.995781098599271	16.14584132514733	
3.508601183643277	5.353793017570944	15.895610203493076	
3.702593271085099	5.73870657376088	15.674607343114717	
3.916126860117319	6.1523279941681475	15.485577650640616	
4.150159312787735	6.596371905794005	15.331717154276355	
4.405715031979396	7.072393055329057	15.216725740701381	
4.683856636103231	7.581698317218646	15.144857678054942	
4.9856493204661545	8.125234629036042	15.120967970217967	
5.3121194901888575	8.703448493094324	15.150552587597275	
5.664208749546708	9.316112683226441	15.23978061961866	
6.042722191372468	9.96211585150031	15.39551412806016	
6.448221546675882	10.639214898500649	15.625244591918094	
6.880929862735549	11.343746283156204	15.937008409039533	
7.340623010432173	12.070306401646189	16.339243308384543	
7.8264836554766415	12.811407995040742	16.84051125582579	
8.336943304145318	13.557128608155343	17.44913370181581	
8.869510727968478	14.294796368978165	18.17269757394736	
9.420588818320415	15.008760021759114	19.017388793837103	
9.985281921860464	15.680290146850524	19.98711009776352	
10.557216977812347	16.287680884935025	21.082440220090046	
11.128451233333125	16.806708305321635	22.299692639683013	
11.689390183901928	17.211426506321555	23.62971194941975	
12.228879021748332	17.475486494076538	25.05693212222426	
12.734347579605572	17.573819282400542	26.55870711808082	
13.192127877496063	17.484700315155003	28.105159780417793	
13.588115214195179	17.192260022131666	29.659799822754245	
13.90841717234152	16.688710039807894	31.180949034786384	
14.14015173983354	15.976170144524374	32.62403151461952	
14.272397395805747	15.067768822574747	33.94467003805681	
14.297069868893598	13.987683629261403	35.10208539831889	
14.209665272283035	12.769948278339081	36.062433054424105	
14.009670476604084	11.455662888690785	36.80169665518518	
13.70078845009454	10.089992228126	37.30728617085737	
13.290701146487532	8.718305965292346	37.57851052523449	
12.790521423518117	7.382695948689607	37.625635227468074	
12.214068987786604	6.119061094553437	37.46803902753238	
11.576883911579925	4.955295199355209	37.131468366615934	
10.895221026407729	3.9105711029061316	36.64511745572124	
10.18522187424688	2.9954482386994257	36.039151630883865	
9.462122237815825	2.2129078691303987	35.342454713617116	
8.73968278441463	1.5597493760026446	34.581127973381754	
8.029781385678904	1.028174600603048	33.77758210297629	
7.34229981251616	0.6073544709781109	32.95024616150095	
6.685053269449758	0.28476419000909936	32.11363430210051	
6.063875476594843	0.04727771185968521	31.27870028437293	
5.48280049682568	-0.11801877853783127	30.45335656227553	
4.9442879819769505	-0.223267270792171	29.64303006621409	
4.449464415007295	-0.2794954173133241	28.851204622546373	
3.9983482149003127	-0.2964498603852138	28.079900838945452	
3.5901025793108996	-0.2825360005826978	27.330085122645723	
3.223231777376942	-0.24485430030864924	26.601994577948915	
2.8957665024286023	-0.18928414095569443	25.895388290029526	
2.605420171058903	-0.12059830026926521	25.20973335674912	
2.3497177505433493	-0.04258995302481203	24.544338123838664	
2.1261009052877777	0.041798458137309064	23.89844268139445	
1.9320106927688254	0.13035180520358336	23.27127846676861	
1.7649527544225112	0.22146804663277375	22.662104777306464	
1.622542365363722	0.31405719700259205	22.0702289969815	
1.5025366636843143	0.40745243962976224	21.49501584901421	
1.4028629618649873	0.5013314908238236	20.93589080417109	
1.321629684776981	0.5956531033628581	20.39233866318803	
1.257130782230076	0.690603986387326	19.863899814553793	
1.2078503048042233	0.7865540062896546	19.3501666294099	
1.1724592801103977	0.8840215509966685	18.850779494672445	
1.1498102834661523	0.9836464497246242	18.365423575440314	
1.1389308474737856	1.0861693337630718	17.893826537564063	
1.1390165398005345	1.1924165134422104	17.43575747951477	
1.1494212099646521	1.3032908314633331	16.991026981487654	
1.1696499382025995	1.4197653274091082	16.55948849721085	
1.1993504621996498	1.5428816089913664	16.141041146710926	
1.238306207937969	1.6737505120004288	15.735633876707297	
1.2864308564548996	1.81355468369267	15.343271116784083	
1.34376327164301	1.9635536329367569	14.964020183859049	
1.4104616524135773	2.1250917565683243	14.598020672123264	
1.48680045398988	2.299606228398052	14.245495751757659	
1.5731715352818083	2.4886342502472396	13.906766683173345	
1.670080266761046	2.69382379580762	13.582268508699705	
1.7781461645280776	2.9169429251144248	13.272571156083197	
1.898104371368689	3.1598890558215618	12.978404122404216	
2.030807457257335	3.424697035162631	12.700685086948434	
2.1772274235279205	3.7135449657074613	12.44055368368576	
2.3384577949328578	4.028756738024528	12.199411664009228	
2.5157156838109094	4.372800223358876	11.978970680386881	
2.710343710584713	4.748280079435954	11.78130892157905	
2.9238116648085213	5.157924122501052	11.608937830073936	
3.1577151350306183	5.604559474365151	11.464878219416327	
3.413768990026924	6.091058290074434	11.352741224626293	
3.6937966906668733	6.620280361212998	11.276826597923392	
3.9997130936378453	7.194983686769501	11.242228910928862	
4.333510762314874	7.817697722631757	11.254957299501086	
4.697220652363307	8.490554297064321	11.322052603782954	
5.092850742924705	9.215064416627271	11.451694469502042	
5.5223077096317645	9.991829441158501	11.653291642173942	
5.98730673569759	10.820175106441006	11.93754868585904	
6.489274557324452	11.697696873176309	12.316502358122952	
7.0291955911972615	12.619707860981103	12.803455956616757	
7.607335383155616	13.578598317145499	13.41267812888207	
8.2230554060879	14.563114004330492	14.159068570201045	
8.874496311696426	15.557605817961738	15.057452257933646	
9.558241862944676	16.541294741142544	16.12160752400842	
10.268959715995202	17.487693947656723	17.362941369159756	
10.99902217281567	18.36435352153928	18.788700264180363	
11.738134272326139	19.133098805268073	20.3997079022766	
12.473123234009797	19.751029291388548	22.188149158539346	
13.187827843999528	20.172508842407396	24.135104684102142	
13.863312350396082	20.352352446646933	26.20861836613329	
14.478272496333881	20.24992200318784	28.362663612529374	
15.009951610782522	19.834143911699233	30.537687110279936	
15.435616738841286	19.088946940341206	32.663250848470106	
15.733962171602936	18.01731590208557	34.66265273170758	
15.887051274654617	16.64396639801909	36.459641375118494	
15.88207553458742	15.015211776003772	37.98598554973367	
15.712795251313693	13.195717395604808	39.188747276482935	
15.3803060982161	11.262011034452403	40.03590175332459	
14.893198192264775	9.294951043750874	40.51886395021126	
14.266770434481034	7.371376581864069	40.65174646032778	
13.521721552261885	5.557121299265074	40.46774238968861	
12.682330432768502	3.9023747945569527	40.01335563629611	
11.77444934082192	2.439868904705517	39.34182581549009	
10.823779994580685	1.1853068026621982	38.50738909007109	
9.854358560953267	0.13984000084364467	37.560534902357915	
8.887447685801355	-0.7066027761283182	36.544995031569115	
7.940915784823342	-1.3717095089864104	35.496312787954686	
7.029065371790918	-1.8775044226405493	34.441734706649726	
6.162604980777219	-2.2477226217603166	33.40084132905265	
5.348969505730154	-2.5058574833445557	32.38674267185823	
4.592722837442442	-2.673881735661883	31.40740101060989	
3.8960058255501893	-2.771524885869191	30.466913839977362	
3.258996756117745	-2.815958222898953	29.566635958201697	
2.6803533706890086	-2.8217533892765214	28.706100068587816	
2.1575933548485757	-2.8010258639271486	27.883720576249868	
1.6874277004423783	-2.7636712006255952	27.097309787161336	
1.266034633433536	-2.717645498362947	26.344436909284546	
0.8892809016245212	-2.669252066269023	25.622663049065547	
0.5528954578515776	-2.623415693680817	24.929685043623763	
0.25260299766823713	-2.583932903115335	24.26341451818426	
-0.015782559397217177	-2.5536915426406286	23.62201215209488	
-0.2562889104777624	-2.5348625008620957	23.003894298574103	
-0.47273475800526576	-2.5290642919290383	22.40772445848952	
-0.6687116274039113	-2.5374974272396806	21.832393395781665	
-0.8475670498384347	-2.561060442210558	21.276998692944847	
-1.0124045854722654	-2.600443986403824	20.740823608518234	
-1.1660921504643977	-2.6562078393467994	20.223318501276175	
-1.3112736138848624	-2.7288447495079056	19.724085946752762	
-1.4503868670178894	-2.8188309995649674	19.24286990308928	
-1.5856842956825554	-2.926667104109393	18.779549211318283	
-1.719254123519335	-3.0529102058748916	18.334135439617558	
-1.8530428626012794	-3.1981992546235576	17.9067750147352	
-1.9888769461147175	-3.3632747284342104	17.497755736174902	
-2.128484605267758	-3.5489926004152137	17.10751734790878	
-2.273517238231574	-3.756333355196085	16.73666608487273	
-2.4255705444735045	-3.9864059830581673	16.385994276749557	
-2.5861969681297072	-4.240452297363253	16.05650431703053	
-2.7569236857784345	-4.519841098707525	15.749437078394804	
-2.9392741509163285	-4.8260536901910545	15.46630560129849	
-3.134777512498782	-5.160669162427563	15.208934567689251	
-3.3449701839556027	-5.525344192982436	14.979505257016312	
-3.571394272294305	-5.921781819453683	14.780605658991835	
-3.8155975769027073	-6.351683645409504	14.615285417560425	
-4.079139867663168	-6.816679938397193	14.487115280532663	
-4.363608669090802	-7.318232846289693	14.400250709797547	
-4.67056284067913	-7.857549667821524	14.359494664108189	
-5.001492208468342	-8.435449577601812	14.370353696800741	
-5.35780150275252	-9.052181366495505	14.439088604838688	
-5.740751799721332	-9.707212665778925	14.572742919286117	
-6.151389517792712	-10.398969881864645	14.779143059037628	
-6.590449564976206	-11.124537263338343	15.066849948490555	
-7.058235890141599	-11.879314847750482	15.445040251470578	
-7.5544826910664655	-12.656635035604081	15.9232953737213	
-8.07819953213736	-13.447337538981564	16.511276386269206	
-8.627496371177157	-14.239321601989488	17.218257381726385	
-9.199345563688249	-15.017260315610052	18.052441675923582	
-9.78937795937769	-15.762316719731416	19.02012235607731	
-10.39168279658	-16.452117500907285	20.124604163308664	
-10.998620840889087	-17.06100872065177	21.364981954449366	
-11.600690978957868	-17.56068091571105	22.734873501728305	
-12.186520632087351	-17.921371308175786	24.22113229837571	
-12.743013224297426	-18.113712447542625	25.802704713859455	
-13.255605005150688	-18.11084694185447	27.450262795547527	
-13.70877924375101	-17.89122306262319	29.126269752786023	
-14.08688001264432	-17.441342255481786	30.786369495329097	
-14.374945119018301	-16.758338939982657	32.38148588402352	
-14.559628128148683	-15.851831385600589	33.8608214631997	
-14.630450371805846	-14.744378311335694	35.17625106314287	
-14.580824097122042	-13.470495212708927	36.28666635345084	
-14.408411818547377	-12.074457867227627	37.16083088618294	
-14.11565380800138	-10.606449647826464	37.780428789854035	
-13.709657329663987	-9.1182642704917	38.14099575286095	
-13.201741744465725	-7.658979650491824	38.25136587767603	
-12.606431057388209	-6.271225673991745	38.131407060211835	
-11.940570537212293	-4.988715490182104	37.80923032588738	
-11.222116385142161	-3.8350236449317467	37.31767883805786	
-10.469066650795511	-2.8236306842446037	36.691105935384755	
-9.698510550220064	-1.958908606927909	35.96267100938143	
-8.925998230465732	-1.2378642790262	35.162422331646106	
-8.165005003498463	-0.6519331451836727	34.31614617565041	
-7.4267223701913965	-0.1888831474311614	33.44492605881424	
-6.720002593478119	0.16555933066209327	32.56522505968106	
-6.05145558345987	0.42638451901158403	31.68931434730091	
-5.425637052613876	0.6083440461855449	30.825895407812407	
-4.845307873588023	0.7252782629988768	29.980773441808346	
-4.311710350211537	0.7897243663903568	29.15751232110251	
-3.8248426732592335	0.8127225479267401	28.358013690081243	
-3.3837306754555665	0.8037663477501767	27.58300027368406	
-2.9866697196243646	0.7708525413836681	26.832401193467668	
-2.6314116536716523	0.7205895583112413	26.10564168730177	
-2.3153613017978896	0.6583382676036654	25.401857323777932	
-2.03571391374243	0.5883651931459823	24.72004281747411	
-1.7895735782015911	0.5139963201658954	24.059151451160442	
-1.5740427474167686	0.4377612433386766	23.418157396825055	
-1.3862884953439016	0.3615249948235501	22.79609096827442	
-1.2235993475369384	0.2866079635196418	22.192057225559218	
-1.0834218488970566	0.2138884760758105	21.605242367608984	
-0.9633754239660388	0.14388877917171605	21.034910406705684	
-0.8612718225988799	0.07685132441158243	20.48039862127807	
-0.7751195182875852	0.012800353283149102	19.94110958611192	
-0.7031221220521989	-0.048407814294516405	19.416502901933328	
-0.6436732192500856	-0.10704385975216335	18.906087139310728	
-0.5953513774507173	-0.16347160578048772	18.4094127072865	
-0.5569085444569494	-0.21812350590069252	17.926065593316128	
-0.5272583375509172	-0.27148153859995194	17.455662074299294	
-0.5054656420276689	-0.3240625532072562	16.997844576129623	
-0.49073462049597183	-0.37640855620894975	16.552278376708088	
-0.4823979600285215	-0.4290799462476013	16.11864915597814	
-0.4799062118963955	-0.48265203435142406	15.69666126422301	
-0.4828171015625301	-0.5377145275805831	15.286036600092748	
-0.4907870506717421	-0.5948721447335052	14.886514131281453	
-0.5035645868168307	-0.6547460055048804	14.497849804931182	
-0.5209825201493239	-0.7179781084041107	14.119817031101723	
-0.5429501115217934	-0.7852378963490501	13.752207687454764	
-0.5694492411205665	-0.8572274350620062	13.394833501664886	
-0.6005329249702442	-0.9346864180050556	13.047527929725282	
-0.6363243558951064	-1.0183983506807768	12.710148653559752	
-0.6770146455223958	-1.109199267124277	12.382580821353653	
-0.7228574439125623	-1.2079903314126221	12.064741154015351	
-0.7741625709448764	-1.315752647599747	11.756582943395436	
-0.8313156572153342	-1.43354317923063	11.458101748933338	
-0.8947705182064255	-1.5625136913749664	11.169342976343627	
-0.9650512230712609	-1.7039232469810335	10.89041080673912	
-1.0427575216899874	-1.8591489298496138	10.62147931653177	
-1.1285696291572425	-2.0296991088957568	10.362805771147514	
-1.2232535770567992	-2.217227806999844	10.114746766443247	
-1.3276673056066002	-2.4235494625911307	9.877777953444895	
-1.4427676707571693	-2.6506533721065297	9.652518082026212	
-1.5696185403266447	-2.900717101467904	9.439758099147351	
-1.7094001532553365	-3.1761181547204504	9.240496037272958	
-1.8634168423268171	-3.47944672218797	9.055978873665323	
-2.033107279448461	-3.813517716960231	8.887755334318005	
-2.220048822473411	-4.181373399271338	8.737734512324094	
-2.425969355866777	-4.586280915220181	8.608260484789064	
-2.652758573917033	-5.031720215722903	8.502200753711042	
-2.9024691941856897	-5.521360097034834	8.423047870076934	
-3.177311433198766	-6.059014388871924	8.37503693609432	
-3.4796441103469036	-6.648570293941722	8.363281685531105	
-3.8119657459601997	-7.293880882692374	8.393931842135096	
-4.176909019524633	-7.998613747089731	8.474354456105475	
-4.577206393950355	-8.766041097232312	8.613324449247246	
-5.015582258385266	-9.598737514755799	8.82119156021228	
-5.494704671505963	-10.498192760704153	9.110075515042453	
-6.017059682811508	-11.464301514655137	9.494012136998965	
-6.584786306109869	-12.494702765504293	9.98902580754181	
-7.1994500913644695	-13.583963488402848	10.613062101178608	
-7.861757045694534	-14.722608280400879	11.385722973735849	
-8.571209923728862	-15.89599671605046	12.327746726742506	
-9.325673982085185	-17.083099301340674	13.460057464784741	
-10.120849109863123	-18.255328878439222	14.80222240693572	
-10.949722443544267	-19.37558472858456	16.370337954183242	
-11.80198315750927	-20.39782637949785	18.174150501008867	
-12.663498064159622	-21.267473500776376	20.21367525392421	
-13.515946906233003	-21.923274025854713	22.475261980017205	
-14.33673907049941	-22.300965399472204	24.927679687215694	
-15.099356224600907	-22.338669834895708	27.519520925521412	
-15.774367316380323	-21.984375443282655	30.178288047169936	
-16.331136407019745	-21.204333709439428	32.81277419940087	
-16.739652365795042	-19.9908883244585	35.31824960451793	
-16.973505590091335	-18.368167688793065	37.58641942410063	
-17.0131925342389	-16.393656900441897	39.518403577522044	
-16.847600737693877	-14.154024590205974	41.03527269694285	
-16.47605855268071	-11.756103166715093	42.08876175971196	
-15.908685811410374	-9.314375996789478	42.66619724274251	
-15.165262049881369	-6.937407636963103	42.789441635336175	
-14.273305185035651	-4.716643839681751	42.50891146380005	
-13.265276324083256	-2.7191580295841398	41.893944081059075	
-12.175614579884748	-0.9851144499214985	41.02226739738789	
-11.038074555974232	0.47039221723053104	39.97060190399561	
-9.883598203406324	1.6528061672187127	38.80781586141342	
-8.738901025053533	2.5823314208689876	37.59099429892145	
-7.625756505610518	3.2881612102813835	36.364113868290616	
-6.5608515321044125	3.8036104111048687	35.15862676657216	
-5.556071681243791	4.162493072290677	33.99518232160602	
-4.619032398421689	4.396694826612708	32.88580791029296	
-3.7537303049793693	4.5348159714866245	31.8361111873931	
-2.9612577451857627	4.601564846605184	30.847239600861535	
-2.240457327111492	4.61768810417396	29.917474600785557	
-1.5884560061685753	4.600226059626315	29.04341821328133	
-1.0012197153323266	4.562900552795028	28.220884975451145	
-0.473929435066583	4.516590338849319	27.445476560943973	
-0.001308906576547031	4.4697939824778965	26.71295549643778	
0.4221327709962268	4.42905899314501	26.01945761657748	
0.8019026043334154	4.399366377172372	25.36160257950689	
1.1433957787583056	4.384454199550912	24.7365283008303	
1.4518030410235436	4.3870921455697545	24.141883370735876	
1.7320453198789871	4.409309496089644	23.575798013274778	
1.9887415376562372	4.4525791451017565	23.036842675552766	
2.2261915874197507	4.517967412243982	22.523985195005803	
2.4483696061108966	4.606254939233272	22.036551995935536	
2.658938303331694	4.718027943515938	21.574193338996093	
2.861260597321011	4.853751563387373	21.13685756450553	
3.0584198771205893	5.013823047404648	20.72477228165291	
3.253242483220616	5.198609184849094	20.338433166804716	
3.4483203212454625	5.408469861168884	19.97859970878129	
3.6460322592201972	5.643769284333402	19.646297209140112	
3.84856679044243	5.904873974748358	19.34282381345827	
4.057936833423431	6.19214260701812	19.069762538109646	
4.2759980936119995	6.5058996508833475	18.82899559550117	
4.504459666368789	6.8463998970947335	18.622721272843066	
4.744886184097632	7.21378304535674	18.453471413293318	
4.9986948311565405	7.608014442009873	18.32412680495737	
5.267150550170575	8.028808055119294	18.237927783224897	
5.551362247603681	8.475528144943686	18.198477591766697	
5.852252989237186	8.947087379698548	18.209735231710113	
6.170522542318162	9.4418264194853	18.27598511634431	
6.506613313856613	9.9573708919081	18.401803061169115	
6.860659550188706	10.490476849515318	18.59195935650599	
7.2324264673873335	11.036863929421862	18.85129614632363	
7.621237712569712	11.591051189543311	19.184571382876737	
8.025894707756377	12.14620745072006	19.596250646535164	
8.444591427935835	12.69402797400974	20.09022812018048	
8.874828164989882	13.224649302427043	20.669458007547682	
9.313327828075415	13.726614099679502	21.33547769496856	
9.755960748739604	14.186964090674085	22.087953008630805	
10.197697149748526	14.59152148212074	22.924280580610542	
10.632582717825139	14.925228512165923	23.838968880335354	
11.053799582346725	15.17276995515861	24.82322962655556	
11.453736874648442	15.319322557089082	25.86464842141592	
11.824120682294973	15.351448958868538	26.94704953524851	
12.156286875872151	15.25817300220997	28.05065132816715	
12.441605253278565	15.03218138118361	29.152582168646667	
12.671714484883223	14.670624215340348	30.227676546314687	
12.83904133697763	14.175967816216147	31.249680616871895	
12.937233405463132	13.55632633205797	32.19272447364443	
12.961595790836148	12.825429278194054	33.03287643011635	
12.909460613435582	12.002098756867314	33.7496516467798	
12.78037293294301	11.108996352796643	34.32737887509713	
12.5762081951209	10.171255178931553	34.756058462519356	
12.301132540386865	9.214890916279263	35.03174180935333	
11.961347818373405	8.265082887268141	35.15637083637467	
11.564754999466494	7.3447247450132	35.13714187501344	
11.120547586914329	6.4732493401244	34.9855692367673	
10.63869514573533	5.665956623344893	34.71618901404464	
10.129430425207548	4.933786143244399	34.345229116649215	
9.602868555903072	4.283326413827752	33.889592858123784	
9.068590597986647	3.7172904978814287	33.36578054792545	
8.535369947792194	3.235110583171971	32.78918253572869	
8.01094861373123	2.8336333093528814	32.17358640531709	
7.501920173034807	2.507833792011537	31.53092283098902	
7.013743899341898	2.2514804132607695	30.871235303025465	
6.550712274298543	2.0576891380056326	30.202725864698138	
6.1160435701874585	1.91938816863303	29.531933002916194	
5.711980092857652	1.8296651189047672	28.86395025456131	
5.339911819172501	1.7820159897693593	28.202657191162167	
5.000511618276482	1.7705091533577249	27.55094717782036	
4.693849657667799	1.7898751893776528	26.910937404328823	
4.419517068351177	1.8355455764708117	26.284148986462874	
4.176750154852447	1.9036556411073304	25.67165909709853	
3.9645210651933933	1.991015881403229	25.074225702473157	
3.78162707460442	2.0950687660290517	24.492386284248177	
3.6267648699677135	2.2138353014992784	23.92653456352525	
3.498592677065193	2.345857143410486	23.376979901149866	
3.395780615146989	2.4901392716366297	22.843993883933447	
3.317050624166611	2.6460943948721294	22.327844506012223	
3.261207597638881	2.813491253476148	21.828823861037804	
3.2271638775453604	2.992407465634396	21.347270747003716	
3.2139565833591077	3.1831876771100514	20.883590093295794	
3.2207584623245173	3.386406643600779	20.43827036176615	
3.246884326344963	3.6028364615061435	20.01190027768269	
3.291795166781689	3.8334172088149385	19.605186350997947	
3.3551019778731934	4.079230265615094	19.21897262875432	
3.4365624255831624	4.34147453424397	18.85426113768322	
3.536073575203757	4.621442935426842	18.512233379873052	
3.6536698020929603	4.920497393949876	18.19427652432654	
3.7895140608501277	5.240042912409689	17.90201130287253	
3.9438883879534323	5.581497337928672	17.637322337627854	
4.117182140527275	5.946255354090225	17.40239052685752	
4.309877525511782	6.33564518556846	17.19972760348682	
4.522531816260261	6.750876558484673	17.032212959054718	
4.755755456969686	7.192975089483318	16.903128225849823	
5.010188628181987	7.662698076718539	16.81618753413932	
5.286462976113252	8.16044225352172	16.77556705745854	
5.585165810413162	8.68612077285457	16.785919194530692	
5.906793235058232	9.239018088232287	16.852373766012374	
6.251690148602998	9.817624394022872	16.980516431848223	
6.619977975537562	10.419449258677627	17.17633306776732	
7.011470990499136	11.040814084446591	17.446108839453775	
7.425582097086108	11.676623027134081	17.796270712924446	
7.861218923021983	12.320112009447623	18.233162139645973	
8.316665596655906	12.962604005757507	18.762734817747585	
8.789440139846173	13.593395001550544	19.39012646921751	
9.27617092310385	14.19958368062693	20.119159441672352	
9.772479445314184	14.766096896162303	20.951706950789195	
10.27287182080894	15.275851859485455	21.886996294915374	
10.770657295683208	15.710106567062736	22.920896184557083	
11.257936364035954	16.049100223413216	24.045201594831667	
11.725693414487159	16.273067014695602	25.246944577389165	
12.163931177857766	16.363378692062167	26.508091795582736	
12.561920434300372	16.304001368248823	27.80548034722586	
12.908633716753034	16.0830838474079	29.111291262724308	
13.193270447038623	15.694455189474324	30.394103599667222	
13.405766317748485	15.138946007249595	31.620252412907245	
13.537383129211852	14.425200041252605	32.75572024019618	
13.581487655966232	13.5696459768107	33.768796962532825	
13.53407985313249	12.59579960140265	34.632380351603196	
13.393961711781808	11.532994111463433	35.32544248967854	
13.16305551796981	10.414159995658611	35.83481066060102	
12.846303611405082	9.273450246922469	36.15568321414947	
12.451446731674867	8.143825869625601	36.291490507975695	
11.988424619696541	7.054877998607256	36.25277560442851	
11.46881659523209	6.031246030341094	36.05571952710659	
10.90518375567294	5.091675120989816	35.72034538224949	
10.310381274571347	4.2487530707782355	35.2686198181896	
9.696940239078616	3.5091867807535007	34.72279968216818	
9.076562596008989	2.8745141204150366	34.10409435681654	
8.459814396721672	2.3421395643028835	33.43174536839157	
7.855821236420981	1.906307845394148	32.72247184347052	
7.27218906475793	1.5591593367062302	31.99026509575041	
6.714985785542154	1.2916166025251885	31.246434100283896	
6.18881292168179	1.0941260858934656	30.499819217512368	
5.6969239442654285	0.9572168362891667	29.75711082041736	
5.241378768273778	0.8718941518883985	29.023204267614723	
4.823223908786716	0.8299115386342182	28.30154681392439	
4.442662122686812	0.8239121953751289	27.594461637720435	
4.099220666228604	0.8474928031556991	26.90342528041031	
3.7919120163675952	0.8952041437652234	26.22929754069884	
3.5193716035456375	0.9625100801549094	25.57250597486284	
3.2799661622914207	1.0457229888797397	24.933188056590982	
3.071910329101862	1.1419224766161764	24.311297156208276	
2.8933426887094083	1.2488715857666066	23.70668101961092	
2.74239710045383	1.3649318473999486	23.119137628747833	
2.6172557443294067	1.488984132783905	22.548454296242237	
2.5161873862783777	1.620356656304316	21.994434047333552	
2.4375776155982565	1.758759913657963	21.456913664162784	
2.3799575966750695	1.9042283675998384	20.935777767386792	
2.3420193641151563	2.0570727194544363	20.43096905445907	
2.3226146199263686	2.2178418095243817	19.942494105411093	
2.3207686391310296	2.387286877058949	19.470432726988555	
2.335679788472093	2.5663352521592135	19.014945866572873	
2.366718534252414	2.756068912171197	18.576285048804458	
2.4134247290376725	2.957707554661209	18.154803537408547	
2.4755042284244464	3.172595292960658	17.750969889255064	
2.552824956950457	3.4021901498727543	17.36538427057085	
2.6454107652020205	3.6480555714718728	16.998797424354464	
2.7534370432447584	3.911851735575281	16.652133095694253	
2.877224678241727	4.1953275053154915	16.326514744548454	
3.017234185709399	4.500310259959285	16.02329628607269	
3.1740594431087965	4.828691644292002	15.744096749786284	
3.3484203880213936	5.182408131954626	15.490839630028901	
3.5411540549064133	5.563415301236032	15.265797708213924	
3.753203312535417	5.973654719314276	15.071644120251337	
3.985602054418083	6.4150068845588235	14.91150616362574	
4.239463013275122	6.889221560687083	14.789020614412433	
4.515945501619984	7.397841526183715	14.708392825144005	
4.816231683672213	7.942093035475137	14.674455922438145	
5.141491696260362	8.522747387734078	14.692725169473574	
5.492830823571165	9.139950981085317	14.769436815682171	
5.871221030120363	9.793018643992017	14.91156236750575	
6.277419156321386	10.480185035603478	15.12678921406593	
6.71187408102694	11.198308906843232	15.423458541595407	
7.17462515541976	11.942525014018312	15.810451470479109	
7.6651589362518715	12.70586984577288	16.29696643652894	
8.182209550600682	13.478928032557864	16.89212382287954	
8.723608573162839	14.249430887644586	17.604524580780495	
9.28607699204225	15.001970145772106	18.441543142494545	
9.865019092198121	15.717802919370202	19.40848996662495	
10.454330132258491	16.37485707363784	20.507627406265534	
11.046240532692714	16.948067513464167	21.736998872577566	
11.631218304286982	17.410158239739083	23.089067527812958	
12.19798365497423	17.732798885080186	24.54971164960262	
12.733628758274506	17.888338469309282	26.097303053453484	
13.224003837436808	17.85206996662765	27.70235810070495	
13.654230869563879	17.604774654140385	29.32791370852324	
14.009288270176057	17.135249486950663	30.930644177575488	
14.2749495975918	16.442588760079982	32.46319575933126	
14.439063401116465	15.537840777608189	33.87777173401776	
14.49209816724514	14.444123258471535	35.12928384708194	
14.428208377040027	13.195660071732274	36.179449880283556	
14.245794595466396	11.83531093501445	37.00001808596531	
13.947830979993087	10.411148834012819	37.575015525649	
13.54159306420604	8.972204259276038	37.9014288938996	
13.038248389139099	7.564605548288451	37.98854551819012	
12.45201329123649	6.228221134825092	37.85592756292093	
11.799144878822489	4.99441532336296	37.53055569761687	
11.09686986500884	3.8849463173579926	37.04370513476571	
10.362396846894148	2.91219381044654	36.42789852274766	
9.612050756595103	2.0800715723375536	35.714480410988315	
8.860625917799124	1.3855755353839498	34.93184530090558	
8.120965975137716	0.8205510615797094	34.10440117404735	
7.403728898457264	0.3734188750769123	33.25215293671125	
6.717354005144793	0.030689102187324777	32.390790083416384	
6.068159587657842	-0.22182524938446718	31.532089215795093	
5.460512517953687	-0.3980874865559316	30.684466916874456	
4.897069347841729	-0.5112256384712283	29.853613621475695	
4.379040013540642	-0.5731534894323869	29.043095507462237	
3.9064647439078635	-0.5943793655067613	28.25489540402851	
3.4784408686513597	-0.5839578729641931	27.489862421092614	
3.0933546063989437	-0.5495290576461791	26.74807105431313	
2.7490911215551197	-0.49741364619728456	26.029099706710632	
2.443191932463648	-0.4327434995900654	25.3322316146379	
2.172995618339617	-0.35960268427434516	24.65659806056106	
1.9357495021911022	-0.2811702929842976	24.001274651779838	
1.7287001826048254	-0.19985664437731515	23.365343945731688	
1.5491578991811448	-0.11742724134037413	22.747931038075805	
1.3945474759501666	-0.03511439701849167	22.148223147490008	
1.2624443778806569	0.04628512393676293	21.565477188145973	
1.150596133444856	0.12632734661117784	20.99902007556093	
1.056934618975706	0.20485104548442612	20.44824471568688	
0.9795864869344746	0.28191742811966863	19.912604420991496	
0.9168718392512707	0.3577630976909919	19.39160629992543	
0.867298566822705	0.43276218688187196	18.884804581720104	
0.8295580502100508	0.5073950783826682	18.39179508223112	
0.8025160741319315	0.5822253219543869	17.912210327537252	
0.7852032695712182	0.6578822037310164	17.445715750845636	
0.7768050902173869	0.7350484534711518	16.992006917050546	
0.7766518075788058	0.8144522958897085	16.55080776776859	
0.7842085341627371	0.8968631582423809	16.121869839779198	
0.7990669113693717	0.9830897697637049	15.70497235962845	
0.8209358409624884	1.0739820788674717	15.299923325006775	
0.8496343253074461	1.1704344666613589	14.906561438835368	
0.8850865158852894	1.2733898770833298	14.524758942671706	
0.9273174092255928	1.3838458219093033	14.154425498247562	
0.9764476255819236	1.502863222744622	13.79551326626672	
1.0326875886686269	1.6315776603309715	13.448023165754053	
1.0963418819479804	1.7712047759402014	13.112012834606066	
1.1678066166390881	1.9230531358141183	12.787605946167883	
1.2475692026387246	2.088536027555659	12.475003405046424	
1.3362103708769537	2.269182801143613	12.174498099102127	
1.434407105856944	2.4666511912287157	11.886491887296069	
1.5429364808289834	2.6827398856980347	11.611515737030292	
1.662680234408026	2.9194006951720515	11.350254007454684	
1.7946299274445239	3.1787496780996602	11.103573875212764	
1.9398925189576053	3.463076576114954	10.872560899100389	
2.0996961999403463	3.774851914321001	10.658561720109756	
2.2753963238464716	4.116731121165028	10.463234893332011	
2.468480653165472	4.491554778072977	10.288610593233177	
2.6805741284323066	4.902336173375101	10.137159907432942	
2.913443220942965	5.352239691015303	10.011878346773482	
3.1689870561598754	5.84454764078295	9.91637902332735	
3.4492454166635396	6.382602124479675	9.85500751229097	
3.7563885492017564	6.969721648061478	9.832967018432115	
4.092689244034673	7.609081360290493	9.856451567282043	
4.4604822600304	8.30354527516224	9.932786460815125	
4.86211616896624	9.055438835374712	10.070575237358698	
5.299902692490512	9.866250174105602	10.279852375475881	
5.776059621072303	10.736246806775787	10.572233648248066	
6.292514968027557	11.663968763163826	10.960933746180766	
6.850757882499373	12.64561166703101	11.460759771174247	
7.451637494418024	13.67429252736436	12.087967467516751	
8.095081242791636	14.739183351615358	12.859890655554098	
8.779766267614887	15.824565753052479	13.79430454632074	
9.502730909436584	16.90888728070059	14.908408688671258	
10.258921589263721	17.96390303910829	16.217319876168112	
11.040721219193328	18.95409792878594	17.732055020496862	
11.837511434631972	19.836712956301692	19.45703170932364	
12.63530220167621	20.562616957316727	21.387074012748318	
13.416533769627934	21.07837569678761	23.50433029155009	
14.160112658985925	21.329629804935063	25.775597633838416	
14.841981994580985	21.266312933866985	28.150536520577695	
15.43606748743599	20.848779822745993	30.56183612703281	
15.915737745713754	20.054428892174982	32.92786696452122	
16.2558605473966	18.88346562563768	35.15846845745875	
16.43497594849294	17.362814335763197	37.16283410924805	
16.437465846312794	15.546512015553652	38.85894845816293	
16.255591749710433	13.510759343009529	40.18403030819441	
15.89036489886763	11.347180947646333	41.100618408131396	
15.351730698657846	9.152226778615546	41.600349153888075	
14.657620870055649	7.016792711087289	41.702708257766126	
13.83245224666313	5.017366832171289	41.45039156224317	
12.904502249641869	3.2106498597949145	40.90110196342262	
11.903729666887557	1.6315178292439887	40.11966585904961	
10.85957963591321	0.29427073242019386	39.17062869224517	
9.799198514099242	-0.8038748494959362	38.1126525120623	
8.746186398261887	-1.678327640311874	36.995182430115264	
7.720067260442335	-2.352513688070034	35.857228350687215	
6.736022240932844	-2.8539604297691312	34.72754085369743	
5.805100804754348	-3.211214125369081	33.625823396815896	
4.934627674792848	-3.4517178984387638	32.5643760852269	
4.1287296519386345	-3.60051898821432	31.549827446243675	
3.3888942370391186	-3.679631996629063	30.584716185812216	
2.7145337304958383	-3.7078392238422104	29.668827888668172	
2.103479814492905	-3.700799035482028	28.800235657966258	
1.5524223046887968	-3.6713141856346008	27.97607316452391	
1.0572710510357892	-3.629680937509495	27.193076605841707	
0.6134515437581842	-3.5840573184944136	26.447943024478764	
0.21613745965080677	-3.5408197214849	25.73755168162294	
-0.1395710135547683	-3.5048883422235555	25.059087303275433	
-0.4585197645058512	-3.4800125385290497	24.410095550968467	
-0.7454021190958686	-3.469019192191301	23.78849758942151	
-1.0046967588150713	-3.474020566939794	23.192578452496416	
-1.24063134174415	-3.4965876405936513	22.620961513179786	
-1.4571595214434843	-3.537894584288539	22.072579350971683	
-1.6579567047547614	-3.5988354490492376	21.546644043857526	
-1.8464241974182862	-3.6801193373216163	21.04262107036356	
-2.025700241881359	-3.7823467834167888	20.560208473060385	
-2.1986795989067245	-3.9060686186048894	20.099321547613044	
-2.368033291515409	-4.0518324500833085	19.660084066369816	
-2.5362316585513778	-4.220216643070466	19.242825415758418	
-2.705567374915617	-4.411854447390268	18.84808380907595	
-2.8781783022321155	-4.627448694550304	18.47661502799709	
-3.056069272086381	-4.867777867234004	18.12940626953544	
-3.241133201066826	-5.133693223178544	17.807695361690982	
-3.43516501982094	-5.42611055695678	17.512994740858755	
-3.6398775898742834	-5.745989609606122	17.24711932020407	
-3.856917208416914	-6.094301802529123	17.012218316004887	
-4.087867314766665	-6.4719914679408	16.81081055861027	
-4.3342441918989	-6.879925550606988	16.645821419762594	
-4.597488902733582	-7.318826464459052	16.520619444209665	
-4.878959700871871	-7.78918278767242	16.439050773531537	
-5.179929099566552	-8.291132513018534	16.405469458651517	
-5.50154701689505	-8.824337446648855	16.424758188902565	
-5.844776632476214	-9.387838404271937	16.50232334816824	
-6.210365256982815	-9.979861173927372	16.64408470925181	
-6.598772439617971	-10.597606509755257	16.856405812485466	
-7.010089179097273	-11.237008608603764	17.14598475069753	
-7.443939789362709	-11.892481311821921	17.519692853695258	
-7.899368831956887	-12.556664541684237	17.984336129370963	
-8.374715526984673	-13.220183481891574	18.546314318538712	
-8.867478054589837	-13.871433011593467	19.21115242060901	
-9.374170560657324	-14.496407591994556	19.982888760966063	
-9.890195470590362	-15.078756529430903	20.863461655815403	
-10.40972527891045	-15.599960623370706	21.851924272255584	
-10.92564241035065	-16.03975915077228	22.943595649585745	
-11.429532843661889	-16.376895797854893	24.129275852940914	
-11.911728442366925	-16.59012409676085	25.394598546156377	
-12.361496780348144	-16.65957954932715	26.71964130823558	
-12.767434308448243	-16.56854568422189	28.07891708708587	
-13.117810468676979	-16.30503376657201	29.44196476154063	
-13.40117034814374	-15.863548864551861	30.774480160271075	
-13.606996381825475	-15.246321883723498	32.04019556575023	
-13.72640012526756	-14.464103937558173	33.203114387676735	
-13.75278317522072	-13.536306886600872	34.229911833656686	
-13.682387480394704	-12.489916302420175	35.09254902880217	
-13.514664895222507	-11.357354091386865	35.77061238532498	
-13.252413944964358	-10.174721123423929	36.252185082704514	
-12.901650343682729	-8.978681618432118	36.534598786952586	
-12.471198119583871	-7.803931554186053	36.623819823488475	
-11.972182620384979	-6.6809120083306635	36.53329014295877	
-11.417344299911868	-5.634204903600216	36.28212103211761	
-10.820138212509967	-4.681880678305107	35.89271482187783	
-10.194183137801229	-3.835246298132362	35.38908045181754	
-9.55256626899685	-3.0994191699847584	34.794960507995555	
-8.907363167889018	-2.4742505383290103	34.13251574418931	
-8.269265681457721	-1.9554398713205674	33.42144713566366	
-7.647364641258365	-1.535705774659573	32.678534401471325	
-7.04913421904843	-1.205879660175669	31.917568588700835	
-6.480387624335664	-0.9558152049120049	31.14945561665588	
-5.945406465853702	-0.775129830835962	30.382532721414037	
-5.447084632509127	-0.6537435129697615	29.622947233896546	
-4.987116472638377	-0.5822507417913322	28.875054894606897	
-4.566187525879682	-0.552146676479692	28.141801415807613	
-4.184142781006219	-0.5559343905514729	27.425058233820817	
-3.840189250731642	-0.5871631382106995	26.725907860099795	
-3.533042835307563	-0.640399278892439	26.044873483701256	
-3.261071203031302	-0.7111646837216289	25.382098441602377	
-3.0224141129397886	-0.795853603008281	24.737481343864957	
-2.815083869639162	-0.8916396622245282	24.110775530839454	
-2.637046756277755	-0.9963818649687128	23.50165998373809	
-2.4862880180664466	-1.1085334461354301	22.909787418572844	
-2.3608628503635494	-1.2270575707078177	22.33481736900941	
-2.2589354740012215	-1.3513512601562045	21.776437575138694	
-2.1788050406345434	-1.481179529016883	21.234377603279356	
-2.118923651364762	-1.6166184439366316	20.708417460219028	
-2.0779125006901373	-1.7580055277229703	20.19839403955595	
-2.054569286294587	-1.9058999778944947	19.704206248656124	
-2.047865922958598	-2.061052013754954	19.225819032068664	
-2.0569525942212525	-2.224375814260537	18.763269264425908	
-2.0811544889165723	-2.396930220545921	18.316672362718037	
-2.119968112033027	-2.5799038883745555	17.886230634423818	
-2.1730567778322283	-2.7746044714082494	17.47224371780959	
-2.2402458185332614	-2.9824511479467013	17.075121617223633	
-2.3215174065265556	-3.204969513150892	16.69540045046864	
-2.417005620948984	-3.4437877226270537	16.333761377767374	
-2.526991658293699	-3.700632751007533	15.99105267953446	
-2.6518987024437437	-3.9773273705554715	15.668316821050686	
-2.7922873597733746	-4.275784638623048	15.36682141946408	
-2.9488510130053722	-4.597998425894357	15.088094537287557	
-3.1224104447385383	-4.946029019738422	14.83396524128941	
-3.3139070815595533	-5.321982836997865	14.606610365672836	
-3.5243942096534173	-5.72798528053879	14.408608418440743	
-3.7550248996266715	-6.166142373712694	14.242999088670393	
-4.007042683098398	-6.638474929628876	14.113342792487115	
-4.281755363681159	-7.146848988996239	14.023788932418114	
-4.580510893974303	-7.692875092681458	13.979145128565952	
-4.904669578303308	-8.277775519239887	13.984947050995219	
-5.255556324732807	-8.902218077790197	14.047516508402587	
-5.634395519327252	-9.566109945175256	14.173998919110995	
-6.042231343896001	-10.268345078319797	14.37237142141326	
-6.479836358459054	-11.006498732694514	14.651412880290097	
-6.947611169671205	-11.776462617798906	15.020627047528322	
-7.44544939053097	-12.572031061663653	15.490072944873194	
-7.972518230227117	-13.38449028175254	16.069994318649325	
-8.527103286426351	-14.202147394663111	16.770418638894682	
-9.106380226032215	-15.009938605705067	17.600469737853963	
-9.706181074031301	-15.789111609030726	18.567513664027828	
-10.320766242459378	-16.517087709081906	19.676124086250834	
-10.942619853654532	-17.167642347223456	20.92681221663197	
-11.562286930999395	-17.711534877146516	22.314489423034814	
-12.168327640930677	-18.117593228244367	23.82716800947169	
-12.747381285323192	-18.35442600634743	25.444767859307667	
-13.284487540438445	-18.392817007518097	27.138362207980567	
-13.763578597497151	-18.2085565768376	28.870217374003094	
-14.168072578169177	-17.785389529969	30.594680166548784	
-14.481894506685528	-17.11790491391152	32.26045692705227	
-14.690821718847154	-16.213864185058522	33.81426465343156	
-14.783213077086785	-15.094799258054984	35.20453133813303	
-14.751270384302012	-13.795456290802704	36.386148413490176	
-14.5917910268342	-12.361386901000351	37.32448522694912	
-14.30664218512268	-10.845236327610426	37.99838522247134	
-13.902585692531218	-9.301840853509457	38.401434650739986	
-13.39093385452053	-7.783709937085286	38.54157593118117	
-12.786620011072907	-6.336841682658844	38.438989311646004	
-12.107095194138587	-4.997845770322408	38.12291754483408	
-11.371115663977491	-3.7924459768566243	37.628018326234134	
-10.597574224014922	-2.735591030921978	36.990716809392	
-9.804496542642207	-1.8323614652048748	36.24632381374391	
-9.008275352862817	-1.0797946592131513	35.42685156967703	
-8.223158713896739	-0.46891927170448344	34.559752159428726	
-7.460958940382705	0.013214737888186612	33.667397121369206	
-6.7310304978887405	0.38176449477622576	32.76719196882052	
-6.040343326537858	0.6526641499059503	31.87202761571441	
-5.393692836536838	0.8415696569661419	30.990956790794563	
-4.793966919934531	0.9631550246275258	30.12993646618021	
-4.242454787815717	1.0306866967644899	29.29253922754529	
-3.7391421157955813	1.055822620832927	28.480583706261964	
-3.282970526455437	1.0485730191962472	27.694651465298065	
-2.8721194556829963	1.0173525627869742	26.934504912630192	
-2.5042103519409364	0.9691060445628931	26.199396178028888	
-2.176495040346829	0.9094622859921122	25.48829319231299	
-1.8860074456332878	0.8429009868943076	24.800035574449108	
-1.629687330254743	0.7729184917612532	24.13343840075567	
-1.4044737302895447	0.7021829743851723	23.48735496262601	
-1.2073768866132677	0.6326762458121885	22.860712262649376	
-1.035532296654041	0.5658200037348488	22.25252742705213	
-0.8862350642599122	0.5025843851652485	21.66191150210611	
-0.7569609412032474	0.443580800761809	21.08806553009841	
-0.6453839753612776	0.38914281766908515	20.530273203905416	
-0.5493796357480945	0.3393911048438229	19.9878912971008	
-0.46702017196130285	0.2942864259399479	19.460339275527645	
-0.3965716069533809	0.2536747464097625	18.947090139375387	
-0.33648377064564644	0.21732213166537595	18.447661808136417	
-0.28537882148947125	0.18494255918258393	17.96160973022586	
-0.24203887264367654	0.15621966835791462	17.488520611726297	
-0.20539315276039014	0.13082339213214195	17.02800724630058	
-0.17450403063554387	0.1084219618578272	16.579704347581472	
-0.1485546937597682	0.08869122665022601	16.14326516977957	
-0.12683575459339624	0.07132013450866179	15.718358824879244	
-0.10873398285451061	0.05601511699021783	15.304668180407734	
-0.09372230234137569	0.042503133651913216	14.901888222335451	
-0.08134935610419033	0.03053241318637137	14.50972475132757	
-0.07122787929455958	0.0198706414976777	14.127893303332172	
-0.06302924541940355	0.010306414640685269	13.756118412259239	
-0.05647588766766183	0.0016479940777322094	13.394132953338737	
-0.05133381603296314	-0.006278908240079137	13.04167761615109	
-0.0474063378609636	-0.013633296883673408	12.698500487957231	
-0.04452978775719244	-0.020560034151470577	12.364356706116887	
-0.04257020001791777	-0.027190789298166138	12.039008167507347	
-0.04141953050048805	-0.033645893617184335	11.722223277761472	
-0.04099003484957992	-0.04003819920721137	11.41377672314154	
-0.041210147094763665	-0.04647601144601133	11.113449267248454	
-0.042028178351240064	-0.05305968882974149	10.821027597993503	
-0.043406013427003676	-0.05988700966921128	10.53630415060378	
-0.045318205448113304	-0.06705421228384363	10.259076966139817	
-0.047750656362831045	-0.07465759073774064	9.989149558202538	
-0.05069991360488831	-0.08279474831150394	9.726330790927586	
-0.054172655465854015	-0.09156588741787088	9.470434769336704	
-0.05818491320684835	-0.10107553561557761	9.221280743026522	
-0.0627606504173157	-0.1114350442596796	8.978693024055241	
-0.06793245470709983	-0.12276339984614668	8.742500917223941	
-0.07374212080810814	-0.13518834970973348	8.512538669558714	
-0.08023998369035519	-0.14884893309600572	8.288645439502444	
-0.08748536735267469	-0.16389710987768297	8.070665291628442	
-0.09554704850705731	-0.18049974284997222	7.858447218214499	
-0.10450395643954956	-0.19884074426010234	7.651845194956917	
-0.11444603086740257	-0.21912341858728315	7.450718279687773	
-0.12547515961213554	-0.24157303358926305	7.25493076295945	
-0.13770611790818665	-0.2664396516316765	7.064352379360231	
-0.15126750010936613	-0.2940014214892095	6.878858579874263	
-0.16630383261141946	-0.3245677007579314	6.698330925585783	
-0.18297716919996856	-0.35848220785980606	6.522657647765139	
-0.20146858492006908	-0.39613026262010864	6.351734145831508	
-0.2219805706541922	-0.4379412599546149	6.185463890796202	
-0.24473955188673208	-0.48439272728801536	6.023759476317145	
-0.26999861040351586	-0.5360163128211426	5.866543889046731	
-0.2980404846132083	-0.5934052875571236	5.713752110294303	
-0.32918092417752154	-0.6572231439966119	5.5653331610243235	
-0.36377247463714124	-0.7282128744122476	5.4212527022112935	
-0.4022087677202827	-0.8072065116125074	5.281496302572498	
-0.4449293930207447	-0.8951345151050063	5.14607348569978	
-0.4924254267324741	-0.9930345855696134	5.0150226686110635	
-0.545245693127413	-1.1020594905512484	4.888417103743195	
-0.6040035276066142	-1.2234876364800567	4.766372142154618	
-0.6693829579386845	-1.3587623231414732	4.6490563649323216	
-0.742148076376656	-1.509491700286827	4.536702717683761	
-0.8231514895175329	-1.6774682985932006	4.4296230431646375	
-0.9133451748733664	-1.864687605675917	4.328227161069569	
-1.0137917238466314	-2.07336945045938	4.23304576586001	
-1.1256760564470931	-2.3059827435200884	4.144758777307945	
-1.2503180074726723	-2.5652714235581255	4.064230788311612	
-1.3891861838773756	-2.8542794601546104	3.9925552545388476	
-1.5439134930490233	-3.176372762971872	3.931109070454036	
-1.7163147417196194	-3.535255847553374	3.88161917628453	
-1.9084045418758746	-3.934985378692563	3.8462433803740206	
-2.1224085434423543	-4.380002834038209	3.827675040615024	
-2.3607799944548296	-4.875122460083195	3.829263471653786	
-2.626213268789123	-5.425516931521681	3.855164033830883	
-2.9216602114796735	-6.036681074263871	3.910522281809075	
-3.2503292746534234	-6.714357489051186	4.001686646834466	
-3.615670737662511	-7.464409122381732	4.136455401634726	
-4.021352867474163	-8.292622547143406	4.324363953033301	
-4.471233875376438	-9.204425715352553	4.577018507358483	
-4.969316149914113	-10.204491338600526	4.908467701677779	
-5.519581155208887	-11.296121332366809	5.3355198931144	
-6.125850213437358	-12.48046670461443	5.8780833431205854	
-6.791548965327783	-13.755477619135258	6.559402101635698	
-7.51937358349895	-15.11452884879045	7.406086918760956	
-8.310840100441826	-16.544720829142435	8.447795908543359	
-9.165710394184021	-18.024879983607356	9.716422659196379	
-10.081269448221398	-19.523317164800194	11.244521300413536	
-11.051440371866214	-20.99560366002894	13.062604927284013	
-12.065806974854281	-22.382805660798063	15.19518001321143	
-13.108593834683449	-23.610762434153763	17.65533754291095	
-14.157778928101084	-24.59127129473707	20.438215942441964	
-15.184520958263187	-25.22649511443918	23.513408820524447	
-16.153246936860086	-25.416880223090928	26.818575352727596	
-17.02266557950265	-25.073261915238387	30.255541927658477	
-17.748242437083483	-24.13214671445463	33.69200689183374	
-18.28518004804272	-22.571030880182708	36.96924937456749	
-18.593312380639752	-20.42056537935919	39.91902337616441	
-18.64241470911382	-17.76887231365243	42.386453598257994	
-18.415687739912155	-14.754345814996803	44.25166289152024	
-17.91295873663879	-11.548366448644149	45.448813588547424	
-17.151061399138907	-8.331007200109173	45.974008709857266	
-16.161672641197523	-5.265950464326945	45.88096874668343	
-14.987488655229788	-2.4814531920487077	45.26689788116093	
-13.677169594517427	-0.060312682128248696	44.252804132694436	
-12.280389665706346	1.960271497800074	42.964051367700336	
-10.843696966132399	3.581630622571207	41.51519392175685	
-9.407647981062226	4.832935705012486	40.0008582576008	
-8.005267010949872	5.759973231452612	38.49235345683606	
-6.661676252739853	6.4156626812791515	37.03857878738324	
-5.39451558595203	6.853136599159642	35.669376290312215	
-4.214856340913123	7.121432668445681	34.399841536203866	
-3.1283473886867723	7.263287059104481	33.23456875570295	
-2.1363890810840545	7.314424748464605	32.17129438626506	
-1.2371483394018483	7.303808949790702	31.20368781127278	
-0.4265313184483215	7.25432167428927	30.323428254451745	
0.3010892200627744	7.1836812283845095	29.5215684212901	
0.9522811770160522	7.105354759092716	28.789401590996597	
1.5340988092868648	7.029400180570811	28.118956590356095	
2.0537420874618686	6.963189629086612	27.503243587513076	
2.518326381239963	6.912004888813651	26.93632658764937	
2.9347087747161	6.879521541213797	26.413306088486117	
3.309383578125135	6.868188826189594	25.930242375717725	
3.6484139451161264	6.879527221399287	25.484055398282774	
3.9573918452133556	6.914358237958087	25.072419033463113	
4.241431477780138	6.972976802263913	24.69365534691515	
4.505167294736406	7.055282557685593	24.34664153287089	
4.7527679107715715	7.160875076729613	24.03072653265243	
4.987956836771222	7.289121211957397	23.745659212637328	
5.21403228652817	7.4392004700236765	23.491528520705565	
5.433892683106175	7.610131171442785	23.26871107135174	
5.650060044116193	7.800782933104782	23.07782616533411	
5.8647013875328895	8.009875776409176	22.9196957927453	
6.079649466000065	8.23596776380256	22.79530612161219	
6.29641714816105	8.477438025337275	22.705770555851892	
6.516207752676779	8.73246439926208	22.652291399528764	
6.739923691879716	8.998994550109183	22.636117103711733	
6.968175782012029	9.274709427742216	22.658492072231006	
7.201285366872128	9.556990344052311	22.720600787209992	
7.439275251453299	9.842903524409142	22.82350612605661	
7.681868215655401	10.12916569813991	22.968078442384577	
7.928485877515174	10.412135641540122	23.15490777350427	
8.178245177521834	10.687814995549658	23.38420957335409	
8.429949855539318	10.951862902560787	23.655730223622566	
8.682083917677655	11.19963087042235	23.96865043712187	
8.932814093165817	11.426224269922397	24.321484665811674	
9.180008281278258	11.626596872031431	24.71197462587221	
9.421274037234015	11.79568345033261	25.136977533103234	
9.653961250534012	11.928531905782991	25.592440916301427	
9.8752048618931	12.020477550168497	26.073371299234513	
10.081986538648485	12.067353702162736	26.57380534381192	
10.271222435362148	12.06569035622542	27.08690874231269	
10.439846118449978	12.012922338503534	27.60508463189765	
10.584886670429384	11.907585696712376	28.120110067443154	
10.703555333738361	11.749481169980827	28.623325461498766	
10.793354054078987	11.539783584645084	29.10590190017117	
10.85221928323836	11.281076021975156	29.559211243736762	
10.878668770638605	10.977303978472568	29.975237840591745	
10.871726110890878	10.633719814697454	30.34659942493907	
10.831078439862031	10.256676640504558	30.6669951859202	
10.757090032872688	9.853379666200336	30.931408226195362	
10.650797760803243	9.43159723632403	31.1362462516186	
10.513904631899365	8.999354490550946	31.279434712436533	
10.348733708696228	8.56461915581869	31.360420748794525	
10.158110560171542	8.134986759684978	31.380057606184124	
9.945264027593563	7.7174263281000535	31.340454041957784	
9.71377338204589	7.318106945860322	31.24483367760275	
9.467407155934227	6.942240034648196	31.09727051461513	
9.210027203832658	6.594020729537773	30.902462104118225	
8.945476941319654	6.276612291371628	30.665504434325257	
8.677478309906238	5.9921790215840485	30.391685775059198	
8.409556422944624	5.741973057091883	30.086304661595438	
8.145000542813873	5.526469962733627	29.754519474055552	
7.886787081419711	5.345463659727019	29.401250294294417	
7.637561487823927	5.198209901071287	29.03109906049822	
7.399627505329467	5.083560168373012	28.648307549459073	
7.174945085712295	5.0000802872488785	28.256741658753914	
6.965142274548056	4.946159046092418	27.85989141870673	
6.771535366963617	4.920101815321248	27.46088667282507	
6.595153447515153	4.920205990993788	27.062528121548507	
6.436764360823371	4.944815948846871	26.667331550247678	
6.29691114679409	4.992370595341007	26.277555477542954	
6.175943566349948	5.0614342223177	25.89524112954513	
6.074048126615629	5.150712837593219	25.522254584004607	
5.991276163314902	5.259062791021985	25.160322678408853	
5.927572001993466	5.385490413316915	24.81106624132495	
5.882799345691515	5.5291445514862065	24.476029991641113	
5.856762828775251	5.689303360860777	24.156709989583227	
5.849221676636629	5.865356713686637	23.854579523382764	
5.859897919992973	6.056785150113249	23.57111251281119	
5.888499635222617	6.263134274151614	23.307796781413145	
5.9347211541135705	6.483987688639313	23.06615275553862	
5.998247188475502	6.71893654751507	22.847745302103625	
6.0787512234458205	6.967546727894963	22.654192229624517	
6.175892706025328	7.22932367156784	22.487169826575688	
6.289312352635842	7.503674934705731	22.348414289025193	
6.418624332138511	7.78987051886023	22.23971801127419	
6.563404080751628	8.087001056315879	22.16291971322596	
6.723170505306516	8.393933922871216	22.11988737821042	
6.897361388028486	8.709267344080713	22.112493012101982	
7.085318845570318	9.03128590823429	22.14258076676362	
7.286275680121677	9.357921679631188	22.211919174576867	
7.499316861129282	9.686706176616303	22.322153451125107	
7.723360118195366	10.014743101078896	22.474727594226	
7.957130874960968	10.338686467451726	22.670797225100753	
8.199135204499756	10.654726729209923	22.911138924342723	
8.447634329462593	10.95859304813271	23.196052479691225	
8.700624190212743	11.245579851590755	23.525252462616127	
8.955823604192556	11.510605823122987	23.897745550719932	
9.210674539760921	11.748313471564899	24.311690012962167	
9.462353611098871	11.95321042564408	24.76424684261117	
9.707773294466051	12.119784369366853	25.2515880438577	
9.943618541787288	12.242717720259744	25.768785094359156	
10.166396326340674	12.317119520666376	26.309771888018492	
10.372529197124857	12.338767791051618	26.8674271698766	
10.558434148123979	12.304362563398817	27.433664451982175	
10.72059905919934	12.211766895217204	27.99956228555817	
10.855676350552155	12.06021702035098	28.555566684733854	
10.960613492703057	11.850482792781719	29.09179749711499	
11.032840013933255	11.584959579615646	29.598490516462554	
11.070421034551234	11.26767134723116	30.066434086007664	
11.071948592309834	10.904172398177934	30.48701709872353	
11.036782823359138	10.501369690223521	30.852816491433586	
10.965048556696534	10.067241351478597	31.15782131639378	
10.857651894675827	9.610506419934774	31.397638873153472	
10.716281429492048	9.140266537958317	31.569626301076198	
10.543349325919488	8.665622308093628	31.67290488857641	
10.341845765344555	8.195276291872139	31.70823151953836	
10.115288963150272	7.737256988201274	31.677878895208206	
9.867592165839655	7.298664745442517	31.58541021345547	
9.602915500864155	6.8854952746345335	31.435395522353144	
9.32554051915308	6.502555585099779	31.233135538292682	
9.039735397012029	6.153436795724169	30.984392652978578	
8.749638306606965	5.840556616560413	30.695141023420316	
8.459180826666813	5.565281126663938	30.371342330003507	
8.17201302779618	5.328058716708966	30.018776898441867	
7.891427678027939	5.128544146896893	29.642925513190438	
7.62034475447707	4.965782472361973	29.248875244819008	
7.361291822023869	4.838358517681655	28.841277367779362	
7.1164051249827605	4.744541267004212	28.424328786170037	
6.887443419725004	4.682412920218798	28.001776229441653	
6.675811089158217	4.649977565542462	27.576942349195004	
6.482587235729473	4.645244692799261	27.152772269625807	
6.3085623658021195	4.666297835562761	26.731872361922996	
6.154276053805447	4.711348051271039	26.31655113419953	
6.020054060889157	4.778764122030935	25.908873437983814	
5.906042830965939	4.867093152725445	25.51070509218838	
5.812244821738679	4.975068906799113	25.12375499136251	
5.738552544271308	5.101610610332163	24.74961321904055	
5.684777402226908	5.245814161881552	24.38978618166442	
5.650669421897279	5.406937685566514	24.04572977856121	
5.635931982368728	5.584382666096745	23.718878991367422	
5.640252573060609	5.777669795444615	23.410667357249558	
5.6633062787045745	5.98641331354942	23.12255175958065	
5.704765464781817	6.210291697519188	22.85603022528995	
5.764304323438092	6.449016095149861	22.612657454562605	
5.841600747092826	6.702296275768918	22.39405727743822	
5.936334899280791	6.9698039724804115	22.20193162948786	
6.048183605380212	7.251133509283402	22.03806571666304	
6.176809685880684	7.545759606534258	21.904329039411635	
6.321848000822743	7.852992436756069	21.8026714721151	
6.482895410168962	8.171930327649662	21.73511105501046	
6.659488482979363	8.501409543862433	21.703716525129437	
6.8510822077295135	8.83995283848417	21.71057800463329	
7.057025422505362	9.185717159758177	21.75776764080225	
7.276533857572773	9.53644281069147	21.847289466349785	
7.508661099134045	9.889406617769323	21.981014763219903	
7.75226768602065	10.241381659277849	22.16059919735121	
8.005988643314414	10.588606224413198	22.387380445604727	
8.268206364634423	10.926773678490278	22.66227247082854	
8.537018292818559	11.251035658905959	22.985636584399902	
8.810217243039016	11.556040575318839	23.35713995274338	
9.085281579213389	11.836010857261696	23.775608223539493	
9.359363218710586	12.084845817550873	24.238884758718946	
9.629286104684336	12.296263246500438	24.743704207932733	
9.891568585739295	12.463993755746305	25.285587435741384	
10.142483142636557	12.582041890487233	25.858764815769465	
10.378138254572459	12.644992145959657	26.456148970740962	
10.594503426763254	12.648222272426416	27.06942980962769	
10.787550488661669	12.588276859410863	27.689161656882746	
10.953374334136816	12.463124620939611	28.305014340680994	
11.088331641290793	12.272383040056592	28.906092507897775	
11.18917959245107	12.017514152618539	29.481274434730267	
11.253211346219382	11.701932994012406	30.019594615083662	
11.278386333776258	11.33097089709566	30.510694679123947	
11.26345345164125	10.911635829659186	30.945367194402685	
11.20803459669475	10.452312370614411	31.315977356612997	
11.112630142394877	9.962608214932883	31.616513493839584	
10.978650439152418	9.452757849574642	31.843000024820956	
10.808348658094403	8.933205154265579	31.993500553963823	
10.604745510345982	8.414151600912493	32.068084753010694	
10.371533065160332	7.90514305813228	32.068703619343076	
10.11292877554601	7.414731190574033	31.99893768892693	
9.833465481747044	6.95024092412453	31.863606303748703	
9.537889884697883	6.517613714116374	31.66851797131942	
9.23099971692485	6.121354277360069	31.420123259319467	
8.917493850658246	5.764573318582624	31.12517633965219	
8.601862449871028	5.449091090645724	30.790471971632	
8.288280102715166	5.175583664094724	30.422621597901703	
7.980528464964554	4.9437621475797595	30.027884064622008	
7.6819708334813654	4.752577152560568	29.612058023665337	
7.39553963863892	4.600413539781653	29.180423002492702	
7.123692673308488	4.485249257744662	28.73770322989963	
6.868456043134452	4.404827556832219	28.28808248693013	
6.63144012191543	4.3567866017212085	27.8352349488206	
6.41387608932841	4.33876823934044	27.382369178859197	
6.216660405068053	4.348503354837622	26.932279915431838	
6.040398279310103	4.383873961906934	26.48740634448837	
5.885438093841342	4.442952393613489	26.049895121908797	
5.751921303237274	4.524027408353908	25.6216515876867	
5.639828804044901	4.625617745251022	25.204388272631803	
5.54901221917738	4.7464702595362	24.79967476286774	
5.479227832177221	4.885552145801249	24.40897891668039	
5.43016629603547	5.042035897528627	24.03370351252614	
5.401479010327825	5.215278839163958	23.675218180360787	
5.3927991711336745	5.4047986667745045	23.334887824352364	
5.403755498203957	5.61024643333785	23.014098745039938	
5.43397956616675	5.831377773505288	22.714282526333214	
5.4831219373814575	6.0680191351928885	22.436931790836315	
5.550851989521319	6.320034153110556	22.183618743203446	
5.636857662628067	6.58728678876626	21.95600885845152	
5.740841461896178	6.869601719405534	21.75587146979383	
5.862513706189691	7.166721915320945	21.585087117698723	
6.001582629744988	7.478262997502572	21.445650411005204	
6.1577405029623105	7.8036640410158675	21.339667283856734	
6.330644938188009	8.14213448949152	21.269345532215144	
6.51989486868317	8.492596831253449	21.236977868592255	
6.725009628878849	8.853628553903647	21.244913628964603	
6.945401130823765	9.223401282159504	21.29551749625772	
7.180339836202846	9.599616520439358	21.391124352560038	
7.428922571857335	9.979451565045236	21.53395528001441	
7.69003627116783	10.35950678635912	21.726025423791487	
7.962320014637408	10.735761285803138	21.969041891921137	
8.244127692543763	11.103545546190952	22.264285179023922	
8.533493612527675	11.457539694095306	22.612467600983248	
8.828103374986709	11.791805992859013	23.013562227600143	
9.125272339142148	12.099864184875276	23.4665958002718	
9.421931680968488	12.374810067884345	23.969440814359462	
9.714635753345789	12.609464821779596	24.518781461069977	
9.999568596103053	12.796609738816597	25.109868030614198	
10.27260383612986	12.929271056724547	25.736445442943822	
10.52939157117257	13.001057171435455	26.39074234988845	
10.765431090474769	13.00650952218758	27.06350050161963	
10.976160749008011	12.941456833204413	27.744089651442692	
11.1570979440569	12.803363796931633	28.42075056355358	
11.304062142922904	12.591665283814645	29.081008688398445	
11.413426433301472	12.308029647129198	29.712209290493448	
11.482064639613334	11.956336979279268	30.30180692811594	
11.507654892832152	11.542719391679874	30.838049491939444	
11.488774130752578	11.075341791144204	31.310486827605768	
11.4249933419861	10.564074602090722	31.710433825938157	
11.316952678723172	10.020074963139061	32.03134578024414	
11.166344131491355	9.455242556913145	32.26904474343351	
10.975785722664332	8.881576103019736	32.42176409758846	
10.748814513046218	8.310734882521198	32.49010557413105	
10.489696210698046	7.7534968360833325	32.47681209647103	
10.203257702299315	7.219382683729238	32.38643421998279	
9.894700371930824	6.716383249295002	32.22494691596729	
9.569405304821569	6.250793369841647	31.999346108547943	
9.232756257779258	5.827191311726798	31.717230511418546	
8.889992915810264	5.448562465818041	31.386397291939822	
8.546057844389523	5.11638358669231	31.014579302476818	
8.205500438739179	4.830857671157988	30.609175267089086	
7.872405950455888	4.591144724055361	30.177081327836454	
7.550351729981127	4.395597481832697	29.724583825135987	
7.242386273495204	4.241990963320876	29.25730211324047	
6.951033122587115	4.1277311386058235	28.780180938026888	
6.678321896189794	4.050029966079691	28.29753014537473	
6.425823263525437	4.006051458413414	27.813071489575748	
6.194687102636035	3.9930321462030482	27.329992206951257	
5.98569984470953	4.00836426534799	26.851025309190714	
5.799332614502486	4.049656877210713	26.378519875134117	
5.635795939830605	4.114774285043776	25.914508941228057	
5.495093802177263	4.201856198910436	25.460772397737685	
5.377069459662583	4.309323321657499	25.018895513958196	
5.28143670246086	4.435871977090953	24.59032339359756	
5.207825465350356	4.580459897852422	24.176403311320875	
5.155817905900607	4.742286138010253	23.77842341417537	
5.124968890371671	4.920766475243994	23.397648919663865	
5.114829157123798	5.1155056504586085	23.03535210137541	
5.124962363798493	5.326267268879866	22.692838885143864	
5.154957880886761	5.552941570498734	22.37147223338928	
5.204438916981109	5.795511393548487	22.072693167828053	
5.273065561546755	6.054016654555121	21.798040280360894	
5.360534574402595	6.328516762224269	21.5491665709256	
5.466577394466267	6.619049447619301	21.32785200994488	
5.590951709995174	6.925587584842765	21.136015893414267	
5.733430395521197	7.247991580257537	20.975723838482125	
5.893786988344725	7.5859576524683145	20.84919072719013	
6.071777735648866	7.938961630812796	20.758777655818545	
6.267119546347857	8.306197859001575	20.706980846903978	
6.479463181784363	8.686512790547148	20.696410480997184	
6.708361822260693	9.078333236323209	20.72975859855657	
6.953240017146133	9.479597150078359	20.80974647669458	
7.213353046854424	9.887674758808512	20.939067774533402	
7.487746515745934	10.299299868111746	21.12029791096153	
7.775214066682873	10.710510893929705	21.355770750767427	
8.074251383891475	11.116598492210533	21.647446190530086	
8.38301023650744	11.512072560082615	21.996761393193324	
8.699256360322057	11.890661636256457	22.404457774183044	
9.020334975244525	12.245357728369564	22.87037584192476	
9.343147735997926	12.568519594991713	23.39320999562055	
9.664142904090202	12.852043077129089	23.970229441839997	
9.97931855695573	13.087552429526502	24.597202513372885	
10.284249405259562	13.266705529819365	25.268190641673375	
10.57414816998596	13.381566897424133	25.975412827835587	
10.843991896324008	13.425037860770358	26.709287077325673	
11.08862816129846	13.391306722027766	27.458510368960006	
11.302892282784965	13.276289905849547	28.210240391543078	
11.481777266135955	13.078041759932892	28.95043818365992	
11.62069822464536	12.797110675198082	29.664430812122657	
11.715818206282957	12.436790655352189	30.337658816948988	
11.763997972356618	12.00306228075321	30.956035310966307	
11.763108910316594	11.504497348107227	31.506773000843804	
11.712149945111923	10.951901466340082	31.978998344050762	
11.611328206763988	10.35781162617399	32.36424841768226	
11.462111749430322	9.73589635190814	32.65683693208582	
11.267157793391606	9.100235247428065	32.85399737458747	
11.030145004673907	8.464566094227655	32.95579854769391	
10.755719929347674	7.841754097041292	32.96498038593853	
10.449230706733124	7.2432107313617715	32.8865414068089	
10.116521651480102	6.678549914913361	32.72726305180866	
9.763696773293823	6.155364605678475	32.495200488456256	
9.396892899987092	5.679156026551977	32.1991742877584	
9.022097352121087	5.253450954629515	31.848278256888502	
8.64498019538799	4.879984609169553	31.45148846671574	
8.270749082021482	4.558914490214911	31.017373041408746	
7.9040707057774275	4.289140202053534	30.55386103505068	
7.549015348396552	4.068592290330579	30.06811786504837	
7.209033471875129	3.8945171473532403	29.566481773156728	
6.886960023893604	3.763735175209357	29.054459027642306	
6.5850463086669375	3.672856346035049	28.53677337275247	
6.305007440709967	3.6184539974386833	28.01743831119028	
6.048070397245347	3.5972111827618196	27.49982573159788	
5.815040865831056	3.606017011773412	26.986766612612044	
5.6063623209212246	3.6420369287023533	26.480639451471035	
5.422180764060497	3.702755176295719	25.983454106603038	
5.262408793150413	3.785995494874717	25.496927979038553	
5.126780285491808	3.889924988836158	25.022555211179807	
5.014888525951618	4.013045984617623	24.56166924318335	
4.9262389529346455	4.154177862529571	24.115491788517417	
4.860290159631812	4.3124329843915135	23.68517673693701	
4.816479377867882	4.487188633465848	23.271849653739896	
4.794249608972404	4.678056165977843	22.876640733132383	
4.79306976809146	4.884848571365106	22.50071372603574	
4.812449982190975	5.107546675592934	22.145291488682894	
4.851952088683316	5.346264380145467	21.811679357837356	
4.911195388246911	5.601213321938107	21.501287539007375	
4.989858556917798	5.872666036176853	21.215650883616682	
5.087678337088354	6.160916339409367	20.956446048352074	
5.204443899252894	6.466237911693776	20.72550894949169	
5.339987525100313	6.788838816919026	20.524848804271464	
5.494172022529439	7.128811691709736	20.35665942565796	
5.666874518056651	7.486078690782453	20.223326125612346	
5.857966020623771	7.86033031282766	20.12742677037759	
6.067286150814248	8.25095723099193	20.07172553132073	
6.2946134027382845	8.656974402729741	20.059160559366514	
6.539633595474312	9.076943754510683	20.092796418837523	
6.80189986314684	9.50887983648602	20.175808042129486	
7.080789098681007	9.950164220591926	20.311401581577556	
7.375453703711443	10.39745824085654	20.502699933374	
7.684769334822334	10.846614688502282	20.75262402412029	
8.007280712546278	11.29260076871744	21.063758013748505	
8.341147559680435	11.72944464028567	21.438186502931483	
8.684092735478464	12.150217859262039	21.877291833101243	
9.033354632276358	12.547066047883835	22.381499567194645	
9.385645901111568	12.91130010990586	22.949960239246884	
9.737120621726744	13.233560052283176	23.580158659959423	
10.083384133943724	13.504047187980747	24.267818661525776	
10.419532188421059	13.712867717040952	25.006766378925253	
10.740177535830249	13.850469017068383	25.7885621228812	
11.039602104105045	13.908167435866465	26.602558695148154	
11.311887516223306	13.878713974308651	27.435974298231184	
11.551051760112385	13.756856218188883	28.274086662324038	
11.75124676271978	13.539868845465556	29.10062581718227	
11.907071620289084	13.228025035313383	29.898442936642297	
12.013968556594735	12.82494305801033	30.650423674850856	
12.068197952211067	12.33753654733682	31.339993576228178	
12.067206489299616	11.775904448887655	31.95213296160023	
12.00977751591426	11.152884975443676	32.47415725568385	
11.896139864762217	10.483421231301518	32.89634967367925	
11.728026691088235	9.783789115729961	33.21240986045757	
11.508563891232262	9.070656805074083	33.419600733552926	
11.242115031676033	8.360187454508665	33.51864376380146	
10.934151595339316	7.667326592624469	33.51344313064735	
10.59094853447495	7.0051261435637056	33.41054001152738	
10.219319891474711	6.384338589163864	33.21849080540164	
9.826326885398382	5.813176807571255	32.94721474631287	
9.419011867091859	5.29729707091493	32.60734482892415	
9.004185225253318	4.840010156394856	32.209625528799336	
8.588207624754634	4.442479171153556	31.764488879660917	
8.176856874416398	4.104096093890586	31.281690533726426	
7.7752347348185324	3.822856712146365	30.770090229992597	
7.3877152188821835	3.5957324507849378	30.237531200330228	
7.017929681451399	3.419018913883958	29.690801763189338	
6.668789408974118	3.2886368020926158	29.135672551396357	
6.342538463519289	3.200372662401756	28.576986416734737	
6.040804140930041	3.1500847831869305	28.018741932594324	
5.764676202736755	3.1338438529442105	27.46421971215161	
5.514779000942417	3.1480348336274764	26.91609873469235	
5.291350027372966	3.189421136226248	26.37656663969175	
5.094319783478495	3.25517863450053	25.84741978747305	
4.923381333917536	3.342906356112503	25.33015306575413	
4.778040028801807	3.4506204849196855	24.82603923357713	
4.657679604937977	3.5767353650721563	24.336191573953265	
4.56161389978936	3.720036807973833	23.861618483148288	
4.4891217011993705	3.8796503757892453	23.403270491619633	
4.439482341237577	4.0550068861451125	22.962079029061893	
4.412002748489779	4.245806782676643	22.538989426240786	
4.4060386734678545	4.451983964166927	22.13498946687853	
4.421010715998053	4.673669796906162	21.75113527578611	
4.456415744918652	4.911158005954643	21.388576246204206	
4.511832722530967	5.164869461348185	21.048576920620185	
4.586925126429303	5.435315876046493	20.732537770565912	
4.681440269991085	5.7230629772207715	20.44201694358789	
4.795204283730502	6.0286913661097286	20.178750592114177	
4.928114097789774	6.352754129355292	19.94467231488965	
5.0801260018637375	6.69572997814287	19.741930896226567	
5.2512404175444285	7.05797077715041	19.572905833411593	
5.4414825150790564	7.439642340128683	19.4402201864658	
5.650878752594766	7.8406573643434845	19.346747872457293	
5.879430312547432	8.260596790588588	19.295607217732115	
6.127079010492738	8.698626332013035	19.29015832382602	
6.393668190116192	9.153399171831449	19.333968215392733	
6.678898151408557	9.622948075740243	19.43076174823362	
6.982275816845457	10.104572536369407	19.58435532053466	
7.303058778276828	10.594725391183198	19.798563547291305	
7.640193867230968	11.088903355241522	20.077069057901955	
7.9922503913382394	11.581545910234222	20.423245576910606	
8.357348179579432	12.065946991200548	20.839924447879326	
8.733082426688588	12.534190150869625	21.32910467432238	
9.116475209405762	12.977200061796198	21.891709925794594	
9.503910987276493	13.384807769404599	22.52722161155829	
9.89110620985389	13.745930028634957	23.233308333150298	
10.273107972204595	14.048876154842782	24.005478345607703	
10.644300326723737	14.28174263234036	24.836772864715478	
10.998459196749131	14.432934552167705	25.71754397148539	
11.328898421199927	14.491852502848342	26.635354622674296	
11.628684148779056	14.449690703174142	27.575052551814327	
11.890769603200022	14.300056191517127	28.51910157567971	
12.10833350679819	14.039794969449936	29.44808736292555	
12.275079302008567	13.66948455120134	30.34155876940941	
12.385564398213786	13.19380383329959	31.17898372829538	
12.435520942298652	12.621692753614731	31.940759516484647	
12.422132333070042	11.96610228879796	32.60930512466748	
12.344231445296451	11.243150944562785	33.17025235981066	
12.202422457644037	10.471325676240342	33.61314068326296	
11.999103499353996	9.670584496743245	33.93175738397101	
11.738353988680624	8.860991136034034	34.12440213881224	
11.425715867434297	8.061663964110682	34.193579439784386	
11.067946198438495	7.2897884027859305	34.14553867161045	
10.67270751256335	6.559868478423795	33.98958007389946	
10.248146274504053	5.883351541727142	33.73706176705602	
9.802524852421346	5.268506355608117	33.40049356793179	
9.343999303596682	4.720413982793346	32.992938032680314	
8.880279069371163	4.241337637007908	32.52718708975172	
8.418443136207122	3.831127519729178	32.01528951296906	
7.9647793115214665	3.4877019542804524	31.468196257282433	
7.5246910014066035	3.207544225447843	30.895559941036275	
7.102701553627284	2.986174110803787	30.3056885769958	
6.702448142922382	2.818550645120916	29.705565966450088	
6.326720557206695	2.699412967429244	29.100940189801257	
5.977544912588862	2.6235484017757096	28.496469796064744	
5.656266534718828	2.585989597632308	27.895875708792154	
5.3636520870249385	2.5821528918889443	27.302096331471574	
5.099986225658642	2.6079246321210814	26.717436731567698	
4.865147892630989	2.6597036070454485	26.143704703709886	
4.658715430823779	2.734417530961525	25.582323734505426	
4.4800417885862025	2.8295145659212473	25.03443228158781	
4.328321921159629	2.942938769125092	24.5009657503865	
4.202654192131899	3.0730966218502185	23.98272309571689	
4.102091858045907	3.218817434668649	23.480420537414005	
4.0256858955439	3.3793109589015744	22.99473541256932	
3.9725191733284104	3.5541253661947363	22.5263433673166	
3.9417332290689084	3.743106421901425	22.075948872242915	
3.9325493559575344	3.9463573016053948	21.644310363104655	
3.9442837972276656	4.164201496269002	21.23226482283103	
3.9763580688751734	4.39714748896054	20.84075012725039	
4.028304723659008	4.6458550693246075	20.47082675818676	
4.099769339388561	4.911102264536391	20.12369922648539	
4.190509337483364	5.193752135897652	19.80073804921107	
4.3003902377916114	5.494718690235531	19.50350312525863	
4.429379246167904	5.8149309036111045	19.23376858160477	
4.577533326981272	6.155291676787777	18.993544894493	
4.744987086692902	6.516632198979436	18.7851036565338	
4.931935732951063	6.899659287564831	18.61100056447289	
5.138614687108723	7.304893447495916	18.47409604688508	
5.365274708740612	7.732596482306036	18.377571026907127	
5.6121517804276735	8.182687047337005	18.32493504433911	
5.879431103441375	8.654642543400591	18.320024043434355	
6.167204554963427	9.147385749095658	18.366985132697163	
6.475420815264636	9.659156576360013	18.47024148426887	
6.8038276255277665	10.187374256832712	18.634417278111734	
7.151905303781053	10.72848212188784	18.864257047954613	
7.518791932585076	11.277798393606112	19.16446564454316	
7.90320066375396	11.829365769393624	19.539507633669384	
8.303332122717773	12.375816690293188	19.9933685105151	
8.716785607213922	12.908278622660857	20.52925899331448	
9.140472774997244	13.41634368291816	21.149243659134978	
9.570537515267306	13.888126935102807	21.853775184585462	
10.002286765640667	14.310436063967925	22.641139997725503	
10.430174176104723	14.669081084520057	23.50712076880671	
10.847791520627664	14.94935720205632	24.444488568168232	
11.247950399725852	15.136724295915135	25.44262747574748	
11.622832887607341	15.217660590102888	26.4873668098422	
11.964143505103817	15.180591331044404	27.56097808439875	
12.263352238406057	15.016880433092538	28.642471597182997	
12.512125105854654	14.721878990016389	29.70831976761297	
12.702826490647151	14.29584022564248	30.73354755668549	
12.828699756625397	13.744238428723614	31.69280913399238	
12.884453751432915	13.078028530647261	32.56199240580955	
12.86657698765029	12.313231920855669	33.319685324076836	
12.773656347180777	11.470179624639531	33.94852929531092	
12.606528832421883	10.57228359066276	34.43626361585897	
12.368196349939154	9.644370800441486	34.776308701883686	
12.063798576033978	8.711292662711944	34.96787237629661	
11.700275946524622	7.796322035308127	35.015545195410304	
11.28599346398365	6.919950458919749	34.928475548153536	
10.830298117278554	6.09897751730452	34.71933025246805	
10.343051297584958	5.346038027418131	34.403098422258196	
9.834171564250589	4.6696284981644	33.995838711177484	
9.313247809431378	4.074251365953266	33.51374907825418	
8.789211413525022	3.560961151070011	32.972296200466694	
8.270109122799179	3.127986958569731	32.385647665027996	
7.762941714649566	2.7714080077712873	31.76631567721499	
7.273580707605879	2.485813917747333	31.124998594969867	
6.806788674999175	2.264890527264791	30.470607811040836	
6.366253449301777	2.1019101842443555	29.810375494963203	
5.954661369012415	1.9901252545453216	29.150027270883783	
5.5738126623568895	1.9230542453493638	28.49400658047621	
5.224738121659774	1.8946814997539578	27.845692085925737	
4.907831452449225	1.8995830190847682	27.20760547768704	
4.622968688385074	1.9329918349990216	26.581599824170173	
4.369602362044066	1.9908168602620222	25.969021043249843	
4.1468892732588705	2.0696338050001897	25.370839672380857	
3.953770601879076	2.1666520079185863	24.78776009578028	
3.789051364327197	2.279668441923514	24.220306487680656	
3.6514669367372683	2.4070152853305804	23.668889830661467	
3.5397374261902517	2.5475046857364676	23.133859466752142	
3.4526124859652367	2.7003738933682935	22.615543424826356	
3.388907972529045	2.8652337474421725	22.114281323835197	
3.347530722549035	3.0420210119352307	21.630448667114297	
3.3274992286093115	3.2309546533401337	21.16447854096436	
3.3279586741805076	3.4324968115703443	20.716881079936947	
3.348190217819207	3.647318201734267	20.28826171656068	
3.387615881156317	3.87626710877913	19.87933921697885	
3.445800215153292	4.120341085824379	19.490964435175027	
3.522450078150605	4.380660495928964	19.124140853137103	
3.617413335488755	4.6584430524505525	18.780047748162847	
3.730671067101953	4.954978307382596	18.460063934482765	
3.862330989016306	5.2715995130088595	18.165794554721217	
4.012618436449737	5.609652602513398	17.899100611723714	
4.181864577330586	5.970460056349826	17.662130608407328	
4.370492096614148	6.3552771059313145	17.45735308034509	
4.578997504339217	6.765238384677268	17.287589311144025	
4.807929532671974	7.201293142695093	17.156045694968153	
5.057863073569317	7.664127145668303	17.066345218753337	
5.329366632299481	8.154067222456383	17.022551891924923	
5.62296484354431	8.67096153189873	17.02917739077558	
5.9390887208233805	9.214048354086945	17.091188896079462	
6.278019263891346	9.781794205962196	17.213976200179296	
6.639820251234372	10.37170760043579	17.403293021610736	
7.024258270855028	10.980137244905375	17.665162384987568	
7.43071059022821	11.6020613959118	18.005728551715034	
7.858061466303533	12.230875086670045	18.43103798709471	
8.304587496437982	12.858181944220956	18.946731849389682	
8.767832611825453	13.473597340803517	19.55763251431169	
9.244484632009035	14.06464837528154	20.267262853611523	
9.730265576528584	14.616834869424265	21.077299756057116	
10.219825453357027	15.113739689145879	21.98687829170606	
10.706695843933186	15.537432325454064	22.991896950689224	
11.183260754301552	15.86905427233342	24.084353747301492	
11.640800599712156	16.089666311796172	25.251794553534197	
12.069681719563386	16.18145215329659	26.47693856492147	
12.459631720377814	16.129121819090845	27.737638026394524	
12.80003910476385	15.921261989599316	29.007328862280954	
13.080474910614175	15.551866231928082	30.255910755076407	
13.291252516005398	15.021429490967503	31.451269854167652	
13.424005297581434	14.337791867938455	32.561028203048735	
13.472249597915827	13.516360352842531	33.55456124567894	
13.43192559959219	12.57928257611491	34.405389385678795	
13.301769514382075	11.55405412657247	35.09312018522481	
13.083435301885915	10.471971911075478	35.60443411991231	
12.781483587687188	9.365625864211186	35.933984319863924	
12.403071709471872	8.266691279160874	36.08412346822435	
11.957601100503705	7.203853697861352	36.06419394688882	
11.456173003478376	6.201217085623393	35.88918583944902	
10.910739795747427	5.277456293809343	35.57769075535946	
10.333648463464591	4.445403863021124	35.150456914095436	
9.737039451603145	3.7122613003643505	34.628771199247446	
9.132334124925983	3.0802594504858867	34.033096636979394	
8.529869903579618	2.54752138618596	33.38216069328483	
7.938639348119223	2.109040457568019	32.692374583313224	
7.36622104764783	1.7576616228734243	31.977615342998302	
6.818714861842565	1.4849289650394497	31.249210369068656	
6.300797729123369	1.2818086567745726	30.516112039333507	
5.815836152399569	1.1392483341272475	29.785183439508423	
5.366032668931536	1.0485839373175496	29.061520576214303	
4.9525936279591924	1.0018137053452831	28.348782768431928	
4.575876795188251	0.9917525978842935	27.649500331636286	
4.2355686725255755	1.012112236312619	26.96534272092203	
3.930833186851503	1.0575145276246012	26.297345031688597	
3.660443783291767	1.1234612461537403	25.646090418871243	
3.422902907428255	1.2062779644900485	25.01185256921326	
3.216543301365906	1.3030418169030984	24.394704149743593	
3.039610972035441	1.4115032822400977	23.79459806550273	
2.890334199406765	1.5300067703858957	23.21142532887122	
2.766977599380497	1.657414690015911	22.645056962796566	
2.667885638787194	1.7930368691422724	22.095373620141146	
2.5915141902164134	1.9365677009768656	21.562286539096633	
2.5364519719557177	2.0880313152999888	21.045752546048487	
2.5014369160016923	2.2477336694595	20.54578568614815	
2.485371407628404	2.416220780621396	20.062467916715228	
2.4873236215365804	2.594246821003984	19.5959581891415	
2.5065300436289286	2.7827463356240925	19.146502306645374	
2.542397081265284	2.9828113862535397	18.71444446484005	
2.594498425408492	3.1956737215129	18.300240284450354	
2.6625716540663116	3.4226898659630844	17.904472068431605	
2.746513899933282	3.6653285198126424	17.527866828055917	
2.8463769065215674	3.925159492085948	17.17131768316053	
2.96236114795133	4.20384257964818	16.835908512577003	
3.094810389306859	4.503114686541579	16.522942519714352	
3.2442033937102086	4.824774706939867	16.233974088013653	
3.4111469744973	5.170664678456923	15.970847077199384	
3.596367131806826	5.542644116108802	15.73573663301103	
3.8006972912531567	5.942555038042942	15.53119410096206	
4.025063479136352	6.372175362428583	15.360195283376656	
4.270466268638463	6.833158354894365	15.226192278960184	
4.537959331459005	7.326955805906543	15.133169144154666	
4.828623776847431	7.854722158976948	15.085700799877193	
5.143526421229933	8.417182303902054	15.088990545508826	
5.483674390665313	9.014472276394466	15.148904803072892	
5.84995491568753	9.645953852234214	15.27199552446965	
6.243063976338137	10.30997878458654	15.465480712077104	
6.66341591723904	11.003615371634924	15.73718665370806	
7.111032411816675	11.722343738995345	16.09542826815759	
7.585411717148231	12.459726207362609	16.548803620211565	
8.0853791608998	13.207059115838655	17.10587866398478	
8.608919801832263	13.953012471402152	17.774738273462862	
9.152993960499588	14.68332729691348	18.56238874992755	
9.71334702958776	15.380699470491683	19.47400161248192	
10.284330147728792	16.0247303801246	20.51198039626801	
10.858762169890575	16.59223537429319	21.67488538822457	
11.427819249541894	17.05783406144273	22.956336519020525	
11.981017404030318	17.3949675142318	24.34397728167912	
12.506370443400446	17.57751203503979	25.818564889672135	
12.99065615114889	17.581728099963357	27.353557734833036	
13.419823765770115	17.388481191888374	28.915347514012687	
13.779677543602936	16.98567128079388	30.464291096183945	
14.056685654558947	16.370331115574796	31.95670675367646	
14.238789503717229	15.55028934098837	33.34737658492443	
14.316304739292349	14.54474768783687	34.592838855863356	
14.282943608976517	13.383269262935274	35.655509677009185	
14.136218399119059	12.104191795395476	36.50619078385497	
13.877821140518463	10.751539922492139	37.12653635742634	
13.513574585736576	9.371339741339883	37.51014748947647	
13.053122891290865	8.00793680411042	37.66236373175495	
12.509204545255715	6.700728643215575	37.598694057791874	
11.896683522186022	5.481788024157119	37.34229172572118	
11.231704756089815	4.3745709827644355	36.92131422979876	
10.530676369105588	3.3937003822778595	36.36600166440075	
9.809426972225731	2.545601482116722	35.706264723148166	
9.082514360249576	1.8297346997009392	34.96982644905735	
8.362836377970906	1.2402292438670117	34.181063770262675	
7.661278666247469	0.7674062872135579	33.36040245502402	
6.9866534871664605	0.39928543363274605	32.52423793010518	
6.345732782519741	0.12280534867088089	31.685187274751332	
5.743393707611471	-0.0752180785070149	30.852547651219258	
5.182810834699943	-0.20742700526986094	30.03285087089302	
4.665700291098566	-0.2854766474181736	29.230422742335314	
4.192565537419314	-0.3197866205531926	28.44790160427779	
3.7629327405679294	-0.31944011026127067	27.68668545303155	
3.375575469249018	-0.2921813588538327	26.947297819747934	
3.0287110756801114	-0.24448100656215863	26.229675291394386	
2.720163901045901	-0.18163985536222604	25.53338334969353	
2.44751525294662	-0.1079134691476919	24.857773530794013	
2.2082161941517637	-0.026642484990216403	24.20209286939358	
1.9996832817710426	0.059619101865301005	23.565557200181402	
1.8193678703403673	0.14898545379527345	22.947396948131185	
1.6648089663075032	0.24013074586579158	22.346883493788305	
1.5336802197243893	0.33219114690990653	21.76334412047983	
1.423815327095607	0.424682910540298	21.196167279274018	
1.333219906785978	0.5174330346022034	20.644801389327426	
1.2600867894635304	0.6105185315876799	20.108753041479282	
1.202798592783492	0.7042181999315577	19.58758272117246	
1.1599260712166077	0.7989737707817564	19.08090053236084	
1.1302238567314566	0.8953590200081027	18.58836231917549	
1.1126263456619152	0.9940551355039803	18.109666783904107	
1.106238548418704	1.0958339670548378	17.644553536464635	
1.1103274661294382	1.2015458580660134	17.19280226022365	
1.1243144079782426	1.312111679362618	16.754233258822282	
1.1477663444146924	1.4285192364829296	16.328709217861874	
1.1803888589763627	1.5518221812893374	15.916138274383773	
1.222019613541991	1.68314180044785	15.516478531761143	
1.2726214527231887	1.8236719766234737	15.129744162480165	
1.3322774519163998	1.9746851750368695	14.756013040960767	
1.401188651286247	2.137539453251365	14.395437070622698	
1.4796716030539079	2.3136862333165285	14.048252783188227	
1.568155347664625	2.5046808904226827	13.71479666149828	
1.6671803645134171	2.7121934052613113	13.395523039283992	
1.7773996697081835	2.9380178990623618	13.091024784981908	
1.899581286140187	3.18408087851043	12.802057824297169	
2.0346113111298125	3.452448017737323	12.52957055622626	
2.1834968069174883	3.7453293045927065	12.274739217244651	
2.347367739268466	4.065082378391986	12.03901024836864	
2.5274771894597983	4.414213886340001	11.82415071980023	
2.7251991343244106	4.795378306947087	11.632307711860259	
2.942036294741074	5.2113494059831895	11.466072011711304	
3.179624133370534	5.6649865356452604	11.328556758420271	
3.439708724621824	6.159200487970415	11.223484585400346	
3.7241503188663634	6.69688159339376	11.155290888636115	
4.034909413975017	7.280804148200694	11.129235442713389	
4.374013882400091	7.913495031707348	11.15151642644255	
4.743511750202373	8.59705594312149	11.229384134685144	
5.145414224417095	9.332928688024602	11.371251652994005	
5.581633565160144	10.121592944429612	11.586799771677263	
6.053917389674362	10.962185657086826	11.887070799195907	
6.563671733428899	11.852023268811966	12.284434121366624	
7.1117842897775105	12.786026693401723	12.792478278360235	
7.698441931258193	13.756061263558614	13.425796470306718	
8.322858083882485	14.75019216725983	14.199520167995967	
8.982970863665617	15.751906078037916	15.12861988325908	
9.67510036113328	16.7393951322993	16.226871152835148	
10.393562516737237	17.68500347947181	17.505385322151742	
11.130268010986121	18.5549769968724	18.970693275067312	
11.874418798291025	19.309841466003668	20.62262206135166	
12.61224983327134	19.905540421312942	22.451771055426047	
13.326999890873624	20.295675730333432	24.43712443559275	
13.999055977843117	20.434740879936452	26.544179074448657	
14.606562004166124	20.282634738680102	28.7241173120319	
15.126471398946638	19.810017111805497	30.914623872157748	
15.535797570552614	19.003281111709267	33.04285020991081	
15.81341061089223	17.868883836332955	35.03064937022594	
15.941883003152306	16.43562062131033	36.80149421107564	
15.909245043563335	14.754040804728653	38.28821159176506	
15.71036783562387	12.892082773617211	39.44054318745574	
15.347691579562525	10.92889547553647	40.23001132140769	
14.831120661991124	8.946361728330483	40.652115843846595	
14.177204142031815	7.0209034371243195	40.72502619820135	
13.407759594074136	5.216668902293533	40.48553098426645	
12.547686689158862	3.5814292746827694	39.9824277125084	
11.623293367164477	2.1449843405412485	39.27048278032944	
10.660374950039296	0.9202293302953564	38.40432945366204	
9.682786458879796	-0.09417076281823356	37.43407202171464	
8.711395401829497	-0.9102645871331486	36.40250821010426	
7.763632730771327	-1.5471166059333887	35.344026903675505	
6.853209789371945	-2.0276419005721826	34.2845876969717	
5.990279746302286	-2.3760179444395053	33.24258636065553	
5.181747832030157	-2.6158518465753513	32.23009641845894	
4.431694681108556	-2.769006339665191	31.254231697322066	
3.7418372341395782	-2.854967353920795	30.318427070429788	
3.1120067220840117	-2.8905820449469486	29.42354919399074	
2.540572924656767	-2.890075580114299	28.568783838607704	
2.0248287433435124	-2.865220953021109	27.752312898257323	
1.5613118424405392	-2.8255957166347114	26.971803146407144	
1.1460724816562544	-2.778871328377209	26.224741195533294	
0.7748871451378938	-2.7311048507382	25.508650228315688	
0.44342643497735756	-2.687013912820233	24.82121971961889	
0.14737626667861536	-2.6502231795692124	24.160372944347944	
-0.11746925891979082	-2.6234829998999927	23.524294322419685	
-0.355137718376846	-2.60885880882612	22.91143296089174	
-0.569447456877777	-2.6078872927834067	22.320487501246536	
-0.7639784252825599	-2.6217120404304994	21.750387417715743	
-0.9420639406951691	-2.651194212493193	21.200270690655397	
-1.1067933214441248	-2.6970034419242004	20.669462677421414	
-1.26101877152513	-2.7596936225983555	20.15745807427567	
-1.407370117014982	-2.8397634700772434	19.66390670401828	
-1.5482744414589482	-2.937704858570317	19.188603529194342	
-1.6859758081664513	-3.0540421789197683	18.731483339017824	
-1.8225575799416207	-3.1893628273772845	18.292619839593378	
-1.9599645556252216	-3.3443411009988844	17.872229304862117	
-2.1000254388808886	-3.5197557022170476	17.470678435492854	
-2.244474576874445	-3.71650199335838	17.088496429118308	
-2.3949737665029747	-3.935598686422125	16.726391919848087	
-2.5531265239344227	-4.178193878673859	16.385274299085708	
-2.7205001439209964	-4.445559680775255	16.06627938213705	
-2.8986438302347977	-4.739083067442612	15.770800289063704	
-3.089097884605702	-5.060254672638742	15.500523844872689	
-3.2933981968705126	-5.410650805005377	15.257472256354136	
-3.5130802952295843	-5.791903948321581	15.04404982147939	
-3.7496872155067704	-6.205657011772777	14.863094427271328	
-4.00478499108598	-6.653496842347785	14.717933602231795	
-4.279938117260202	-7.13688933630504	14.612444956957455	
-4.57668109387705	-7.6570882863651235	14.551115958009495	
-4.896505628856227	-8.215006245894747	14.539101048108728	
-5.240827846905455	-8.811058083709757	14.582272402707645	
-5.610943109302331	-9.444964877921766	14.687256504443656	
-6.007956089772693	-10.115522113523998	14.861442413684543	
-6.43269035770251	-10.820327378344555	15.112946484118865	
-6.885581719913065	-11.555462751982873	15.45051827234199	
-7.366559572237759	-12.315127082359613	15.883372390391779	
-7.874920327690409	-13.091213547713766	16.420930936622185	
-8.409136447021096	-13.872921520117618	17.072404627126513	
-8.966630548681174	-14.646437418680772	17.846189263285485	
-9.543604811756625	-15.394604785678315	18.74913679168012	
-10.13482782158293	-16.09684012892126	19.785565632878523	
-10.733440680182587	-16.729243721134555	20.956162470025117	
-11.33081379386827	-17.26506858565271	22.25677806370158	
-11.916501643353769	-17.675722212687496	23.67710608472505	
-12.47830755521804	-17.932277188027694	25.199525911894547	
-13.002486138464745	-18.007373754477157	26.79853768311018	
-13.474159770869871	-17.877764774614636	28.440526559953767	
-13.87805105372589	-17.52699073264139	30.084742577154312	
-14.199176274353464	-16.947980793055276	31.684867527709738	
-14.423680481011829	-16.145109287322185	33.19154815695171	
-14.54011236438328	-15.135232680089166	34.55643084861591	
-14.54055163855478	-13.947382392324682	35.73647212427	
-14.420870503864057	-12.621073623193478	36.69670385852527	
-14.181533106850763	-11.203149248375865	37.41382846271277	
-13.827617590798454	-9.743820542215762	37.87770733267456	
-13.368548105959958	-8.29243968422363	38.09149750249334	
-12.81724587239829	-6.893531236624929	38.070040875358565	
-12.189346014881064	-5.583938975363944	37.837498670337894	
-11.50204523424185	-4.3910669794237	37.42408666029255	
-10.773032221110261	-3.3324127310051637	36.86285575750443	
-10.019493478787897	-2.416119359737497	36.18682517774293	
-9.25739588971208	-1.6424389712964134	35.42677740676867	
-8.500872191724014	-1.005370163070686	34.6098189955452	
-7.7619176362044	-0.4945351871067427	33.75865362049535	
-7.050256350411647	-0.09686015707026696	32.891441215332215	
-6.373371370291629	0.20199646817115635	32.02206569731324	
-5.736651405995467	0.4165667782473461	31.160664385502617	
-5.1436141587187425	0.5607842634588982	30.314254370556807	
-4.596168635134774	0.6474858899527944	29.48737947132364	
-4.094879291722475	0.6881356467465851	28.682704959692224	
-3.6392387181494374	0.6927106078157579	27.90152806501508	
-3.227922768727044	0.6697046604010224	27.14419656068675	
-2.8589842672618575	0.626207454403764	26.410431588987358	
-2.530042671683564	0.5680250378870152	25.699568234503843	
-2.2384579424690236	0.49982307441130946	25.010732189498235	
-1.9814440128550987	0.4252753138090628	24.342957487535084	
-1.7561731847496813	0.34720778126735113	23.69526490742797	
-1.5598510019945286	0.26773218250674186	23.066709023140223	
-1.389777181539427	0.1883680935971991	22.456404620261264	
-1.2433926689836787	0.11015077245889494	21.8635397377554	
-1.1182990401606663	0.03372097416235112	21.287376293955024	
-1.0122819212940706	-0.04059477969558831	20.72724818002952	
-0.9233197998498148	-0.11271846788524992	20.18255506040348	
-0.849585639214091	-0.18276671239268938	19.652755189659374	
-0.7894436553399735	-0.25100699269975274	19.13735798791118	
-0.7414456899480548	-0.3178214073866804	18.635917244372198	
-0.7043238453830336	-0.3836788182304032	18.14802525191403	
-0.6769769462443493	-0.44911542553298106	17.67330757992688	
-0.6584627699132921	-0.5147180206237845	17.211419236889224	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.016582582847588973	0.016594496908628596	0.01660767119197143	0.01661402209426103	0.0166347349026508	
0.00015848931924611142	0.01656952837935489	0.016588411160902268	0.016609291269851147	0.016619357578697504	0.016652183800227795	
0.00025118864315095795	0.01654883845540575	0.016578766309108595	0.01661185977394524	0.016627815845262225	0.01667983843812805	
0.00039810717055349735	0.016516047206182796	0.016563481314637595	0.016615932716077583	0.01664122651950506	0.01672366808608153	
0.000630957344480193	0.016464076733219295	0.016539258900775573	0.01662239324285406	0.016662494093661682	0.016793133359358826	
0.001	0.01638170952892794	0.016500875700887936	0.016632645931427235	0.01669623366002653	0.016903228228053055	
0.001584893192461114	0.01625116758611572	0.0164400594901415	0.01664892903549435	0.016749788934070694	0.017077716079519665	
0.002511886431509582	0.01604427644144945	0.016343715689074476	0.01667482035874675	0.016834871262927237	0.017354257526507644	
0.003981071705534973	0.015716388685030717	0.016191132267880104	0.016716066098439456	0.01697021883476082	0.01779253350525556	
0.00630957344480193	0.01519676545082068	0.01594959227907785	0.016781961215947813	0.017185955792342993	0.018487105047460105	
0.01	0.014373382991702327	0.015509582305847786	0.01688769943086056	0.01746460041451721	0.019587743784985446	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.001643225795478012	0.0016552445593832118	0.0016684274491917481	0.001674955253129563	0.001695596964756585	
0.00015848931924611142	0.0016301046836000508	0.0016491543565322652	0.0016700507305488568	0.0016804049959827884	0.0017131082030972344	
0.00025118864315095795	0.0016093116137490008	0.0016395063455783608	0.0016726320459221843	0.0016890632768682458	0.0017408650962263653	
0.00039810717055349735	0.0015763633695037946	0.0016242263192702347	0.0016767446187972456	0.0017028376540412038	0.0017848649844801297	
0.000630957344480193	0.0015241616083249095	0.0016000377381274959	0.0016833160909276697	0.001724795642634585	0.001854618884505725	
0.001	0.0014414774178468034	0.0015618882668476497	0.0016938638102372422	0.0017599030218275662	0.0019652123980161114	
0.001584893192461114	0.0013105847853884368	0.0015020598014992927	0.0017109072682170918	0.001816265752339521	0.0021405745068102298	
0.002511886431509582	0.0011036733719207103	0.0014088017690425522	0.0017387129715970844	0.001907232924301389	0.0024186553356140787	
0.003981071705534973	0.000778303164773171	0.0012658501700882332	0.0017846734564792462	0.002054929907312076	0.0028596112932687033	
0.00630957344480193	0.00029348756680534847	0.0010951730108512002	0.0018618801082979975	0.002296012736154432	0.003558719432478221	
0.01	0.00047135961729645166	0.000823926447177738	0.0019883606354429637	0.0026322875339503567	0.004666729110643379	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.00014486885182195876	0.0001570500116936246	0.00017024564407652654	0.00017700559447234428	0.00019729567272612825	
0.00015848931924611142	0.00013167670045685832	0.00015104988660523326	0.0001719245100298848	0.00018270961759915574	0.00021476050701665412	
0.00025118864315095795	0.0001108337531791319	0.00014178540425128583	0.00017466762409788615	0.00019191888242364757	0.00024246260269245723	
0.00039810717055349735	7.810475810431551e-05	0.00012888578286727922	0.00017921147345705934	0.00020687804591308442	0.00028640556141987646	
0.000630957344480193	2.983261795079369e-05	0.00011259921537722529	0.0001867640491918031	0.0002313086974600969	0.000356107135464721	
0.001	4.647391134970487e-05	9.64634670591333e-05	0.00019920937920922115	0.0002713132391774842	0.000466647532300508	
0.001584893192461114	3.4050964453822294e-05	0.00013158201814581424	0.0002202679941578563	0.00033670053368696517	0.0006419125956625622	
0.002511886431509582	0.00010602588196161746	0.00021882076691724889	0.0003130566795735207	0.0004429337601497659	0.0009197322415113631	
0.003981071705534973	0.00018676889753405286	0.00033894237675934774	0.00047461691938133124	0.0006673013514970682	0.0013600161773760834	
0.00630957344480193	0.0003291363765868846	0.0005191413122447566	0.0007972500953479461	0.001004141278303259	0.0020576168118882528	
0.01	0.0005743306998978107	0.0008840655053141346	0.0012717307984065366	0.0015488389282930094	0.0031626286312590114	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	4.571402571097493e-06	1.1353259165548822e-05	2.1551472139150487e-05	2.869103797077987e-05	4.7805073337547204e-05	
0.00015848931924611142	6.399225738097217e-06	1.4371575681840004e-05	2.385155514300011e-05	3.522203511768484e-05	6.521910131557458e-05	
0.00025118864315095795	1.3380439978266162e-05	2.3224356996673617e-05	3.390293381563044e-05	4.5784855342695036e-05	9.283604633251334e-05	
0.00039810717055349735	2.337076911885751e-05	3.4941996173051576e-05	5.413343406689696e-05	6.751280922428104e-05	0.00013662082376081003	
0.000630957344480193	4.000343666366092e-05	5.427540878677199e-05	8.059925366478523e-05	0.00010268477832609423	0.00020602530809372233	
0.001	5.723945375122056e-05	9.105934786523347e-05	0.00012891048743423304	0.00014772279390681868	0.00031485426759663793	
0.001584893192461114	8.273107029010344e-05	0.00014366155708256097	0.00019771108754869365	0.000236391074125909	0.0004888425291507775	
0.002511886431509582	0.00012355887784438538	0.00022474274522160025	0.0003128682191100038	0.0003771374070519122	0.0007645570821085866	
0.003981071705534973	0.00018859184859922336	0.00035899491308656297	0.0004955110993590166	0.0006004132768788321	0.001201433454995467	
0.00630957344480193	0.00029189595318950364	0.0005719213865177822	0.0007842642888448077	0.0009532289591636781	0.00189357487253953	
0.01	0.000455789775207031	0.0008704986304690514	0.0012232416222518632	0.0015233606558675656	0.0029898792891138158	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	6.382080386520346e-06	9.523011381132277e-06	1.2854362428671228e-05	1.5844469729676745e-05	3.2271899546720034e-05	
0.00015848931924611142	9.296654963230819e-06	1.5862077289227513e-05	2.170779087369541e-05	2.9286172637792873e-05	4.9709088971043716e-05	
0.00025118864315095795	1.3554764145240659e-05	2.791615990911883e-05	3.509695156785055e-05	4.569619034937751e-05	7.734502287766141e-05	
0.00039810717055349735	2.9880078560964566e-05	4.445844393805182e-05	5.8295061819852755e-05	7.175329604490094e-05	0.00012080894731144385	
0.000630957344480193	4.691943197645962e-05	7.04380069606086e-05	9.302842108349353e-05	0.00011309261459636922	0.00018974970115202087	
0.001	7.288401404449445e-05	0.00011234947415287386	0.00014643483351415768	0.00017867769995224758	0.00029901113722879464	
0.001584893192461114	0.0001140890040525053	0.00017894548795507447	0.00023231529437761457	0.0002822893085227748	0.00047216913449416617	
0.002511886431509582	0.00017956994771134235	0.00028520051659011996	0.0003688416645712561	0.0004466241664641277	0.0007465719662897006	
0.003981071705534973	0.00028402684574690555	0.00043923374405083914	0.0005488085318219001	0.0006447360634120816	0.0011813517868670398	
0.00630957344480193	0.00045237681162372964	0.0007034691741537825	0.0008021944052019683	0.0009642705735691418	0.0018700103395489377	
0.01	0.0007320057677560497	0.0010575390905205242	0.0012850403188975903	0.0020863881502853664	0.002960060883331488	
0.01584893192461114	0.000741229534854316	0.002671111064010481	0.0035795829121898068	0.004810957429312476	0.011197473264776842	
0.025118864315095822	0.004772938393272422	0.006624678386775138	0.00874304081319998	0.011731579357165898	0.021254019082040707	
0.039810717055349734	0.009461485537443682	0.014754434842039043	0.018077873379797153	0.02427202527136073	0.03811530390218845	
0.06309573444801936	0.019264234096457878	0.027332883944795675	0.03076848595963201	0.04213097861416755	0.06252815948686422	
0.1	0.03293657370654148	0.04645275207329395	0.05282193982873138	0.06712483814522276	0.10107307701590139	
0.15848931924611143	0.053373938555591034	0.07472781447093504	0.08379633800376643	0.10881595879563241	0.160563347103762	
0.25118864315095824	0.0876087222200067	0.1191487754414923	0.1357281207510094	0.17289823225807283	0.2518398387513962	
0.3981071705534973	0.1525532957606721	0.19309688635075012	0.20707487118002238	0.30220814653312367	0.4003684557869311	
0.6309573444801936	0.2484749309489403	0.30814289828504926	0.34158683066825474	0.5336199248967434	0.6389634539178741	
1.0	0.3714695121935852	0.4768821050161834	0.5988779214097351	0.8591955479477058	1.326327031682953	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	7.911266135959947e-06	1.474408772395072e-05	1.8125604012338064e-05	1.9043769195245405e-05	4.042379703956417e-05	
0.00015848931924611142	1.2016128124870122e-05	1.7992785472963906e-05	2.4206035958505055e-05	3.0097676587118132e-05	4.795610092811787e-05	
0.00025118864315095795	1.8532354979477848e-05	2.826910224990704e-05	3.698859222565031e-05	4.499513213050843e-05	7.540221616301748e-05	
0.00039810717055349735	2.8872275606080022e-05	4.4960511207207706e-05	5.8551434143364436e-05	7.100579207923005e-05	0.00011890049678353853	
0.000630957344480193	4.528983557471941e-05	7.15175480204889e-05	9.279847632254217e-05	0.00011226121636006851	0.00018783640373605008	
0.001	7.141643528014314e-05	0.00011393687381427237	0.00015268369062207415	0.00020090903756051702	0.00029707585521875654	
0.001584893192461114	0.0001132464426662152	0.00018829280785482948	0.0002499535828168908	0.0003787928441672596	0.00048397608020127265	
0.002511886431509582	0.00021077924014539562	0.00033079294417029354	0.00043575377813375295	0.000606064122263731	0.000793533693344848	
0.003981071705534973	0.00029868438859325346	0.0007084824892701074	0.0009939679541811867	0.00108293204975123	0.001305596488300879	
0.00630957344480193	0.001276579318606105	0.0016750022554604272	0.0021493790138736226	0.002716022325478156	0.004969476140213304	
0.01	0.0028617608352074094	0.003411532144775539	0.004247990102153784	0.005982215843419084	0.009459341554518462	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	2.6837963996617717e-05	3.413573045162728e-05	3.648900494658784e-05	4.5871548032411866e-05	6.121996860176699e-05	
0.00015848931924611142	4.2309134390233606e-05	5.400675239055746e-05	5.790774430009488e-05	7.279663274300087e-05	9.711439863697444e-05	
0.00025118864315095795	6.694446354607301e-05	8.534646869023157e-05	9.233252714203413e-05	0.0001160360691587501	0.00015405643724423416	
0.00039810717055349735	6.795296555246275e-05	0.00011535696329200444	0.0001351548230381104	0.00014708890312637764	0.0002444763065532252	
0.000630957344480193	0.00010886614797364012	0.00017103405958293334	0.00020817098849718453	0.00023459198987421325	0.0003884255721149975	
0.001	0.000177600565185659	0.00024116248259408156	0.0002867734374771343	0.00034526124363631243	0.0006189740654865251	
0.001584893192461114	0.0002983415867428098	0.0004290376637645759	0.0005120159868817909	0.0006703829582669109	0.0012272393082534707	
0.002511886431509582	0.0005954512396431562	0.0007657000506162834	0.0009910068427329433	0.001198536277493344	0.0022858764934362555	
0.003981071705534973	0.0010366951321018009	0.0014818890891804262	0.0018274781819430485	0.0024945723363697823	0.003870250144496433	
0.00630957344480193	0.0018829821044784101	0.00278885424706007	0.0030203783509312743	0.004197945682394545	0.00635172534715411	
0.01	0.0037199411884234774	0.004604038009068668	0.0051447848315360764	0.006842766436922364	0.010322658623597027	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	2.6962861572879474e-05	3.42135260860968e-05	3.6520654341248146e-05	4.704672934716965e-05	9.19609894737828e-05	
0.00015848931924611142	4.362004131979559e-05	5.4344969190579524e-05	6.008664763211449e-05	9.795518737958161e-05	0.00014995352177116607	
0.00025118864315095795	6.903311877902932e-05	0.00010512952554396398	0.00011261186021281513	0.00015575906935039782	0.00023915270356060598	
0.00039810717055349735	0.00011004823397970989	0.00017162029833904714	0.00019408604398339532	0.00024888763558815767	0.00038420892570718867	
0.000630957344480193	0.00020031124801770913	0.00027662353975366487	0.00031246313671574595	0.00041229230825254467	0.0006198730980450466	
0.001	0.0003177413526812358	0.0004406013486305969	0.000507617924124633	0.000666197528559821	0.0010066150056251394	
0.001584893192461114	0.000504905205488777	0.000704463642799198	0.0008146957029846933	0.001075066763718034	0.001624504190502444	
0.002511886431509582	0.0008040048885737628	0.001130467992103822	0.001306755944950353	0.0017167809041161801	0.002606381100363684	
0.003981071705534973	0.0012819891453024603	0.001812117610553388	0.002089890883823818	0.002735733844195217	0.004149968581279833	
0.00630957344480193	0.002043243551706894	0.0028920457904356104	0.0033311385035336427	0.004347340312815708	0.006612898098391469	
0.01	0.0038759223165338373	0.004684189937677926	0.0052957656555239555	0.007014733425284919	0.010499572416997532	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.283797274717707e-05	4.3435492961336194e-05	4.924614943823606e-05	6.48585128546787e-05	9.650024196791957e-05	
0.00015848931924611142	5.181057054554752e-05	6.866997577090791e-05	7.844377394440805e-05	0.00010315710943950958	0.00015506442044214942	
0.00025118864315095795	8.001010586974265e-05	0.00011003180026046394	0.00012659120939948338	0.0001659914249716254	0.00024963388407226925	
0.00039810717055349735	0.00012684660676683115	0.0001757321675089323	0.00020369499381822043	0.0002684683087243653	0.0004039399708660499	
0.000630957344480193	0.00020160563981787703	0.0002817599537270605	0.00032674341478279275	0.00042979205340330627	0.0006504661910034483	
0.001	0.0003211115252324951	0.00045235948266495114	0.0005231985042518989	0.0006854372546818875	0.0010415706323872178	
0.001584893192461114	0.0005117771065492508	0.0007236135496661329	0.0008351140497794772	0.0010907651646655824	0.0016644082899936572	
0.002511886431509582	0.0008147139754475915	0.0011524308940733916	0.0013290708421545652	0.001733218300786992	0.0026413411030175903	
0.003981071705534973	0.0012949152213250902	0.0018305594603480668	0.002111605854753256	0.0027503635096314937	0.004187757604090709	
0.00630957344480193	0.0020559263774855203	0.002904376212060429	0.0033492342539979186	0.004362447434150334	0.006638701285355561	
0.01	0.0038888955164515606	0.0046940790621948034	0.005309309454226889	0.007039493804950506	0.010517613570391025	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.292299160762531e-05	4.561001424345692e-05	5.36151202679721e-05	6.936844627504851e-05	0.00010404152275312069	
0.00015848931924611142	5.194966635042748e-05	7.248490555471942e-05	8.464563974979933e-05	0.00010974368359588152	0.0001656070336381024	
0.00025118864315095795	8.213635712752238e-05	0.00011509884344429125	0.00013384332134349806	0.00017375328262489266	0.00026321179005332393	
0.00039810717055349735	0.00013000040342999277	0.00018265537699210707	0.00021183229731984825	0.00027522394563529555	0.0004169135048067307	
0.000630957344480193	0.00020587706773054313	0.00028974811739196783	0.00033545969331569086	0.00043585186575160513	0.0006624329075584295	
0.001	0.0003261547039108241	0.0004595247530340376	0.0005314357052481871	0.000690945547938881	0.0010515315387200114	
0.001584893192461114	0.0005168225805216735	0.000728441568203654	0.0008418702148742528	0.0010953505083058463	0.0016684031616034168	
0.002511886431509582	0.0008191011752139263	0.0011554162259882227	0.0013344735696274052	0.0017362700812225188	0.0026448172163567093	
0.003981071705534973	0.0012981808086232102	0.0018322409287813784	0.0021148283013602952	0.0027525112070353967	0.0041916188305837	
0.00630957344480193	0.002058298583760918	0.002905459511253558	0.003351477783481277	0.004364243773069193	0.00664134072701066	
0.01	0.0038903255483373794	0.0046952401069298355	0.005311099454984262	0.007042191431280768	0.0105194612550114	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.293159422492251e-05	4.5645561876593e-05	5.365131516703493e-05	6.940204903133526e-05	0.00010417331428111182	
0.00015848931924611142	5.1963739342521007e-05	7.252658705852894e-05	8.470257058159677e-05	0.00010979557977054737	0.00016580667722293588	
0.00025118864315095795	8.215906941523682e-05	0.00011516365854511774	0.00013393147848239604	0.00017383159701207627	0.00026349614978271493	
0.00039810717055349735	0.000130036533936983	0.00018275483264908055	0.00021196432558050115	0.00027533629295054386	0.0004183271489781546	
0.000630957344480193	0.00020593342760823666	0.00028989531355888765	0.00033564502584038016	0.0004362292280611549	0.0006637119230046933	
0.001	0.00032623947403105007	0.00045972589203411435	0.0005316705025507234	0.0006912618768587359	0.001052585439580782	
0.001584893192461114	0.0005169414381652686	0.000728940070691418	0.0008423502112257475	0.0010955366713499618	0.0016688024870544016	
0.002511886431509582	0.000819249365566093	0.0011557312707400598	0.001334731186393106	0.0017364477228993015	0.00264516454575291	
0.003981071705534973	0.0012985339574236986	0.001832422609756788	0.0021150558640822374	0.002752664314301204	0.004191894711941687	
0.00630957344480193	0.0020585474560525924	0.0029055813475346044	0.003351662181958681	0.004364364649792493	0.006641544064025474	
0.01	0.00389045564258385	0.00469534308987603	0.005311238454410401	0.00704231192441191	0.01051960396326804	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.07088831486038139	0.07093505771230484	0.07094862374164927	0.07096418280247985	0.07096908456232452	
0.00015848931924611142	0.0708561944356931	0.07093028387733041	0.07095178463926254	0.07097644120007528	0.07098421017597868	
0.00025118864315095795	0.07080528679647051	0.07092272833035326	0.07095680484430708	0.07099587560207316	0.07100818913652436	
0.00039810717055349735	0.07072460325683035	0.07091077992290563	0.07096478771400212	0.07102669257999833	0.07104620958136804	
0.000630957344480193	0.07059672733279333	0.07089194573737441	0.07097750543175158	0.07107557299428677	0.0711065088510352	
0.001	0.07039410378913856	0.07086220019329084	0.07099785083083932	0.07115314094224813	0.07120218000483555	
0.001584893192461114	0.07007287514637767	0.07081547361231542	0.07103046003539251	0.07127633478101159	0.07135406779968935	
0.002511886431509582	0.06956374804623389	0.07074246562294247	0.07108313728436622	0.0714721746201082	0.07159544575801301	
0.003981071705534973	0.06875682453351374	0.07062942813553508	0.07116903352921007	0.07178408569856219	0.0719795983576594	
0.00630957344480193	0.06747760896125013	0.07045707904506435	0.07131087688476992	0.07228223159043404	0.07259266912031168	
0.01	0.06544939293658208	0.07011642657461632	0.07204324728394178	0.07308185246181269	0.07378336293632493	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.007408080910482276	0.0074577093320597615	0.00747256240970209	0.0074878664286438905	0.007493206628552087	
0.00015848931924611142	0.007373920827743812	0.007452633319493703	0.007476146572559147	0.007500383800746495	0.007508882225666952	
0.00025118864315095795	0.007319789136076079	0.007444682751748793	0.007481879976998746	0.007520247986637326	0.007533803696876124	
0.00039810717055349735	0.007234017685320795	0.007432319875981847	0.0074910999887472345	0.007551794021606127	0.007573586017541267	
0.000630957344480193	0.007098135017427339	0.007413326073238175	0.007506048890466832	0.007601971216407563	0.0076369552773055405	
0.001	0.0068829246799509795	0.007384734499602638	0.0075305947333252	0.007681848046683045	0.007738551006547025	
0.001584893192461114	0.0065421256915293696	0.00734321380372586	0.007571693811847955	0.007809472072799138	0.007902362988842579	
0.002511886431509582	0.006003272029136462	0.007286907323271814	0.007642673166899958	0.00801400026788681	0.008168598936566674	
0.003981071705534973	0.005153686540657909	0.007222760795227742	0.007768686876867846	0.008344185633127466	0.00860503447697389	
0.00630957344480193	0.003830431778609936	0.007171471161115533	0.007988036092937977	0.008884198431613309	0.009327196395749497	
0.01	0.0020035269020977544	0.006935942035919821	0.008574018734237923	0.009667572714011016	0.010281135086607843	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.0009434438730544413	0.0009901969747949744	0.0010035809675388938	0.0010153809692573942	0.0010215919424818609	
0.00015848931924611142	0.0008415180017074358	0.0009796258531206657	0.0010047457579582361	0.001018179035110501	0.001034611909309618	
0.00025118864315095795	0.0008388055780773471	0.0009671275470065966	0.0010022905620467198	0.0010265169339446199	0.0010570000615336853	
0.00039810717055349735	0.0007839621958837934	0.0009129980438478271	0.0009913871071302203	0.001046045831626089	0.0010936635816206732	
0.000630957344480193	0.0006625590419630085	0.0009220212767806602	0.0009913737066431982	0.0010414168866771441	0.0011545092948184244	
0.001	0.00035755295469284135	0.0009116226955397756	0.0010457402157211808	0.001098855019159898	0.0012571059602834696	
0.001584893192461114	0.00015265926356975592	0.0009157292581513508	0.0011475603203211764	0.0012589719882650497	0.0014332394535538561	
0.002511886431509582	0.00035916078477655827	0.0009665590307758794	0.0012997315570166669	0.0015552922486504073	0.0016686350823422562	
0.003981071705534973	0.0010930062660937274	0.0013746078813944003	0.00166384374909031	0.0021037403435541415	0.002749345666040257	
0.00630957344480193	0.0017013087351139037	0.0022135474532812764	0.0025086411081442174	0.0032895745248003134	0.004924646178649015	
0.01	0.0028674929012377334	0.003746209793962605	0.004338846297182625	0.005474188966671482	0.008584115717934418	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	6.0841339862591285e-05	0.00011960112259808687	0.00013275288375963902	0.00014210382294726272	0.0001604150003829466	
0.00015848931924611142	4.01971804633416e-05	0.0001234568551252025	0.00014233139103880796	0.00016008460736103056	0.0001827969696329318	
0.00025118864315095795	6.029108708700985e-05	0.00013339321747903545	0.0001639434203573105	0.00018785116429445792	0.00022691706575755997	
0.00039810717055349735	0.00013219224290423923	0.00016445793571113	0.00020524326406401623	0.0002492916951596244	0.00033163218943603115	
0.000630957344480193	0.00018592652594342867	0.0002471511121025351	0.00028380996158213303	0.0003632953801529451	0.0005324929212096584	
0.001	0.00030612037607295615	0.0003827579379598159	0.0004464864481012383	0.0005578511958655894	0.0008842795684015163	
0.001584893192461114	0.0005011231944647923	0.0006279431737808855	0.0007249570565395261	0.0009328501455698852	0.0014958839388766593	
0.002511886431509582	0.0007832409375233495	0.0010220352828792206	0.0011760774153081648	0.0015524142228853573	0.002422525405889341	
0.003981071705534973	0.001247914793216168	0.001689688631893762	0.0019515464818820293	0.0025543563018074634	0.003906741413060838	
0.00630957344480193	0.0019985843349457255	0.002756330543480748	0.003164368855826352	0.004164938846073447	0.006269397853437489	
0.01	0.0036919469514189733	0.004497164906972625	0.005107017960050506	0.006816740800803178	0.0101079283039893	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.631801141602164e-05	4.7205111124480074e-05	5.487064526415874e-05	6.598968485443546e-05	9.973620093064267e-05	
0.00015848931924611142	5.50784671206838e-05	7.107425260994656e-05	8.124755361448413e-05	0.00010249776521829113	0.00016230028148522804	
0.00025118864315095795	8.383188820403012e-05	0.00010921808886306259	0.00012667384414838325	0.00016432711274352665	0.0002544819262312049	
0.00039810717055349735	0.00013009559980480768	0.00017932490681665548	0.00020736452047108876	0.0002638783204483645	0.00040160323155254276	
0.000630957344480193	0.00020411748315575778	0.0002867285473880744	0.00032858123585693976	0.00042459426391143354	0.0006394816095344882	
0.001	0.0003260265435793	0.0004545740243994653	0.0005216187581786158	0.0006774466406969696	0.0010233580470247075	
0.001584893192461114	0.0005151261923902833	0.0007208357874592719	0.0008291092310231036	0.0010780521012052863	0.0016286777278148742	
0.002511886431509582	0.0008155415925514357	0.0011449267455978466	0.001318552232641346	0.0017176119447448153	0.002603784567167775	
0.003981071705534973	0.001292933673716631	0.0018188113673023058	0.002093548553210766	0.002732629069723675	0.0041498345249265855	
0.00630957344480193	0.002051415685964485	0.0028920373562667427	0.0033296361507601123	0.00434335439685211	0.006599112154268943	
0.01	0.0038682313457709225	0.004675616077597045	0.005288944366746292	0.007017468849707434	0.010476959328048185	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.317327066355694e-05	4.5581869942152545e-05	5.350894475878307e-05	6.871905480375633e-05	0.00010325490265535473	
0.00015848931924611142	5.2171812326876926e-05	7.265555989060374e-05	8.448217036460592e-05	0.0001087969601322448	0.00016358191208270482	
0.00025118864315095795	8.232806736714496e-05	0.0001152044436784361	0.0001335963285331141	0.00017267222480931387	0.00026078026518331385	
0.00039810717055349735	0.0001301532101541095	0.00018212783696215705	0.00021077908448157524	0.00027401316753434163	0.000415161749054598	
0.000630957344480193	0.0002059748210338077	0.00028898809502089806	0.0003341584019254212	0.0004345236733900097	0.000660165111639312	
0.001	0.0003257454530072359	0.0004585458717047462	0.0005299284694309475	0.0006893886959959841	0.0010487530339014124	
0.001584893192461114	0.0005162721383245314	0.0007276425794877965	0.0008404157262319951	0.0010935418294377491	0.0016647834102785017	
0.002511886431509582	0.0008184485474494846	0.00115438869917163	0.0013326647711154182	0.001734456560107073	0.0026414476880644504	
0.003981071705534973	0.0012976486379061162	0.0018310735757244836	0.0021129070131981364	0.0027505905964201076	0.004187941817809535	
0.00630957344480193	0.0020576186585813325	0.0029042531871963082	0.0033495473407092716	0.004362246700549913	0.006637446852765272	
0.01	0.0038882819303097437	0.004693328585921216	0.0053090683164490945	0.007039827205265876	0.010515347192215755	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.295337527514671e-05	4.564078230626562e-05	5.363897644517107e-05	6.933649747446156e-05	0.00010409292986135491	
0.00015848931924611142	5.1983818088645025e-05	7.254269010184963e-05	8.468511568733651e-05	0.00010972519574842398	0.00016570784748431514	
0.00025118864315095795	8.21768046865303e-05	0.0001151736927869087	0.00013390602072887092	0.00017375395418672555	0.00026336996658215286	
0.00039810717055349735	0.00013005081525809762	0.0001827557047071058	0.0002119266280576019	0.0002752479373944484	0.0004181636705771539	
0.000630957344480193	0.00020594246727149719	0.0002898824104848924	0.00033558941628352416	0.0004361260555499513	0.0006635039353360567	
0.001	0.0003262405858676109	0.0004596931738569823	0.0005315908309595403	0.0006911402302373275	0.0010523311318122468	
0.001584893192461114	0.0005169310257970221	0.0007288818256844409	0.0008422420964773164	0.0010953946273942051	0.0016685040483681993	
0.002511886431509582	0.0008192236772422835	0.0011556459740681654	0.0013345940407821122	0.0017362856809388762	0.0026448272887258945	
0.003981071705534973	0.0012984909203361864	0.0018323150593789579	0.002114892848055501	0.0027524847853826217	0.004191526830223648	
0.00630957344480193	0.002058488264154852	0.002905459467180396	0.0033514785319786727	0.004364171381628903	0.0066411545694887485	
0.01	0.0038902511331720497	0.004695158269741041	0.005311039771387552	0.007042091115980237	0.010519200541127496	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.29345996483055e-05	4.564863886410749e-05	5.3653689489420076e-05	6.93988497305635e-05	0.00010417848265285845	
0.00015848931924611142	5.1967142548617644e-05	7.253236923052264e-05	8.470651449865249e-05	0.00010979373976679377	0.00016581678910637017	
0.00025118864315095795	8.216310244084242e-05	0.00011517115813836973	0.00013393775896414955	0.0001738316771830884	0.0002635120056716234	
0.00039810717055349735	0.00013004156964441688	0.00018276489078180642	0.0002119737732657449	0.0002753387134628259	0.00041834730973409006	
0.000630957344480193	0.00020593996717819998	0.00028990877898677885	0.0003356580197181975	0.00043623374200392505	0.0006637323577416839	
0.001	0.00032624806702497434	0.00045974277493890923	0.0005316860396397808	0.0006912672729168024	0.0010526021495772607	
0.001584893192461114	0.0005169522922957424	0.0007289580545748421	0.0008423656148326842	0.0010955410904864744	0.0016688125828664246	
0.002511886431509582	0.0008192616283317763	0.0011557457578918174	0.001334743246146085	0.0017364492856641745	0.00264516555381036	
0.003981071705534973	0.0012985454962951407	0.0018324300241555622	0.0021150623236920216	0.0027526616732489024	0.004191885510730862	
0.00630957344480193	0.0020585560353492574	0.0029055813417073603	0.003351662257632502	0.00436435741107498	0.006641525447113363	
0.01	0.0038904481988274796	0.004695334907783462	0.005311232485615045	0.007042301892656905	0.01051957789113274	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.293275511186609e-05	4.564942940655947e-05	5.365517807966279e-05	6.940509564648207e-05	0.00010418705892564012	
0.00015848931924611142	5.196549291488695e-05	7.253134684628921e-05	8.470866644303321e-05	0.00010980059786755138	0.00016582770609697604	
0.00025118864315095795	8.21617468181475e-05	0.00011517091038362001	0.00013394093696884825	0.00017383945216035355	0.0002635262179247255	
0.00039810717055349735	0.0001300406551308406	0.00018276581254679744	0.0002119784935929059	0.0002753477938573745	0.00041836568716294056	
0.000630957344480193	0.00020593972461486706	0.0002899114189210168	0.0003356648853235538	0.0004362445145833184	0.0006637552118826612	
0.001	0.000326248821175538	0.0004597477388177878	0.0005316955657105116	0.0006912799806348961	0.0010526292610912018	
0.001584893192461114	0.0005169544242551424	0.0007289656818420213	0.0008423779717554874	0.0010955557396736132	0.0016688434433517396	
0.002511886431509582	0.0008192654284523574	0.0011557557401306905	0.001334758171137047	0.0017364656481995285	0.0026451993848159573	
0.003981071705534973	0.0012985509585752017	0.001832441523095438	0.002115079274574878	0.0027526793634163314	0.004191921381379368	
0.00630957344480193	0.0020585628165531848	0.00290559353037742	0.0033516806322978925	0.004364376014950569	0.0066415625363160265	
0.01	0.003890467907529198	0.004695352572863897	0.005311251758214888	0.007042322971195544	0.010519615626934972	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.293257098845436e-05	4.5649533796971146e-05	5.365532764434224e-05	6.940572272043358e-05	0.00010418789594348997	
0.00015848931924611142	5.196532845525423e-05	7.253124467239331e-05	8.470888131014062e-05	0.00010980128624436801	0.00016582879467122205	
0.00025118864315095795	8.216161140068263e-05	0.00011517088536130492	0.00013394125514650115	0.00017384023072744505	0.0002635276456553197	
0.00039810717055349735	0.00013004056377913467	0.00018276590475882823	0.00021197896568490306	0.00027534870196996525	0.00041836752515349063	
0.000630957344480193	0.0002059397004325053	0.00028991168294714416	0.00033566557193725615	0.0004362455918878206	0.0006637574975070959	
0.001	0.0003262488966504647	0.00045974823524488526	0.0005316965183701798	0.0006912812514415913	0.0010526319745572583	
0.001584893192461114	0.0005169546375024845	0.0007289664446133812	0.0008423792074998592	0.0010955572046218755	0.001668846529469909	
0.002511886431509582	0.0008192658085167854	0.0011557567383933482	0.001334759663681076	0.001736467284470679	0.002645202767958925	
0.003981071705534973	0.0012985515048484573	0.0018324426730114537	0.0021150809696960874	0.0027526811324440304	0.004191924968472322	
0.00630957344480193	0.002058563494712845	0.0029055947492564113	0.003351682469784712	0.004364377875346072	0.006641566245246887	
0.01	0.0038904698784211276	0.004695354339384704	0.005311253685487516	0.007042325079059364	0.01051961940052508	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	3.293255257890107e-05	4.564951720770974e-05	5.365534187542665e-05	6.94057855917186e-05	0.00010418798212472792	
0.00015848931924611142	5.196531201145121e-05	7.253123444995328e-05	8.470890311399479e-05	0.00010980135388996471	0.00016582890337564913	
0.00025118864315095795	8.216159785788122e-05	0.00011517088287968015	0.00013394128696385502	0.00017384030868965544	0.00026352778741743816	
0.00039810717055349735	0.00013004055464340683	0.0001827659139804743	0.0002119790128933272	0.0002753487927826305	0.00041836770906102577	
0.000630957344480193	0.00020593969801557203	0.00028991170935133365	0.00033566564059911354	0.00043624569961719765	0.0006637577261014531	
0.001	0.0003262489041989237	0.00045974828488600346	0.0005316966136389183	0.0006912813785210644	0.0010526322434685925	
0.001584893192461114	0.0005169546588272193	0.0007289665208915354	0.0008423793310739373	0.0010955573511164448	0.0016688468380845834	
0.002511886431509582	0.0008192658465196084	0.0011557568382203468	0.0013347598129370003	0.0017364674481000766	0.0026452031062793964	
0.003981071705534973	0.0012985515594768828	0.0018324427880036707	0.002115081139209338	0.002752681309349222	0.004191925327180381	
0.00630957344480193	0.002058563562529193	0.002905594871145513	0.0033516826535328805	0.004364378061386048	0.006641566616141383	
0.01	0.0038904700755118754	0.004695354516037726	0.005311253878215325	0.00704232528984627	0.010519619777881156	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lide.dat <==
noise	F0	F25	F50	F75	F100	mean	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.005635955187361578	0.010253784631334167	0.0130174067063809	0.017002516290053785	0.02557469871858879	0.013813935840286212	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.00709823597203851	0.012904577029909263	0.016395201679980882	0.021403289706860437	0.032170065320703996	0.01738855791607232	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.008940690660092062	0.016239544791803756	0.020651789456774983	0.02693083075941692	0.04045756561711552	0.021887514748677547	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.011262708614405315	0.020434600829761677	0.026017248433190414	0.03393926944968283	0.05086603903936949	0.02754946392372807	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.01419001239221712	0.025710523368054357	0.03278279680053672	0.042761335891777504	0.06392972155406682	0.03467450159015837	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.01787649733785435	0.03234421202007723	0.04131763304612489	0.05388780413412547	0.08031207633259416	0.043639902894063436	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.02252433027810224	0.04069261601342823	0.05205593355627729	0.06789815886445452	0.10083355892616795	0.05491987870368807	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.028386967103192468	0.05119936412686743	0.06541447665571654	0.08555524429578121	0.1265029133139564	0.06911039281860228	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.035785770671435985	0.06466263057008687	0.08216228617876642	0.1078283275010998	0.15855051314506197	0.08696039891163208	0.0	0.0	0.0	0.0	0.2	0.96	100.0	
0.07943282347242814	0.0451294606112037	0.08184897689746863	0.10313688371249356	0.13593741667666168	0.19846011042988765	0.1094113101976009	0.0	0.0	0.0	0.0	0.3333333333333333	0.91	100.0	
0.1	0.056939359867167555	0.10371452772549321	0.12937010542169913	0.17148892070875493	0.24879136432938104	0.1376472449469786	0.0	0.0	0.0	0.0	0.3333333333333333	0.8	100.0	
0.12589254117941676	0.07188277151952398	0.13077172031841103	0.16191728467385286	0.21619247985436285	0.3127701774605852	0.17315984394676134	0.0	0.0	0.0	0.2	0.3333333333333333	0.72	100.0	
0.15848931924611143	0.09081794449986422	0.16569205096424658	0.20335142108309046	0.2710217125414701	0.39303026381314804	0.2178337786535247	0.0	0.0	0.0	0.2	0.42857142857142855	0.53	100.0	
0.19952623149688797	0.11485536542632631	0.20955172275378578	0.25712600477020564	0.34079890807181534	0.4935953240591281	0.27406379080899573	0.0	0.0	0.2	0.3333333333333333	0.5	0.37	100.0	
0.25118864315095807	0.14544320970639255	0.2642141893522093	0.3210845099093246	0.4322923656249104	0.6193978391330218	0.34492430558279347	0.0	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.21	100.0	
0.31622776601683794	0.18448918497289954	0.3330576387865638	0.4098839188291432	0.5474594711321636	0.7764275139289949	0.43443556107250964	0.0	0.3333333333333333	0.3333333333333333	0.4464285714285714	0.6	0.05	100.0	
0.3981071705534973	0.23453930622121258	0.4200572320594559	0.5218122274504491	0.6878326795622304	15.039987583711335	0.6932226662859065	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.7777777777777778	0.0	100.0	
0.5011872336272725	0.29904911463462425	0.5340109067319954	0.6609689903480489	0.8632189480566563	15.193761842331535	0.8405602798351393	0.2	0.42857142857142855	0.5555555555555556	0.6	0.8333333333333334	0.0	100.0	
0.6309573444801934	0.38281378856045234	0.6673059458342866	0.8504207098487203	1.0838629898559398	16.132286757149544	1.3312063274919215	0.2	0.5	0.6	0.6363636363636364	0.8	0.0	100.0	
0.7943282347242817	0.4926947485814887	0.8484880874798924	1.141491049367577	1.3484550783567117	1161.2447079211122	13.399272594124238	0.3333333333333333	0.6	0.6363636363636364	0.6942307692307692	0.8235294117647058	0.0	100.0	
1.0	0.6193763632523638	1.0736482879266664	1.4510891959219765	1.9819306548075488	64.1961695411083	3.4373758696148657	0.42857142857142855	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.8235294117647058	0.0	100.0	
1.2589254117941675	0.838513484989757	1.6537573503568017	2.4160488067678454	13.53804314114233	1227.7379726924746	78.89899006332303	0.5	0.7142857142857143	0.75	0.8	0.8235294117647058	0.0	100.0	
1.584893192461114	1.1768205512921612	2.280385068698706	5.633638409377609	57.77699577283188	3636.053170576452	231.96128893680228	0.6666666666666666	0.7458333333333333	0.7894736842105263	0.8	0.85	0.0	100.0	
1.9952623149688808	1.5556016985821675	6.042439298325049	109.07828918451	696.3927716318908	7712.58288541407	543.3216652058398	0.6363636363636364	0.7885338345864662	0.8	0.8	0.85	0.0	100.0	
2.5118864315095824	1.642378702478611	64.42820809242505	248.78314847685587	920.1676216872049	6700.69526491761	655.803012194355	0.7333333333333333	0.8	0.8	0.8	0.85	0.0	100.0	
3.1622776601683795	3.5323640388704343	121.62912134623056	448.84080643543615	1512.654208241092	5735.889803568619	953.9957596561778	0.75	0.8	0.8	0.8	0.8	0.0	100.0	
3.981071705534973	2.2896312269709402	320.19440761628016	1071.9265045741092	1977.1931961012172	8330.915837813296	1615.4454092003475	0.7142857142857143	0.8	0.8	0.8	0.85	0.0	100.0	
5.011872336272725	33.133964390602635	316.23224388518395	1220.4890167215704	3370.5992176033337	9406.057986191221	2226.0274886681545	0.7894736842105263	0.8	0.8	0.8	0.8421052631578947	0.0	100.0	
6.309573444801936	29.368360046977777	562.5046096401435	2467.714544934716	4890.819311994044	11843.240174202992	3082.8447095549964	0.7894736842105263	0.8	0.8	0.8	0.8	0.0	100.0	
7.943282347242821	25.08085943708237	512.7086823011134	3464.278741248285	7107.415199225529	13586.34116676599	4291.366947913432	0.7894736842105263	0.8	0.8	0.8	0.85	0.0	100.0	
10.0	44.4122752232204	2178.838033756091	5812.405010851378	9863.594584298771	17808.217413027014	6247.366166505047	0.7894736842105263	0.8	0.8	0.8	0.85	0.0	100.0	


==> data/fig_noise_vanderpol_lide_irls0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	2.8592440292164754e-05	8.805154968959052e-05	0.00012591422174746845	0.00021330491390593914	0.0003802978867512899	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	3.6856628799293214e-05	0.00011321470854416211	0.0001611433870896368	0.0002681948368864333	0.0004813495071415625	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	4.758305564906685e-05	0.00014368934111202628	0.00020531274469824055	0.00033883318076083975	0.0006081161527225756	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	6.13280940688319e-05	0.00018177421306305683	0.0002595345666930423	0.0004255924697524399	0.0007711582127899629	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	7.88872433413402e-05	0.00023470673483391724	0.0003278933712564882	0.0005375518137548911	0.0009698508793261537	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	0.00010003180655641158	0.00029303732850578205	0.00041301088385984773	0.0006737528848234155	0.0012271439121418555	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.0001254175827792535	0.00036628375696330195	0.0005223996039776047	0.0008470831724134592	0.0015459939943972272	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.0001515993273053525	0.0004614567489856526	0.0006603584455782504	0.001063606352028461	0.0019529296625398675	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0001887834144571941	0.0005750499519271677	0.0008323312905935314	0.0013425289669234813	0.0024631731188760417	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.00023998836772821434	0.0007286474469553827	0.001049386344165008	0.0016913285058378087	0.0030972393673445037	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	0.00029725672386243286	0.0009149123106269541	0.00133087684233414	0.002125998971853709	0.003909127379567062	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0003763569959741153	0.0011491886597293855	0.0016692071540991517	0.0026776011114535586	0.004907151349633342	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0004829162982455267	0.0014486462468572443	0.0021003529688605584	0.00336869958429877	0.006209548068736547	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.0005953988263823027	0.001823478531770082	0.0026565780223459963	0.004242768502153783	0.007796802740181311	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.0007512197204302342	0.0022865120052106202	0.003343106671941663	0.005342851861205306	0.0098119809501052	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0009471670965642697	0.0028876991063967517	0.0042221604756343435	0.006758046165219579	0.01234855588471974	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0011650087506820206	0.003631877187217473	0.005308437107468889	0.008497028816750135	0.015596695135869379	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0014675718264964427	0.004571785871447596	0.00667388648099458	0.010677947289776241	0.01962877377096589	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0018762302430021434	0.005724204364101215	0.008395859202371339	0.013437119119024742	0.024647577061988127	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242818	0.0023626664805476132	0.007189085737841317	0.010598279540690717	0.01689698767199946	0.031015914141680704	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.0029751935562377556	0.009014451105379854	0.01331343488595144	0.02125200662176123	0.03902574251757587	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.0038032157525409783	0.011382379890624962	0.01679067997799424	0.026766112009758092	0.048990018709223385	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0047906214173814975	0.014297986034444135	0.02120428603127153	0.03365048719731613	0.06184311832798308	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.19952623149688808	0.005892893843287887	0.018052516130966353	0.026611104797852468	0.04238131661731974	0.07777661887277292	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.25118864315095824	0.00742939269628727	0.022640315702291174	0.0336746899393649	0.05348523604212926	0.0977952405512828	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.31622776601683794	0.009372633067399482	0.028416507167268394	0.04231084875935451	0.06767995296429682	0.12267446387237625	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.3981071705534973	0.011555381390484266	0.03505471111896289	0.05338090920817058	0.08494548169648881	0.15419278618558058	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.5011872336272725	0.014823401674313024	0.04351267925569041	0.06717341755165238	0.10750539342420487	0.19379245063104444	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.6309573444801936	0.01876264471462042	0.0547868370602127	0.08600553075168951	0.13653878914710177	1.0567160630002568	0.0	0.0	0.0	0.0	0.6666666666666666	0.99	100.0	
0.7943282347242822	0.02378770007098783	0.07007829239077343	0.11085473726385364	0.17204428970925623	1109.8818164832114	0.0	0.0	0.0	0.0	0.8	0.97	100.0	
1.0	0.030647873256186575	0.08793971748847228	0.14269476144155613	0.2394858443443899	5842.603761775487	0.0	0.0	0.0	0.0	1.0	0.89	100.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.00039631153996105785	0.0005462268595290876	0.0010755263284673005	0.0012821088112580726	0.002469090324980011	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.000498882171986725	0.0006872717325503411	0.0013537936247426914	0.0016138572789785525	0.0031097543693782343	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280133996442814	0.0008646717581071266	0.001704000431536667	0.0020314339627530115	0.003917033418844983	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905838208411447	0.0010877434248625119	0.0021447082473819044	0.002557021066102578	0.004934496461483797	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.000995253781814849	0.0013681599055905891	0.002699245301825655	0.0032185203229792327	0.006217245331611828	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529271005634853	0.001720527549526361	0.0033969186398362366	0.004051019936102771	0.007835051688289185	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.001577332413540946	0.0021630941396699834	0.004274525080342853	0.005098633380617149	0.009876389987374177	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0019857558273409784	0.002718609975703349	0.005378228643875409	0.006416799157449876	0.012453660763237158	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.0024999605162159813	0.003415364230207628	0.006765891724843551	0.008075158722447595	0.01570999197211925	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003147349515539928	0.004288420676839167	0.008509945217111072	0.010161143514493525	0.019828167623076078	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962423465228833	0.0053810468675076824	0.010700903333805682	0.012784438010089872	0.02504246531069937	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.00498861547131516	0.006746342712728098	0.012851741477530527	0.015695725820509304	0.031654516303013525	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.0062805916464854575	0.011081179259257112	0.018164041908934392	0.03390891240755567	0.0730013481754632	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.019379265814278145	0.023045432942124393	0.05068758483332217	0.06898357369841884	0.093835999813637	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.024516306570674835	0.04696821241893023	0.08274241820013539	0.10359328746649488	0.13062437376583555	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.06189535760422134	0.12125372703516375	0.14155618560332262	0.17144723015793062	0.3257571987125817	0.0	0.0	0.0	0.0	0.2	0.9	10.0	
0.3981071705534973	0.11806263931315807	0.16693240405459464	0.1844609571908718	0.2669169432586157	0.43593104697200036	0.0	0.0	0.0	0.15000000000000002	0.3333333333333333	0.7	10.0	
0.5011872336272725	0.1929948323782623	0.28986480358332867	0.32761517617406516	0.43388956623563013	0.6362189015056141	0.0	0.23333333333333334	0.3333333333333333	0.40476190476190477	0.5	0.2	10.0	
0.6309573444801934	0.44374226075070095	0.5206794084223882	0.6030240504027858	0.7468503055243061	0.8575758444922853	0.3333333333333333	0.3571428571428571	0.5	0.5	0.5555555555555556	0.0	10.0	
0.7943282347242817	0.5430903620440025	0.6569775770945252	0.8116244931513641	0.9497656659508876	1.2865853209317981	0.2	0.5	0.5555555555555556	0.6	0.6363636363636364	0.0	10.0	
1.0	0.7238766805061375	0.8631803802196194	1.2484666579487822	1.5860253630600472	3.7497767571947076	0.42857142857142855	0.6090909090909091	0.6515151515151515	0.6666666666666666	0.8	0.0	10.0	
1.2589254117941675	0.967206520296744	1.0382992487697307	1.7358302093510858	2.1179897941955677	9.704734473055462	0.5555555555555556	0.6439393939393939	0.6666666666666666	0.7285714285714285	0.7857142857142857	0.0	10.0	
1.584893192461114	1.1271826064739272	1.7928177042293383	2.4049216318329645	4.710096031846408	18.17518445781836	0.6363636363636364	0.6785714285714286	0.7333333333333333	0.8	0.8888888888888888	0.0	10.0	
1.9952623149688808	1.3377555810909914	2.7858788044750242	8.33709400843771	26.633370348426446	133.73540773871207	0.6666666666666666	0.7374999999999999	0.7947368421052632	0.809375	0.85	0.0	10.0	
2.5118864315095824	1.5438540848208298	10.196370073532497	19.617585934065726	40.06711442404652	473.61921493617194	0.7333333333333333	0.7679738562091503	0.7947368421052632	0.8	0.85	0.0	10.0	
3.1622776601683795	1.8061388377261636	18.19052261889675	70.51064781411665	1813.6184050280658	6558.470677566281	0.7333333333333333	0.7807017543859649	0.8	0.8	0.85	0.0	10.0	
3.981071705534973	2.8281318703041896	63.01810318912598	1046.6020331122393	3073.8400580102166	6122.878154707701	0.7777777777777778	0.7894736842105263	0.8	0.8	0.85	0.0	10.0	
5.011872336272725	33.068181293710374	441.3883384836286	3928.0319326830586	6755.056197977745	8572.045338375417	0.7777777777777778	0.7807017543859649	0.7894736842105263	0.8	0.8421052631578947	0.0	10.0	
6.309573444801936	135.52349666362855	3542.7024314326995	5588.371261549099	7381.265452540087	10322.031210263987	0.7777777777777778	0.7807017543859649	0.7894736842105263	0.8	0.8421052631578947	0.0	10.0	
7.943282347242821	24.027406371811182	1994.4739193686178	6960.4964848089085	12356.093000190356	31916.67697206398	0.7647058823529411	0.8	0.8	0.8176470588235294	0.85	0.0	10.0	
10.0	7885.544435682792	10697.47747829467	13028.823055458055	18704.816290578467	20082.791934791225	0.7647058823529411	0.7894736842105263	0.7947368421052632	0.8399122807017544	0.85	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_0.02.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.00039631167650708055	0.0005462267225059698	0.0010755262939370716	0.0012821088213920344	0.0024690902299418943	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988822145908665	0.0006872717655164514	0.0013537938173802731	0.0016138572796377737	0.003109754371496771	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.000628013475502395	0.0008646718150928916	0.001704000471873998	0.002031433970770518	0.0039170334316597855	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905839741329117	0.0010877432683678119	0.0021447080625038363	0.0025570210863924076	0.004934496581991775	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0009952539603988056	0.0013681596726878953	0.0026992450280021404	0.003218520382497603	0.00621724533654135	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529273884422563	0.0017205272775216375	0.0033969186377124276	0.0040510200241679825	0.00783505170548012	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0015773328370778633	0.0021630935468389427	0.004274524919845091	0.005098633013180693	0.009876390024303619	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0019857558950165423	0.0027186091577704654	0.005378228627722169	0.006416798430378555	0.012453660765064432	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.0024999606289658398	0.003415364237077296	0.006765891790174925	0.008075158610100561	0.0157099920244693	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003147349706968152	0.00428842067899106	0.008509945187514866	0.010161143294832753	0.019828167533962656	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.0039624237533418954	0.005381046900920394	0.010700903117820664	0.012784437597994754	0.02504246516150122	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.00498861596963367	0.00674634267845653	0.01345162510500898	0.016082515407942106	0.031654516126437104	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.00628059346934136	0.00844900007670444	0.016147939374939278	0.01973852479153484	0.04005485648289687	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.007005713335738363	0.008955274918156267	0.021226880135905908	0.02517231751796311	0.05075267116440997	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.015445068033598155	0.028324643174616256	0.04630582704244496	0.07234443835065904	0.11796937648644464	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.031068204314196313	0.05806025434636257	0.09084101578423914	0.12278395828283649	0.16436617947418064	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.07703866648312259	0.10412561438664084	0.13741932939559673	0.1967705099277887	0.23603322205424024	0.0	0.0	0.0	0.0	0.3333333333333333	0.9	10.0	
0.5011872336272725	0.09560050099564868	0.19683820663205434	0.24331755911966568	0.2917616023922679	0.5306056333762431	0.0	0.0	0.2	0.2	0.42857142857142855	0.4	10.0	
0.6309573444801934	0.1649727284561113	0.27558347251264276	0.3860353375543317	0.43659042185838703	0.7760805487128187	0.0	0.05	0.3333333333333333	0.48214285714285715	0.5	0.3	10.0	
0.7943282347242817	0.3188324451815822	0.547102024521102	0.6782696267151754	0.7749226962812498	1.0259186041459476	0.2	0.3571428571428571	0.42857142857142855	0.5	0.5555555555555556	0.0	10.0	
1.0	0.6842732230250298	0.7770879516986211	1.1438666635574624	1.5860253837084748	3.749776959064401	0.42857142857142855	0.525	0.6181818181818182	0.6590909090909091	0.8	0.0	10.0	
1.2589254117941675	0.8369240183303431	1.0382992794510255	1.6627606206292949	2.1095180558166864	9.704734496192351	0.42857142857142855	0.6363636363636364	0.6666666666666666	0.6858974358974359	0.7857142857142857	0.0	10.0	
1.584893192461114	1.1271826282268167	1.772343604705024	2.287719424348305	4.7100959992042615	18.203927388066987	0.6363636363636364	0.673076923076923	0.7238095238095238	0.7833333333333333	0.8888888888888888	0.0	10.0	
1.9952623149688808	1.33775556492602	2.9375010815069675	16.518269834299076	28.27684724142287	165.54097314213243	0.6666666666666666	0.7374999999999999	0.7770897832817337	0.7973684210526316	0.85	0.0	10.0	
2.5118864315095824	1.5438540680481458	7.6025874298540215	19.13635037954375	38.073337726484	504.3229440805311	0.6923076923076923	0.7833333333333333	0.8	0.8374613003095974	0.9	0.0	10.0	
3.1622776601683795	3.9344542440266537	34.15861765336208	71.52617374078893	586.852346576522	4911.3436925896585	0.75	0.7777777777777778	0.7894736842105263	0.8399122807017544	0.8947368421052632	0.0	10.0	
3.981071705534973	2.815318147874438	31.660540028908894	216.3014902431255	1665.8974900012508	7578.047340219528	0.7647058823529411	0.7807017543859649	0.7947368421052632	0.8	0.85	0.0	10.0	
5.011872336272725	13.180978963165172	472.3945622573644	2339.931638007355	4081.9748057641373	11581.48345573805	0.7647058823529411	0.7807017543859649	0.7894736842105263	0.8	0.8125	0.0	10.0	
6.309573444801936	167.4318413915527	787.9604320440388	5591.606923780118	11057.776418108077	17746.939497490224	0.75	0.7807017543859649	0.8	0.8	0.8888888888888888	0.0	10.0	
7.943282347242821	250.3343704913059	6743.070091176009	11655.240379884315	13634.566497331432	31525.620869058865	0.7647058823529411	0.7894736842105263	0.8	0.8176470588235294	0.85	0.0	10.0	
10.0	22.92150414248938	4053.0560001964777	9487.645395075666	15416.604888549155	18600.312208827676	0.7777777777777778	0.7894736842105263	0.8	0.8374613003095974	0.8947368421052632	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_0.05.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0003963115855215641	0.000546226618027366	0.0010755261877268096	0.0012821087453421145	0.002469089880663669	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988822163584149	0.0006872716002327486	0.0013537936513282108	0.001613857195074092	0.0031097543958931435	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280134716875008	0.0008646715516034886	0.0017040004675320073	0.0020314338803397235	0.003917033590367414	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905839398176196	0.0010877432745797601	0.002144708063865579	0.002557021006092115	0.004934496223220933	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0009952539652072082	0.0013681596932681934	0.0026992450926463345	0.0032185203263212486	0.006217245359480748	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529273786803506	0.0017205272095030956	0.003396918623546956	0.0040510200284870216	0.007835051724888633	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0015773328419747834	0.0021630935669319624	0.004274524901508061	0.005098633133842045	0.009876389985987754	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.001985755906812237	0.002718609037572402	0.005378228581068513	0.0064167988322005294	0.012453660664540829	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.002499960702778537	0.0034153640349637374	0.0067658917584322775	0.008075158505467236	0.015709991718633864	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.0031473498623843877	0.004288420442720665	0.008509945048429892	0.010161143645458401	0.019828167313605993	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962424159738767	0.0053810463928592525	0.01070090329283968	0.012784439729372425	0.025042464792385283	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.00498861643232528	0.006746341780670861	0.013451625164919953	0.016082516531398538	0.03165451553266883	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.006280594106637357	0.008448999754616236	0.016902400022849436	0.020227468570361225	0.0400548572790326	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.007907136248940348	0.010567088570878992	0.021226880162958595	0.02543439523025808	0.050752672611584594	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.009954724827073632	0.013193603876786397	0.025451722801152283	0.031187257557577182	0.06441756655584743	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.01106156029513343	0.014037826893088523	0.03339872944722384	0.039838249635548786	0.08193956923750244	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.02421868668665547	0.045643265917565304	0.10006911466653652	0.13882552505528983	0.18625560747741018	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.05031045898459136	0.09379063962883477	0.16582195964119423	0.20223985631622043	0.2610717367441798	0.0	0.0	0.0	0.0	0.42857142857142855	0.8	10.0	
0.6309573444801934	0.11819221361470454	0.17788292897036995	0.260319123656702	0.3279509809060137	0.6567025401516353	0.0	0.0	0.1	0.2	0.42857142857142855	0.5	10.0	
0.7943282347242817	0.09331911706530148	0.3214404251140345	0.3712466280247322	0.4260575676427023	0.9065135387699175	0.0	0.05	0.26666666666666666	0.48214285714285715	0.5	0.3	10.0	
1.0	0.1807455080271219	0.5741857536209907	0.6506619595652727	0.9605628207539243	1.3257954469723723	0.0	0.3333333333333333	0.4642857142857143	0.5	0.6666666666666666	0.1	10.0	
1.2589254117941675	0.5028281749947034	0.8683815778036081	1.1289827133100845	1.656592787375219	9.704734573184586	0.3333333333333333	0.4603174603174603	0.6	0.6335227272727273	0.7333333333333333	0.0	10.0	
1.584893192461114	0.9375841267249081	1.651852704059626	1.9232106890808467	3.239676316213646	14.7508798388952	0.6	0.6090909090909091	0.6794871794871795	0.724025974025974	0.8888888888888888	0.0	10.0	
1.9952623149688808	1.3377555658780171	3.648395335104894	6.206928940527003	26.568319330892614	74.17951156890797	0.6666666666666666	0.7333333333333333	0.7573529411764706	0.7894736842105263	0.8	0.0	10.0	
2.5118864315095824	1.5438540983902265	9.535511778669399	24.268199165219887	76.79359202500915	308.19675609308905	0.75	0.7777777777777778	0.7947368421052632	0.8	0.8421052631578947	0.0	10.0	
3.1622776601683795	1.7883492702024282	11.403826162675958	27.372280539097158	206.35869337356826	2913.472326503396	0.7142857142857143	0.7647058823529411	0.8006535947712419	0.8333333333333334	0.8888888888888888	0.0	10.0	
3.981071705534973	2.8269556511856986	37.13955015161143	505.2541486808811	2014.853187980441	5731.8420084737945	0.75	0.7807017543859649	0.8	0.8374613003095974	0.8888888888888888	0.0	10.0	
5.011872336272725	442.9534971644823	1381.6300808934852	4336.293669926939	7246.860012941375	13103.753061116899	0.75	0.7708978328173375	0.7947368421052632	0.809375	0.8333333333333334	0.0	10.0	
6.309573444801936	21.320951241938342	2495.005851329085	8031.694862387387	11952.313651485774	17061.3618147632	0.7333333333333333	0.7866541353383458	0.7947368421052632	0.8176470588235294	0.9	0.0	10.0	
7.943282347242821	142.4619680701008	1574.3998546887763	5191.5184249856675	10282.463305823805	19011.69510911294	0.7647058823529411	0.7777777777777778	0.7947368421052632	0.8308823529411765	0.85	0.0	10.0	
10.0	30.108598824840154	4075.8958325192225	8517.533892481659	11824.558608595875	29670.58268695247	0.7647058823529411	0.7894736842105263	0.8117647058823529	0.8399122807017544	0.8823529411764706	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_0.1.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0003963115888292203	0.0005462266309429844	0.0010755261835100546	0.0012821088749285345	0.002469089941874315	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988822218699983	0.0006872716124923599	0.0013537936493271507	0.0016138573371170728	0.0031097544641107405	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280134741769471	0.0008646715815436582	0.0017040004707284356	0.0020314340411666004	0.003917033523943523	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905839393706847	0.0010877432759936615	0.0021447080679281344	0.0025570212147803368	0.004934496388984994	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.000995253969454592	0.001368159653302121	0.0026992450584400803	0.0032185205189380543	0.006217245575163427	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529273877841768	0.0017205271353703208	0.0033969185753655287	0.004051020163500236	0.007835052015325803	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.001577332861155796	0.0021630934623336185	0.004274524884944918	0.00509863321414419	0.009876389910476154	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0019857560102092657	0.002718608996948065	0.005378228582105369	0.006416798422831075	0.012453660518142121	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.0024999608634373566	0.0034153640177580474	0.006765891759059662	0.008075159171784304	0.015709991440887774	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003147350036106191	0.004288420225368758	0.008509945137857852	0.01016114466359356	0.019828167770163566	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962424333774186	0.005381045985704951	0.010700903228796979	0.012784438689106122	0.025042465699819876	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.004988615656003992	0.006746341245590287	0.013451625136732207	0.01608251585548519	0.03165451739639942	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.0062805930158854485	0.00844900062442727	0.016902399562981507	0.020227467996379644	0.04005486075050222	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.007907136381339393	0.010567090521838848	0.02122687954270206	0.025434396678811744	0.050752664179968966	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.009954725728202447	0.013193604597442584	0.026638749771286215	0.03197161945903094	0.06441756380901065	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.0125319558916911	0.016437373318022377	0.03339872949737535	0.040172990081787194	0.0819395705903016	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.01577488876363678	0.020422586730864667	0.03998590363328734	0.04918411291344973	0.10451724115921118	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.01976147912125881	0.05091060045046371	0.06205724460598029	0.12970002351919976	0.20792829832578144	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.06148476818445942	0.07170886666832653	0.13723558202425012	0.17935757513890277	0.29349916537423576	0.0	0.0	0.0	0.0	0.2	0.9	10.0	
0.7943282347242817	0.0832107639044949	0.1486538298083626	0.26380704936129906	0.3810665963791592	0.41912817734419333	0.0	0.0	0.0	0.2	0.5	0.6	10.0	
1.0	0.21291647337553055	0.3167474489258469	0.44009907701203094	0.5357645247073711	1.3059702119427359	0.0	0.2	0.26666666666666666	0.42857142857142855	0.625	0.2	10.0	
1.2589254117941675	0.22921551888145317	0.5381886704953494	0.8198150576781333	1.2975401529733364	2.33307590231689	0.0	0.42857142857142855	0.5555555555555556	0.5888888888888889	0.625	0.1	10.0	
1.584893192461114	0.346597969973018	1.0968562134573134	1.5799219930199955	2.21621596236567	14.750879368904835	0.2	0.5785714285714285	0.6	0.7045454545454546	0.8823529411764706	0.0	10.0	
1.9952623149688808	1.1261936283593663	1.947883685644343	2.750595269816028	3.6971464384349906	17.29007008965215	0.6	0.6439393939393939	0.6794871794871795	0.7964285714285715	0.8888888888888888	0.0	10.0	
2.5118864315095824	1.5438540750292493	6.25166272342237	18.80328269581545	37.46590547975717	1048.38507997973	0.6666666666666666	0.7536764705882353	0.788888888888889	0.8207720588235294	0.8823529411764706	0.0	10.0	
3.1622776601683795	7.736369222981257	19.6325582060316	52.43815192593223	176.41866280783398	1340.3114121061756	0.75	0.7894736842105263	0.8284313725490196	0.8458333333333333	0.8888888888888888	0.0	10.0	
3.981071705534973	2.8271104272236576	32.86079124919662	40.99490297171877	527.8233771980974	4342.66675587062	0.7647058823529411	0.7833333333333333	0.8180147058823529	0.8333333333333334	0.8947368421052632	0.0	10.0	
5.011872336272725	5.0473964569914695	33.26837823288136	574.8444629690289	3043.313890228955	12533.319538733827	0.7142857142857143	0.7411764705882352	0.7836257309941521	0.7894736842105263	0.8333333333333334	0.0	10.0	
6.309573444801936	89.11855830778124	4533.698975659509	5664.924796118368	7668.7147938703265	8576.170150251162	0.7142857142857143	0.8125	0.8421052631578947	0.8722910216718266	0.95	0.0	10.0	
7.943282347242821	18.776316255335193	3872.106755618911	8213.83142408725	10077.478101029292	14108.579634992258	0.7647058823529411	0.7864583333333334	0.8284313725490196	0.8667763157894737	0.8888888888888888	0.0	10.0	
10.0	50.670643232917215	3390.623040288782	9167.11578777617	16024.323133961412	26861.860122550188	0.7142857142857143	0.7921052631578948	0.8166666666666667	0.8823529411764706	0.8888888888888888	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_0.2.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.000396311587287013	0.0005462266220658626	0.001075526176307766	0.0012821088658548033	0.002469089894081817	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988822193411971	0.000687271605749735	0.0013537936334452594	0.001613857337670699	0.0031097543972145804	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280134765874192	0.0008646715562326947	0.001704000441047542	0.0020314340442473986	0.003917033435789166	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905839449983407	0.0010877432691512863	0.002144708037699267	0.0025570211871051626	0.004934496275563445	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0009952539808144598	0.001368159669178967	0.0026992450713156663	0.0032185205096835322	0.006217245411718033	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529274540416006	0.0017205271562984736	0.0033969185782061224	0.004051020173724119	0.007835051805410184	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0015773329869637268	0.0021630935145386465	0.004274524900861042	0.005098633175032715	0.009876390136116462	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0019857561337866354	0.0027186090349122765	0.005378228708110062	0.006416799239095341	0.012453660979001389	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.002499960964671691	0.0034153638939227	0.006765891839861954	0.008075158880367484	0.015709992256153993	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003147350371109171	0.004288419967004201	0.008509945156043818	0.010161143719856698	0.019828169246477168	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962423661832935	0.005381047511650449	0.010700903122128413	0.0127844384501167	0.025042468489298392	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.004988616011183924	0.006746341796544661	0.013451624703317486	0.016082515295535883	0.031654514537465296	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.006280593112712828	0.008449002063284854	0.01690239899961874	0.020227469057976587	0.04005485532351917	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.007907137117237988	0.010567091144632921	0.021226879689227755	0.025434397260669334	0.05075266568702816	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.009954726268285821	0.013193603668043613	0.026638752328568875	0.03197161950164899	0.06441756494885777	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.012531953769758679	0.01643737470125608	0.0333987317906099	0.04017299035948205	0.08193957314365514	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.01577488909797306	0.02042258854092287	0.04182096324049231	0.05045253472092973	0.10451724767324706	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.01976148077997414	0.02528568500877972	0.050028897615368634	0.061701030117816795	0.13379079200632188	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.02208619655041326	0.027442569708816877	0.06519187843136978	0.07917657621053156	0.17204950456897986	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.03140500632624155	0.07845405216105716	0.14057952724490924	0.28095860748676116	0.36807336499526144	0.0	0.0	0.0	0.0	0.2	0.9	10.0	
1.0	0.08614522654379113	0.14139497275392704	0.2822555007118939	0.40598524515380935	0.5342303388734521	0.0	0.0	0.0	0.2	0.5	0.6	10.0	
1.2589254117941675	0.14418284095569797	0.41367306856394026	0.6355344578656053	1.24115079914829	2.3537412642552638	0.0	0.23333333333333334	0.42857142857142855	0.6076388888888888	0.6666666666666666	0.2	10.0	
1.584893192461114	0.35279727609823663	0.7266998438021932	1.1553733939628974	1.590437266235062	2.309685666955109	0.0	0.275	0.55	0.625	0.7	0.1	10.0	
1.9952623149688808	1.3556606509752258	1.6002311669263205	2.2209347454117196	3.199522786182083	6.778530511057805	0.5714285714285714	0.6439393939393939	0.7097902097902098	0.7911931818181819	0.875	0.0	10.0	
2.5118864315095824	1.4093067214064163	3.8087860433218825	5.850558232023198	18.40985705991358	39.83950236987188	0.6363636363636364	0.7333333333333333	0.7416666666666667	0.809375	0.8888888888888888	0.0	10.0	
3.1622776601683795	1.6628010248618172	9.708764919191015	18.57767440870859	117.05980619859457	649.6158931141775	0.7142857142857143	0.7647058823529411	0.7947368421052632	0.8235294117647058	0.8888888888888888	0.0	10.0	
3.981071705534973	2.7066095704328164	22.697185359981006	56.510430894427586	205.7824984193944	3031.951282973066	0.75	0.7647058823529411	0.7647058823529411	0.834703947368421	0.8888888888888888	0.0	10.0	
5.011872336272725	4.3689597320717635	16.10362449768516	48.43939446367647	2787.999419683423	6596.820431199334	0.7142857142857143	0.7679738562091503	0.8065015479876161	0.8308823529411765	0.8823529411764706	0.0	10.0	
6.309573444801936	2057.7439976662367	3574.2969951803716	4973.2522726299885	11695.366495109043	13906.635224106552	0.6923076923076923	0.7892857142857143	0.8284313725490196	0.8480263157894736	0.875	0.0	10.0	
7.943282347242821	2440.595195921877	5320.496647658795	6365.942855844506	7450.044828920654	11969.40086625881	0.6923076923076923	0.75	0.7712418300653594	0.8250000000000001	0.85	0.0	10.0	
10.0	73.20431482124273	2196.5499474314483	5684.992412162885	9204.909639135516	11566.41673253612	0.75	0.8177083333333334	0.8377192982456141	0.86875	0.8947368421052632	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_0.5.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.00039631159136128497	0.0005462267177149794	0.001075526122144828	0.001282108834272255	0.002469089981446643	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988822261138651	0.0006872716653615649	0.0013537935481581062	0.0016138572940334345	0.003109754532062533	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280134884322193	0.0008646716329168758	0.0017040004522687977	0.0020314339694754734	0.003917033644704231	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905840256227323	0.0010877433827722663	0.002144708056604358	0.0025570212421464015	0.004934496600915256	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0009952541227978727	0.0013681597712455827	0.0026992450808511976	0.003218520597768875	0.006217245953973184	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529276040900614	0.001720527299403511	0.0033969185395297504	0.004051020341466991	0.007835052672899578	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0015773331744586884	0.002163093649800637	0.004274524812093312	0.005098633471275512	0.009876391360976044	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.001985755859318123	0.00271860872859286	0.005378228483987165	0.006416799094029873	0.012453661377727328	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.0024999605886850554	0.0034153632374450747	0.006765891488779096	0.008075158610130797	0.015709991238510967	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.0031473498269961684	0.004288420476838518	0.008509944464462132	0.010161143244859866	0.01982816729886793	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962423795793469	0.005381046967064488	0.010700902122664774	0.012784438821155972	0.025042464990116774	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.004988616152209739	0.006746343035439044	0.013451623153634799	0.01608251664125953	0.031654514329995366	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.006280593633217779	0.008449002692196143	0.0169023978973262	0.020227469602153478	0.040054854995741296	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.007907137786959686	0.010567090220898048	0.021226880579347976	0.02543439719849224	0.050752667302111275	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.009954724606625292	0.013193604206703003	0.026638751791797043	0.031971619443417344	0.06441756966644863	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.012531954283400608	0.016437375681702695	0.033398733879894255	0.04017298807093178	0.08193956960525604	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.015774890215636373	0.0204225848256488	0.041820966000564695	0.05045253530702368	0.10451724568785628	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.01976148614209096	0.02528568533945793	0.05227677368465917	0.06332154833818368	0.13379078256822727	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.024662690077010906	0.03116763833683872	0.06519187683094961	0.07940804378678433	0.17204951188258488	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.03070944401255511	0.03819830267532807	0.08102955130873779	0.09947831558552167	0.22256674570454393	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.0	0.0357153032450313	0.04270404444052965	0.10024667527909382	0.12490923824099547	0.29016353009447643	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.2589254117941675	0.07143525140568985	0.25032247325271717	0.4062716613414112	1.0412307314668565	2.432825851564308	0.0	0.0	0.1	0.4583333333333333	0.6666666666666666	0.5	10.0	
1.584893192461114	0.1840066070911863	0.4846641888766353	1.0257820933087867	1.5362041906338617	2.418883472061527	0.0	0.05	0.5	0.5714285714285714	0.7	0.3	10.0	
1.9952623149688808	0.7670133050682806	1.3597809851377214	1.6245276915827795	2.4466664541812624	7.242149352711932	0.2	0.5729166666666667	0.625	0.6916666666666667	0.8666666666666667	0.0	10.0	
2.5118864315095824	1.4093067020064287	2.2079865997784642	3.0598188733099247	5.579467400992577	18.826297952688467	0.5	0.7329545454545454	0.8166666666666667	0.8543956043956044	0.9333333333333333	0.0	10.0	
3.1622776601683795	2.2332392081338632	5.679371812571663	6.504894734508499	11.037505266749656	44.61382768098912	0.5	0.7156593406593407	0.80625	0.8571428571428571	0.875	0.0	10.0	
3.981071705534973	2.839288633367884	28.194428471571946	201.0432156846358	813.652315703467	2732.842956674914	0.7272727272727273	0.7794117647058822	0.8284313725490196	0.8760504201680672	0.8947368421052632	0.0	10.0	
5.011872336272725	2.8147406966460777	10.516593510493498	28.35392006738161	145.01360159635348	10622.561718638788	0.7142857142857143	0.7647058823529411	0.7928571428571429	0.842948717948718	0.875	0.0	10.0	
6.309573444801936	12.810038953858422	32.6368452745029	2150.0405925152295	5681.344238561465	9796.439340017376	0.7142857142857143	0.7374999999999999	0.7712418300653594	0.8536184210526316	0.9285714285714286	0.0	10.0	
7.943282347242821	1502.4995371056038	3980.4069773297724	8237.113149334484	10475.84006668952	19687.767640379323	0.7647058823529411	0.821969696969697	0.8500000000000001	0.8932748538011696	0.9411764705882353	0.0	10.0	
10.0	166.19827143188135	6045.444206459156	7951.429486771461	11845.810818565365	23294.28781397244	0.6923076923076923	0.7708978328173375	0.80625	0.8458333333333333	0.8823529411764706	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_1.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0003963115981025732	0.0005462267786957291	0.0010755262449255623	0.0012821088608395376	0.0024690901514179274	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988823141364983	0.0006872717362581197	0.0013537935975810626	0.0016138573321419832	0.0031097548036240186	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280135767600305	0.0008646716107627643	0.0017040005835182665	0.002031434044936332	0.00391703408389996	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.000790584110733064	0.0010877433418699086	0.0021447082364680027	0.002557021187179188	0.004934496193512148	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.000995253957382873	0.0013681597599767698	0.0026992453440165733	0.003218520514659539	0.006217245340342208	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.001252927365761759	0.0017205272494210282	0.0033969189866883487	0.004051020196303293	0.007835052016890571	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0015773328283402476	0.0021630935056060263	0.004274524924697791	0.00509863321776305	0.009876389875885468	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0019857559746277835	0.0027186088213536855	0.0053782287051125175	0.00641679869227431	0.012453660474419485	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.002499960639067609	0.003415363186545575	0.006765892339242954	0.008075158766406904	0.015709991413799033	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003147349778380127	0.004288420715716348	0.008509944892537678	0.010161143914514182	0.01982816784380974	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962424031081229	0.005381047130280947	0.010700903343424793	0.012784438849081163	0.02504246489713397	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.0049886164351355105	0.006746343333886868	0.013451625450454857	0.016082516274917857	0.0316545156241397	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.006280592704441009	0.008449001443441986	0.016902400147983068	0.02022746901644118	0.04005485595271429	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.007907136111873164	0.010567090932627057	0.02122688107278269	0.02543439705546577	0.0507526697354903	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.009954724837980216	0.013193605254569172	0.026638754158743505	0.03197161780801218	0.06441757187809692	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.012531955230320272	0.016437372629989802	0.033398734806397705	0.04017298971375431	0.08193957393343612	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.01577488847675647	0.02042258487263328	0.04182096514929377	0.05045253771540334	0.10451723852615008	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.019761481524717232	0.025285680938061293	0.05227677349810416	0.06332155256351896	0.1337907897361698	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.02466268626124458	0.031167648790807204	0.06519187876145909	0.07940804534117155	0.1720495223626216	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.03070944872415369	0.038198297793005154	0.08102954578517897	0.09947830716987602	0.22256674675324217	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.0	0.03812922598045806	0.04646734899159751	0.10024667045000002	0.12446009322311755	0.29016350664482427	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.2589254117941675	0.047172108177740917	0.07601389275299948	0.14200941176993342	0.9613112526645893	2.3356337929781854	0.0	0.0	0.0	0.30000000000000004	0.5	0.7	10.0	
1.584893192461114	0.05810178812606092	0.2568365335635983	0.9474034615859952	1.3802712479112194	2.350103441510469	0.0	0.0	0.30000000000000004	0.5	0.625	0.4	10.0	
1.9952623149688808	0.2313610062795401	1.1813475249873346	1.5168064945652198	2.2361862688582677	2.7880198110621204	0.0	0.35	0.45	0.5	0.625	0.1	10.0	
2.5118864315095824	0.997202271709461	1.6247612540384626	2.6271580160255805	3.8779297458876947	7.820246278667183	0.2	0.5178571428571428	0.6857142857142857	0.8181818181818182	0.8571428571428571	0.0	10.0	
3.1622776601683795	1.626786377167822	2.580636393070775	4.618673199092612	9.593595356440971	19.562897591857975	0.5	0.6590909090909091	0.7757575757575758	0.8583333333333334	0.9230769230769231	0.0	10.0	
3.981071705534973	2.2198515611349934	6.69160653699711	17.78115267112998	29.619834053511124	575.8363912404009	0.5714285714285714	0.7548076923076923	0.7774725274725275	0.8558823529411765	0.9333333333333333	0.0	10.0	
5.011872336272725	2.5282584616946067	11.201615479972048	28.43913201759412	134.32273956060675	1079.4058594210903	0.7	0.7866541353383458	0.8	0.8207720588235294	0.8823529411764706	0.0	10.0	
6.309573444801936	7.402249687307608	145.94285940486668	1612.3388643437343	5221.764872726387	13669.155794527316	0.7333333333333333	0.75	0.7647058823529411	0.7944444444444445	0.8461538461538461	0.0	10.0	
7.943282347242821	18.558240073909175	620.0449603629886	2534.7304921601863	3682.649422816021	5184.957949804653	0.6363636363636364	0.8333333333333334	0.8660714285714286	0.9321428571428572	1.0	0.0	10.0	
10.0	48.13261961815225	2623.9579321296887	8144.384972539416	10873.88553964296	16102.656560972766	0.7894736842105263	0.8281733746130031	0.875	0.875	0.9375	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_2.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.000396311583645745	0.0005462267440023869	0.001075526187146657	0.0012821088239673179	0.0024690898778172324	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988822162991417	0.0006872717974779383	0.0013537936509461922	0.0016138572776141168	0.0031097543736848497	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280134709977473	0.0008646715469071981	0.0017040004689787159	0.0020314339586821146	0.003917033414292954	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905839353703566	0.0010877432688354302	0.0021447080522298237	0.0025570210552509067	0.004934496405647979	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.0009952539720705247	0.0013681596990849693	0.002699245089662181	0.0032185203165854327	0.0062172453813842425	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529273796036962	0.0017205274232282642	0.0033969186429591075	0.004051019895632446	0.007835051756101637	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0015773328478803944	0.0021630935569304415	0.0042745248966268145	0.005098633349044178	0.009876390018126725	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0019857559291359224	0.002718609118042656	0.005378228621620898	0.006416799084475276	0.012453660653014802	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.002499960773890345	0.0034153642994630886	0.0067658918854488544	0.008075158631399782	0.015709991549628415	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.0031473500365463915	0.004288422010788103	0.008509945004516628	0.010161143375214086	0.01982816777674114	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962424248587093	0.00538104595504842	0.010700903198529345	0.012784438467326537	0.025042465267045125	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.004988615629048474	0.006746342426003161	0.013451624991111345	0.016082515682236738	0.03165451617010877	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.0062805929020867965	0.00844900167018291	0.016902399663255338	0.02022746841974701	0.04005485812364425	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.00790713636957033	0.010567090980251456	0.02122688229131893	0.02543439613872235	0.05075267030946896	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.00995472562535268	0.013193607341769675	0.026638754658924887	0.0319716175017193	0.06441756799821538	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.012531953602202913	0.01643737295864384	0.033398735887626665	0.04017298980935233	0.08193957133944385	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.3981071705534973	0.015774889130188343	0.020422582074853937	0.041820960982281954	0.05045253945814428	0.10451724190450352	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.5011872336272725	0.019761479306518774	0.025285679771879392	0.05227677067127989	0.06332154970537968	0.13379079674791178	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.6309573444801934	0.02466268911057968	0.031167650775838183	0.06519187674861719	0.07940803995303869	0.1720494984222161	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.7943282347242817	0.030709445796495552	0.03819830380695316	0.08102954743631414	0.09947831596719942	0.22256676035772505	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
1.0	0.03812922000034072	0.06258734159447993	0.12349696188938855	0.9422520343469345	2.3249006919619144	0.0	0.0	0.0	0.30000000000000004	0.5	0.7	10.0	
1.2589254117941675	0.04717211826935131	0.0760138821376964	0.15444854981609035	0.9757063481694739	2.335633788610062	0.0	0.0	0.0	0.30000000000000004	0.5	0.7	10.0	
1.584893192461114	0.13332350960326045	0.4294759376757189	1.2282320636837074	2.199077537900496	2.6536055501568008	0.0	0.1	0.45	0.5	0.5714285714285714	0.3	10.0	
1.9952623149688808	0.15389273267052728	0.9636839522784281	1.4891539689582791	2.1130505946595846	2.7150488536842166	0.0	0.25	0.45	0.5	0.625	0.2	10.0	
2.5118864315095824	0.9972023281272369	1.3881276937393872	1.7013913971571277	2.5434887957348833	7.232854531163707	0.2	0.4	0.5	0.7428571428571429	0.9166666666666666	0.0	10.0	
3.1622776601683795	1.6267864130793004	2.0751385413401175	2.841432223169277	3.34625108611325	12.665933626064104	0.5	0.5	0.6666666666666666	0.8	0.8666666666666667	0.0	10.0	
3.981071705534973	1.7008133192959412	2.385349730410975	3.5639006911081483	4.1732978925648645	15.964284601679807	0.5714285714285714	0.6166666666666667	0.759090909090909	0.8543956043956044	0.9166666666666666	0.0	10.0	
5.011872336272725	2.2920741969065546	6.486917558691154	31.5347175023201	115.40891708643655	3547.5827444289175	0.6666666666666666	0.7232142857142857	0.7678571428571428	0.8391608391608392	0.9333333333333333	0.0	10.0	
6.309573444801936	3.236066962316207	21.561692527549035	51.22717605580947	69.91668216863374	2352.9261694897687	0.7333333333333333	0.7924107142857143	0.8284313725490196	0.8615384615384616	1.0	0.0	10.0	
7.943282347242821	17.659775098213974	95.20602365589437	935.437449192471	5798.255549497213	9289.844047649874	0.6666666666666666	0.7536764705882353	0.811965811965812	0.8543956043956044	0.875	0.0	10.0	
10.0	29.287922412514714	5525.846774759206	9399.979597981695	14415.975167971656	68212.3296107688	0.6923076923076923	0.7797619047619048	0.80625	0.8700980392156863	0.9444444444444444	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_alpha_5.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0003963115888079672	0.0005462265583719176	0.0010755261801154601	0.0012821089891121348	0.0024690898904223325	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.012589254117941675	0.0004988822208671424	0.0006872714965669058	0.0013537936414061125	0.0016138575133941352	0.0031097543926797513	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.015848931924611134	0.0006280134768362628	0.0008646716915105301	0.0017040004481432168	0.0020314342592167014	0.003917033431148462	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.0199526231496888	0.0007905839433496213	0.0010877432377983144	0.0021447080407645544	0.002557021351255212	0.004934496257949936	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.025118864315095794	0.000995253969939853	0.0013681596242447205	0.0026992450630968215	0.0032185207251999325	0.006217245422998839	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.03162277660168379	0.0012529274342222825	0.0017205271016566667	0.003396918563983876	0.004051020491415639	0.007835051836604401	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.039810717055349734	0.0015773329710050993	0.0021630934414866776	0.004274524960224889	0.005098633184950757	0.009876390218592818	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.05011872336272725	0.0019857561179727795	0.0027186089905569884	0.005378228696655192	0.0064167992059848	0.012453661293686465	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.06309573444801933	0.002499961020574916	0.003415363854949305	0.006765891847552503	0.008075158840577894	0.01570999291588049	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.07943282347242814	0.003147349610806056	0.004288420103692224	0.008509945077350917	0.010161143692326884	0.019828170340956124	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.1	0.003962423710381671	0.005381046128007405	0.010700903031072417	0.012784438341903934	0.02504246438207611	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.12589254117941676	0.004988615849407246	0.006746340721344964	0.01345162435799043	0.016082516106781977	0.031654515121491505	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.15848931924611143	0.006280593490965051	0.008448999842615336	0.016902397920474634	0.020227467887665405	0.040054853804937736	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.19952623149688797	0.007907137176949262	0.010567090800052116	0.021226880913441017	0.025434395895436224	0.050752665515585244	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.25118864315095807	0.009954724445821132	0.013193599816893789	0.02663875213189494	0.031971618743811145	0.06441756624561444	0.0	0.0	0.0	0.0	0.0	1.0	10.0	
0.31622776601683794	0.01253195429452659	0.021668902025316843	0.0369539785241941	0.06672874714499398	2.197323249368996	0.0	0.0	0.0	0.0	0.4	0.9	10.0	
0.3981071705534973	0.01577489061033476	0.02699316936564903	0.04640969447254964	0.08340507098705077	2.1976158994985706	0.0	0.0	0.0	0.0	0.4	0.9	10.0	
0.5011872336272725	0.019761482907840782	0.03353038229507584	0.06271143517124289	0.12970001550735344	2.1975938860153543	0.0	0.0	0.0	0.0	0.4	0.8	10.0	
0.6309573444801934	0.024662688201961044	0.07794718772104461	0.6367644464642808	1.9657553539863917	2.519940157002871	0.0	0.0	0.2	0.4	0.5	0.5	10.0	
0.7943282347242817	0.03070944331265141	0.09776943635684751	0.6548841253407569	1.9699263157751952	2.541707873661531	0.0	0.0	0.2	0.4	0.5	0.5	10.0	
1.0	0.09287863539986065	0.1498338146373086	1.167317517503745	1.9761499617543332	2.5698103386287947	0.0	0.0	0.4	0.4	0.5	0.4	10.0	
1.2589254117941675	0.11230858285457662	0.18578496100708475	1.1658246798024992	1.9848518381027325	2.606243234479336	0.0	0.0	0.4	0.4	0.5	0.4	10.0	
1.584893192461114	0.13332350672602122	0.22944920551216974	1.1638142996259577	1.997908192037443	2.6536055577956885	0.0	0.0	0.4	0.4	0.5	0.4	10.0	
1.9952623149688808	0.1538927191641036	0.4649296260657576	1.1610528299631748	2.018186080939048	2.715048854422327	0.0	0.1	0.4	0.4	0.5	0.3	10.0	
2.5118864315095824	0.17023277476851215	1.158059886762247	1.7743685917783696	2.258655913253135	3.443887304993018	0.0	0.4	0.4	0.5	0.8333333333333334	0.1	10.0	
3.1622776601683795	1.124589482205824	2.134834436128604	2.4862732746590277	3.76634854457822	7.768922053588646	0.4	0.5	0.5	0.7944444444444445	1.0	0.0	10.0	
3.981071705534973	1.1326987259440786	2.3495694636476956	2.827675401946089	3.7021077731039718	10.537845954663947	0.5	0.5	0.6388888888888888	0.8	1.0	0.0	10.0	
5.011872336272725	1.9581967272038876	2.7230104987581507	7.14981960502823	15.434569289978846	11940.346266829023	0.5	0.6103896103896104	0.7817460317460317	0.8511904761904762	1.0	0.0	10.0	
6.309573444801936	2.4121632755614026	28.42969686731609	41.82836596818196	82.70942858413008	633.8581614325789	0.7	0.7713675213675214	0.8461538461538461	0.9107142857142857	0.9375	0.0	10.0	
7.943282347242821	12.978816120829855	22.35848736669388	32.48193625312259	114.84070368823892	2472.0042787825637	0.6666666666666666	0.7857142857142857	0.8159340659340659	0.8705357142857143	1.0	0.0	10.0	
10.0	3.170807394377118	24.0205019485307	44.69147619685275	1414.3294811513772	7885.718988516207	0.6666666666666666	0.7333333333333333	0.775	0.8583333333333334	1.0	0.0	10.0	


==> data/fig_noise_vanderpol_lide_irls0_fixed.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.00041115211775076196	0.00041115211775076196	0.00041115211775076196	0.00041115211775076196	0.00041115211775076196	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.0004700461098923403	0.0004700461098923403	0.0004700461098923403	0.0004700461098923403	0.0004700461098923403	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.0005443319050987756	0.0005443319050987756	0.0005443319050987756	0.0005443319050987756	0.0005443319050987756	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.0006379954744640876	0.0006379954744640876	0.0006379954744640876	0.0006379954744640876	0.0006379954744640876	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.0007560480676009527	0.0007560480676009527	0.0007560480676009527	0.0007560480676009527	0.0007560480676009527	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.0009047914984141899	0.0009047914984141899	0.0009047914984141899	0.0009047914984141899	0.0009047914984141899	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	0.0010921521646012414	0.0010921521646012414	0.0010921521646012414	0.0010921521646012414	0.0010921521646012414	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	0.0013281004921068412	0.0013281004921068412	0.0013281004921068412	0.0013281004921068412	0.0013281004921068412	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.0016251785346916067	0.0016251785346916067	0.0016251785346916067	0.0016251785346916067	0.0016251785346916067	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.001999161216615288	0.001999161216615288	0.001999161216615288	0.001999161216615288	0.001999161216615288	0.0	0.0	0.0	0.0	0.0	
0.01	0.0024698858081269094	0.0024698858081269094	0.0024698858081269094	0.0024698858081269094	0.0024698858081269094	0.0	0.0	0.0	0.0	0.0	
0.012589254117941675	0.003062290953299429	0.003062290953299429	0.003062290953299429	0.003062290953299429	0.003062290953299429	0.0	0.0	0.0	0.0	0.0	
0.01584893192461114	0.0038077168062649594	0.0038077168062649594	0.0038077168062649594	0.0038077168062649594	0.0038077168062649594	0.0	0.0	0.0	0.0	0.0	
0.0199526231496888	0.004745529496873618	0.004745529496873618	0.004745529496873618	0.004745529496873618	0.004745529496873618	0.0	0.0	0.0	0.0	0.0	
0.025118864315095808	0.0059251470128225715	0.0059251470128225715	0.0059251470128225715	0.0059251470128225715	0.0059251470128225715	0.0	0.0	0.0	0.0	0.0	
0.03162277660168379	0.007408559576420855	0.007408559576420855	0.007408559576420855	0.007408559576420855	0.007408559576420855	0.0	0.0	0.0	0.0	0.0	
0.039810717055349734	0.009273455587712337	0.009273455587712337	0.009273455587712337	0.009273455587712337	0.009273455587712337	0.0	0.0	0.0	0.0	0.0	
0.05011872336272725	0.01161708355950521	0.01161708355950521	0.01161708355950521	0.01161708355950521	0.01161708355950521	0.0	0.0	0.0	0.0	0.0	
0.06309573444801933	0.014560999833499797	0.014560999833499797	0.014560999833499797	0.014560999833499797	0.014560999833499797	0.0	0.0	0.0	0.0	0.0	
0.07943282347242818	0.018256869261876623	0.018256869261876623	0.018256869261876623	0.018256869261876623	0.018256869261876623	0.0	0.0	0.0	0.0	0.0	
0.1	0.022893494492656746	0.022893494492656746	0.022893494492656746	0.022893494492656746	0.022893494492656746	0.0	0.0	0.0	0.0	0.0	
0.12589254117941676	0.03364890235102893	0.03364890235102893	0.03364890235102893	0.03364890235102893	0.03364890235102893	0.0	0.0	0.0	0.0	0.0	
0.15848931924611143	0.05358357366773177	0.05358357366773177	0.05358357366773177	0.05358357366773177	0.05358357366773177	0.0	0.0	0.0	0.0	0.0	
0.19952623149688808	0.07187455726119224	0.07187455726119224	0.07187455726119224	0.07187455726119224	0.07187455726119224	0.0	0.0	0.0	0.0	0.0	
0.25118864315095824	0.08947303407286518	0.08947303407286518	0.08947303407286518	0.08947303407286518	0.08947303407286518	0.0	0.0	0.0	0.0	0.0	
0.31622776601683794	0.11582119020296786	0.11582119020296786	0.11582119020296786	0.11582119020296786	0.11582119020296786	0.0	0.0	0.0	0.0	0.0	
0.3981071705534973	0.1736828507525797	0.1736828507525797	0.1736828507525797	0.1736828507525797	0.1736828507525797	0.2	0.2	0.2	0.2	0.2	
0.5011872336272725	0.2489368258144913	0.2489368258144913	0.2489368258144913	0.2489368258144913	0.2489368258144913	0.2	0.2	0.2	0.2	0.2	
0.6309573444801936	0.46898392141461914	0.46898392141461914	0.46898392141461914	0.46898392141461914	0.46898392141461914	0.3333333333333333	0.3333333333333333	0.3333333333333333	0.3333333333333333	0.3333333333333333	
0.7943282347242822	0.6069936910761364	0.6069936910761364	0.6069936910761364	0.6069936910761364	0.6069936910761364	0.5	0.5	0.5	0.5	0.5	
1.0	0.7913589987232461	0.7913589987232461	0.7913589987232461	0.7913589987232461	0.7913589987232461	0.5555555555555556	0.5555555555555556	0.5555555555555556	0.5555555555555556	0.5555555555555556	


==> data/fig_noise_vanderpol_lide_irls0_fixed_alpha_0.01.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.001	5.9569731325822734e-05	0.00028340403220594495	0.0003939897954545968	0.00046177487756423485	0.0006733750740062533	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0012589254117941675	5.634855368972252e-05	0.0002670705392905108	0.00040090994119955034	0.0004879381629429654	0.0007519063898147783	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001584893192461114	3.358311663183089e-05	0.0002644712284893681	0.00041013456000056164	0.0005219711928707477	0.0008508327441180207	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.001995262314968879	0.00012336570698683548	0.0002587428693655682	0.00042476623513961864	0.0005662324429600912	0.0009754395432288636	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0025118864315095794	8.752593896932871e-05	0.0003043152077864572	0.0004647675232593687	0.0006324593336278933	0.0011323775661602256	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0031622776601683794	7.463626548285762e-05	0.0003600753245605093	0.0005159010161835652	0.0007142432912828424	0.0013300157494771816	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.003981071705534973	0.00010825451736225934	0.0004010230178179378	0.0005876587156512531	0.0008727255942932773	0.0015788853839937725	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.005011872336272725	0.0001717950394762844	0.0004519064043648697	0.0006588462580687664	0.0011026270064595598	0.0018922392037232403	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.00630957344480193	0.0001561308128367082	0.0005280557253205584	0.0007808893071898236	0.0013617347817134894	0.0022867547560513563	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.007943282347242814	0.0001113139091767884	0.0006255889832816125	0.0009621683504220423	0.001684601567350976	0.0028649743286920703	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01	8.666142001242076e-05	0.0007704842873622018	0.001157038899441073	0.0021124371420191894	0.003701652507472482	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.00013269766103867606	0.0009345548433368181	0.0014834102535301154	0.0025750851220507232	0.004755056808875732	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.01584893192461114	0.0002370435223849957	0.0011695987187349353	0.0018986130473544064	0.0031765927868976787	0.00608130700566941	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.00038210551383374415	0.0014749599450588386	0.002395915422057913	0.003904721269698241	0.00775106827058714	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095808	0.0005700281937911736	0.001805246306102137	0.0029901116893241513	0.004820937750116846	0.009853324979514442	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0007407534658049055	0.002192321874671775	0.0036850297878288397	0.00597360564770082	0.012500123298894944	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0008624831936842375	0.002677092656372931	0.004580342948048872	0.007505289894931831	0.015832568239949815	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.001020487356543971	0.0032882845899595255	0.005734434670457289	0.009429229487821534	0.020028362536025274	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0012239325166039483	0.00416853540028263	0.007206853980754112	0.011957306802611482	0.025311318569479907	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242818	0.0014841771435985759	0.00516264622373034	0.009114042290683898	0.015142866955603868	0.031963346799421165	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.0018154063624216076	0.006444323018662623	0.011401721667953698	0.01899257615618178	0.04033957654005737	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.0022354144997586696	0.008111994439755537	0.014267406104267794	0.02534111310089266	0.05088742571322577	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.005126624261616524	0.012444091794536483	0.02118079007512727	0.03361405580315423	0.0883662966299457	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.19952623149688808	0.007066008954924119	0.020827636972675808	0.034745023689195006	0.0568945711063181	0.15696863217188692	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.25118864315095824	0.009370220146309215	0.039403538542083796	0.05905956984092281	0.0910079929842936	0.1974269367643829	0.0	0.0	0.0	0.0	0.2	0.99	100.0	
0.31622776601683794	0.02819745211105693	0.07292547487014653	0.09968007140818519	0.1382176555781042	0.41974379533021866	0.0	0.0	0.0	0.0	0.42857142857142855	0.89	100.0	
0.3981071705534973	0.06290383064375976	0.11744032692821656	0.1596292706909565	0.21865176664459426	0.5962346284006014	0.0	0.0	0.0	0.2	0.6	0.59	100.0	
0.5011872336272725	0.0980865599017546	0.19229554445287103	0.23788385701916204	0.32405579303651166	0.8500598230120441	0.0	0.2	0.2	0.3333333333333333	0.6363636363636364	0.24	100.0	
0.6309573444801936	0.14800387744947696	0.2641540998560426	0.33999779726762547	0.5095532390645064	5.500397953573857	0.0	0.2	0.3333333333333333	0.5	0.7142857142857143	0.1	100.0	
0.7943282347242822	0.18931259729422195	0.3603013588830953	0.4925597103646321	0.6728816905939089	5.073367270527709	0.0	0.3333333333333333	0.5	0.5555555555555556	0.7142857142857143	0.02	100.0	
1.0	0.23689766150758648	0.536378625147703	0.6850598920851855	0.9773297889525039	25.99410966721715	0.0	0.5	0.5777777777777777	0.6363636363636364	0.7777777777777778	0.02	100.0	


==> data/fig_noise_vanderpol_lide_irls0_smooth_alpha_1.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.03273189073126182	0.0358401018581366	0.036959651768620316	0.03755344464970969	0.03971684885712898	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.03169449482458278	0.035605884307711985	0.037015241103572294	0.037767015851030386	0.0404864855695331	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.030389857523474156	0.03531121092273865	0.03708535311898836	0.038038400874454356	0.04145556349009317	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.028749896090567887	0.0349405523592038	0.037173819967796604	0.038383948700058984	0.04267577399462756	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.026689999789663084	0.034474445906376924	0.03728550481953165	0.03882496146059343	0.044212187523851594	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.02410617926061256	0.033888542272003386	0.037426586310442385	0.03938931769576584	0.046146690339316274	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.020874077209562924	0.03315247650712613	0.03760493107411642	0.0401136451928603	0.048582281788461426	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.016857517771753698	0.032228541726687904	0.03783056112954568	0.041046196067789205	0.05164843343784848	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.011970222890534234	0.031070286923140907	0.03811626421059933	0.04225062467483828	0.05550775300280256	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242814	0.0067117616320537445	0.029650823774883556	0.03847835739517308	0.04379460745256379	0.06036424177335374	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.005594844921871017	0.028110715839726755	0.0389376678032958	0.04579218635462821	0.0664735049791747	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.005734638796938809	0.02656332320606427	0.039526864570130535	0.04838110711567499	0.07415528850918975	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0036103321444910406	0.026333518208558934	0.040330809225146015	0.05173802010378078	0.08380884292015278	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.19952623149688797	0.012469301792327508	0.02603581888484072	0.04211391356382849	0.056010001641508	0.09593158008643317	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.25118864315095807	0.008703678322706961	0.03036414283345349	0.0454601996319476	0.06190290375695881	0.1111415503803839	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.31622776601683794	0.007174178533340558	0.03655497734951261	0.05095356170187723	0.07183176557225537	0.13020408902083042	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.3981071705534973	0.011883916918791058	0.03923986824953302	0.057148563158717844	0.08416578633015778	0.1540629006729714	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.5011872336272725	0.014775502882140776	0.04421302256619515	0.0666124914706138	0.10796327507738702	0.18387538077380822	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.6309573444801934	0.009194173996250084	0.04982742860512984	0.07684667235577816	0.13405254827490376	0.22105121097335012	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.7943282347242817	0.006938195439229461	0.06094969856193796	0.094852801849586	0.16998979258872296	1.4582401026133427	0.0	0.0	0.0	0.0	0.5714285714285714	0.97	100.0	
1.0	0.015838695020583684	0.07597315043616425	0.12567717775477585	0.226691115971463	2.553324719577562	0.0	0.0	0.0	0.0	0.625	0.92	100.0	
1.2589254117941675	0.03128529446566923	0.0977079825694443	0.18315402468568356	0.47162851395658967	3.622290950933018	0.0	0.0	0.0	0.2	0.8181818181818182	0.74	100.0	
1.584893192461114	0.05293117705537061	0.19339211699465053	0.4968884010945467	1.284670697188374	10.183422037845862	0.0	0.0	0.2	0.5	0.8	0.49	100.0	
1.9952623149688808	0.10877488581671234	0.7081833635814578	1.3724007373741722	2.4145106240818075	14.979741982409484	0.0	0.2	0.5	0.6354166666666666	0.8461538461538461	0.19	100.0	
2.5118864315095824	0.13863513148304543	1.3574012130004276	2.220442229054373	4.70373173288295	39.525055501284825	0.0	0.5	0.6458333333333333	0.7692307692307693	0.9333333333333333	0.06	100.0	
3.1622776601683795	0.6845209336842077	2.25531848692153	4.799515761139848	11.453766133989717	507.110088919076	0.0	0.6666666666666666	0.7596153846153846	0.8461538461538461	0.9444444444444444	0.01	100.0	
3.981071705534973	1.4759547555896357	5.952513527221209	14.970257596051084	31.77178075467181	840.3638515504088	0.5714285714285714	0.75	0.80625	0.8571428571428571	1.0	0.0	100.0	
5.011872336272725	2.898829688520695	20.898508180068948	54.19544293396075	252.91022500949933	12403.915524455051	0.5714285714285714	0.75	0.8	0.8571428571428571	1.0	0.0	100.0	
6.309573444801936	3.838441288936309	59.13180851065795	363.48550061288165	2172.074754976075	10639.640516292196	0.6363636363636364	0.7610294117647058	0.8125	0.8666666666666667	1.0	0.0	100.0	
7.943282347242821	14.455104328210336	389.41423697902667	1618.1442797092914	4901.726548429046	15905.769756188794	0.5714285714285714	0.75	0.8	0.8571428571428571	1.0	0.0	100.0	
10.0	3.4646416347847264	902.4893574115961	2781.4780840767635	6108.888608146992	24910.527385846344	0.6	0.7692307692307693	0.8235294117647058	0.9	1.0	0.0	100.0	


==> data/fig_noise_vanderpol_lide_irls0_smooth_polish_alpha_1.0.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0001616202751751055	0.0006133537295966846	0.0011460489186940867	0.0019091424084935803	0.004078655364114079	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.00020344597572436308	0.0007716616118737315	0.001442742681323622	0.0024023168799470053	0.005134911229667502	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.00025609393771796886	0.0009707188270699474	0.0018162131117419361	0.0030225308671221482	0.006464711255897265	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.00032236250375818515	0.001220938127609435	0.0022863139868613425	0.0038022962409185873	0.008138913533530082	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.0004057712490873086	0.0015353479996631802	0.0028780232934399923	0.0047823211363850395	0.0102467407123876	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.0005107478451131045	0.0019302262612782178	0.0036227633379478075	0.00601350428898312	0.012900545109970393	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.0006428597135438605	0.002428929148834474	0.004560053856345233	0.007559372181885205	0.016241813264036002	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.0008091061550752586	0.0030584838471353596	0.005739587666872676	0.009514632812661235	0.020448733848677764	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.001018283272621797	0.0038514920381459566	0.007223827907488431	0.011998521032509478	0.025745738715894497	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242814	0.0012814401932509662	0.004850570502776795	0.00909126161330498	0.015137312731134236	0.03241553449656687	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.0016124484521081613	0.006109575844246162	0.011440461592279055	0.019107375518468504	0.04081427711840626	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.00202871036723872	0.007703617155541922	0.014395152026791355	0.02413463742284943	0.05139073630277904	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.0025520389898401347	0.00971829388332614	0.018110503841474203	0.03050959023969528	0.06471046622996923	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.19952623149688797	0.003209745568943646	0.012271470534017693	0.022780951666307097	0.038607364130506194	0.08148636877353034	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.25118864315095807	0.004035979281956112	0.015494349529238631	0.028649846402831657	0.04891471709985988	0.10261731618643313	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.31622776601683794	0.005073365683811443	0.019392254507145545	0.03602130555999373	0.061898541672253816	0.12923705395678495	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.3981071705534973	0.006374997014034797	0.02426573582173769	0.04527474249111671	0.07763107690448995	0.1627762619016413	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.5011872336272725	0.008006837311932292	0.030341116318392695	0.056882490746806603	0.09677120295844331	0.20504170442029965	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.6309573444801934	0.01005056829814552	0.03916580038900767	0.07346900102570543	0.12271711451954787	14.92797949671794	0.0	0.0	0.0	0.0	0.8666666666666667	0.99	100.0	
0.7943282347242817	0.01260694571505268	0.04947191193946625	0.09583013673454109	0.16283919715323059	17.76832788831387	0.0	0.0	0.0	0.0	0.8235294117647058	0.94	100.0	
1.0	0.031220441917372155	0.06486458762237948	0.1293606753028414	0.2517299517947498	13.804828552437924	0.0	0.0	0.0	0.0	0.8125	0.88	100.0	
1.2589254117941675	0.03824796903537106	0.09858407646148958	0.2030208346190609	1.0159808595662247	1253.1714608227837	0.0	0.0	0.0	0.35	0.8571428571428571	0.71	100.0	
1.584893192461114	0.05356729896254365	0.21642898523987755	1.0974262767199048	1.5700747142521152	3201.5853658122837	0.0	0.0	0.30000000000000004	0.5848214285714286	0.8571428571428571	0.43	100.0	
1.9952623149688808	0.10654777392922994	1.1550140170732957	1.7676657964424938	8.203488471540144	1001.4154684508135	0.0	0.38333333333333336	0.625	0.7658371040723981	0.9230769230769231	0.16	100.0	
2.5118864315095824	0.13016508575184732	1.6865966873756744	3.703755858252273	33.73505751946824	4830.188597214347	0.0	0.5714285714285714	0.75	0.8125	0.9333333333333333	0.05	100.0	
3.1622776601683795	1.415182398261423	7.196420575577397	40.312133491420894	204.08348814159945	9553.026426838424	0.5	0.75	0.8	0.8571428571428571	0.9473684210526315	0.0	100.0	
3.981071705534973	1.6497201118008673	26.639124029803337	79.15686365843177	1063.2685406082092	9820.591650500179	0.5	0.75	0.8	0.8235294117647058	0.9444444444444444	0.0	100.0	
5.011872336272725	7.514067802525713	115.32639833706489	1787.8473320571088	4201.129333477424	21277.05520040721	0.6666666666666666	0.7692307692307693	0.8125	0.8666666666666667	1.0	0.0	100.0	
6.309573444801936	20.270847618708018	1908.7787378670087	4217.699340954992	7099.784219598076	29885.57594244088	0.5555555555555556	0.7777777777777778	0.8125	0.8571428571428571	1.0	0.0	100.0	
7.943282347242821	3.448144008866403	3681.2073888852706	6806.731829209684	10876.732414757174	46242.7887554617	0.6666666666666666	0.7692307692307693	0.8125	0.8823529411764706	1.0	0.0	100.0	
10.0	37.0898365568654	5232.897472998653	9377.516760710942	15184.77999962049	224155.23400965732	0.5	0.7692307692307693	0.8125	0.8571428571428571	1.0	0.0	100.0	


==> data/fig_noise_vanderpol_lide_smooth.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.005635954913520939	0.010253784821162073	0.013017407056376754	0.01700251563266608	0.025574698819849157	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.007098235727883287	0.012904576994384473	0.016395202190258158	0.021403289175610754	0.032170063595952536	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.008940690414758463	0.01623954439781853	0.020651789514243138	0.02693083208742932	0.04045756461407243	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.011262707727928829	0.020434600121243998	0.026017248010591222	0.033939271000186746	0.050866037564641135	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.014190011315894976	0.025710522815433633	0.032782798205761784	0.04276133660448284	0.06392972163730211	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.017876497210028534	0.03234421145427038	0.04131763307526175	0.053887807672132394	0.08031207739466213	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.02252432962714444	0.04069261594784339	0.05205593384262165	0.06789815939474651	0.10083355712284756	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.02838696773803732	0.05119936553294578	0.06541447720514365	0.08555524388492852	0.12650291196771807	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0357857721292429	0.06466263171551637	0.0821622837477186	0.107828327053358	0.15855051131126774	0.0	0.0	0.0	0.0	0.2	0.96	100.0	
0.07943282347242814	0.045129465337354874	0.081848978414879	0.103136884652417	0.13593741208968868	0.19846012201606178	0.0	0.0	0.0	0.0	0.3333333333333333	0.91	100.0	
0.1	0.0569393581377337	0.10371453161371738	0.12937010219448652	0.17148893193700354	0.24879136774058547	0.0	0.0	0.0	0.0	0.3333333333333333	0.8	100.0	
0.12589254117941676	0.07188277183067489	0.1307717207753218	0.16191728145790224	0.21619247120456775	0.31277017649335837	0.0	0.0	0.0	0.2	0.3333333333333333	0.72	100.0	
0.15848931924611143	0.09081794640520034	0.16569204631757628	0.2033514169449886	0.2710217104578514	0.3930302662503773	0.0	0.0	0.0	0.2	0.42857142857142855	0.53	100.0	
0.19952623149688797	0.11485537303935149	0.20955172332891991	0.2571259978187847	0.3407989422592734	0.49359531224765313	0.0	0.0	0.2	0.3333333333333333	0.5	0.37	100.0	
0.25118864315095807	0.14544321906732394	0.26421419896652726	0.321084500659617	0.43229240603225755	0.6193978245621659	0.0	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.21	100.0	
0.31622776601683794	0.18448919810249104	0.3330576429077807	0.4098839050629415	0.5474594692127698	0.7764275073506757	0.0	0.3333333333333333	0.3333333333333333	0.4464285714285714	0.6	0.05	100.0	
0.3981071705534973	0.23453930761562727	0.420057229909813	0.5205226043653465	0.6823383544222869	0.9718829982286457	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.6363636363636364	0.0	100.0	
0.5011872336272725	0.29904913031724495	0.5298638226325942	0.6536730807595718	0.8524480571234039	1.302038696583244	0.2	0.42857142857142855	0.5555555555555556	0.6	0.7333333333333333	0.0	100.0	
0.6309573444801934	0.38281378933506904	0.6673059675101756	0.8350534304973547	1.0685903140476258	1.8275904864751564	0.2	0.5	0.6	0.6363636363636364	0.7647058823529411	0.0	100.0	
0.7943282347242817	0.4926947618552459	0.8386750124944617	1.0909378806006615	1.3302193070835364	12.993114254883315	0.3333333333333333	0.6	0.6363636363636364	0.6923076923076923	0.7894736842105263	0.0	100.0	
1.0	0.6193763780484585	1.090394810203255	1.4510891960892516	1.8811448642305963	16.35653179475187	0.42857142857142855	0.6666666666666666	0.6923076923076923	0.7333333333333333	0.8125	0.0	100.0	
1.2589254117941675	0.7651833284178631	1.367726715058693	1.8184432326504991	2.672124954423875	54.64646600625702	0.5	0.6923076923076923	0.7333333333333333	0.7647058823529411	0.8125	0.0	100.0	
1.584893192461114	1.1033384218856657	1.809579327077099	2.638780428526802	4.695988201338055	236.47247365284767	0.5	0.7285714285714285	0.75	0.7866541353383458	0.8333333333333334	0.0	100.0	
1.9952623149688808	1.1605537968482844	2.43441956742332	3.876592204176342	14.030432094307622	1585.4596930020223	0.6363636363636364	0.75	0.7777777777777778	0.8	0.85	0.0	100.0	
2.5118864315095824	1.64237841656557	4.2976436799775914	10.614479315488179	52.91568238451583	712.021744224683	0.6923076923076923	0.7680995475113123	0.7894736842105263	0.8	0.8421052631578947	0.0	100.0	
3.1622776601683795	2.4503985168654716	11.30880004716844	45.18008509350226	180.99648910945112	2304.2310801646813	0.7333333333333333	0.7777777777777778	0.8	0.8	0.85	0.0	100.0	
3.981071705534973	2.975464941820952	46.40394170373585	147.80831815560668	534.7317769178192	3885.1505625400446	0.75	0.8	0.8	0.8	0.8421052631578947	0.0	100.0	
5.011872336272725	5.150704311915593	58.569457618874	181.93343037787292	722.5595217460509	8413.78444644392	0.7647058823529411	0.8	0.8	0.8	0.85	0.0	100.0	
6.309573444801936	6.046789861409349	170.8294538814986	366.4463030490801	1650.7388755076508	8471.292115649128	0.7777777777777778	0.8	0.8	0.8	0.8421052631578947	0.0	100.0	
7.943282347242821	18.23423235001243	107.0208187755447	298.85920996004484	948.5679019502943	16733.867111483774	0.7647058823529411	0.8	0.8	0.8	0.85	0.0	100.0	
10.0	18.249709231349595	181.2940035493595	492.7555083875608	2385.5411047599855	8141.980509504157	0.7777777777777778	0.8	0.8	0.8	0.8	0.0	100.0	


==> data/fig_noise_vanderpol_lide_threshold.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	1.962126224912748e-05	6.157910969895698e-05	0.00012077694530037488	0.00018594032787928974	0.00040055257473615996	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	2.4764405628315057e-05	7.749095973887917e-05	0.0001520578151484485	0.00023413973506286853	0.0005044390238075514	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	3.1237761248149396e-05	9.745086348231753e-05	0.00019141619180586066	0.0002947804923896851	0.0006351487661134414	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	3.9384525703485634e-05	0.00012264292628367857	0.00024096923889455816	0.0003711261791264686	0.0007997041762692252	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	4.963650318105731e-05	0.0001543544578968498	0.0003033121120983998	0.00046724383174556126	0.0010068681399415208	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	6.253604023005322e-05	0.00019427087928159043	0.00038179650578525575	0.0005882574980341263	0.0012676734661385845	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	7.876453419292154e-05	0.0002445137588443971	0.000480601763915503	0.00074061623719641	0.0015960111974435026	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	9.917714037803103e-05	0.00030776841671259947	0.0006049893398017182	0.0009324457771975823	0.0020093643604668855	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.0001248472294707835	0.0003874271216345499	0.0007615826306656242	0.0011739768249066148	0.0025297539086302904	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.00015711956871599346	0.0004876719716113063	0.0009587195555796989	0.0014780970587444909	0.003184895548974764	0.0	0.0	0.0	0.0	0.0	
0.01	0.0001976780656100861	0.0006138100704744577	0.0012068964944619517	0.0018610418945376385	0.004009685275600341	0.0	0.0	0.0	0.0	0.0	
0.012589254117941675	0.0002486274008498453	0.0007725092783675755	0.0015193264040761136	0.002343266736149652	0.0050480552824274045	0.0	0.0	0.0	0.0	0.0	
0.01584893192461114	0.0003125945051078609	0.0009722235371297692	0.001912642729466894	0.0029505537500301017	0.006355278479278274	0.0	0.0	0.0	0.0	0.0	
0.0199526231496888	0.0003928497452869122	0.0012235113931640513	0.0024077805136838025	0.0037154012644451655	0.008001130091907149	0.0	0.0	0.0	0.0	0.0	
0.025118864315095808	0.000493415214875361	0.001540030137239188	0.0030311042626009997	0.0046787908941525735	0.010073172328205938	0.0	0.0	0.0	0.0	0.0	
0.03162277660168379	0.0006193193867805182	0.0019385000692813954	0.0038157530343380227	0.005892406509516654	0.01268192216900894	0.0	0.0	0.0	0.0	0.0	
0.039810717055349734	0.0007766916632165427	0.0024399065727159007	0.004803650091274363	0.007421460853183545	0.01596636249508986	0.0	0.0	0.0	0.0	0.0	
0.05011872336272725	0.0009731776039073876	0.0030782243532359614	0.006098701416689946	0.009531306028276777	0.031825055884515806	0.0	0.0	0.0	0.0	0.0	
0.06309573444801933	0.0012176467889201572	0.0038701792029650554	0.0076797403699786155	0.013443107606035084	0.0403875663534686	0.0	0.0	0.0	0.0	0.0	
0.07943282347242818	0.0017024589472466295	0.0063546436271287605	0.012822241572368371	0.0213633991081234	0.11969269588001517	0.0	0.0	0.0	0.0	0.0	
0.1	0.003713239977690096	0.01218907113322483	0.020191524593996646	0.03623221647017667	0.1499187577395944	0.0	0.0	0.0	0.0	0.2	
0.12589254117941676	0.0046235161692664735	0.02136834901817542	0.04071860190588362	0.06200680359694306	0.26747331680329345	0.0	0.0	0.0	0.0	0.3333333333333333	
0.15848931924611143	0.00781131433388405	0.041561044476133464	0.07630469470440834	0.1094006950876528	0.3342993526170045	0.0	0.0	0.0	0.0	0.3333333333333333	
0.19952623149688808	0.011197092343975288	0.082672333166124	0.1261984476763534	0.16251597916804017	0.4169509016729198	0.0	0.0	0.0	0.2	0.42857142857142855	
0.25118864315095824	0.054821747226067905	0.11875240040161754	0.16607579402930184	0.21313636846986778	0.5186421081951732	0.0	0.0	0.2	0.2	0.5	
0.31622776601683794	0.0863297056923905	0.16629095111993095	0.2362732015967356	0.2823570170353685	0.6429254663678637	0.0	0.0	0.2	0.3333333333333333	0.5555555555555556	
0.3981071705534973	0.11657100569788952	0.21553093355161523	0.29693918226625116	0.374445045377812	0.7935674926230297	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6	
0.5011872336272725	0.13539182098851726	0.27586485074669265	0.36854188304139535	0.4703065261384719	0.9743183866326343	0.0	0.3333333333333333	0.42857142857142855	0.42857142857142855	0.6363636363636364	
0.6309573444801936	0.16975156448267056	0.36541516693473625	0.4735846094127508	0.6140537355720002	12.818846370202037	0.0	0.42857142857142855	0.4642857142857143	0.5555555555555556	0.75	
0.7943282347242822	0.19996496664913121	0.46411055586066274	0.6163061601009376	0.7830463679272169	169.7672937312145	0.2	0.42857142857142855	0.5555555555555556	0.6	0.7777777777777778	
1.0	0.2476940429409414	0.6404195726901727	0.831642585257373	1.2972280815731374	339.01171614943377	0.3333333333333333	0.5555555555555556	0.6	0.6666666666666666	0.7777777777777778	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.000946858179614038	0.0009785818871005266	0.00098623958601546	0.0010125541209780576	0.0010397048133526901	
0.00015848931924611142	0.0009201037566803229	0.0009697749859893089	0.0009822018094568057	0.0010238550565798378	0.00106705035181817	
0.00025118864315095795	0.0008790688059497583	0.0009561330948397915	0.0009765608289654549	0.0010424086024377137	0.001111230443166419	
0.00039810717055349735	0.0008179539662357364	0.0009353275143065627	0.0009695517435592177	0.0010733536926384062	0.0011831640836672808	
0.000630957344480193	0.0007332540894044236	0.0009044870790392179	0.0009633646694737418	0.0011259795840947617	0.001301322835328057	
0.001	0.0006408187270096723	0.000861312789450649	0.0009659775741897304	0.0012173316183723406	0.0014970703527635567	
0.001584893192461114	0.000637909398510332	0.0008085044591292433	0.0010001980481452275	0.001378521032009761	0.00184297806322695	
0.002511886431509582	0.0005720878244404509	0.0008967541375898783	0.0011240022693895571	0.0016688922476561677	0.0025236464678327617	
0.003981071705534973	0.0006412319861952057	0.0011522634577656396	0.0016129474055924858	0.002201392271610311	0.0037063893297439323	
0.00630957344480193	0.0009931441629501096	0.0016360447912901037	0.0023425797514336523	0.003198476983587952	0.005748747377048061	
0.01	0.0013881008526869507	0.002531465235719604	0.0037732377369015697	0.0051012502990921815	0.00933003354037573	
0.01584893192461114	0.0019354869396839818	0.00451701538431924	0.006727543730014246	0.008792828428715881	0.015836939084500144	
0.025118864315095822	0.0027982623608161896	0.009383661874136475	0.011311160948163456	0.016769045696127586	0.028280077076955436	
0.039810717055349734	0.0026582748391771114	0.018223057301467657	0.024954406631282285	0.03907193234473799	0.05348445609105242	
0.06309573444801936	0.01793453134750773	0.04388631756225161	0.06386223888676563	0.09513762592939315	0.17281370387957418	
0.1	0.05192451855219921	0.20487179536676034	0.33677479069153227	0.5307707986219865	1.1961095961565689	
0.15848931924611143	0.38734349059741285	0.6869066211437463	0.9994213848394051	1.2521468335415782	2.393715969100799	
0.25118864315095824	0.8661635167628621	1.2886440298583257	1.8347907231716232	2.146764961533485	3.746776930730568	
0.3981071705534973	1.4932529561210355	2.4723532030758752	2.861711116152956	3.239271573862406	5.0687772065472565	
0.6309573444801936	1.9198649618313013	3.28305306888104	4.228567492348908	4.824622796954352	6.643604638104537	
1.0	2.6648070037468425	4.325139466196568	5.71537561952099	7.150957817110962	11.839453250493008	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	6.366761351788291e-05	8.610408780570725e-05	9.583275479860856e-05	0.00012201982761200669	0.00014957792594449826	
0.00015848931924611142	6.363914608477768e-05	8.033421135154551e-05	9.826212954737549e-05	0.00013750952727874293	0.00018113737331494487	
0.00025118864315095795	5.396364223966818e-05	8.517690219250188e-05	0.00010862930567299997	0.0001639380550940307	0.00024392235643462288	
0.00039810717055349735	6.211136570574463e-05	9.710992007610203e-05	0.00014895345204572944	0.00021048512634119255	0.00034959028380741235	
0.000630957344480193	0.00010736518797911642	0.00014017302064283594	0.00022451228185141364	0.0002937120050946843	0.0005231561678676199	
0.001	0.0001542252627115561	0.0002231960649900825	0.0003650411937431048	0.00043766341706222094	0.0008048561251858989	
0.001584893192461114	0.00024057453657501783	0.00036689463851738354	0.0005706699128269338	0.000676646966061149	0.001261093851879845	
0.002511886431509582	0.0003784449100470293	0.0006026169695702563	0.0008957178938758495	0.0010695316121170527	0.0020039900791339097	
0.003981071705534973	0.0005877711637377403	0.0009496711549210279	0.0014315920174844598	0.0017280588124445678	0.003228665203173804	
0.00630957344480193	0.0009237339318115328	0.0014965750495318075	0.0023105418384859588	0.0028504687764991047	0.005289395157381637	
0.01	0.0016081123413826377	0.002465898893421772	0.003677253502632062	0.004802776099873115	0.008865890866191044	
0.01584893192461114	0.0021052122144469046	0.004279157826023828	0.006166666787437939	0.008316308053325464	0.015347266392418298	
0.025118864315095822	0.0026714078959323116	0.010154870053494813	0.013206115723771564	0.016893699622938182	0.02847122402236475	
0.039810717055349734	0.005668603586541755	0.024419760795075816	0.03613370713498899	0.047838858319937595	0.2451245761326494	
0.06309573444801936	0.02873901059595921	0.13706362841107073	0.21709006189614669	0.29655331217104164	0.616894839953979	
0.1	0.23317750189685307	0.38141964946750034	0.5362602813897703	0.6791189256843512	1.3107668983232388	
0.15848931924611143	0.48859206554186707	0.7740514145839328	1.0649719621319265	1.3348902273200756	2.41040213327259	
0.25118864315095824	0.8458827975223755	1.3162321308410094	1.8524958977654444	2.191858174616293	3.761870274236489	
0.3981071705534973	1.5295017195076608	2.4788527191412837	2.8913898733020758	3.244278934175284	5.07551451117923	
0.6309573444801936	1.920327501054953	3.2851291693871865	4.235535201164263	4.82846821986987	6.644382135409144	
1.0	2.6624154600832592	4.329838782982286	5.715352431012983	7.152401535647182	11.840118991688797	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	1.4716009322178572e-05	2.218829220720279e-05	3.597671654011061e-05	4.426059797012011e-05	7.990110429275811e-05	
0.00015848931924611142	2.4411441485327528e-05	3.6237089409854756e-05	5.5501141525629096e-05	6.650984830971491e-05	0.0001238214855211906	
0.00025118864315095795	4.081838318248405e-05	6.056443040674811e-05	8.58886426198227e-05	0.00010212004591986113	0.0001938050332274396	
0.00039810717055349735	6.711118963774058e-05	9.933439457523717e-05	0.0001359537433399189	0.00016055839840312396	0.0003052915613631731	
0.000630957344480193	0.00010830698217010684	0.00015929116165710054	0.00021443521653153355	0.0002535227329199461	0.0004831751264250794	
0.001	0.00017183606352147123	0.0002534288100577393	0.00033747771245504817	0.00040380104952161415	0.0007679448463170606	
0.001584893192461114	0.0002681266838622177	0.00040030603998556614	0.0005291360280125443	0.0006493141837796508	0.0012263775820656154	
0.002511886431509582	0.0004112987576654537	0.0006295435543852251	0.0008349146101763838	0.0010434275774999875	0.001970961300646514	
0.003981071705534973	0.0006226993410472311	0.0009947760152634337	0.001364757688893292	0.0016924767940107248	0.003197188541603086	
0.00630957344480193	0.0009577284707295293	0.0016037290205645949	0.00229056715079782	0.0030711674408089814	0.0052598037113631615	
0.01	0.0016510573807456204	0.0031188021970167314	0.004407302759614155	0.005187435387906514	0.009474942010626234	
0.01584893192461114	0.002133755993895578	0.007287436481113371	0.009133968864931095	0.010824481917777885	0.03681756232151474	
0.025118864315095822	0.007126816637098441	0.022027368056513175	0.03299106366774534	0.06636402096183619	0.1251041796234496	
0.039810717055349734	0.01704703129112802	0.07575558241355815	0.1075472399909051	0.15194353904839453	0.2889725818003215	
0.06309573444801936	0.0965172270871801	0.1934371716179575	0.26116559564544506	0.32387871781829025	0.6361244412931769	
0.1	0.2755656995254079	0.3991601626059487	0.5528138721432834	0.6946939076598191	1.3187411598875083	
0.15848931924611143	0.4969626193960149	0.7809738482506066	1.071144684168218	1.3413151513129224	2.4132726572009124	
0.25118864315095824	0.8453447592956668	1.3217034101488618	1.851024691711575	2.194012135713902	3.7633697469996714	
0.3981071705534973	1.5335731393529015	2.4792914365168484	2.893837085001646	3.24473722346581	5.076185781907931	
0.6309573444801936	1.9204006500822834	3.2852559171141156	4.237057916123785	4.828842110254541	6.644483860723417	
1.0	2.6621920041325655	4.330232363364021	5.71590902499589	7.15254599314996	11.840187848825794	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	1.84174685526352e-05	2.5259338198442728e-05	3.518980770568419e-05	4.052787733013643e-05	7.749331148289922e-05	
0.00015848931924611142	2.8278072621731748e-05	4.074181688224124e-05	5.5363222977346966e-05	6.419357771873751e-05	0.00012238268088610255	
0.00025118864315095795	4.411043527508641e-05	6.525135522834085e-05	8.7299023286655e-05	0.00010149312131830279	0.00019371180050173651	
0.00039810717055349735	6.969781231538453e-05	0.00010398658042297404	0.00013780537834583433	0.00016068503804046933	0.00030721308302298424	
0.000630957344480193	0.00011149967108743623	0.0001650838175539569	0.00021759753817479177	0.00025521118009794516	0.0004882554528492277	
0.001	0.00018095344066874138	0.00026125099273053686	0.0003436452785559951	0.00040698022754851755	0.0007781877992020217	
0.001584893192461114	0.0002993804762454296	0.0004128719182980525	0.0005514490332434886	0.0006521650162372736	0.0012457893785468208	
0.002511886431509582	0.0005091137094856578	0.000663607959608113	0.0010293421919656768	0.0011404444332701615	0.002010894052775821	
0.003981071705534973	0.0007963169215746954	0.0012178941050867763	0.0017124942789434271	0.00220236131302257	0.0035375987301933844	
0.00630957344480193	0.0014859418893495631	0.002613251931911501	0.0033474388108363402	0.005576030514099165	0.009965184346236364	
0.01	0.0030187808976134306	0.007447709334281115	0.012804116906323052	0.024381608193379457	0.03099839659694072	
0.01584893192461114	0.008412583002081232	0.022056208284389534	0.028118272171880287	0.04292485049974798	0.062247747889365254	
0.025118864315095822	0.017772289666445937	0.044471712870847	0.05922379994994194	0.08221693009947338	0.13329797315496153	
0.039810717055349734	0.04449767715860671	0.09257878364978667	0.12069719527324803	0.15963279443387	0.2931617112125185	
0.06309573444801936	0.10542000952671228	0.2011587180982076	0.2642464555664269	0.3265198924900022	0.6379329118679476	
0.1	0.2786204009901828	0.4017221491785593	0.554149272497551	0.696144984190957	1.3195173434275058	
0.15848931924611143	0.49653744811616807	0.7824008858287715	1.0716118762462687	1.3418582838996238	2.4135603955527722	
0.25118864315095824	0.8453092716130981	1.3223523336447314	1.8509924004994152	2.1942263463772433	3.7635195978005997	
0.3981071705534973	1.533955157924987	2.4793546828066644	2.89407198911813	3.2447832689423586	5.076252884798882	
0.6309573444801936	1.9204081838993192	3.28527707885298	4.237171121679272	4.828879416666311	6.644494903075813	
1.0	2.6621705279884695	4.33027032869234	5.715962610973454	7.152560439705345	11.840194754736077	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	2.2209101350297434e-05	2.8594161136270167e-05	3.4344570220564474e-05	4.373916617687998e-05	8.224141112431512e-05	
0.00015848931924611142	3.499817362870751e-05	4.519966890611928e-05	5.4090092155897095e-05	6.901707700188056e-05	0.00012995449781784025	
0.00025118864315095795	5.5281647185923804e-05	7.162596178146498e-05	8.543288139986655e-05	0.00010927207848683875	0.00020594546224665517	
0.00039810717055349735	8.747104625327442e-05	0.00011401642420977932	0.00013735838826089115	0.0001737520115422513	0.00032771513543477566	
0.000630957344480193	0.00013876978627282857	0.00018454288277526242	0.00024104485675824523	0.00030655835941625144	0.0005289162295985174	
0.001	0.00022048067077890706	0.00029722045848048877	0.00041886373436288236	0.0005234807388756779	0.0008739068796448194	
0.001584893192461114	0.0003396968318469824	0.0005357510083653398	0.0008271565245565925	0.0010629769016724088	0.001428980249825872	
0.002511886431509582	0.0006118968527594133	0.001187673663554772	0.002116700186595183	0.003513423546402406	0.0050548061220560755	
0.003981071705534973	0.001201718223610721	0.004445971506375803	0.006887170586563879	0.008071554740465212	0.010761137333663993	
0.00630957344480193	0.0025837125353954118	0.008322045738024291	0.011831395491777516	0.016512563289516453	0.019030837239304405	
0.01	0.007721473245410669	0.01454826702598783	0.02010980814361546	0.028742960828045394	0.03399169707511599	
0.01584893192461114	0.011126477853758516	0.02423278554658885	0.03284369002242738	0.04689704266799169	0.06373528051997068	
0.025118864315095822	0.019128306717433784	0.04749230837035115	0.06136098765704585	0.08347840532819875	0.13425230564822435	
0.039810717055349734	0.04763132966260082	0.09376003985581381	0.1217959712450375	0.16075388862402012	0.29284574267244656	
0.06309573444801936	0.10630983378607463	0.20179115386498236	0.26455247393512143	0.32622377350285087	0.6387158154914729	
0.1	0.27892829175410483	0.40342459810371695	0.5542592245771958	0.696290986797371	1.3195748788978163	
0.15848931924611143	0.49652058880208505	0.7825119873028249	1.0716616074015697	1.3419118814691708	2.4135891763788573	
0.25118864315095824	0.8453058817686343	1.3224007737874373	1.8509909889999405	2.1942479956140035	3.763534581918577	
0.3981071705534973	1.533993148248683	2.4793610439168585	2.8940953949071266	3.244787875593381	5.076259594847707	
0.6309573444801936	1.920408939431893	3.2852792075258384	4.2371822820770735	4.828883146499077	6.644496013994126	
1.0	2.6621683872000634	4.330274113281564	5.715967493424152	7.152561884368625	11.840195445526591	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	2.9142673016599885e-05	4.1324696110027476e-05	5.032211770085391e-05	6.284002348147325e-05	9.008553966143162e-05	
0.00015848931924611142	4.6982049272934405e-05	6.647614793543993e-05	7.998982867729582e-05	0.00010089426311958154	0.00014246104910660003	
0.00025118864315095795	7.654646028118432e-05	0.00010741957967409826	0.0001292410149706384	0.00016276079073326293	0.00022661954710776776	
0.00039810717055349735	0.00013066780368147846	0.00018497635435799387	0.0002394990359174505	0.0002726627348126061	0.0003625701736103727	
0.000630957344480193	0.00021599527992582066	0.00039992602459661635	0.0005004924881175473	0.0006619809981564328	0.001071664588747229	
0.001	0.00034288917843046455	0.0009653150066329127	0.0014541041467399755	0.001795355660345133	0.0024549411873259035	
0.001584893192461114	0.0006342463862761742	0.0023115342109866583	0.002982574074935309	0.003563747002122168	0.004287652932520368	
0.002511886431509582	0.001696747012152251	0.003869244852230883	0.005111840828639028	0.006183586118961904	0.007101047114256416	
0.003981071705534973	0.0032980990672422414	0.006280191071573226	0.008243785783555908	0.01020794984907912	0.011637211498026212	
0.00630957344480193	0.005445811110918985	0.009800994358140185	0.013049253070852161	0.01739721692032359	0.019583808068155715	
0.01	0.008298451475175796	0.015150679535972468	0.020769466193750558	0.029334202514260006	0.03438575474717201	
0.01584893192461114	0.010986634004058745	0.024566474024422025	0.03322836404390507	0.047357095610104205	0.06392415886073356	
0.025118864315095822	0.02016222888327846	0.04778082068349637	0.061557227791938895	0.08369482045404636	0.13434179719617995	
0.039810717055349734	0.04782428845577901	0.09390225595160184	0.12210206770192208	0.16088069996208149	0.29286468517770275	
0.06309573444801936	0.10639787673274398	0.2018538337253675	0.26456875932987944	0.32622301556085526	0.6387783660705718	
0.1	0.2789590631770845	0.4037622272896527	0.5542709336245372	0.6963054802224378	1.319541775958651	
0.15848931924611143	0.4965190779964663	0.782522900343056	1.071666599294085	1.3419173338957338	2.4135920545312963	
0.25118864315095824	0.8453055443531337	1.3224055886076318	1.8509908635399532	2.19425016228183	3.763536080320747	
0.3981071705534973	1.5339969451972901	2.4793616803607885	2.89409773465096	3.2447883362794654	5.076260265850183	
0.6309573444801936	1.9204090150052526	3.2852794205089535	4.237183396589693	4.8288835194742825	6.644496125151343	
1.0	2.6621681731882387	4.330274491622592	5.715967977782728	7.152562028835039	11.8401955146077	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	4.907044773182572e-05	9.134363989665489e-05	0.00010933652520499676	0.00012013041858718032	0.00015817923571068363	
0.00015848931924611142	7.823880735315044e-05	0.00016304301908999562	0.00019327690609352772	0.0002424531379624535	0.00032783753132624514	
0.00025118864315095795	0.00013013969692727518	0.00031373765208032915	0.00038909796525500866	0.00047796165423162347	0.000609818785837289	
0.00039810717055349735	0.0002365030706146206	0.0005760673039820728	0.0007219473527012555	0.000875627875599189	0.0010604937015037386	
0.000630957344480193	0.0004422617971808805	0.0010002344466726147	0.0012425441982969554	0.0014935084205075855	0.0017557238334562975	
0.001	0.0007916823829394752	0.0016375303988175446	0.002058480930622949	0.002459320002136517	0.0028376170821894624	
0.001584893192461114	0.001344556927349144	0.002629837498043891	0.003362834122840121	0.003996017273965382	0.004545885563790961	
0.002511886431509582	0.002231678726932505	0.004150950018699621	0.005337782204061401	0.00644632862732804	0.007267886530689705	
0.003981071705534973	0.0036732690621269102	0.00644287453077358	0.00839305346403439	0.010375234429126683	0.011725725095388556	
0.00630957344480193	0.005571444858145233	0.00990198254578591	0.013140409216107509	0.01748093854610031	0.019651370882406947	
0.01	0.008409787923424438	0.0152271978790645	0.02083036008764213	0.029387724787633455	0.03442343361521466	
0.01584893192461114	0.01085637757030744	0.024611878022925467	0.03326607441372983	0.047393284285897834	0.06394489439249275	
0.025118864315095822	0.0202584257073449	0.04780897734177736	0.06157443614745703	0.08371272956793141	0.1343508053438617	
0.039810717055349734	0.04784544781788587	0.0939155305618426	0.12211836245824195	0.160895946983933	0.2928666687168029	
0.06309573444801936	0.10640667223563943	0.20186009629585525	0.2645710786289804	0.32622310797334014	0.6387843368273687	
0.1	0.27896214012727694	0.4037901781723572	0.554272110108047	0.6963069286635356	1.319532655416313	
0.15848931924611143	0.4965189285786696	0.7825239899343603	1.0716670986653072	1.341917879885795	2.4135923423455803	
0.25118864315095824	0.8453055106272545	1.322406069808337	1.850990851148813	2.19425037896586	3.7635362301608746	
0.3981071705534973	1.5339973248713514	2.479361744008452	2.8940979686187984	3.244788382348237	5.076260332950394	
0.6309573444801936	1.920409022562799	3.2852794418084192	4.237183508025736	4.828883556772048	6.644496136267702	
1.0	2.6621681517874047	4.33027452945552	5.715968026180374	7.152562043281677	11.840195521515751	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.832229624086063e-05	0.00017089528428989903	0.00019794088402184587	0.0002534524570995238	0.00029502793250525623	
0.00015848931924611142	0.00013862538855988446	0.0002714596232446804	0.0003203617161078306	0.00039913920470897895	0.0004622024750831381	
0.00025118864315095795	0.00021893776241267463	0.0004308067315830879	0.0005150609381979986	0.000629738671544289	0.0007274667172071995	
0.00039810717055349735	0.00034694856566980307	0.0006820744558398684	0.0008252003774669283	0.000996821713594814	0.0011485247966291224	
0.000630957344480193	0.0005512673222114193	0.0010769077693215342	0.0013206670659528321	0.0015826362118424517	0.0018173878547291195	
0.001	0.0008788419400179232	0.0016941230965949162	0.0021161320692475315	0.002521610108309546	0.002881279709747356	
0.001584893192461114	0.0014090446343156442	0.0026679124209581222	0.003402187384103126	0.004037054024149984	0.004577089833400901	
0.002511886431509582	0.0022838469355201296	0.004174249657520721	0.0053590958221601025	0.006472032498672864	0.0072872811099998136	
0.003981071705534973	0.0036916981060973373	0.006458185171489963	0.008406953270308173	0.01039140759458791	0.011735835220038788	
0.00630957344480193	0.005584535231561239	0.009911828946901083	0.01314924459745598	0.017488992373526885	0.01965795869363484	
0.01	0.008419714991790813	0.015234789316777792	0.02083640331661841	0.029393014137348697	0.03442719005350963	
0.01584893192461114	0.010847760981729281	0.02461640363872825	0.03326983783209505	0.047396856625944346	0.06394694618047575	
0.025118864315095822	0.02026743370826899	0.04781180942398737	0.06157604295118574	0.08371359121849115	0.1343517065486525	
0.039810717055349734	0.04784758900044759	0.09391685265156932	0.12211997808313735	0.1608974695627787	0.2928668679303294	
0.06309573444801936	0.10640755169828385	0.20186072249893963	0.2645713148817018	0.32622311881169663	0.6387849313107277	
0.1	0.27896244782035506	0.4037928911896633	0.5542722278038965	0.6963070734970631	1.3195316735944056	
0.15848931924611143	0.4965189136534841	0.7825240988765142	1.071667148604241	1.3419179344911667	2.413592371127016	
0.25118864315095824	0.8453055072544065	1.3224061179256053	1.8509908499112395	2.194250400634433	3.7635362451448837	
0.3981071705534973	1.5339973628397683	2.4793617503732537	2.894097992015497	3.2447883869551206	5.076260339660407	
0.6309573444801936	1.9204090233185687	3.285279443938633	4.2371835191704985	4.8288835605018186	6.644496137379351	
1.0	2.6621681496473437	4.330274533238947	5.715968031371823	7.1525620447423	11.840195522206573	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.832224664440889e-05	0.00017089535876628882	0.0001979409249464486	0.00025345243607018136	0.00029502789038601964	
0.00015848931924611142	0.00013862533754800856	0.00027145965637935673	0.00032036175743423384	0.00039913916983843256	0.00046220243461563346	
0.00025118864315095795	0.00021893771117184802	0.0004308067661099815	0.0005150609815120588	0.0006297386399252155	0.000727466680315879	
0.00039810717055349735	0.0003469485152665164	0.0006820744930086279	0.00082520042478124	0.0009968216876081568	0.0011485247660304669	
0.000630957344480193	0.0005512672739435893	0.001076907810887334	0.0013206671201931696	0.0015826361951226718	0.0018173878345256913	
0.001	0.0008788418957164928	0.0016941231450882173	0.0021161321349789	0.0025216101067111977	0.0028812797063676146	
0.001584893192461114	0.0014090445970653084	0.0026679125074754876	0.0034039441934569353	0.0040380511917765234	0.004577089857062067	
0.002511886431509582	0.0022838469109264514	0.0041768058498337715	0.005361440600534338	0.00647409711152461	0.007289419833809717	
0.003981071705534973	0.0036916981300752234	0.006459877501818662	0.008408488571870758	0.010393198370784307	0.011736988894332787	
0.00630957344480193	0.00558453526127075	0.009912920462135414	0.013150223800650153	0.01748988417275332	0.019658689193573563	
0.01	0.008420808304926659	0.015235631264138	0.020837074272344006	0.02939360106783312	0.03442760729829724	
0.01584893192461114	0.010847761072823389	0.024616906406389236	0.03327025589792941	0.0473972530376128	0.06394717394917034	
0.025118864315095822	0.020268428642352593	0.047812124427564766	0.061576223916489356	0.08371369064470416	0.13435180666267374	
0.039810717055349734	0.0478478271961932	0.0939169994890661	0.12212015743669587	0.1608976385824418	0.2928668900278967	
0.06309573444801936	0.10640764940921567	0.2018607920605071	0.2645713411116654	0.32622311998283776	0.6387849972643634	
0.1	0.2789624819865111	0.40379319172919925	0.5542722408151008	0.6963070895198439	1.319531574916085	
0.15848931924611143	0.49651891197336756	0.782524110928739	1.0716671540838738	1.341917940487491	2.413592374240138	
0.25118864315095824	0.8453055068711979	1.3224061232580406	1.8509908497319172	2.194250402992075	3.763536246749877	
0.3981071705534973	1.5339973670315163	2.479361751061899	2.894097994584781	3.244788387441467	5.07626034037618	
0.6309573444801936	1.9204090233886009	3.2852794441682396	4.2371835203898796	4.828883560896994	6.644496137493814	
1.0	2.6621681493993603	4.3302745336519965	5.715968031547035	7.152562044876085	11.840195522277277	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.832224438284786e-05	0.00017089536227750314	0.0001979409262643993	0.00025345243510947345	0.00029502788834368394	
0.00015848931924611142	0.00013862533515594534	0.0002714596570981888	0.00032036175869338884	0.0003991391680619652	0.000462202432542045	
0.00025118864315095795	0.00021893770870045118	0.00043080676679148225	0.0005150609827463211	0.0006297386381330926	0.0007274666782415459	
0.00039810717055349735	0.0003469485127596793	0.0006820744936790052	0.0008252004260180575	0.0009968216858291159	0.0011485247639960274	
0.000630957344480193	0.0005512672714028208	0.0010769078115530303	0.001320667121466434	0.0015826361933881903	0.0018173878325810902	
0.001	0.0008788418931670081	0.0016941231457662876	0.002116132136321174	0.002521610105045069	0.0028812797045746448	
0.001584893192461114	0.0014090445945502126	0.00266791250989385	0.003403944194942974	0.004038051190244066	0.0045770898555228855	
0.002511886431509582	0.002283846908484166	0.004176805850893397	0.00536144060387018	0.006474097113503048	0.007289419832682324	
0.003981071705534973	0.00369169812852423	0.006459877502772771	0.00840848857569201	0.010393198373222553	0.011736988891698772	
0.00630957344480193	0.005584535259654287	0.009912920462828215	0.013150223805212184	0.01748988417370448	0.01965868920194571	
0.01	0.008420808303141795	0.015235631264253363	0.02083707427641754	0.029393601068528633	0.03442760730864541	
0.01584893192461114	0.010847761074707373	0.024616906405934134	0.033270255906929114	0.047397253040946774	0.06394717395713048	
0.025118864315095822	0.020268428645876444	0.04781212443022386	0.061576223926801954	0.08371369065603257	0.13435180668076266	
0.039810717055349734	0.04784782719763612	0.09391699950179956	0.12212015745067825	0.1608976386022319	0.29286689006745587	
0.06309573444801936	0.10640764941475671	0.20186079207485938	0.2645713411481384	0.32622312001948894	0.6387849973381561	
0.1	0.2789624820062566	0.40379319175647793	0.5542722408750843	0.6963070895842909	1.3195315639242662	
0.15848931924611143	0.4965189119931191	0.7825241109757858	1.0716671541461131	1.341917940551723	2.413592374318126	
0.25118864315095824	0.8453055068792183	1.322406123270544	1.8509908497695684	2.194250403036878	3.7635362468031848	
0.3981071705534973	1.5339973670545621	2.479361751078633	2.894097994610302	3.2447883874644834	5.076260340401848	
0.6309573444801936	1.9204090234025095	3.28527944417433	4.237183520404342	4.828883560913485	6.644496137501973	
1.0	2.662168149408849	4.330274533658481	5.715968031556425	7.152562044886037	11.840195522282977	


==> data/fig_noise_vanderpol_lopinf+ell0+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.83222441635316e-05	0.00017089536262508752	0.0001979409263983575	0.00025345243501022027	0.0002950278881400662	
0.00015848931924611142	0.0001386253349235346	0.0002714596571668843	0.0003203617588156945	0.0003991391678842902	0.00046220243233150663	
0.00025118864315095795	0.0002189377084551115	0.0004308067668603075	0.000515060982866895	0.000629738637952312	0.0007274666780382428	
0.00039810717055349735	0.0003469485125001288	0.000682074493742107	0.0008252004261422516	0.0009968216856444734	0.0011485247637980892	
0.000630957344480193	0.0005512672711479929	0.0010769078116225125	0.0013206671215910638	0.0015826361932121502	0.0018173878323837194	
0.001	0.0008788418929199709	0.0016941231458380442	0.0021161321364594416	0.0025216101048817774	0.002881279704397721	
0.001584893192461114	0.0014090445943002786	0.0026679125101368513	0.003403944195090181	0.004038051190093109	0.004577089855368918	
0.002511886431509582	0.0022838469082475236	0.004176805851004718	0.005361440604206596	0.006474097113698015	0.007289419832570652	
0.003981071705534973	0.0036916981283616293	0.006459877502874719	0.008408488576075023	0.010393198373462174	0.011736988891434444	
0.00630957344480193	0.0055845352594917925	0.009912920462895033	0.01315022380566887	0.017489884173797654	0.019658689202781587	
0.01	0.008420808302965635	0.015235631264263522	0.020837074276822826	0.029393601068593966	0.0344276073096843	
0.01584893192461114	0.010847761074895493	0.02461690640588832	0.03327025590782831	0.04739725304127716	0.06394717395792386	
0.025118864315095822	0.02026842864622306	0.04781212443048458	0.061576223927835155	0.08371369065716588	0.13435180668257513	
0.039810717055349734	0.04784782719777607	0.09391699950307413	0.12212015745207636	0.16089763860421039	0.29286689007141203	
0.06309573444801936	0.10640764941530932	0.20186079207629343	0.26457134115178516	0.3262231200231585	0.6387849973455284	
0.1	0.27896248200823287	0.4037931917592021	0.5542722408810763	0.6963070895907374	1.319531563933735	
0.15848931924611143	0.4965189119950937	0.7825241109804886	1.07166715415234	1.3419179405581465	2.413592374325924	
0.25118864315095824	0.8453055068800175	1.3224061232717945	1.8509908497733316	2.1942504030413645	3.7635362468085165	
0.3981071705534973	1.533997367056865	2.479361751080305	2.8940979946128556	3.244788387466787	5.076260340404415	
0.6309573444801936	1.9204090234038902	3.285279444174937	4.237183520405791	4.828883560915138	6.6444961375027844	
1.0	2.6621681494097946	4.330274533659131	5.715968031557361	7.152562044887037	11.840195522283551	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e+00.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.4384634394246498	0.5029656762446806	0.5983168795344698	0.7432375892477948	1.104941528375096	
0.00015848931924611142	0.44673336266121716	0.4860268472832521	0.6418325223555881	0.7425340580230028	1.1210378545686126	
0.00025118864315095795	0.46920128386405036	0.5499629580613532	0.6407998617729769	0.7296499771471681	1.0854371421959113	
0.00039810717055349735	0.42570096034581884	0.4631963972760006	0.6108837295732994	0.8024698950084354	1.0509569685593856	
0.000630957344480193	0.4260530111328497	0.4772199140853498	0.5038545463731096	0.6629096915322319	1.0587826423190851	
0.001	0.4748025867842335	0.5405007511913298	0.6242935270553788	0.7772308206581746	1.014717179218616	
0.001584893192461114	0.45509275502910745	0.4884830557295603	0.5564718322074735	0.8238954397222189	1.1133489687021387	
0.002511886431509582	0.44688412735109834	0.4668922014661773	0.5422638750849589	0.7493793586579318	1.0743101587623312	
0.003981071705534973	0.37758592756302317	0.5023549860767831	0.6250757553588228	0.7522830178609319	0.9703855552034243	
0.00630957344480193	0.37561702282558385	0.4912289310499981	0.5306711377377075	0.6848604055932107	1.12541490238455	
0.01	0.39027235166501834	0.45759930162952883	0.5261645941685688	0.5704639742854261	0.8630485400318391	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-01.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.13832333454061424	0.1388379938450893	0.13909630694267333	0.13918230973059795	0.13946261868479443	
0.00015848931924611142	0.1379487508135814	0.13869969945749747	0.1391483205326703	0.13931748416846015	0.14449881467658793	
0.00025118864315095795	0.13736070756421398	0.13851277408373985	0.1393323215608267	0.14102486475688486	0.14617248380276632	
0.00039810717055349735	0.13644370042872003	0.13824486102920264	0.14003356630751404	0.14481110950123116	0.19163246666300593	
0.000630957344480193	0.134826924640135	0.1375513471147194	0.14003104531578975	0.19006154003684467	0.1997269615355253	
0.001	0.13290591806045768	0.13786560692998492	0.14987158198839015	0.19392161676615471	0.19912413664292314	
0.001584893192461114	0.12951735212158771	0.13753730294742225	0.17310589440877644	0.19697423793073154	0.2003904984022226	
0.002511886431509582	0.12566743635377647	0.13793456923300446	0.15475802034003247	0.19167639735527586	0.20077923287063232	
0.003981071705534973	0.0968485407875357	0.14843415416016004	0.174593626257383	0.19549324733042645	0.19897511244167285	
0.00630957344480193	0.09468832661506413	0.14704608875648967	0.17573454138930894	0.20220570761676668	0.4503268221135943	
0.01	0.06389682961374252	0.10360150151442787	0.14433105676782143	0.19960505122842598	0.4674044540956191	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-02.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.04097232559490246	0.04174181558190671	0.04470963128424904	0.04768167391973445	0.04958829185925529	
0.00015848931924611142	0.040033468039220546	0.04109125494856193	0.04362001217361546	0.04672563423622834	0.05001560562985346	
0.00025118864315095795	0.040338879573039554	0.041447042458523	0.04378030537116814	0.04966363622501978	0.06493955599632753	
0.00039810717055349735	0.040064444132512894	0.04279473612892793	0.04487529171377733	0.05954397933537098	0.065033247792676	
0.000630957344480193	0.03895697009295313	0.04199723770509733	0.052892688975494595	0.06179549773526745	0.06483887013921978	
0.001	0.03799707457595845	0.04004104034577426	0.04809725351896092	0.06064110734537864	0.06730602374377635	
0.001584893192461114	0.02863170030847358	0.04429131929435055	0.05439696933898822	0.06210136398212688	0.13546945955708656	
0.002511886431509582	0.02076824554154861	0.038154168186358126	0.04636865051171571	0.06419631781274292	0.13599282780027908	
0.003981071705534973	0.02674655717996062	0.03367668806971022	0.041816724693763574	0.06105094280742371	0.13531425382351112	
0.00630957344480193	0.01806731758269384	0.031073678674787185	0.03931779618171917	0.06298510846542524	0.15259594034774834	
0.01	0.024129979264565466	0.035896016437144844	0.041422196741465744	0.04562026372149275	0.18229983428705324	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-03.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.012219310171694918	0.013307504144955407	0.016129653513807185	0.01977297599986464	0.020694816775753817	
0.00015848931924611142	0.012268622462701724	0.01435445192093624	0.018309112164141716	0.019509900077266905	0.02043611941610595	
0.00025118864315095795	0.011991061239239428	0.014954920724799576	0.01839988020933434	0.02016790820210718	0.021338640201446907	
0.00039810717055349735	0.010852674582033003	0.013967503198065265	0.01739242228207362	0.020166127329798555	0.02099725465169161	
0.000630957344480193	0.009265187931916368	0.013893335238767329	0.016658101368629524	0.018875106931401115	0.021248874603910825	
0.001	0.00849071275502921	0.012778637167114897	0.014579731812363918	0.018485063501715245	0.0214873539176485	
0.001584893192461114	0.0070706679179851715	0.010712118747595329	0.012436298632777619	0.014425575830513574	0.019840482019648508	
0.002511886431509582	0.007672592969127626	0.01024253082202024	0.013071333517411271	0.015764876477719503	0.02165680306546249	
0.003981071705534973	0.007794578056339465	0.011001297058383949	0.01287761315000921	0.014712646411943791	0.029901037675949038	
0.00630957344480193	0.0076197502805341495	0.012753521822972803	0.01486388318980815	0.01875718304972778	0.028140889352849172	
0.01	0.009759709682494759	0.017605345290051966	0.021903547858973933	0.0315922745204337	0.03452423943028108	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-04.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.002155661271723969	0.0021957532883277705	0.0022189069713919405	0.0023306559224994827	0.0025165517012552163	
0.00015848931924611142	0.0021110513565941093	0.002177470967061219	0.002215199655769392	0.002382431132397663	0.0027255546301102698	
0.00025118864315095795	0.002056655774633894	0.002213293889821667	0.0023014063847234104	0.002470450640984002	0.0030127972549640817	
0.00039810717055349735	0.002044356118767691	0.002270814080878958	0.0024536470074123912	0.0027731154716744318	0.0031360576353333066	
0.000630957344480193	0.002084756098317448	0.002419658749312299	0.0027669623091473947	0.002859320056025909	0.0035046949616539228	
0.001	0.0016663981379049302	0.002605239862746415	0.00289779824796149	0.0034752857313235415	0.0038416384968712864	
0.001584893192461114	0.0020902036540828535	0.0033426720291821065	0.0038842555281648327	0.004584413290432146	0.005353127754261848	
0.002511886431509582	0.0029055171626051267	0.004798396968254544	0.005685028098503233	0.006279306231304399	0.007530988318323798	
0.003981071705534973	0.004020049692958078	0.007178435949680381	0.008497342962526723	0.0103047134876276	0.011839316733876597	
0.00630957344480193	0.005796714859239985	0.010449982179450056	0.013169257728638703	0.017806946479922443	0.019536942513880412	
0.01	0.008554195306339257	0.01579821802465129	0.021358688715786528	0.030017294767448896	0.034362217412071835	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-05.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	0.00031392692288487677	0.00040837672656925556	0.00041837575827895337	0.0004628488589326724	0.0005045035356446246	
0.00015848931924611142	0.00030119024333822246	0.0004526637069751556	0.0004853493376616213	0.000550095704217574	0.000626064098913174	
0.00025118864315095795	0.0003404235394629402	0.0005631021712865102	0.0006286934833415292	0.0007133588676215579	0.0008451706402313957	
0.00039810717055349735	0.0005177312819390154	0.0007739829950788348	0.0009326665526276895	0.0010032874549303725	0.0012229832201459427	
0.000630957344480193	0.0006726463285771191	0.0011499683824747642	0.001410689630185518	0.0015626825865021525	0.00185634081949144	
0.001	0.0009551639781023933	0.0017925146962593013	0.0021891719680083776	0.0024935311907064543	0.0028927668132348993	
0.001584893192461114	0.0014501643348415858	0.0027242195806638815	0.0034215275454884033	0.003998439470646374	0.004558808248144895	
0.002511886431509582	0.002303123688486399	0.004184787706372604	0.005367423172165732	0.006424913215613479	0.007274664105662584	
0.003981071705534973	0.0037246591961778855	0.0065216816982067854	0.008410695935872467	0.01035828826381029	0.011746502097811131	
0.00630957344480193	0.005605711435392819	0.009961669182498065	0.013150725800083607	0.017529832586490116	0.019646401710091698	
0.01	0.008434105272343121	0.015589465154745526	0.0213344117943248	0.03033293354446655	0.034421052466785014	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-06.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	9.751892476029392e-05	0.0001752489964780378	0.00020552919146938245	0.0002534268935234247	0.0002981192687061846	
0.00015848931924611142	0.00014559170858279854	0.0002774195435761296	0.00032702686646787814	0.0003998867016427331	0.00046400625211274804	
0.00025118864315095795	0.00022432538070812168	0.0004391772950365521	0.0005214309624169929	0.0006299613698132439	0.0007279259182342766	
0.00039810717055349735	0.00035119278961018665	0.000690459719648664	0.0008316407155558032	0.0009952804259111443	0.0011476387790453945	
0.000630957344480193	0.0005545704164210516	0.001085874885909212	0.0013272015378191185	0.0015793211857177722	0.001815304470566209	
0.001	0.0008812417663728682	0.0017037762270355962	0.0021225446180607238	0.0025171589470902624	0.002878166749364903	
0.001584893192461114	0.0014106149946960507	0.002671621566080613	0.0034075664355091365	0.004033641012479957	0.0045729942246897845	
0.002511886431509582	0.002284806924992986	0.004184118069695648	0.005361813541372427	0.006468762913195517	0.007284186747326466	
0.003981071705534973	0.0036949926080647876	0.006465860964054729	0.00840865200936914	0.010389540550887701	0.011737932408903903	
0.00630957344480193	0.005586652172458163	0.009917661734480703	0.013150260687418808	0.017494041071746017	0.019657459394283094	
0.01	0.008422137416514038	0.015568323684404436	0.02133236768516716	0.03038383846317686	0.03442695166885563	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-07.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.853006994031193e-05	0.00017041896177379248	0.00019837713012008524	0.0002533644460097757	0.0002951132296896037	
0.00015848931924611142	0.00013885808031970185	0.00027215498864594466	0.00032082808008275705	0.0003991468984562805	0.0004622430684430804	
0.00025118864315095795	0.00021918231114703167	0.00043152425630117237	0.0005155748504528986	0.000629662050246973	0.0007274286325846796	
0.00039810717055349735	0.00034719166292059294	0.0006828462379166468	0.0008257702494130888	0.0009966092992312885	0.001148388005166163	
0.000630957344480193	0.0005514911242458308	0.0010777681637625066	0.0013212784878363526	0.0015822715434360155	0.001817153260774276	
0.001	0.0008790249002769444	0.001695068898775479	0.0021167534175787284	0.002521146874859677	0.0028809554042684674	
0.001584893192461114	0.0014091755709097805	0.0026682775550089808	0.0034045462104133543	0.004037601358193387	0.004576675354622493	
0.002511886431509582	0.002283933103128572	0.00417753328852633	0.0053614756760384736	0.006473559369533405	0.007288896070215959	
0.003981071705534973	0.0036920275684017303	0.006460473910404781	0.008408504347907407	0.01039283085575672	0.011737083164339824	
0.00630957344480193	0.005584746929581035	0.009913393236847883	0.013150227367478621	0.017490301710058866	0.019658566211194647	
0.01	0.008420941208406323	0.015566206914961396	0.021332166973590173	0.030389175459758836	0.03442754174414117	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-08.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.832224537580953e-05	0.00017089535756009396	0.0001979409301815725	0.0002534524340924597	0.0002950278891930337	
0.00015848931924611142	0.00013862533669801972	0.0002714596639622759	0.0003203617627678676	0.0003991391686050654	0.000462202433533412	
0.00025118864315095795	0.00021893771059599456	0.00043080677387379387	0.0005150609869202367	0.0006297386388216541	0.0007274666793104272	
0.00039810717055349735	0.0003469485148711269	0.0006820745009217144	0.0008252004302509168	0.000996821686634969	0.0011485247650705906	
0.000630957344480193	0.0005512672736457784	0.0010769078189545459	0.0013206671257389513	0.0015826361943161397	0.001817387833588648	
0.001	0.0008788418954829288	0.0016941231533784172	0.002116132140615434	0.0025216101061220596	0.002881279705442193	
0.001584893192461114	0.0014090445968595493	0.002667912512006208	0.003403944199214866	0.004038051191501005	0.004577089856139991	
0.002511886431509582	0.0022838469107376745	0.004176805858820621	0.005361440602073718	0.006474097108906532	0.007289419832886843	
0.003981071705534973	0.003691698146747373	0.006459877511862281	0.00840848857339702	0.010393198368577796	0.011736988899989885	
0.00630957344480193	0.005584535278528293	0.009912920473880543	0.013150223802129619	0.01748988418076563	0.019658689187237174	
0.01	0.008420808322679553	0.015565971710898612	0.021332144710128245	0.030389771291244594	0.034427607292181486	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-09.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.832224425600108e-05	0.00017089536215442072	0.0001979409267906969	0.0002534524349102049	0.000295027888226547	
0.00015848931924611142	0.0001386253350767336	0.0002714596578505864	0.0003203617592233641	0.0003991391679359287	0.0004622024324304813	
0.00025118864315095795	0.00021893770863982956	0.0004308067675687489	0.0005150609832866094	0.0006297386380222874	0.0007274666781424285	
0.00039810717055349735	0.0003469485127135627	0.00068207449447107	0.0008252004265609895	0.0009968216857256962	0.001148524763902881	
0.000630957344480193	0.0005512672713724789	0.0010769078123604465	0.0013206671220213388	0.0015826361933047475	0.0018173878324882849	
0.001	0.0008788418931483861	0.0016941231465957961	0.0021161321368893832	0.002521610104987188	0.0028812797044754953	
0.001584893192461114	0.0014090445945340695	0.002667912510341833	0.003403944195516006	0.004038051190214786	0.00457708985542811	
0.002511886431509582	0.002283846908468835	0.004176805851797812	0.00536144060403261	0.006474097113241864	0.007289419832596203	
0.003981071705534973	0.0036916981301865124	0.006459877503781107	0.00840848857584591	0.010393198372999396	0.011736988892265078	
0.00630957344480193	0.0055845352613804805	0.00991292046399743	0.013150223805360427	0.017489884174504013	0.0196586892013109	
0.01	0.0084208083049101	0.015565971696299107	0.021332144713392964	0.030389771294573244	0.034427607308033605	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lopinf+ell1+lam=1e-10.dat <==
noise	p0	p25	p50	p75	p100	
0.0001	8.832224414961053e-05	0.00017089536261609368	0.00019794092644839708	0.00025345243499223953	0.00029502788813090915	
0.00015848931924611142	0.00013862533490812106	0.00027145965723572184	0.00032036175886985564	0.00039913916787174706	0.00046220243231757805	
0.00025118864315095795	0.00021893770844865133	0.00043080676693986795	0.000515060982921099	0.0006297386379462504	0.0007274666780253975	
0.00039810717055349735	0.0003469485124981772	0.000682074493825033	0.0008252004261946196	0.0009968216856402002	0.0011485247637888453	
0.000630957344480193	0.0005512672711480123	0.0010769078116996008	0.0013206671216457954	0.0015826361932043745	0.001817387832374013	
0.001	0.0008788418929221941	0.001694123145918665	0.002116132136517334	0.0025216101048760376	0.0028812797043861853	
0.001584893192461114	0.001409044594299218	0.0026679125101769143	0.00340394419514655	0.004038051190084868	0.00457708985535785	
0.002511886431509582	0.0022838469082471966	0.004176805851091125	0.005361440604222418	0.006474097113672916	0.0072894198325636796	
0.003981071705534973	0.003691698128532798	0.006459877502969807	0.008408488576091253	0.010393198373443043	0.011736988891491168	
0.00630957344480193	0.005584535259668024	0.009912920463012362	0.013150223805683814	0.017489884173876688	0.01965868920271955	
0.01	0.008420808303142905	0.015565971694837031	0.02133214471371495	0.030389771294902525	0.034427607309625685	
0.01584893192461114	nan	nan	nan	nan	nan	
0.025118864315095822	nan	nan	nan	nan	nan	
0.039810717055349734	nan	nan	nan	nan	nan	
0.06309573444801936	nan	nan	nan	nan	nan	
0.1	nan	nan	nan	nan	nan	
0.15848931924611143	nan	nan	nan	nan	nan	
0.25118864315095824	nan	nan	nan	nan	nan	
0.3981071705534973	nan	nan	nan	nan	nan	
0.6309573444801936	nan	nan	nan	nan	nan	
1.0	nan	nan	nan	nan	nan	


==> data/fig_noise_vanderpol_lsop.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.001	0.000531266198296011	0.001183873105679518	0.0016932174540231252	0.0023586856761650607	0.004091953322978718	0.0	0.0	0.0	0.0	0.0	
0.0012589254117941675	0.0006724139447656811	0.001496081209118028	0.002127868418707409	0.0030147024427633956	0.005141276725221919	0.0	0.0	0.0	0.0	0.0	
0.001584893192461114	0.0008532349156633258	0.0018861878741329929	0.0026733569251057216	0.003848721058584549	0.006455525244272258	0.0	0.0	0.0	0.0	0.0	
0.001995262314968879	0.001087088974062766	0.0023785222970661097	0.0033554237983165047	0.004889020995966824	0.008099348757451042	0.0	0.0	0.0	0.0	0.0	
0.0025118864315095794	0.0013937343653305139	0.003003167261271781	0.004177845260186129	0.0061966944678903645	0.010151845064916294	0.0	0.0	0.0	0.0	0.0	
0.0031622776601683794	0.0018035940793015906	0.0037744221222748625	0.005226205724131373	0.00790339625139144	0.012708979182596128	0.0	0.0	0.0	0.0	0.0	
0.003981071705534973	0.0023651414252049098	0.004770394568247098	0.006558851392068061	0.010179471559710622	0.01588587839039485	0.0	0.0	0.0	0.0	0.0	
0.005011872336272725	0.0031573476892099743	0.0059874041447964986	0.008210788422515857	0.012780159812740777	0.019818559884817285	0.0	0.0	0.0	0.0	0.0	
0.00630957344480193	0.004309873646470384	0.007502085385629799	0.010329518309523826	0.016268053072385876	0.024664329856024323	0.0	0.0	0.0	0.0	0.0	
0.007943282347242814	0.005618689788454192	0.009377516808101812	0.012760601435367166	0.0203610812079075	0.030599625011601326	0.0	0.0	0.0	0.0	0.0	
0.01	0.007015075907257506	0.011939703998552355	0.01632629486332821	0.02588936032248033	0.039891831008056	0.0	0.0	0.0	0.0	0.0	
0.012589254117941675	0.00905356596430368	0.015287062377901096	0.020868995614270146	0.03345466291199323	0.056248080455649975	0.0	0.0	0.0	0.0	0.0	
0.01584893192461114	0.011625733423217833	0.020048612496131667	0.02779737662390991	0.04422364103217624	0.08034317089706126	0.0	0.0	0.0	0.0	0.0	
0.0199526231496888	0.014096997215147615	0.025641973289930918	0.03637925148100877	0.05694522895088974	0.11615764405498467	0.0	0.0	0.0	0.0	0.0	
0.025118864315095808	0.019994602996680936	0.036066917469827826	0.04988031876604572	0.0753243594077283	0.16974209670989387	0.0	0.0	0.0	0.0	0.2	
0.03162277660168379	0.028394573568552725	0.04959654572058254	0.06909872266320705	0.10281225623658714	0.2502013675807265	0.0	0.0	0.0	0.0	0.2	
0.039810717055349734	0.039646564418230196	0.06960222442730143	0.09886501250751276	0.14550292458681321	0.3709910344603204	0.0	0.0	0.0	0.2	0.5	
0.05011872336272725	0.05855089443401306	0.09523999317311117	0.13753653841503455	0.21032752960623574	0.5514028632284966	0.0	0.0	0.0	0.2	0.5555555555555556	
0.06309573444801933	0.09509560847552741	0.14473320467101708	0.2019975813021182	0.30390654207438855	0.8177543282452305	0.0	0.0	0.2	0.3333333333333333	0.5555555555555556	
0.07943282347242818	0.13266474333715553	0.22117493878504924	0.29356940091165334	0.46003487629735634	1.203122534081786	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6	
0.1	0.18024377963905086	0.31617258441546386	0.44148671822271524	0.6655198591745638	1.74364090146452	0.0	0.3333333333333333	0.42857142857142855	0.5555555555555556	0.6666666666666666	
0.12589254117941676	0.2551106287335182	0.4489920297536105	0.6311238939768831	0.9575106393402166	2.4694231234721906	0.0	0.42857142857142855	0.5555555555555556	0.609090909090909	0.75	
0.15848931924611143	0.37276130803780644	0.6558093394845363	0.900901770819163	1.331346461998769	3.3912543824015673	0.0	0.5555555555555556	0.6363636363636364	0.6923076923076923	0.75	
0.19952623149688808	0.5209151831303157	0.9036024499331103	1.2673570675913142	1.826048160303118	4.491181452473105	0.3333333333333333	0.6363636363636364	0.6923076923076923	0.7142857142857143	0.7647058823529411	
0.25118864315095824	0.638513550038889	1.3100940964967407	1.7368452502472609	2.3921186198578974	5.729462111158722	0.42857142857142855	0.6666666666666666	0.7142857142857143	0.7374999999999999	0.7777777777777778	
0.31622776601683794	0.7817436844374928	1.746483950687368	2.3147318254938867	3.013517492995847	7.069456200935873	0.5	0.6923076923076923	0.7333333333333333	0.75	0.8235294117647058	
0.3981071705534973	0.9864891223318962	2.1888179311638813	2.978318470703896	3.7137133851650788	8.50134263407703	0.5555555555555556	0.7142857142857143	0.7416666666666667	0.7647058823529411	0.875	
0.5011872336272725	1.2977099010818625	2.8456767563418213	3.7442434398774975	4.592659816516284	10.048830130045543	0.6363636363636364	0.7333333333333333	0.75	0.7777777777777778	0.8666666666666667	
0.6309573444801936	1.738185118169668	3.5262472828005214	4.599557997454654	5.700245958778467	11.77524530854805	0.6666666666666666	0.75	0.7647058823529411	0.7833333333333334	0.9444444444444444	
0.7943282347242822	2.2907827339883786	4.36720320858567	5.490284153856223	6.612302104579642	13.805480264586311	0.6923076923076923	0.75	0.7647058823529411	0.7777777777777778	0.9411764705882353	
1.0	2.7755895422623866	5.476843048504223	6.675849258760899	7.815602704201808	16.318013679656705	0.6666666666666666	0.75	0.7647058823529411	0.7777777777777778	0.9411764705882353	


==> data/fig_noise_vanderpol_lsopinf.dat <==
noise	F0	F25	F50	F75	F100	mean	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.012699702773415806	0.031182254140699014	0.044422015067076964	0.05520509522682472	0.09418252186731467	0.04456091868889285	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.01610017091577295	0.041154689466435176	0.05602087037213144	0.07054783292946765	0.11808524905202494	0.056856937937566174	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.021016353782347376	0.05382621037757361	0.07078013263368699	0.09089493513536329	0.14804726939885493	0.07301094659120282	0.0	0.0	0.0	0.0	0.2	0.99	100.0	
0.0199526231496888	0.02848274932299566	0.0700182116240971	0.08970285259158071	0.11918525705114771	0.18555364433975077	0.09459218295974164	0.0	0.0	0.0	0.0	0.2	0.94	100.0	
0.025118864315095794	0.030940750736002214	0.09320831747098096	0.11938716948515898	0.15660345887066562	0.23242490796915102	0.12402056915051832	0.0	0.0	0.0	0.0	0.3333333333333333	0.78	100.0	
0.03162277660168379	0.0327824916523776	0.12456561155362988	0.16147631560151648	0.20928078003235256	0.2913010746641271	0.16503701175789093	0.0	0.0	0.0	0.2	0.3333333333333333	0.62	100.0	
0.039810717055349734	0.04386236936776487	0.16653386561975908	0.21225301542928793	0.2820848821445175	0.38286454355653704	0.22329055936677647	0.0	0.0	0.2	0.2	0.42857142857142855	0.46	100.0	
0.05011872336272725	0.07684134577811784	0.22464118918633044	0.29294068563003495	0.37755552148886795	0.5140034271865098	0.3068374452527186	0.0	0.2	0.2	0.3333333333333333	0.5	0.23	100.0	
0.06309573444801933	0.14086470174211085	0.31895769208761615	0.4132399539705771	0.5150225175442367	0.7239151377318072	0.42629727848535814	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6363636363636364	0.11	100.0	
0.07943282347242814	0.24551385710167126	0.44531484083269257	0.586735067848628	0.7070915074877541	1.0323647166492114	0.5942212212067585	0.0	0.3333333333333333	0.5	0.5555555555555556	0.6923076923076923	0.02	100.0	
0.1	0.38253149633957706	0.6187851979456328	0.8237242330205312	0.9747489106567734	1.455268987826824	0.8227174986949499	0.2	0.42857142857142855	0.5555555555555556	0.6363636363636364	0.7333333333333333	0.0	100.0	
0.12589254117941676	0.49096033385671456	0.852545075709138	1.095299895725066	1.2929313580018729	2.006381837312095	1.1191384563716815	0.3333333333333333	0.5555555555555556	0.6306818181818181	0.6923076923076923	0.7857142857142857	0.0	100.0	
0.15848931924611143	0.6143734246709763	1.1397697123843569	1.433587463281138	1.6996443113972581	2.702932882220431	1.4815372336609067	0.42857142857142855	0.6	0.6666666666666666	0.7142857142857143	0.7857142857142857	0.0	100.0	
0.19952623149688797	0.7687434020056053	1.4342489805337315	1.817132005585395	2.2358873663080345	3.497082705497894	1.8975663995515737	0.5555555555555556	0.6590909090909091	0.7142857142857143	0.75	0.8235294117647058	0.0	100.0	
0.25118864315095807	0.9650181622552431	1.8157649684578163	2.1808248736159648	2.8077338161237275	4.3323141345344105	2.3494543693855423	0.5555555555555556	0.6923076923076923	0.7333333333333333	0.7647058823529411	0.8125	0.0	100.0	
0.31622776601683794	1.2198709581800808	2.170028412605058	2.6023408779949677	3.473750581922822	5.148827153431638	2.8228231116688476	0.5555555555555556	0.7142857142857143	0.75	0.7647058823529411	0.8823529411764706	0.0	100.0	
0.3981071705534973	1.4711901763915654	2.515870013948414	3.107674442503856	4.031180294824951	5.905196528938991	3.3138227368274884	0.6	0.7142857142857143	0.75	0.7777777777777778	0.8421052631578947	0.0	100.0	
0.5011872336272725	1.8252222303396939	2.9282008843287817	3.712318401763247	4.554926557714669	6.587336725285679	3.8315561466740258	0.6	0.7333333333333333	0.7647058823529411	0.7777777777777778	0.8823529411764706	0.0	100.0	
0.6309573444801934	2.069598174849154	3.410097560809768	4.2937380018912235	5.252236772095626	7.220665513435806	4.397457539532074	0.6666666666666666	0.7458333333333333	0.7647058823529411	0.7921052631578948	0.8947368421052632	0.0	100.0	
0.7943282347242817	2.8825476471755893	3.9589786058301257	4.800316922814479	6.003116359815251	8.275614548692559	5.042165177356505	0.7142857142857143	0.7333333333333333	0.7777777777777778	0.8031250000000001	0.8823529411764706	0.0	100.0	
1.0	3.382109604602132	4.456364504277537	5.507115481760403	6.9303406725769285	9.500979489214144	5.798165224822097	0.7142857142857143	0.75	0.7647058823529411	0.8125	0.8823529411764706	0.0	100.0	
1.2589254117941675	3.5263348966537946	5.307829943710607	6.366607690687467	7.973236034679452	10.758940462506942	6.693160487228635	0.6363636363636364	0.75	0.7777777777777778	0.8	0.8823529411764706	0.0	100.0	
1.584893192461114	3.5946603700486186	6.2012024617291965	7.394295710075161	9.222743366533965	12.760503602475936	7.750867446306814	0.6363636363636364	0.75	0.7777777777777778	0.8031250000000001	0.8888888888888888	0.0	100.0	
1.9952623149688808	3.9648467171116875	6.998759140270064	8.49007924532987	10.735036689035192	15.357623939522062	9.001420670527425	0.6666666666666666	0.75	0.7735042735042735	0.8125	0.8823529411764706	0.0	100.0	
2.5118864315095824	4.7041467209498675	8.271556359878673	9.908738286066454	12.687152396499025	18.313897891510138	10.48958846815714	0.6363636363636364	0.7458333333333333	0.7777777777777778	0.8	0.8823529411764706	0.0	100.0	
3.1622776601683795	5.092992246886129	9.44497175649412	12.044426653322105	14.434191173996444	22.64209681141218	12.296202817560763	0.6	0.7333333333333333	0.7692307692307693	0.7857142857142857	0.8571428571428571	0.0	100.0	
3.981071705534973	5.289926998784781	10.535172929212237	14.427855651077206	17.712660545209953	29.23754304718061	14.545439977134004	0.5555555555555556	0.75	0.7692307692307693	0.7857142857142857	0.9	0.0	100.0	
5.011872336272725	5.488228677419845	12.136926545015344	17.054808585595545	21.27591678176935	37.910314096325884	17.392786816236452	0.5555555555555556	0.7272727272727273	0.75	0.7692307692307693	0.8571428571428571	0.0	100.0	
6.309573444801936	5.707677039523633	14.21160927629595	20.798772346227505	25.427211262942	49.007884740183336	21.022001449941175	0.6666666666666666	0.7272727272727273	0.7272727272727273	0.75	0.8461538461538461	0.0	100.0	
7.943282347242821	5.96935419178843	16.944506378070585	25.361544867348798	31.50977877580405	63.016468954367774	25.653032561491628	0.6666666666666666	0.7	0.7272727272727273	0.75	0.8461538461538461	0.0	100.0	
10.0	6.2968575362028725	20.288628641835512	31.190973575318665	38.366930781591954	80.60620193886373	31.55401683506369	0.5714285714285714	0.7	0.7272727272727273	0.75	0.8333333333333334	0.0	100.0	


==> data/fig_noise_vanderpol_mod_sindy.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0003319129612677948	0.0009150728983429745	0.0013235683855339448	0.002103500312001283	0.004072259683240798	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.00022443114275643437	0.001236875257767012	0.001671767307561616	0.00249323193113792	0.0046785742346068596	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.015848931924611134	0.00019928102829104867	0.001501115469653291	0.0021631973878015525	0.003136277443885127	0.006263374358774503	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.0199526231496888	0.00037494130954889124	0.0020338991716012133	0.002752785363041898	0.003873588014866649	0.007661824783918954	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.025118864315095794	0.0006537755577216852	0.002542817104882821	0.003551283872522986	0.004885922483593989	0.011013645875048059	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.03162277660168379	0.00043691515440273784	0.003308283479777914	0.00448005743664868	0.005961293198877739	0.013435330178232738	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.039810717055349734	0.000999772030688095	0.003758004508113263	0.005365742584868402	0.007906448378350205	0.016863331929330885	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.05011872336272725	0.001103117131503512	0.0049302241858762905	0.007157415121220423	0.009801847502856967	0.02069740956181974	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.06309573444801933	0.0014098440722728235	0.00576568669066113	0.008900328394649458	0.012597081602746503	0.027329589678031445	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.07943282347242814	0.0015709447510254238	0.0073786994191858465	0.011395606415080774	0.016140641471419852	0.03743238075342632	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.1	0.002052297932512715	0.008770043888914935	0.014680401183736749	0.020786689255861173	0.04870527997991931	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.12589254117941676	0.0034548078402211377	0.01148044818676675	0.017343486064491015	0.02619916943307082	0.062372126405487914	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.15848931924611143	0.005365246180380136	0.01522317719083634	0.023149806817128353	0.03287585454868537	0.08015321759332637	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.19952623149688797	0.0045550798845164185	0.019972615390773933	0.02879680243135728	0.043492975687591896	0.10544666516245103	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.25118864315095807	0.006218427628298542	0.022298955784082246	0.03889416640715737	0.05213864280462679	0.8684387156830669	0.0	0.0	0.0	0.0	0.3333333333333333	0.99	100.0	
0.31622776601683794	0.009857842397417223	0.028303329162303284	0.04880322567589057	0.06851313411645785	1.0134577332651302	0.0	0.0	0.0	0.0	0.3333333333333333	0.97	100.0	
0.3981071705534973	0.013449721201557708	0.04078891850109881	0.06438615478765503	0.09897502129349912	5.827571825382042	0.0	0.0	0.0	0.0	0.7333333333333333	0.89	100.0	
0.5011872336272725	0.018617603779064004	0.062398458914017664	0.09326005131307705	0.2077346251143412	11.55752304030994	0.0	0.0	0.0	0.2	0.85	0.73	100.0	
0.6309573444801934	0.02224003016772954	0.1010274812667718	0.3530433539087114	1.450591072467701	20.849192887730506	0.0	0.0	0.2	0.6363636363636364	0.8	0.44	100.0	
0.7943282347242817	0.033029391355388266	0.6644540163900146	1.7474165476764152	4.3550875889273595	22.320514247644976	0.0	0.3333333333333333	0.6363636363636364	0.7287878787878788	0.8888888888888888	0.19	100.0	
1.0	0.03963204792737705	1.9293741216456057	4.637533263940767	6.943828749196714	112.81343519761177	0.0	0.5928571428571429	0.7142857142857143	0.7797619047619048	0.8461538461538461	0.11	100.0	
1.2589254117941675	0.21873193736106425	3.885690129968742	7.742021214193091	10.916980946871574	84.01365359824416	0.0	0.7285714285714285	0.7777777777777778	0.7921052631578948	0.85	0.02	100.0	
1.584893192461114	0.2415213228831806	6.471021489914121	11.094907575063898	16.942939444684228	54.7252745932813	0.0	0.7333333333333333	0.7777777777777778	0.8	0.9	0.01	100.0	
1.9952623149688808	1.2837094961687951	8.263739845727978	16.318636414773355	20.66613865848993	56.38776225964946	0.4	0.75	0.7777777777777778	0.8	0.9	0.0	100.0	
2.5118864315095824	4.594499691966078	14.184429078345257	18.741143935717314	25.757450994293105	63.41706659837145	0.6363636363636364	0.7692307692307693	0.7894736842105263	0.8	0.85	0.0	100.0	
3.1622776601683795	2.721953783844885	17.87419033419738	24.245207401031426	31.173120398764382	76.22386155001445	0.6923076923076923	0.7647058823529411	0.7894736842105263	0.8	0.9	0.0	100.0	
3.981071705534973	9.11129656965862	24.940515114716217	29.6926898995843	37.88805200111473	82.90209225788446	0.6923076923076923	0.7647058823529411	0.7894736842105263	0.8	0.8888888888888888	0.0	100.0	
5.011872336272725	14.708510398267432	32.780310647304105	44.28321946463099	56.81414286881375	86.4680217157503	0.7333333333333333	0.7777777777777778	0.7894736842105263	0.8	0.9285714285714286	0.0	100.0	
6.309573444801936	15.179624971421179	45.88796625055556	55.14411419278741	69.28478234140171	102.87523230727895	0.7142857142857143	0.7745098039215687	0.7894736842105263	0.8	0.8823529411764706	0.0	100.0	
7.943282347242821	10.49618171089206	47.92538071393742	60.29530778561589	74.18558418656583	108.92054775171158	0.6923076923076923	0.7692307692307693	0.7894736842105263	0.8	0.9411764705882353	0.0	100.0	
10.0	20.073519564420838	49.36283208298382	64.38895899738425	74.2697313470769	117.09090472474274	0.6923076923076923	0.75	0.7777777777777778	0.8	0.8666666666666667	0.0	100.0	


==> data/fig_noise_vanderpol_sindy.dat <==
noise	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	exact_sparse	successful_trials	
0.01	0.0015650127333383156	0.0049275284307988415	0.00691642890682909	0.009593852423637365	0.10348226292240999	0.0	0.0	0.0	0.0	0.0	1.0	100.0	
0.012589254117941675	0.0019947109979369356	0.006542706862549272	0.009774639541641041	0.03252064747482625	0.13026285300853052	0.0	0.0	0.0	0.0	0.2	0.97	100.0	
0.015848931924611134	0.0026920188554706475	0.01229465678766746	0.021578253264804503	0.05863488169235408	0.1716018590297716	0.0	0.0	0.0	0.0	0.3333333333333333	0.89	100.0	
0.0199526231496888	0.0037093955361273013	0.02146187678568536	0.05271088869196415	0.11831324753905784	0.26815142228729183	0.0	0.0	0.0	0.05	0.3333333333333333	0.75	100.0	
0.025118864315095794	0.006236049701402121	0.053036947443313776	0.12739384428925354	0.16643740053443828	0.3451822984243235	0.0	0.0	0.0	0.2	0.42857142857142855	0.55	100.0	
0.03162277660168379	0.020706917666200947	0.0946688054799639	0.1793636315550619	0.24116014161896396	0.45665116450099225	0.0	0.0	0.2	0.2	0.5555555555555556	0.45	100.0	
0.039810717055349734	0.046735464160103546	0.17100078629589277	0.2513647991187175	0.33064578977093406	0.5923297605544734	0.0	0.0	0.2	0.23333333333333334	0.5555555555555556	0.31	100.0	
0.05011872336272725	0.08785866014904345	0.2620461912295819	0.34360257816476747	0.44176839265322204	0.7691943870109955	0.0	0.2	0.3333333333333333	0.3571428571428571	0.6	0.17	100.0	
0.06309573444801933	0.1308658621289112	0.36573833538177725	0.4663964678263328	0.5892820086137343	0.9973677857883924	0.0	0.3333333333333333	0.42857142857142855	0.5	0.6666666666666666	0.08	100.0	
0.07943282347242814	0.27963235366681694	0.5061393075450425	0.6350648588133285	0.7952106535162831	1.286055778499311	0.0	0.42857142857142855	0.5	0.6	0.7333333333333333	0.01	100.0	
0.1	0.4096122038765652	0.7054647659192796	0.8942850196103792	1.0604573441966814	1.6402124238078035	0.2	0.5	0.6	0.6363636363636364	0.7647058823529411	0.0	100.0	
0.12589254117941676	0.5562050322451573	0.923081891570819	1.172142449005505	1.4126945939674946	2.096956226649694	0.3333333333333333	0.5555555555555556	0.6363636363636364	0.6923076923076923	0.8235294117647058	0.0	100.0	
0.15848931924611143	0.6707858893649034	1.2044872918223462	1.5561281305262955	1.8240716597393267	2.7732756719344986	0.42857142857142855	0.6363636363636364	0.6923076923076923	0.7333333333333333	0.8125	0.0	100.0	
0.19952623149688797	0.7774185477951143	1.5005421464884985	1.9653584388285714	2.3480219915877094	3.5688629821356916	0.5555555555555556	0.6666666666666666	0.7142857142857143	0.75	0.8235294117647058	0.0	100.0	
0.25118864315095807	0.9185556072303245	1.869284215312378	2.3573906152369517	2.912400004128826	4.428075398278625	0.6	0.6923076923076923	0.7333333333333333	0.7647058823529411	0.8235294117647058	0.0	100.0	
0.31622776601683794	1.1173763252462803	2.2165895318367674	2.809450882612424	3.5216681555695537	5.2743987948285485	0.6	0.7142857142857143	0.7416666666666667	0.7647058823529411	0.8888888888888888	0.0	100.0	
0.3981071705534973	1.404386058326135	2.6520561107406997	3.3124439145845748	4.215350402408972	6.052102329325699	0.6	0.7333333333333333	0.7647058823529411	0.7777777777777778	0.8421052631578947	0.0	100.0	
0.5011872336272725	1.7922137160106548	2.9615394215375606	3.879499529433689	4.73575511544534	6.744570833500229	0.6363636363636364	0.7333333333333333	0.7647058823529411	0.7777777777777778	0.8823529411764706	0.0	100.0	
0.6309573444801934	2.1550655028518024	3.4519919437979567	4.417710894500932	5.347027318909859	7.44825017537779	0.6666666666666666	0.7458333333333333	0.7647058823529411	0.7857142857142857	0.8947368421052632	0.0	100.0	
0.7943282347242817	2.796106854534648	4.110381321089068	4.877561946916322	6.176386629835324	9.447234889088044	0.6923076923076923	0.75	0.7647058823529411	0.7921052631578948	0.8947368421052632	0.0	100.0	
1.0	3.236128483487276	4.73372782304544	5.567891102151737	7.093095634743258	11.619798933867395	0.7142857142857143	0.75	0.7647058823529411	0.7921052631578948	0.8666666666666667	0.0	100.0	
1.2589254117941675	3.4745182644051407	5.5035365583431926	6.517857997148848	8.043089824397528	13.963646623672146	0.6	0.75	0.7692307692307693	0.8	0.8823529411764706	0.0	100.0	
1.584893192461114	3.4565287514770104	6.342951172742952	7.628707091671939	9.386660824670189	16.59238233995644	0.6666666666666666	0.75	0.7669683257918551	0.8125	0.8888888888888888	0.0	100.0	
1.9952623149688808	3.760404999916609	7.129344374827208	8.686594355279224	10.915069308757328	19.70297788219506	0.6	0.75	0.7777777777777778	0.8125	0.8823529411764706	0.0	100.0	
2.5118864315095824	4.477971578078214	8.601735884267079	10.224739332146351	13.093700187276834	23.561506119729504	0.6	0.7333333333333333	0.7777777777777778	0.8	0.8823529411764706	0.0	100.0	
3.1622776601683795	4.658577619267295	9.526005591733153	12.114818104506869	15.11954863140872	28.454257658189213	0.6363636363636364	0.7333333333333333	0.7692307692307693	0.7857142857142857	0.8823529411764706	0.0	100.0	
3.981071705534973	4.772218952751431	11.050010573519868	14.583030961648348	17.716814025479557	34.67804316142615	0.6	0.7272727272727273	0.7692307692307693	0.7692307692307693	0.8571428571428571	0.0	100.0	
5.011872336272725	4.8975387891997455	12.81934269442762	17.590870832858847	21.958632467844883	42.847117878438006	0.6	0.7272727272727273	0.75	0.7692307692307693	0.8666666666666667	0.0	100.0	
6.309573444801936	4.762894952013617	14.868892215250595	21.20929523606411	27.48947246557391	53.15786478582807	0.6666666666666666	0.7272727272727273	0.7272727272727273	0.75	0.8461538461538461	0.0	100.0	
7.943282347242821	5.290805423072875	17.300893919251948	26.25399553091102	33.44482792765058	66.61083731712141	0.625	0.7	0.7272727272727273	0.75	0.8333333333333334	0.0	100.0	
10.0	5.184088184742413	20.836839283079385	31.70490312567368	41.289153013646185	83.83139572722214	0.625	0.7	0.7272727272727273	0.75	0.8181818181818182	0.0	100.0	


==> data/fig_noise_vanderpol_state.dat <==
x	y	
0.0	1.0	
0.010100499955680197	1.020149978358053	
0.02040399859784037	1.0405996474283752	
0.030913489187367884	1.0613481823206545	
0.04163195374494601	1.082394149582552	
0.05256235670478358	1.1037354537728188	
0.06370763799947919	1.1253692810046059	
0.07507070556427949	1.147292039468907	
0.08665442724899106	1.1694992969480853	
0.09846162212580581	1.1919857153294222	
0.11049505666581598	1.214744975961872	
0.12275743073768491	1.2377697234281322	
0.13525134515070597	1.2610515000976896	
0.1479793164441303	1.2845806281339793	
0.16094376364102217	1.308346141682123	
0.17414699293909544	1.332335714332179	
0.18759118190074614	1.3565355806322397	
0.20127836313132513	1.3809304528814152	
0.21521040743469605	1.405503434432755	
0.229389006435122	1.4302359307361454	
0.24381565465452482	1.4551075593512306	
0.2584916310341629	1.4800960601603994	
0.27341797988977007	1.5051772070118838	
0.28859549128920015	1.5303247220230123	
0.3040246808416224	1.5555101937736606	
0.3197057688873111	1.5807030006199496	
0.33563865907707374	1.6058702403582252	
0.3518229163303623	1.6309766674693758	
0.36825774416111173	1.65598463917352	
0.38494196136034986	1.6808540715251188	
0.40187397802462355	1.7055424067785485	
0.41905177091928364	1.7300045932541848	
0.43647285816567516	1.7541930789350362	
0.45413427324127575	1.7780578200239772	
0.4720325382818267	1.801546305691619	
0.49016363667450114	1.8246036002448696	
0.508522984931153	1.8471724039462176	
0.5271054038306926	1.8691931337137937	
0.5459050888196302	1.8906040249322467	
0.5649155796598352	1.9113412556044835	
0.5841297293125529	1.9313390940743136	
0.6035396727511672	1.9505301829457342	
0.6231370951358736	1.9688461368543362	
0.6429130677571524	1.986217451655249	
0.6628578418019829	2.002573703406233	
0.682960885922159	2.017843913448981	
0.7032109201171142	2.031956948963856	
0.7235959452572348	2.044841954684013	
0.7441032691699009	2.056428811035576	
0.7647195302104954	2.0666486139705667	
0.7854307192406221	2.0754341717592637	
0.8062222009357723	2.0827205140086766	
0.827078735344682	2.088445408173822	
0.8479845006226181	2.0925498788284838	
0.8689231178608346	2.0949787249621434	
0.8898776789344414	2.0956810305697635	
0.9108307782909215	2.0946106638011095	
0.9317645496015416	2.091726759936297	
0.9526607081978944	2.086994183454243	
0.9735006002158123	2.0803839644607107	
0.9942652593688943	2.0718737047426328	
1.014935472273886	2.061447948715391	
1.0354918532501527	2.049098514529746	
1.0559149295154877	2.0348247806050934	
1.0761852377004923	2.018633922855739	
1.096283432603773	2.000541097876865	
1.116190409110192	1.98056956735689	
1.135887438194414	1.9587507589828863	
1.1553563179319883	1.9351242591057591	
1.1745795404402088	1.909737732431856	
1.193540475670987	1.8826467640077007	
1.2122235687342555	1.8539146137745461	
1.2306124841886574	1.8236095322241763	
1.248690786130183	1.7918052110983034	
1.2664438711339703	1.7585823529903408	
1.2838579879864889	1.7240268529418326	
1.300920272636417	1.6882291803913516	
1.3176187817133374	1.6512837250708363	
1.3339425237318363	1.6132881156015315	
1.3498814870986073	1.5743425195417076	
1.3654266640401458	1.5345489336383311	
1.3805700695686292	1.4940104730348556	
1.3953047546035764	1.452830668187306	
1.409624812366876	1.4111127782408284	
1.423525377168779	1.3689591296188777	
1.4370026147024468	1.3264704885772098	
1.4500537029646459	1.2837454764748601	
1.4626768029201855	1.2408800365142696	
1.4748710180276865	1.1979669607027346	
1.4866363417442758	1.1550954857873545	
1.497973592126801	1.1123509669156455	
1.508884332647153	1.069814637773991	
1.519370948722456	1.027563184060298	
1.5294367734629981	0.9856682050166375	
1.5390857197301915	0.9441965730785868	
1.548322328389759	0.9032101955684578	
1.5571517302453726	0.8627659339548974	
1.5655796023713797	0.822915580230543	
1.5736121210965064	0.7837058829670414	
1.5812559126323984	0.7451786175130566	
1.5885180023408532	0.7073706948009095	
1.5954057636335992	0.6703143032274832	
1.6019268674984806	0.6340370780750304	
1.6080892336458996	0.598562292937518	
1.6139009842693766	0.5639090676181467	
1.619370401414081	0.5300925869636806	
1.6245058889471917	0.4971243251012206	
1.6293159401239388	0.46501226954306407	
1.6338091117431885	0.43376113962527807	
1.6379940058864224	0.40337259374563084	
1.6418792602339696	0.3738454198665101	
1.6454735479523461	0.34517570374847006	
1.6487854999077445	0.31735717957597653	
1.6518234968017087	0.29038189907212264	
1.654595914956679	0.2642398119185419	
1.6571110302078156	0.23891915298501187	
1.6593769932823652	0.21440666326084085	
1.6614018146341125	0.19068778045141713	
1.6631933519181752	0.16774681540329228	
1.6647592997834928	0.14556711530186436	
1.6661071816603523	0.12413121458574683	
1.6672443432202944	0.10342097452189669	
1.6681779471857532	0.0834177123855796	
1.6689149691667693	0.06410232118924958	
1.6694621942021246	0.04545538090441975	
1.6698262136822453	0.027457262120602066	
1.6700134223312189	0.010088223085392367	
1.6700300149252714	-0.006671498930221287	
1.669881982425049	-0.022841600997250522	
1.6695751076949876	-0.038441633253301334	
1.6691149940698158	-0.05349102714995503	
1.668507059044697	-0.06800901513040777	
1.6677565217701242	-0.08201453867507313	
1.6668684141881007	-0.09552623561244847	
1.6658475834075206	-0.10856240375497316	
1.664698694827822	-0.12114097112947697	
1.6634262358739316	-0.133279472101416	
1.6620345202055173	-0.14499502869209435	
1.6605276922635648	-0.15630433638806923	
1.6589097320172956	-0.16722365374193712	
1.6571844597744436	-0.1777687950636995	
1.655355540917906	-0.18795512550190463	
1.653426490431786	-0.19779755781376576	
1.6514006770798448	-0.20731055012344926	
1.6492813270993787	-0.2165081039677358	
1.647071527273537	-0.22540376192824813	
1.6447742272451018	-0.23401060414944574	
1.6423922445336525	-0.24234125539102025	
1.639928284890492	-0.25040794860206794	
1.637384928561992	-0.25822247141907556	
1.6347646396259399	-0.2657961894625812	
1.6320697712124026	-0.273140059983194	
1.6293025691852505	-0.2802646410674483	
1.626465175819016	-0.2871801014167401	
1.6235596334584885	-0.2938962306227184	
1.620587888148449	-0.3004224498625038	
1.6175517932209538	-0.3067678229371069	
1.6144531128275645	-0.31294106757641804	
1.611293525403938	-0.3189505669341419	
1.6080746270541706	-0.32480438119604865	
1.6047979348423114	-0.3305102592249143	
1.6014648899784412	-0.33607565016552216	
1.5980768608867253	-0.3415077149330985	
1.594635146142845	-0.3468133375085542	
1.5911409772682106	-0.35199913596390525	
1.5875955213683624	-0.3570714731412438	
1.5839998836029616	-0.3620364669086329	
1.5803551094747788	-0.36689999991629674	
1.576662186925082	-0.37166772877647947	
1.572922048222832	-0.37634509259034343	
1.5691355716350837	-0.3809373207452814	
1.5653035828660058	-0.3854494399060133	
1.5614268562519162	-0.389886280122841	
1.5575061156997436	-0.39425247998043245	
1.5535420387040495	-0.3985525022470885	
1.549535272583968	-0.40279069206977874	
1.54548641665977	-0.4069712183019114	
1.5413960276125434	-0.4110980939746455	
1.53726462237109	-0.4151751883911238	
1.533092679642741	-0.4192062345531192	
1.5288806413507452	-0.4231948362528362	
1.524628913982161	-0.427144474844251	
1.5203378698501768	-0.431058515708375	
1.516007848274791	-0.43494021442682623	
1.511639156685772	-0.438792722678092	
1.5072320716518337	-0.4426190938708682	
1.5027868398399469	-0.44642228852885824	
1.4983036789087194	-0.45020517944141736	
1.493782778339768	-0.45397055659442503	
1.4892243002110108	-0.457721131895771	
1.4846283799158109	-0.46145954370983844	
1.4799951268318912	-0.46518836121536855	
1.4753246249439558	-0.46891008860109157	
1.4706169334239385	-0.4726271691135074	
1.4658720871728124	-0.4763419889712006	
1.46109009732788	-0.4800568811600747	
1.4562709517394794	-0.48377412912388834	
1.4514146154210272	-0.48749597036447956	
1.4465210309763294	-0.49122459996606094	
1.4415901190080866	-0.49496217405797077	
1.4366217785115203	-0.4987108132302637	
1.431615887257047	-0.5024726059165262	
1.4265723021659313	-0.5062496117582994	
1.4214908596828384	-0.5100438649654967	
1.416371376149221	-0.5138573776871952	
1.4112136481814619	-0.5176921434071918	
1.4060174530577028	-0.5215501403787026	
1.4007825491172867	-0.5254333351125918	
1.3955086761767386	-0.5293436859335169	
1.3901955559662154	-0.5332831466183688	
1.3848428925903484	-0.5372536701313984	
1.379450366263014	-0.5412571942627532	
1.3740176314844175	-0.545295638021777	
1.368544329652413	-0.5493709386130847	
1.3630300826441073	-0.553485037440352	
1.357474492757015	-0.5576398824822456	
1.351877142678271	-0.5618374308002685	
1.3462375954213939	-0.5660796510224354	
1.3405553942310444	-0.5703685258079516	
1.3348300624562444	-0.574706054298059	
1.3290611033925017	-0.5790942545582248	
1.3232480000933058	-0.5835351660168367	
1.3173902151514412	-0.5880308519055774	
1.31148719045058	-0.5925834017066441	
1.305538346887606	-0.5971949336119878	
1.299543084066126	-0.6018675969997337	
1.2935007799616212	-0.6066035749329599	
1.2874107905587033	-0.6114050866859975	
1.281272449460915	-0.6162743903034256	
1.2750850674735459	-0.6212137851969264	
1.2688479321599089	-0.6262256147851741	
1.2625603073715368	-0.6313122691819217	
1.256221432752751	-0.6364761879374606	
1.2498305232200637	-0.6417198628386162	
1.2433867684168627	-0.6470458407724532	
1.2368893321438343	-0.652456726658859	
1.2303373517655873	-0.6579551864571712	
1.223729937593921	-0.6635439502520238	
1.2170661722482061	-0.6692258154235754	
1.2103451099933196	-0.675003649907294	
1.203565776055604	-0.6808803955484628	
1.1967271659172911	-0.6868590715565812	
1.1898282445898596	-0.6929427780648238	
1.1828679458667695	-0.699134699799735	
1.1758451715560383	-0.7054381098663182	
1.1687587906931078	-0.7118563736536994	
1.161607638734461	-0.7183929528665248	
1.1543905167324402	-0.7250514096872707	
1.1471061879954272	-0.7318354151181421	
1.1397533749601112	-0.7387487455614038	
1.132330766425316	-0.7457952767314963	
1.1248370111515735	-0.7529790075959203	
1.1172707166237819	-0.7603040641058414	
1.1096304480095998	-0.7677747026517784	
1.1019147270337297	-0.7753953139493607	
1.0941220307684763	-0.7831704273388549	
1.0862507903409904	-0.7911047154821415	
1.0782993895575845	-0.7992029994408418	
1.0702661634455304	-0.8074702541192796	
1.0621493967127287	-0.8159116140559681	
1.0539473221256492	-0.8245323795473198	
1.0456581188059484	-0.8333380230872603	
1.037279910446149	-0.8423341961064461	
1.0288107634447952	-0.8515267359947682	
1.0202486849614663	-0.8609216733908425	
1.011591620892063	-0.8705252397221654	
1.0028374537647486	-0.8803438749796402	
0.9939840005569597	-0.8903842357101474	
0.9850290104338673	-0.9006532032108692	
0.9759701624087049	-0.9111578919090401	
0.966805062925346	-0.9219056579108308	
0.9575312433635402	-0.9329041077030414	
0.9481461574671998	-0.9441611069913096	
0.9386471786961399	-0.9556847896585084	
0.9290315975016649	-0.9674835668270418	
0.9192966185264076	-0.9795661360087107	
0.9094393577288085	-0.9919414903258577	
0.8994568394326462	-1.0046189277874655	
0.8893459933020043	-1.0176080606039144	
0.8791036512420859	-1.0309188245240741	
0.8687265442262613	-1.0445614881784384	
0.8582112990497597	-1.0585466624119744	
0.8475544350103916	-1.072885309590394	
0.8367523605167098	-1.0875887528635289	
0.8258013696240023	-1.1026686853694967	
0.8146976384985138	-1.1181371793633654	
0.8034372218103025	-1.1340066952539827	
0.7920160490551167	-1.1502900905326865	
0.7804299208057071	-1.1670006285775631	
0.7686745048929537	-1.184151987316967	
0.7567453320097863	-1.2017582685426946	
0.7446377740911956	-1.2198340238735843	
0.7323470489788657	-1.2383942340417158	
0.7198682316700676	-1.2574543086517387	
0.7071962454405796	-1.2770300939753587	
0.6943258550422708	-1.2971378735327648	
0.6812516605284555	-1.3177943672956323	
0.667968091672103	-1.339016728936454	
0.6544694029420235	-1.3608225405489023	
0.6407496690021127	-1.383229804263976	
0.6268027806987788	-1.406256930186635	
0.6126224415016307	-1.4299227200776792	
0.5982021643625525	-1.4542463462055673	
0.5835352689582458	-1.4792473247929392	
0.568614879281361	-1.5049454834825373	
0.5534339215453007	-1.531360922247284	
0.5379851223678166	-1.558513967169216	
0.5222610071984835	-1.586425116512035	
0.5062538989551704	-1.6151149785119678	
0.48995591683459333	-1.6446042003116998	
0.4733589752620668	-1.6749133874620823	
0.45645478294555053	-1.7060630134163526	
0.43923484199908547	-1.7380733184416073	
0.4216904471007403	-1.7709641973722272	
0.4038126846501463	-1.8047550756300217	
0.3855924318907494	-1.8394647729357767	
0.36702036533691235	-1.8751113237361354	
0.3480870906551254	-1.9117114485637288	
0.3287829666586846	-1.9492809752559042	
0.3090982077053216	-1.9878341739830887	
0.28902292921532224	-2.0273834145885727	
0.268547145980608	-2.067938962476493	
0.2476607796578465	-2.109508709743225	
0.2263536750715652	-2.1520978450048274	
0.20461562495318847	-2.195708465373292	
0.18243640274197254	-2.240339134034246	
0.15980580307375553	-2.285984386878864	
0.1367136895835012	-2.332634191642627	
0.11315004964755054	-2.3802733630036963	
0.08910505569156146	-2.4288809370935285	
0.06456913269004949	-2.478429508872509	
0.03953303148351106	-2.5288845358232277	
0.013987907539040889	-2.580203611414171	
-0.012074595219572937	-2.6323357117864545	
-0.038662255886366625	-2.685220419116374	
-0.06578218372635225	-2.7387871251064078	
-0.09344072138137138	-2.7929542180574005	
-0.12164334450271291	-2.847628256974653	
-0.1503945581845192	-2.9027031361605484	
-0.1796977905720727	-2.958059243746506	
-0.20955528401897405	-3.0135626176168646	
-0.23996798416730658	-3.0690641021774927	
-0.2709353786699605	-3.1243985054583527	
-0.30245466973620616	-3.1793839655128093	
-0.3345212442042358	-3.2338218830976584	
-0.3671285655874147	-3.2874964614395212	
-0.40026786016693305	-3.3401745859306002	
-0.4339279331266685	-3.391605983601896	
-0.46809499366132085	-3.441523649477176	
-0.502752491042411	-3.489644573624606	
-0.5378809636266395	-3.535670802722823	
-0.5734579027911977	-3.5792908699583696	
-0.6094576337805242	-3.620181627071253	
-0.6458512154491047	-3.658010512365555	
-0.6826063608848043	-3.692438288501866	
-0.7196873808973282	-3.7231222838884523	
-0.7570551523563054	-3.749720171487947	
-0.7946671133635891	-3.771894318856452	
-0.832477289932405	-3.789316684140652	
-0.8704365419201651	-3.801672331847619	
-0.9084927970091634	-3.808664825521246	
-0.9465910367318089	-3.810022222465816	
-0.9846736238987428	-3.8055020019561456	
-1.0226806785194422	-3.794896158694231	
-1.060550473905973	-3.7780360856536612	
-1.09821985471182	-3.754797103308328	
-1.1356246786578281	-3.7251024922419447	
-1.1727002836971847	-3.6889268861349085	
-1.209381982371475	-3.6462988821250075	
-1.2456055851097403	-3.597302725538528	
-1.2813079542225718	-3.542078925988236	
-1.3164275903431717	-3.4808236618348194	
-1.35090525306741	-3.413786830008235	
-1.3846846175448118	-3.3412685981855677	
-1.4177129559433526	-3.26361439210642	
-1.4499409140523865	-3.1812134939517605	
-1.481322878023944	-3.094493496318695	
-1.511817921639595	-3.0039114918120946	
-1.5413898571577513	-2.909948324109817	
-1.5700073807425703	-2.813101611096935	
-1.5976441791331086	-2.713878686785378	
-1.624278992129884	-2.61278960838976	
-1.6498956254760833	-2.510340374929888	
-1.6744829087105755	-2.407026503730723	
-1.6980345925699658	-2.3033271111902973	
-1.7205491805168598	-2.199699644186336	
-1.7420296889715468	-2.0965754084921624	
-1.7624833308243117	-1.9943560405724914	
-1.7819211168055493	-1.8934110691298505	
-1.8003573692909056	-1.7940767127721233	
-1.817809352421803	-1.6966550445176163	
-1.8342977516041084	-1.6014095633942005	
-1.8498455569947374	-1.5085685695373423	
-1.8644777851035463	-1.4183255698216204	
-1.8782212188339407	-1.3308401192868358	
-1.8911040980929466	-1.2462393187832213	
-1.9031558063453946	-1.164619703415834	
-1.914406562369254	-1.0860494256818118	
-1.9248871264691263	-1.0105706371944136	
-1.934628530404933	-0.9382019728875266	
-1.9436618402928103	-0.8689410415945549	
-1.952017961735239	-0.8027668268953871	
-1.9597274964374305	-0.73964190212532	
-1.9668206595669868	-0.6795143634397243	
-1.9733272671138689	-0.622319384828188	
-1.9792764259950526	-0.5679821149420508	
-1.9846961633517506	-0.5164208906955008	
-1.9896138018479779	-0.4675467971260925	
-1.9940557483272183	-0.42126593374712074	
-1.9980474475482297	-0.3774808097545507	
-2.001613354378053	-0.3360915510910777	
-2.004776919674858	-0.29699694748366573	
-2.007560585316181	-0.26009536651281134	
-2.0099857838280917	-0.2252855617717126	
-2.0120729380708444	-0.19246740217364144	
-2.0138414576490873	-0.1615425425929677	
-2.015309786173483	-0.13241473371560983	
-2.0164954295781485	-0.10499018010333183	
-2.0174149642778216	-0.07917794904234997	
-2.0180840717932442	-0.054890174435768005	
-2.01851756959311	-0.03204223205790033	
-2.018729445104414	-0.010552850928728236	
-2.018732891274832	0.009655825362789416	
-2.0185403420707666	0.02865821355790632	
-2.0181635062946834	0.04652528802107808	
-2.017613398105373	0.06332458659809995	
-2.0169003651922854	0.07912022657347556	
-2.0160341385067797	0.093973076529372	
-2.01502385562887	0.10794078893075865	
-2.0138780923388726	0.12107789106370738	
-2.012604894730375	0.1334359035128993	
-2.0112118084180466	0.14506345286155342	
-2.009705906694293	0.15600638789201937	
-2.0080938176103715	0.16630789827473297	
-2.006381749957576	0.17600863473319564	
-2.0045755181240947	0.18514682967267682	
-2.002680565803162	0.1937584172603095	
-2.0007019885281	0.2018771519442744	
-1.998644555009872	0.20953472439973872	
-1.9965127272527508	0.21676087388924317	
-1.9943106794237102	0.22358349602521568	
-1.9920423154511562	0.23002874492229036	
-1.9897112853285985	0.23612112872712315	
-1.9873210000988797	0.24188359751337388	
-1.9848746460120563	0.24733762748349614	
-1.9823752071775915	0.25250337222054825	
-1.9798254757212035	0.25739971627102876	
-1.9772280560099933	0.262044306363148	
-1.9745853791313326	0.2664536440560161	
-1.971899716116594	0.2706431693878442	
-1.9691731896383793	0.27462733569194975	
-1.9664077843428271	0.27841967648072946	
-1.9636053559785773	0.2820328652977802	
-1.9607676394839701	0.28547876943833594	
-1.9578962561940576	0.2887684984381993	
-1.954992720329009	0.2919124482313342	
-1.9520584449254832	0.2949203418762983	
-1.9490947473725546	0.29780126775168336	
-1.9461028547137604	0.30056371612074295	
-1.9430839088768574	0.3032156149653728	
-1.9400389719928606	0.3057643659896236	
-1.9369690319659454	0.30821688169291395	
-1.9338750084557894	0.31057962441312237	
-1.9307577594339327	0.31285864823972453	
-1.9276180884757386	0.315059644697155	
-1.9244567529495258	0.31718799309856216	
-1.9212744732644595	0.31924881647013154	
-1.918071934447173	0.3212469947696414	
-1.91484971831442	0.3231867928216955	
-1.9116083794684497	0.32507228344494254	
-1.908348441345932	0.3269073305064485	
-1.905070389575347	0.328695555352459	
-1.9017746746886974	0.33044035469149485	
-1.898461714524796	0.33214491664627277	
-1.8951318963580643	0.3338122351599206	
-1.8917855787867668	0.33544512294196416	
-1.888423093414618	0.33704622313955307	
-1.8850447463596864	0.33861801991940255	
-1.8816508196245307	0.3401628481459204	
-1.8782415723614923	0.34168290234099546	
-1.8748172420670817	0.34318024511091577	
-1.8713780457393825	0.3446568152258931	
-1.867924181032409	0.34611443553766286	
-1.8644558274413403	0.34755482092063605	
-1.8609731475525704	0.3489795864220714	
-1.8574762883924956	0.35039025580674377	
-1.8539653829089768	0.3517882706815792	
-1.8504405516194007	0.35317500038573124	
-1.8469019044592747	0.35455175283156903	
-1.8433495394528843	0.3559197692354205	
-1.8397835337585529	0.3572801796462324	
-1.8362039575927689	0.3586340743610225	
-1.832610870865404	0.3599824884841851	
-1.8290043232828719	0.3613264033981417	
-1.8253843549532773	0.3626667507191733	
-1.8217509969296475	0.3640044159097754	
-1.8181042716963993	0.36534024157379646	
-1.8144441936042148	0.3666750304606178	
-1.8107707692584802	0.36800954820463544	
-1.8070839978664592	0.3693445258263032	
-1.8033838715483537	0.3706806620209976	
-1.799670375617424	0.3720186252619623	
-1.7959434888343282	0.37335905574359324	
-1.7922031836408425	0.3747025671913232	
-1.7884494263781252	0.37604974856436657	
-1.784682177494691	0.37740116567758153	
-1.780901391749255	0.37875736276871236	
-1.7771070184136115	0.3801188640372683	
-1.7732990014807082	0.38148617518130157	
-1.7694772798830813	0.3828597849583417	
-1.765641787726815	0.3842401667967471	
-1.7617924545461838	0.3856277804837325	
-1.7579292055841476	0.3870230739563335	
-1.7540519621038544	0.388426485221566	
-1.7501606417363218	0.38983844443204074	
-1.7462551588554047	0.39125937608067174	
-1.742335421681349	0.3926896866257095	
-1.7384013329632775	0.39412976798597876	
-1.73445279288384	0.3955800108140503	
-1.7304896978571276	0.3970407995985421	
-1.726511940547954	0.39851251322561415	
-1.722519409893205	0.39999552554092377	
-1.7185119911246705	0.4014902059106122	
-1.7144895657927715	0.402996919779901	
-1.7104520117905908	0.4045160292278694	
-1.7063992033776163	0.40604789351699144	
-1.702331011202613	0.4075928696360037	
-1.6982473023250306	0.40915131283468126	
-1.6941479402343598	0.4107235771490943	
-1.6900327848668453	0.41231001591592337	
-1.6859016926189712	0.41391098227440426	
-1.681754516357124	0.41552682965448023	
-1.6775911054228505	0.4171579122497342	
-1.6734113056331148	0.41880458547367827	
-1.6692149592749699	0.4204672063979723	
-1.6650019050940534	0.42214613417114866	
-1.6607719782763208	0.42384173041641626	
-1.6565250104224198	0.4255543596071207	
-1.652260829514125	0.427284389418433	
-1.6479792598722416	0.42903219105384305	
-1.6436801221053838	0.4307981395450325	
-1.6393632330490477	0.4325826140237006	
-1.6350284056943811	0.4343859979639206	
-1.6306754491060667	0.43620867939359775	
-1.6263041683287265	0.438051051073607	
-1.6219143642812635	0.4399135106431819	
-1.6175058336385413	0.44179646073013423	
-1.6130783686998251	0.44370030902447316	
-1.6086317579590201	0.4456254709036708	
-1.604165787380968	0.44757237489871055	
-1.5996802372152796	0.4495414516908868	
-1.595174883409861	0.4515331395265477	
-1.5906494976180436	0.4535478849036702	
-1.5861038470688444	0.45558614278103027	
-1.581537694442959	0.4576483768160256	
-1.5769507977537025	0.4597350596298158	
-1.5723429102320956	0.46184667309845334	
-1.5677137802153087	0.46398370866867367	
-1.5630631510376596	0.46614666769701774	
-1.5583907609233802	0.46833606181095283	
-1.553696342880352	0.470552413290665	
-1.5489796245940162	0.4727962554701919	
-1.544240328320663	0.4750681331565677	
-1.5394781707793093	0.47736860306564816	
-1.5346928630413654	0.4796982342732873	
-1.5298841104172993	0.48205760868053643	
-1.5250516123395024	0.48444732149153336	
-1.520195062240561	0.4868679817027559	
-1.5153141474261407	0.4893202126023057	
-1.5104085489416903	0.4918046522778951	
-1.5054779414321668	0.4943219541322061	
-1.500521992993987	0.49687278740429336	
-1.495540365018416	0.49945783769569857	
-1.4905327120255918	0.5020778074999491	
-1.485498681488398	0.5047334167341084	
-1.480437913645379	0.5074254032710526	
-1.4753500413019172	0.5101545234711382	
-1.4702346896188654	0.5129215527119348	
-1.465091475887849	0.5157272859146915	
-1.459920009292432	0.5185725380662086	
-1.454719890654367	0.521458144734782	
-1.4494907121641196	0.5243849625788943	
-1.4442320570948863	0.5273538698473179	
-1.438943499499297	0.5303657668693069	
-1.433624603888019	0.5334215765335408	
-1.4282749248894637	0.536522244754496	
-1.4228940034933735	0.5396687448762644	
-1.4174813730069238	0.5428620832168529	
-1.4120365661741905	0.5461032892642422	
-1.4065591035743052	0.5493934204564469	
-1.4010484934321572	0.5527335632549143	
-1.395504231623759	0.5561248340936026	
-1.3899258016444438	0.5595683803547769	
-1.3843126745404517	0.5630653813742703	
-1.3786643088044426	0.5666170494789681	
-1.3729801502354944	0.5702246310592604	
-1.367259631764121	0.5738894076792243	
-1.3615021732428727	0.5776126972272789	
-1.3557071812030557	0.5813958551100713	
-1.3498740485781275	0.5852402754923411	
-1.3440021543943068	0.5891473925855224	
-1.3380908634289537	0.5931186819878277	
-1.3321395258372661	0.5971556620785712	
-1.32614747674784	0.6012598954694802	
-1.320114035827637	0.6054329905157521	
-1.3140385068169174	0.6096766028896018	
-1.3079201770346764	0.6139924372190582	
-1.3017583168551408	0.6183822487947566	
-1.2955521791558626	0.6228478453474859	
-1.2893009987379702	0.6273910888992356	
-1.2830039917191165	0.6320138976904992	
-1.2766603548996764	0.6367182481865835	
-1.2702692651027374	0.6415061771656813	
-1.2638298784884359	0.6463797838914519	
-1.2573413298431848	0.6513412323728676	
-1.2508027318443429	0.6563927537140747	
-1.2442131743008666	0.6615366485570262	
-1.237571723370503	0.6667752896196315	
-1.2308774207540636	0.6721111243321807	
-1.2241292828673316	0.6775466775747936	
-1.2173262999911485	0.6830845545186445	
-1.2104674354002272	0.6887274435737194	
-1.2035516244712416	0.6944781194458517	
-1.1965777737707417	0.7003394463057934	
-1.1895447601234401	0.7063143810730694	
-1.1824514296614146	0.7124059768173754	
-1.175296596854784	0.7186173862802605	
-1.168079043524396	0.7249518655198555	
-1.1607975178370833	0.7314127776813927	
-1.153450733284025	0.738003596896278	
-1.1460373676427735	0.7447279123124573	
-1.138556061923488	0.7515894322588352	
-1.1310054192999237	0.7585919885464967	
-1.1233840040257237	0.7657395409094884	
-1.1156903403365641	0.7730361815879018	
-1.1079229113386988	0.7804861400560211	
-1.1000801578844557	0.7880937878982789	
-1.0921604774352207	0.7958636438357818	
-1.084162222912474	0.8038003789061482	
-1.076083701537414	0.8119088217994168	
-1.0679231736597243	0.8201939643527735	
-1.0596788515760238	0.8286609672068566	
-1.0513488983385588	0.8373151656263824	
-1.042931426554675	0.8461620754878512	
-1.0344244971776226	0.8552073994370815	
-1.0258261182892452	0.8644570332193249	
-1.017134243875089	0.8739170721847207	
-1.0083467725924953	0.8835938179718306	
-0.9994615156263569	0.8934938032677344	
-0.9904761242642228	0.9036238352373623	
-0.9813882535860374	0.9139909117617248	
-0.9721954963167027	0.9246022736788464	
-0.9628953720747059	0.9354654159044637	
-0.9534853246213288	0.9465880943402766	
-0.9439627190547507	0.9579783334830408	
-0.9343248389460344	0.9696444346499489	
-0.924568883413952	0.9815949847357803	
-0.9146919641356346	0.9938388654172781	
-0.9046911022899995	1.0063852627202317	
-0.894563225430949	1.019243676864716	
-0.8843051642872944	1.0324239323039666	
-0.8739136494863892	1.0459361878723459	
-0.8633853081984276	1.0597909469578863	
-0.8527166606984002	1.073999067614852	
-0.8419041168426611	1.0885717725318076	
-0.8309439724570901	1.1035206587706397	
-0.8198324056338079	1.1188577071920283	
-0.8085654729334331	1.134595291482798	
-0.7971391054898387	1.150746186700644	
-0.7855491050143841	1.1673235772516874	
-0.7737911396966012	1.1843410642163221	
-0.761860739998288	1.2018126719388407	
-0.7497532943380033	1.2197528537962776	
-0.7374640446629188	1.2381764970619589	
-0.7249880819050099	1.2570989267792063	
-0.712320341318541	1.2765359085606915	
-0.699455597695841	1.2965036502288692	
-0.6863884604583168	1.3170188022129865	
-0.673113368619698	1.3380984566181136	
-0.6596245856184582	1.35976014488169	
-0.645916194016414	1.3820218339330168	
-0.6319821082846659	1.4049018860253286	
-0.6178160611625083	1.4284190400872898	
-0.6034115685252286	1.4525924584743397	
-0.5887619686070817	1.4774416357472664	
-0.5738604119039799	1.5029863760516704	
-0.558699852197902	1.5292467649709012	
-0.5432730397023842	1.556243133027689	
-0.5275725162249519	1.5839960098299493	
-0.5115906122423146	1.6125260678563174	
-0.4953194457841746	1.6418540548768994	
-0.47875092302146816	1.6720007140048088	
-0.4618767404549035	1.7029866903739508	
-0.44468838859961435	1.7348324234386188	
-0.4271771570617724	1.7675580238904067	
-0.40933414090300696	1.8011831341879456	
-0.3911502481884452	1.8357267716950285	
-0.3726162086142426	1.8712071534225836	
-0.35372258311041743	1.9076415013700665	
-0.33445977431484636	1.9450458274617533	
-0.31481803781423306	1.9834346970735046	
-0.2947874940479211	2.022820970145461	
-0.2743581407703631	2.0632155188762393	
-0.2535198659681052	2.1046269209941086	
-0.2322624611270956	2.147061127600727	
-0.21057563474619212	2.190521104582883	
-0.18844902599267815	2.2350064465878265	
-0.16587228537426896	2.2805127122281394	
-0.14283536349723885	2.3270304936338677	
-0.11932825314656494	2.374545865260441	
-0.09534109172699291	2.423039020893625	
-0.07086423515697102	2.4724837579307315	
-0.04588832572847468	2.5228469228927075	
-0.020404367970442705	2.5740877522572587	
0.005596187590264451	2.6261571274646704	
0.03212135287641352	2.678996762947891	
0.05917850302254821	2.7325383460385586	
0.08677426955774808	2.786702647600488	
0.11491442611508873	2.8413986222422905	
0.14360376677384656	2.8965225169607267	
0.172845977140492	2.9519570070663597	
0.20264349827456501	3.0075703782432033	
0.2329973835654377	3.063215773593872	
0.26390714866606146	3.118730524521924	
0.2953706145897222	3.173935584302936	
0.327383744075904	3.2286350831960156	
0.3599404713312615	3.2826160239472477	
0.3930325252518019	3.3356481365367667	
0.42664924623229783	3.3874839110210084	
0.4607773966690334	3.437858827321823	
0.4954009652618827	3.486491800813967	
0.5305009652218211	3.533085862562654	
0.5660552128573642	3.577329170321035	
0.6020383015537095	3.6188992960282182	
0.6384224384528547	3.657464825325214	
0.6751760935198404	3.69268627888668	
0.7122639272142501	3.7242197233731518	
0.7496470374963431	3.751720554811634	
0.787283156528182	3.7748477680833497	
0.8251268117548902	3.7932686101625235	
0.8631294660510784	3.8066635147500074	
0.9012396516175785	3.8147312159456006	
0.9394031123134947	3.817193938602866	
0.9775629691087062	3.8138025630102983	
1.0156599233418846	3.8043416615426655	
1.05363251246909	3.7886343049263598	
1.09141743298808	3.7665465357625765	
1.1289499452233391	3.7379914069521716	
1.1661643746569728	3.7029324826660086	
1.2029947244904982	3.661386699504657	
1.2393754141226705	3.6134264854912157	
1.2752421582283597	3.559181034541167	
1.3105330011236098	3.498836634053029	
1.3451895211019247	3.432635943263696	
1.3791582194269099	3.360876120012212	
1.412386308567768	3.28389920420983	
1.4448201001235068	3.202085672558821	
1.476413309102041	3.1158579668952107	
1.5071240809182098	3.0256703818088284	
1.536915212833807	2.9320024324209224	
1.5657543517126251	2.835351858364193	
1.5936141518158666	2.7362274488793807	
1.6204723802858676	2.635141878561507	
1.6463119579659788	2.532604743289156	
1.6711209232045467	2.4291159858698994	
1.694892306290863	2.325159900935186	
1.717623902171019	2.2211999086177894	
1.7393179290915182	2.117674286545211	
1.7599805634329648	2.0149930423913074	
1.7796220191122767	1.9135340310091944	
1.798256453024354	1.8136399103411858	
1.8159010680220868	1.7156184553328464	
1.8325759466981404	1.619741363935959	
1.8483037334421393	1.5262441175903174	
1.8631092850141142	1.435326566470652	
1.8770193054109354	1.347154110117948	
1.89006198080241	1.2618593440747106	
1.9022666303137685	1.179544043143435	
1.913663388431227	1.1002813518877672	
1.9242829348073467	1.024118052995623	
1.9341562872428728	0.9510767841238075	
1.9433146736217717	0.8811580738434033	
1.9517894841501868	0.8143421264487358	
1.959611623327662	0.7505931038242581	
1.9668114041587923	0.6898611996223611	
1.973418697038033	0.6320836283780233	
1.9794626886734472	0.5771872045177453	
1.9849717848072945	0.5250902446439796	
1.9899735365045097	0.47570427646272373	
1.9944945852154394	0.428935575345705	
1.9985606218191732	0.3846865495187165	
2.0021963548538335	0.34285699486755	
2.0054254831401646	0.3033452403531135	
2.0082706680047804	0.266049205027177	
2.0107535319947782	0.23086721765270077	
2.012894723923593	0.19769840615749545	
2.0147138797891504	0.16644357579505908	
2.016229653735045	0.13700562970566743	
2.017459738723764	0.10928998095672482	
2.0184208934469146	0.08320486640877578	
2.0191289740999148	0.05866157585669743	
2.019598968634465	0.035574615463848186	
2.0198450311021077	0.013861824506862908	
2.0198805137021854	-0.006555535551164893	
2.0197179941475105	-0.025752700641392734	
2.01936929959023	-0.043801335234282666	
2.0188455722359087	-0.06076974709559224	
2.0181572894754765	-0.0767228530110961	
2.017314294093718	-0.09172222379349637	
2.016325829892064	-0.10582618810586975	
2.0152005727870903	-0.11908992533979226	
2.013946661473391	-0.13156557015301015	
2.01257172743892	-0.14330232605141713	
2.011082924120905	-0.15434658540008472	
2.0094869549904293	-0.16474205324813482	
2.0077901003537844	-0.17452987235217185	
2.0059982426586953	-0.18374874678306402	
2.0041168900935116	-0.1924350615008204	
2.002151198267473	-0.20062299528232344	
2.0001059897601414	-0.20834462438667672	
1.9979857713281035	-0.21563001434292545	
1.9957947553225253	-0.22250734209899375	
1.993536895310263	-0.22900311456659142	
1.9912158834644884	-0.23514214282030527	
1.9888351680414336	-0.24094764929012005	
1.986397971454036	-0.24644137813979228	
1.983907306258872	-0.25164369380584983	
1.9813659894601336	-0.25657367017398264	
1.9787766553233967	-0.2612491714399445	
1.9761417668919246	-0.2656869257020892	
1.9734636263982548	-0.26990259233265534	
1.9707443847638129	-0.27391082417493484	
1.967986050379304	-0.2777253256134287	
1.9651904973586243	-0.28135890756412363	
1.9623594734590388	-0.28482354043200603	
1.9594946078603754	-0.28813040608293433	
1.9565974189959765	-0.29128994987699186	
1.953669322628157	-0.2943119338104405	
1.9507116403609175	-0.2972054918133944	
1.9477256087826507	-0.2999791882503411	
1.944712389431598	-0.30264108067062223	
1.941673079776794	-0.30519878785600135	
1.9386087077724805	-0.30765946490766716	
1.9355201895024345	-0.3100295690864146	
1.9324083978746973	-0.3123152519608688	
1.9292741475498785	-0.3145222803206289	
1.9261181970035055	-0.3166560521166927	
1.92294125258043	-0.31872162340360033	
1.9197439720830225	-0.3207237324745879	
1.9165269679481536	-0.3226668214959552	
1.9132908100679256	-0.3245550559468708	
1.9100360283091484	-0.3263923421708247	
1.9067631147865292	-0.3281823433449456	
1.9034725259445633	-0.32992849417339565	
1.9001646845031048	-0.33163401461105896	
1.8968399813215961	-0.333301922923737	
1.8934987772369363	-0.3349350483910688	
1.8901414049299714	-0.336536043958386	
1.886768170875586	-0.33810739914372123	
1.8833793574313737	-0.33965145350618337	
1.879975225119872	-0.341170410981914	
1.8765560151593355	-0.34266635539384016	
1.873121952298034	-0.34414126744143886	
1.8696732443875153	-0.34559702456995456	
1.8662100686121397	-0.3470353303079548	
1.8627325904522045	-0.3484578147520417	
1.859240960305609	-0.34986601917777027	
1.8557353133949015	-0.35126139691875946	
1.8522157707711149	-0.352645319881425	
1.8486824402085595	-0.3540190844421184	
1.8451354170007086	-0.3553839167792244	
1.8415747846673107	-0.35674097769276825	
1.8380006155828545	-0.35809136696408883	
1.834412971536531	-0.35943612730812513	
1.8308119042338178	-0.3607762479708727	
1.827197455749823	-0.3621126680245612	
1.8235696589445167	-0.36344627941310537	
1.8199285378499916	-0.36477792980038243	
1.8162741080398777	-0.3661084252738885	
1.8126063769910483	-0.36743853295632617	
1.8089253444477542	-0.3687689835776757	
1.805231002798308	-0.3701004740603043	
1.8015233374744655	-0.37143367016966267	
1.7978023273836268	-0.3727692092831245	
1.7940679453839978	-0.3741077033295196	
1.7903201588128388	-0.37544974195191416	
1.7865589300779383	-0.37679589594619034	
1.7827842173224429	-0.378146721027978	
1.778995973937643	-0.37950275623392543	
1.7751941427536848	-0.3808644973871122	
1.7713786636166198	-0.38223243274481455	
1.76754947214485	-0.38360703787771666	
1.76370649930193	-0.38498877421228195	
1.75984967152143	-0.38637809011795726	
1.7559789108238242	-0.38777542194548625	
1.7520941349255394	-0.38918119501793824	
1.7481952573403066	-0.39059582457605796	
1.7442821874729377	-0.392019716679546	
1.7403548307056806	-0.39345326906587197	
1.7364130884772775	-0.39489687196823	
1.7324568583548654	-0.3963509088942419	
1.7284860340988557	-0.39781575736701486	
1.7245005057209293	-0.39929178963015965	
1.720500159535282	-0.40077937331837626	
1.7164848782032567	-0.4022788720952135	
1.7124545407715033	-0.40379064625960764	
1.708409022703789	-0.4053150533228101	
1.704348195906614	-0.40685244855730596	
1.7002719287487544	-0.40840318551933324	
1.6961800860748733	-0.4099676165466084	
1.6920725292133365	-0.41154609323286373	
1.6879491159783702	-0.41313896688080476	
1.6838097006666919	-0.41474658893509253	
1.6796541340487605	-0.4163693113969574	
1.675482263354765	-0.41800748722205316	
1.671293932255509	-0.4196614707031547	
1.6670889808383096	-0.4213316178393067	
1.662867245578057	-0.42301828669303204	
1.6586285593101169	-0.4247218377612111	
1.6543727517271278	-0.4264426363571687	
1.6500996485044006	-0.42818105001420637	
1.6458090714015026	-0.42993744906427	
1.64150083862081	-0.43171220842000807	
1.637174764703998	-0.4335057077291472	
1.632830660436523	-0.43531833156046085	
1.6284683327591885	-0.4371504696191901	
1.6240875846858804	-0.439002516989779	
1.6196882152265586	-0.4408748744037848	
1.6152700193145908	-0.4427679485308245	
1.610832787737515	-0.4446821522904192	
1.6063763070703234	-0.44661790518259536	
1.6019003596103392	-0.44857563363510977	
1.5974047233127924	-0.4505557713651516	
1.5928891717261668	-0.45255875975338855	
1.5883534739264118	-0.45458504822821616	
1.5837973944491024	-0.4566350946580714	
1.5792206932186366	-0.45870936574967247	
1.5746231254735548	-0.4608083374500452	
1.570004441687072	-0.4629324953501962	
1.565364387481899	-0.465082335088299	
1.5607027035384555	-0.46725836275024624	
1.5560191254955462	-0.46946109526543633	
1.5513133838425976	-0.4716910607956515	
1.5465852038025347	-0.4739487991148907	
1.5418343052043897	-0.4762348619780169	
1.5370604023447252	-0.4785498134760816	
1.5322632038369655	-0.48089423037618445	
1.5274424124477073	-0.483268702443736	
1.522597724919119	-0.48567383274497555	
1.5177288317764952	-0.48811023792761277	
1.5128354171200649	-0.49057854847745075	
1.5079171584001332	-0.49307940894885216	
1.50297372617465	-0.4956134781669104	
1.4980047838482855	-0.4981814293991863	
1.4930099874288578	-0.5007839506185565	
1.4879889884261017	-0.5034217551434411	
1.4829414317036527	-0.5060955750895109	
1.4778669534830107	-0.508806156421839	
1.4727651824192614	-0.51155426390643	
1.467635739409716	-0.5143406816952865	
1.4624782373972722	-0.517166213932409	
1.4572922811681388	-0.5200316853818833	
1.4520774671435606	-0.5229379420792064	
1.446833383165193	-0.5258858520070064	
1.441559608273751	-0.5288763057963128	
1.4362557124805944	-0.5319102174545237	
1.4309212565318719	-0.5349885251212297	
1.4255557916648758	-0.5381121918530463	
1.4201588593562433	-0.5412822064386068	
1.4147299910616462	-0.5444995842448719	
1.4092687079466089	-0.5477653680959077	
1.403774520608103	-0.5510806291852849	
1.3982469287865402	-0.554446468023258	
1.3926854210678308	-0.5578640154198702	
1.3870894745751252	-0.5613344335051437	
1.381458554649894	-0.5648589167875068	
1.3757921145219796	-0.568438693251611	
1.3700895949682632	-0.5720750254966933	
1.3643504239595892	-0.575769211916635	
1.358574016295583	-0.5795225879228734	
1.3527597732270125	-0.5833365272113152	
1.3469070820653173	-0.5872124430744141	
1.3410153157789673	-0.5911517897595556	
1.3350838325762748	-0.5951560638749087	
1.3291119754743108	-0.5992268058438985	
1.3230990718535593	-0.6033656014094502	
1.3170444329979567	-0.6075740831891602	
1.3109473536199512	-0.6118539322825483	
1.3048071113702322	-0.6162068799315391	
1.2986229663317532	-0.6206347092353394	
1.2923941604977114	-0.625139256920848	
1.2861199172331073	-0.6297224151697643	
1.279799440719532	-0.6343861335035443	
1.2734319153828249	-0.6391324207273577	
1.2670165053032352	-0.643963346934201	
1.260552353607737	-0.6488810455703207	
1.2540385818441366	-0.6538877155630933	
1.2474742893365998	-0.6589856235125315	
1.2408585525222642	-0.6641771059475507	
1.2341904242685564	-0.6694645716481631	


==> data/fig_points_lide.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.07123470559059139	0.5661735915231537	1.484056938480434	5.1689330561528095	5913.915586948559	
5.0	0.0653658475719786	0.5459492540628283	1.4356604173313001	4.725364365442516	4908.697723163019	
7.0	0.06378408800545642	0.5452718309791813	1.3845027089649666	4.688900698217724	4746.336277312552	
9.0	0.06653094255064591	0.5345922977284193	1.3050983217855117	4.4214244342621205	5324.31648138498	
11.0	0.0734734849537773	0.5312596979858943	1.2952972243004968	4.592029773396327	6104.842508445869	
13.0	0.073774301040775	0.5267592413116313	1.3206668710820741	4.396717190615903	5705.105187260135	
15.0	0.07227978323041923	0.5196570550616347	1.343356636889883	4.172215609651846	6027.405179265983	
17.0	0.07775027949519052	0.5133983148919987	1.3492652078989038	4.0439904875241	5704.221620391566	
19.0	0.07876936537568098	0.5177172583148325	1.4105430053570807	3.8546743609719223	5450.14416289413	
21.0	0.07193886457328377	0.5183669589999083	1.3845150782251578	4.086363567764925	5646.621810542463	
23.0	0.07317731214401767	0.5130667515727293	1.3848391175571084	4.0672377630518195	5834.717860279406	
25.0	0.07472072225978331	0.5107076681520524	1.413125034600181	4.415193171322076	6056.141013790676	
27.0	0.0779051377812464	0.5125661675532327	1.4166690090394147	4.646347422060558	6015.764492509396	
29.0	0.0832521629492995	0.5132368053396167	1.4998756960319293	4.864443830226874	5755.04926963604	
31.0	0.07183445530707094	0.5247202265033157	1.5019388671924916	4.828081532412969	5781.69158568399	
33.0	0.07221402257844196	0.5184217164662099	1.4902685387014838	4.749564321788553	6163.852132534636	


==> data/fig_points_lide_1.000000e-02.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.0014572085777877152	0.0053536440119490575	0.01660264265187377	0.12861437198878503	59.2405030948598	
5.0	0.0006533705745558824	0.004913212727163132	0.016503533516888963	0.1319609761867221	49.155264493565	
7.0	0.0006393031146063523	0.00480902058203915	0.016091290075406744	0.13366306785575893	47.60965922820693	
9.0	0.0006680751916176542	0.0049006936695601706	0.01668250575972269	0.13236700579101837	54.073126865807225	
11.0	0.000721290204697472	0.004924579962435176	0.016927637052552756	0.13741012198316138	62.75849152912587	
13.0	0.0007388640301485356	0.005039579870358232	0.01707400062982876	0.1370635181505448	58.09548272134035	
15.0	0.0007248137377189299	0.005158926261597621	0.017300634116871817	0.13048054766648742	61.85902276629505	
17.0	0.0007729902471707155	0.005144522288513401	0.017671538136924285	0.13595666898218955	58.36570416366217	
19.0	0.0007798989897234657	0.005171627652217731	0.01724572054887255	0.13752879505378407	55.65954060407819	
21.0	0.0007196141979294469	0.005162801436987018	0.01686562509269924	0.13309968211418366	57.77456940775539	
23.0	0.0007335292093609284	0.005157199269767726	0.017130392120501853	0.13316107529103677	59.88100327893268	
25.0	0.0007457399774575907	0.0052746904807421625	0.016010644529249975	0.12899504477122142	62.14897269897731	
27.0	0.0007588689774650904	0.00526056416780042	0.016515203910426043	0.1176879828537178	61.91491015881623	
29.0	0.0008351872071739217	0.0052439258614820905	0.016255449037873494	0.11864817372597994	58.4567260076887	
31.0	0.016778788443723314	0.01760605784704181	0.02329312765816263	0.1201682191794213	59.10058053191018	
33.0	0.017807794655052236	0.01856441751745039	0.024578033583763856	0.12409851971430735	63.831588323329555	
35.0	1.6834336818920081	1.6835460907477842	1.6836584774407386	1.6881649392085487	65.00530312226562	
37.0	1.1224019575788375	1.1225311611478788	1.1226551455844864	1.1293848582141859	62.30706996274463	
39.0	36.606572087311726	36.606800197513266	36.60686863614719	36.60710661565257	70.63515214702007	


==> data/fig_points_lide_1.000000e-03.dat <==
points	p0	p25	p50	p75	p100	
3.0	39869.65918754391	39869.65918754391	39869.65918754391	39869.65918754391	39869.65918754391	
5.0	39802.28318585144	39802.28318585144	39802.28318585144	39802.28318585144	39802.28318585144	
7.0	47148.999831241956	47148.999831241956	47148.999831241956	47148.999831241956	47148.999831241956	
9.0	33267.16601230337	33267.16601230337	33267.16601230337	33267.16601230337	33267.16601230337	
11.0	128637.39826846194	128637.39826846194	128637.39826846194	128637.39826846194	128637.39826846194	
13.0	141173.69838493722	141173.69838493722	141173.69838493722	141173.69838493722	141173.69838493722	
15.0	44967.13165586187	44967.13165586187	44967.13165586187	44967.13165586187	44967.13165586187	
17.0	111124.96254170859	111124.96254170859	111124.96254170859	111124.96254170859	111124.96254170859	
19.0	91238.43367454564	91238.43367454564	91238.43367454564	91238.43367454564	91238.43367454564	
21.0	92029.5157643758	92029.5157643758	92029.5157643758	92029.5157643758	92029.5157643758	
23.0	134227.29494455087	134227.29494455087	134227.29494455087	134227.29494455087	134227.29494455087	
25.0	nan	nan	nan	nan	nan	
27.0	nan	nan	nan	nan	nan	
29.0	nan	nan	nan	nan	nan	
31.0	nan	nan	nan	nan	nan	
33.0	nan	nan	nan	nan	nan	


==> data/fig_points_lide_2.000000e-02.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.006187447471347793	0.009967284467035452	0.025532256246829484	0.1714420585452177	71.97214579645573	
5.0	0.0009518896452637926	0.0077438193885008945	0.02583579694188762	0.17291056937276866	82.79937698633772	
7.0	0.0009911121489944094	0.0076617960989693226	0.026434523133550842	0.1821446339574727	86.1827925628248	
9.0	0.000984080303984976	0.007680958636734242	0.026866154461988243	0.18572289658058228	90.11488462390612	
11.0	0.0009614745634537091	0.008158660032663521	0.027791998747013887	0.18977915313999594	84.09650113171703	
13.0	0.0009331318275688782	0.007831505420151322	0.028547876173346705	0.1847533679564582	80.18016832013048	
15.0	0.0009723250089879287	0.00812456840093705	0.02868799946941321	0.1817117720101775	77.63566956549275	
17.0	0.0009603353985555605	0.007928029257616372	0.02879092635276665	0.18944506262905544	93.41506909067228	
19.0	0.0009800969512931208	0.008156893289906299	0.03028747285080586	0.18945803095068342	90.44539207547757	
21.0	0.0009981500162818669	0.007762304346401538	0.02939141383367403	0.2069604081483599	95.99764869702993	
23.0	0.0009949785962912738	0.0076621651755162685	0.03096520209957019	0.19710532015653337	95.41736791915706	
25.0	0.001003443456604165	0.007566016407017754	0.03145707508688583	0.20391042442059107	94.2676894545774	
27.0	0.001075039083366827	0.007566675377063849	0.030622150100450767	0.2103852409602062	93.89310360699963	
29.0	0.001040986565372901	0.008155550991655734	0.0328426404278722	0.21563121200508284	96.14370334700838	
31.0	0.008442420708646333	0.01147810694043036	0.03171997000579922	0.19512802639311802	97.34090206747877	
33.0	0.00895015393287394	0.011972345234412582	0.03241812678442562	0.2161343121945863	95.69280039431281	
35.0	0.8415988797561043	0.8418210992971065	0.8424075637093329	0.8688051563108361	95.59223929962592	
37.0	0.5610557708784781	0.5613227584919542	0.5620314418827104	0.6069511652867587	102.11636059626605	
39.0	18.3032357702331	18.303411103749696	18.30351479381737	18.304663983577257	105.94973967502493	


==> data/fig_points_lide_5.000000e-03.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.0005147755958254987	0.003617982959879619	0.012158532024892185	0.09812681127087786	19.409361467922555	
5.0	0.0005173501848117566	0.0037114418596875167	0.012398293178694696	0.09672369614059403	20.246551629946254	
7.0	0.0005128321765415552	0.003916356180010822	0.012549490494464197	0.0925003704565675	20.730372020735604	
9.0	0.0005244391105577775	0.0038580751904997625	0.012600424917497998	0.09488924509122514	21.529844167475034	
11.0	0.000502000245402622	0.0038094478792421653	0.012369129381180587	0.09170549379498809	21.681882859902835	
13.0	0.0005357815139796846	0.003662884202407472	0.011959171126577243	0.0972539353881807	20.598898324390085	
15.0	0.0005336639904950464	0.0036609717229899334	0.011690886720025707	0.10052311134536442	20.702292563751055	
17.0	0.0005408710173661821	0.0036077279832861377	0.011992880444534795	0.09859565769787279	24.540447596521894	
19.0	0.0005315546589208712	0.003732879399308689	0.012131797022726147	0.09760431598275573	21.549373148821232	
21.0	0.0005235953519361259	0.0037093802995855174	0.012290480852253946	0.09441819868336786	22.150846478314946	
23.0	0.0005200720104463854	0.003640370506363423	0.011838404305204551	0.09272988752296084	23.261328526612164	
25.0	0.0005380327779511607	0.003669185492769123	0.011845989920742959	0.08905561197754731	23.211571319448673	
27.0	0.0006476787279545203	0.003715117172500384	0.011613536309146518	0.09000135139720675	23.456448408924594	
29.0	0.0010222013319581644	0.0037867806603791554	0.011474846293790746	0.08463216073099634	21.902953306328072	
31.0	0.03354283108545435	0.033732100315420045	0.03539457027479601	0.0929643447419928	23.04191431386044	
33.0	0.03559218324975685	0.03579188430237769	0.03752550951734229	0.0919582691713709	22.999302105465404	
35.0	3.3669517281066232	3.3670898184671016	3.3671409010258264	3.3681330102068894	23.123839497023692	
37.0	2.244957379855499	2.2450145712409597	2.245087583158157	2.246547745849379	23.2901053547682	
39.0	73.2135103043115	73.21362175776136	73.21366284750647	73.213767625588	76.91895611145615	


==> data/fig_points_lsop.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.19117189613888022	0.94283639283732	3.275663069447887	9.044166741072882	32475.402246618884	
5.0	0.16124853108837517	0.7196630544977722	3.984751181841673	12.009398299217974	62200.09200242	
7.0	0.1909225811663443	0.8978988466092774	4.176794477411247	13.886017643408469	85174.44783204296	
9.0	0.1705063682661242	0.9820171688284827	3.9374202098255724	16.3559251592821	93307.02403176628	
11.0	0.1848865631059287	0.9168223693975949	2.8733213580994406	14.673379110425756	86995.51514621305	
13.0	0.25199470059838286	0.762586959083333	3.2536152653907218	16.36016475996402	99341.48340152761	
15.0	0.11973846031789186	0.8295042736651883	5.103806275783548	15.20100704964741	97592.25277532413	
17.0	0.19931520362222654	0.9392948228031984	3.9548890558309475	14.057347205486051	103308.94287040134	
19.0	0.17588204338355745	0.9517212465700122	4.017646958192828	17.48310091991782	109318.2091206162	
21.0	0.29214440338600284	0.9904560243532343	5.197300787807688	22.126528868756413	113819.86835987192	
23.0	0.28587965753706446	1.1598442023069375	4.91718988430898	18.457194622151427	117336.24343739	
25.0	0.096921116716655	0.9994670568654609	4.634578438410479	20.444633084481893	119066.57387571235	
27.0	0.25323757816685394	0.9495723016076028	3.380540323901438	18.709674910274295	109787.48524635017	
29.0	0.14820046793399277	1.7724805741652343	4.595506723796754	23.44021786972249	133657.55573768634	
31.0	0.3295853159886727	1.1577035205127906	5.095335176479906	18.999657846803075	135965.63284164638	
33.0	0.30088343305019505	1.1277137616990285	5.81285542814673	18.038079865316174	126077.28878020537	


==> data/fig_points_lsop_1.000000e-02.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.0020049844589455864	0.006692452992104538	0.022372912978440775	0.13943682390129497	113.92572562457444	
5.0	0.0011569535578008702	0.006800986066753821	0.023802968859674284	0.12678083833884946	38.79425408756445	
7.0	0.001310845117989859	0.008716235956298937	0.02344248873191694	0.13932561990320824	124.49221548784334	
9.0	0.0012325106347361927	0.008239191528310498	0.023922771538916185	0.1752562027041225	133.47368089257404	
11.0	0.0017866720984201546	0.008255371201993374	0.02181546904579674	0.13129422246704325	113.05094783470868	
13.0	0.0018833108872040854	0.007887609025392062	0.024081029053985945	0.15245989750681657	88.95517503493754	
15.0	0.0017746540401990087	0.007874980670968649	0.024839147932159505	0.18379190164107226	252.12025695701905	
17.0	0.0014976350826178845	0.007869266395783014	0.026748513002937964	0.23143672679419125	218.325701683336	
19.0	0.001756350656348799	0.007712998156481982	0.023999033669593498	0.22923570414460068	126.23436688028731	
21.0	0.0022104019750689963	0.008365470180620983	0.029830091322543127	0.16373391630312478	290.97318657074084	
23.0	0.001910149674936328	0.007954467973171215	0.027172044591131615	0.15710463572233968	219.36924307320416	
25.0	0.0015628406891312506	0.008536558053043484	0.025187595113488795	0.16830670030954212	107.74178269976315	
27.0	0.00094669245896104	0.008265475347408445	0.02420168310871873	0.1721411248271587	204.37353736382454	
29.0	0.001232114011344852	0.007786230001002595	0.025347170040177586	0.16534942182542278	119.40634904740133	
31.0	0.016575622742426337	0.018842565042315226	0.0321376471594195	0.1990575601596117	269.83559284858825	
33.0	0.01770928314336385	0.019484101751783264	0.034131372272624014	0.1839484470260322	144.48788034348948	
35.0	1.6831245669171913	1.6835653932406174	1.6839687743733285	1.695887397412667	197.9695785871374	
37.0	1.1216426776074317	1.1226203857565502	1.1229353432761306	1.1418828260599212	176.60278898580793	
39.0	36.60600888215621	36.60668230141804	36.60693610413926	36.607460072644095	396.3047645743398	


==> data/fig_points_lsop_1.000000e-03.dat <==
points	p0	p25	p50	p75	p100	
3.0	98267.23559488924	98267.23559488924	98267.23559488924	98267.23559488924	98267.23559488924	
5.0	134146.32104214956	134146.32104214956	134146.32104214956	134146.32104214956	134146.32104214956	
7.0	184684.89522242607	184684.89522242607	184684.89522242607	184684.89522242607	184684.89522242607	
9.0	202709.56954315992	202709.56954315992	202709.56954315992	202709.56954315992	202709.56954315992	
11.0	219758.45222642587	219758.45222642587	219758.45222642587	219758.45222642587	219758.45222642587	
13.0	234903.47508654176	234903.47508654176	234903.47508654176	234903.47508654176	234903.47508654176	
15.0	209447.17021325178	209447.17021325178	209447.17021325178	209447.17021325178	209447.17021325178	
17.0	247317.65452677236	247317.65452677236	247317.65452677236	247317.65452677236	247317.65452677236	
19.0	236801.17445447613	236801.17445447613	236801.17445447613	236801.17445447613	236801.17445447613	
21.0	221720.03572930602	221720.03572930602	221720.03572930602	221720.03572930602	221720.03572930602	
23.0	248856.32531468043	248856.32531468043	248856.32531468043	248856.32531468043	248856.32531468043	
25.0	nan	nan	nan	nan	nan	
27.0	nan	nan	nan	nan	nan	
29.0	nan	nan	nan	nan	nan	
31.0	nan	nan	nan	nan	nan	
33.0	nan	nan	nan	nan	nan	


==> data/fig_points_lsop_2.000000e-02.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.006746782986953955	0.011051744321279098	0.028899473173119278	0.18974768523288943	98.39465185274139	
5.0	0.0013138704175067394	0.00951312576742856	0.030597782018190738	0.20274491562256736	95.04805524890773	
7.0	0.0020573618334197973	0.010635661235571525	0.03722632853834962	0.17570811366194647	142.84101751100167	
9.0	0.0013397623376964261	0.01089404360895493	0.03531649774551789	0.19614883570018263	170.17606623935148	
11.0	0.0025891122150577812	0.011715525083537553	0.03396463677529947	0.19575109941930285	160.310199882415	
13.0	0.0022764552038671846	0.010653153288634466	0.03180920315791078	0.2104149787851111	144.90530059543383	
15.0	0.0018449378811974657	0.00954048506965993	0.034331795205900156	0.20875477989757918	178.11272889873342	
17.0	0.0024464195744191616	0.010377685286990419	0.03705879283337223	0.2277034491669515	134.84290654993114	
19.0	0.0020610093604150168	0.010655170712393032	0.03517125849807938	0.2212219310170482	153.33434796407778	
21.0	0.0016832524043268017	0.009527747447311588	0.03626202965481118	0.21026408851865852	190.43492514128582	
23.0	0.00181701049949498	0.011319668164302573	0.03543768015623255	0.2048626073214107	209.22415259548316	
25.0	0.0023562555725784745	0.011133525805248897	0.03776273021842751	0.29100585166168097	141.27729500763766	
27.0	0.0014349627567551444	0.011344056147647942	0.042366871747349204	0.22623034206536713	118.59201619443995	
29.0	0.0020348326575007772	0.012084575300960989	0.04193113455935697	0.24594604946369064	120.11897621352662	
31.0	0.008353070337671657	0.014475590350213976	0.04114133642558264	0.2543371796014172	254.71257635961283	
33.0	0.008852519986352485	0.013727045867247229	0.04135077251897229	0.30326985664508554	144.0571023332904	
35.0	0.8414122893483763	0.842037474936167	0.8426565204018959	0.8721239190979696	166.14783218508938	
37.0	0.5607626717921299	0.5613942111814176	0.562971821621876	0.6078558641499192	109.20593741768626	
39.0	18.3024828470609	18.30339142900017	18.303628556227338	18.305860341787813	124.91140967424622	


==> data/fig_points_lsop_5.000000e-03.dat <==
points	p0	p25	p50	p75	p100	
3.0	0.0011252449700224541	0.004328539381292895	0.016270901209068718	0.09081708767987047	65.46909778088032	
5.0	0.0012557751435921265	0.006773464994671723	0.02165583718916047	0.11111837468996448	67.89304177240098	
7.0	0.0012649022666710013	0.006634858035990343	0.018034743538333495	0.12513367286750532	177.78494434867358	
9.0	0.0017911517901435922	0.005081907418859773	0.018248005490479682	0.12437925116199064	137.98686964069154	
11.0	0.0013416507866450874	0.006024235519411757	0.022431736712689613	0.18069134533617445	140.86787174413053	
13.0	0.0014475034003648944	0.005765252097091516	0.019506382179551585	0.1017542593199442	100.22627871301007	
15.0	0.0013149349851871441	0.00549056386415729	0.018584573154127263	0.11949350902459414	93.40621138442869	
17.0	0.0011695966289883787	0.00551528507300543	0.018356529686835633	0.13508433457841978	113.38673686712336	
19.0	0.0014033925167188052	0.007124421927860725	0.018835672827881247	0.13344691202058365	104.57343179560753	
21.0	0.0012539769952865367	0.0059923606392998634	0.025414102281996857	0.13347143425796743	131.46042705983174	
23.0	0.0012308323399199872	0.00695707596959029	0.0199504401365794	0.1272741593689028	152.83788636375678	
25.0	0.001406920510735249	0.007131365335596211	0.0198462630298162	0.11743830811051395	141.31878519677576	
27.0	0.0011724813624493786	0.005336673889870315	0.021919586984697217	0.16463930520232845	109.06180783807258	
29.0	0.0015298872204723305	0.005067462392499194	0.018640830681689605	0.14423424331073137	204.8937685895025	
31.0	0.033159343204823395	0.03424607190672808	0.03918277122235485	0.1701371355337563	188.58047696327793	
33.0	0.03522153377885035	0.03621738464017369	0.041700035175144826	0.13300943615086025	45.456688899635324	
35.0	3.3665112079911608	3.367043518613519	3.367402497666946	3.3751106756282105	166.34616997115444	
37.0	2.2443119355097765	2.2449761144822333	2.245217667723823	2.2472929425771477	120.19324461712354	
39.0	73.21309757478593	73.21345654197584	73.2137480983007	73.21408439431367	237.24849465796007	


==> data/fig_sample_rate_lide_11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963735353808126	0.0014691536342210769	0.0019739872098187296	0.002327063909287673	0.003132603054269436	
0.011220184543019636	0.0006360047002673305	0.0013124190267369048	0.0018459026125495132	0.002236542951134989	0.004377772123945829	
0.012589254117941675	0.0008438741168832328	0.0015569716490071968	0.00202307567230863	0.0024370838509243566	0.003999390475690219	
0.01412537544622754	0.0007421524333847305	0.0014083103580098972	0.0017555688449501705	0.0020782616984077627	0.0031291066663007407	
0.015848931924611134	0.0007039131080130626	0.0014904013273250882	0.0018083830193946658	0.002298655733921365	0.0042883432825831696	
0.01778279410038923	0.0005838189172331221	0.001448383351085618	0.001828967714444513	0.0022825563709508094	0.0031884140204695324	
0.0199526231496888	0.0004318966008003101	0.0014024942841019145	0.0018145212677227723	0.0023494901173313635	0.003935354995134612	
0.0223872113856834	0.0005509846469345257	0.0015090377509285019	0.0018510059673372554	0.002169050162953454	0.004041809989426963	
0.025118864315095794	0.0008230945982118937	0.0014210013387011009	0.0018203193483992326	0.002379446612812453	0.0031976427217246623	
0.028183829312644536	0.000721186319857666	0.0013786576331316872	0.0016705349510196194	0.0021955611610986053	0.005387861672726221	
0.03162277660168379	0.0007821808273040076	0.0013102659225172053	0.0016942239544807751	0.0021518335371409703	0.004294595208862783	
0.03548133892335755	0.0007481891332995784	0.0012551118389203851	0.0016140703917376128	0.0020062536659498226	0.004530937783781397	
0.039810717055349734	0.0004911754360224994	0.0013919591549800415	0.001901882721084325	0.0024679547861091626	0.004363683223438021	
0.0446683592150963	0.0007198955018214822	0.0015437915333841072	0.0019170100061160625	0.002357394360548758	0.004436923622610732	
0.05011872336272725	0.0007238426870040304	0.001425746633890066	0.001764758723717283	0.002196604842817154	0.0038704365862567798	
0.05623413251903491	0.000624632731239623	0.0014373684990102167	0.001806099467779957	0.002102284157550874	0.003931642201425195	
0.06309573444801933	0.0006184676559225009	0.001316817476452146	0.0017803614576919922	0.0022795362861844294	0.00426385421325416	
0.0707945784384138	0.0007423770294416608	0.0013602912335425178	0.0016891748322763345	0.002349023120253721	0.003786875800778781	
0.07943282347242814	0.0013629988201058298	0.002452755309842085	0.002970276614066859	0.0036635152088161276	0.005103264327178112	
0.08912509381337459	0.012069131483098308	0.013645037476791955	0.014427898817482871	0.015479522607838686	0.01657050700647056	
0.1	0.022360167453654992	0.026536872056345338	0.053760227374064454	0.0947474117578881	0.12733743722685878	
0.11220184543019636	0.03685831191443117	0.03747240961399339	0.03772517193018665	0.037927553896418956	0.03855164433763558	
0.12589254117941676	0.3460200062228929	0.35898500906707953	0.3606381384510723	0.3644687762223451	0.38149155414477964	
0.14125375446227548	0.45050550174424464	0.4515258119466139	0.4520103155919729	0.4525969302845285	0.45445527308903455	
0.15848931924611143	0.5979615351325198	0.6009067284505085	0.6015714297430118	0.6022460635729104	0.892131078224311	
0.1778279410038923	0.8084992682649477	0.8100805675186993	0.8108681334798244	0.8113704909151498	0.8126449058048902	
0.19952623149688797	1.123915734495361	1.1322413001500502	1.1352973956926409	1.1371598767476512	1.1403769730658913	
0.223872113856834	1.2420919211892396	1.2435105650472378	1.2440992056681954	1.2445735550789356	1.2468313816823755	
0.25118864315095807	1.1915963164721735	1.1929501632741881	1.401354816119078	1.402330731537938	1.4060126936375459	
0.2818382931264455	2.2504192586284995	2.266617694923139	2.267458130311885	2.268368461809124	2.2703400791895176	
0.31622776601683794	1.4364669190222852	2.044210997621957	2.242429333585772	3.1431434651723373	10.84320315233603	
0.35481338923357547	1.7829873729792383	2.227442241789258	3.7065796913606026	3.870386226404232	5.252653795932588	
0.3981071705534973	4.860235314307662	4.863676184780637	4.864955578607972	4.866264974467086	4.880738100191995	
0.44668359215096326	2.982702559918072	7.627130263222702	10.195535911656684	12.913126136987389	33.305408489117625	
0.5011872336272725	7.867504791338072	7.878479151192089	7.881428405289206	7.883932797556049	7.8897040213562795	
0.5623413251903491	7.538265145759734	9.259396472888302	10.981770507967436	12.077299954725927	15.016794061443948	
0.6309573444801934	2.727838843676326	6.748605531221295	10.822139848465039	15.715868591273615	65.95311545554327	
0.707945784384138	2.7029745543063046	8.111289478260925	12.12340319778059	18.443638618749535	87.67360680308862	
0.7943282347242817	1.8213427534736015	2.770883891585692	3.291880120044688	4.276265836242728	15.200490527262144	
0.8912509381337459	2.0413126046026644	3.970665447708913	7.766087138396136	45.315745502484475	477.2741497211355	
1.0	1.501293830454258	3.3944097502603845	6.4673817262618005	18.57616859801797	319.6339168025504	


==> data/fig_sample_rate_lide_13.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963735531013118	0.001469154150285634	0.0019739866307400037	0.0023270638678084214	0.00313260451728459	
0.011220184543019636	0.0006360060004265587	0.0013124189172306643	0.0018459025524388017	0.0022365428988835845	0.004377772049964155	
0.012589254117941675	0.0008438740300688008	0.0015569716402635604	0.0020230759722329843	0.0024370836755129147	0.003999390517351712	
0.01412537544622754	0.0007421527805194178	0.0014083102105732848	0.0017555691925892894	0.0020782620102590575	0.0031291059256603735	
0.015848931924611134	0.0007039124862386517	0.0014904014189122314	0.0018083830323239805	0.0022986555840510464	0.004288343394377184	
0.01778279410038923	0.0005838187056130337	0.001448383611616407	0.0018289668017705113	0.00228255655669039	0.0031884134072261844	
0.0199526231496888	0.0004318964326806353	0.0014024943962917071	0.0018145210973583873	0.0023494903080860745	0.003935354914007741	
0.0223872113856834	0.0005509844001283125	0.001509037193165888	0.0018510062928372088	0.0021690507483260596	0.004041810234607718	
0.025118864315095794	0.0008230974228043058	0.0014209994644800816	0.001820316094784084	0.0023794438714482944	0.0031976370218379144	
0.028183829312644536	0.0007212006339891642	0.0013786562922706593	0.0016705258136264867	0.002195539104618419	0.005387886989213651	
0.03162277660168379	0.0007821738305740373	0.00131025187309808	0.0016942377940444239	0.002151807619292464	0.0042946253324139235	
0.03548133892335755	0.0007482772194650929	0.0012551921815601782	0.0016141072878016593	0.002006275837912475	0.004531060908716814	
0.039810717055349734	0.0004915237879753601	0.0013920524918034076	0.001901504089245342	0.0024674992401192207	0.004363424610294071	
0.0446683592150963	0.0007205614054413579	0.0015433277532477668	0.0019171780863095295	0.0023567157109837897	0.004436050504367616	
0.05011872336272725	0.0007221179888103541	0.0014257789128774906	0.0017642768320163182	0.0021986334399335407	0.0038696059101853576	
0.05623413251903491	0.0006240529360188905	0.0014393373233476674	0.0018110524471531676	0.002097509176541757	0.003925891612997877	
0.06309573444801933	0.0006166832915020201	0.0013316644706022128	0.0017798221685396064	0.0022564142357220525	0.004227683455924583	
0.0707945784384138	0.0008533505072754636	0.0012559809755278008	0.001708692766966499	0.002198956293636539	0.0038633080004051583	
0.07943282347242814	0.001315301704879844	0.0031636065973475133	0.003698083480498572	0.004339761070066498	0.006666877390010528	
0.08912509381337459	0.016094004335517158	0.0171832996885379	0.017588033467501367	0.017945178858635044	0.018944273570440838	
0.1	0.13766735570871536	0.15529472541139963	0.16440735849856905	0.16989379328775223	0.18855174241806483	
0.11220184543019636	0.047217744286892974	0.04789478245044175	0.04813288036850011	0.048324689038148946	0.04899651768600995	
0.12589254117941676	0.277410924112461	0.2815693646374622	0.2873826212972864	0.29271945142070244	0.29614563581030695	
0.14125375446227548	0.4233522055842122	0.4245542478864716	0.42505814212802884	0.4257308262603007	0.42748580157700866	
0.15848931924611143	0.6390975960340097	0.6410783490763757	0.6418167037136028	0.6423133202651867	1.0999311086645505	
0.1778279410038923	0.9534734487331562	0.9550996317062032	0.9558785044619986	0.9563642024159258	0.9574606729398238	
0.19952623149688797	1.00978708757228	1.0126610790502695	1.0134317808802948	1.01414719073563	1.0155753562858374	
0.223872113856834	1.233904219484776	1.2374835861769196	1.2382718678584737	1.2399262987413993	1.2591350694227568	
0.25118864315095807	2.266286858385774	2.2682402934625143	2.268776288530369	2.2691621680164644	2.2702731291457963	
0.2818382931264455	2.9284891497145003	2.9326048839335415	2.933316848011885	2.934110275913291	2.9353791946153334	
0.31622776601683794	1.681965295207345	7.302772471543206	14.883282478444414	23.033105981476872	2857.7217081829026	
0.35481338923357547	1.780612813206973	9.292326427355878	15.339977389904037	39.25760571531024	1757.3620040114859	
0.3981071705534973	5.41476549253707	5.416782124789252	5.4180374650528975	5.419393204254321	5.428872013098633	
0.44668359215096326	3.1238080440709077	9.184132111232518	13.318031859802488	22.633622279138063	564.4463836692798	
0.5011872336272725	8.708467466908415	9.157146050222169	9.19893124596538	9.223663035695303	9.867566795484578	
0.5623413251903491	9.840711626513295	13.538668983355468	15.296131272699824	17.693538957496337	51.22795896276918	
0.6309573444801934	3.3515900384837574	6.227197869989931	9.206245588116465	12.838502228033041	225.80945596750334	
0.707945784384138	2.280927267754461	3.5348176375963827	4.967299289005792	7.72579236126823	2470.34810649267	
0.7943282347242817	3.3884721765447376	6.9791298075358785	12.138797522743523	31.909040190122294	4618.418011106508	
0.8912509381337459	1.868383594881762	3.3323163741667123	4.644715524567372	7.726253111221661	3053.919570896317	
1.0	1.3739095576716132	3.0426954560293744	3.737378647326762	5.392491876130671	2750.683516232737	


==> data/fig_sample_rate_lide_3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0024023486323519914	0.004181938092462575	0.004878038184162667	0.005662871182979434	0.007166510866067768	
0.011220184543019636	0.0024102663708350327	0.005232674574714527	0.006189891180197594	0.006882532910853079	0.008527785900111445	
0.012589254117941675	0.005081281394848897	0.00748640263652424	0.008304453788950504	0.00921626413120794	0.010713612749360103	
0.01412537544622754	0.0072334826184210586	0.008732188341750428	0.009454449628874158	0.00993067246192671	0.011787340123018722	
0.015848931924611134	0.007875407685297436	0.010734913586105368	0.011413073780288007	0.012368780264568549	0.013788110580882551	
0.01778279410038923	0.011972422307622478	0.013902517383215348	0.014557824883180547	0.01541792857376835	0.017309805122433332	
0.0199526231496888	0.014403299544828758	0.016921705446835848	0.017935334264670533	0.01848790189919852	0.020618373659879747	
0.0223872113856834	0.019967660616068236	0.021822814707977853	0.022675690037337035	0.023700277878137162	0.025709549028087024	
0.025118864315095794	0.026036839223406747	0.028060720346778676	0.02878405966780139	0.02956051191351975	0.031258768441068424	
0.028183829312644536	0.06835276805844218	0.08173908587457891	0.08429882681266498	0.08796187937115318	0.10437554913628046	
0.03162277660168379	0.10281946493439512	0.10904647743335052	0.11973207460529467	0.12345361036283659	0.134340226763113	
0.03548133892335755	0.22918938776388495	0.24509925637223548	0.2524984916226747	0.25936681386385485	0.2883510192207352	
0.039810717055349734	0.070344364800983	0.0723353880746268	0.07325849551181834	0.07429404528487096	0.07660408762178295	
0.0446683592150963	0.08701808818710169	0.08926486014159046	0.0902362489415558	0.09111372703043738	0.09322276155983228	
0.05011872336272725	0.1104804754471648	0.11240019085640467	0.11323077252683378	0.11385380564183452	0.11621079832951932	
0.05623413251903491	0.13912289373014733	0.14117397149375133	0.14183026802421078	0.14266299609607802	0.14415918061141947	
0.06309573444801933	0.17553346634076925	0.177974889128914	0.1786782819979446	0.1795049850023197	0.18203817010044815	
0.0707945784384138	0.22318824341417448	0.22581489153208437	0.22634287573271128	0.22695756419030857	0.22858275750982376	
0.07943282347242814	0.2819636845081914	0.2847998495632946	0.2856892316402567	0.2863650647960785	0.2883340329280464	
0.08912509381337459	0.4535444951212257	0.4606267963216461	0.46227170411808116	0.4639157510790586	0.4704673774090963	
0.1	0.4965748681308438	0.4990813806306134	0.49996101301808243	0.5012841032379466	0.5327313329861411	
0.11220184543019636	0.7737417403347014	0.7754805882331157	0.7771870455645452	0.7786129869385667	0.7807698396666072	
0.12589254117941676	0.6691020416201299	0.6707688864650339	0.6714073745358065	0.6720669396806922	0.6753514738683359	
0.14125375446227548	0.8312892348483439	0.8329689793152217	0.8336661715449452	0.8344584263983086	0.8372674607638066	
0.15848931924611143	1.035455278566419	1.038008353675329	1.0386260708894333	1.0394305105471573	1.0407651363268973	
0.1778279410038923	1.27565537185037	1.2783910665022062	1.2790108654036034	1.2796095920674264	1.282263436650192	
0.19952623149688797	1.5765851786704617	1.5782667591942143	1.5788459577858713	1.5793907038151727	1.5805542596033213	
0.223872113856834	1.8264029733658873	1.8277319546582815	1.8284672608296566	1.8290614920463129	1.8305477389256504	
0.25118864315095807	2.1228169664428753	2.12484770088936	2.125955397288435	2.1268648034061037	2.1292842954459603	
0.2818382931264455	2.3021591702638187	2.30391038862098	2.3046672055473643	2.305290054985571	2.3078463748213633	
0.31622776601683794	2.500839951480605	2.5026782941924353	2.5033698589773277	2.5041431948878654	2.5058388534876466	
0.35481338923357547	2.8164836234348787	2.8200131358834133	2.8222731988419403	3.0059999036302134	3.0096735891398683	
0.3981071705534973	3.30799612101377	3.62836619691018	3.9130022956797346	4.234092321374842	4.237498143290257	
0.44668359215096326	3.3887273010526684	4.4928660370957685	4.68536091839672	4.8121158177160055	5.434315701808044	
0.5011872336272725	4.5976689525379335	5.175026475986357	5.349086175822739	5.458269007097998	5.852259046134866	
0.5623413251903491	3.3793211510661485	4.011414360398298	4.6038046187291926	5.2586172126572155	8.837692152171224	
0.6309573444801934	3.2455337261643007	4.250475099086218	4.736799871212928	5.287691503178339	6.343424928525212	
0.707945784384138	1.9845072493220022	3.7453645999547858	6.861295971704692	9.496787456276802	22.38129124611085	
0.7943282347242817	1.5197067049079207	2.6778307137783575	3.5255131507068147	4.767402278844701	14.534869735432727	
0.8912509381337459	2.7701101390604594	3.0364014338720686	3.191697002139959	4.783713356585011	106.56324824617427	
1.0	2.933830314912547	3.7692079594401493	3.9169797449571577	5.645482993630005	18.79840836704228	


==> data/fig_sample_rate_lide_5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0007021505851811624	0.001471491635512228	0.001973145632891633	0.0023309169069546127	0.0031277507876858596	
0.011220184543019636	0.0006352913610973761	0.001320078694716174	0.0018362514351079726	0.002235450147864186	0.0043640820091550275	
0.012589254117941675	0.0008338056147787618	0.0015496822760201834	0.002010523813394165	0.002442111140133575	0.00397891286168724	
0.01412537544622754	0.000723309160156147	0.0014014464444147721	0.0017368635179247712	0.0020826859216468725	0.003158934294957804	
0.015848931924611134	0.0006840062225055011	0.0014668615360004978	0.0018130485726373167	0.0023041497421507884	0.004238942472005399	
0.01778279410038923	0.0005999362905586698	0.0014735545042738295	0.0018646621985659766	0.0022943559981864372	0.0032733761835276438	
0.0199526231496888	0.0005315908519436688	0.0013911873710195728	0.0018241020356267418	0.002390342625967998	0.003800939300775492	
0.0223872113856834	0.0005464701436357426	0.0014861477498928483	0.0017937851964419916	0.002243924410011137	0.0041240081674012935	
0.025118864315095794	0.0007143300716410712	0.0014295070680555625	0.001900356902108249	0.002450966943037103	0.0034343869902417543	
0.028183829312644536	0.0006253209430531307	0.0013739051680065903	0.0018156511661350056	0.0023233308843295043	0.004797223078080392	
0.03162277660168379	0.0008494337333005106	0.001482639654235278	0.0018742316582617221	0.0024053453768085745	0.003975885427156164	
0.03548133892335755	0.0006279406183513208	0.0017278562249689266	0.0022057693874698537	0.0026952373591519903	0.005670887341706198	
0.039810717055349734	0.0013441919226650138	0.0021354115794006527	0.0027527391832178052	0.0036352215075970097	0.006306365160447537	
0.0446683592150963	0.0017811390321886271	0.003308717054146721	0.004133112946151164	0.0050884081589294425	0.007472981839082066	
0.05011872336272725	0.003205858671340283	0.005185384476392829	0.006041909988526552	0.006693093765386467	0.009064246878515314	
0.05623413251903491	0.006389722987376964	0.008450937111033518	0.009050172410412033	0.009965695730456496	0.011786828870660111	
0.06309573444801933	0.01135260656186705	0.013789325168097156	0.014475455884989417	0.015248689911242192	0.018063738314995272	
0.0707945784384138	0.01898333628313447	0.02185058552575761	0.022504584894673635	0.02313092140341408	0.02489670510063064	
0.07943282347242814	0.03232283385459277	0.03484929026117339	0.03574471232526885	0.036431107815702204	0.038118774566938775	
0.08912509381337459	0.2996094799318414	0.3110938122776572	0.3177456821844751	0.321280882353731	0.33839521298993286	
0.1	0.1505597898522958	0.16026658832434787	0.1633173543980626	0.16604031606537328	0.17360117529886473	
0.11220184543019636	0.36433803687698324	0.36900584557689425	0.3699622165150406	0.3708856339110334	0.373151206954284	
0.12589254117941676	0.384520181749039	0.387532794550416	0.38994712728396685	0.39252482271408967	0.39552696294204914	
0.14125375446227548	0.4840357422739576	0.48536689598377525	0.4859770480165291	0.4867077427871259	0.49476954271394785	
0.15848931924611143	0.6423177278418205	0.6446115219992559	0.6451053603087858	0.645853479048477	0.6474209498521146	
0.1778279410038923	0.8825104587998679	0.8846571086093128	0.8852663688714013	0.8857180491163017	0.8879369969815374	
0.19952623149688797	1.157541904721031	1.1582781888483158	1.1587422115995358	1.1592048689396623	1.1609353291278195	
0.223872113856834	1.5760637569164326	1.5890151017940848	1.5962146621019189	1.5977518530350163	1.6058520488290606	
0.25118864315095807	2.0914895477493265	2.0942229646008306	2.0948732429459804	2.0954270524722705	2.0976835102520206	
0.2818382931264455	2.689282141473154	2.69047822596124	2.6912088266617196	2.6925190892758475	2.7015685908076024	
0.31622776601683794	2.6078487787343136	2.6556545093377277	2.6562250027777052	2.6568468728440964	2.675632077281205	
0.35481338923357547	4.332536239152175	4.616408701783406	4.6202668310673305	4.622844027045307	4.65182137219352	
0.3981071705534973	4.632037754291279	4.636047730362179	4.637556203401803	4.639192321988363	4.642246701100524	
0.44668359215096326	3.371037634641324	3.7152711011368984	3.930861960569815	4.285091528290557	6.451823888592349	
0.5011872336272725	6.261504632073045	6.27954364340727	6.282710149514745	6.287698021866841	10.131095899809273	
0.5623413251903491	2.919185234713984	6.2969803565088	7.802934549601851	9.543437666071203	16.229477804845292	
0.6309573444801934	5.139296916392202	7.590208936829471	7.999872437955583	8.420367624747765	17.749186342415502	
0.707945784384138	4.2378091910312925	11.554957959057878	14.19663233677158	30.177596401667863	85.47070090210416	
0.7943282347242817	1.3692925697856047	3.470549177796356	5.756653614325057	11.612589733582777	53.78037422424033	
0.8912509381337459	1.737953406703939	4.781787787893254	6.447462027265264	10.412010439805314	147.38541149608383	
1.0	3.0809483130885145	6.606590083833687	11.998354412224323	23.858626642826046	324.7261598588516	


==> data/fig_sample_rate_lide_7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963887165420498	0.00146916080861153	0.0019739845708391128	0.002327060976654406	0.003132588840396902	
0.011220184543019636	0.0006360031184348883	0.0013123929591081997	0.0018458673289363293	0.0022365409610627263	0.004377726143620721	
0.012589254117941675	0.0008438294390786975	0.0015569396951903307	0.0020230654760837225	0.0024371095584308482	0.003999304494791674	
0.01412537544622754	0.0007420506825554751	0.0014082230399943328	0.0017554676918329114	0.0020781938295416367	0.003129261819818738	
0.015848931924611134	0.0007039427247817152	0.001490192140252286	0.001808298349420165	0.0022987102327224106	0.004288021626127824	
0.01778279410038923	0.0005838786150022035	0.0014484222423006374	0.0018292014793043184	0.002282730826142153	0.003189129240947216	
0.0199526231496888	0.00043287270297935913	0.0014030232321059753	0.0018157571455986558	0.002349165044824084	0.003933925594865337	
0.0223872113856834	0.0005503757603835362	0.001510495165324379	0.0018498260257372601	0.0021684759903640564	0.004042649599491591	
0.025118864315095794	0.0008214828041243105	0.0014229805583717225	0.0018225331712611223	0.002382512519337103	0.0032011558670396686	
0.028183829312644536	0.0007145918576838889	0.0013798104433017091	0.0016698239720993532	0.0022009646964952865	0.005376278877760635	
0.03162277660168379	0.0007869150526303938	0.0013185994760139702	0.0016873918357827077	0.0021647285727355004	0.004282555640646474	
0.03548133892335755	0.0007150792425323311	0.0012577302214798322	0.0016185492197550578	0.0020287923050819265	0.004486322690345131	
0.039810717055349734	0.0004791209436593906	0.0014361726162012021	0.0018855116359757684	0.0024614362272626367	0.004433322985891397	
0.0446683592150963	0.000621497693114269	0.001503883142373983	0.0019058052799750896	0.0024223964084298466	0.00457294501388784	
0.05011872336272725	0.0008069554053840895	0.0014346943792449389	0.0017869098778052614	0.002241379225262846	0.0039712914975311	
0.05623413251903491	0.0006022215530993327	0.0014340153597862154	0.0018722764875901954	0.0023527143787518677	0.004393225968254122	
0.06309573444801933	0.0009653720089469146	0.0016386604524663397	0.0022981689688839047	0.002930902239489861	0.0055154911733669	
0.0707945784384138	0.0013386677839233652	0.0027396950905264417	0.003268299804550854	0.003916802208161497	0.005655365019556665	
0.07943282347242814	0.00312790107416379	0.0052943743512542125	0.0060817904039248295	0.006625829073267149	0.008668685309556303	
0.08912509381337459	0.012526027255075676	0.015561043824800587	0.016519303949230336	0.017671614856936784	0.024955276390021153	
0.1	0.10332069186769784	0.11607191690237295	0.11856161738436893	0.12130153275360714	0.1323290159571796	
0.11220184543019636	0.10574329831526395	0.1071817492359197	0.10759105931644156	0.13134898902711933	0.1337415984438782	
0.12589254117941676	0.3506166913725332	0.3527250637973526	0.353631152919226	0.35498376340818827	0.35959211713824635	
0.14125375446227548	0.4557616374724399	0.45983104118893575	0.460545590226628	0.4610462217452977	0.463158230302383	
0.15848931924611143	0.5655080703632384	0.5670894590514334	0.5679264956081349	0.5689162352982233	0.5710542970857932	
0.1778279410038923	0.8106460062837237	0.8130520444609248	0.8137487245871812	0.8141580986204535	0.815908797969241	
0.19952623149688797	1.0375539848725217	1.0382434580694293	1.0386752072903296	1.0391377331188947	1.0406304118780643	
0.223872113856834	1.4925542920699981	1.4960243152870765	1.4968096591265474	1.4975744751020539	1.500856233751775	
0.25118864315095807	2.0061727464672594	2.0084339717377597	2.00912466101206	2.0095821958033726	2.0111892994395295	
0.2818382931264455	2.8204693462221964	2.8227274278910057	2.823654529391132	2.8244269862007036	2.826449806770458	
0.31622776601683794	2.923364401438466	2.924994744880781	2.928508867702984	2.9297559194267335	2.93268216740306	
0.35481338923357547	3.9607560305894394	3.9688192952047077	3.973246469565572	3.9745535467057143	3.980153609711408	
0.3981071705534973	5.046851488161437	7.09394175455177	7.109721275066891	7.116950568824512	7.670860547232019	
0.44668359215096326	3.0064102944141067	6.254231401559747	6.362011469546281	6.371079846946998	7.822087428417474	
0.5011872336272725	7.2001611324935935	8.669655271983707	8.932373906362223	9.537593386718171	12.122695084675804	
0.5623413251903491	5.87118941386951	8.901096324765154	11.162745787257947	15.07962113770056	22.134727339408713	
0.6309573444801934	8.486440533532637	12.319606475442836	12.759482085062103	13.58501210091697	20.266496495332074	
0.707945784384138	9.20416989282533	11.284512524168022	12.233113972834275	13.886713449329893	26.67804820587733	
0.7943282347242817	1.4517898567770569	1.7302303670042503	1.8705193950712864	2.807321178396484	15.167606413633338	
0.8912509381337459	2.2229840571734933	9.875315477495432	22.391686645185626	32.18043758775238	125.35555777171005	
1.0	1.45156508508322	2.5763910025569325	5.571019183020725	14.581874495830165	95.21149058240104	


==> data/fig_sample_rate_lide_9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963736089890896	0.0014691536461506343	0.0019739872109922835	0.0023270639481851128	0.0031326029596837877	
0.011220184543019636	0.0006360047525684441	0.0013124189340918983	0.0018459025988489474	0.002236542931203307	0.0043777720426845905	
0.012589254117941675	0.0008438737684800505	0.001556971398879268	0.002023075640823465	0.0024370839872486887	0.003999390399240209	
0.01412537544622754	0.0007421515296670803	0.0014083097665813363	0.0017555680023980853	0.0020782611719973023	0.003129108177367747	
0.015848931924611134	0.0007039134398089577	0.0014903993370307146	0.0018083822219227092	0.0022986561055040188	0.004288340350476833	
0.01778279410038923	0.0005838193799840502	0.0014483837525595003	0.001828970820350234	0.0022825591562664485	0.003188423805713737	
0.0199526231496888	0.0004319117366853532	0.0014025032928852935	0.001814540281309505	0.0023494851898283103	0.003935333252692238	
0.0223872113856834	0.0005509745048971126	0.0015090649181530831	0.0018509844007897633	0.0021690427913847584	0.004041823662855445	
0.025118864315095794	0.0008230550761441867	0.0014210475339196554	0.0018203710328443042	0.002379520626021769	0.003197719368375165	
0.028183829312644536	0.0007209913794733271	0.0013786953275166387	0.0016706946887173075	0.002195817588659903	0.005387514977452348	
0.03162277660168379	0.0007823521260060309	0.001310543826036081	0.0016939623861863548	0.0021523179651269037	0.004294115837115992	
0.03548133892335755	0.0007467628808177928	0.0012542581903227925	0.0016135417352506824	0.002005884006092888	0.004529001408086397	
0.039810717055349734	0.0004897828499701907	0.001392743152510023	0.0019047832780093674	0.0024719525042657107	0.004367307216853138	
0.0446683592150963	0.0007126478543201931	0.001548698167767849	0.0019153594065572186	0.0023642963244557896	0.00444592235044673	
0.05011872336272725	0.0007382249223311469	0.0014104166703397232	0.0017715588152024397	0.002177623547860933	0.0038775960151172305	
0.05623413251903491	0.000631624093111953	0.0014594953905966571	0.0017964169691127726	0.0021312282943132285	0.003972843888770567	
0.06309573444801933	0.0006457181522323001	0.0013093580897751826	0.001789101501792309	0.0022822802211009516	0.004399992718651616	
0.0707945784384138	0.0006975982907324918	0.0013292898536768987	0.0017885973487844215	0.002250946648017259	0.0035844809014009224	
0.07943282347242814	0.001023705510267238	0.002185170411454318	0.002705241783358234	0.003147488913942601	0.004879871277992391	
0.08912509381337459	0.014818611374681465	0.017086055876369514	0.018635649862290174	0.01922023847847696	0.020600902838049464	
0.1	0.10346171374043986	0.11015853707383702	0.11378007033775733	0.11737559443668638	0.12290223550410442	
0.11220184543019636	0.07476234327134043	0.07692098587844616	0.08011972353492819	0.08621558658051857	0.09427681497163637	
0.12589254117941676	0.34536146943436535	0.34834734511160054	0.3496876551063105	0.35101613377963353	0.3552126581856547	
0.14125375446227548	0.45297873352883117	0.45420993661537035	0.4548436486424873	0.4554961547734058	0.45737035359103156	
0.15848931924611143	0.5791378542717545	0.5809989765422526	0.5814026484386852	0.5820316895782017	0.5842178763986655	
0.1778279410038923	0.7804217571157858	0.7835146422945375	0.7843523971585282	0.784903466157211	0.786796139008985	
0.19952623149688797	0.9414930661287068	0.9426185772304071	0.943094322904581	0.9437053720802225	0.9465642569449938	
0.223872113856834	1.2474953893946212	1.2502235243036508	1.2524277470780818	1.2535197418952593	1.255892810312814	
0.25118864315095807	1.5708096774496658	1.6375851974544915	1.6383762524695853	1.6388225774970226	1.6437277373825125	
0.2818382931264455	2.641277975068013	2.644898925266734	2.6461520783048837	2.6471010955766605	2.653251065038687	
0.31622776601683794	2.625603002904414	2.8115220790232884	2.842150528433823	2.8473853601411525	3.258880615349779	
0.35481338923357547	3.4053262212389264	3.762357181231192	3.763487607585141	3.764626084796795	3.919529061088944	
0.3981071705534973	4.3332098061228965	4.336463723970352	4.33793680039129	4.34092062494532	4.349337474064362	
0.44668359215096326	3.665518617823146	5.369367099213374	5.436739304882543	6.178609058984054	12.198546091380095	
0.5011872336272725	6.986091674646258	6.992175790725876	8.049518011881199	8.322901525330753	9.559121439503166	
0.5623413251903491	3.57010657760191	7.619899556474036	9.32498471471498	10.832317708089509	23.93689461475349	
0.6309573444801934	4.318298914520515	10.295449510276217	12.828176590138721	15.878956879445086	40.48264245716063	
0.707945784384138	9.842826568288645	12.082254519664948	13.105401272249495	14.384395046348917	20.853213589706854	
0.7943282347242817	1.8183710833154973	2.2256051818859577	2.5657783144902453	3.874714317324221	23.958420766498296	
0.8912509381337459	3.3000591068326237	11.47258375909069	20.680367930127986	32.12433576262935	192.88113265837734	
1.0	1.3218555469417443	3.2838718463864907	10.533508316180223	20.40840131784966	222.7984983469236	


==> data/fig_sample_rate_lide_over2_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0009988031487624504	0.002299540335476447	0.0031040406510523333	0.004026631180248146	0.00883514415156352	
0.011220184543019636	0.0010081161118652468	0.0019402703472861734	0.002880384382267156	0.004173147688173333	0.009039003226720292	
0.012589254117941675	0.000785171790990888	0.001965931292742631	0.002465940556634273	0.003286341111001477	0.00732483258551028	
0.01412537544622754	0.000921635390639678	0.0019140164628953641	0.002587112628557771	0.003108613684805422	0.006320289461395589	
0.015848931924611134	0.0006471112411182918	0.0015139346556550868	0.002269678563162069	0.0030231720033508953	0.005471181966665242	
0.01778279410038923	0.0006304367971735425	0.0013538761006331515	0.0019106466521846793	0.0029061501270654334	0.0049352800893402654	
0.0199526231496888	0.0009983767783210697	0.0015142610780374834	0.0018847973452197158	0.0025791519088382672	0.004624942020658668	
0.0223872113856834	0.0006297915959894133	0.001253096611680151	0.0015943526524271581	0.0021283389387901034	0.0040909613029387	
0.025118864315095794	0.0005656662214650579	0.0012109113770445638	0.0015387062600117564	0.002060749560389735	0.003586929556521664	
0.028183829312644536	0.0004907560560296938	0.0011334153974601334	0.0014211799926897796	0.001866215710312861	0.004091389435537724	
0.03162277660168379	0.00064851247040338	0.0011367320799986174	0.0013939114465638365	0.0018003307766342467	0.0031973607962673214	
0.03548133892335755	0.0006344221519010223	0.0011161456162565799	0.0014036135881944599	0.0018379563776827336	0.003218462603711096	
0.039810717055349734	0.0005473614112379867	0.001100077781231003	0.001356350412763059	0.0017466506264097632	0.0032650678003458937	
0.0446683592150963	0.0006568308984880603	0.0011609630078467355	0.0015309076761905879	0.0018144791316912726	0.004094630204659083	
0.05011872336272725	0.0005699147354675199	0.0010832905475583435	0.0014344633040571137	0.0018692326327224428	0.0028285423155528385	
0.05623413251903491	0.0004735841199426525	0.0010677916023336205	0.0014175983180309834	0.0018273278143459083	0.003318255407520482	
0.06309573444801933	0.0007470189434871097	0.001199837074397483	0.0015247922270505824	0.0020256375630168244	0.0028908492030181596	
0.0707945784384138	0.000747323225711051	0.001232975086750921	0.0016761167490020306	0.002024477207786264	0.0035931946681807283	
0.07943282347242814	0.0008130403677722192	0.001539990061797948	0.0019585623792001414	0.0023724809889584504	0.00378119180806334	
0.08912509381337459	0.0009262024884324894	0.0018426134080263893	0.002233765102652584	0.002871735149661844	0.0046908162001232925	
0.1	0.0012470124452756022	0.0026921552064841144	0.003204440157198462	0.0039479503926670685	0.0053217597650278715	
0.11220184543019636	0.002791420033074553	0.00441408112605232	0.0051221621794821145	0.005634280558229832	0.008623927476499605	
0.12589254117941676	0.006590234065466794	0.007900202045528097	0.008549032490468763	0.009169211854567207	0.013467922196036536	
0.14125375446227548	0.015247200127298728	0.016740819102839786	0.017566647865320764	0.01842897697878995	0.020075650548908593	
0.15848931924611143	0.015162633969702567	0.018283650451905435	0.019430238133251385	0.02028231375921371	0.022418804380445165	
0.1778279410038923	0.0470420860048937	0.04983087119405202	0.050610216615173516	0.051406604044366394	0.05450915117380586	
0.19952623149688797	0.07181716915298761	0.07447230173344534	0.0755027677745824	0.07640759302584203	0.07920036039006177	
0.223872113856834	0.11019937044916775	0.11292839065610535	0.11349423210053558	0.11441476306313804	0.11736597777328443	
0.25118864315095807	0.15531005422974686	0.1577424134169192	0.15890749726475345	0.1597477241512476	0.16186047970448253	
0.2818382931264455	0.4148067485790297	0.4178245228840489	0.41894669563758724	0.4201258461645149	0.4228118241545872	
0.31622776601683794	0.31590530905280795	0.31774202526038436	0.318305688062382	0.3190011856734365	0.32156666021488517	
0.35481338923357547	0.6974126303994348	0.7001736238427464	0.7013584934628725	0.7024165309101082	0.7055453769923213	
0.3981071705534973	0.9841719224500148	0.9862603601596427	0.9871319302549364	0.9881056536874472	0.9904985905694484	
0.44668359215096326	0.6994952507533431	0.7022474532460395	0.7031517740413971	0.7040163794148726	0.7063811379886802	
0.5011872336272725	1.0046556905156765	1.0068001224819394	1.0071854047258226	1.0080849627314346	1.0095320492414417	
0.5623413251903491	1.286744438800331	1.2892838285914676	1.2902312672443588	1.291342989814871	1.293808961771852	
0.6309573444801934	1.0645578887477938	1.0672806123558418	1.068194686275419	1.068893575505811	1.0711943277663094	
0.707945784384138	1.1688842330960316	1.200047833620768	1.2144267654800849	1.22656026105864	1.949804256366874	
0.7943282347242817	3.4936410243781806	5.301684089909516	5.708326988005721	5.724274227341455	5.814204905249764	
0.8912509381337459	6.344507437477137	8.591496905430152	8.692555382834254	8.743743031409082	11.01127690799717	
1.0	76.39213275659674	199.55701970989887	298.82225431279505	441.214728236467	9492.483645066937	


==> data/fig_sample_rate_lide_over2_points21.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0009076475479060895	0.002288644456308815	0.0031665598540476575	0.0040321871517221405	0.008320771804595234	
0.011220184543019636	0.0010882845937779891	0.0018854195422481957	0.002881691464083464	0.0042472655575745335	0.009106753536127265	
0.012589254117941675	0.0007656603440926865	0.0020147227368038606	0.0026683841603427046	0.00345281107755513	0.007592190881317407	
0.01412537544622754	0.0008770057828531543	0.001961111844689392	0.0024426717405610036	0.003098196397661454	0.0065072188821237165	
0.015848931924611134	0.0006392491689241463	0.001539813080608292	0.002233044187367425	0.003139065246124618	0.005788584275108232	
0.01778279410038923	0.0005991460216085726	0.0013570010701563244	0.0019901383645970624	0.0029053806098847373	0.004870448093123949	
0.0199526231496888	0.0007359668356713803	0.0015188256726952338	0.0019455001530670245	0.0025691866788403717	0.00490825964874201	
0.0223872113856834	0.0005860643567730936	0.0012295203416167475	0.0016425729687139597	0.0021842297300542378	0.003940578009956701	
0.025118864315095794	0.0005354789379889687	0.0012563811870800771	0.0015731444535239999	0.002076689118558174	0.003447623080502307	
0.028183829312644536	0.0005121362584983548	0.0011367949711848383	0.00147423347260758	0.0019005000039277401	0.004262898119250579	
0.03162277660168379	0.000615491170677923	0.001132242416304491	0.0014247191887094242	0.001838354439395984	0.0031524621936616713	
0.03548133892335755	0.0005985778655396126	0.0011493272491990643	0.001424449360722438	0.0018133200132717552	0.0032511009927764503	
0.039810717055349734	0.0005232248127675567	0.001138990835381653	0.0013937407277876263	0.0017592905581170222	0.0033117192946007542	
0.0446683592150963	0.0007165047752401868	0.0011157935546793156	0.0015218734657661095	0.0018030592145333038	0.003998202089851288	
0.05011872336272725	0.0005095917595090474	0.0011206671815215564	0.0014846869788252	0.0018499538090897074	0.0029017048075956407	
0.05623413251903491	0.000515511973554027	0.001090420650627242	0.0013678266122213508	0.0018230387529663665	0.0033526652061877243	
0.06309573444801933	0.0008212550521811674	0.0012308790738260451	0.0015468454712351302	0.0020276926015422364	0.002916006863067177	
0.0707945784384138	0.0007425674832729887	0.0012689180477558997	0.0016879039155962058	0.002062439613963145	0.0036649461039613934	
0.07943282347242814	0.0007238721178261819	0.0016161633731587893	0.0019894017324113287	0.00240779742163394	0.0038043519806972227	
0.08912509381337459	0.0009818582144991267	0.0018356036160589416	0.0022911696450952637	0.0028241930241143963	0.004428033116408797	
0.1	0.0012376212715706364	0.002573817692876543	0.0030409145306614267	0.0038500939919969114	0.005376055966368464	
0.11220184543019636	0.0024159318441915696	0.004271525542291903	0.00500816862626185	0.005430299752611762	0.008409738111585807	
0.12589254117941676	0.006177933991085153	0.0076274329171955625	0.00842500731216735	0.00893758358238875	0.013584199958632389	
0.14125375446227548	0.014272458644476196	0.016040265096112477	0.016886324756526076	0.017712298929986266	0.019707384817367335	
0.15848931924611143	0.015065763169612114	0.01861455082614604	0.019780590412753186	0.020400778776372905	0.022225258127237035	
0.1778279410038923	0.05032324055882783	0.05330358195003947	0.054005561511119696	0.05494467069813983	0.05798665327505301	
0.19952623149688797	0.05588754568175207	0.05763798781841364	0.058755590813234365	0.059914927768918415	0.0624112218560381	
0.223872113856834	0.10803318380429422	0.11080408258811697	0.11150101782491212	0.11243487991997311	0.115293505607476	
0.25118864315095807	0.17466458521632824	0.17733848561105933	0.17854493786807024	0.17921980649130928	0.18202523540109905	
0.2818382931264455	0.34710139568385157	0.3507529935324285	0.35182817064740013	0.35317164937012474	0.3560562498031158	
0.31622776601683794	0.5285939556284466	0.5319202963975451	0.5327021297475605	0.533499081936928	0.5350628980145263	
0.35481338923357547	0.5496238939751141	0.5521527567800883	0.5532900466717809	0.5544884532478012	0.5581108812545067	
0.3981071705534973	1.0349715509172608	1.0368498053824706	1.0376108993496818	1.0384277832084678	1.0407047228231179	
0.44668359215096326	1.1050821013973513	1.1070571834217187	1.1082487054904089	1.1088086083561373	1.110866801773285	
0.5011872336272725	0.8126564315260878	0.8141606902857323	0.8147366179901219	0.8152490284887395	0.8167222093820328	
0.5623413251903491	1.0824881015279604	1.0869091860376365	1.0876747965124973	1.0892891947346999	1.0923013108721547	
0.6309573444801934	0.7166236373578532	0.7184217871393788	0.7193080975381664	0.7198623450804098	0.7218677256353181	
0.707945784384138	1.277673720847341	1.2799351472298957	1.2807157056645477	1.281590426556693	1.2845395760576817	
0.7943282347242817	3.428258578876182	3.675322507428015	3.6803002087864938	3.6863422705678226	3.693401009803893	
0.8912509381337459	2.871697378795391	2.989024861352401	2.9985390290694927	3.020447933039395	4.114007616141243	
1.0	11.738489631481759	31.761206467871844	56.81208030047735	90.20167102947242	261.68053421612336	


==> data/fig_sample_rate_lide_over2_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0015575691131726483	0.002608131762899201	0.003523541504117527	0.004632913820343207	0.007676075592943595	
0.011220184543019636	0.0015185972940624643	0.0024590089658974037	0.0032856908841465407	0.004515470366708403	0.010420762074728326	
0.012589254117941675	0.0012559139830179721	0.0023171537831301993	0.0032266227998684165	0.004183585508935616	0.007915208190289779	
0.01412537544622754	0.0017476681412002834	0.0028219230167602504	0.003790629260376938	0.004766616246583345	0.008436591694029499	
0.015848931924611134	0.0013656080656531953	0.002713793316011268	0.003596270362348384	0.004721267722714983	0.008086625667930655	
0.01778279410038923	0.00181602364912865	0.003227375584006881	0.003961008665649979	0.004882038774604639	0.008361007223357591	
0.0199526231496888	0.0022466828850504113	0.0038036325044308013	0.004613108694451053	0.005544799267912197	0.008220470704629081	
0.0223872113856834	0.0030749180353900536	0.004609368039435884	0.005295833080881532	0.006142944930431869	0.007792547307213388	
0.025118864315095794	0.0037345822116915104	0.005476016844551504	0.006089518348982471	0.006681991388798219	0.008590346670881288	
0.028183829312644536	0.005280941125580811	0.00641246303007258	0.007054944128868532	0.007596697248923194	0.00983948759306407	
0.03162277660168379	0.006703586805330153	0.007782986470490765	0.008438325812010095	0.009100368819924088	0.011115669747295052	
0.03548133892335755	0.008092075907890869	0.009484223710074579	0.009988039084505447	0.010520408391990088	0.01259929676024658	
0.039810717055349734	0.010008591358981645	0.011184447327782232	0.011593885719610807	0.01243785224467473	0.013786931224403396	
0.0446683592150963	0.011414932101718425	0.013596021431418887	0.01410136141710424	0.014655955788887102	0.01668666796927894	
0.05011872336272725	0.015314312531097336	0.016794946025850743	0.017277630795767385	0.017804242407546883	0.019187421416970517	
0.05623413251903491	0.018703828440005316	0.020469317529501325	0.020948720835647704	0.021469501983023182	0.023358687068686483	
0.06309573444801933	0.023452697564971498	0.02496800303676879	0.02562882869387895	0.026251217625479335	0.027889730950762335	
0.0707945784384138	0.02962577508600015	0.031058687875883617	0.031627400772482495	0.03228385529260351	0.03461373131375376	
0.07943282347242814	0.037656179252534554	0.03926506278752398	0.04016282593691284	0.04090491838743879	0.042247539453784136	
0.08912509381337459	0.0478857763323911	0.049611410416796065	0.050243657394552575	0.05095493912657795	0.052642728461325346	
0.1	0.05987536055248368	0.061589778406020354	0.062322734450652256	0.06325959482204388	0.06462798061150417	
0.11220184543019636	0.07259945406853847	0.07635516262945877	0.07707362161107724	0.07762271799466096	0.07986975624951356	
0.12589254117941676	0.0842954397939759	0.08620865411875775	0.0868369022689812	0.08755948716113596	0.09225336818275225	
0.14125375446227548	0.11388592480461816	0.11585624681266415	0.1167040233669418	0.11772146632146444	0.11961980330152037	
0.15848931924611143	0.1371499749170576	0.13884202176016108	0.13967092384085417	0.14039587306834356	0.14241575116590366	
0.1778279410038923	0.17118716394679717	0.1740097047048285	0.1749953736913359	0.17575411551564668	0.17889451400225093	
0.19952623149688797	0.2620966845689994	0.26421464411496515	0.2650772107568592	0.26618288078196284	0.2685251188769562	
0.223872113856834	0.28135867473964843	0.2844618847231034	0.2852652688271816	0.2860723916539123	0.2890378958799967	
0.25118864315095807	0.36170566433662105	0.3642153275748173	0.365618148879233	0.36635986038487867	0.36843024905492733	
0.2818382931264455	0.573193176787178	0.5757547057382926	0.5765788798225917	0.5777074474708827	0.5800504922135237	
0.31622776601683794	0.7771287902302293	0.7800674872957645	0.7808521524268046	0.7818279625112885	0.7835937906371602	
0.35481338923357547	1.0298741724922449	1.0320261528593042	1.0328977832964525	1.0338390974372595	1.035340057334478	
0.3981071705534973	1.5829280566967818	1.5849698877523903	1.5861890263121001	1.5868971588982053	1.5891713471508173	
0.44668359215096326	1.5862728117588258	1.5882336173961291	1.5892659438779668	1.5898914196841052	1.5922745827003357	
0.5011872336272725	1.7765583559890468	1.780583256774241	1.8640734131368748	1.866902221879752	1.872008001272678	
0.5623413251903491	1.9867533002204534	1.9889966418242648	1.9912614464752134	1.9993454694988424	2.002864813113185	
0.6309573444801934	1.5517827615704813	2.0750782894402797	2.0758337417640926	2.0769501261959875	2.1703086459468293	
0.707945784384138	1.3861458849045243	1.3903661607361555	1.39888551278679	1.529432831298474	1.8433060675748618	
0.7943282347242817	2.207855863132795	4.681410271307781	6.746760132679667	11.42382421184368	35.458720537823304	
0.8912509381337459	7.714304989409558	9.76125242694451	12.680454534931332	24.70469679971446	131.56818790697562	
1.0	73.74798190137338	200.65041880754313	404.7309346183305	1019.3619890228418	13888.479440334777	


==> data/fig_sample_rate_lide_over2_points31.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.035121652190907016	0.035121652190907016	0.035121652190907016	0.035121652190907016	0.035121652190907016	
0.011220184543019636	0.030996786686327923	0.030996786686327923	0.030996786686327923	0.030996786686327923	0.030996786686327923	
0.012589254117941675	0.028039930406913938	0.028039930406913938	0.028039930406913938	0.028039930406913938	0.028039930406913938	
0.01412537544622754	0.02474097971562513	0.02474097971562513	0.02474097971562513	0.02474097971562513	0.02474097971562513	
0.015848931924611134	0.0223670463270159	0.0223670463270159	0.0223670463270159	0.0223670463270159	0.0223670463270159	
0.01778279410038923	0.020165254871746106	0.020165254871746106	0.020165254871746106	0.020165254871746106	0.020165254871746106	
0.0199526231496888	0.01757852007067239	0.01757852007067239	0.01757852007067239	0.01757852007067239	0.01757852007067239	
0.0223872113856834	0.01562971407083487	0.01562971407083487	0.01562971407083487	0.01562971407083487	0.01562971407083487	
0.025118864315095794	0.014015863355856606	0.014015863355856606	0.014015863355856606	0.014015863355856606	0.014015863355856606	
0.028183829312644536	0.012500195781119607	0.012500195781119607	0.012500195781119607	0.012500195781119607	0.012500195781119607	
0.03162277660168379	0.011293289725367089	0.011293289725367089	0.011293289725367089	0.011293289725367089	0.011293289725367089	
0.03548133892335755	0.009910224202203702	0.009910224202203702	0.009910224202203702	0.009910224202203702	0.009910224202203702	
0.039810717055349734	0.008938451441430757	0.008938451441430757	0.008938451441430757	0.008938451441430757	0.008938451441430757	
0.0446683592150963	0.007928751169605832	0.007928751169605832	0.007928751169605832	0.007928751169605832	0.007928751169605832	
0.05011872336272725	0.007343500407521125	0.007343500407521125	0.007343500407521125	0.007343500407521125	0.007343500407521125	
0.05623413251903491	0.006331348928486925	0.006331348928486925	0.006331348928486925	0.006331348928486925	0.006331348928486925	
0.06309573444801933	0.005818760519772724	0.005818760519772724	0.005818760519772724	0.005818760519772724	0.005818760519772724	
0.0707945784384138	0.005540921772617532	0.005540921772617532	0.005540921772617532	0.005540921772617532	0.005540921772617532	
0.07943282347242814	0.004911051947692904	0.004911051947692904	0.004911051947692904	0.004911051947692904	0.004911051947692904	
0.08912509381337459	0.005320017028874189	0.005320017028874189	0.005320017028874189	0.005320017028874189	0.005320017028874189	
0.1	0.004762052007473178	0.004762052007473178	0.004762052007473178	0.004762052007473178	0.004762052007473178	
0.11220184543019636	0.0053849874731435	0.0053849874731435	0.0053849874731435	0.0053849874731435	0.0053849874731435	
0.12589254117941676	0.007285493498330296	0.007285493498330296	0.007285493498330296	0.007285493498330296	0.007285493498330296	
0.14125375446227548	0.01171364459336875	0.01171364459336875	0.01171364459336875	0.01171364459336875	0.01171364459336875	
0.15848931924611143	0.02237875249661389	0.02237875249661389	0.02237875249661389	0.02237875249661389	0.02237875249661389	
0.1778279410038923	0.0558276572846062	0.0558276572846062	0.0558276572846062	0.0558276572846062	0.0558276572846062	
0.19952623149688797	0.05203465795501808	0.05203465795501808	0.05203465795501808	0.05203465795501808	0.05203465795501808	
0.223872113856834	0.12921700487719276	0.12921700487719276	0.12921700487719276	0.12921700487719276	0.12921700487719276	
0.25118864315095807	0.19020724532299266	0.19020724532299266	0.19020724532299266	0.19020724532299266	0.19020724532299266	
0.2818382931264455	0.31799044395144954	0.31799044395144954	0.31799044395144954	0.31799044395144954	0.31799044395144954	
0.31622776601683794	0.48338434997415797	0.48338434997415797	0.48338434997415797	0.48338434997415797	0.48338434997415797	
0.35481338923357547	0.5276869641653582	0.5276869641653582	0.5276869641653582	0.5276869641653582	0.5276869641653582	
0.3981071705534973	1.0227506126279111	1.0227506126279111	1.0227506126279111	1.0227506126279111	1.0227506126279111	
0.44668359215096326	1.1239898275990474	1.1239898275990474	1.1239898275990474	1.1239898275990474	1.1239898275990474	
0.5011872336272725	1.3740435731435034	1.3740435731435034	1.3740435731435034	1.3740435731435034	1.3740435731435034	
0.5623413251903491	1.0505128662052745	1.0505128662052745	1.0505128662052745	1.0505128662052745	1.0505128662052745	
0.6309573444801934	0.7549770101437762	0.7549770101437762	0.7549770101437762	0.7549770101437762	0.7549770101437762	
0.707945784384138	1.4680012342253494	1.4680012342253494	1.4680012342253494	1.4680012342253494	1.4680012342253494	
0.7943282347242817	2.0133967030085835	2.0133967030085835	2.0133967030085835	2.0133967030085835	2.0133967030085835	
0.8912509381337459	3.6140203642820405	3.6140203642820405	3.6140203642820405	3.6140203642820405	3.6140203642820405	
1.0	34.74789345070596	34.74789345070596	34.74789345070596	34.74789345070596	34.74789345070596	


==> data/fig_sample_rate_lide_over2_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0010342883293823026	0.002256950086290454	0.0028738712737685877	0.003896431247503016	0.008715218714613464	
0.011220184543019636	0.0011603272713830493	0.0019967659374728977	0.002922195811101439	0.0040042669051483255	0.008854371395448998	
0.012589254117941675	0.000775229429965615	0.00191585098764312	0.002464720305358906	0.0033057088520198064	0.007470055496213399	
0.01412537544622754	0.0008724310550916935	0.0018957615279307017	0.0026066997789303	0.0031411282354702986	0.006382050514701318	
0.015848931924611134	0.0006251245894106745	0.001580747975420849	0.002221038196267639	0.0030711675905060122	0.005571386717573022	
0.01778279410038923	0.0007278814840175905	0.001362442928075227	0.001914205975726081	0.0029214286956702707	0.004954978508794855	
0.0199526231496888	0.000891816840592248	0.0014315983240535785	0.0018828768081227535	0.002558986344590778	0.004354232397195204	
0.0223872113856834	0.0005873450021130755	0.0012429761061312434	0.0016243041695536095	0.0021687752537030017	0.004024353843628841	
0.025118864315095794	0.0006786330156911061	0.0011961972845263471	0.0015177865707215808	0.0019831848701015757	0.0035447152000231477	
0.028183829312644536	0.0004880271510798379	0.0011442427516201693	0.0014692499146522378	0.0018599095729011032	0.004202614841759063	
0.03162277660168379	0.0005644148019926003	0.0011784346645050034	0.0014126200873236091	0.0019422663478175068	0.0030819094880416586	
0.03548133892335755	0.0006463553634570257	0.001117406899809061	0.0014470660137719665	0.0017762829423966142	0.0031990269737585033	
0.039810717055349734	0.0004942557466475437	0.001162740288881926	0.0013884635864393402	0.0017441318062052665	0.0033085782607173305	
0.0446683592150963	0.0006229976209592322	0.001152902861113649	0.0014899650780731922	0.0018220464562305019	0.004130637930836045	
0.05011872336272725	0.0005192918026722965	0.0011307075410266296	0.0014813945291185613	0.0020460911292852066	0.0029581014850742957	
0.05623413251903491	0.00035077035142710435	0.0012520576283654087	0.0016291289203725346	0.0020403074468611873	0.0037329954565137506	
0.06309573444801933	0.0005823877844292736	0.0013938819414196174	0.0017577354691924217	0.0022605185100601603	0.003724300270523715	
0.0707945784384138	0.0008830588732822054	0.001693816616773151	0.0021976702737468183	0.0027819470151721434	0.0048496776702592085	
0.07943282347242814	0.0014726247336075357	0.002841316252187867	0.0036236844256773374	0.004309698905011808	0.005863735440631998	
0.08912509381337459	0.0032445135871168747	0.004983634141525676	0.005535995139138682	0.006094660706293713	0.0077053533740710275	
0.1	0.006182262689404036	0.007885420022379864	0.008536784458537075	0.00940897616480271	0.010989768538172684	
0.11220184543019636	0.009273862568287591	0.012020547911989882	0.012831910948386167	0.013318873151039851	0.015203237832195056	
0.12589254117941676	0.013590115324005685	0.015032279694660613	0.015688403243340178	0.016388205232243405	0.020133385070044734	
0.14125375446227548	0.02435561007036986	0.02562914354231261	0.026512603715578467	0.026988569844151097	0.02826427124052114	
0.15848931924611143	0.023084128739137653	0.025263680785730096	0.025988232279966134	0.02663706194686264	0.028493029679490304	
0.1778279410038923	0.07637813802835054	0.07779421078497645	0.07851541567805323	0.07949498867065882	0.08136603638986437	
0.19952623149688797	0.0928027872655678	0.09546510438976444	0.09652613255445225	0.09736000802965147	0.09995947262272169	
0.223872113856834	0.1715407459479488	0.17399454302602668	0.17470740761486858	0.17559263361291091	0.1784151846906133	
0.25118864315095807	0.22544977800841953	0.22850313637564662	0.22979325242323845	0.23079503045238914	0.23307279461182362	
0.2818382931264455	0.48115602664977525	0.48433311711643245	0.48526854950440557	0.48649795440544524	0.48860445575470013	
0.31622776601683794	0.3574290230027599	0.35993005851520643	0.3606067782958857	0.3614590942963313	0.3627740137329348	
0.35481338923357547	0.4743158643074568	0.4771950118389213	0.47826678783130994	0.47933103355970047	0.48265566577706537	
0.3981071705534973	1.0671212990858605	1.0696048189674476	1.0708536037914618	1.0718472033736237	1.0748779017797347	
0.44668359215096326	1.1935629250063429	1.1959761416807764	1.1969907849625039	1.1978122057701008	1.199898710185225	
0.5011872336272725	1.2573156810400574	1.260184857052915	1.2616542956289791	1.262477731744793	1.265002336372558	
0.5623413251903491	1.37449559443545	1.3769976574249747	1.3778874151948557	1.3790419849147386	1.3819871592224109	
0.6309573444801934	0.9534629581821567	1.0045388818826437	1.0070740144507475	1.2351632360336877	1.2387852554102667	
0.707945784384138	1.1065943828708746	1.1086260977689901	1.110186817109101	1.1116211397168905	1.8862876377261626	
0.7943282347242817	2.4211006554259265	3.798073034361679	5.037582235051486	5.740617266378085	11.225809441988245	
0.8912509381337459	7.96785404367582	9.778006107580216	11.238187926756599	14.843337867649062	36.62335903087343	
1.0	36.896467077686786	214.4742556789177	618.3464597299896	2088.8259615023085	97707.69782289576	


==> data/fig_sample_rate_lide_over2_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.001039556851805257	0.0022734246032838972	0.003008034843370741	0.003950172753540811	0.008825539451968444	
0.011220184543019636	0.0010933779982320896	0.00195933249311374	0.002933035559047063	0.0039999309582152715	0.00897750427137941	
0.012589254117941675	0.0007914094985457522	0.0018746161756450158	0.0025642255471277093	0.0032335248831421473	0.007473710184010129	
0.01412537544622754	0.0008823225239290225	0.0019143458291395105	0.002622248494421121	0.003220479058505165	0.006349848604864726	
0.015848931924611134	0.0006261682558559897	0.0015330371765337344	0.002253644088541623	0.0030611289527231263	0.005541374363205497	
0.01778279410038923	0.000668929633282732	0.001343087965163448	0.0019335975855098364	0.002868760465840793	0.0048333366052770175	
0.0199526231496888	0.0009029957135078177	0.0014862304154392336	0.001867089792535341	0.0025490076031924646	0.004467575161688437	
0.0223872113856834	0.0006112064331625008	0.0012707477911748965	0.0016263593271076755	0.0021721707627408394	0.0040872797400267925	
0.025118864315095794	0.0006518319786097587	0.0011963382274789978	0.001525916611420684	0.001991905444569229	0.003550428819366742	
0.028183829312644536	0.00044405174447417864	0.0011541907747268194	0.0014651614317822146	0.0018887944814439692	0.0041866125629814975	
0.03162277660168379	0.0006711223386961763	0.001145834703923927	0.0013844110128721126	0.0019163134878108557	0.0031125989524440323	
0.03548133892335755	0.0006596422748432042	0.0011068947915533593	0.001407688831933799	0.0018189733841260636	0.003181300345051349	
0.039810717055349734	0.0005457144379780396	0.0011268143128814222	0.0013837518017823084	0.0017703230855567861	0.0032387525059427887	
0.0446683592150963	0.0006458117886474257	0.0011527544511368466	0.001530687351385284	0.0017847183520914177	0.004051388326089018	
0.05011872336272725	0.0005680079213178953	0.0011049708520632332	0.0014278505511739347	0.001910565307726463	0.002746646635823419	
0.05623413251903491	0.000490290390319796	0.0010768494863718945	0.0014421397057921411	0.0018473261727950843	0.003306025770950272	
0.06309573444801933	0.0006226248095829172	0.0012276818571007216	0.001505657512586861	0.0020027694591872223	0.0029435335335322387	
0.0707945784384138	0.0007686470312384112	0.0012780347586195681	0.0016609663132736408	0.0020911544298912897	0.003660233983315821	
0.07943282347242814	0.0008898106867656634	0.0016662147296743288	0.0021550603156592846	0.002573937075166355	0.004043964825119807	
0.08912509381337459	0.0013085995296616788	0.002191054162159185	0.0027350976772106727	0.003301435069794194	0.0048403455725198425	
0.1	0.0025466680809789763	0.00370529812733856	0.004201972198266269	0.0051188720659969345	0.006610782302159478	
0.11220184543019636	0.005142024416113282	0.006565393202469947	0.007101452806531645	0.007672817678233678	0.009764825660397316	
0.12589254117941676	0.008284950074509233	0.00936128970709145	0.010117829517331024	0.010645946365081517	0.014771291595549886	
0.14125375446227548	0.01754981223364055	0.018966818039446096	0.019738490342791303	0.02060927799034213	0.022097064255407965	
0.15848931924611143	0.017681285237997724	0.02065593449318107	0.021674040954664457	0.022403440725014143	0.024609710609367317	
0.1778279410038923	0.046477395590458666	0.04871045559218717	0.049452153329183166	0.05023283426352699	0.053211427400943895	
0.19952623149688797	0.07467073044344957	0.07668259966471852	0.07755791425704509	0.07840274267042724	0.08124241796423574	
0.223872113856834	0.10008679677731754	0.10309569597202918	0.1037050074302546	0.10475628622063808	0.10782324795735547	
0.25118864315095807	0.16768295291259805	0.1702835700389717	0.17147369349375163	0.17239765650765165	0.1744623367242907	
0.2818382931264455	0.4848641630038138	0.48836134722185964	0.4894490572265312	0.4905634696957452	0.49324537623312603	
0.31622776601683794	0.2797713526815791	0.28200762928660983	0.2834827219594179	0.28437864867371804	0.28815258361111956	
0.35481338923357547	0.5002971895875292	0.5024490190848552	0.5033559363703267	0.5045991238823466	0.5068261338421512	
0.3981071705534973	0.6509756893255115	0.6529189384168083	0.653758574058739	0.6544466921410583	0.6571997958122425	
0.44668359215096326	0.595740439115864	0.5972680847968888	0.5976739928178774	0.5982135671894948	0.5997749610947702	
0.5011872336272725	1.1510747645775479	1.1665476993160009	1.1724300271675885	1.1789573202391583	1.19434712778458	
0.5623413251903491	1.3014274620036343	1.3040617909258858	1.304927110129619	1.3060389251655202	1.3089136648626702	
0.6309573444801934	1.263456235182676	1.2673756722751588	1.2692427921306852	1.2706735700607201	1.3979106026480337	
0.707945784384138	1.299723087846343	1.3030353204583178	1.3046309728937981	1.306020588606158	1.6095793811083978	
0.7943282347242817	2.521230691749968	2.851807204842751	6.472017460914415	6.4793371064778595	7.595834588961774	
0.8912509381337459	8.994716445452555	12.900622504386192	20.09637043817566	27.23988281960937	149.54616985123488	
1.0	122.83378962227413	442.62077073439895	885.9644227015674	1806.2293982820784	46940.385978468556	


==> data/fig_sample_rate_lide_over2_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0010121456947309877	0.0023062569164467002	0.003114735202906274	0.00393669465869474	0.008876486958726644	
0.011220184543019636	0.0010408908677355722	0.0019307463422058519	0.0029621921650840903	0.004067759409086101	0.009035852035024786	
0.012589254117941675	0.0008007125511907879	0.001916890784490621	0.0025316789597607707	0.003279684598300198	0.007400687598278273	
0.01412537544622754	0.0009025726548527674	0.0019068075145160356	0.0026105539731256303	0.003161635427293267	0.00631957942856938	
0.015848931924611134	0.0006383015585112775	0.001563586740857289	0.002230824800673436	0.003024519875013505	0.005504063772235919	
0.01778279410038923	0.0006419242964361972	0.001358149316715932	0.0019405402657139666	0.002841064022379691	0.0049382023425796635	
0.0199526231496888	0.0009307945404787431	0.001515843768440601	0.0018704371283059383	0.002564125887287264	0.004568366878509341	
0.0223872113856834	0.0006249211994265182	0.0012392736140340091	0.0016063146758010876	0.0021365668948240216	0.004109331344840545	
0.025118864315095794	0.0006078871221355324	0.001190249017416183	0.0015396275807445308	0.002039630739769824	0.003559459197798417	
0.028183829312644536	0.0004404283713689748	0.0011460604267300582	0.0014270227854340516	0.0018833742153250926	0.004137903621979206	
0.03162277660168379	0.000696730751020682	0.001123240435077688	0.0013834182723194966	0.0018533076873939306	0.003179674169560831	
0.03548133892335755	0.0006429127542047153	0.0011159450910145938	0.0013861516562791443	0.0018546207288771697	0.003205331738579928	
0.039810717055349734	0.0005524073656544449	0.001118872030536858	0.001362129939339805	0.0017580526493899053	0.003246520179731194	
0.0446683592150963	0.0006427988211942133	0.001148755494032262	0.0015396785828482237	0.0017988258200374127	0.004082727201603642	
0.05011872336272725	0.0005732134903484235	0.0010832601799048267	0.0014423146388407649	0.0018854037195473116	0.0027850809425322295	
0.05623413251903491	0.0004955664602088587	0.0010638209257054583	0.0014376409507867215	0.001815429047618425	0.0032986280386123625	
0.06309573444801933	0.0006672983584731789	0.0012216227427825598	0.0015106224165616485	0.002027696420011367	0.002919870253211847	
0.0707945784384138	0.0007636985247639726	0.0012530152591283558	0.0016630156141542707	0.002042071065473023	0.0036830067902329047	
0.07943282347242814	0.0009596667539901087	0.001611369122015804	0.002067306768605944	0.002471427948347619	0.003952672161071272	
0.08912509381337459	0.0011183390748158986	0.001961702802340045	0.0024850286888162907	0.0030728994270970535	0.0047286014497823015	
0.1	0.002065557005047851	0.003243023384485245	0.0037731416630142865	0.004528239746298972	0.006149395669983407	
0.11220184543019636	0.004549266361092042	0.005769419317247729	0.006310846039639953	0.006899115865349381	0.00905568055411325	
0.12589254117941676	0.007025919790948419	0.008230382615786059	0.008952240045489997	0.009487360037093346	0.013645813688218461	
0.14125375446227548	0.016503895622773396	0.018099317535424198	0.018808786103527098	0.019613658059428482	0.02110706629983385	
0.15848931924611143	0.015969206401673038	0.018873465586700732	0.019928763246053728	0.02073430853648743	0.02278248725513176	
0.1778279410038923	0.046839262829464705	0.049042116519720444	0.049753373894661536	0.050589215641528504	0.053661754310297724	
0.19952623149688797	0.06810332068803986	0.07052623012017177	0.0715765965862043	0.0724881088433274	0.07537898911763882	
0.223872113856834	0.1037529304937984	0.10637865947199807	0.10703234677155724	0.10793062760437237	0.11085311219024403	
0.25118864315095807	0.15207617176339314	0.1544912019173337	0.15568458486314513	0.15658002866893556	0.15865214728886268	
0.2818382931264455	0.4328013659614003	0.4358895701172616	0.43707312290623107	0.4382396569132078	0.4408775535466346	
0.31622776601683794	0.34037700218054395	0.34619220960475683	0.35010324811056115	0.3537604941020483	0.3871443372471266	
0.35481338923357547	0.7187432732866734	0.7212491835738652	0.7222419338946574	0.7234224616086696	0.725743500444059	
0.3981071705534973	0.9211455084074731	0.9235132656149725	0.9244181583841684	0.9253754186013841	0.9282145534061457	
0.44668359215096326	0.6211506196450586	0.6222639906930222	0.6226998634573355	0.6229564003597909	0.6235947408038048	
0.5011872336272725	0.9705012633058334	0.9733571385894471	0.9739922110584751	0.9749809758700706	0.9771385961866851	
0.5623413251903491	1.3088243812821279	1.3109930703738764	1.3118251399022895	1.3130177198930932	1.3154869380504468	
0.6309573444801934	0.9238772650261976	1.4705985672575466	1.4730131113258351	1.6780856130667565	1.6914394055119204	
0.707945784384138	1.33424094170422	1.4557596342617842	1.713675511842374	1.724385541484627	1.7425178999013489	
0.7943282347242817	2.2042962127739534	3.292372961339858	4.000537678305523	4.506587814153956	5.321054325079207	
0.8912509381337459	6.452016686591347	8.145103128368998	8.244107798527747	10.553799947139801	10.692925707267863	
1.0	63.95399062152244	1342.0529804845048	3608.976823972334	11181.52429524801	107183.74967735684	


==> data/fig_sample_rate_lide_over4_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0011392188236211368	0.0023435000561558765	0.0030979239521972033	0.0039112975834694865	0.008352327645129411	
0.011220184543019636	0.0010146012918192803	0.00206931349049137	0.002839337723389554	0.0040499765125341855	0.009189910576983902	
0.012589254117941675	0.0009131269564101795	0.0019586161525534246	0.00253937968403202	0.003407667015283379	0.006983991672129696	
0.01412537544622754	0.0007391505367285152	0.0018813418740723934	0.0027286661074120604	0.003310582970309869	0.006527767945563471	
0.015848931924611134	0.0009154259811549341	0.0016623443248737903	0.0022481783270594355	0.0032465006823488535	0.006082152513501045	
0.01778279410038923	0.0005489917441182316	0.0015931162552012292	0.002082800681318061	0.002944321310782439	0.005780017530674673	
0.0199526231496888	0.0006428233056678013	0.0016580947818229373	0.002122307533559485	0.0027682609422861218	0.005216203758923187	
0.0223872113856834	0.0004815309764063245	0.0015394881378684114	0.001971486610527396	0.0026189679004214777	0.004264622982797568	
0.025118864315095794	0.0007577806840431215	0.0016616910358758972	0.002074978981126808	0.002570106945244532	0.0041520567980525835	
0.028183829312644536	0.0007239170782822287	0.0016696462099995307	0.002106106116612948	0.0026340177020931542	0.004794774101106643	
0.03162277660168379	0.001121892218920951	0.0020386972303881594	0.0025451484343243947	0.0031390049696986277	0.0050198829439445005	
0.03548133892335755	0.0012214982354749723	0.002435583180781636	0.0029232744871062217	0.0034066363299666475	0.005393196730582384	
0.039810717055349734	0.0016907677064046899	0.0026899148393277152	0.00306080780579764	0.0038462913328206542	0.005482079941687163	
0.0446683592150963	0.0018812883467759173	0.003318246024160504	0.003822062754657709	0.00433328993293869	0.00674783567297644	
0.05011872336272725	0.003099512559171871	0.004313580586445908	0.004802285701144535	0.005365539463164252	0.006689926332719174	
0.05623413251903491	0.003782322384441355	0.005236358876955924	0.005692973545652362	0.006270576494947441	0.008185526747356679	
0.06309573444801933	0.004706842959118888	0.0062783304983372295	0.006914758970276854	0.0075606607193172345	0.00921197043763159	
0.0707945784384138	0.00652665471729575	0.007946626314922416	0.00850208302753904	0.009151452937715911	0.011526677883518787	
0.07943282347242814	0.009008741270992977	0.010608572551199628	0.011558538892042333	0.01225759407950143	0.013682841019706312	
0.08912509381337459	0.01246091147597418	0.014306248783675684	0.014882195774934527	0.01555300972437537	0.017240354104419094	
0.1	0.01697082301975079	0.01857672745933446	0.019253150406201226	0.020213056521563237	0.02167804598694875	
0.11220184543019636	0.020190213555119563	0.024013153333322886	0.024843282765433544	0.025384691679824496	0.027656960394532807	
0.12589254117941676	0.026989140157461223	0.02857399327210336	0.029549041171741237	0.03017714099106543	0.03577497887690709	
0.14125375446227548	0.03176651938736227	0.03359267285437683	0.03431687466254646	0.03520238207796247	0.036742832189996716	
0.15848931924611143	0.034820119609046	0.036977406852125694	0.03781691361407688	0.03835087208798654	0.03969675944265044	
0.1778279410038923	0.05683363727977259	0.05827982762463344	0.05858101025278864	0.059505962889408376	0.06132938643822588	
0.19952623149688797	0.06158514156824102	0.06455284653098692	0.06518112157479634	0.06587041122817204	0.06821184377417737	
0.223872113856834	0.1311575161833959	0.13356138630787118	0.13433191666739197	0.13515462636508252	0.13815207428972012	
0.25118864315095807	0.18614953669754	0.1889285291994579	0.19025435419333692	0.19112558046587896	0.19290473150959028	
0.2818382931264455	0.4564294849882687	0.4600695627896877	0.46116838346209243	0.46264614781397195	0.4664065907500883	
0.31622776601683794	0.48139084663437876	0.4846478050520584	0.4855956099233034	0.48650650892621855	0.48846687999517996	
0.35481338923357547	0.5902898233996	0.5973248392255615	0.5985519303859523	0.6001451780837603	0.6150697700973167	
0.3981071705534973	0.6831874648886199	0.6854035766621421	0.6862383375704926	0.6870746447800512	0.68967540576539	
0.44668359215096326	0.5495914160535598	0.5505204948903769	0.5510353915024477	0.5513364997772229	0.5523860367652357	
0.5011872336272725	1.3001332680747595	1.3047060579231062	1.3061826603002757	1.307262154084268	1.3103892899453662	
0.5623413251903491	1.278247659077012	1.2809928282270455	1.2822652814557403	1.2834412042381833	1.2874545351230113	
0.6309573444801934	1.4088085172436309	1.4115357517397336	1.4129143945647717	1.4143347959506003	1.4189494825650295	
0.707945784384138	1.6498544659526742	2.9381945135533507	3.482043387813282	3.6766236697634285	4.763621107469983	
0.7943282347242817	2.4676287364844103	3.2375950624031433	3.957763894572674	5.515883046153587	12.25617680194248	
0.8912509381337459	14.020372268541813	45.05495222992079	69.47677736527348	128.3314149196312	607.5668250717473	
1.0	91.66425952193873	441.7711547764165	841.4041684395721	1844.4352591383363	21002.1854064395	


==> data/fig_sample_rate_lide_over4_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.003494462561919743	0.003494462561919743	0.003494462561919743	0.003494462561919743	0.003494462561919743	
0.011220184543019636	0.0029864811841262273	0.0029864811841262273	0.0029864811841262273	0.0029864811841262273	0.0029864811841262273	
0.012589254117941675	0.004333566965040804	0.004333566965040804	0.004333566965040804	0.004333566965040804	0.004333566965040804	
0.01412537544622754	0.001674784453044188	0.001674784453044188	0.001674784453044188	0.001674784453044188	0.001674784453044188	
0.015848931924611134	0.004154913549137732	0.004154913549137732	0.004154913549137732	0.004154913549137732	0.004154913549137732	
0.01778279410038923	0.004636783765966854	0.004636783765966854	0.004636783765966854	0.004636783765966854	0.004636783765966854	
0.0199526231496888	0.001714360221532398	0.001714360221532398	0.001714360221532398	0.001714360221532398	0.001714360221532398	
0.0223872113856834	0.0011514822089208417	0.0011514822089208417	0.0011514822089208417	0.0011514822089208417	0.0011514822089208417	
0.025118864315095794	0.0016184311654880322	0.0016184311654880322	0.0016184311654880322	0.0016184311654880322	0.0016184311654880322	
0.028183829312644536	0.0016782393600472338	0.0016782393600472338	0.0016782393600472338	0.0016782393600472338	0.0016782393600472338	
0.03162277660168379	0.002476564149330445	0.002476564149330445	0.002476564149330445	0.002476564149330445	0.002476564149330445	
0.03548133892335755	0.0011954766736486922	0.0011954766736486922	0.0011954766736486922	0.0011954766736486922	0.0011954766736486922	
0.039810717055349734	0.001873985332482537	0.001873985332482537	0.001873985332482537	0.001873985332482537	0.001873985332482537	
0.0446683592150963	0.0016330337974326016	0.0016330337974326016	0.0016330337974326016	0.0016330337974326016	0.0016330337974326016	
0.05011872336272725	0.002044434593211712	0.002044434593211712	0.002044434593211712	0.002044434593211712	0.002044434593211712	
0.05623413251903491	0.001340791280296616	0.001340791280296616	0.001340791280296616	0.001340791280296616	0.001340791280296616	
0.06309573444801933	0.0018509680488026266	0.0018509680488026266	0.0018509680488026266	0.0018509680488026266	0.0018509680488026266	
0.0707945784384138	0.0030394819062207618	0.0030394819062207618	0.0030394819062207618	0.0030394819062207618	0.0030394819062207618	
0.07943282347242814	0.0027303699709638365	0.0027303699709638365	0.0027303699709638365	0.0027303699709638365	0.0027303699709638365	
0.08912509381337459	0.005092562839670929	0.005092562839670929	0.005092562839670929	0.005092562839670929	0.005092562839670929	
0.1	0.005515004869776853	0.005515004869776853	0.005515004869776853	0.005515004869776853	0.005515004869776853	
0.11220184543019636	0.010029469074399907	0.010029469074399907	0.010029469074399907	0.010029469074399907	0.010029469074399907	
0.12589254117941676	0.013809438531523308	0.013809438531523308	0.013809438531523308	0.013809438531523308	0.013809438531523308	
0.14125375446227548	0.02517320863183239	0.02517320863183239	0.02517320863183239	0.02517320863183239	0.02517320863183239	
0.15848931924611143	0.030985498535490045	0.030985498535490045	0.030985498535490045	0.030985498535490045	0.030985498535490045	
0.1778279410038923	0.06095050205315177	0.06095050205315177	0.06095050205315177	0.06095050205315177	0.06095050205315177	
0.19952623149688797	0.08636145152810154	0.08636145152810154	0.08636145152810154	0.08636145152810154	0.08636145152810154	
0.223872113856834	0.160840526038054	0.160840526038054	0.160840526038054	0.160840526038054	0.160840526038054	
0.25118864315095807	0.14616878631685096	0.14616878631685096	0.14616878631685096	0.14616878631685096	0.14616878631685096	
0.2818382931264455	0.4180218420417963	0.4180218420417963	0.4180218420417963	0.4180218420417963	0.4180218420417963	
0.31622776601683794	0.391546049621835	0.391546049621835	0.391546049621835	0.391546049621835	0.391546049621835	
0.35481338923357547	0.7711163543233542	0.7711163543233542	0.7711163543233542	0.7711163543233542	0.7711163543233542	
0.3981071705534973	1.1489068051474607	1.1489068051474607	1.1489068051474607	1.1489068051474607	1.1489068051474607	
0.44668359215096326	0.801268457223617	0.801268457223617	0.801268457223617	0.801268457223617	0.801268457223617	
0.5011872336272725	1.320626409935477	1.320626409935477	1.320626409935477	1.320626409935477	1.320626409935477	
0.5623413251903491	1.4923059133261536	1.4923059133261536	1.4923059133261536	1.4923059133261536	1.4923059133261536	
0.6309573444801934	0.9673805542459306	0.9673805542459306	0.9673805542459306	0.9673805542459306	0.9673805542459306	
0.707945784384138	1.97410787723998	1.97410787723998	1.97410787723998	1.97410787723998	1.97410787723998	
0.7943282347242817	4.817849493483018	4.817849493483018	4.817849493483018	4.817849493483018	4.817849493483018	
0.8912509381337459	9.013928856193779	9.013928856193779	9.013928856193779	9.013928856193779	9.013928856193779	
1.0	345.7913953738614	345.7913953738614	345.7913953738614	345.7913953738614	345.7913953738614	


==> data/fig_sample_rate_lide_over4_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0035603621659164274	0.0035603621659164274	0.0035603621659164274	0.0035603621659164274	0.0035603621659164274	
0.011220184543019636	0.002978200663309186	0.002978200663309186	0.002978200663309186	0.002978200663309186	0.002978200663309186	
0.012589254117941675	0.004373228063513668	0.004373228063513668	0.004373228063513668	0.004373228063513668	0.004373228063513668	
0.01412537544622754	0.0016753775686405657	0.0016753775686405657	0.0016753775686405657	0.0016753775686405657	0.0016753775686405657	
0.015848931924611134	0.004107896934765224	0.004107896934765224	0.004107896934765224	0.004107896934765224	0.004107896934765224	
0.01778279410038923	0.004698439597943323	0.004698439597943323	0.004698439597943323	0.004698439597943323	0.004698439597943323	
0.0199526231496888	0.0017045532036090983	0.0017045532036090983	0.0017045532036090983	0.0017045532036090983	0.0017045532036090983	
0.0223872113856834	0.001161428261510146	0.001161428261510146	0.001161428261510146	0.001161428261510146	0.001161428261510146	
0.025118864315095794	0.001624826809840032	0.001624826809840032	0.001624826809840032	0.001624826809840032	0.001624826809840032	
0.028183829312644536	0.0016699251198876788	0.0016699251198876788	0.0016699251198876788	0.0016699251198876788	0.0016699251198876788	
0.03162277660168379	0.0024488053671197977	0.0024488053671197977	0.0024488053671197977	0.0024488053671197977	0.0024488053671197977	
0.03548133892335755	0.0012080142146293502	0.0012080142146293502	0.0012080142146293502	0.0012080142146293502	0.0012080142146293502	
0.039810717055349734	0.0018898801984873021	0.0018898801984873021	0.0018898801984873021	0.0018898801984873021	0.0018898801984873021	
0.0446683592150963	0.001639543806409256	0.001639543806409256	0.001639543806409256	0.001639543806409256	0.001639543806409256	
0.05011872336272725	0.0020560746204981053	0.0020560746204981053	0.0020560746204981053	0.0020560746204981053	0.0020560746204981053	
0.05623413251903491	0.0013726603442780739	0.0013726603442780739	0.0013726603442780739	0.0013726603442780739	0.0013726603442780739	
0.06309573444801933	0.0018316002509253377	0.0018316002509253377	0.0018316002509253377	0.0018316002509253377	0.0018316002509253377	
0.0707945784384138	0.0027888767603212817	0.0027888767603212817	0.0027888767603212817	0.0027888767603212817	0.0027888767603212817	
0.07943282347242814	0.002447119839816492	0.002447119839816492	0.002447119839816492	0.002447119839816492	0.002447119839816492	
0.08912509381337459	0.00428750170735021	0.00428750170735021	0.00428750170735021	0.00428750170735021	0.00428750170735021	
0.1	0.003928735455533794	0.003928735455533794	0.003928735455533794	0.003928735455533794	0.003928735455533794	
0.11220184543019636	0.00725154324377185	0.00725154324377185	0.00725154324377185	0.00725154324377185	0.00725154324377185	
0.12589254117941676	0.009970182626058583	0.009970182626058583	0.009970182626058583	0.009970182626058583	0.009970182626058583	
0.14125375446227548	0.01959628614161767	0.01959628614161767	0.01959628614161767	0.01959628614161767	0.01959628614161767	
0.15848931924611143	0.02422131081799885	0.02422131081799885	0.02422131081799885	0.02422131081799885	0.02422131081799885	
0.1778279410038923	0.05283842960198074	0.05283842960198074	0.05283842960198074	0.05283842960198074	0.05283842960198074	
0.19952623149688797	0.07804160135055281	0.07804160135055281	0.07804160135055281	0.07804160135055281	0.07804160135055281	
0.223872113856834	0.1413237676266367	0.1413237676266367	0.1413237676266367	0.1413237676266367	0.1413237676266367	
0.25118864315095807	0.14956971452767545	0.14956971452767545	0.14956971452767545	0.14956971452767545	0.14956971452767545	
0.2818382931264455	0.41167632586857134	0.41167632586857134	0.41167632586857134	0.41167632586857134	0.41167632586857134	
0.31622776601683794	0.35918204278154475	0.35918204278154475	0.35918204278154475	0.35918204278154475	0.35918204278154475	
0.35481338923357547	0.5857907114061222	0.5857907114061222	0.5857907114061222	0.5857907114061222	0.5857907114061222	
0.3981071705534973	0.7074139867561942	0.7074139867561942	0.7074139867561942	0.7074139867561942	0.7074139867561942	
0.44668359215096326	0.8108733365472554	0.8108733365472554	0.8108733365472554	0.8108733365472554	0.8108733365472554	
0.5011872336272725	0.9738426308541488	0.9738426308541488	0.9738426308541488	0.9738426308541488	0.9738426308541488	
0.5623413251903491	0.9807901518051454	0.9807901518051454	0.9807901518051454	0.9807901518051454	0.9807901518051454	
0.6309573444801934	1.2187792383033167	1.2187792383033167	1.2187792383033167	1.2187792383033167	1.2187792383033167	
0.707945784384138	1.2350636930772931	1.2350636930772931	1.2350636930772931	1.2350636930772931	1.2350636930772931	
0.7943282347242817	2.3842175523613203	2.3842175523613203	2.3842175523613203	2.3842175523613203	2.3842175523613203	
0.8912509381337459	446.5782429730512	446.5782429730512	446.5782429730512	446.5782429730512	446.5782429730512	
1.0	87.20078429675979	87.20078429675979	87.20078429675979	87.20078429675979	87.20078429675979	


==> data/fig_sample_rate_lide_over4_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0036401260486885684	0.0036401260486885684	0.0036401260486885684	0.0036401260486885684	0.0036401260486885684	
0.011220184543019636	0.0029791405508529717	0.0029791405508529717	0.0029791405508529717	0.0029791405508529717	0.0029791405508529717	
0.012589254117941675	0.004431521924367766	0.004431521924367766	0.004431521924367766	0.004431521924367766	0.004431521924367766	
0.01412537544622754	0.001676208454744447	0.001676208454744447	0.001676208454744447	0.001676208454744447	0.001676208454744447	
0.015848931924611134	0.004070270298277634	0.004070270298277634	0.004070270298277634	0.004070270298277634	0.004070270298277634	
0.01778279410038923	0.004774556076613957	0.004774556076613957	0.004774556076613957	0.004774556076613957	0.004774556076613957	
0.0199526231496888	0.0016912837685790659	0.0016912837685790659	0.0016912837685790659	0.0016912837685790659	0.0016912837685790659	
0.0223872113856834	0.0011657342105534068	0.0011657342105534068	0.0011657342105534068	0.0011657342105534068	0.0011657342105534068	
0.025118864315095794	0.0016261316565246867	0.0016261316565246867	0.0016261316565246867	0.0016261316565246867	0.0016261316565246867	
0.028183829312644536	0.0016577022170375798	0.0016577022170375798	0.0016577022170375798	0.0016577022170375798	0.0016577022170375798	
0.03162277660168379	0.002425147052744883	0.002425147052744883	0.002425147052744883	0.002425147052744883	0.002425147052744883	
0.03548133892335755	0.0012171581432207285	0.0012171581432207285	0.0012171581432207285	0.0012171581432207285	0.0012171581432207285	
0.039810717055349734	0.001902850877722134	0.001902850877722134	0.001902850877722134	0.001902850877722134	0.001902850877722134	
0.0446683592150963	0.0016449146969153346	0.0016449146969153346	0.0016449146969153346	0.0016449146969153346	0.0016449146969153346	
0.05011872336272725	0.002075713176321387	0.002075713176321387	0.002075713176321387	0.002075713176321387	0.002075713176321387	
0.05623413251903491	0.0013966168686305486	0.0013966168686305486	0.0013966168686305486	0.0013966168686305486	0.0013966168686305486	
0.06309573444801933	0.001811240255734319	0.001811240255734319	0.001811240255734319	0.001811240255734319	0.001811240255734319	
0.0707945784384138	0.0026539474481484505	0.0026539474481484505	0.0026539474481484505	0.0026539474481484505	0.0026539474481484505	
0.07943282347242814	0.002398114087130802	0.002398114087130802	0.002398114087130802	0.002398114087130802	0.002398114087130802	
0.08912509381337459	0.004003929038289579	0.004003929038289579	0.004003929038289579	0.004003929038289579	0.004003929038289579	
0.1	0.003459966570381455	0.003459966570381455	0.003459966570381455	0.003459966570381455	0.003459966570381455	
0.11220184543019636	0.005965207437052704	0.005965207437052704	0.005965207437052704	0.005965207437052704	0.005965207437052704	
0.12589254117941676	0.007335965324363501	0.007335965324363501	0.007335965324363501	0.007335965324363501	0.007335965324363501	
0.14125375446227548	0.01633720016617631	0.01633720016617631	0.01633720016617631	0.01633720016617631	0.01633720016617631	
0.15848931924611143	0.020308923138454674	0.020308923138454674	0.020308923138454674	0.020308923138454674	0.020308923138454674	
0.1778279410038923	0.050221625887046116	0.050221625887046116	0.050221625887046116	0.050221625887046116	0.050221625887046116	
0.19952623149688797	0.07904679492508099	0.07904679492508099	0.07904679492508099	0.07904679492508099	0.07904679492508099	
0.223872113856834	0.13759964856776355	0.13759964856776355	0.13759964856776355	0.13759964856776355	0.13759964856776355	
0.25118864315095807	0.1515300869254339	0.1515300869254339	0.1515300869254339	0.1515300869254339	0.1515300869254339	
0.2818382931264455	0.41538031193658337	0.41538031193658337	0.41538031193658337	0.41538031193658337	0.41538031193658337	
0.31622776601683794	0.39225015062966456	0.39225015062966456	0.39225015062966456	0.39225015062966456	0.39225015062966456	
0.35481338923357547	0.6295579282531457	0.6295579282531457	0.6295579282531457	0.6295579282531457	0.6295579282531457	
0.3981071705534973	0.8286412907533448	0.8286412907533448	0.8286412907533448	0.8286412907533448	0.8286412907533448	
0.44668359215096326	0.8474128849560422	0.8474128849560422	0.8474128849560422	0.8474128849560422	0.8474128849560422	
0.5011872336272725	0.8611267620381193	0.8611267620381193	0.8611267620381193	0.8611267620381193	0.8611267620381193	
0.5623413251903491	1.1850865894323472	1.1850865894323472	1.1850865894323472	1.1850865894323472	1.1850865894323472	
0.6309573444801934	2.126037228084632	2.126037228084632	2.126037228084632	2.126037228084632	2.126037228084632	
0.707945784384138	2.463106784484656	2.463106784484656	2.463106784484656	2.463106784484656	2.463106784484656	
0.7943282347242817	4.816587876815352	4.816587876815352	4.816587876815352	4.816587876815352	4.816587876815352	
0.8912509381337459	9.604141952070824	9.604141952070824	9.604141952070824	9.604141952070824	9.604141952070824	
1.0	220.07867381860547	220.07867381860547	220.07867381860547	220.07867381860547	220.07867381860547	


==> data/fig_sample_rate_lide_over8_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0034030755333627105	0.0034030755333627105	0.0034030755333627105	0.0034030755333627105	0.0034030755333627105	
0.011220184543019636	0.0029091113580898852	0.0029091113580898852	0.0029091113580898852	0.0029091113580898852	0.0029091113580898852	
0.012589254117941675	0.004253568883330345	0.004253568883330345	0.004253568883330345	0.004253568883330345	0.004253568883330345	
0.01412537544622754	0.0016280500059918462	0.0016280500059918462	0.0016280500059918462	0.0016280500059918462	0.0016280500059918462	
0.015848931924611134	0.004056123411036546	0.004056123411036546	0.004056123411036546	0.004056123411036546	0.004056123411036546	
0.01778279410038923	0.0044334032851893425	0.0044334032851893425	0.0044334032851893425	0.0044334032851893425	0.0044334032851893425	
0.0199526231496888	0.0016899992783586191	0.0016899992783586191	0.0016899992783586191	0.0016899992783586191	0.0016899992783586191	
0.0223872113856834	0.0012085664915476922	0.0012085664915476922	0.0012085664915476922	0.0012085664915476922	0.0012085664915476922	
0.025118864315095794	0.0018161854110018828	0.0018161854110018828	0.0018161854110018828	0.0018161854110018828	0.0018161854110018828	
0.028183829312644536	0.0018084020266233931	0.0018084020266233931	0.0018084020266233931	0.0018084020266233931	0.0018084020266233931	
0.03162277660168379	0.0021971797446782753	0.0021971797446782753	0.0021971797446782753	0.0021971797446782753	0.0021971797446782753	
0.03548133892335755	0.0013765202726383691	0.0013765202726383691	0.0013765202726383691	0.0013765202726383691	0.0013765202726383691	
0.039810717055349734	0.0017468966317055721	0.0017468966317055721	0.0017468966317055721	0.0017468966317055721	0.0017468966317055721	
0.0446683592150963	0.0011192626566381113	0.0011192626566381113	0.0011192626566381113	0.0011192626566381113	0.0011192626566381113	
0.05011872336272725	0.002653170007335214	0.002653170007335214	0.002653170007335214	0.002653170007335214	0.002653170007335214	
0.05623413251903491	0.0012024024475675366	0.0012024024475675366	0.0012024024475675366	0.0012024024475675366	0.0012024024475675366	
0.06309573444801933	0.002456457425327274	0.002456457425327274	0.002456457425327274	0.002456457425327274	0.002456457425327274	
0.0707945784384138	0.004690719329400406	0.004690719329400406	0.004690719329400406	0.004690719329400406	0.004690719329400406	
0.07943282347242814	0.0042450137371714885	0.0042450137371714885	0.0042450137371714885	0.0042450137371714885	0.0042450137371714885	
0.08912509381337459	0.007231178463631243	0.007231178463631243	0.007231178463631243	0.007231178463631243	0.007231178463631243	
0.1	0.007929379056018026	0.007929379056018026	0.007929379056018026	0.007929379056018026	0.007929379056018026	
0.11220184543019636	0.012340687143370596	0.012340687143370596	0.012340687143370596	0.012340687143370596	0.012340687143370596	
0.12589254117941676	0.014777404195743152	0.014777404195743152	0.014777404195743152	0.014777404195743152	0.014777404195743152	
0.14125375446227548	0.024721066957176366	0.024721066957176366	0.024721066957176366	0.024721066957176366	0.024721066957176366	
0.15848931924611143	0.027421576493497007	0.027421576493497007	0.027421576493497007	0.027421576493497007	0.027421576493497007	
0.1778279410038923	0.04884335997763908	0.04884335997763908	0.04884335997763908	0.04884335997763908	0.04884335997763908	
0.19952623149688797	0.06552816701897667	0.06552816701897667	0.06552816701897667	0.06552816701897667	0.06552816701897667	
0.223872113856834	0.140425191409595	0.140425191409595	0.140425191409595	0.140425191409595	0.140425191409595	
0.25118864315095807	0.15177226988303902	0.15177226988303902	0.15177226988303902	0.15177226988303902	0.15177226988303902	
0.2818382931264455	0.40973766158108776	0.40973766158108776	0.40973766158108776	0.40973766158108776	0.40973766158108776	
0.31622776601683794	0.42641771963364533	0.42641771963364533	0.42641771963364533	0.42641771963364533	0.42641771963364533	
0.35481338923357547	0.6158556885508035	0.6158556885508035	0.6158556885508035	0.6158556885508035	0.6158556885508035	
0.3981071705534973	0.7761056744115683	0.7761056744115683	0.7761056744115683	0.7761056744115683	0.7761056744115683	
0.44668359215096326	0.8199645670889407	0.8199645670889407	0.8199645670889407	0.8199645670889407	0.8199645670889407	
0.5011872336272725	0.9802774718612153	0.9802774718612153	0.9802774718612153	0.9802774718612153	0.9802774718612153	
0.5623413251903491	1.3913086444736942	1.3913086444736942	1.3913086444736942	1.3913086444736942	1.3913086444736942	
0.6309573444801934	1.2820082158259392	1.2820082158259392	1.2820082158259392	1.2820082158259392	1.2820082158259392	
0.707945784384138	3.5180617313149054	3.5180617313149054	3.5180617313149054	3.5180617313149054	3.5180617313149054	
0.7943282347242817	21.07030794505679	21.07030794505679	21.07030794505679	21.07030794505679	21.07030794505679	
0.8912509381337459	25.111290514192905	25.111290514192905	25.111290514192905	25.111290514192905	25.111290514192905	
1.0	2927.4760165357716	2927.4760165357716	2927.4760165357716	2927.4760165357716	2927.4760165357716	


==> data/fig_sample_rate_lide_over8_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0035331841401201438	0.0035331841401201438	0.0035331841401201438	0.0035331841401201438	0.0035331841401201438	
0.011220184543019636	0.0029805284351034035	0.0029805284351034035	0.0029805284351034035	0.0029805284351034035	0.0029805284351034035	
0.012589254117941675	0.004355752481951235	0.004355752481951235	0.004355752481951235	0.004355752481951235	0.004355752481951235	
0.01412537544622754	0.0016751770550276588	0.0016751770550276588	0.0016751770550276588	0.0016751770550276588	0.0016751770550276588	
0.015848931924611134	0.004124195722955247	0.004124195722955247	0.004124195722955247	0.004124195722955247	0.004124195722955247	
0.01778279410038923	0.004674303267635867	0.004674303267635867	0.004674303267635867	0.004674303267635867	0.004674303267635867	
0.0199526231496888	0.0017088858436730763	0.0017088858436730763	0.0017088858436730763	0.0017088858436730763	0.0017088858436730763	
0.0223872113856834	0.0011581830141841995	0.0011581830141841995	0.0011581830141841995	0.0011581830141841995	0.0011581830141841995	
0.025118864315095794	0.0016227468109790634	0.0016227468109790634	0.0016227468109790634	0.0016227468109790634	0.0016227468109790634	
0.028183829312644536	0.0016733899665347122	0.0016733899665347122	0.0016733899665347122	0.0016733899665347122	0.0016733899665347122	
0.03162277660168379	0.0024594335912460287	0.0024594335912460287	0.0024594335912460287	0.0024594335912460287	0.0024594335912460287	
0.03548133892335755	0.0012034924158054916	0.0012034924158054916	0.0012034924158054916	0.0012034924158054916	0.0012034924158054916	
0.039810717055349734	0.00188459417409939	0.00188459417409939	0.00188459417409939	0.00188459417409939	0.00188459417409939	
0.0446683592150963	0.0016396563892888704	0.0016396563892888704	0.0016396563892888704	0.0016396563892888704	0.0016396563892888704	
0.05011872336272725	0.002049292818199381	0.002049292818199381	0.002049292818199381	0.002049292818199381	0.002049292818199381	
0.05623413251903491	0.001364506196662928	0.001364506196662928	0.001364506196662928	0.001364506196662928	0.001364506196662928	
0.06309573444801933	0.0018385912966998458	0.0018385912966998458	0.0018385912966998458	0.0018385912966998458	0.0018385912966998458	
0.0707945784384138	0.0028589442934708023	0.0028589442934708023	0.0028589442934708023	0.0028589442934708023	0.0028589442934708023	
0.07943282347242814	0.0025099448907289225	0.0025099448907289225	0.0025099448907289225	0.0025099448907289225	0.0025099448907289225	
0.08912509381337459	0.004507794063544676	0.004507794063544676	0.004507794063544676	0.004507794063544676	0.004507794063544676	
0.1	0.004377663181548991	0.004377663181548991	0.004377663181548991	0.004377663181548991	0.004377663181548991	
0.11220184543019636	0.008126183801675721	0.008126183801675721	0.008126183801675721	0.008126183801675721	0.008126183801675721	
0.12589254117941676	0.011333130632778061	0.011333130632778061	0.011333130632778061	0.011333130632778061	0.011333130632778061	
0.14125375446227548	0.021452872443279706	0.021452872443279706	0.021452872443279706	0.021452872443279706	0.021452872443279706	
0.15848931924611143	0.026430814306520372	0.026430814306520372	0.026430814306520372	0.026430814306520372	0.026430814306520372	
0.1778279410038923	0.054902702086414346	0.054902702086414346	0.054902702086414346	0.054902702086414346	0.054902702086414346	
0.19952623149688797	0.0807386584742369	0.0807386584742369	0.0807386584742369	0.0807386584742369	0.0807386584742369	
0.223872113856834	0.1480328212033762	0.1480328212033762	0.1480328212033762	0.1480328212033762	0.1480328212033762	
0.25118864315095807	0.14921751494143232	0.14921751494143232	0.14921751494143232	0.14921751494143232	0.14921751494143232	
0.2818382931264455	0.41140732692240894	0.41140732692240894	0.41140732692240894	0.41140732692240894	0.41140732692240894	
0.31622776601683794	0.4045085194481341	0.4045085194481341	0.4045085194481341	0.4045085194481341	0.4045085194481341	
0.35481338923357547	0.6562620693232704	0.6562620693232704	0.6562620693232704	0.6562620693232704	0.6562620693232704	
0.3981071705534973	0.7692015730202484	0.7692015730202484	0.7692015730202484	0.7692015730202484	0.7692015730202484	
0.44668359215096326	0.6718382696102714	0.6718382696102714	0.6718382696102714	0.6718382696102714	0.6718382696102714	
0.5011872336272725	0.8664640834047312	0.8664640834047312	0.8664640834047312	0.8664640834047312	0.8664640834047312	
0.5623413251903491	1.1715341142793565	1.1715341142793565	1.1715341142793565	1.1715341142793565	1.1715341142793565	
0.6309573444801934	0.7839367531412936	0.7839367531412936	0.7839367531412936	0.7839367531412936	0.7839367531412936	
0.707945784384138	2.2513402328563945	2.2513402328563945	2.2513402328563945	2.2513402328563945	2.2513402328563945	
0.7943282347242817	7.059708619815526	7.059708619815526	7.059708619815526	7.059708619815526	7.059708619815526	
0.8912509381337459	24.273926793838882	24.273926793838882	24.273926793838882	24.273926793838882	24.273926793838882	
1.0	71.11408037731279	71.11408037731279	71.11408037731279	71.11408037731279	71.11408037731279	


==> data/fig_sample_rate_lide_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0009047657094598388	0.0023558458920701782	0.003066346365865726	0.003983867381623515	0.008222460350747567	
0.011220184543019636	0.0011719694762276046	0.0019093865308603538	0.002953366731708255	0.004281389927619954	0.00943938223618103	
0.012589254117941675	0.0008669384163562784	0.0020093553305765067	0.002584219228249332	0.0034251549388955747	0.007689347570580023	
0.01412537544622754	0.0008552341319213923	0.001891878489594114	0.002463191527110239	0.0031111948461505752	0.006432676348710306	
0.015848931924611134	0.0007054060481600154	0.001558960803962531	0.0023282811891956095	0.0030673624421136804	0.005521718080793964	
0.01778279410038923	0.0006159816496252577	0.0013513533549857897	0.0020151587137509233	0.002924565131506313	0.004728996645604667	
0.0199526231496888	0.0007333242348212538	0.0015736187630300822	0.0019277664845418528	0.0025563509404907935	0.005005923840244622	
0.0223872113856834	0.0005960773690650691	0.0012402548782041096	0.0016374589666674102	0.002151221350199645	0.003978128707901012	
0.025118864315095794	0.0006522504538377253	0.001264183520699424	0.0015741649489986148	0.002080803688482442	0.0035197793389343287	
0.028183829312644536	0.0004845790656355785	0.0011241745827939816	0.00145044892727629	0.0019141075864638607	0.004308576266081991	
0.03162277660168379	0.0006631202041771567	0.0011435178647838649	0.0014622351457613918	0.0017920374496297607	0.0031454059642541353	
0.03548133892335755	0.0005864975308840071	0.0011710604772151958	0.001402073632439947	0.0018167583017145502	0.0032379140888135474	
0.039810717055349734	0.000540307562702195	0.0011236704492912073	0.0014067184853744754	0.0017641339591409585	0.003282351187349925	
0.0446683592150963	0.0007249604335283992	0.001130841160877704	0.0015343506793145264	0.0017478339819142444	0.003900966417183055	
0.05011872336272725	0.0004005794069191617	0.0010865120556553052	0.0013957929819964254	0.0018832278534055332	0.0029361074293378247	
0.05623413251903491	0.0005592564179152551	0.0011063830595568012	0.0013915874698055446	0.0018532889299453243	0.003207525359854495	
0.06309573444801933	0.0007146337286665584	0.001213656678940836	0.0015328642474730864	0.002030719392014306	0.0029702464153443667	
0.0707945784384138	0.0008381418141870284	0.0012983215550194502	0.001600213243419127	0.0020613501600565956	0.0033111346328862567	
0.07943282347242814	0.0009195821751724801	0.0016638643281420382	0.0019667474237032804	0.0023206099344834207	0.0036613724981018583	
0.08912509381337459	0.00191157022756923	0.0029968319489593236	0.0035427954268872357	0.004182504107347132	0.0060295012058964965	
0.1	0.004307528394765033	0.005825403482866929	0.006252126258593543	0.007090725006458813	0.00864480661282739	
0.11220184543019636	0.012668450127821777	0.01542789675501876	0.01610925323792431	0.016634774930166414	0.01894300194401148	
0.12589254117941676	0.027623667933062597	0.02906847119446305	0.029733361828508262	0.03047709326424285	0.03459008342026065	
0.14125375446227548	0.04299668647092864	0.04443791715581727	0.04501994103419128	0.045823731034557585	0.04752000947097929	
0.15848931924611143	0.06269392911971354	0.06460896756920786	0.06525117844834886	0.06582774865039474	0.06731007451488684	
0.1778279410038923	0.08921657463334222	0.09059166643245262	0.09104215666142579	0.09161832188467914	0.09406555149259911	
0.19952623149688797	0.11690518878522158	0.11869327343875803	0.11948065412418896	0.12004437220958658	0.1227788537463927	
0.223872113856834	0.18234274515780877	0.18468433518811095	0.1852810237733017	0.18605848217259396	0.18758318676290062	
0.25118864315095807	0.3264049343441046	0.32858805489157833	0.3297209222785389	0.3302739395039388	0.3325589073284945	
0.2818382931264455	0.4643609230515155	0.4671057319563265	0.4681840700537504	0.4690048514845311	0.4710002836375098	
0.31622776601683794	0.8244464769795341	0.82808557880038	0.829030290065317	0.8297016302063673	0.8318054360535716	
0.35481338923357547	1.0705672881960782	1.0725051393372564	1.073533151004613	1.0744274396897073	1.0760936155544487	
0.3981071705534973	1.3822073693402381	1.3851901194861849	1.3861827970588032	1.3870085990659062	1.3893243486442541	
0.44668359215096326	1.6146001945852524	1.6168912317349715	1.6176145088233849	1.618477823300119	1.6200077632760386	
0.5011872336272725	1.8039400078160253	1.8065058964967315	1.8072020402152567	1.808096641248174	1.8100135360755314	
0.5623413251903491	1.9732152373860563	1.9757723855993787	1.9766159540368031	1.977823941194762	1.9800193886622224	
0.6309573444801934	2.0602412957446123	2.0658464492228927	2.0667487389143813	2.0680453236312752	2.070953299231563	
0.707945784384138	2.5178343990037986	2.5202281721459907	2.52141040399822	2.5222283456568406	2.5249132247026274	
0.7943282347242817	2.0640638122977073	2.081933073900318	2.083339472511245	2.084891758230458	2.0887220462714726	
0.8912509381337459	3.2103780443298287	3.2142271490586114	3.2150797622518485	3.216346301373128	3.219818899265193	
1.0	5.76994252977181	5.877674062921123	5.9281097870121595	5.985444620538487	6.426215591213046	


==> data/fig_sample_rate_lide_points21.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0009880782305185922	0.0023223168173340794	0.0030694260953501593	0.004175160244141554	0.008811682339671598	
0.011220184543019636	0.0009258108003460033	0.0019495699351457297	0.0029632105415169285	0.004273302707996406	0.008555991160028248	
0.012589254117941675	0.0007182903181203746	0.001981629236985649	0.002611961622799361	0.0035750143911729045	0.007201523122452944	
0.01412537544622754	0.0007757833005763617	0.0019983687096051233	0.00250220529531606	0.003310403233519301	0.006725600411876439	
0.015848931924611134	0.0006806651433132613	0.0015634236307527833	0.0022363847954267064	0.00310320586961725	0.005421745097189511	
0.01778279410038923	0.0007543037572816924	0.0014660837764528547	0.0020036991472097768	0.002972993075838605	0.0051073104868352565	
0.0199526231496888	0.0006339420021676987	0.0014978298859169778	0.0019086212832313877	0.0026351215425039353	0.0052765300018912595	
0.0223872113856834	0.000561427264706987	0.0012460740389093178	0.001650758383692248	0.0021893903676672793	0.0038907524836902666	
0.025118864315095794	0.0007376922085047836	0.001314577101035906	0.0016259539820451781	0.001993226036780952	0.0034019101575089067	
0.028183829312644536	0.0005922802175136472	0.0012043618677084604	0.0014624331597206238	0.0018843458925260088	0.004427236477239988	
0.03162277660168379	0.0007069360086614546	0.0011671007563452674	0.0014407896211691609	0.0018402068303196783	0.003210579880906476	
0.03548133892335755	0.0005747362505161448	0.0011792309645258037	0.001415283178857022	0.0018167837207375556	0.0031927135944113494	
0.039810717055349734	0.0005373979633796714	0.0011526106859732468	0.0014259531821443293	0.001803480609600643	0.003298267127307268	
0.0446683592150963	0.0006763440167539451	0.0011522846637788374	0.0015140711715938013	0.0017722741324878288	0.0038143937374697234	
0.05011872336272725	0.0006089900235812797	0.001090003901405067	0.0013913995765034758	0.0018784390459250628	0.0028560653748048765	
0.05623413251903491	0.0006379494730301169	0.001084994165225596	0.0014024787322995946	0.0018662666907828202	0.0031215704030503103	
0.06309573444801933	0.0006482230149896984	0.0012089298394719133	0.0015849474797214238	0.0020375170733956524	0.0028632453216048113	
0.0707945784384138	0.0008380042608134994	0.0013108659262714769	0.0016642084054877904	0.002184027913558176	0.003445699019343947	
0.07943282347242814	0.0006799474880408057	0.0014560339065791358	0.0018360602435984346	0.0022145882249039917	0.003426678607935062	
0.08912509381337459	0.0007972749492263218	0.001520845256203401	0.001786041391757623	0.0023808539544798966	0.0035148363361530727	
0.1	0.0010605618472578763	0.0019518214897509818	0.0023847565504605444	0.0030484986288961255	0.004320268512478164	
0.11220184543019636	0.007186247764557065	0.009059658847056173	0.00959781827749459	0.010017792936249248	0.012606230855111176	
0.12589254117941676	0.010275384235068798	0.01164537672478989	0.012728957351833044	0.013336489642518457	0.01747735979610167	
0.14125375446227548	0.020519057396952974	0.022193640038129816	0.022760783307822552	0.023722327202358423	0.02524307464242762	
0.15848931924611143	0.04857901642428551	0.04971308889320163	0.05040265841934183	0.050774443961776564	0.05201524998864974	
0.1778279410038923	0.09436078031133696	0.09561360529136752	0.09599121454767998	0.09631313431325814	0.09777409014957371	
0.19952623149688797	0.13271687989140557	0.13479466255674094	0.13523389489006815	0.1357836073174704	0.13754523300267918	
0.223872113856834	0.13649623273576222	0.13728474761954285	0.13755294809453517	0.1377763963153855	0.13831125912620731	
0.25118864315095807	0.1945156353186649	0.19659643489661868	0.19734900001012434	0.1983275286619068	0.20049644011791248	
0.2818382931264455	0.4628427481991496	0.4656350338480993	0.46658087775371837	0.46787306893226416	0.47073053410657134	
0.31622776601683794	0.7893244615826746	0.7926351628437015	0.7935011957471474	0.7947328527409465	0.7963598282264382	
0.35481338923357547	0.9950270178512339	0.9968931889699523	0.9979851371279054	0.9989574139190273	1.0011932389753524	
0.3981071705534973	1.2662010584124281	1.2695898491840234	1.271036625467271	1.2718458876769358	1.2763559769336923	
0.44668359215096326	1.449254452784509	1.452071669604076	1.453158787899926	1.4541382814667911	1.456788836940305	
0.5011872336272725	1.785327159476444	1.7884986840779036	1.7895827027286937	1.790812158432554	1.7941808367098777	
0.5623413251903491	1.8919888794876303	1.8949964841103348	1.89603887328729	1.8968385769003804	1.9007813149444668	
0.6309573444801934	2.0248659999423397	2.035464519638068	2.0404722953505687	2.04557183481602	2.057246863435941	
0.707945784384138	2.3611926887193455	2.3676900321355707	2.3691571880416067	2.37093830718029	2.3744676184118187	
0.7943282347242817	2.7199308631880013	2.724049638468938	2.7253087602439114	2.7268792953803183	2.7305166700825003	
0.8912509381337459	2.7743966375809017	2.7812437601880804	2.783316847736635	2.7859022239465965	2.7933556231423067	
1.0	4.242296742104748	4.250315041000826	4.255671264146969	4.2595434593243136	4.271867822140158	


==> data/fig_sample_rate_lide_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0038145872080781527	0.0054280306420985	0.007073043232661429	0.008590044256426985	0.011975696281237139	
0.011220184543019636	0.004345865103872625	0.006709874344017023	0.008148770418270711	0.009660866170894383	0.01571632332682811	
0.012589254117941675	0.00627846354638894	0.008089623148244168	0.009434385295861273	0.010790224263747879	0.014427921468880056	
0.01412537544622754	0.0064723510855905254	0.00999022679332042	0.011351163432679723	0.01255541132396528	0.016391266665818187	
0.015848931924611134	0.009200079240417955	0.011462518465295866	0.012899921814915175	0.013918710616979786	0.016988571703169763	
0.01778279410038923	0.011411919206348552	0.014129418522677096	0.015068253891372764	0.015985413511014797	0.019287489328671227	
0.0199526231496888	0.014241376431522575	0.016562935975512	0.017363213711774496	0.018360812958648734	0.020962029559520843	
0.0223872113856834	0.01840667759130039	0.019860653854812928	0.020611064343171136	0.021436059300077838	0.023228097689752602	
0.025118864315095794	0.021219169690378455	0.023287285011422777	0.023914564009955366	0.024550268091970345	0.026467368937301734	
0.028183829312644536	0.026035298377682425	0.02711391245130922	0.027777725627770825	0.028332877740469022	0.030604778950107398	
0.03162277660168379	0.030971556716029906	0.03223102395658466	0.03292766232509085	0.03361025444527632	0.035573032301065316	
0.03548133892335755	0.0371246002226354	0.038534393300513406	0.03904549202141656	0.0395134647558424	0.0415698823239498	
0.039810717055349734	0.04460966721403118	0.045721449864411755	0.04617215075198118	0.04697044386908065	0.04816072747025459	
0.0446683592150963	0.052612922796477855	0.05494727174423674	0.055397963915333526	0.056034115992728395	0.05778112614045049	
0.05011872336272725	0.06509515050911667	0.06650519542473546	0.06700410898366099	0.06749449536283426	0.0689072733354398	
0.05623413251903491	0.07886370767978329	0.08065422849933294	0.08116059947512169	0.08171601202985851	0.08355534040427029	
0.06309573444801933	0.09708126304833532	0.09848011193588802	0.0990902339464781	0.09973637500910612	0.10100063173581995	
0.0707945784384138	0.11800848518065417	0.11921246334331567	0.11973386304732048	0.12023408666984256	0.12249982668152777	
0.07943282347242814	0.1460070317005896	0.14757246957428263	0.14845158772249745	0.1491053480794883	0.15050030335956668	
0.08912509381337459	0.18075938228737568	0.18240068274426985	0.18299248957288336	0.1837468741740035	0.18556333339129588	
0.1	0.21968274051664896	0.22117061172655766	0.22169069547509776	0.22243640483902494	0.22410082713770646	
0.11220184543019636	0.2694759143682929	0.27270708866717236	0.2733110996709694	0.27408379520954623	0.2766347262413223	
0.12589254117941676	0.3362919058094575	0.3378515226499096	0.3385784999644388	0.33919945226146153	0.3437415531122528	
0.14125375446227548	0.4283712788585215	0.43048423508809597	0.43142289611954865	0.43229140171036456	0.43348472670240057	
0.15848931924611143	0.5749451804796833	0.5776605555390649	0.578635650462382	0.5793805235395622	0.5816471142126796	
0.1778279410038923	0.745020347454212	0.7470967069548047	0.7477971370003953	0.7485101099396703	0.7507127984425966	
0.19952623149688797	0.9560767061249249	0.9580511605547906	0.9588413218251595	0.9595274676267023	0.9617344865923492	
0.223872113856834	1.1156782392214324	1.117679569257632	1.1183625917497737	1.1189819730371535	1.120654048928915	
0.25118864315095807	1.3715007263760237	1.3740159341657394	1.37477252516052	1.3753593545445422	1.3774648420093676	
0.2818382931264455	1.6592792716570621	1.6618865555545348	1.6625787566653882	1.6632456112524538	1.6649760168751395	
0.31622776601683794	1.9244957159147116	1.9263997647846423	1.9270270208565576	1.927780321937957	1.9295302878841447	
0.35481338923357547	2.187652134805565	2.189159784197388	2.1898099180478505	2.1907701344213146	2.1924765000930897	
0.3981071705534973	2.2837843994888467	2.2856567695989494	2.28660900689035	2.2878616086011503	2.290747623663335	
0.44668359215096326	2.5956219724757177	2.774984376587939	2.775501822755173	2.7764228282916044	2.7782409111116544	
0.5011872336272725	2.8904913573102777	2.892330408624848	2.8928634155545976	2.893568274749016	2.895141486476694	
0.5623413251903491	3.051814756788195	3.0546822959316167	3.0554604422525804	3.056478507042887	3.0582536564533425	
0.6309573444801934	2.466914095555316	2.46942016302954	2.4702481338022793	2.471105353182077	2.4731094110204115	
0.707945784384138	3.269379496907974	3.2732411427679495	3.274842720061981	3.2764381133002662	3.280523305900019	
0.7943282347242817	3.13834357440976	3.1421713690619466	3.146414632938354	3.1487427827379104	3.156965057580504	
0.8912509381337459	4.075968152058592	4.08603154176593	4.087142753992158	4.087937689095054	4.090819237341123	
1.0	5.164877422457075	5.199578975655053	5.205077243857421	5.211590276150391	5.230568674447042	


==> data/fig_sample_rate_lide_points31.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.017264784361716353	0.01757580579787372	0.01773182929428871	0.017989899199955924	0.0199290541401862	
0.011220184543019636	0.015315428884771692	0.015620756646474146	0.01580800701991396	0.01618076129602008	0.018042364182835238	
0.012589254117941675	0.01379192714191829	0.013975205621316246	0.014080772581659576	0.014338046098326014	0.01569408643739999	
0.01412537544622754	0.012199390102906778	0.012485517240361177	0.012560524590411624	0.012735156762491819	0.014088885515187895	
0.015848931924611134	0.010933264792916073	0.011112035105176986	0.011232010506937212	0.011380286234455415	0.012216459982973197	
0.01778279410038923	0.009763065922547259	0.009909835985350666	0.010022598912481348	0.010213523819027551	0.010959765840307464	
0.0199526231496888	0.00873350143445329	0.008847061212650206	0.00893628841250829	0.009111116528423417	0.010162519797710517	
0.0223872113856834	0.007794581920178032	0.00787469641788673	0.007953214717674722	0.008076422656868299	0.008873268936431186	
0.025118864315095794	0.006934925018236484	0.007063277381200164	0.007115171403729638	0.007217074184085356	0.008034187982982749	
0.028183829312644536	0.006194089951331767	0.006308129621297807	0.006362762527158718	0.0064941170513637654	0.0075622264517348	
0.03162277660168379	0.005521302194491386	0.005630519885887267	0.0056884628480390175	0.005839167361776505	0.006470553386981611	
0.03548133892335755	0.0049390212347726024	0.005045928381345436	0.005109893987899825	0.005245216111537601	0.005829550563453247	
0.039810717055349734	0.004416707977703659	0.004535190979337567	0.004607908253282338	0.0047475903575009805	0.005418556435900217	
0.0446683592150963	0.003957402347893408	0.004091133520223928	0.0041769513472809374	0.004306259427592499	0.005385510178101293	
0.05011872336272725	0.003533569391954143	0.003642075898320509	0.0037501085127338357	0.003937443153019519	0.004476339429215761	
0.05623413251903491	0.0031321633825460455	0.003283491091740568	0.0033990040979711787	0.0036761183319821127	0.004394089175368745	
0.06309573444801933	0.0028387850357923933	0.003038937793333418	0.0032021397390353786	0.003432270068677813	0.004078072901142345	
0.0707945784384138	0.0025651991081460926	0.002833902628683758	0.0030034357794257757	0.0033026727462258034	0.004140297300016993	
0.07943282347242814	0.0022642491396996033	0.002650726758397549	0.0028326904223833463	0.003163099484443284	0.004279240844529198	
0.08912509381337459	0.0020986588081277633	0.0024433558223789812	0.002733743693522711	0.0031663172805940407	0.004252076390568249	
0.1	0.0019588753699784807	0.0023326476734651437	0.0026301241030670837	0.0031089300329972904	0.004597886037578524	
0.11220184543019636	0.0040844300792536896	0.005189488945266633	0.005754315179085908	0.00606526574686878	0.009248438202478736	
0.12589254117941676	0.0067176503996588454	0.007952829596777726	0.008716676531663178	0.009492187483375438	0.013539773295936	
0.14125375446227548	0.01634377891035385	0.018163489996635585	0.01869005879092623	0.019587575550336356	0.021274495677263427	
0.15848931924611143	0.03687367606610969	0.03812555849171491	0.03871824861549745	0.03913826340166436	0.040586126053834874	
0.1778279410038923	0.08267720946059759	0.08333116806154403	0.0836102143148816	0.08391791691650169	0.08473156804696759	
0.19952623149688797	0.12217360022065864	0.12376154857292508	0.12429341036091632	0.12474035854736609	0.12674480909458416	
0.223872113856834	0.19246787461767123	0.1946556329867814	0.19531693864207247	0.19610146335065784	0.19797550630622926	
0.25118864315095807	0.18322526854284882	0.1850980172262053	0.18603248520717533	0.18681964722703537	0.18848549282002286	
0.2818382931264455	0.25310745039840715	0.2545654325159123	0.25524611354565696	0.2561159968574371	0.257924588359012	
0.31622776601683794	0.6433331427456269	0.6470508371005299	0.6482497859256782	0.6490808994845596	0.6520626158506023	
0.35481338923357547	0.8385223400273566	0.8410802767727883	0.8420571407370743	0.8429807807968771	0.8461729846311109	
0.3981071705534973	1.2064354718014023	1.209407055204238	1.2103634961061995	1.2114979987026908	1.2154930384920766	
0.44668359215096326	1.4367172861628719	1.4397929228589519	1.4410505244008376	1.4421103673495093	1.4440336498802777	
0.5011872336272725	1.7283909347440942	1.7315572523394462	1.732443796587691	1.7334743440933442	1.735908751962957	
0.5623413251903491	1.9915438041175044	1.995050873827655	1.9960973125090864	1.9970770428961087	2.0001534305494038	
0.6309573444801934	2.285280077593228	2.291338852867483	2.2935805228494077	2.295673124400956	2.302230928678972	
0.707945784384138	2.474484057914142	2.4801301168087133	2.4812706708443986	2.482435210170971	2.485936326069974	
0.7943282347242817	4.426586166194158	4.4642161366769635	4.46912599577988	4.475073505016073	4.493944320943642	
0.8912509381337459	3.449962207207126	3.4728685263707946	3.4792902429389496	3.488216149521794	3.502313465681753	
1.0	5.662711498429269	5.703153896387844	5.720064215084646	5.7399316950465185	5.782036925924485	


==> data/fig_sample_rate_lide_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.001063327097379766	0.002239509826044047	0.002971481444275065	0.0040031293751169195	0.008744368567161846	
0.011220184543019636	0.0011109016165909938	0.0019789897391248113	0.0029243010813250073	0.004040312405625942	0.008951401331932774	
0.012589254117941675	0.0007720220690516537	0.001843520026120885	0.002509725892380579	0.0032730060380373746	0.0074509219391076876	
0.01412537544622754	0.0008420338573083437	0.001955305435632148	0.0026216485668255967	0.0031497869810442414	0.006309697752815036	
0.015848931924611134	0.0006265434780322989	0.0015777940692093054	0.002245178292285336	0.0030865247751723107	0.00568393719398981	
0.01778279410038923	0.0007356091453270933	0.0013837788356724646	0.0019615385599312594	0.0029051293561379024	0.0050027736358886484	
0.0199526231496888	0.0008148687801534034	0.0014476738114344676	0.0018915115409002905	0.0025935103275281576	0.004604807199941339	
0.0223872113856834	0.0005799545102713882	0.0012903809128786898	0.001617583818555421	0.00219595474328767	0.003914930708067612	
0.025118864315095794	0.0008509839993803319	0.0012536343374561945	0.0015376322803549469	0.0020439721247962634	0.003474849476048369	
0.028183829312644536	0.000614089449041325	0.0011784154009787662	0.0015109787642192663	0.0019203342952912354	0.004334242831333814	
0.03162277660168379	0.0006804604753209759	0.0013079238892644645	0.0015958439841450584	0.0021654026282625274	0.003791933294537812	
0.03548133892335755	0.0007213987747074043	0.001553633352848276	0.0018964836592282254	0.0022939328770587852	0.004129794062709994	
0.039810717055349734	0.0007200622762475748	0.0016363644984377119	0.002102729058313822	0.0026917113281475593	0.004496991654695787	
0.0446683592150963	0.0012714089708765267	0.0024808512397702757	0.0029568869075057547	0.003482470097618055	0.005935728682909553	
0.05011872336272725	0.0026031575787560245	0.0038488733586321674	0.004388898493497271	0.004942684505193212	0.006351766465237006	
0.05623413251903491	0.004320955349227769	0.005753233405039504	0.006216491512315002	0.006802260467787835	0.008763678530440787	
0.06309573444801933	0.006798305003613484	0.00848630139838849	0.009183148592954896	0.009812668552089768	0.01140625505823645	
0.0707945784384138	0.011745591447123754	0.013096767655179366	0.013652789676172134	0.014307210652628442	0.01672395221986377	
0.07943282347242814	0.019366853736450744	0.021079491193483717	0.02199783716291877	0.02272344961162986	0.024129632430849663	
0.08912509381337459	0.03229654876594322	0.03388169353867018	0.03446561764194484	0.03521064583434666	0.03727876698011466	
0.1	0.04845476744758884	0.050295037808897235	0.05079540388133705	0.05159867033930822	0.053486411884403805	
0.11220184543019636	0.0725774474566616	0.07610877188644996	0.07675383677494685	0.07765254573655009	0.0805065118608724	
0.12589254117941676	0.1037845578806543	0.10514191700142055	0.10611116212864963	0.10677594045096996	0.11129047943584011	
0.14125375446227548	0.13358233291957416	0.13552419882032643	0.13638268441692947	0.1373913336834171	0.13957958269455198	
0.15848931924611143	0.17683446610375228	0.17978264032496183	0.18091652490422996	0.18185239681766202	0.1833848864114432	
0.1778279410038923	0.2425675758473049	0.2447967717633578	0.24563971679069313	0.24639602948026354	0.24925888503808202	
0.19952623149688797	0.3076526534995422	0.3100667498688147	0.31115895344067535	0.31191590671473185	0.3148013871545525	
0.223872113856834	0.48129942144907517	0.4832523056661521	0.4840149779317727	0.48500527687206973	0.487535406731039	
0.25118864315095807	0.7298889808599881	0.7329323934569827	0.733839762928596	0.7345742349624214	0.7373602616763919	
0.2818382931264455	0.9289164614989818	0.9319644478626642	0.9327490988639531	0.9336602836982894	0.9365261215546715	
0.31622776601683794	1.26166445924083	1.264442400353606	1.2650029465444317	1.2659947511399128	1.2674604990169422	
0.35481338923357547	1.5010831480321223	1.5030853555966894	1.5041308846689705	1.5047883168334013	1.5063482750440615	
0.3981071705534973	1.6754709344512575	1.6775417590272947	1.6784432560515965	1.67930771634545	1.6816195550734532	
0.44668359215096326	1.892657900291226	1.894812038802951	1.8956333778549819	1.8961907456968277	1.8981823212215398	
0.5011872336272725	2.189145026404024	2.1913462781355593	2.192117958064218	2.1929162513316487	2.195007292194501	
0.5623413251903491	2.4221315284278973	2.4243075457455943	2.4253992153289987	2.4264668039264996	2.4288208422642543	
0.6309573444801934	1.4935553682032787	1.4963578013550625	1.4977181121737302	1.4987874301489132	1.5020374177393028	
0.707945784384138	2.783366459506392	2.785086659188282	2.7859553851410643	2.7864997059153955	2.7879858778228583	
0.7943282347242817	3.254450082712187	3.262169672977392	3.264952790947279	3.2670704677717612	3.2710800291272344	
0.8912509381337459	3.655775406564278	3.7568049522134452	3.7618344394327115	3.768108336888904	3.7774617388658367	
1.0	5.556090290263003	5.562626346967185	5.565463329515893	5.568110403576612	5.575327816894635	


==> data/fig_sample_rate_lide_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.001018684019723145	0.0022828366973539887	0.0030954006059505544	0.0040000383151249305	0.008871763567298662	
0.011220184543019636	0.0010181067376700732	0.0019233122719152062	0.0029081043440327883	0.004148709452263724	0.009088648839568687	
0.012589254117941675	0.0008009744224034173	0.001935892016209205	0.00248398155433009	0.003309304099815596	0.007358030387167073	
0.01412537544622754	0.0009132238830466754	0.0018679616755230162	0.00257374905851576	0.003185318249306259	0.006290355799144693	
0.015848931924611134	0.0006472325254094432	0.0016008732753310783	0.002212014110589604	0.002992584434257412	0.0054622764064518985	
0.01778279410038923	0.0006266034816394699	0.0013494585817703584	0.0019299412605975662	0.0028459790684608136	0.004973104385441453	
0.0199526231496888	0.0009751029065374559	0.0015147182408425542	0.0018722744462546172	0.002584052797083578	0.004643438488353297	
0.0223872113856834	0.0006315830017635817	0.0012477936950893618	0.00160294232018124	0.002128936880819236	0.004109756504453078	
0.025118864315095794	0.0005829121976027212	0.0012163855975215632	0.0015338493903884836	0.0020865768555322697	0.003562216895691057	
0.028183829312644536	0.0004687668295991191	0.0011219505825450595	0.0014117004500241593	0.0018549122921608303	0.004097919788217131	
0.03162277660168379	0.0006815251696777831	0.001127816663803422	0.001394936926460301	0.001785290247044386	0.0032271907945247967	
0.03548133892335755	0.0006269373335296194	0.0011311911121562692	0.001413437475899703	0.0018479388091869333	0.0032452783071547906	
0.039810717055349734	0.0005219318947118606	0.0011200637754360475	0.001359407761167147	0.0017656320161620169	0.003299089496028427	
0.0446683592150963	0.0006648016007398003	0.0011562629478150503	0.0015122248879278948	0.0018356420071430157	0.004186601910609877	
0.05011872336272725	0.0006073196461489793	0.0011530676343885471	0.0014881058572654505	0.0020293012306726956	0.003025180156729744	
0.05623413251903491	0.0005243401622253849	0.0013314882939968512	0.001658245428644972	0.002140209759617683	0.003753348272217429	
0.06309573444801933	0.0008124425212677053	0.0016133920081514508	0.001976152892329842	0.002520574745035256	0.0038552839416358237	
0.0707945784384138	0.0015885609647512606	0.0024307692926038866	0.002915004795059471	0.0034547874529298477	0.005724718028569894	
0.07943282347242814	0.0036277804445476623	0.004859540413757638	0.00558973708902578	0.006213445608925405	0.007617843162410619	
0.08912509381337459	0.009006987504647056	0.010828117638796927	0.011415819851925479	0.012092316035408515	0.013818433998455806	
0.1	0.016487083120053196	0.018256061386350324	0.018765357883970116	0.019580151531888614	0.021171160867628505	
0.11220184543019636	0.031678120322477125	0.03488243274504464	0.03550100840848334	0.03621225691726625	0.038909239184900836	
0.12589254117941676	0.04923169208519563	0.05059611159637413	0.051272516467056536	0.052134585025662844	0.05652018535901923	
0.14125375446227548	0.06276743512421	0.06462337189386475	0.06539515097961188	0.066209488899473	0.06819464848925022	
0.15848931924611143	0.09870185141033769	0.10206943947205094	0.10310189005779845	0.10375388184002468	0.1055544194097369	
0.1778279410038923	0.126051203505181	0.12862603283600416	0.129417414306364	0.13009267924681878	0.13338667404572885	
0.19952623149688797	0.16334332055819015	0.165176760272357	0.16598211675973584	0.16667902230805043	0.16880309900310092	
0.223872113856834	0.35282162513697	0.3547868803485161	0.35556739355570066	0.35649412421034044	0.3588598616080347	
0.25118864315095807	0.535599463986567	0.5379836501069555	0.538817974024393	0.5395352042322571	0.5422628475700921	
0.2818382931264455	0.6715233250766481	0.6744682477015242	0.6755656336827061	0.676339029399692	0.679193950005032	
0.31622776601683794	1.045250537001584	1.0479178703353575	1.0486087176547811	1.0494462916056322	1.051568644414014	
0.35481338923357547	1.2640032173825848	1.266176731715868	1.266919258605931	1.2679319194488468	1.2698210270941594	
0.3981071705534973	1.4588614963579043	1.461781931319368	1.4627824091941684	1.4636424932149854	1.4666499868798062	
0.44668359215096326	1.6695120950591353	1.6715681125067414	1.6722665163967556	1.6732108343281278	1.6750551854853468	
0.5011872336272725	1.9851957138267942	1.9873111929634157	1.9882230661911175	1.9890802566221557	1.9911363825755475	
0.5623413251903491	1.8086349761533942	1.8115889462246468	1.8128650328161982	1.813693586519122	1.8163746398223888	
0.6309573444801934	1.9755114046089142	1.9842242334308196	1.9853282733663684	1.9863770004661194	1.9887278319059452	
0.707945784384138	2.6784902317050037	2.6810017435579288	2.6817637998907977	2.682582744002689	2.6854094106071775	
0.7943282347242817	2.594915336798758	2.5987563807666527	2.6011153218024314	2.6027727872780684	2.6081047464404015	
0.8912509381337459	3.7366204966868133	3.923518904565728	3.9365829730748745	3.954477148537025	4.427666132940837	
1.0	4.8602587701880395	4.878089514813536	4.883992777187945	4.891464322868318	4.947989668638004	


==> data/fig_sample_rate_lide_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0009784907351239264	0.0023445790154877732	0.003165574194997167	0.003941081943179895	0.008565201445345469	
0.011220184543019636	0.0010220712129721228	0.0019534812732771942	0.0029433547756407396	0.004119902141057191	0.009152909927196366	
0.012589254117941675	0.0008021352269490851	0.0019846948758840146	0.002512449453821581	0.0032724455513150137	0.007390562028814646	
0.01412537544622754	0.000932778903238528	0.00187987693894801	0.0025322449765131042	0.003114191745264946	0.006424748421713913	
0.015848931924611134	0.0006516521041746394	0.001517412713331552	0.0022605559962220966	0.003139988770890473	0.00534573807352566	
0.01778279410038923	0.0006128534332350874	0.0013370903235837425	0.0019350210052123864	0.0029593388583589618	0.004778663407380916	
0.0199526231496888	0.0008781142214364326	0.0015079757133002558	0.001926315985726177	0.0026081101742465914	0.004753314348074764	
0.0223872113856834	0.0006213529109851884	0.0012371055285841145	0.0016087659580911007	0.0021528245693451004	0.004018816476688835	
0.025118864315095794	0.0005740843244716423	0.0012135433163825006	0.0015545321160790504	0.0020279523132202756	0.003607197646164722	
0.028183829312644536	0.0005397907810479571	0.0011260010465838303	0.001464037305041584	0.0018950366143662518	0.004133633153912626	
0.03162277660168379	0.0006227658277067925	0.0011798174105577739	0.0013825603787068614	0.0018567292529214087	0.0031799044736585316	
0.03548133892335755	0.0006336670993789487	0.0011300205915741129	0.0014188145795393445	0.0018633519784754492	0.0032287833579311255	
0.039810717055349734	0.000554868599796465	0.0011114404533138554	0.0013824018171904122	0.0017653628141181483	0.0032667850723770092	
0.0446683592150963	0.000702170387688195	0.001142363433847451	0.0015603134582859066	0.0017785680652968273	0.004017928963500883	
0.05011872336272725	0.0005124187557394361	0.0011189356009084638	0.0014157603325966224	0.0018396610559283447	0.002838718171141781	
0.05623413251903491	0.0005045923839183558	0.001076719118988254	0.0013746860756633857	0.0018216195311041574	0.0032679544692630516	
0.06309573444801933	0.0007546916791306431	0.0012156180539560826	0.0015475308235651506	0.002064622884766834	0.002949018575043597	
0.0707945784384138	0.00080673936148899	0.0013463493532519814	0.0017488692959447933	0.0020764361964389156	0.0036853359965565544	
0.07943282347242814	0.0014886663522788376	0.0021164988754237874	0.0026123477434197703	0.0031523300512993468	0.004452237062770674	
0.08912509381337459	0.0034323630071197656	0.0048295119662248	0.00544681549361896	0.006071292282188634	0.007676273324527682	
0.1	0.007739294235552723	0.009135631183417493	0.009627328701537135	0.010448357030923582	0.01178986115902743	
0.11220184543019636	0.018565930617534213	0.021752412973290444	0.022346321972368445	0.022894629147503703	0.025460290929590654	
0.12589254117941676	0.03331916688912881	0.03489708571793378	0.035538472832886206	0.0363702887690377	0.04047616420015503	
0.14125375446227548	0.04860779519941707	0.05011194895018106	0.050846093498919095	0.05159283636783242	0.05326116746142244	
0.15848931924611143	0.06766081888620602	0.07034339051365407	0.0712154877464751	0.07173217275411975	0.07320617370914183	
0.1778279410038923	0.0960287871883354	0.09817580629127219	0.09873812225633899	0.09931582467414315	0.10246464193075748	
0.19952623149688797	0.13119125631734646	0.13344386736999533	0.13427021403741743	0.13492162903099675	0.13769773206880892	
0.223872113856834	0.2479020863877318	0.2505238789399668	0.25126419016891377	0.25199225726057406	0.254252581347243	
0.25118864315095807	0.41582336233436906	0.41811519826055943	0.41909457210517065	0.4197620578812281	0.42241021471286605	
0.2818382931264455	0.5636660088832711	0.5661864766242999	0.5672907854932396	0.5680406302526356	0.5702538861898806	
0.31622776601683794	0.9312180149367745	0.9343590839594447	0.9352741703740042	0.9360605777053688	0.9377446117420785	
0.35481338923357547	1.1152264173045023	1.1169551688661217	1.118102233656236	1.1189070555505243	1.1205523409703897	
0.3981071705534973	1.3806410853487483	1.383504333491612	1.3845238624174554	1.3854431908475218	1.3882263069520113	
0.44668359215096326	1.6787325806635756	1.6813495722905265	1.6820548416919823	1.682837329650851	1.6845736450517836	
0.5011872336272725	1.8085846543650554	1.811079167221743	1.8118511770468868	1.8125976228980747	1.8147617182220959	
0.5623413251903491	1.793525004582008	1.7968096086512024	1.7976858393125918	1.7986121141392428	1.8010880825591293	
0.6309573444801934	2.0076041851567137	2.0135439177059413	2.0147330224495787	2.016001576651268	2.019044809226051	
0.707945784384138	2.5824694390835243	2.5861324412161015	2.587243991375085	2.5887196731142974	2.590674677854408	
0.7943282347242817	2.1975934909057084	2.202850319625949	2.20561304321975	2.2087492908834148	2.216374189793338	
0.8912509381337459	3.390033546401489	3.3966845803186434	3.400869668413516	3.4048280855440898	3.41811270932687	
1.0	8.3042200362874	8.359148867658202	8.370889504160589	8.384143001664752	8.424797104039945	


==> data/fig_sample_rate_lide_points_11_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963736072053539	0.0014691538882989814	0.0019739873019516845	0.002327063898134569	0.0031326030086777945	
0.011220184543019636	0.0006360042261356706	0.0013124191060175582	0.0018459028123080398	0.0022365429622465643	0.004377772082165965	
0.012589254117941675	0.0008438744858468615	0.0015569715135450126	0.0020230760030712034	0.0024370838340252447	0.003999390175335039	
0.01412537544622754	0.0007421528369895477	0.0014083102578894098	0.0017555689226578576	0.002078261720481981	0.003129106638010857	
0.015848931924611134	0.000703913275452119	0.001490401415781446	0.0018083829623831821	0.002298655643863136	0.0042883433197632515	
0.01778279410038923	0.0005838186376344686	0.001448383811082335	0.0018289679308887696	0.0022825561273668773	0.0031884152647817274	
0.0199526231496888	0.0004318970015545042	0.0014024938415727489	0.001814521305269615	0.0023494902397967216	0.00393535460098065	
0.0223872113856834	0.0005509843676518514	0.001509038519173473	0.001851006350802295	0.0021690504395143824	0.004041811194169322	
0.025118864315095794	0.000823096483138028	0.0014210008335740893	0.0018203186198296637	0.002379446590498382	0.003197637466543383	
0.028183829312644536	0.0007211862838050779	0.001378657748128221	0.0016705358736567285	0.0021955608387169627	0.005387862355978512	
0.03162277660168379	0.0007821825915902056	0.0013102660533705485	0.001694224212413043	0.0021518360343825843	0.0042945909818565935	
0.03548133892335755	0.0007481888713419366	0.001255111283028709	0.0016140701382066193	0.0020062541167927264	0.004530934974253102	
0.039810717055349734	0.0004911700549366249	0.001391959207747782	0.0019018835955284192	0.0024679528497161974	0.004363684153918765	
0.0446683592150963	0.0007198895960891487	0.0015437913539173716	0.001917011662569678	0.0023573950301118357	0.0044369240185827535	
0.05011872336272725	0.0007238435329298087	0.0014257461292309327	0.0017647585314853889	0.0021966043964286542	0.0038704367409921506	
0.05623413251903491	0.0006246326274100261	0.0014373677350698667	0.0018060989567324737	0.0021022840097941024	0.003931641959047397	
0.06309573444801933	0.0006184694661212593	0.0013168177610916108	0.0017803624148206886	0.0022795334140550466	0.004263849504925509	
0.0707945784384138	0.0007423833754684389	0.0013602876699135395	0.001689202847831379	0.0023490453698380553	0.003786640564878554	
0.07943282347242814	0.0013892279001157886	0.0024255368560839167	0.0029332210813615965	0.0036641866917650812	0.004830275426414358	
0.08912509381337459	0.012042191548371503	0.013626270661940816	0.014820417317997457	0.015659175788909838	0.01668173688337113	
0.1	0.022880173059238576	0.026795405309841442	0.06174901981068637	0.09697217180625328	0.12808420547586133	
0.11220184543019636	0.036858308708097705	0.037472414262603254	0.03772517119086273	0.037927551919608206	0.038551644605412626	
0.12589254117941676	0.344855804480629	0.35819362317111997	0.36050584417864573	0.36411786800898127	0.3761067086456733	
0.14125375446227548	0.45050516668820034	0.4515329161393403	0.45204097046231184	0.45254769604908524	0.4544554716547774	
0.15848931924611143	0.5995915231801808	0.6009622673575163	0.6016923593445946	0.6023955477091729	0.6056507886703411	
0.1778279410038923	0.8084995369224932	0.8100639717626945	0.810808740692983	0.8112663165290968	0.8126389400248425	
0.19952623149688797	1.124452844404263	1.1332728476417167	1.1348098012329584	1.137112680221112	1.1409069190020056	
0.223872113856834	1.2420889915186037	1.2436749881835287	1.2442141185449074	1.2447293251568157	1.2471138094932723	
0.25118864315095807	1.1916669530059025	1.1927039178726688	1.4004611243009788	1.4021635667122565	1.406490199154521	
0.2818382931264455	2.252858235705323	2.266772812882441	2.26777937848722	2.2689005905183137	2.270669378918091	
0.31622776601683794	1.3802248856272814	1.5762002495624245	1.81667384354376	2.128451492619127	4.17282678526647	
0.35481338923357547	3.1462692087633877	3.7785293013738976	3.7828745937315325	3.872797897551858	34.674708584786465	
0.3981071705534973	4.860352240878481	4.863204485732764	4.864132889218194	4.865648646137951	4.879808235613867	
0.44668359215096326	5.430307089766376	5.871526238307924	7.863597442657546	7.8755936988890625	7.911697969678592	
0.5011872336272725	7.868932830964144	7.878820347413827	7.881321982046798	7.88469126030623	7.8893682722115654	
0.5623413251903491	6.082871456674035	8.382599000936985	9.459923965303872	10.942484905245323	14.577500097408135	
0.6309573444801934	3.350424557001263	6.481945039561711	10.432068228592405	13.074021889133782	34.33088288405942	
0.707945784384138	9.544063478042366	13.275258442114053	17.68544435597841	19.72145435169506	32.46588185239723	
0.7943282347242817	1.8557848219870652	3.416644982486493	5.1192000853726825	7.818322107488541	45.45879708710207	
0.8912509381337459	1.5583500441807572	4.292342970222893	11.256476773994361	42.285105515506565	315.3210917601599	
1.0	2.825531459569366	4.03088174414725	6.070723911607864	10.096838927107516	390.7900331616658	


==> data/fig_sample_rate_lide_points_11_oversample_16.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963730658128297	0.0014691542091994389	0.001973986728382326	0.0023270638046769226	0.0031326045527221343	
0.011220184543019636	0.0006360060270282628	0.0013124188982321918	0.0018459043280257851	0.002236543107900453	0.004377772004789181	
0.012589254117941675	0.0008438742543729083	0.0015569714920284044	0.0020230753037915818	0.0024370838134800035	0.003999390697325069	
0.01412537544622754	0.0007421522412759778	0.0014083105868921526	0.00175556844219439	0.0020782616801022988	0.003129106655589944	
0.015848931924611134	0.0007039132767438404	0.0014904013886948104	0.0018083831339670458	0.002298655538237304	0.004288345199221316	
0.01778279410038923	0.0005838187202573102	0.0014483833295891558	0.0018289669644982567	0.0022825570099620973	0.0031884136932889048	
0.0199526231496888	0.00043189647729351794	0.0014024950523031168	0.001814521619350629	0.0023494903194342053	0.003935355039349742	
0.0223872113856834	0.0005509848075513461	0.0015090386624495285	0.001851007926998958	0.002169052959969783	0.004041811043310479	
0.025118864315095794	0.0008230962990476385	0.0014209944456521225	0.0018203159355816077	0.002379443786549809	0.0031976352417216534	
0.028183829312644536	0.0007211963634047687	0.0013786574032413623	0.0016705296849980188	0.0021955480988826294	0.005387880700701679	
0.03162277660168379	0.0007821738075182858	0.0013102512640551216	0.0016942413065602546	0.002151801441794688	0.004294625872459645	
0.03548133892335755	0.0007482861115619007	0.0012551996642668896	0.0016141111412239476	0.0020062757091879615	0.004531080008341333	
0.039810717055349734	0.0004913368300141789	0.00139194742250668	0.001901587406604503	0.002467517722259437	0.004363360208052385	
0.0446683592150963	0.0007206512734628373	0.0015432647789820984	0.0019172055928025327	0.0023566136120517405	0.004435915261168064	
0.05011872336272725	0.0007218064001869855	0.001425772452575979	0.0017641952120301604	0.002198976527577146	0.003869460471994227	
0.05623413251903491	0.0006239224913100655	0.0014399143297222604	0.0018118514796289934	0.0020967933059947135	0.003924653570483943	
0.06309573444801933	0.0006165726486713233	0.0013300077195724646	0.0017825388745714888	0.0022583866957926217	0.004229142258790794	
0.0707945784384138	0.0008648932409725886	0.001252006394701436	0.0017209915191911305	0.002198641270634444	0.003840493516084432	
0.07943282347242814	0.0005178264559211322	0.0014355958269118027	0.0017509962312486065	0.0022152252352218528	0.003427962045024081	
0.08912509381337459	0.0006088027592195408	0.0013421806795989285	0.001884609050142086	0.0023234047354110405	0.003807440476442479	
0.1	0.0007621629680094468	0.0013376609615649454	0.0017287315267448511	0.0020548591534166514	0.004429129366639076	
0.11220184543019636	0.0004863977743796067	0.0012927411060887307	0.0017713114848046771	0.002258991827687439	0.0031457316211640743	
0.12589254117941676	0.0007004669031044879	0.0013920459462742375	0.0017607259892599984	0.0021490732271824773	0.003456674840533976	
0.14125375446227548	0.0005644708047908088	0.0014914219187369552	0.001926511173471642	0.0024910849565095475	0.003925242942427414	
0.15848931924611143	0.0005739479538586829	0.0014575815175298303	0.0018444265010933636	0.0024000349765371755	0.004236343503637477	
0.1778279410038923	0.0007982446192121635	0.0013115479740119789	0.001841659062115115	0.0023250798919997625	0.003662455132892895	
0.19952623149688797	0.0007379805348931135	0.0014663818470467438	0.0018041210058795348	0.002160202930349957	0.0038055522482998796	
0.223872113856834	0.00063629234354662	0.0012802525324328877	0.0017968107568700291	0.0023731124745421466	0.00372671926443716	
0.25118864315095807	0.0005716222823607412	0.0014167674764660166	0.0017241109015184736	0.0022555169662915623	0.003801066228540297	
0.2818382931264455	0.0008718325280794295	0.0013866953303888208	0.0017715852422238634	0.0022179488176936185	0.0034125844617490624	
0.31622776601683794	0.0006457815226469504	0.0015004740020101623	0.0018662737274204675	0.0022677503827398787	0.003328015215161181	
0.35481338923357547	0.0007974812466613764	0.001332896392779638	0.0017264909238300474	0.0020952805583767287	0.003918115051758047	
0.3981071705534973	0.0008477852364571546	0.0014542197452042274	0.0018052355458708237	0.0022768507680128187	0.0037782020724033984	
0.44668359215096326	0.000685557565251603	0.0013971431043212283	0.0017495561323705446	0.002157056702696649	0.004368475577981887	
0.5011872336272725	0.0009942542453386884	0.001468448962345189	0.0020120254457681027	0.0024040232614181613	0.004135237038348463	
0.5623413251903491	0.0006006689709396857	0.0014462579896867087	0.0018356474426844986	0.0022880022021270975	0.003998945474799493	
0.6309573444801934	0.00069288019434528	0.0013804270167880593	0.0018538743495633793	0.0025204806294398677	0.003938681533262256	
0.707945784384138	0.0006721656870451291	0.0012456780970332667	0.001697881083201987	0.002224291499321115	0.003842927796484534	
0.7943282347242817	0.0007702218931107687	0.0015505371556922454	0.0019641011525567704	0.0024131991427641893	0.0035729146437370315	
0.8912509381337459	0.001949184029802644	5.7342679402870615	10.81630087281899	16.8526780189126	66.03700541355343	
1.0	0.0005313106500231858	0.0016339984881232248	0.0022342133100549874	1.4750975551299077	6.509237267193346	


==> data/fig_sample_rate_lide_points_11_oversample_2.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963734102878638	0.0014691538604800403	0.0019739871840432433	0.0023270638706252974	0.003132603300547392	
0.011220184543019636	0.0006360043852166105	0.001312419100616415	0.0018459030783107323	0.002236542924873331	0.004377772287152414	
0.012589254117941675	0.0008438746427084886	0.001556971734187623	0.002023075815097782	0.002437083935502358	0.003999390497295787	
0.01412537544622754	0.0007421523574554412	0.0014083103493843668	0.001755569378651265	0.0020782617697088345	0.003129106838563946	
0.015848931924611134	0.000703913190606298	0.0014904012314625468	0.0018083828898302267	0.0022986556742762183	0.0042883433898576835	
0.01778279410038923	0.0005838185347372344	0.0014483835153777584	0.0018289678130315242	0.0022825565321966407	0.003188414726912146	
0.0199526231496888	0.0004318957803683023	0.0014024940390962633	0.0018145218354588919	0.0023494905173637613	0.003935355386023905	
0.0223872113856834	0.0005509848370160123	0.0015090379872436173	0.0018510058579946716	0.002169051080640119	0.004041811711706459	
0.025118864315095794	0.0008230971487279657	0.0014209976581509324	0.0018203167729726358	0.0023794432824072475	0.0031976399713987474	
0.028183829312644536	0.0007211965142965113	0.001378656610013245	0.0016705300463261187	0.0021955446691561457	0.0053878809096014	
0.03162277660168379	0.0007821744645621349	0.0013102513624691696	0.001694242475926856	0.002151807763360776	0.004294628003589703	
0.03548133892335755	0.0007482853921348952	0.0012552000284875655	0.0016141111356034626	0.0020062779802118413	0.004531073216074277	
0.039810717055349734	0.0004913341490582828	0.001391947484140104	0.0019015908505284366	0.0024675173054940916	0.00436336896513802	
0.0446683592150963	0.0007206500672526752	0.0015432644479699605	0.0019172059420766658	0.002356615484904146	0.004435925620523597	
0.05011872336272725	0.0007218087913531281	0.0014257745725311634	0.0017641965843748092	0.0021989782465770195	0.0038694594235988734	
0.05623413251903491	0.0006239226495460355	0.0014399091334482356	0.0018118468753690882	0.0020967967436564382	0.003924669466765183	
0.06309573444801933	0.0006165733956252367	0.0013299900137136158	0.0017825568497258448	0.0022584147803150563	0.004229189141055628	
0.0707945784384138	0.0008648058292045495	0.0012520617761935336	0.0017209278180187657	0.002198631170984323	0.0038403504141624905	
0.07943282347242814	0.0005180252167007303	0.001435381669876059	0.0017510770726356455	0.0022152451840479746	0.003427568216009858	
0.08912509381337459	0.0006088504772195005	0.0013416673682169135	0.0018838976951773305	0.002322986811475192	0.003808719445891821	
0.1	0.0007613301680521141	0.0013405773284499538	0.001728247586818307	0.002053607874703875	0.004432552899398474	
0.11220184543019636	0.00048612885991675277	0.0012827364190195303	0.0017757595792469894	0.0022490278859789966	0.0031406006800978607	
0.12589254117941676	0.000695230708323523	0.00139454383866796	0.0017360351547592548	0.002159447358413138	0.0034819512845959285	
0.14125375446227548	0.0005403814935043257	0.0015404777008971972	0.001933188314474138	0.00245921991160138	0.003842040184812505	
0.15848931924611143	0.00274530098242007	0.003291224712999071	0.003589084038723423	0.003830462063278691	0.004807799117324424	
0.1778279410038923	0.014153344976127673	0.01585928337984372	0.016569964633427456	0.01710558180009105	0.018826109580881795	
0.19952623149688797	0.13993652456515004	0.15009035617886857	0.15393970774596974	0.1598784948137667	0.17251298456437814	
0.223872113856834	0.17776721133547688	0.1799851981223176	0.20597590936861165	0.3418198233856691	0.3717102532520285	
0.25118864315095807	0.25072990406157764	0.2518751259461294	0.25223959888920905	0.25281011839597284	0.2541409351940455	
0.2818382931264455	0.4184045734869945	0.45431044186234815	0.4582298915935353	0.4604441404324611	0.46969795668732867	
0.31622776601683794	0.5748941340473219	0.5768570487809391	0.5773609528470999	0.5778892693012823	0.5794431723071743	
0.35481338923357547	0.8983908286716593	0.9015070994901357	0.9035227846924005	0.9047347777123973	0.9080455093892921	
0.3981071705534973	1.1258601572860576	1.1291561591352501	1.132117313374677	1.1395933224897943	1.1466628894943824	
0.44668359215096326	1.0735626855225653	1.074544967755642	1.074936326317022	1.0752855920414064	1.076150709262404	
0.5011872336272725	2.175024538603543	2.1807563985033243	2.181664479389986	2.1828002509467836	2.1850410693047553	
0.5623413251903491	1.8881429936305898	2.4021169156191537	2.4047885852830673	2.408185284240915	2.4176412177750004	
0.6309573444801934	1.3306001457035859	2.6574330643720163	2.67340701118951	3.1336905319558923	3.76661119587917	
0.707945784384138	0.9697033311649937	1.733795203864994	1.9129940840399993	2.0901457483085126	3.1335630904497065	
0.7943282347242817	1.4953870472510125	2.108323135716764	2.256117844230427	2.707528860705466	6.830736562630453	
0.8912509381337459	1.4667589675661983	2.2613577382357906	2.558139172427218	3.0047755013046578	5.807801494619832	
1.0	1.7835512917544358	2.5135101453121584	2.896353915175631	3.1761612563337165	5.112053520410648	


==> data/fig_sample_rate_lide_points_11_oversample_4.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963733841933846	0.00146915387348122	0.0019739872269384654	0.0023270638697299056	0.0031326042751673566	
0.011220184543019636	0.0006360040937605328	0.0013124190006877554	0.001845903184348708	0.0022365429404061503	0.004377771987505929	
0.012589254117941675	0.0008438746300664175	0.0015569718120709039	0.002023075872927244	0.002437083172736495	0.003999390594974246	
0.01412537544622754	0.0007421523761424159	0.0014083103037827445	0.0017555692209550197	0.0020782617249986684	0.003129106783737019	
0.015848931924611134	0.0007039130423119335	0.001490401128756206	0.0018083829772893177	0.002298655546414516	0.00428834390351568	
0.01778279410038923	0.000583818631461789	0.001448383558802187	0.0018289675694809098	0.0022825566495628226	0.0031884138647176297	
0.0199526231496888	0.00043189612071243216	0.001402494136227601	0.0018145217367705135	0.0023494904261441916	0.0039353552601129925	
0.0223872113856834	0.0005509849699070972	0.0015090381676387237	0.0018510060077617863	0.0021690515789076913	0.00404181191928891	
0.025118864315095794	0.0008230972658363119	0.001420994931054822	0.0018203164421221442	0.0023794438708542474	0.0031976404640557494	
0.028183829312644536	0.00072119596829238	0.0013786570645513312	0.0016705301752586131	0.0021955452563333314	0.005387881774296783	
0.03162277660168379	0.0007821744714530351	0.0013102520480967532	0.0016942423626113388	0.0021518064506336754	0.00429463073804699	
0.03548133892335755	0.0007482848285621598	0.0012551998788223012	0.0016141110142110617	0.0020062776242076455	0.004531074694752483	
0.039810717055349734	0.0004913354312226476	0.0013919470825174197	0.0019015872926094952	0.0024675174220303206	0.004363366458794202	
0.0446683592150963	0.0007206513517727169	0.0015432639626104144	0.001917206074110108	0.0023566159158907177	0.004435920216466997	
0.05011872336272725	0.0007218066584260112	0.0014257736564259767	0.0017641961910161157	0.0021989795170770385	0.0038694602130259293	
0.05623413251903491	0.0006239222155524674	0.0014399148799296817	0.0018118548136495803	0.002096791308190705	0.003924658338896222	
0.06309573444801933	0.0006165724320932093	0.0013300075285800975	0.001782542830025466	0.0022583870529613932	0.004229143899458223	
0.0707945784384138	0.0008648926757772801	0.0012520073511662372	0.001720990959734724	0.0021986403724784244	0.003840487561308916	
0.07943282347242814	0.0005178268297892403	0.0014355983426106943	0.0017510008310499502	0.00221522557044923	0.003427955929240087	
0.08912509381337459	0.0006088013670510556	0.001342181711422641	0.0018845949581378048	0.002323401238698653	0.0038074443282617035	
0.1	0.0007621632074286103	0.0013376648497242963	0.001728726436560316	0.002054849379104136	0.004429133951884183	
0.11220184543019636	0.0004864068381238502	0.0012927333411240287	0.0017713183168321254	0.002258985484724684	0.0031457207887412865	
0.12589254117941676	0.0007004617739299339	0.0013920421383492579	0.001760702132345061	0.002149093843587279	0.003456716378556512	
0.14125375446227548	0.000564564751772688	0.0014914464027100738	0.0019266421649199042	0.0024912115829204802	0.003925347614321935	
0.15848931924611143	0.0005740938490541308	0.0014577204216903194	0.001844620250926625	0.0023997311098647315	0.00423611857122784	
0.1778279410038923	0.0007978779272280404	0.0013111952180234177	0.0018410417991300558	0.0023259466430452305	0.0036612271323480734	
0.19952623149688797	0.0007375087943653012	0.0014645075307745908	0.0018044849697015787	0.0021623164603433885	0.003802283570884395	
0.223872113856834	0.0006440352854958891	0.0012833285695644603	0.0017931502033183373	0.002368494399224894	0.003720471206948985	
0.25118864315095807	0.0005823863762269512	0.0014050832891658548	0.0017195167507875991	0.0022661283995914026	0.003797433151828444	
0.2818382931264455	0.0007784414205946822	0.0014065785206175655	0.0017712584105143054	0.002230852115170094	0.003562085293856389	
0.31622776601683794	0.0004996714902586883	0.001549278826710098	0.0018403201757264545	0.0023087193092858776	0.003665515238931465	
0.35481338923357547	0.020446895261399638	0.022026765192931817	0.022658130786819324	0.023220227975186622	0.026507171231188415	
0.3981071705534973	0.12961084732274708	0.13514431399091864	0.13768389466035302	0.13985454636707106	0.14792915708917712	
0.44668359215096326	0.14983134004725143	0.15404316389677547	0.16321207827600379	0.16517478652765422	0.1721414440551246	
0.5011872336272725	0.22377520593721315	0.22499922920974308	0.22537937801691893	0.22568705488073787	0.22656183520484288	
0.5623413251903491	0.27600407840551233	0.2790973489893219	0.2800835864211373	0.2813021923076956	0.3296842797833078	
0.6309573444801934	0.5539695561130938	0.5567540239522607	1.0059711878245094	1.0082640838231565	2.4054756059759272	
0.707945784384138	0.7004911690444907	0.75217231342564	1.370045412511145	1.769948567391111	3.623511799652197	
0.7943282347242817	0.47018515077667056	1.047243659703637	1.339272131132875	1.447327238132274	2.2759826464025994	
0.8912509381337459	1.386105752262094	2.2319223047849985	3.171278580807282	4.280008345198205	8.27013594406901	
1.0	1.6863333878992062	2.121837118504473	2.475176670048027	2.8626441765208632	4.4928342459761454	


==> data/fig_sample_rate_lide_points_11_oversample_8.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963737102536848	0.0014691539794701356	0.001973987330449398	0.002327063841502503	0.0031326060021822128	
0.011220184543019636	0.0006360060041771413	0.001312418959369276	0.0018459032585899367	0.0022365429855941196	0.0043777721390940915	
0.012589254117941675	0.0008438744868086023	0.0015569715046245246	0.002023075584473761	0.002437083429139402	0.003999390574362549	
0.01412537544622754	0.000742152387946103	0.001408310475785844	0.0017555688561676952	0.0020782617278167505	0.0031291065316682944	
0.015848931924611134	0.0007039131437356759	0.001490401199283954	0.0018083830204923767	0.002298655545255338	0.004288345379705103	
0.01778279410038923	0.0005838186515982692	0.0014483832971702477	0.0018289672211083653	0.002282556685861578	0.0031884131659841264	
0.0199526231496888	0.0004318963177257217	0.0014024943665964453	0.001814521821834659	0.002349490289586935	0.0039353553706069294	
0.0223872113856834	0.0005509848386354909	0.0015090380672041306	0.001851006998562677	0.002169052640568285	0.004041811507608897	
0.025118864315095794	0.0008230969418090816	0.0014209948250372886	0.0018203162613561613	0.0023794433716891623	0.0031976390369797348	
0.028183829312644536	0.0007211961413224825	0.0013786571175260153	0.0016705300533280338	0.0021955475246924093	0.00538788130723137	
0.03162277660168379	0.0007821741072008187	0.0013102518075358987	0.0016942420112628976	0.002151804855400672	0.00429462771889715	
0.03548133892335755	0.0007482844017217268	0.001255199719950175	0.001614111185977492	0.00200627600699316	0.00453107686110749	
0.039810717055349734	0.0004913364097470348	0.0013919473362252444	0.00190158695715451	0.0024675174835768554	0.004363363546260565	
0.0446683592150963	0.0007206554122645392	0.0015432646817760995	0.001917205347468005	0.0023566137493738716	0.004435917876540272	
0.05011872336272725	0.0007218065750546715	0.0014257719238543155	0.0017641960563288149	0.0021989797885211375	0.0038694608169986162	
0.05623413251903491	0.0006239222159166535	0.0014399147735463128	0.0018118537799524052	0.0020967917767538732	0.003924657020977878	
0.06309573444801933	0.0006165727628876744	0.0013300072766817025	0.0017825402193728146	0.0022583871015905387	0.00422914615958187	
0.0707945784384138	0.000864891532742219	0.001252005968869642	0.001720991110043832	0.0021986413542469446	0.0038404877559355638	
0.07943282347242814	0.0005178265564688125	0.0014355984230256726	0.0017510002192933582	0.0022152278367552317	0.0034279578841395282	
0.08912509381337459	0.0006088018624351824	0.001342182103847245	0.001884603953360812	0.002323401068828673	0.003807442588094587	
0.1	0.0007621634831457146	0.0013376592834963511	0.0017287294270638214	0.0020548575542201045	0.004429129835072673	
0.11220184543019636	0.000486397317091755	0.0012927394016026643	0.0017713123580277634	0.0022589932200499764	0.003145730370640555	
0.12589254117941676	0.000700467852801969	0.001392038614261213	0.001760722569850351	0.0021490718949975767	0.0034566848200786315	
0.14125375446227548	0.0005644713142309891	0.0014914242717530952	0.0019265240476630434	0.002491083463719696	0.0039252274160789125	
0.15848931924611143	0.0005739502988922194	0.0014575833446918225	0.0018444304229376651	0.0024000306123838494	0.004236338524014318	
0.1778279410038923	0.0007982450515231173	0.0013115413824724325	0.0018416573448329955	0.002325081623946647	0.003662456352815844	
0.19952623149688797	0.0007379918529365275	0.001466379806099955	0.001804122569945067	0.002160212319403505	0.0038055262222018143	
0.223872113856834	0.0006363072897004809	0.00128025739803288	0.0017968244119926742	0.0023730976714709745	0.0037267154819072604	
0.25118864315095807	0.0005716393794586327	0.0014167385626330169	0.0017240932600955544	0.0022555533899155465	0.0038010766825920333	
0.2818382931264455	0.0008719038591380674	0.0013867838901180378	0.0017715891999352546	0.0022179663667672034	0.003412669851979459	
0.31622776601683794	0.0006455471872446304	0.001500512117938399	0.0018661875875943471	0.0022676846196767954	0.0033281451665275338	
0.35481338923357547	0.0007976356515837972	0.0013334708229138519	0.001727088932796757	0.0020951733430188834	0.003919215704507733	
0.3981071705534973	0.0008490253723277465	0.0014547494088948667	0.0018069889700624362	0.0022755948533634126	0.0037810481909246476	
0.44668359215096326	0.0006899657739402163	0.0013948480143845155	0.0017505057555068802	0.0021630954573012527	0.004360194466757181	
0.5011872336272725	0.0009907009579046666	0.0014668252668307454	0.002002774166642862	0.0023965104744411436	0.004116713561017391	
0.5623413251903491	0.0006919264889696123	0.0015281001050624755	0.00178837013660822	0.00226298120774254	0.004024965708372558	
0.6309573444801934	0.002286141719924599	0.004089403944218249	0.004757279644785364	0.005488509338964134	0.007403392099686849	
0.707945784384138	0.029275689779863247	0.032338079249915656	0.03362706097969585	0.034241022625524926	1.5423983416857636	
0.7943282347242817	0.09208639670843058	0.09784674818558273	0.09956022218599747	0.10169707754718031	0.12769748384436788	
0.8912509381337459	0.11370591971045126	3.8897730912343387	4.783658425096262	6.647367774782719	54.74587948197918	
1.0	2.2796903012231	2.8555866320127565	3.1197606877362603	3.8229240056055787	9.839528430012235	


==> data/fig_sample_rate_lide_points_13_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963735531013118	0.0014691541502856338	0.0019739866307400037	0.0023270638678084214	0.00313260451728459	
0.011220184543019636	0.0006360060004265587	0.0013124189172306641	0.0018459025524388017	0.002236542898883585	0.0043777720499641555	
0.012589254117941675	0.000843874030068801	0.0015569716402635604	0.0020230759722329843	0.0024370836755129147	0.003999390517351712	
0.01412537544622754	0.0007421527805194177	0.0014083102105732848	0.0017555691925892894	0.0020782620102590575	0.0031291059256603735	
0.015848931924611134	0.0007039124862386517	0.0014904014189122314	0.0018083830323239805	0.0022986555840510464	0.004288343394377184	
0.01778279410038923	0.0005838187056130337	0.001448383611616407	0.0018289668017705113	0.0022825565566903902	0.003188413407226185	
0.0199526231496888	0.0004318964326806353	0.0014024943962917071	0.0018145210973583873	0.0023494903080860745	0.003935354914007741	
0.0223872113856834	0.0005509844001283126	0.001509037193165888	0.0018510062928372088	0.00216905074832606	0.004041810234607718	
0.025118864315095794	0.0008230974228043058	0.0014209994644800816	0.001820316094784084	0.0023794438714482944	0.0031976370218379144	
0.028183829312644536	0.0007212006339891642	0.0013786562922706593	0.0016705258136264865	0.002195539104618419	0.005387886989213651	
0.03162277660168379	0.0007821738305740372	0.00131025187309808	0.0016942377940444239	0.002151807619292464	0.0042946253324139235	
0.03548133892335755	0.000748277219465093	0.0012551921815601782	0.0016141072878016593	0.002006275837912475	0.004531060908716814	
0.039810717055349734	0.0004915237879753601	0.0013920524918034076	0.0019015040892453423	0.0024674992401192207	0.004363424610294071	
0.0446683592150963	0.0007205614054413579	0.0015433277532477668	0.0019171780863095295	0.0023567157109837897	0.004436050504367616	
0.05011872336272725	0.0007221179888103542	0.0014257789128774906	0.001764276832016318	0.0021986334399335403	0.0038696059101853576	
0.05623413251903491	0.0006240529360188905	0.0014393373233476672	0.0018110524471531676	0.0020975091765417573	0.003925891612997877	
0.06309573444801933	0.0006166832915020203	0.0013316644706022126	0.0017798221685396062	0.0022564142357220525	0.004227683455924583	
0.0707945784384138	0.0008533505072754636	0.0012559809755278005	0.0017086927669664991	0.002198956293636539	0.003863308000405158	
0.07943282347242814	0.0013153017048798438	0.0031636065973475133	0.003698083480498572	0.004339761070066499	0.006666877390010528	
0.08912509381337459	0.01609400433551716	0.017183299688537903	0.017588033467501367	0.017945178858635044	0.018944273570440835	
0.1	0.13766735570871536	0.15529472541139963	0.16440735849856902	0.16989379328775223	0.1885517424180648	
0.11220184543019636	0.04721774428689298	0.04789478245044175	0.04813288036850011	0.048324689038148946	0.048996517686009954	
0.12589254117941676	0.277410924112461	0.2815693646374622	0.28738262129728637	0.29271945142070244	0.29614563581030695	
0.14125375446227548	0.4233522055842122	0.42455424788647156	0.42505814212802884	0.4257308262603007	0.4274858015770087	
0.15848931924611143	0.6390975960340097	0.6410783490763758	0.6418167037136027	0.6423133202651867	1.0999311086645505	
0.1778279410038923	0.9534734487331562	0.9550996317062032	0.9558785044619986	0.9563642024159258	0.9574606729398238	
0.19952623149688797	1.0097870875722799	1.0126610790502695	1.0134317808802948	1.01414719073563	1.0155753562858374	
0.223872113856834	1.233904219484776	1.2374835861769196	1.2382718678584737	1.2399262987413993	1.2591350694227568	
0.25118864315095807	2.266286858385774	2.2682402934625143	2.268776288530369	2.2691621680164644	2.2702731291457963	
0.2818382931264455	2.9284891497145003	2.932604883933542	2.933316848011885	2.934110275913291	2.935379194615334	
0.31622776601683794	1.681965295207345	7.302772471543207	14.883282478444414	23.033105981476872	2857.721708182902	
0.35481338923357547	1.780612813206973	9.292326427355878	15.339977389904037	39.25760571531024	1757.3620040114859	
0.3981071705534973	5.41476549253707	5.416782124789252	5.4180374650528975	5.419393204254321	5.428872013098633	
0.44668359215096326	3.123808044070908	9.184132111232516	13.318031859802486	22.633622279138063	564.4463836692798	
0.5011872336272725	8.708467466908417	9.157146050222169	9.19893124596538	9.223663035695305	9.867566795484578	
0.5623413251903491	9.840711626513297	13.538668983355466	15.296131272699824	17.69353895749634	51.22795896276917	
0.6309573444801934	3.3515900384837574	6.227197869989931	9.206245588116465	12.838502228033043	225.80945596750334	
0.707945784384138	2.280927267754461	3.534817637596383	4.967299289005792	7.72579236126823	2470.3481064926705	
0.7943282347242817	3.388472176544737	6.979129807535879	12.138797522743523	31.90904019012229	4618.418011106508	
0.8912509381337459	1.8683835948817622	3.3323163741667123	4.644715524567372	7.726253111221661	3053.919570896317	
1.0	1.3739095576716134	3.0426954560293744	3.7373786473267616	5.392491876130671	2750.683516232737	


==> data/fig_sample_rate_lide_points_15_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963723503218141	0.0014691538642528348	0.001973986552307889	0.0023270640273814628	0.0031326051139968034	
0.011220184543019636	0.0006360066756768711	0.0013124188079574274	0.0018459051282353402	0.002236542773760334	0.004377773216910486	
0.012589254117941675	0.000843872317874446	0.0015569683900982	0.002023077036129837	0.0024370813093589037	0.0039993919679284645	
0.01412537544622754	0.0007421536191137864	0.0014083107083812058	0.0017555685010705539	0.002078261461809793	0.003129105584093801	
0.015848931924611134	0.0007039112819915127	0.0014904024931782802	0.001808382471417074	0.0022986558680118015	0.004288343553923867	
0.01778279410038923	0.0005838194402813545	0.0014483841369508721	0.0018289668313058974	0.0022825555675411234	0.003188412045324499	
0.0199526231496888	0.000431897348660384	0.0014024967910562691	0.0018145207209065422	0.002349489747051248	0.0039353539875497355	
0.0223872113856834	0.0005509836820818682	0.0015090353330495516	0.001851006266944409	0.002169051328656934	0.004041810607662845	
0.025118864315095794	0.0008230973890868047	0.0014209992425873517	0.0018203166695015286	0.002379443130018922	0.003197638342155075	
0.028183829312644536	0.0007212057440709124	0.0013786492453338112	0.0016705266042300274	0.0021955345055247886	0.005387893204356247	
0.03162277660168379	0.0007821690087067246	0.00131025880316242	0.0016942380331756207	0.002151806591497914	0.004294623508772949	
0.03548133892335755	0.0007482710065034296	0.0012551889096133462	0.0016141189192593534	0.0020062760301866973	0.004531056973986448	
0.039810717055349734	0.0004911288713970332	0.0013917402067622547	0.0019017271607518352	0.002467590779473797	0.0043633136752355625	
0.0446683592150963	0.0007206408774153788	0.0015432738581835337	0.0019171994892914043	0.0023566268173019775	0.004435940548502716	
0.05011872336272725	0.0007218586760469875	0.0014257901760904607	0.0017642157096187884	0.002198907288575568	0.0038694833188955935	
0.05623413251903491	0.0006239557855794721	0.0014398530865044514	0.0018117190609257267	0.002097151260866456	0.00392493422368729	
0.06309573444801933	0.0006167733748353875	0.0013230504621271609	0.0017818055136225766	0.0022753873818566624	0.0042551834743095596	
0.0707945784384138	0.0008287161889825216	0.0012682404510663543	0.0016707947507116037	0.002178368396473951	0.003741675233572899	
0.07943282347242814	0.0037863264225682686	0.005962611395418511	0.00651903790621158	0.007192372699068191	0.008857903336693923	
0.08912509381337459	0.016476527471872896	0.017752824853267624	0.01826261876027302	0.018668546624372753	0.019694469249761305	
0.1	0.13747642746791608	0.14164260375487533	0.15107736559287363	0.15909910051081982	0.19878569874706287	
0.11220184543019636	0.0489014881139104	0.04956980662609587	0.04978804431187758	0.050029315953973176	0.05076070974393848	
0.12589254117941676	0.335154449293137	0.3540590691037808	0.35467968858597293	0.3552752743355424	0.35683150244882916	
0.14125375446227548	0.43737086792042823	0.44206811682126823	0.4429921810485341	0.4438630391125074	0.44703811342551325	
0.15848931924611143	0.8783578098914656	0.8803943289552294	0.8812051914469183	0.8824021901557978	0.884605052535968	
0.1778279410038923	0.9900449578563365	0.9937785915464473	0.9953682721473899	4.914005179439684	2143.544140174345	
0.19952623149688797	1.1935331822919377	1.1952372085612297	1.1958108003507402	1.196541257165742	1.1992527224065048	
0.223872113856834	0.8631519739580165	9.104689513125251	29.655727212375638	66.38094919479889	4282.104351173223	
0.25118864315095807	2.2843899098727363	2.2981551915203142	2.2992537033176874	2.300018705388619	2.401323756784123	
0.2818382931264455	1.3132712947113119	3.364603556522046	3.365642917324977	3.36710931927595	41.505740699535075	
0.31622776601683794	1.1640673644246822	12.929616760388786	51.61153105211912	551.41999167977	4071.8225517333713	
0.35481338923357547	2.010979443698007	24.023648412287198	74.90028355549967	721.8299642495523	4769.410827246208	
0.3981071705534973	2.2331670073998175	6.393071047767643	10.435973891360351	15.67505707616569	461.8999649629208	
0.44668359215096326	2.7999604832219402	5.670414919305423	6.446636112331202	7.5444542166937865	12.827569676539627	
0.5011872336272725	8.584565594631599	75.64028793053333	189.5099316607413	428.2184790851479	4441.214156010809	
0.5623413251903491	3.9755276947080653	7.63119851485276	15.110107441314891	97.29749983816768	2020.89755761775	
0.6309573444801934	4.309413753191533	9.30520609394215	18.60612393149315	141.7029810420951	2605.772641508868	
0.707945784384138	12.265765115836436	172.97588729462575	630.8189645513909	949.8605148460096	2761.4140541619045	
0.7943282347242817	6.1657456369113355	31.7955049472664	235.18761179775413	836.1244893605583	4293.91594637292	
0.8912509381337459	2.2816650902748066	4.892724679509029	7.221074611604527	17.600435000963998	2537.641963001762	
1.0	3.3256101972700582	8.012659870774378	20.272024740587717	120.15294395115338	2848.883623082453	


==> data/fig_sample_rate_lide_points_17_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006998773396161254	0.0014731766456844639	0.0019738863372143964	0.002327034483466774	0.0031288055329255094	
0.011220184543019636	0.0006327022360131226	0.001316172330149152	0.0018449055457927404	0.0022386311282282063	0.004372163053879528	
0.012589254117941675	0.0008439092989268337	0.0015635527487651573	0.0020188727371220788	0.0024444017298538533	0.003989061800818136	
0.01412537544622754	0.000735757871811892	0.0014058427745584764	0.0017529617709958949	0.0020740137513918333	0.0031313650605507273	
0.015848931924611134	0.0007100267209400542	0.0014843532237245466	0.0018096014753535934	0.0022975750465817437	0.0042883710736338265	
0.01778279410038923	0.0005792718333487755	0.0014490562184196055	0.0018297041264988359	0.0022884210396941747	0.0031970200215134747	
0.0199526231496888	0.0004246243120314202	0.0014050036181868938	0.001807514210001425	0.0023474770912396492	0.0039459341207147385	
0.0223872113856834	0.0005486288041637707	0.0015161635475275628	0.00184842673474077	0.002167920246828677	0.00404209183293169	
0.025118864315095794	0.0008158187688161476	0.0014235922722145794	0.0018178448083040453	0.0023822332850520376	0.0032095099242924695	
0.028183829312644536	0.0007111824974485453	0.0013961074248499171	0.0016556917761160052	0.0021829015079954514	0.005458106643406418	
0.03162277660168379	0.000786893402557137	0.0013097362093303674	0.0016915632228122796	0.0021569443261488545	0.004285707825725887	
0.03548133892335755	0.0007528458865297593	0.001256963188697537	0.0016089262155589204	0.0020083524950172873	0.004535099949552945	
0.039810717055349734	0.0004914039033895617	0.0014024968244318369	0.0018904183716517546	0.0024689293353727746	0.004351910336424682	
0.0446683592150963	0.0007155630526325509	0.0015461080832822281	0.0019152815720823238	0.002358732456189816	0.0044402064235452765	
0.05011872336272725	0.0007189251022668573	0.0014243096151620152	0.0017689848915179752	0.002189484862749851	0.0038696686990653414	
0.05623413251903491	0.0006253561896811486	0.0014397405717812282	0.001812635662077448	0.0021033438694103668	0.003932860733052493	
0.06309573444801933	0.0006066519820044776	0.0013455995511385552	0.0017766852008808767	0.0022338714465200606	0.004192385654959162	
0.0707945784384138	0.0008206167520379693	0.0012543123217021758	0.0016698497909829707	0.0021730262983818646	0.003934903672864486	
0.07943282347242814	0.0035265606463256924	0.005968009712918675	0.006870796008211296	0.007677565405254852	0.008916127967431759	
0.08912509381337459	0.015758763237750155	0.0175327427889825	0.018610794228128783	0.019279522259725068	0.02038192289451022	
0.1	0.14384793425758255	0.15005000808011745	0.16909213140474147	0.174673491385178	0.1846452135475793	
0.11220184543019636	0.04723199211686366	0.04802908338678867	0.04826588775099798	0.04851472648079927	0.049261186382415764	
0.12589254117941676	0.2735418698717925	0.2745641643904538	0.27502824121266245	0.27553230241041504	0.27683971683054526	
0.14125375446227548	0.46272441261866204	0.4646112237052945	0.4651096690397173	0.46548594048126685	0.4673306416970703	
0.15848931924611143	0.8658280393793203	0.8683024725387355	0.8693310215999186	0.8700144589179025	0.8717083881501918	
0.1778279410038923	1.2147799896185285	1.2172045619481928	1.2176000635078763	1.2180823809880117	1.2195212539433828	
0.19952623149688797	1.00045771062851	1.0016778606263073	1.0020271824592817	1.0023658798035107	1.0034889367184623	
0.223872113856834	1.2121836590148651	1.2160535983232772	1.2170234447710295	1.2178946544646203	1.2202492999577637	
0.25118864315095807	1.7268319661646878	3.0094518636368472	3.011493735577437	3.0128765554803634	3.0216718174465953	
0.2818382931264455	2.810230986236624	2.8240235667794167	2.826891159665654	2.829018625557922	2.8328596914541584	
0.31622776601683794	1.962436445961042	4.3004663984108	4.302329620940712	4.304299601896268	6.646231512884998	
0.35481338923357547	1.7139312797491957	12.689281582577163	20.077787715127073	32.996418315016356	1191.9679678554212	
0.3981071705534973	6.332802460933278	6.359213054320158	6.362138578331091	6.364274659703966	6.369513749197212	
0.44668359215096326	4.06728392426425	8.311191766266248	9.989906971233701	9.995449078607898	19.26621795392992	
0.5011872336272725	7.729389234290239	17.642045271302763	28.910791854953175	63.60146011047795	3379.88828417713	
0.5623413251903491	2.057580515784754	3.6997483081598284	4.660690763553397	6.130099047404636	17.871307068274966	
0.6309573444801934	2.9003753957681018	5.3113946224736655	8.76673034746729	18.98380760963638	1574.4938670274669	
0.707945784384138	4.893918515376662	11.192232097705599	39.283978383861296	124.23155091582967	1087.9640837729207	
0.7943282347242817	1.6296790974583522	4.283756878672985	6.652546464023187	10.34278096380657	1497.1878431697116	
0.8912509381337459	3.8072383340537668	10.595394843766563	25.232210800621637	55.23504626383067	259.6302421231913	
1.0	2.8398762456183144	5.073252626016611	9.241529895689048	352.5282456481335	2600.534194715255	


==> data/fig_sample_rate_lide_points_19_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006665100586618982	0.0014502800925725915	0.001990135457138944	0.0023372309778789593	0.0031700332297039534	
0.011220184543019636	0.0006743944336378094	0.0013299440869471942	0.0018510390252719112	0.002244482054365873	0.004432841942252697	
0.012589254117941675	0.0008102416051453678	0.0015561760411195629	0.0020236560173373624	0.002430126676710899	0.00408238746223619	
0.01412537544622754	0.0007782815688364469	0.001402148054571355	0.0017797493357304254	0.0021135492348820445	0.0031083190395116574	
0.015848931924611134	0.0006306361225722277	0.0015357993704876926	0.0018044873497339254	0.0023079850182539867	0.004289352716460943	
0.01778279410038923	0.000635738161517689	0.0014557220635161927	0.0018619009925760124	0.0022534999789346187	0.0031046566676504574	
0.0199526231496888	0.000513581481806956	0.0014026132300966735	0.0018394197921026147	0.0023791389596656528	0.0038335363668134327	
0.0223872113856834	0.0005848423294258457	0.0014523275057157245	0.0018603024818583565	0.002178787721830505	0.004042359320610794	
0.025118864315095794	0.0007419322565639761	0.0013918326381715481	0.0018409939479154514	0.0024084766505574826	0.003167640734451601	
0.028183829312644536	0.0005510939361179558	0.001373554221805108	0.0017714792355885745	0.002268596956135049	0.005891520971609503	
0.03162277660168379	0.0007372160813689388	0.001331004257614482	0.0017058213120719535	0.002113615250409601	0.00433521038451492	
0.03548133892335755	0.0007330900505752195	0.0012819171205123605	0.0015884445406017349	0.0020417697028229254	0.004514504494401459	
0.039810717055349734	0.0005588605788126651	0.0015165867965196362	0.0019755384343409514	0.002509289269819499	0.004249916437488355	
0.0446683592150963	0.000771506163688006	0.0015483796367228605	0.001913710859390537	0.0023410142461733775	0.004393786366695283	
0.05011872336272725	0.0007435377810066838	0.0014159489788558837	0.001785242690734984	0.002247477963812426	0.0038621219843213007	
0.05623413251903491	0.0006218144762726729	0.0014446378158882256	0.001809310829577873	0.002114956720308248	0.003848163044160784	
0.06309573444801933	0.0007083188558972771	0.0013960414605569127	0.0017716057231882266	0.0022644892396647574	0.004266809078191041	
0.0707945784384138	0.0006931111755826466	0.0014771075741628007	0.0018104295350026623	0.0024402258266281096	0.0037814585380452816	
0.07943282347242814	0.0038555637818671585	0.006313531073269235	0.007399047022112255	0.008600851478852332	0.010597126767358892	
0.08912509381337459	0.036262228325165145	0.04268035915613668	0.04318730455059326	0.04386088671314379	0.04545764556154255	
0.1	0.14641967463800062	0.17038917439984338	0.1725099366632942	0.17450567914572174	0.1810255576429041	
0.11220184543019636	0.04669239446925209	0.04736778090589249	0.04761239027391463	0.047871339535689166	0.04852367241287763	
0.12589254117941676	0.24795594277265426	0.2490168045813096	0.24942014526314274	0.2499887226128693	0.25123214058930937	
0.14125375446227548	0.511996836869642	0.5141750941856871	0.5149961390647397	0.5158546546326714	0.5178120764763109	
0.15848931924611143	0.8465143754622243	0.8489096809789144	0.8493297094074295	0.8498177469408874	0.8512454828277454	
0.1778279410038923	0.8625093259538996	0.8643088447423353	0.8646996310842325	0.8651460519408407	0.8667426443583303	
0.19952623149688797	0.7696046291492499	0.7754191763672943	0.7770819314563973	0.7782372014722658	0.7809832234967029	
0.223872113856834	1.152480901761067	1.15368394238897	1.154043835473991	1.1544242966306455	1.1559232557871422	
0.25118864315095807	2.0216172027959747	2.0271982575324463	2.0281514776025498	2.0289034525947742	2.0310335451580985	
0.2818382931264455	3.3846464148846502	3.392087216272543	3.3928721481248676	3.393371282513481	3.395980382573277	
0.31622776601683794	1.5967188905259495	2.2791526804001467	2.4280565511539267	2.718275458198846	6.32302574549957	
0.35481338923357547	2.5135412468341802	4.369031855988487	4.701925783081131	7.0072952821380765	23.0933296452183	
0.3981071705534973	5.123599677992979	5.125659647675254	5.126401332144451	5.1271744895268405	5.129575379597727	
0.44668359215096326	2.4078434864830567	5.419733443129664	6.663862580214326	7.82839190849791	10.216103676686284	
0.5011872336272725	4.501178842533683	7.2898140282603165	8.88798888790531	10.101788857317082	19.73044989181752	
0.5623413251903491	4.50379057440516	8.000875862869222	9.567564239035924	11.18649354437336	20.712795841131612	
0.6309573444801934	2.8836948153201583	7.0909099193186265	11.70887584857655	17.68867265425041	425.10722775587334	
0.707945784384138	3.208317161105009	6.929902652082337	11.109578298426971	20.43879235212593	108.68017999321499	
0.7943282347242817	4.398359575409626	6.146612425276851	7.6486525886589	12.367590729994452	1005.0349473929194	
0.8912509381337459	1.6396460324867466	3.7465895875589	5.349818025033709	15.049821244784265	455.03442294319336	
1.0	1.718651402610548	3.2588220535259973	5.3685180579271305	9.886205942153273	330.29072322870286	


==> data/fig_sample_rate_lide_points_3_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.002402348631714372	0.004181937962341309	0.004878038243244587	0.005662871188043707	0.007166510948664562	
0.011220184543019636	0.002410266379105686	0.005232674600318601	0.006189891095293254	0.00688253283438945	0.008527785983848788	
0.012589254117941675	0.005081279162908872	0.007486424429549048	0.008304472287498876	0.009271712501988136	0.010713630597003967	
0.01412537544622754	0.0072334832501534715	0.008732190770637891	0.009454449551435179	0.009930672037197288	0.01178733948472178	
0.015848931924611134	0.007875407454405549	0.010734914036338689	0.011413073764972097	0.01236878036194717	0.013788111118368043	
0.01778279410038923	0.011972414723109963	0.013902519427139014	0.014557825025660262	0.015417932184939368	0.01730980633550323	
0.0199526231496888	0.01440329525332113	0.016921707498589195	0.01793533621272083	0.018487903206782716	0.02061836448142327	
0.0223872113856834	0.019967610068500105	0.021822808808851728	0.022675694029911556	0.023700336257138375	0.025709551941129543	
0.025118864315095794	0.026036879637572515	0.028060695561628133	0.028784068998875242	0.0295603780011898	0.03125874440024001	
0.028183829312644536	0.06829461011318039	0.08052463746208655	0.08378673498816147	0.08753648187620663	0.09994725892822989	
0.03162277660168379	0.10325450976256324	0.10920046177698278	0.12041000917756794	0.12382619625886604	0.13826936169587095	
0.03548133892335755	0.22977884238591242	0.24485968938058006	0.2524336601272298	0.2615630822245926	0.2789489926599863	
0.039810717055349734	0.06974247998886073	0.07228422656374811	0.07335998196533056	0.07437135795491472	0.0770536035503888	
0.0446683592150963	0.08701774155782893	0.08928549586976482	0.09023538385855873	0.09111371723096012	0.09322262214019782	
0.05011872336272725	0.11049483014607868	0.1124001888474253	0.11323088795001782	0.11385330640835035	0.11621077511741744	
0.05623413251903491	0.13912306198119861	0.14123271920376534	0.14183945417314003	0.14259744118716444	0.14419849832368717	
0.06309573444801933	0.17553359118933787	0.17792045468645873	0.17867775537584288	0.17944667135043776	0.1820401524234066	
0.0707945784384138	0.22318869480987952	0.22579707891130213	0.22633954641320403	0.2269848856327103	0.22858322716287446	
0.07943282347242814	0.2819736868114439	0.28480887468041954	0.2856412013417454	0.28644033013221704	0.2882854016556123	
0.08912509381337459	0.45361655618243624	0.4614586643034323	0.46287031557457914	0.46381152543144477	0.46812853755687783	
0.1	0.4965913615278358	0.4991207884638249	0.5000812900724517	0.5014563052653951	0.5434245314375383	
0.11220184543019636	0.7731294833771013	0.775320049183514	0.7767997855579035	0.778168859170379	0.7804004350369133	
0.12589254117941676	0.6691019545584026	0.6707690038664657	0.6714073986675062	0.6720669538733484	0.6753471278748017	
0.14125375446227548	0.831289225727986	0.8329689812929401	0.8336661900500641	0.834458425006317	0.8372674547090351	
0.15848931924611143	1.0354552684553826	1.0380083498867254	1.0386260609350042	1.0394304981271625	1.0407651579774508	
0.1778279410038923	1.2756553723148774	1.2783910663305582	1.279010864362328	1.27960959107123	1.2822634363813692	
0.19952623149688797	1.5767530590695298	1.5782667139951765	1.578829939120564	1.579380212998847	1.580554370507119	
0.223872113856834	1.826514170477157	1.8277552527446148	1.8284632514567316	1.8290843607811231	1.8301190989424723	
0.25118864315095807	2.121734620763065	2.124660592363614	2.125851484111171	2.1267724021670453	2.1292994392139732	
0.2818382931264455	2.301988555176641	2.303888447345115	2.30457084042584	2.305093485389417	2.307859266057766	
0.31622776601683794	2.4993582319318426	2.502674299157986	2.5033806473885267	2.5041094113862328	2.505889011479081	
0.35481338923357547	2.8176197229665703	2.8206358499020663	2.8245763243603	3.006724762507007	3.009510856590018	
0.3981071705534973	3.3079808256332344	3.6279131624290666	4.226359667105108	4.233684032490209	4.237525198785436	
0.44668359215096326	3.538195404355075	4.526874477207457	4.68724194789902	4.816245517765554	5.573368606848817	
0.5011872336272725	4.643895214708821	5.198499199133508	5.355910906653582	5.476118676190215	6.054698096272881	
0.5623413251903491	3.5163280582241376	4.209195407092139	4.521394760427169	4.984869054258407	8.009017956003726	
0.6309573444801934	3.571108152339668	4.484668265684537	5.129727548587306	5.611971085413931	10.096776552054465	
0.707945784384138	0.8737573306160322	4.439681420533925	6.648150191818004	9.672018157576858	17.753064591542127	
0.7943282347242817	1.5322517522964807	2.7104414936233914	3.5851002858861127	4.746421278303875	9.558654913065281	
0.8912509381337459	2.5622144760041663	2.987838345507863	3.2956204989878497	6.903499155209002	16.92626867421601	
1.0	3.1926300893444153	4.449841289660621	5.328617995022729	6.134770726671494	15.592377610462474	


==> data/fig_sample_rate_lide_points_3_oversample_16.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0007073599065057683	0.0014725625908339676	0.0019727528894708003	0.0023348039396005912	0.0031243618133147424	
0.011220184543019636	0.0006339686108796402	0.001326077350957093	0.0018319294054128382	0.002234211685408692	0.004357114804365708	
0.012589254117941675	0.0008324142203075575	0.0015479427454235277	0.0020072141348776817	0.0024408737209987413	0.003974822084927061	
0.01412537544622754	0.000723927584092339	0.0014004292974022484	0.001737903855147241	0.0020831746716026547	0.003157996631431723	
0.015848931924611134	0.0006882327154723504	0.0014669821943834077	0.0018117445743875524	0.002306412554232095	0.004249526634281704	
0.01778279410038923	0.0005934484594876978	0.0014618138201291228	0.001849087746842692	0.0022855050069022463	0.0032386677103543966	
0.0199526231496888	0.0004742671106619263	0.001410708705682618	0.0018398006859068252	0.002356345512680487	0.003870829315359973	
0.0223872113856834	0.0005350784274043565	0.0015296182084276353	0.001827271597405456	0.002178396713194218	0.004076747373005152	
0.025118864315095794	0.0008098049479228709	0.0014544654272165356	0.0018240601656151004	0.0024232647769012704	0.0032704226361259586	
0.028183829312644536	0.000652445948750505	0.001357687402124226	0.0016840923365745684	0.002198144545072354	0.0052512618890927275	
0.03162277660168379	0.0007981449066475888	0.0013309336936612047	0.0016881352975570078	0.0022224390395412554	0.004229398066215833	
0.03548133892335755	0.0005921871150939484	0.0012801311831718229	0.0016216451498707563	0.0021043094501012947	0.004539390031044114	
0.039810717055349734	0.0005369172319208225	0.0014452193095942033	0.0018915848935558252	0.0024379745987091936	0.004588106757085542	
0.0446683592150963	0.0005419570697052006	0.001477563027246611	0.002004696377398899	0.0024659712596773586	0.004693167241631618	
0.05011872336272725	0.0007972116169574022	0.0014325654273816442	0.0017925768253028332	0.0022730757981569718	0.003985855799089725	
0.05623413251903491	0.0005558669151943348	0.00145800973527788	0.0018195989706189112	0.0022879597042178325	0.004277893277434163	
0.06309573444801933	0.0008138463696311029	0.00133575049736408	0.0019731417873359563	0.002480659805298836	0.004857229617597281	
0.0707945784384138	0.0008182657727696587	0.001448821532804707	0.001998711710652282	0.002478280614387867	0.003989883087494597	
0.07943282347242814	0.0005170302165145393	0.0015604239654761647	0.002122528336784185	0.002604007553547754	0.004220852579228555	
0.08912509381337459	0.0006710489225752131	0.0015533109711638254	0.0021921007401710774	0.0030441819384503027	0.005133825103115967	
0.1	0.0006695310423705733	0.0017550387347873308	0.0023546902049617763	0.002762823542824548	0.005973679151659228	
0.11220184543019636	0.0011393741293636303	0.0022620937828026766	0.0028501291090617265	0.0033694264450066192	0.00491061867638001	
0.12589254117941676	0.0009281230635728779	0.0025954606073980762	0.003156721723684557	0.0037324929180315215	0.005910393678995134	
0.14125375446227548	0.0016141483611496798	0.003274743392226741	0.003909334491101079	0.004897950873266829	0.007109464465587024	
0.15848931924611143	0.0021054206193020647	0.004013977007947675	0.004738227664526522	0.005425412792212569	0.007730255470318537	
0.1778279410038923	0.0025625107108236387	0.005103186637329882	0.0057285873166833	0.006495584256982812	0.008954747852607236	
0.19952623149688797	0.0044446041076279435	0.006667093032143361	0.007307190781828992	0.008476593084767213	0.009816352723336537	
0.223872113856834	0.0058835761841686705	0.008326783899848119	0.009028040700143434	0.009885434232506669	0.012086809755935044	
0.25118864315095807	0.008340920169291171	0.010469747913388838	0.011250742348406492	0.011994144569958136	0.014076538928887052	
0.2818382931264455	0.01188575533560858	0.013226162862934238	0.01402310584317926	0.01478707121699292	0.016293888037908974	
0.31622776601683794	0.015336488634409765	0.016986689961661285	0.018050881026981856	0.01867161754668774	0.020642750983287446	
0.35481338923357547	0.019315770695835385	0.021741009632529763	0.022505452564320308	0.02324850791224076	0.024994764729156637	
0.3981071705534973	0.02646116783477663	0.027584480145214356	0.028620593978417094	0.02938356555877939	0.03192786474548622	
0.44668359215096326	0.03225628762617613	0.03468528175218388	0.0354263003829573	0.03617742763696059	0.037988381208823724	
0.5011872336272725	0.04216059639050792	0.0441672740805771	0.04505461644728237	0.04583935039918182	0.04890656832614689	
0.5623413251903491	0.05648270418514159	0.0589445033437295	0.05999468024473893	0.06091153556229397	0.0637544752205974	
0.6309573444801934	0.06720989525677744	0.06951479706730183	0.07051512744097452	0.071258448546943	0.607411444598437	
0.707945784384138	0.1452121374246989	0.1493721315432456	0.15535613888281274	0.15817313138638978	4.982653574900392	
0.7943282347242817	0.10846394153005169	0.1105172691359144	0.11127280228212845	0.11228716255012675	0.11396664704530259	
0.8912509381337459	0.7521177633453182	5.202622897355164	6.677003063189965	10.375810279941943	22.381162108133193	
1.0	0.17337466356434994	0.6821942347763317	1.2134895740380016	3.5661313515289144	10.014618542508215	


==> data/fig_sample_rate_lide_points_3_oversample_2.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006739084933527168	0.00167278831616265	0.0021534540133461236	0.0026633815197401895	0.003877481308979831	
0.011220184543019636	0.000703331362169438	0.001706765139530584	0.002290297997673868	0.0028426345213763567	0.004538289297192581	
0.012589254117941675	0.0007776070602558826	0.001858025847813695	0.0024855258760991226	0.003274306385262837	0.004624589829996738	
0.01412537544622754	0.0012261851818084319	0.0024212972978382543	0.0029886373613499046	0.003380670113862205	0.005150043252738237	
0.015848931924611134	0.001915750280653484	0.0026042085574280215	0.003270565956935314	0.004041986712439203	0.005725165389549009	
0.01778279410038923	0.0014393352736491692	0.0033499468952490237	0.003991173495754372	0.004813906819434799	0.00660449602823122	
0.0199526231496888	0.0017555447279918373	0.0037592206553334487	0.004669603773269054	0.005198439733234491	0.007200589904747698	
0.0223872113856834	0.003269450997042162	0.004944663955249451	0.0057577420056538365	0.0067307607676868955	0.008895259372474797	
0.025118864315095794	0.004713661621177424	0.006580592365572947	0.007475367422116776	0.00824168135724933	0.009852961916673423	
0.028183829312644536	0.005097674123221156	0.00965472782933125	0.010387957952314245	0.011111638113146458	0.01384457599049127	
0.03162277660168379	0.010562873628143562	0.012449164013154	0.01324565174372215	0.013950302441036552	0.01580928169474684	
0.03548133892335755	0.013845868306762514	0.0183105404785716	0.019251506128751983	0.019813748587752224	0.022494125187636996	
0.039810717055349734	0.014940327810302158	0.016979731266709708	0.017992659022718484	0.018890836407087913	0.021543889421233687	
0.0446683592150963	0.01980509541175127	0.022015049927061034	0.022898731241326284	0.023797192955268866	0.02596826339274267	
0.05011872336272725	0.025818693058457538	0.02774957838022566	0.028642392549745432	0.029294316028153494	0.03167465213528605	
0.05623413251903491	0.033082781044878745	0.035132798869433365	0.03579517594651996	0.03673856975846085	0.03826738666250506	
0.06309573444801933	0.042038767266230466	0.04457389493709797	0.045307564969917016	0.04603288455249769	0.048796600413177633	
0.0707945784384138	0.05348750789073593	0.05628328486980345	0.05688315991616237	0.05750578772207066	0.059340798500568684	
0.07943282347242814	0.06816085676779793	0.07048998425219259	0.07142555454131572	0.07210299843619507	0.0740943085460663	
0.08912509381337459	0.09554574005189818	0.09701610811195807	0.09775939508118381	0.09866121410799342	0.10101487690983024	
0.1	0.1104761260737379	0.11226077167941653	0.11289978894160183	0.11358565816819173	0.11669876153400806	
0.11220184543019636	0.35767238751042413	0.3584712152926798	0.3590937143885621	0.35967510145756654	0.36133889550744125	
0.12589254117941676	0.1752578661858642	0.17676374406697154	0.17748008351442174	0.17814649130790833	0.18016466971310247	
0.14125375446227548	0.22201875134075852	0.22372889734292045	0.22450753444841257	0.225471170046809	0.22795400893566317	
0.15848931924611143	0.28132815882201834	0.283395419029284	0.2840581968000776	0.28484189153273215	0.28683162307167015	
0.1778279410038923	0.3562453332812691	0.3583596143507791	0.35904721324933	0.3597123454670065	0.3620242981645699	
0.19952623149688797	0.5087091539244187	0.5195865825328324	0.5247867439474956	0.5281741706322862	0.5334838246989633	
0.223872113856834	0.546816444515631	0.5484308630223484	0.5491241916451519	0.5498354018116274	0.5520465570884017	
0.25118864315095807	0.6734617531649644	0.6754112477872488	0.6764882867586987	0.6776230733379903	0.6796550850103078	
0.2818382931264455	0.8299833443214748	0.8314196069636633	0.8321358046769258	0.8327558003370398	0.8343667557774891	
0.31622776601683794	1.0375565042273562	1.0393084769862213	1.0401275107104109	1.0406689955829151	1.0423716592040715	
0.35481338923357547	1.2582737998590783	1.261119087498417	1.2617849646388313	1.2624017894268247	1.2634384288262663	
0.3981071705534973	1.5711657350379282	1.5741111921380757	1.574932871861035	1.5754212626796158	1.5769917027437628	
0.44668359215096326	1.826966406610928	1.8295417758083017	1.8303461900687994	1.8311058401840588	1.8324253818215472	
0.5011872336272725	1.460454475973283	2.089953189637998	2.0974269761054343	2.4697150305107733	3.0712187645834725	
0.5623413251903491	0.9256192651061208	0.9322161787725598	0.9392197635398103	1.8235064987194765	2.632834698217872	
0.6309573444801934	1.2261370320671041	1.7299032808497874	1.9359907402373913	2.059806238650207	3.4500813756318522	
0.707945784384138	1.1882697579449122	1.46127288193034	1.6558976949062783	1.8237836189186452	4.603690690655255	
0.7943282347242817	1.7082752923406697	1.9793096131699863	2.1364733796452624	2.3359873206063777	5.075621127988625	
0.8912509381337459	1.4309224484755638	1.7978479523753768	1.9349208699088627	2.0377089043892758	2.5300191902030313	
1.0	1.6159939436066215	2.185858963215693	2.3228968005219635	2.540273938377736	3.8687168528886904	


==> data/fig_sample_rate_lide_points_3_oversample_4.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006511610424214002	0.0015068834715648914	0.002035109293698946	0.002339275563372763	0.0031204424056025483	
0.011220184543019636	0.0006955531978548403	0.0014160222956664914	0.0018314138515714892	0.0022814220032397253	0.004049523603471024	
0.012589254117941675	0.0007675422849887706	0.0016052052336433676	0.002007309513211878	0.0025166928691843934	0.0039022966255827713	
0.01412537544622754	0.0005800221871397379	0.00150794641860474	0.001798266010117918	0.0022205768796628098	0.0036057549495468796	
0.015848931924611134	0.0005953015448809541	0.0015244157409935637	0.0020164383369764964	0.002475741158326592	0.004144846488340899	
0.01778279410038923	0.0009537756332271517	0.0015522466456037972	0.0019803626495002447	0.0024713058539547837	0.004011833703317559	
0.0199526231496888	0.0006639863540783446	0.0015353700742472632	0.0019646938028800897	0.0025610189639589218	0.0038699813643570404	
0.0223872113856834	0.0007252801818566541	0.001617620665462051	0.002093042417067993	0.0028385247961885875	0.004984671282020763	
0.025118864315095794	0.0005947641711355173	0.0018053494047438037	0.002417225690138045	0.0031719939985372933	0.0046518055595127705	
0.028183829312644536	0.001081794245914207	0.002137770406771745	0.0027077133762646774	0.0034273518263896845	0.0057412805606222575	
0.03162277660168379	0.0013535931657785477	0.002569257039499431	0.003307620453783843	0.0038841816912201076	0.005551116501117724	
0.03548133892335755	0.0013400450797945267	0.0032705867499846063	0.004002311425174889	0.004583541923476016	0.00772441736427997	
0.039810717055349734	0.0022927545976000117	0.0037621467316632136	0.0047176596989692305	0.005602604518463034	0.008373037825604852	
0.0446683592150963	0.0032072233517493353	0.005195267019342338	0.006014356140500348	0.0070240095498817325	0.009344800274575614	
0.05011872336272725	0.004594738993330457	0.006577764336360295	0.0074354664557078195	0.008132732742659916	0.010439280349121956	
0.05623413251903491	0.006372636595304555	0.008378940710642714	0.009028458972209854	0.009979132027504632	0.011714635794382727	
0.06309573444801933	0.008382692810767362	0.010892500414783679	0.011585979276026788	0.012363882425502591	0.015124758983018363	
0.0707945784384138	0.011137749947759184	0.013877002107349483	0.014482779039740185	0.015128401664077057	0.016934644787367486	
0.07943282347242814	0.014839027128421712	0.01712182050934517	0.018127717151002185	0.018769216639268324	0.020738316845140325	
0.08912509381337459	0.02261339040028019	0.02409749773065223	0.02499100876486422	0.02579077098258082	0.028174390662956895	
0.1	0.02582392407862132	0.027501145633286296	0.028139857365991082	0.028886543474116143	0.032047129809919334	
0.11220184543019636	0.05821978043826995	0.06126013462411545	0.06340302697749	0.06590366562487297	0.07213903202133909	
0.12589254117941676	0.04248973130943025	0.04400418002678474	0.04481340600068476	0.045455930606829	0.04755566994218765	
0.14125375446227548	0.053590752707255815	0.05554537437139872	0.056226266200576094	0.057331738781154745	0.05968802370185103	
0.15848931924611143	0.06797336945196675	0.07014249237885659	0.07094890551314348	0.07151464349075103	0.07389300317445502	
0.1778279410038923	0.08573632860908131	0.0883714443071095	0.0890552510866666	0.08980385256188986	0.09228973844210069	
0.19952623149688797	0.1187671817280874	0.12482570939066248	0.1267104725683074	0.12828688374637287	0.1317806202336416	
0.223872113856834	0.13849115517589963	0.14072407027037775	0.14147503005628664	0.14235122240908532	0.14441351616659584	
0.25118864315095807	0.17448766095157728	0.17647163227248078	0.17726039855116743	0.1780088883399874	0.17999420015997705	
0.2818382931264455	0.22186230726009815	0.22311474451889823	0.22388357932945374	0.22473310652981787	0.22605584024052688	
0.31622776601683794	0.28170381803574907	0.2835896233393505	0.2845191552013574	0.2853509210168932	0.28739926745371525	
0.35481338923357547	0.35293651878191873	0.35520668339619693	0.35593248767112673	0.35654453450938106	0.35816580313830537	
0.3981071705534973	0.5225114786081996	0.5311774365875968	0.5353534537950997	0.5374393807885927	0.5448210372163482	
0.44668359215096326	1.2826613486167893	1.2842205929300974	1.2847632213258033	1.2854744019938813	1.2869501682443247	
0.5011872336272725	1.4618894167359222	1.467574344247181	1.4687350489006568	1.4693784838554067	1.4710823720557271	
0.5623413251903491	1.2371986276608935	1.801818709673841	1.9464955346921593	2.156156118342123	2.9703330508745345	
0.6309573444801934	1.1319661383682318	1.6206767064078789	2.128779186690865	2.5750110061685354	4.557205850536436	
0.707945784384138	0.8180710236982364	2.0268601966612945	2.296165464159454	2.876030812964564	5.661169956057007	
0.7943282347242817	1.1080936423811865	1.5496264656509877	2.0009734018523715	3.333450823769806	8.896614392141627	
0.8912509381337459	1.4719304266514812	2.6631163566342106	3.7974675362330252	4.110519812892239	5.487069341024427	
1.0	1.6289282184707086	2.618033213360583	2.9041588317429095	3.4848666469050755	5.522896419656768	


==> data/fig_sample_rate_lide_points_3_oversample_8.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0007164680937015316	0.0014838245411475004	0.0019899801936945367	0.002362638704688231	0.0031001241574685205	
0.011220184543019636	0.0006326021088423502	0.001371557912196444	0.001821135843204576	0.002221428168436203	0.004295250171040396	
0.012589254117941675	0.0008027952071154066	0.001533525601976994	0.0019872887534884464	0.0023925010553501602	0.0039014101279132396	
0.01412537544622754	0.0006728630925584356	0.0014112823839985604	0.0017468179868696118	0.002114283655999143	0.0032454650641952445	
0.015848931924611134	0.0006392406711340744	0.0014834032010175187	0.0018318905624055012	0.0022848099395894675	0.004133731162529697	
0.01778279410038923	0.0006513728692667358	0.0014843702549911814	0.0019160599967790108	0.002293336573215031	0.00339057322200188	
0.0199526231496888	0.0006317214473494152	0.0013638794063380783	0.0018170789280016304	0.0023622101796898064	0.0036784753946439734	
0.0223872113856834	0.0005743131423823096	0.0014944267477924624	0.0017921093237496127	0.0022497324102178366	0.004191167454435802	
0.025118864315095794	0.0006714011349996139	0.0014331829400773405	0.0019166729700334257	0.0024508945687263337	0.003501279213655402	
0.028183829312644536	0.0006156025594103567	0.0013456198257263362	0.001812828989973472	0.002288882274251043	0.004842601834155444	
0.03162277660168379	0.0007589593876522147	0.0014529670869883472	0.0017795002862737081	0.0023217014705106233	0.004073477737565974	
0.03548133892335755	0.0005619404564902369	0.001445324020934093	0.0018729867465420843	0.0023469563366212533	0.005156714042534223	
0.039810717055349734	0.0008455916842741694	0.0015784563199864499	0.0019386477434875584	0.0027007585033453885	0.005294385897002423	
0.0446683592150963	0.0006087965818793499	0.001841184375588054	0.002382806433998253	0.003007552829981154	0.005529501958611235	
0.05011872336272725	0.0008655137776976883	0.0018583840352813152	0.002358810758330075	0.003129544406292874	0.0052040929164912895	
0.05623413251903491	0.0010810326068371827	0.0021282114381473505	0.0026830661331402206	0.0034655236874525175	0.005546920283482795	
0.06309573444801933	0.001169795803305626	0.002725514674294853	0.0034001282842263635	0.004200129053445502	0.006833497876965783	
0.0707945784384138	0.0016208027627476885	0.0033787938172618144	0.004060137245288649	0.004704203492082388	0.0064448590505081895	
0.07943282347242814	0.0017736930468225478	0.0039946320896640354	0.004910814348148346	0.005455179655249777	0.0074214457494431885	
0.08912509381337459	0.0035418765876437976	0.005028572194286041	0.005733676887846463	0.006738868440847061	0.009286572768248635	
0.1	0.004854220323303555	0.0064651440074106475	0.007066495921935073	0.007788168272420065	0.011020520798486753	
0.11220184543019636	0.006967603267425059	0.008855989132708903	0.009386587366686315	0.010016453065468533	0.011741075751519028	
0.12589254117941676	0.008979211311344762	0.010498315161431867	0.011254422641122825	0.011915205782916452	0.014084012906546704	
0.14125375446227548	0.011536136261428931	0.013498974305267922	0.014185084045066656	0.015291838109184275	0.01759618830700876	
0.15848931924611143	0.014911730690564135	0.017083825307033666	0.01792081559585062	0.018459070541147992	0.02095730816324505	
0.1778279410038923	0.019032063995242838	0.021651633578138613	0.022336522747529945	0.023127755039124953	0.025688608248294487	
0.19952623149688797	0.025612345004260226	0.028080543116103557	0.02880743930939863	0.03004165136332613	0.03131544176254371	
0.223872113856834	0.03258524797008903	0.03493623934537469	0.03565687755304821	0.03661552766689507	0.038809655967296304	
0.25118864315095807	0.04175611475764713	0.043842661864735816	0.04461931252226389	0.04537816778624584	0.04740711126256245	
0.2818382931264455	0.053908795391599096	0.05513948157091282	0.05594932499481768	0.05672332910362097	0.05823728212500156	
0.31622776601683794	0.06820564035461814	0.06980384579808735	0.07089959787959363	0.07147982314397876	0.07343985994546846	
0.35481338923357547	0.08571992532461176	0.08809238658393544	0.0887853303622888	0.0896053401122067	0.09113476946184446	
0.3981071705534973	0.11661032283984313	0.12021834824088524	0.12169850708346322	0.12326336958916109	0.125754597141785	
0.44668359215096326	0.1367817048989563	0.1391681035411343	0.13992945290681894	0.14066347993834133	0.14253592059326983	
0.5011872336272725	0.18071941889968623	0.18363708264275286	0.1845835672402694	0.18558123920460384	0.18844662723100447	
0.5623413251903491	0.33762926958203165	0.3405744420572281	0.34578919970348865	0.3486784042124386	0.35458694959007697	
0.6309573444801934	0.2789977076030086	0.28124576276933777	0.2823967870258683	0.28433648785009513	0.9012694644924485	
0.707945784384138	0.4619943135058893	0.9875934134438291	1.0123494144937069	1.0133135539347427	2.964961747191164	
0.7943282347242817	0.44193385147375425	0.44380402742488684	0.4446824423779886	0.4458961379495233	10.913765814415001	
0.8912509381337459	2.3927520875077404	3.023804549022857	3.4326706266285445	3.7956480332010964	5.695101152557433	
1.0	1.036414895661316	2.1715681523102517	3.2638510746376426	4.414306956682364	10.978619673572389	


==> data/fig_sample_rate_lide_points_5_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0007021505600303921	0.0014714916514146745	0.0019731456207228827	0.0023309175476996205	0.003127752383874872	
0.011220184543019636	0.0006352911669982208	0.0013200788023048679	0.0018362513585610393	0.002235450153229807	0.004364081952412028	
0.012589254117941675	0.0008338061486655244	0.0015496823199808894	0.0020105236987182657	0.002442110994121374	0.003978912420252852	
0.01412537544622754	0.0007233091769362103	0.0014014466599852249	0.0017368636977753652	0.0020826859753590664	0.003158934184896198	
0.015848931924611134	0.0006840062286457334	0.0014668616974862158	0.0018130485114997894	0.0023041497196174218	0.004238942487468629	
0.01778279410038923	0.0005999359821909046	0.001473554729005568	0.0018646628585166052	0.0022943559231349887	0.0032733763188350007	
0.0199526231496888	0.0005315912909927938	0.0013911876805038747	0.0018241004167062987	0.0023903421749337855	0.003800939075359068	
0.0223872113856834	0.0005464702553158679	0.0014861480255428114	0.0017937851842054055	0.002243924359773119	0.004124008199002195	
0.025118864315095794	0.000714331856564543	0.0014295068227569733	0.0019003564079494838	0.0024509652853440746	0.0034343871246915966	
0.028183829312644536	0.0006253168342281098	0.0013739051820486768	0.0018156499347352227	0.0023233325753603744	0.004797223574291566	
0.03162277660168379	0.0008494334228788481	0.0014826397802370711	0.0018742338744016655	0.0024053448926530884	0.003975882739327825	
0.03548133892335755	0.000627940083107188	0.0017278564474846442	0.00220577242843748	0.002695236593585381	0.0056708901984488655	
0.039810717055349734	0.0013441905696451055	0.002135411963210371	0.0027436998296412347	0.003633129035193133	0.006301540364760681	
0.0446683592150963	0.0017811383677950503	0.0033087172475779448	0.004133114393787027	0.005088408224837247	0.007472982314150478	
0.05011872336272725	0.0032058589358209787	0.005185383549273426	0.006041909710637413	0.006693093981668707	0.009064247134673334	
0.05623413251903491	0.006389724792202316	0.008450937421510232	0.009050170644874154	0.009965693278868384	0.011786829970317297	
0.06309573444801933	0.01135260845800444	0.013789325398157302	0.014475454957813431	0.015248694657042376	0.018063744139967846	
0.0707945784384138	0.018983338718247242	0.021850580043679763	0.022504642695442535	0.02313098714189316	0.02489667935153297	
0.07943282347242814	0.03231944779745274	0.03484313933500008	0.035741515813067316	0.03643353211547108	0.03811924015002544	
0.08912509381337459	0.300171601661761	0.31139302128226376	0.31763503008528393	0.32163404421858993	0.34130408260055634	
0.1	0.14150210490094145	0.1607635073294412	0.163145998476428	0.16634114660974197	0.1718320029245798	
0.11220184543019636	0.36456607654909706	0.3689256529518461	0.3696975655774171	0.3706831821010505	0.3735455911652381	
0.12589254117941676	0.38441742242449384	0.3876009391535117	0.39007673537004445	0.39254990536629836	0.3956486885329284	
0.14125375446227548	0.4840647838370286	0.48538530315522943	0.48595933010240383	0.48672809128439704	0.4947700351634546	
0.15848931924611143	0.6423177435557744	0.6446115506633601	0.645105358147233	0.6458534233839262	0.6474208654655158	
0.1778279410038923	0.8825104028855159	0.8846570989375666	0.885266318040022	0.8857180074252381	0.8879368818016258	
0.19952623149688797	1.1575419033754708	1.1582781884481161	1.1587422084419599	1.1592048687527239	1.160935325901563	
0.223872113856834	1.5689547376348696	1.5895365569630509	1.5963506696183358	1.5980646253281716	1.6056112919923264	
0.25118864315095807	2.092146658874165	2.094192916735327	2.0948135646703046	2.095637443181075	2.0972362030996154	
0.2818382931264455	2.6893131421503527	2.690481095278167	2.6912978218305703	2.692751930994139	2.701425062134944	
0.31622776601683794	2.6074858290273966	2.6557046860222475	2.656279530585125	2.656883078548544	2.6766843190168936	
0.35481338923357547	4.384468824938091	4.606147093157167	4.619458141136003	4.622396396285611	4.644623355272011	
0.3981071705534973	4.633904232873869	4.6364521931986395	4.6379560175888415	4.63918425556035	4.642306380463961	
0.44668359215096326	3.2771809683864896	3.7747106225400366	4.129093222547097	4.66495449531797	6.363327007656855	
0.5011872336272725	5.702730260746673	6.279950206609425	6.283755443476897	6.292133116428314	7.905460253455718	
0.5623413251903491	3.133668243536054	5.592622753346147	7.068907693109521	9.693920434087252	22.229324565962017	
0.6309573444801934	4.68998528108795	7.28107532853116	8.267179001251627	8.80951248195633	13.801846818469338	
0.707945784384138	7.274899103223363	12.622323908897592	19.41611691206575	33.78479627142084	76.31541081812318	
0.7943282347242817	1.4314163259305146	3.672007294992107	6.403706306702183	11.224540579933008	48.90470479475718	
0.8912509381337459	1.865237466580764	5.176843078181951	6.467458992690078	8.10655394240119	32.31598741817118	
1.0	3.2773865742170796	4.6925547299251615	17.499982088704808	32.1199999142993	86.80274822514049	


==> data/fig_sample_rate_lide_points_5_oversample_16.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963731548327585	0.0014691542235172376	0.0019739866388772207	0.002327063807646467	0.003132604466330892	
0.011220184543019636	0.000636006017719099	0.001312418842637322	0.001845904189258854	0.0022365431031714875	0.004377771788463761	
0.012589254117941675	0.0008438741276472905	0.0015569713245985107	0.0020230754144896874	0.002437083836605949	0.003999390135016594	
0.01412537544622754	0.0007421519623975472	0.001408310313124601	0.001755568141616245	0.002078261559228642	0.00312910713912508	
0.015848931924611134	0.0007039131612962263	0.0014904006150043276	0.0018083828252010228	0.0022986558121812287	0.0042883444024161745	
0.01778279410038923	0.0005838188625695178	0.0014483833325986697	0.0018289674812340135	0.002282557061297684	0.0031884148239981628	
0.0199526231496888	0.0004318975266139498	0.0014024953510703875	0.0018145233863408985	0.002349489998633758	0.003935352879452485	
0.0223872113856834	0.0005509839602627255	0.0015090402382311504	0.0018510065887836287	0.002169052177906701	0.004041811946282345	
0.025118864315095794	0.0008230949563804818	0.0014209961817899068	0.001820318295292098	0.00237944658149701	0.0031976381868369036	
0.028183829312644536	0.0007211909253396829	0.001378657881842363	0.001670534056494202	0.002195554853839006	0.005387872442969709	
0.03162277660168379	0.0007821756209209364	0.0013102558930888665	0.0016942374197384162	0.0021518082840910335	0.0042946194043882915	
0.03548133892335755	0.0007482697635284557	0.001255186432578653	0.001614108094477673	0.0020062713910027415	0.004531058422186642	
0.039810717055349734	0.0004913301853612765	0.0013919430245294838	0.001901606498982957	0.0024675464947017402	0.0043633878014805085	
0.0446683592150963	0.0007206141403603517	0.0015432909004894548	0.0019171989485596442	0.0023566426788531776	0.004435955441166871	
0.05011872336272725	0.0007218395591283446	0.0014257694798945383	0.0017642166911816192	0.0021989127324365757	0.0038694801794454782	
0.05623413251903491	0.0006239184133637825	0.001439881978711177	0.0018117979243603313	0.0020968525374009993	0.003924738822212687	
0.06309573444801933	0.0006165904713925562	0.001329923079792073	0.0017826457507420432	0.0022585237203344524	0.004229339880789077	
0.0707945784384138	0.0008646989983204959	0.0012521217297554034	0.0017208691233062848	0.002198645241884043	0.0038401772195959857	
0.07943282347242814	0.0005181037027119349	0.0014353042473465116	0.001751162913280802	0.0022152966044355618	0.0034274842481408245	
0.08912509381337459	0.0006087749294708354	0.0013418506949198208	0.0018842156885433216	0.0023231982128231804	0.0038082489381812746	
0.1	0.0007618299042882687	0.0013387239903938418	0.0017286163463233382	0.0020544823439667043	0.0044303379636090965	
0.11220184543019636	0.000486233292174072	0.0012919643575156274	0.0017719382498122003	0.002258015897909986	0.003145375631339065	
0.12589254117941676	0.0007002855914342238	0.0013925071626661157	0.0017594095833372114	0.0021511243528770044	0.003459413822936601	
0.14125375446227548	0.0005615125465250141	0.0014934217350161974	0.0019236195530220324	0.002486997511129863	0.003921959522555787	
0.15848931924611143	0.0005779084347510221	0.0014596480724077471	0.0018462907355144987	0.0023950164074844358	0.004230538587845847	
0.1778279410038923	0.0007951087734366477	0.0013104004883861113	0.0018325394454521255	0.0023344573036315885	0.003648967322912838	
0.19952623149688797	0.0007376879446875196	0.0014571120616539601	0.001804129480788199	0.0021743609775753707	0.003786399694785269	
0.223872113856834	0.0006418526633155177	0.0012954850113493545	0.0017940848184837812	0.0023633374071715457	0.0037060512690634184	
0.25118864315095807	0.0005922717093066561	0.001390391700877405	0.0017135568395893865	0.002276368132884463	0.0037850719981018435	
0.2818382931264455	0.0008646808002967017	0.0014015027468334234	0.001794162791350439	0.002246070742243751	0.0034633029054021154	
0.31622776601683794	0.0005402971741340671	0.0015278177586018418	0.0018737575630626668	0.002285016970677965	0.0034473367264899104	
0.35481338923357547	0.0007839129441270395	0.00136397827864193	0.0017373666606191342	0.002175484303289082	0.004074739246306665	
0.3981071705534973	0.0006570016709929357	0.0014902363240596704	0.0018244347002718212	0.002272075409953086	0.004088407119802425	
0.44668359215096326	0.0005695914404506382	0.0013899337108836001	0.001894032347990236	0.0023066518659359287	0.004031819932634941	
0.5011872336272725	0.0010261762885593031	0.0015556072444463083	0.0019497098780965232	0.0025785340236179803	0.004847454863112316	
0.5623413251903491	0.0010195720705741128	0.0016474316664596607	0.002215393243796029	0.002701422700557393	0.005074745262277677	
0.6309573444801934	0.0007775927621066909	0.0019541526271710436	0.0026583208050272042	0.003315392796793137	0.005177684182212452	
0.707945784384138	0.0015772663292922065	0.004563286428355361	0.005180992199262413	0.005870529193655886	7.272983812196207	
0.7943282347242817	0.0030426241686943222	0.005118092899764249	0.005792553328809872	0.006846373966830648	0.00834196666887657	
0.8912509381337459	0.007957210642254796	5.756207417554727	7.11845983069111	9.929896109008435	33.18499578771434	
1.0	0.010853760532620979	0.013696411841111858	0.014999679186010166	1.491844431190449	7.144805286633934	


==> data/fig_sample_rate_lide_points_5_oversample_2.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006967323527793045	0.0014692984389590446	0.0019739337060461345	0.0023269779261823834	0.003132299059758047	
0.011220184543019636	0.0006359496411979011	0.0013119525564283694	0.001845231470540921	0.002236471652088657	0.004376914974920407	
0.012589254117941675	0.0008432311328303942	0.0015565075432900982	0.002022656694342961	0.0024373937416743447	0.003998104684359942	
0.01412537544622754	0.0007409264107679671	0.0014072906604415156	0.0017543808474996874	0.00207750032360116	0.003130969949342855	
0.015848931924611134	0.0007042501986619126	0.0014883773971653238	0.0018074986742709302	0.0022993045117172956	0.0042852411011342385	
0.01778279410038923	0.000584392842964778	0.0014486915334849396	0.0018308206759506582	0.002283781894180139	0.0031937273965048796	
0.0199526231496888	0.0004374225154879084	0.0014038169846613767	0.0018219991207788972	0.002347731454654303	0.003926904623247853	
0.0223872113856834	0.0005477527419225444	0.0015161625030720228	0.0018453900310493496	0.002165452004058267	0.0040466222136863765	
0.025118864315095794	0.0008181003867345067	0.0014283312752093643	0.0018286823883307203	0.0023904164985931024	0.003211773475510335	
0.028183829312644536	0.000700822374687532	0.0013828327717147473	0.0016626476197696438	0.0021930755159981132	0.005352295017833658	
0.03162277660168379	0.000794010873547	0.0013228207510512335	0.0016796272460932028	0.002181109101968062	0.00426942681879967	
0.03548133892335755	0.0006824652530473199	0.0012564409889053	0.0016349159758532069	0.0020643070335529495	0.004443155637683618	
0.039810717055349734	0.0004877430350797816	0.0014462773265912937	0.0018672472613532158	0.002427799022830273	0.004474478609057608	
0.0446683592150963	0.0005945322176669102	0.0014954308677419994	0.0019190731099683672	0.0024344909585649497	0.004603377523637888	
0.05011872336272725	0.0008019779038522893	0.001431887576802637	0.0017850132531969736	0.0022372991393154	0.003966919230154396	
0.05623413251903491	0.0005751680124633165	0.0014547109776015634	0.0018141726835707354	0.002277881757061556	0.004295882701355433	
0.06309573444801933	0.0008571833824860697	0.001421040377040674	0.002046430784912702	0.0025979312534405202	0.005053602444130141	
0.0707945784384138	0.0007831139514073599	0.0017124228379893263	0.002263285185963331	0.0028730691437539755	0.004443654856055595	
0.07943282347242814	0.0006016095990583226	0.001988532581211393	0.0029307910514478524	0.003503171207047829	0.005311975226663461	
0.08912509381337459	0.0022421419732959785	0.00335261933442059	0.004083678669644342	0.005001852577882095	0.007439887817553243	
0.1	0.0033916826858043864	0.004989028625833661	0.005648557821047834	0.006372975448777407	0.00968368969398742	
0.11220184543019636	0.04612986894917848	0.054902842392476794	0.05862532404435618	0.06309070970928424	0.07014350858459184	
0.12589254117941676	0.011673479005356062	0.013202185127055167	0.014012160808086076	0.014676205381942127	0.01680380990526466	
0.14125375446227548	0.018795304755487477	0.020677110488492276	0.02129586654442798	0.022387662589028846	0.024771302758375434	
0.15848931924611143	0.030775738734569527	0.033731384851724486	0.03438550150601027	0.03510031023728683	0.03725615227830652	
0.1778279410038923	0.06043515833493482	0.06341253497121176	0.0644569298219742	0.06533605366265839	0.06757387452736799	
0.19952623149688797	0.15480229957496391	0.1632150349259211	0.1661467467789191	0.16904837692173505	0.17639408529180683	
0.223872113856834	0.23415520355546324	0.2741387457754579	0.2757751440197751	0.2772624008819875	0.2794742885497725	
0.25118864315095807	0.28368108335931547	0.2851657036886433	0.2858590456197246	0.28655882005384903	0.2885014861231648	
0.2818382931264455	0.5099704535952035	0.5183006136516726	0.5187655822376308	0.5193149163681644	0.5209762338354426	
0.31622776601683794	0.619815268385023	0.6220587180345194	0.6227669392443446	0.6234678801593776	0.6289026096781763	
0.35481338923357547	0.7864926628567095	0.7883539469952006	0.7892473026699554	0.7898293764815398	0.7923117713738927	
0.3981071705534973	1.1658061363850356	1.1672886398369418	1.1676841397602717	1.1680285149020975	1.1695600159460509	
0.44668359215096326	1.6120031582722254	1.6192685517057175	1.6218096655681662	1.6241406080271519	1.6322600792641777	
0.5011872336272725	1.6834160121996156	1.6862994979316772	1.6873552199028705	2.0794354164663003	2.0845484356051727	
0.5623413251903491	2.2777250305518972	2.28368297332539	2.6756082970490116	2.676507301432374	3.4732011832575993	
0.6309573444801934	1.04765288625685	1.430207312466087	1.6065645954293426	1.735978931203676	3.071820650332274	
0.707945784384138	1.376383638111798	1.8338542888504412	2.0791593928935725	2.2775540448615406	4.067403287364529	
0.7943282347242817	1.782185708393073	2.2779151088831195	2.5721545391106404	3.016808509506535	5.052025736026386	
0.8912509381337459	1.5578813565922165	2.6453785073751055	3.0847673404602682	3.389228331917361	14.506914484900648	
1.0	2.158039221426814	3.073761850411791	3.6123811242465784	4.21165749542749	6.588946210433862	


==> data/fig_sample_rate_lide_points_5_oversample_4.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963958351834844	0.0014691628833065611	0.001973983907026951	0.002327060542931547	0.003132585270572377	
0.011220184543019636	0.000636000749386974	0.0013123893697889692	0.0018458612598247154	0.0022365384660081827	0.004377718482599478	
0.012589254117941675	0.0008438346322408447	0.001556942498517634	0.002023070399665392	0.0024371023640530802	0.003999310310159156	
0.01412537544622754	0.000742072104739867	0.0014082465167165677	0.001755494945325074	0.0020782139894040454	0.003129223328585682	
0.015848931924611134	0.0007039334146139432	0.0014902744097734385	0.0018083275845070515	0.002298696037045594	0.004288149719232186	
0.01778279410038923	0.0005838527529159218	0.0014484019859379131	0.0018290830798777871	0.0022826328961952306	0.003188746318436351	
0.0199526231496888	0.0004322386980848077	0.0014026584200242482	0.0018149896702543795	0.002349379583961406	0.0039348262837189014	
0.0223872113856834	0.0005507715926121657	0.0015094808533859232	0.0018506523142399881	0.002168824109497802	0.004042111207460433	
0.025118864315095794	0.0008227656549956615	0.001421443612598528	0.0018208325078188114	0.0023801266199435867	0.0031985215209863397	
0.028183829312644536	0.0007198777067527792	0.0013788297559241968	0.0016715232604355011	0.0021973634288280624	0.005385635397800299	
0.03162277660168379	0.0007827981845569947	0.0013115494618818851	0.0016932751973343248	0.0021536124682153875	0.004293030269622	
0.03548133892335755	0.0007439979679896677	0.0012559032431495773	0.0016133478124447302	0.002005015924202081	0.004525555849930245	
0.039810717055349734	0.0004898014514800877	0.0013930858270961902	0.0019050746030942907	0.002473268383242117	0.004370277245299419	
0.0446683592150963	0.0007111658061228852	0.0015483241247455468	0.0019155791189633027	0.0023638055102007025	0.004446273897301575	
0.05011872336272725	0.0007305670860121055	0.0014171950162202992	0.0017697910573766678	0.002182638769053432	0.0038746596924224596	
0.05623413251903491	0.0006239589784135767	0.0014497694694699896	0.0018003778544610465	0.0021092418387320252	0.003946580110118382	
0.06309573444801933	0.000623833562023874	0.0013098851828083032	0.0017834170081716001	0.002291758137063107	0.004280088364635401	
0.0707945784384138	0.0008187426993807425	0.0012698897887524765	0.0016773044675039773	0.0021875514099934787	0.003759951982788253	
0.07943282347242814	0.0005604838098244154	0.0014581351023824187	0.0017798760748788368	0.0022775895415799484	0.003390060572134099	
0.08912509381337459	0.0006435990804380501	0.0012912930122156042	0.001840582387615564	0.002366949360979876	0.004015716712275061	
0.1	0.0006592320340136831	0.0013815525185480182	0.0016809370886037788	0.0020956688725477977	0.004739189098433475	
0.11220184543019636	0.0006824111578776025	0.0013666661963378046	0.001804599218756068	0.002357599004794017	0.0033991012377420984	
0.12589254117941676	0.0006803383746148821	0.0015139679818097487	0.001867215751818699	0.002344828867518133	0.004188768838580337	
0.14125375446227548	0.0008765407762458678	0.001735013992853511	0.0021574074041001466	0.0030233745605113575	0.005015635621756307	
0.15848931924611143	0.0011923019490152733	0.0022480684110878467	0.002795028612748329	0.0034294858439151837	0.005585567059591186	
0.1778279410038923	0.0011569817469477817	0.0032002050520299518	0.003862734201630458	0.004484334960242451	0.006959532858626606	
0.19952623149688797	0.002966455771652318	0.0052424019306432906	0.005812381855242708	0.006989000832917239	0.008245625292758917	
0.223872113856834	0.006158100616446739	0.008620321440236563	0.00930038045219703	0.01021574098285461	0.01234409056438613	
0.25118864315095807	0.011096918831879618	0.013198708863665367	0.013954013774596145	0.01469705379529171	0.016792627515189	
0.2818382931264455	0.019750135840081444	0.02100698946061911	0.02178920278793117	0.022560728499355275	0.024084113265469203	
0.31622776601683794	0.03170068776860597	0.033453607837536564	0.03440599291270766	0.03514239027694379	0.03702488518289117	
0.35481338923357547	0.0601310089236515	0.06247197134740739	0.06324981466483129	0.06421369650638672	0.06583627019828134	
0.3981071705534973	0.11101704368199296	0.12445605893202183	0.12991255965905407	0.13947604918080567	0.15032713303684925	
0.44668359215096326	0.18766840683621452	0.19531426713293384	0.1972451246643775	0.1984610302690633	0.20427575124777983	
0.5011872336272725	0.27430637592249635	0.2756911494047938	0.276421427262037	0.277107837964049	0.2796217103002484	
0.5623413251903491	0.5226838832991229	0.530818288195523	0.5334331845995448	0.5354794147440286	0.5442454749118956	
0.6309573444801934	0.5821083629400983	1.2750313359572056	1.4988882507360675	1.994380862182508	6.217359504639226	
0.707945784384138	0.9517046820132611	2.2699618826406383	2.578831204588315	3.0692889252590256	5.123318949043549	
0.7943282347242817	0.6818581884195601	1.0354520789961847	1.261205260951992	2.898650318133752	5.007721792203194	
0.8912509381337459	1.5649409103133882	2.4902711550848107	2.9405564406682263	3.5640809874224555	5.724016887179567	
1.0	2.4915203040467815	3.8622535053553606	4.693611792178231	5.1380075653407875	7.206027472260374	


==> data/fig_sample_rate_lide_points_5_oversample_8.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963751088968079	0.0014691545164860849	0.0019739871297194908	0.0023270635100559193	0.0031326048315638393	
0.011220184543019636	0.0006360033106285588	0.0013124176685889648	0.001845900663041274	0.0022365427114832493	0.0043777687910331094	
0.012589254117941675	0.0008438720633302971	0.0015569697755138901	0.0020230754603664386	0.0024370841183223198	0.003999385837632556	
0.01412537544622754	0.0007421434051535871	0.0014083065124292006	0.0017555642608952527	0.002078258750847456	0.0031291140596036745	
0.015848931924611134	0.00070391434410382	0.0014903932580718957	0.0018083795586801518	0.002298658133502268	0.0042883330415806	
0.01778279410038923	0.0005838207983760746	0.0014483844865345009	0.0018289743957065159	0.0022825615038769317	0.0031884340407182595	
0.0199526231496888	0.00043191751942574507	0.0014025047407422468	0.0018145510871813441	0.002349483407885541	0.003935322158992278	
0.0223872113856834	0.0005509716081271291	0.0015090657687728626	0.001850984627523314	0.002169038465976254	0.004041830267378686	
0.025118864315095794	0.0008230761965196037	0.0014210226963474607	0.0018203487236294444	0.002379486512717923	0.0031976938136769016	
0.028183829312644536	0.0007211132737652925	0.0013786679324634251	0.0016705925108169845	0.0021956602326195385	0.005387739898479962	
0.03162277660168379	0.0007822121437759014	0.0013103326062370731	0.0016941812906924472	0.002151917841882753	0.004294525813588635	
0.03548133892335755	0.0007480164045289171	0.001254982968683117	0.0016140623921257367	0.0020061971577459417	0.004530732262209272	
0.039810717055349734	0.0004912344321199054	0.0013918717995341275	0.0019018983221182574	0.0024679823933766516	0.004363796356377543	
0.0446683592150963	0.0007200556009608292	0.001543664501328682	0.0019171010654650844	0.0023570623493757658	0.004436565404113383	
0.05011872336272725	0.0007223371990027337	0.001425722663397854	0.001764538451864581	0.002197954156994848	0.003869782940586555	
0.05623413251903491	0.0006238620497544487	0.0014393986311546367	0.0018109842971939442	0.002097576055221985	0.003926024103973051	
0.06309573444801933	0.0006168709439657481	0.0013286650129641607	0.001784242328578579	0.0022605844360756347	0.0042323360263299085	
0.0707945784384138	0.0008617825263198313	0.0012538482809857166	0.0017190503314464202	0.0021987165053027214	0.003835422195518966	
0.07943282347242814	0.000522306329119737	0.0014330828519231687	0.0017489909523162716	0.002216374524178377	0.0034203668529177583	
0.08912509381337459	0.0006085115440895349	0.0013369485778791537	0.001884285001658377	0.0023293095236341637	0.003820378675072968	
0.1	0.0007571425564380962	0.0013451036561474598	0.0017284319264468313	0.00204878332902075	0.004448420511420946	
0.11220184543019636	0.00048504028546241364	0.0012767087656935273	0.0017689749264795953	0.0022489235051258993	0.003140284266246294	
0.12589254117941676	0.0006997534740998618	0.0013968213395545658	0.0017223905133417219	0.002164728721423847	0.003500547690256871	
0.14125375446227548	0.0005220977822192182	0.0015539387854392119	0.0019370826145403658	0.002452455996982761	0.0038734156240804057	
0.15848931924611143	0.000601331250375183	0.0014581604341882687	0.0018360286267860683	0.0023385108805070477	0.004145177939925175	
0.1778279410038923	0.000778093924220616	0.0013352162456601977	0.001884168090940354	0.0023228877422318893	0.0036916978103025944	
0.19952623149688797	0.000725530322016053	0.0014574823576234042	0.0018504070667084906	0.0023583726701620297	0.003652232577078331	
0.223872113856834	0.0006325220219841964	0.0014084877793220662	0.0018315927649106526	0.002411459216007788	0.0038815461083640266	
0.25118864315095807	0.0006493590309539597	0.001473569724451439	0.001966293097653459	0.0024443090200427257	0.004193370281391723	
0.2818382931264455	0.0007630956157055015	0.0015867731250198587	0.0022344803120214205	0.0026725509710812338	0.004359962675716527	
0.31622776601683794	0.0008504754760993237	0.002259054102010372	0.00289275301497459	0.0035678722689853797	0.005331194936901141	
0.35481338923357547	0.0013869478857782619	0.003294047732466034	0.0039981874934792595	0.004712391552365819	0.006819433269021563	
0.3981071705534973	0.0036761942213778187	0.004743654756968926	0.005813375607678328	0.0065257005768130155	0.00898970754564838	
0.44668359215096326	0.006256610941932191	0.008328879718027203	0.009045573239758827	0.00981915668872212	0.011739390152741905	
0.5011872336272725	0.011170220760432734	0.012860873879076777	0.01375164569362554	0.014475573322795589	0.017458648016104715	
0.5623413251903491	0.01841220893352779	0.021005440283027765	0.021696311695642546	0.02269057833750151	0.025491709288272466	
0.6309573444801934	0.032243187062252265	0.03453771107747615	0.03533254531482684	0.036064803448988186	0.03783503886582903	
0.707945784384138	0.15534910716587916	0.15988023445906446	0.16112756205620235	0.1626347136784962	1.9506505388181414	
0.7943282347242817	0.12616144252897118	0.13360342210831275	0.13479811514079132	0.13595719420568902	0.14040703500557744	
0.8912509381337459	0.9232677502481866	3.466370390032799	4.152584384093649	5.0275847006516	33.816102847531994	
1.0	0.26035242118603563	1.4400499468726946	1.5735902907887511	1.8923366559499184	3.543737615554212	


==> data/fig_sample_rate_lide_points_7_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963886820638599	0.0014691608747219563	0.0019739845326795288	0.002327061064309131	0.0031325887588204656	
0.011220184543019636	0.000636002882222146	0.001312393007394335	0.0018458669160080392	0.0022365409704939807	0.004377726303894644	
0.012589254117941675	0.0008438300636473194	0.0015569398114035668	0.002023065653344817	0.0024371095558675566	0.003999303700572665	
0.01412537544622754	0.0007420506247298882	0.001408223010191397	0.0017554678967954306	0.002078193751881696	0.003129261761286577	
0.015848931924611134	0.000703942754529048	0.0014901918180373003	0.0018082983238230186	0.002298710280050821	0.004288021433191403	
0.01778279410038923	0.0005838780633320965	0.0014484221347732013	0.0018292019451114272	0.0022827305165361413	0.0031891297320629087	
0.0199526231496888	0.00043287272297197336	0.00140302322244264	0.0018157572515588832	0.0023491651279150803	0.003933924628775088	
0.0223872113856834	0.0005503758229601723	0.001510495346037604	0.001849825931246714	0.002168476074108814	0.004042649506387	
0.025118864315095794	0.0008214830299137086	0.0014229813345131303	0.0018225329502430708	0.0023825132208887146	0.003201155851136019	
0.028183829312644536	0.0007145918905339371	0.0013798106361861606	0.0016698234002365457	0.00220096575543664	0.005376274037759957	
0.03162277660168379	0.0007869158758668375	0.0013185991006495093	0.0016873920750005078	0.002164728044694711	0.004282551282949912	
0.03548133892335755	0.0007150780069522098	0.001257731063498199	0.0016185493607797044	0.0020287928825401713	0.00448632051444216	
0.039810717055349734	0.00047912321814583953	0.0014361724164976492	0.0018855116157048912	0.0024614361349406095	0.004433322738585441	
0.0446683592150963	0.0006214979745746558	0.001503883839723217	0.0019058064477025347	0.002422396045597827	0.0045729404337331945	
0.05011872336272725	0.0008069548579382546	0.001434693785215924	0.0017869105415248038	0.0022413747421727833	0.003971290073785613	
0.05623413251903491	0.0006022205226802666	0.001434015687615087	0.0018722781129063778	0.002352713184990563	0.004393225684911798	
0.06309573444801933	0.0009653737548954036	0.001638666723550175	0.0022981692549054827	0.0029308990711352473	0.00551549724629204	
0.0707945784384138	0.0013325419880579946	0.002740226908175148	0.003265412460256508	0.003921924663466157	0.005652243615041023	
0.07943282347242814	0.0031283930138593144	0.005328362480104525	0.006072386481485699	0.006624509161886978	0.00869314057105182	
0.08912509381337459	0.01241587531488785	0.015589198256244257	0.01648253126772411	0.017400751293905545	0.02406483640604804	
0.1	0.096985977148192	0.1168666121743105	0.11952327384098402	0.12170418969194975	0.13032611751395462	
0.11220184543019636	0.10573662397636419	0.10716556257276902	0.10756362779321418	0.11561742024594476	0.13328153729074124	
0.12589254117941676	0.35043131154032736	0.3527025663955099	0.3536531220780105	0.35514923429579215	0.361694212709509	
0.14125375446227548	0.45363123906634994	0.4596612725204581	0.4605336409302237	0.46110582350842366	0.4631459178415031	
0.15848931924611143	0.5658722514381634	0.56717120641837	0.5679283899295462	0.568811728636185	0.5710553519515761	
0.1778279410038923	0.8063375773148301	0.8129731813663768	0.8137344921670804	0.8141901953710596	0.8161321330877914	
0.19952623149688797	1.0375539925697614	1.0382434709012494	1.0386751856385759	1.0391377377497328	1.0406304198207725	
0.223872113856834	1.4936142964130108	1.4962330544851843	1.4967919740709328	1.497490688140229	1.498816628948301	
0.25118864315095807	2.006560792348562	2.0084003352002022	2.009113434014691	2.0096600050489157	2.011123844219727	
0.2818382931264455	2.8207850193399664	2.822869781601736	2.8237396002325497	2.8244998313837066	2.8264244614671936	
0.31622776601683794	2.9229181976987286	2.925261604739838	2.928728034424367	2.9299747134933765	2.933809181778524	
0.35481338923357547	3.960889997977141	3.96895316225892	3.9731956064187464	3.975354327034826	3.9798564040034377	
0.3981071705534973	3.9397707811503277	7.083394543799149	7.1076869077616305	7.117794956762408	7.157154734965633	
0.44668359215096326	5.288673138617567	6.28010139335767	6.364258955800438	6.419879544455167	10.93871357509345	
0.5011872336272725	7.446383671424741	8.8120360103375	9.227154611458733	9.95037368469708	12.607345317498629	
0.5623413251903491	7.120081553910771	8.49561806941501	11.230606127195552	15.345404739397246	22.267194630820324	
0.6309573444801934	6.770956544056405	12.772351815647268	14.10749678599593	16.384942206856856	22.1506723847154	
0.707945784384138	8.41891111173313	11.417789123848092	12.056366637458213	12.751861297839621	17.64130190959636	
0.7943282347242817	1.5754785139616414	2.962712150148536	11.016591638563899	15.034918003407121	40.69102856065948	
0.8912509381337459	5.100276692927427	24.568258760212586	29.880193021789616	39.75895058662247	143.18132386770895	
1.0	1.4203039366781196	2.1159450053544617	3.2757888017133183	8.842941958375624	101.10848934027204	


==> data/fig_sample_rate_lide_points_7_oversample_16.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963730688361258	0.001469154202890293	0.0019739866631240085	0.002327063786470328	0.003132604585507809	
0.011220184543019636	0.0006360060298590359	0.0013124189699850195	0.0018459043461592334	0.002236543118138594	0.004377772002404005	
0.012589254117941675	0.0008438742737751206	0.001556971455815805	0.002023075359091736	0.0024370837385825064	0.003999390488347408	
0.01412537544622754	0.0007421522591681406	0.0014083105681577672	0.001755568255970597	0.0020782617257801717	0.0031291067806378777	
0.015848931924611134	0.0007039131045224137	0.0014904012463421027	0.0018083831299541158	0.0022986556472427383	0.004288345113580626	
0.01778279410038923	0.0005838187128495111	0.0014483832328235136	0.001828966974761466	0.002282556766629605	0.0031884132907957622	
0.0199526231496888	0.00043189630919343683	0.0014024947575129593	0.0018145214738879102	0.002349490711838269	0.003935355057062057	
0.0223872113856834	0.0005509848959646548	0.0015090379316837904	0.0018510079407675327	0.0021690531310287805	0.004041810764045994	
0.025118864315095794	0.0008230962055123049	0.0014209942328448166	0.001820316261218955	0.0023794436707644914	0.0031976350689513666	
0.028183829312644536	0.0007211962060879678	0.001378657260808754	0.0016705298778327453	0.0021955478450232557	0.005387880778140864	
0.03162277660168379	0.0007821734329826036	0.0013102510235218877	0.0016942412517072592	0.002151801837504512	0.004294626244103508	
0.03548133892335755	0.0007482864778051297	0.0012551996474589814	0.001614111215476694	0.0020062767074179727	0.004531079432058431	
0.039810717055349734	0.0004913364067123271	0.0013919473131935463	0.001901587119933335	0.0024675174221372278	0.004363360727501715	
0.0446683592150963	0.0007206517712091694	0.0015432652190530624	0.001917205409316742	0.0023566140772674077	0.004435915167043732	
0.05011872336272725	0.0007218065229143152	0.0014257726772990665	0.001764194973893879	0.0021989768913077087	0.0038694600588444635	
0.05623413251903491	0.0006239224856831241	0.0014399141934039385	0.0018118522558675145	0.0020967932546776774	0.003924653426846239	
0.06309573444801933	0.000616572469238748	0.0013300073324549644	0.0017825398095273337	0.0022583861922557697	0.004229143131876682	
0.0707945784384138	0.0008648941000343855	0.0012520072816037747	0.0017209906530049343	0.00219864138191558	0.0038404942356819135	
0.07943282347242814	0.0005178270062528029	0.0014355967468830137	0.0017509961507637972	0.002215225796907551	0.003427960360540841	
0.08912509381337459	0.0006088027945250039	0.0013421806714533076	0.0018846085341841113	0.002323405252839734	0.00380744306827218	
0.1	0.0007621617437048148	0.0013376613567226848	0.0017287286456831236	0.0020548574144533933	0.004429129697789854	
0.11220184543019636	0.0004863974957364902	0.0012927384447399813	0.0017713136697969792	0.0022589912245097386	0.0031457282861107666	
0.12589254117941676	0.0007004654324398294	0.0013920447620559674	0.0017607217905930084	0.0021490759950579513	0.003456679453014819	
0.14125375446227548	0.0005644650615320796	0.00149142106987537	0.001926507523730847	0.002491077780839833	0.003925237540734223	
0.15848931924611143	0.0005739566993476983	0.0014575879943217124	0.0018444396934033762	0.002400019014615523	0.004236326907283398	
0.1778279410038923	0.0007982317347093348	0.0013115322222888685	0.0018416409050048162	0.0023251148951524904	0.003662414973615041	
0.19952623149688797	0.0007379748359504817	0.001466330256339744	0.0018041265784949484	0.002160261068533244	0.0038054684976713484	
0.223872113856834	0.0006364158333056975	0.001280302470079665	0.0017968397275015336	0.002373047878565166	0.003726611320339127	
0.25118864315095807	0.0005717393499254087	0.0014166220626864357	0.0017239277097565375	0.0022556557489193056	0.0038009849560947046	
0.2818382931264455	0.000872229719215466	0.0013871361815277698	0.0017717075960535693	0.0022179760844385638	0.0034130171143634774	
0.31622776601683794	0.0006446874678626404	0.0015005664290611814	0.0018660007755541175	0.002267597310643855	0.0033292107424785582	
0.35481338923357547	0.0007982398484938161	0.0013337988282701287	0.0017282155142484467	0.002095367956925108	0.003920226728006642	
0.3981071705534973	0.0008499778856987259	0.001455228456335584	0.0018074498433742095	0.0022754293409703156	0.003783070669300187	
0.44668359215096326	0.000690101060407051	0.0013939116658757832	0.0017511652059352025	0.0021629129592476625	0.004359910756227879	
0.5011872336272725	0.000990316996425119	0.0014677214347244704	0.0020044672915497533	0.002396891661916425	0.004120070708758947	
0.5623413251903491	0.0006103860241120945	0.0014802882858998398	0.0018119840293473995	0.002290112551768842	0.003958204891130914	
0.6309573444801934	0.0006744189406806183	0.0013577348878227144	0.0018556590703644054	0.002495227984397936	0.003897630976390946	
0.707945784384138	0.0005864293915078025	0.0012542522799853266	0.0016983843311626232	0.0022506574611089033	0.003985193727718239	
0.7943282347242817	0.000904092784523926	0.0015948007136680645	0.0019496406709052286	0.002418001746755013	0.003472821156660935	
0.8912509381337459	0.002001852130518991	5.6508013829301795	9.419488662598408	12.94030095065413	48.90160942160856	
1.0	0.0008317293397624412	0.0022801293333512074	0.003197688505873445	1.7639736719338985	9.317317876433995	


==> data/fig_sample_rate_lide_points_7_oversample_2.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00069637365570434	0.001469153962185182	0.0019739871626164186	0.0023270660311801483	0.0031326031323202696	
0.011220184543019636	0.0006360045579480428	0.0013124176570073556	0.0018459026272667858	0.002236542881703049	0.004377771315126037	
0.012589254117941675	0.0008438730079263458	0.001556971102277744	0.0020230756992292293	0.0024370835576429614	0.0039993896983429615	
0.01412537544622754	0.000742147765038974	0.0014083089818771452	0.0017555676998749319	0.0020782606762881533	0.003129109398627177	
0.015848931924611134	0.0007039135491428993	0.0014903978194619118	0.0018083816387752696	0.0022986565899064696	0.0042883384360520626	
0.01778279410038923	0.0005838195296698485	0.0014483840391715194	0.0018289709052354201	0.0022825589569423683	0.003188426540929443	
0.0199526231496888	0.00043191160307874443	0.0014025027078726996	0.0018145412341464876	0.002349485285069625	0.003935332777904729	
0.0223872113856834	0.0005509749312112406	0.0015090608150808674	0.0018509873217429677	0.0021690414763419217	0.004041824900942088	
0.025118864315095794	0.0008230712585218546	0.0014210286713261429	0.0018203515857841508	0.0023794920285639004	0.0031976954707145775	
0.028183829312644536	0.0007210830388042285	0.0013786715085352353	0.0016706188649194867	0.002195700057174365	0.005387682947200079	
0.03162277660168379	0.0007822442622699133	0.0013103832310535366	0.0016941299545495296	0.0021520137509904273	0.004294437003465669	
0.03548133892335755	0.0007477303397150013	0.0012547368473357502	0.0016139594248966592	0.0020061246213451817	0.004530342230622256	
0.039810717055349734	0.000490972984633567	0.0013918255484826766	0.0019024297065791899	0.002468793035899154	0.004364471030335746	
0.0446683592150963	0.000718741339162986	0.001544566706131373	0.0019168114982978557	0.0023582527534699287	0.004438143026667081	
0.05011872336272725	0.0007244642422306346	0.001425010917580688	0.0017653853237104536	0.0021949620901523708	0.0038708931735663117	
0.05623413251903491	0.0006241309552270653	0.0014376447562201805	0.0018067054037768596	0.0021029905147229664	0.003931920759631275	
0.06309573444801933	0.0006184329984309083	0.0013213122623931771	0.0017860396232606925	0.002272244377965146	0.004250409750660084	
0.0707945784384138	0.0008384379341873544	0.0012679689392801749	0.0017033489924943978	0.002195141944538438	0.0037975140343754314	
0.07943282347242814	0.000568123404007036	0.0014438436742614752	0.0017630348781195373	0.0022535523857776605	0.003349436581151858	
0.08912509381337459	0.000626073670247987	0.001319252178646333	0.0018620838258724581	0.0023463345812353	0.003959936178742411	
0.1	0.0006502734747195752	0.001388093599395344	0.0016800354160674746	0.002101899272612324	0.004746052166746255	
0.11220184543019636	0.003144439603809407	0.005467744894459141	0.006044305043680059	0.006781766872248806	0.007976127311826984	
0.12589254117941676	0.0006630322273606545	0.0016462055519458195	0.0020663749711066033	0.002586996857335774	0.004585517097668313	
0.14125375446227548	0.0009811571485013534	0.002291298014376429	0.0028751776418816004	0.0037394754575655097	0.005963279568792311	
0.15848931924611143	0.007956792286639175	0.01078144986715738	0.011232864951222811	0.011994809961254136	0.013550735724298848	
0.1778279410038923	0.01804888563072218	0.020693042265646625	0.02141894729836208	0.022726790111264116	0.029795006036567415	
0.19952623149688797	0.11706742879166157	0.1344617903038422	0.13746425597394127	0.14078773802870187	0.14981109867152304	
0.223872113856834	0.2139070839111115	0.2241327734455263	0.23475485255193707	0.23990484173685195	0.24758226971827177	
0.25118864315095807	0.19712461358142175	0.19867063503496732	0.1992035915844332	0.19983694454218984	0.20159328378642183	
0.2818382931264455	0.46139427028446367	0.46359121183279484	0.46454273152102343	0.4655209949407579	0.4678246413601309	
0.31622776601683794	0.5591855943625956	0.561421568348098	0.5618769064763744	0.5624859816617616	0.5644550567268938	
0.35481338923357547	0.6105489296367979	0.7273779842116419	0.729412723256951	0.7311670786087061	1.4547768671879673	
0.3981071705534973	1.0633353415542337	1.0654370445804195	1.065734691628277	1.066246145676981	1.0674584398588745	
0.44668359215096326	1.497226655855655	1.5013629637835608	1.5029945771429971	1.5042209908812438	1.5057742461425268	
0.5011872336272725	1.6126486011535242	1.9841609270451248	1.9849264988875635	1.9857341282974779	1.9888570561037153	
0.5623413251903491	1.2137103037712396	2.7223742001613704	2.7237200550057334	2.7246452560563217	4.4722691206068514	
0.6309573444801934	1.0541809451195585	2.1322018897789583	2.6529471743136703	2.853306416984289	5.751312745623765	
0.707945784384138	1.1654493757165507	1.6837970550095323	1.884937632701158	2.2284874039791545	10.446294328009321	
0.7943282347242817	1.5216931595615355	1.9445305051202448	2.109588072081885	2.4322319402122985	4.985713132748189	
0.8912509381337459	1.4849830664772903	2.2273757743104987	2.462297252128308	2.8028218423841986	4.220154267544632	
1.0	1.554908488749936	2.4695465408531287	2.8038586122156426	3.1319466816661956	5.667998807498008	


==> data/fig_sample_rate_lide_points_7_oversample_4.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963733842038817	0.0014691538762238582	0.0019739871404589413	0.002327063853718475	0.003132604271861444	
0.011220184543019636	0.0006360041160258684	0.0013124184624534563	0.0018459032019667576	0.002236542936261475	0.004377772146306678	
0.012589254117941675	0.0008438745847560021	0.0015569717884969698	0.0020230757860737122	0.00243708315574124	0.003999390670582026	
0.01412537544622754	0.000742148493271536	0.0014083103271120981	0.0017555693367126517	0.0020782617509398356	0.0031291068433809462	
0.015848931924611134	0.000703913024521989	0.0014904011218548324	0.0018083830378813935	0.0022986556141681436	0.004288343592996356	
0.01778279410038923	0.0005838186200523617	0.0014483834128068173	0.0018289676802037977	0.0022825567006485954	0.003188414092421538	
0.0199526231496888	0.0004318966071591492	0.0014024943484283797	0.0018145221340110105	0.002349490287023583	0.003935354596715099	
0.0223872113856834	0.0005509847618421367	0.0015090383288251092	0.0018510059429090297	0.0021690515097933126	0.004041811881025791	
0.025118864315095794	0.000823096839523673	0.0014209954325805584	0.001820316653684246	0.002379444552721733	0.00319764093467343	
0.028183829312644536	0.000721194163545919	0.001378657311160446	0.0016705316822777214	0.0021955476838514242	0.005387878419464724	
0.03162277660168379	0.0007821756394023531	0.0013102536643660263	0.0016942404338591887	0.0021518096828005845	0.0042946266317558605	
0.03548133892335755	0.000748275928909465	0.00125519251395029	0.0016141085240991863	0.002006273991724574	0.004531063666136326	
0.039810717055349734	0.0004913297244589013	0.0013919455203911602	0.0019016004298443496	0.002467537123692761	0.004363384043782188	
0.0446683592150963	0.0007206215004883732	0.0015432836385588253	0.0019171992162607277	0.002356642399157901	0.004435956132567447	
0.05011872336272725	0.0007218486878070382	0.0014257717797263548	0.001764214696716044	0.0021989162772102304	0.003869482605509363	
0.05623413251903491	0.0006239238442107297	0.0014398631044445138	0.0018117726604589852	0.0020968692815784788	0.0039247738631655	
0.06309573444801933	0.0006165947896043948	0.001329865445654962	0.0017827008944706715	0.0022586178586538994	0.004229485954019879	
0.0707945784384138	0.0008644512562973417	0.0012522749798550864	0.0017206979983726122	0.0021986248575272802	0.003839792828396506	
0.07943282347242814	0.0005185474483187948	0.0014348153317701774	0.0017512459217193812	0.002215365345008919	0.0034266432276554917	
0.08912509381337459	0.0006088196689500474	0.0013411825899939682	0.0018833182406323274	0.0023229106687437866	0.003809925723064646	
0.1	0.0007608049091112762	0.0013421463009341192	0.0017281598638053573	0.002052607427286738	0.004434345251729268	
0.11220184543019636	0.0004855448859934969	0.0012853198717378684	0.0017745968962718686	0.002253475645548811	0.003143270312135878	
0.12589254117941676	0.0006984215762776609	0.001394426967389874	0.001744484055563498	0.002161168733128679	0.0034744470719749367	
0.14125375446227548	0.0005431565932206304	0.0015167969381492618	0.0019229169517715671	0.0024589989622622118	0.0039034104883077883	
0.15848931924611143	0.0006139888504965503	0.001457149513719083	0.001833175425918333	0.002353987493993548	0.0041820470817509284	
0.1778279410038923	0.0007739159936620722	0.0013212922368599455	0.001854556824596132	0.002314194830740212	0.0036791893835674476	
0.19952623149688797	0.0007502724147487124	0.0014480320852919854	0.0018514783820866355	0.0023518734371567856	0.0036513729601746624	
0.223872113856834	0.0006494544561849222	0.0013952733550595612	0.0019044377386588413	0.0024808673567261745	0.004044981819923328	
0.25118864315095807	0.000549422844634837	0.0016502874814334385	0.002152276029968496	0.002651696327252791	0.004604788917972767	
0.2818382931264455	0.00116867545382037	0.002404524864858022	0.00315131125536393	0.0036334573254613286	0.005550653691757173	
0.31622776601683794	0.0028261095638100232	0.004688075020252083	0.00543277628221662	0.006184727948462417	0.007982546960425418	
0.35481338923357547	0.020843742138667624	0.023007226281856995	0.02371850728303316	0.02438927777599693	0.026296044282506394	
0.3981071705534973	0.10788991471550848	0.12728429589649765	0.13161597988126972	0.13496562257758707	0.14537747139087093	
0.44668359215096326	0.1376200630149788	0.1402752929203171	0.14810869148655503	0.15095797586418194	0.15690538828952197	
0.5011872336272725	0.22516719745457225	0.2293535587137681	0.230955279470354	0.23209719351754063	0.23878619107654567	
0.5623413251903491	0.4765739241996639	0.47876071684914123	0.4792926022949705	0.4799527928457454	0.4824849122324272	
0.6309573444801934	0.5397833467378302	0.5423878844965111	0.5434659909930919	0.5453332005655546	1.4883274911528646	
0.707945784384138	0.6555710020423386	0.6571429657877733	0.6578783464180253	0.6589005714093601	3.7785542927532774	
0.7943282347242817	0.5926223983162028	1.1491034603118693	1.485153380110306	3.531824751543425	9.817398053163231	
0.8912509381337459	1.4155900479265031	2.531090734377231	2.8955062947425407	3.479935829546715	6.194783586091405	
1.0	2.4947891005044114	3.2844188968719146	3.689030751156496	4.450092157197893	18.01507795582163	


==> data/fig_sample_rate_lide_points_7_oversample_8.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963737055652069	0.0014691539687764154	0.0019739873292047684	0.0023270638510961865	0.0031326060059151217	
0.011220184543019636	0.0006360035111270103	0.001312418975733701	0.0018459032689366783	0.0022365429899990383	0.0043777721352313255	
0.012589254117941675	0.0008438745676045898	0.0015569717902658875	0.0020230757135198418	0.0024370831357680813	0.003999390788107802	
0.01412537544622754	0.000742152349225903	0.0014083105078870498	0.0017555688935018137	0.0020782617403123454	0.003129106694379726	
0.015848931924611134	0.0007039130663231378	0.0014904011897654977	0.0018083830086256805	0.00229865550981805	0.0042883452483005345	
0.01778279410038923	0.0005838187081717147	0.001448383294238969	0.001828967212708124	0.0022825566493168393	0.0031884132607233905	
0.0199526231496888	0.00043189636006830593	0.0014024945314787707	0.0018145217669019408	0.002349490428566632	0.003935355352128984	
0.0223872113856834	0.000550984770304865	0.0015090381890577591	0.0018510070314362906	0.0021690528342118735	0.0040418115947871095	
0.025118864315095794	0.0008230969750549678	0.0014209947062219024	0.0018203165388022066	0.0023794436713081833	0.0031976391494829464	
0.028183829312644536	0.0007211961375260378	0.0013786573247790708	0.001670529992251918	0.002195547223532361	0.005387881656007149	
0.03162277660168379	0.0007821737940361864	0.0013102514095192585	0.001694241965693824	0.0021518054375924836	0.004294628518537215	
0.03548133892335755	0.0007482852243064537	0.0012551998998431473	0.0016141107122163952	0.0020062769342879044	0.004531076715730125	
0.039810717055349734	0.0004913359488513844	0.0013919473997213911	0.001901587177220431	0.0024675177184782992	0.004363363963251561	
0.0446683592150963	0.0007206514356398869	0.0015432643956371974	0.0019172052633109095	0.0023566157695720084	0.004435919912025052	
0.05011872336272725	0.0007218074052083647	0.0014257724744406112	0.0017641960532843613	0.0021989790147184385	0.0038694605785889557	
0.05623413251903491	0.0006239224828540397	0.0014399138943943142	0.001811853132162872	0.002096792930634032	0.0039246592293512746	
0.06309573444801933	0.0006165728583309626	0.0013300049913867753	0.0017825448579020596	0.0022583896937769703	0.004229148515588076	
0.0707945784384138	0.0008648851942461922	0.0012520107936377298	0.001720985617124217	0.002198640705533194	0.003840478268947541	
0.07943282347242814	0.000517838918887334	0.0014355859371154376	0.0017510048742314316	0.0022152280485372633	0.0034279379646524563	
0.08912509381337459	0.0006088021340029619	0.0013421655011887736	0.001884583559317496	0.0023233889556800733	0.003807484192548426	
0.1	0.0007621413435773537	0.0013377334009776595	0.0017287194079093978	0.0020548283383104602	0.004429212820367168	
0.11220184543019636	0.00048638245158115983	0.0012926887342093454	0.0017713641307998608	0.00225891161958357	0.0031456857686995585	
0.12589254117941676	0.0007004264381046391	0.00139207223678211	0.0017605800566630606	0.002149275872278676	0.0034569638821891025	
0.14125375446227548	0.0005641198163729584	0.0014913598745338406	0.0019261998756392867	0.002490762402216101	0.003924883718648665	
0.15848931924611143	0.0005745519678549284	0.0014579820400925213	0.0018450686973113624	0.002399113224923706	0.00423545387437629	
0.1778279410038923	0.0007975214074153242	0.0013105295513469906	0.0018399093757962117	0.0023272467468899148	0.003659609480258215	
0.19952623149688797	0.0007375766308847269	0.0014631010257254622	0.0018043888143901077	0.002163860808153095	0.0038004545961220102	
0.223872113856834	0.0006438785773334927	0.001283649874512873	0.0017929550876707682	0.0023685329652954703	0.003719996463603485	
0.25118864315095807	0.00057935790761579	0.0014088886853374119	0.0017195912727074503	0.0022644376216800206	0.0037960108253289227	
0.2818382931264455	0.0008759429698178843	0.0013895371265618902	0.0017858913120958493	0.0022348926490380096	0.0034396041004582495	
0.31622776601683794	0.0005810266925957225	0.001528256298503107	0.0018733361945071749	0.0022714026545679693	0.0034020103941408753	
0.35481338923357547	0.000798551759037821	0.0013570150402722368	0.0017400032534369227	0.002171801203641289	0.004048512163311764	
0.3981071705534973	0.0006789472599015525	0.0015034406575637157	0.0018312779336273866	0.0022730951239408235	0.004077235605980344	
0.44668359215096326	0.00046185079956274135	0.0014331407195931013	0.001934598254375668	0.002354905935992363	0.004163119854012902	
0.5011872336272725	0.0010606141375094098	0.0017136127683063283	0.0021491072795211358	0.0027380424948250945	0.005249487368912348	
0.5623413251903491	0.001210230162328842	0.0023718862581461925	0.0030400791919193582	0.003735865506289402	0.006381020880707778	
0.6309573444801934	0.003886957272320628	0.006733582892611148	0.007489620809335407	0.00829010497085807	0.010224201777236945	
0.707945784384138	0.08485156278624806	0.119215727195862	0.12133315713807072	0.12384435571270809	8.182522465139014	
0.7943282347242817	0.08865384591682048	0.0980046232053281	0.10090150824047944	0.10315863502366403	0.11065996275319259	
0.8912509381337459	0.21418946499207975	3.6035087760606808	4.426453909403741	5.981842852327267	29.996222306563823	
1.0	0.12572983671081947	0.7110046780458604	0.7448610671257225	1.477081012692505	7.948731439757854	


==> data/fig_sample_rate_lide_points_9_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963735480743601	0.0014691537394084713	0.0019739872044212455	0.002327063877989103	0.0031326028437135634	
0.011220184543019636	0.0006360044449040426	0.0013124190069828331	0.0018459024161542091	0.0022365429442631874	0.004377771973851727	
0.012589254117941675	0.0008438743250529091	0.0015569715039769603	0.0020230758641422344	0.0024370838709616796	0.003999389695261012	
0.01412537544622754	0.0007421516674619476	0.0014083096055347928	0.0017555682111643058	0.0020782611890399357	0.0031291082129914316	
0.015848931924611134	0.0007039135091805248	0.0014903992725308422	0.0018083820713405874	0.0022986561066409006	0.004288340383640112	
0.01778279410038923	0.0005838192627006907	0.0014483841854013712	0.001828970318733276	0.002282559149301671	0.003188423559562791	
0.0199526231496888	0.00043191186001347037	0.0014025027914564211	0.0018145404434696487	0.0023494851988106378	0.003935332892279337	
0.0223872113856834	0.0005509745590847136	0.0015090650958107057	0.0018509839737469065	0.002169042640336327	0.004041822714810144	
0.025118864315095794	0.0008230557897437023	0.001421047686448585	0.0018203703114812561	0.0023795188636910073	0.003197718802705806	
0.028183829312644536	0.0007209918607017511	0.0013786957753238569	0.0016706945244539147	0.0021958180110807674	0.005387513667317069	
0.03162277660168379	0.0007823512635413884	0.001310543889452896	0.0016939617415831815	0.0021523211113969607	0.004294107967505985	
0.03548133892335755	0.0007467635511517903	0.0012542597440427681	0.001613537853671949	0.0020058824722108464	0.00452900144958512	
0.039810717055349734	0.0004897793414923319	0.0013927441430719133	0.0019047836223008174	0.002471955108306407	0.004367306219495147	
0.0446683592150963	0.000712648106552951	0.0015486973089879192	0.0019153591449927985	0.0023642959604573024	0.004445919084446945	
0.05011872336272725	0.0007382252941620349	0.0014104177263232543	0.0017715601184499592	0.0021776241889605776	0.0038775944487657904	
0.05623413251903491	0.0006316239598933181	0.001459494928403414	0.0017964159699299866	0.0021312299901875206	0.00397284365922191	
0.06309573444801933	0.0006457189257965464	0.0013093597856435842	0.0017891020619490877	0.0022822797213691726	0.004399999011794347	
0.0707945784384138	0.0006952471774898277	0.0013282950613132647	0.001787846833510603	0.00225462710286203	0.0035920537249635037	
0.07943282347242814	0.0010171848676428332	0.0021641515579577833	0.002683422086803266	0.0031489783387153624	0.0048810851933080174	
0.08912509381337459	0.014850013403318674	0.016833586239531087	0.018616566615906348	0.019544661295080028	0.02076942943347945	
0.1	0.10145476293793151	0.10921203879305423	0.11338390110724658	0.11738331432745623	0.1257442498387295	
0.11220184543019636	0.07506077446412841	0.07665952540821279	0.07990913013559207	0.09030997336533067	0.09453861699359736	
0.12589254117941676	0.3449369541767896	0.3483816022850394	0.3496405495498075	0.35115339657136646	0.35824186390942064	
0.14125375446227548	0.4528756316735105	0.4543783448751134	0.4549100073471398	0.4553653071527841	0.4573558660364105	
0.15848931924611143	0.5791378623408213	0.580998972483815	0.5814026302600186	0.5820316812435075	0.5842178571537235	
0.1778279410038923	0.780716097604484	0.7834402426297886	0.7842171229750468	0.7848609639171381	0.7865964039738644	
0.19952623149688797	0.9413589847032723	0.9425731823487538	0.9432180941384763	0.9436961996538104	0.9462222150595826	
0.223872113856834	1.2484745833471151	1.2509304201968496	1.2529907352705223	1.253961915819462	1.255885697764763	
0.25118864315095807	1.570167001123602	1.6374447993229309	1.6382904860756966	1.638891598874784	1.6447945683674545	
0.2818382931264455	2.6423743567668048	2.646010291555611	2.6467430773588676	2.6475380112310494	2.65195812953222	
0.31622776601683794	2.6225346656532884	2.8466112949697924	2.850165535130767	2.8813530568087615	3.4477444506438464	
0.35481338923357547	1.940589477079961	2.6338233110293205	3.9102727365452834	3.9139731270573717	5.554848406262298	
0.3981071705534973	4.333207816369992	4.335869793349951	4.33726838142311	4.338496071258733	4.347250773646075	
0.44668359215096326	4.387638129756259	5.365278733350054	5.376190465692529	5.728825111072328	8.505809818442657	
0.5011872336272725	6.986797660576177	6.9917042340721265	7.77508370559236	8.101324103840922	9.797243312492792	
0.5623413251903491	2.709194311010774	7.581874326092144	8.005238292792798	8.538972081094126	11.80022903080806	
0.6309573444801934	8.089923235041933	9.725578735571183	11.356649109910089	13.087146892752152	21.718083052470494	
0.707945784384138	9.587437764875238	11.757275755555987	12.710606249039039	14.244378868629802	15.120440535938945	
0.7943282347242817	1.6507191799197847	2.1021674440138054	2.4859341872949967	3.420130929600633	11.78007577938189	
0.8912509381337459	4.237185641373453	14.742320420512632	30.162866051971108	40.55857372673343	498.59443482631343	
1.0	1.5314757538707446	4.342853529684002	8.74143378439597	22.7406973241525	272.14226068574413	


==> data/fig_sample_rate_lide_points_9_oversample_16.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00069637305761423	0.0014691541729219067	0.0019739867046867556	0.0023270637993670126	0.003132604556386156	
0.011220184543019636	0.0006360060098162797	0.0013124189889693796	0.0018459043534229398	0.002236543113546223	0.004377772038144208	
0.012589254117941675	0.0008438742976205744	0.0015569717752188575	0.0020230753653221033	0.002437083741918743	0.003999390695344797	
0.01412537544622754	0.0007421522227489107	0.0014083105854140277	0.001755568517615972	0.0020782617183865257	0.003129106762700743	
0.015848931924611134	0.0007039130902119866	0.0014904014253223313	0.001808383156814852	0.0022986556242197784	0.004288345150014113	
0.01778279410038923	0.0005838186691884709	0.0014483832160776253	0.0018289670282534882	0.00228255674273094	0.003188413316301528	
0.0199526231496888	0.00043189633170228546	0.0014024949262690953	0.0018145214931915392	0.0023494907397094682	0.003935355004763353	
0.0223872113856834	0.0005509850620956414	0.0015090383754942523	0.0018510081038937477	0.0021690534848518486	0.0040418109225346804	
0.025118864315095794	0.0008230962789657029	0.001420994151222976	0.0018203166166551356	0.0023794436343424815	0.003197634338154544	
0.028183829312644536	0.0007211961684847967	0.001378657189596972	0.0016705299009327685	0.0021955484397424598	0.0053878809785017565	
0.03162277660168379	0.0007821735166818511	0.0013102505912422724	0.0016942413507520524	0.0021518018520499805	0.004294626131480801	
0.03548133892335755	0.0007482859931973495	0.0012551997732672627	0.0016141112104373699	0.0020062764894968645	0.0045310804861991546	
0.039810717055349734	0.0004913366243115189	0.0013919468656491756	0.0019015872697194468	0.002467517402497359	0.00436336018430851	
0.0446683592150963	0.0007206518155918386	0.0015432660967108639	0.0019172052282200509	0.0023566143750731374	0.004435915170334241	
0.05011872336272725	0.0007218064691826129	0.0014257726183783993	0.001764195465705807	0.002198976262846315	0.003869460427321533	
0.05623413251903491	0.0006239222787321439	0.0014399145810870693	0.001811852641900491	0.002096793782392738	0.003924653573621033	
0.06309573444801933	0.0006165725456721533	0.0013300079186707773	0.0017825404022939022	0.0022583870211124553	0.004229144724957869	
0.0707945784384138	0.0008648939004232361	0.0012520073460882426	0.001720990717809488	0.0021986412200241806	0.003840494140227893	
0.07943282347242814	0.0005178270929333204	0.0014355972208646777	0.0017509954143256378	0.0022152251863867545	0.0034279609955649958	
0.08912509381337459	0.0006088027840450917	0.0013421809508010036	0.001884608149648135	0.0023234051977678526	0.003807442605124729	
0.1	0.000762162831812276	0.0013376602164166347	0.0017287292401745762	0.0020548583881356925	0.0044291295252347745	
0.11220184543019636	0.00048639703294756396	0.0012927414800247452	0.0017713122238772008	0.0022589934284506755	0.0031457309778530327	
0.12589254117941676	0.0007004666884882295	0.0013920418935490016	0.0017607243675102945	0.002149072380337401	0.0034566905888237646	
0.14125375446227548	0.0005644707841950625	0.0014914218357866933	0.001926519434061831	0.002491083403426021	0.003925242915434261	
0.15848931924611143	0.0005739459645445146	0.0014575823843955217	0.0018444273944251033	0.0024000314986147605	0.00423634149197538	
0.1778279410038923	0.0007982449806540395	0.0013115447704733366	0.0018416594666428704	0.0023250794900849772	0.0036624593316768005	
0.19952623149688797	0.000737978604842106	0.00146638321439429	0.0018041225905914937	0.0021602017880930353	0.0038055545501959015	
0.223872113856834	0.0006362877100294477	0.0012802548357268182	0.0017968108037113776	0.0023731147540330907	0.0037267254546532232	
0.25118864315095807	0.000572602602085792	0.0014162895409618678	0.0017229260667784624	0.002256302764777858	0.0038004175872867127	
0.2818382931264455	0.0008721192576580571	0.0013866348231547896	0.0017712777326576756	0.0022181624410898995	0.0034125932437689306	
0.31622776601683794	0.0006471684581687328	0.0015011215612727754	0.001866700377523541	0.002266847639805496	0.003327425525458865	
0.35481338923357547	0.0007978098006691345	0.00133308699954503	0.0017266565682558187	0.0020944825962312423	0.003918532926462519	
0.3981071705534973	0.000846870061094322	0.0014550995819563445	0.0018060524022913437	0.0022756412965142373	0.0037794396689639436	
0.44668359215096326	0.0006858070567255216	0.0013972173220707053	0.0017499144687734146	0.0021567002066761195	0.004367788281560223	
0.5011872336272725	0.0009962441829148593	0.001467651105396834	0.0020148747682880806	0.002405859673736429	0.004140008376861237	
0.5623413251903491	0.0006015219083699262	0.001450518795599976	0.001831917769583117	0.0022896526436775606	0.003993883713095916	
0.6309573444801934	0.0006947713861654313	0.0013733690873003795	0.0018536256303872908	0.002518741606451112	0.003933650013839993	
0.707945784384138	0.0006764093356935673	0.0012456588917289587	0.0017018155780468259	0.0022251227902384514	0.0038476747876771537	
0.7943282347242817	0.0007793328480474614	0.0015479726001727436	0.0019742904733086697	0.002420540533670265	0.0035537389911699086	
0.8912509381337459	0.002132954016819127	5.445640860693802	9.253651898243621	13.744412684612442	42.556017360066754	
1.0	0.0006891874310268875	0.001598693042736271	0.002523862500624155	1.8242359237588843	12.347421957298787	


==> data/fig_sample_rate_lide_points_9_oversample_2.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963734036036031	0.0014691538559432268	0.0019739871485277487	0.0023270661484766034	0.0031326033053585985	
0.011220184543019636	0.0006360043832300774	0.0013124191143427432	0.0018459030476687226	0.0022365429216912483	0.004377772030673018	
0.012589254117941675	0.0008438746411966315	0.0015569718292724728	0.0020230758122047107	0.0024370838088622862	0.003999390501093375	
0.01412537544622754	0.0007421486794359223	0.0014083103871402843	0.0017555693980587446	0.002078261737669964	0.003129106903431065	
0.015848931924611134	0.0007039131250638614	0.0014904013874586113	0.0018083829215013165	0.0022986557990212876	0.004288343511145532	
0.01778279410038923	0.0005838181276131023	0.001448383446312662	0.0018289678819683295	0.0022825564432683043	0.00318841495645836	
0.0199526231496888	0.00043189640169004806	0.0014024941586922581	0.0018145217910283734	0.002349490410687074	0.0039353553952105914	
0.0223872113856834	0.0005509847421664106	0.001509038055502269	0.0018510057742980553	0.002169050739017627	0.004041811783244737	
0.025118864315095794	0.0008230972650988497	0.0014209974183891276	0.0018203167242797223	0.002379443863141508	0.0031976402862469847	
0.028183829312644536	0.0007211949978609656	0.0013786569669775592	0.0016705306131480217	0.002195545433434899	0.005387880666423962	
0.03162277660168379	0.0007821754329986873	0.0013102525288459074	0.0016942411149221714	0.002151809370237077	0.004294626781092888	
0.03548133892335755	0.0007482788782145158	0.0012551942684143592	0.0016141089000550916	0.002006276616524074	0.0045310642484057495	
0.039810717055349734	0.0004913276069678276	0.0013919457079065512	0.001901603835448358	0.0024675376950842936	0.0043633843137734895	
0.0446683592150963	0.0007206165348273527	0.001543287368627109	0.001917197836345363	0.0023566472880791082	0.004435966592773713	
0.05011872336272725	0.0007218767256052331	0.0014257743488053764	0.0017642191404462647	0.002198892225933978	0.003869495748442251	
0.05623413251903491	0.0006239357437198001	0.0014398069072982071	0.0018116863709280468	0.0020969381254845034	0.003924875643414711	
0.06309573444801933	0.0006166078420594281	0.0013296762282053497	0.0017828711274993992	0.0022589202245856697	0.00422994385219462	
0.0707945784384138	0.0008635563585989857	0.0012528420613808322	0.0017200635419843666	0.0021985458361428183	0.003838427992482022	
0.07943282347242814	0.0005203719791278896	0.001432824328252257	0.0017499148400466117	0.002215593784135021	0.00342312051294728	
0.08912509381337459	0.000609423102026624	0.0013385143293112114	0.0018838363037558632	0.0023263468705095594	0.0038167830542878848	
0.1	0.0007555113287579251	0.0013477958046908228	0.0017322644460290057	0.0020469912652768263	0.00445773177441872	
0.11220184543019636	0.0004850161501830886	0.0012768803112176656	0.0017539170903802487	0.002246309184812684	0.003148421962041422	
0.12589254117941676	0.0006990628787422772	0.001400303994378401	0.0017722800431590028	0.0021286170541255766	0.00359828956608049	
0.14125375446227548	0.0004588320212398843	0.0014770066164513243	0.0018945025924584449	0.002462718149716058	0.004012061757389242	
0.15848931924611143	0.00103364213121043	0.00201826788050583	0.0023816287046501254	0.0029063034558867587	0.0043485226581894704	
0.1778279410038923	0.013772783153980946	0.016034110637024042	0.017528409963415852	0.019366193006928187	0.024220502955139816	
0.19952623149688797	0.11961048793834304	0.1396074182292265	0.14326279643768092	0.14668081695737767	0.1569704653403008	
0.223872113856834	0.21430407610184687	0.22008434015053746	0.22376991211234692	0.22878239147429918	0.2395618055332834	
0.25118864315095807	0.18376301223911093	0.18513642528949917	0.18558321548684692	0.18619467950233495	0.18794930413046956	
0.2818382931264455	0.4250520404110382	0.4324052202154099	0.43541178868662916	0.4383932230812344	0.46311906679147785	
0.31622776601683794	0.5650340721243219	0.567196829041823	0.5676175876330938	0.5681756341474309	0.9513187413524858	
0.35481338923357547	0.732169594260637	0.734224374704787	0.7353417896529497	0.7362880937119549	0.7575031221791381	
0.3981071705534973	0.9628134907294355	0.9640786907225366	0.9645238129148175	0.964933484520233	0.9661960565498341	
0.44668359215096326	1.3184363530285237	1.3228649382344848	1.3253640216735216	1.3268510637631794	1.329641174293678	
0.5011872336272725	1.477947598037847	1.481011501828621	1.4820884710372306	1.51850158473402	1.5207350680456775	
0.5623413251903491	2.582751910148305	2.586467087469778	2.58745530709811	2.5882076967364367	2.5943214378141026	
0.6309573444801934	1.3472302219438888	2.8638738071623178	3.1168933266712964	3.5021273185928026	3.818532944072581	
0.707945784384138	1.4485972813324475	2.154081484519258	2.462124791401372	2.9884989970085134	7.752198949816289	
0.7943282347242817	1.514989015773835	1.890574477982149	2.0784646341977684	2.580322714530198	7.544503835407882	
0.8912509381337459	1.7841562414492549	2.189542175852898	2.4778447218199195	2.7599093581609293	6.685574750587074	
1.0	1.7571251430597223	2.774965286624198	3.3514508265631697	4.008974344186768	9.585585458935798	


==> data/fig_sample_rate_lide_points_9_oversample_4.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963733866545485	0.0014691538555973687	0.001973987166203195	0.002327063873274106	0.003132604285827575	
0.011220184543019636	0.0006360041057549022	0.0013124184786416013	0.0018459032131906863	0.0022365429405723364	0.004377772255787983	
0.012589254117941675	0.0008438746690039696	0.001556971659928648	0.0020230758693323796	0.0024370831477489746	0.0039993905136854685	
0.01412537544622754	0.0007421485228960373	0.0014083103352481752	0.0017555693965745041	0.0020782616911876267	0.003129106817376593	
0.015848931924611134	0.0007039130575947611	0.0014904012176446756	0.0018083830786021296	0.0022986556169098554	0.004288343826454109	
0.01778279410038923	0.0005838185621143545	0.0014483833347389513	0.0018289675837766402	0.002282556590819778	0.003188413908482311	
0.0199526231496888	0.000431896324713909	0.0014024941544350895	0.0018145217872492893	0.0023494903886683554	0.003935355238105361	
0.0223872113856834	0.0005509848461528373	0.0015090379580979523	0.001851006225986751	0.0021690516355693436	0.004041811808831417	
0.025118864315095794	0.0008230972588964865	0.0014209946385531438	0.0018203163886162483	0.0023794433722006255	0.003197640071538303	
0.028183829312644536	0.0007211961566051516	0.0013786568741808534	0.0016705298329780845	0.0021955454708032433	0.005387881366053419	
0.03162277660168379	0.0007821750026755732	0.001310251580399509	0.001694242190177529	0.0021518068807822276	0.004294630822790789	
0.03548133892335755	0.0007482853359076047	0.0012551999780749095	0.00161411077498262	0.00200627749870734	0.0045310748889102245	
0.039810717055349734	0.0004913354148362361	0.0013919475629191195	0.0019015873191030748	0.0024675172083191135	0.004363367141404117	
0.0446683592150963	0.0007206512826060343	0.0015432610058493032	0.0019172052885398692	0.0023566137636326775	0.00443592099775052	
0.05011872336272725	0.0007218070391563393	0.0014257733971991214	0.0017641961343375769	0.002198979231762824	0.0038694592475133943	
0.05623413251903491	0.0006239223573466862	0.001439914427545105	0.0018118545569607229	0.0020967911509585397	0.003924659436861108	
0.06309573444801933	0.0006165726836839933	0.0013300061409888236	0.0017825428964770062	0.002258389002423258	0.0042291489451324075	
0.0707945784384138	0.0008648874532853665	0.001252010840620855	0.0017209867916206669	0.002198639861749388	0.0038404791297417295	
0.07943282347242814	0.0005178382323943853	0.0014355867664646064	0.0017510047153360552	0.0022152269113826424	0.0034279394418792186	
0.08912509381337459	0.0006088031034492927	0.0013421632954566348	0.001884569905158484	0.0023233851668683805	0.0038074921422611725	
0.1	0.0007621311443916506	0.0013377672989826298	0.0017287112791165198	0.0020548179918518693	0.004429255593877703	
0.11220184543019636	0.000486380872432183	0.001292609912713339	0.0017714037047089327	0.0022588346850402354	0.003145591017343544	
0.12589254117941676	0.0007003354782015933	0.0013920972723527793	0.0017603756217224051	0.002149524723984525	0.0034573292726399643	
0.14125375446227548	0.0005640248563550977	0.0014911774804117425	0.0019262479835015006	0.0024908541673732396	0.003924954164184179	
0.15848931924611143	0.0005759662902737366	0.0014591647327506514	0.0018464674418556112	0.0023965375498275006	0.00423341712489056	
0.1778279410038923	0.0007949156143925953	0.0013102238396069967	0.0018346708367555933	0.0023331094266202442	0.003649897619874008	
0.19952623149688797	0.0007352732967481526	0.0014579847869765278	0.0018069322204727623	0.0021776389109730222	0.00377831683447724	
0.223872113856834	0.0006308349340377187	0.0013080190987595787	0.0017908929288070448	0.0023761868344549476	0.0036831556060921756	
0.25118864315095807	0.000653831816514842	0.0013890118870045873	0.0017530674647503294	0.0023451918787975794	0.003773940100938235	
0.2818382931264455	0.0007609314498701052	0.001412275804038739	0.0018320958576919424	0.002219489314505272	0.0038013616270395124	
0.31622776601683794	0.000827640857926371	0.001778340398539394	0.0021632370246610407	0.002615273403256579	0.004261434128136804	
0.35481338923357547	0.01781787135264093	0.019164759219808827	0.01985368165232263	0.020695627399912285	0.024949127333581414	
0.3981071705534973	0.12737553746594354	0.13408703240240488	0.13763460292463936	0.1400242002406336	0.15113516341555583	
0.44668359215096326	0.14817467586373717	0.1540423399015624	0.15692556655421352	0.16157289734403785	0.16854212498319082	
0.5011872336272725	0.22806475234857815	0.2380663543461188	0.23988518712832962	0.24146638913464194	0.2447315327706222	
0.5623413251903491	0.4637622989417933	0.4655447588513689	0.4659790700909189	0.46667218755612305	0.46870280483002347	
0.6309573444801934	0.5493702085079277	0.5514274866828421	0.5520310535289581	0.5534405844733045	0.5939743980640745	
0.707945784384138	0.6889245527793912	0.690465940100157	0.6914357944516318	1.226483576959366	5.589465378674219	
0.7943282347242817	0.944888219021424	1.971374061991975	3.0251199899646277	3.8183586102062645	6.466803706928513	
0.8912509381337459	1.4919385878695508	2.467064505670702	3.10304411965055	3.9248243362154156	12.506168440695085	
1.0	1.8677094157939536	2.8032776479624446	3.1748071314067836	3.658521511153037	5.056654996249543	


==> data/fig_sample_rate_lide_points_9_oversample_8.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006963737091708846	0.0014691539886402647	0.0019739873499056964	0.0023270638353212504	0.0031326060071031653	
0.011220184543019636	0.0006360034872412929	0.0013124189790525746	0.0018459032664078815	0.002236542984269907	0.00437777214908583	
0.012589254117941675	0.0008438745274176016	0.0015569715839216713	0.002023075593568085	0.0024370832105755314	0.003999390547038414	
0.01412537544622754	0.0007421523715004819	0.0014083104940148129	0.0017555689068576735	0.0020782617199783587	0.003129106570550074	
0.015848931924611134	0.0007039130781892881	0.0014904011355409098	0.0018083830232237454	0.0022986555837762896	0.004288345213540078	
0.01778279410038923	0.000583818687542693	0.0014483832879873188	0.0018289672167446634	0.0022825567006037185	0.0031884133592604952	
0.0199526231496888	0.0004318961512845296	0.0014024944997490278	0.0018145217749249167	0.0023494904666537574	0.003935355368273553	
0.0223872113856834	0.0005509850178602583	0.0015090383168402226	0.0018510069304352996	0.0021690526060127247	0.004041811510237322	
0.025118864315095794	0.0008230970479528255	0.001420994714186415	0.0018203164854283106	0.0023794433374739353	0.003197639147125691	
0.028183829312644536	0.0007211961747567655	0.0013786570735112775	0.0016705299348583188	0.0021955471675238485	0.0053878812233132305	
0.03162277660168379	0.0007821740039129628	0.0013102515154297643	0.0016942418091957815	0.002151804889459465	0.004294627388841701	
0.03548133892335755	0.0007482849706681774	0.0012552001574179087	0.0016141106283790569	0.0020062766606402157	0.004531077113622023	
0.039810717055349734	0.0004913361952439412	0.0013919474196569354	0.0019015869527436542	0.002467516737203132	0.004363363221196574	
0.0446683592150963	0.0007206519113249008	0.001543264302577501	0.0019172054434648945	0.0023566146370666233	0.004435918409974698	
0.05011872336272725	0.0007218066728640083	0.0014257724904626018	0.001764195774135572	0.0021989803107755846	0.0038694606213110607	
0.05623413251903491	0.0006239221353045993	0.001439914775807057	0.0018118543391846351	0.0020967918649393777	0.003924657340281152	
0.06309573444801933	0.0006165724844030686	0.0013300070350980634	0.0017825407323370165	0.0022583866121529124	0.004229144606259821	
0.0707945784384138	0.0008648919767802923	0.0012520058641562121	0.0017209904723675278	0.002198640797772442	0.003840488827268742	
0.07943282347242814	0.0005178272231282257	0.0014355996901469802	0.0017509990331880626	0.0022152256399863785	0.0034279596305191386	
0.08912509381337459	0.0006088021940834306	0.001342181673790599	0.0018846031229071006	0.002323401549908977	0.0038074442081057792	
0.1	0.0007621629907206769	0.0013376607144935896	0.001728728922245917	0.002054856602234239	0.004429130113930005	
0.11220184543019636	0.00048639754789624255	0.0012927382625595742	0.0017713181332447956	0.0022589916210552083	0.0031457282245685053	
0.12589254117941676	0.0007004662579023346	0.001392038059214237	0.0017607206127873325	0.002149074240614244	0.003456694592543031	
0.14125375446227548	0.000564469140111565	0.0014914230270724929	0.0019265235047922066	0.0024910828706368945	0.003925229070783578	
0.15848931924611143	0.0005739560435863035	0.0014575905708449335	0.001844438397438025	0.002400015140987797	0.004236329294974557	
0.1778279410038923	0.0007982288407063759	0.0013115202009945281	0.0018416296158774124	0.0023251198653065665	0.0036624044194579364	
0.19952623149688797	0.0007379790529995424	0.0014663107486233384	0.0018041338536136289	0.0021602905398517016	0.0038054170932997305	
0.223872113856834	0.0006365303466321667	0.001280347479248782	0.0017968717810560035	0.002372980343471771	0.003726523180913186	
0.25118864315095807	0.0005718908791468319	0.0014164099261837987	0.0017236856427137745	0.002255830238681476	0.0038009486142104396	
0.2818382931264455	0.0008729660761291133	0.0013874974612175794	0.0017718271198401067	0.0022180981319172947	0.0034138711014621436	
0.31622776601683794	0.000642289513273317	0.0015009254541693867	0.0018652717939015037	0.0022671495381635658	0.0033318356140082947	
0.35481338923357547	0.000800567877989671	0.0013375584545293093	0.0017295891947434936	0.0020971868299209536	0.003928039920618626	
0.3981071705534973	0.0008394684818681402	0.0014562180362064497	0.0018118863617124282	0.0022713730008473198	0.0038035032134970848	
0.44668359215096326	0.000719042843733518	0.0013777628302939447	0.0017593589427510677	0.00219835251441485	0.004312479698140257	
0.5011872336272725	0.0009799373774256291	0.0014677605752290352	0.001987577793098151	0.002396698425774916	0.0041947711121045495	
0.5623413251903491	0.0007521696859305392	0.0014743930876229697	0.0018985410417486988	0.002368435025337941	0.004362121578148015	
0.6309573444801934	0.0027282710513575506	0.004562227057817742	0.00524802578715187	0.005896845568130346	0.0075073467529194375	
0.707945784384138	0.021750625157968124	0.02618001696534647	0.027799224602569294	0.029411833108331387	0.5386194679635634	
0.7943282347242817	0.08477057100988554	0.0946083715318727	0.09724239272201547	0.09900833742165328	1.7793008805495623	
0.8912509381337459	0.499164756311385	4.183102659659539	4.745724485246453	6.031841664529651	55.247491207914415	
1.0	0.11766375045180043	0.8121079086418881	1.412645761804547	2.1141081801584645	8.91567015069005	


==> data/fig_sample_rate_lsopinf.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0053038336245523916	0.010153741506398025	0.012870464581808851	0.015080135541099306	0.022996080004612753	
0.012589254117941675	0.0060685325669488175	0.015157432838823568	0.01766817211845062	0.019915196730699546	0.025546148627434664	
0.015848931924611134	0.012596178171145113	0.0199324972830926	0.023566777739497585	0.025712352862109246	0.031651565595823265	
0.0199526231496888	0.024393837082835507	0.0293677423833339	0.03157456402855053	0.03346279505126626	0.03777130604522425	
0.025118864315095794	0.036628000427237344	0.04276021502683019	0.04392434772788947	0.046079522880885036	0.05210330538042639	
0.03162277660168379	0.05475583845117529	0.06245642054699558	0.06478519908314039	0.0668324106810914	0.07186995142927516	
0.039810717055349734	0.0885940509412432	0.0938344693419733	0.09510452095985283	0.09660770444444468	0.10200667306605081	
0.05011872336272725	0.13712644829144302	0.14167990051947782	0.14352755320573907	0.14571047076208632	0.15030579203227518	
0.06309573444801933	0.21053158192762428	0.2166357245269447	0.2185143052011841	0.21962821100713295	0.22568425268478498	
0.07943282347242814	0.32885031063756814	0.33397820801668454	0.3357751766889484	0.33796584738507274	0.34347915830883863	
0.1	0.500967253508888	0.5076395559671731	0.5093556649811153	0.5108735848500339	0.5161147577574979	
0.12589254117941676	0.7469191727280857	0.7533955201121628	0.7559257957452863	0.7573362734612045	0.7658630644650369	
0.15848931924611143	1.0593969391903328	1.0647129297758997	1.0669886494918221	1.0690680908210874	1.0776628825268153	
0.19952623149688797	1.5345374055689605	1.5414248958742014	1.544071851312965	1.546341562608193	1.551159443177149	
0.25118864315095807	2.0250020982360977	2.03139002305961	2.0336556093756055	2.0355899220147498	2.041294616120033	
0.31622776601683794	2.519708618294577	2.526192479331444	2.528396808259914	2.5303973179385157	2.5358453812782615	
0.3981071705534973	3.310981773468531	3.3143729565161815	3.3156717479483895	3.317386939575804	3.3209676257282164	
0.5011872336272725	4.048077179100736	4.052328668816047	4.053990720017353	4.054992282625535	4.05873779363064	
0.6309573444801934	4.049222362303405	4.05175984667626	4.053346516720673	4.054604495810025	4.058613884053061	
0.7943282347242817	4.6713311527037975	4.674727811685404	4.676717967389308	4.679343707803885	4.685318959246681	
1.0	5.739445328933361	5.74130348133763	5.742170138561888	5.742877344077051	5.7450641591476135	


==> data/fig_sample_rate_lsopinf_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.002282378640624297	0.005383584693952048	0.006445537651718394	0.008447042601021332	0.016479100298559188	
0.011220184543019636	0.0023002655174080206	0.004833624502167231	0.006222329863146597	0.007434759672865065	0.014229964045750583	
0.012589254117941675	0.0013982678357449306	0.004164779125196618	0.005442351191559364	0.00709936554360191	0.013584780550315935	
0.01412537544622754	0.0016682232721740254	0.004029441494204364	0.005132044387929128	0.007097539799756915	0.012257418659348141	
0.015848931924611134	0.0018383032982910216	0.00408651808958981	0.005166596941489588	0.006347951796092946	0.012821848877881464	
0.01778279410038923	0.0019273988201447033	0.003305026853147021	0.004293876211429584	0.005584462310384373	0.010159919517309123	
0.0199526231496888	0.0013449119483738487	0.0030143149856372248	0.003993126715576995	0.005666555937078868	0.00925012827631907	
0.0223872113856834	0.0014765465136874888	0.0028173607267221626	0.0038855941522210353	0.005580905644003847	0.009008541215153218	
0.025118864315095794	0.0015882409574119593	0.003055934784396231	0.003996874531292719	0.005409146264489493	0.008116977885011208	
0.028183829312644536	0.0015426049849321655	0.0031157083443267806	0.0040635872243200855	0.0050702550984897884	0.009918451049614788	
0.03162277660168379	0.0016017629249769575	0.003621296071987225	0.00428796194636336	0.0050534586208238015	0.009878228422529292	
0.03548133892335755	0.0013969783931822755	0.0028574523862294914	0.0037919254158011928	0.004753552821251507	0.008877395490623583	
0.039810717055349734	0.001024972042522516	0.0031263431840327883	0.003929046070840314	0.004677536388827002	0.008430152845566289	
0.0446683592150963	0.0012150424155578583	0.0031445674307192507	0.004219934349587498	0.005380746013999075	0.008061234194106896	
0.05011872336272725	0.0019536237556942834	0.003530810068281237	0.004497668778087499	0.005554737815235062	0.010274304696338641	
0.05623413251903491	0.001072302600522251	0.0036710365856995665	0.004479684517245066	0.0055585639279013	0.010664500004815124	
0.06309573444801933	0.0013920120647922768	0.003402591215583414	0.0047271409102774675	0.006082811441402227	0.008837143462972265	
0.0707945784384138	0.0017182498407837922	0.004021939522839047	0.00496984145970135	0.00638903651175864	0.013484653396115895	
0.07943282347242814	0.002548904775970511	0.0044309606009947005	0.0062179639894965125	0.00841718264214335	0.012546782266865189	
0.08912509381337459	0.0023575152369679263	0.007545665368919806	0.010169438987848573	0.012020735464826807	0.018170092999868853	
0.1	0.009568495924224912	0.017186777995829752	0.018965114416257197	0.021260849699500307	0.026922792172590543	
0.11220184543019636	0.032866875399565905	0.03916810632912946	0.04190241011581207	0.0443221663669308	0.052062533991142246	
0.12589254117941676	0.0695333000022519	0.07634819977782872	0.07909126772169708	0.0810856951856366	0.09183740221455165	
0.14125375446227548	0.14247731455250923	0.15145286323542043	0.15477836321899568	0.1581804495006778	0.16585937561788022	
0.15848931924611143	0.227537307895063	0.23363717016043725	0.23641953974095517	0.2392088497088728	0.2516680179728415	
0.1778279410038923	0.396390439690735	0.40670359644999504	0.41017230652007863	0.4127002814402785	0.42086396510475016	
0.19952623149688797	0.47838623756434145	0.4879662780447305	0.49081447315699167	0.49470874170308743	0.5002259581685099	
0.223872113856834	0.7015421319897738	0.7092512449868952	0.7120783552722185	0.715550827043527	0.7226004391921186	
0.25118864315095807	0.9188151811590061	0.9258294753871367	0.9281433633997849	0.9305604197608781	0.9383740551652434	
0.2818382931264455	1.586621163918725	1.5912120484660137	1.5935879194925002	1.5965537655946078	1.6015611828745902	
0.31622776601683794	1.637319678170045	1.6438011165553963	1.6460475420498755	1.6484857817482252	1.6558381453837752	
0.35481338923357547	2.2802227150677967	2.285148183516953	2.2876412261004493	2.290692619347075	2.2965475125471455	
0.3981071705534973	2.256221930460881	2.2614255388671056	2.264395435380279	2.2670041727070833	2.273794835076142	
0.44668359215096326	2.4372721888762547	2.447042761110993	2.4502374543047356	2.4527423366855117	2.4600048679424815	
0.5011872336272725	2.5106771586495196	2.51786156177834	2.5193663259438317	2.5218507888171873	2.528452954847906	
0.5623413251903491	2.602218798409746	2.6090503815401602	2.6115224685360277	2.614130203280152	2.6238985026491712	
0.6309573444801934	2.817025801273577	2.826688585257321	2.8310928737421523	2.834851920161844	2.8434367718924496	
0.707945784384138	3.1920083290310006	3.20264307131591	3.2054062131657393	3.2085952890339455	3.21491472750149	
0.7943282347242817	2.4734535833475064	2.4866638281254336	2.489991375696224	2.4936883983045934	2.5042416170100057	
0.8912509381337459	4.009332500652835	4.0141093519846605	4.01615323736133	4.019041071714443	4.023563007228009	
1.0	6.323275750903338	6.3277450604269125	6.330236134712482	6.3322345954182495	6.338905208877146	


==> data/fig_sample_rate_lsopinf_points21.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0022255199674763434	0.0047863456893919645	0.005893015417199063	0.00811480598492575	0.01532805226627045	
0.011220184543019636	0.002318760772854009	0.00470951442615445	0.005837166177969803	0.007465893509375653	0.012062298344804562	
0.012589254117941675	0.0014750548942704111	0.0038502822704096175	0.004919297647790522	0.006705307671040401	0.01264287284571621	
0.01412537544622754	0.0017572499358446921	0.004024451574432155	0.0049008964820761464	0.006322429551323728	0.012981749911982114	
0.015848931924611134	0.0016413524949830322	0.003918670867984394	0.005070554796177563	0.0063642363709282505	0.011988758948111236	
0.01778279410038923	0.0016038646454492526	0.0030063545817642597	0.0044525866530723875	0.005665920243565369	0.010593551627324378	
0.0199526231496888	0.0017332147346662285	0.002866733226308632	0.0038959735017988703	0.00509892409637993	0.008469074657373732	
0.0223872113856834	0.0013257423820385963	0.0028108160191514012	0.004028073273368603	0.005580230992392778	0.00813526118021168	
0.025118864315095794	0.0010673083475676592	0.0032644759886357073	0.003960132999934047	0.004843006464384499	0.00892184167013286	
0.028183829312644536	0.0017506386709960763	0.003200674756138301	0.0041694453648943525	0.005349615909775613	0.009958911706192243	
0.03162277660168379	0.0017001812515354056	0.0036195574657755776	0.004404398223769016	0.005238138412217453	0.010070369820936256	
0.03548133892335755	0.001343760960890302	0.0029127989485749507	0.0039172797268651706	0.004948168425643207	0.009189810871781905	
0.039810717055349734	0.0013549190222284413	0.003116565702986132	0.004051222519267226	0.004970336525276057	0.008179785556166184	
0.0446683592150963	0.0015853753332141633	0.0032501348075070257	0.004292890258185075	0.005322437354102649	0.007954682197672213	
0.05011872336272725	0.002211242883125757	0.0035544193470357483	0.004522022514952874	0.005764681904696898	0.010192581490762092	
0.05623413251903491	0.0014792559178996207	0.0036288599082756915	0.004634632299244497	0.005688615319878602	0.010723641906025717	
0.06309573444801933	0.0014392582436296732	0.0035201268634457846	0.004782679585842699	0.005998454980999142	0.00891197722871961	
0.0707945784384138	0.0019312929668735123	0.004056487303286051	0.005486277614818824	0.00670867530209679	0.012041232133335394	
0.07943282347242814	0.0024057872276156632	0.004272439232085224	0.0054299036862442375	0.006529513177893986	0.009675256835436588	
0.08912509381337459	0.0027964183946929157	0.00499047162070935	0.005975345230532975	0.007322008654240436	0.010694569231584076	
0.1	0.002108788148322468	0.004528047664620118	0.005970555452914368	0.007354446578144805	0.011055813475480967	
0.11220184543019636	0.003918792761888738	0.009243779920381152	0.012057752429587072	0.01466474295535482	0.020205460412106992	
0.12589254117941676	0.01940552487459168	0.026123107313163155	0.02829420087652502	0.03057247214461934	0.04020745900073614	
0.14125375446227548	0.057027631631572394	0.061857048707453656	0.0645943554935109	0.06749571659179592	0.07515350109210844	
0.15848931924611143	0.12499744407897673	0.12958887414907314	0.13214594701849292	0.1348199057528422	0.1460470096056421	
0.1778279410038923	0.27164718889685585	0.2837239269985632	0.28611442245939045	0.2891175690232139	0.29471208542680677	
0.19952623149688797	0.33940379484924565	0.34778714867515476	0.3513639423243321	0.3548717492104787	0.3594772945034944	
0.223872113856834	0.5545022448743231	0.5630285019379592	0.5664548449305487	0.5698202557388288	0.5776458223131409	
0.25118864315095807	0.715716256026054	0.7236595434897717	0.7271504720227983	0.7293883367222851	0.7390369134788142	
0.2818382931264455	1.1986436688490973	1.2058117314877963	1.2082428571931882	1.2118277398291677	1.2180220029843163	
0.31622776601683794	1.2104897293084418	1.2198067196416364	1.2228790409957635	1.2262794747525263	1.2360491732720413	
0.35481338923357547	2.258146197483709	2.2662350554181874	2.2685096155295295	2.271926975389853	2.2782651583495177	
0.3981071705534973	2.217075498422838	2.223410766707436	2.2267381282502425	2.2288818612604766	2.236811934686049	
0.44668359215096326	2.486808929554991	2.4961644330293353	2.499309672261612	2.5021870320266095	2.508528393775329	
0.5011872336272725	2.4224111925126572	2.4287941111291267	2.431216511658409	2.433534478406275	2.4392582973368047	
0.5623413251903491	2.519748090788962	2.525731986754618	2.5283619690151777	2.5308750474044066	2.5387243173894616	
0.6309573444801934	2.5278244162502452	2.5366249183982794	2.5411821409806716	2.544940371931533	2.5540228762561448	
0.707945784384138	2.231382279918646	2.2398435281301166	2.2446280189245136	2.2492494181753195	2.2603377093078225	
0.7943282347242817	2.1906755439456322	2.2009157591772994	2.204603579077817	2.208760188283391	2.2159969286188015	
0.8912509381337459	2.024016050908571	2.029785802982735	2.0348846494193764	2.038789850456063	2.0520790773435893	
1.0	5.938870310780056	5.97701564102664	5.989438778567807	6.004201545785057	6.044622016594094	


==> data/fig_sample_rate_lsopinf_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.005303833624974161	0.010153741507158417	0.012870464582538627	0.015080135541794909	0.022996080005396973	
0.011220184543019636	0.0064078815205358755	0.011899304344123143	0.01519400416935512	0.0174981763767214	0.02498147458413643	
0.012589254117941675	0.006068532566933636	0.015157432838876593	0.017668172118530896	0.01991519673068369	0.025546148627452046	
0.01412537544622754	0.010728222486708813	0.017276466449118393	0.019759631582169285	0.022171321774078854	0.028427653090372745	
0.015848931924611134	0.012596178171318433	0.019932497283308086	0.023566777739691028	0.025712352862282333	0.03165156559605467	
0.01778279410038923	0.017476685396573842	0.024057245457077096	0.0264434285882175	0.028803462529288063	0.03608417284538924	
0.0199526231496888	0.024393837082678022	0.029367742383214823	0.03157456402841724	0.03346279505111575	0.03777130604507645	
0.0223872113856834	0.029949476256489433	0.035478537931701914	0.03766535731434607	0.03938614075814929	0.04320411940254033	
0.025118864315095794	0.03662800042719499	0.042760215026784586	0.04392434772785497	0.046079522880853575	0.05210330538041205	
0.028183829312644536	0.046647214382551656	0.05143311482094602	0.05339509416871292	0.055016251867047096	0.060345709375906186	
0.03162277660168379	0.0547558384511795	0.06245642054699676	0.06478519908313748	0.06683241068110224	0.07186995142926557	
0.03548133892335755	0.07317803824559398	0.07688265882737882	0.07843565542103809	0.08008795674563862	0.08519146739653387	
0.039810717055349734	0.08859405094122585	0.09383446934193806	0.09510452095980762	0.09660770444441275	0.10200667306601503	
0.0446683592150963	0.11036026898689089	0.11490604205778127	0.11624507478441651	0.11845433309788622	0.1226724070206061	
0.05011872336272725	0.1371264482914734	0.14167990051951018	0.1435275532057772	0.14571047076212976	0.1503057920323207	
0.05623413251903491	0.16957932366719175	0.17508848273140865	0.1765696697939458	0.17841795430233776	0.1819801218316831	
0.06309573444801933	0.2105315819275863	0.21663572452692467	0.21851430520115256	0.2196282110071063	0.22568425268475586	
0.0707945784384138	0.26371791075862444	0.26840334252570996	0.2704465547135852	0.27212972537645463	0.28046391567762435	
0.07943282347242814	0.328850310637582	0.3339782080166938	0.33577517668895934	0.33796584738507196	0.343479158308853	
0.08912509381337459	0.40637033920540155	0.4123389405030744	0.41459436800089455	0.41676540778132876	0.4216843815006195	
0.1	0.5009672535091498	0.5076395559674172	0.5093556649813713	0.5108735848502778	0.5161147577577309	
0.11220184543019636	0.6125151897398897	0.6183671293745883	0.6213205132283633	0.6233770952096679	0.6300639758826523	
0.12589254117941676	0.7469191727281619	0.75339552011224	0.7559257957453418	0.7573362734612509	0.7658630644650578	
0.14125375446227548	0.9077109617904109	0.9151651881653146	0.917848928734887	0.9207804073613048	0.9277640844448618	
0.15848931924611143	1.0593969391905713	1.0647129297761202	1.0669886494920444	1.0690680908213164	1.0776628825270127	
0.1778279410038923	1.319693600786786	1.3290329919059916	1.3318981411286663	1.3335992548835576	1.3401090064179255	
0.19952623149688797	1.5345374055685357	1.5414248958737629	1.5440718513125304	1.5463415626077568	1.5511594431767097	
0.223872113856834	1.8513719439479186	1.8561846817528915	1.858170032983705	1.8609236542277348	1.865745095088374	
0.25118864315095807	2.0250020982361794	2.031390023059697	2.0336556093756895	2.0355899220148395	2.04129461612012	
0.2818382931264455	2.6184812885495505	2.6259035452304524	2.6276879137946407	2.6296258800446397	2.633789081313581	
0.31622776601683794	2.5197086182953408	2.5261924793321917	2.5283968082606774	2.530397317939278	2.535845381279019	
0.35481338923357547	3.011960642365345	3.0163973708637264	3.018472073868746	3.0208912573482216	3.0254269133091376	
0.3981071705534973	3.3109817734695954	3.3143729565172455	3.3156717479494526	3.317386939576856	3.320967625729272	
0.44668359215096326	3.3448197768128973	3.351354211078883	3.3532631803043067	3.3549841039181016	3.3614826939894296	
0.5011872336272725	4.048077179100633	4.052328668815941	4.053990720017247	4.054992282625436	4.058737793630532	
0.5623413251903491	4.246972523888208	4.250551195410157	4.251813109136815	4.253116450429456	4.257351744203012	
0.6309573444801934	4.049222362303064	4.051759846675912	4.05334651672033	4.0546044958096825	4.058613884052716	
0.707945784384138	4.730898766633634	4.734442882357602	4.735515100051662	4.73654875859746	4.739499844577601	
0.7943282347242817	4.671331152704179	4.674727811685753	4.676717967389686	4.67934370780425	4.685318959247017	
0.8912509381337459	5.409287385554444	5.412829298755376	5.413864683150823	5.414982385938995	5.417543620411764	
1.0	5.739445328933444	5.741303481337717	5.742170138561967	5.742877344077135	5.745064159147701	


==> data/fig_sample_rate_lsopinf_points31.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.015645997434001604	0.01778702396980531	0.01862661225582253	0.019619853077871917	0.025147441425337116	
0.011220184543019636	0.014824309955414441	0.016227779338742594	0.016771646062346483	0.01760946748073391	0.020351924226064487	
0.012589254117941675	0.012677968062235995	0.014223100068438996	0.01459709846871142	0.015389513451674637	0.019386838049584066	
0.01412537544622754	0.012064988708014491	0.012890013559483729	0.013424696363532766	0.014004169622498714	0.01870295183303759	
0.015848931924611134	0.010476458799781475	0.01158159341897873	0.012192151847199165	0.012937810583850193	0.014847805541999168	
0.01778279410038923	0.008975954763325822	0.010374459412835609	0.010766810911360817	0.011408533595664242	0.01567343977178264	
0.0199526231496888	0.008362601867313179	0.00919957198154548	0.009726645723592676	0.010289068336815525	0.01277626955815055	
0.0223872113856834	0.0076985356482867804	0.008382465570811223	0.00872385191221542	0.009468584342924304	0.01168894788796302	
0.025118864315095794	0.006496091409533083	0.007713437088921387	0.008108202357395901	0.008928967369134263	0.011295687509651075	
0.028183829312644536	0.0061346071873414135	0.006998659565958656	0.007591426162721172	0.00820240557350702	0.011973466484863046	
0.03162277660168379	0.005494912610816969	0.006568874837947034	0.007044433365601014	0.007844570459476367	0.012010732417082266	
0.03548133892335755	0.004884546008953886	0.005709787339903595	0.006292843811427674	0.007035330339970021	0.010603368304299797	
0.039810717055349734	0.004410584062636911	0.005428506678124845	0.005963438800516675	0.006550999754498546	0.009249462452953107	
0.0446683592150963	0.003772871087059541	0.00512834174195112	0.0058355523691709515	0.006671997214308588	0.009272940905763413	
0.05011872336272725	0.004197748229276174	0.0050778325629727405	0.00573423135353263	0.006861777869432458	0.010922791811013195	
0.05623413251903491	0.0034723338834385022	0.004799242413699155	0.005588063275854973	0.006584173526507284	0.011825670937211754	
0.06309573444801933	0.0031101498438007194	0.004456494491306381	0.005395350639993928	0.006628743239151353	0.0090331768730769	
0.0707945784384138	0.0029710455311382734	0.0049663235893139665	0.005918841714082329	0.0068743934614411235	0.01080046746748885	
0.07943282347242814	0.0028928759027472065	0.004936834780578173	0.005819338034526809	0.007290582170517248	0.010580495758229932	
0.08912509381337459	0.003367166687177818	0.005099413218494447	0.006433981093858204	0.007739381364511926	0.011634625269505754	
0.1	0.0027543455755803933	0.004905314685778884	0.005872541407442514	0.007473250755925945	0.01226004418134367	
0.11220184543019636	0.0036844097905457023	0.007305632327694107	0.008965961841874686	0.01161808708800793	0.01674190546500232	
0.12589254117941676	0.0058882240323813164	0.008603300999815355	0.010322682915857435	0.01226073066301941	0.019170659446136756	
0.14125375446227548	0.02396370379880854	0.02952207856502355	0.03210264921910646	0.035485331489294274	0.04326458696662487	
0.15848931924611143	0.09496356772918721	0.09996015095968969	0.10235408680126876	0.10566878064131281	0.11528928530087294	
0.1778279410038923	0.22195966568731668	0.23337984035661902	0.23645856620110448	0.23901989399703066	0.24732416068087132	
0.19952623149688797	0.3290455518373132	0.3373535936530395	0.3395733183859705	0.34352310523506135	0.3494542950686718	
0.223872113856834	0.45331015644705763	0.460685754330438	0.4634147456877416	0.46595894180245934	0.47607286131346804	
0.25118864315095807	0.4762766893185969	0.4894451867909184	0.49206203846950675	0.49463403599254335	0.5073713091923737	
0.2818382931264455	0.9894689737756239	1.0009174880030511	1.0040897487234357	1.0077696146189459	1.0158514493144433	
0.31622776601683794	1.111974221189211	1.1209782695506179	1.1246212593233758	1.1282974194281536	1.1439607119756825	
0.35481338923357547	1.8117971289428059	1.8179794499326214	1.8199919690465256	1.8231876037595396	1.8286858799033496	
0.3981071705534973	2.0863072305398154	2.0925880443037976	2.095390118705595	2.0978381502734265	2.1058749550871356	
0.44668359215096326	2.5443437807957237	2.555399692759575	2.558076322341541	2.561354475069543	2.569391756096147	
0.5011872336272725	2.5894528833368797	2.5969554529943535	2.599155744324176	2.602921306798375	2.606648225974834	
0.5623413251903491	2.5445666961433604	2.5511739829170375	2.55376472650414	2.5558323201521165	2.5636275750561444	
0.6309573444801934	2.5499359042037724	2.557965450856423	2.5608800443420012	2.5659735260274945	2.5748354595545693	
0.707945784384138	2.4849736713515687	2.4978739239947747	2.5043225905049127	2.510169319215147	2.520203457084847	
0.7943282347242817	2.9701187221937144	3.0271349549338664	3.0492644386698418	3.0677993455281496	3.1285475370280045	
0.8912509381337459	2.4204013170914953	2.4353634329443388	2.4401941062189403	2.4439668130406176	2.4685473644928355	
1.0	3.2946584525973788	3.327175716233004	3.3375983324926457	3.3537706738067623	3.3836358258666985	


==> data/fig_sample_rate_lsopinf_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.002343801606555644	0.004951330480255814	0.006098271349882838	0.0077956844357954195	0.014957824039634814	
0.011220184543019636	0.00229759574156588	0.005002296918123301	0.006197975095492202	0.007313370366395367	0.011546986141393194	
0.012589254117941675	0.002169148655042855	0.004041483011390542	0.005820797243961227	0.0069558077753255326	0.012219848991155023	
0.01412537544622754	0.002087874186957527	0.0040940859303186545	0.005322408485689348	0.006631919442232235	0.011145855918137841	
0.015848931924611134	0.0023331092684347825	0.004045630294145336	0.0048136459900038	0.006449506970953627	0.011700740140919656	
0.01778279410038923	0.0015429751342863035	0.003352089268387385	0.004271580064260225	0.005855169851881305	0.011864147990433917	
0.0199526231496888	0.0014523136711595717	0.002908874208960528	0.004139428169702701	0.005390886380960639	0.008608814683100286	
0.0223872113856834	0.0013485325009324352	0.0028530227533650927	0.004098540124697315	0.005578882283011852	0.008934171708369368	
0.025118864315095794	0.0016374971442435983	0.0031824068377167636	0.004178991515209505	0.005160490155875336	0.009453960129128304	
0.028183829312644536	0.0014557863330322293	0.0032916456261934558	0.004155308169839824	0.005387082144561476	0.010682098401059008	
0.03162277660168379	0.001619310265090421	0.0037803724755804593	0.005169304046562347	0.006243668759934557	0.010574360944914658	
0.03548133892335755	0.0021265729803795945	0.003724984558589799	0.005163428658492982	0.0063672383274268485	0.012202894362110635	
0.039810717055349734	0.001897748701097889	0.0049200688690508275	0.006392865399724813	0.007629982147902273	0.01411912792110462	
0.0446683592150963	0.003951453186540458	0.007070705833753223	0.00865228073015293	0.010925228818134805	0.014799911523958832	
0.05011872336272725	0.006786714084371463	0.010703592316150904	0.012558454285850909	0.014651071668242577	0.020337277810183668	
0.05623413251903491	0.011067315769391498	0.016015421340900792	0.017656883834209363	0.019850438264582063	0.025175459830693178	
0.06309573444801933	0.02041683360187341	0.024540473243362153	0.02619138404268492	0.027991014428254617	0.03270287983535898	
0.0707945784384138	0.031328185951569804	0.037151546392499964	0.038688770575902864	0.04136851386303736	0.05070589276991668	
0.07943282347242814	0.05451873679108268	0.05807246670070901	0.060592048190485415	0.06251505444663716	0.06753268207624168	
0.08912509381337459	0.08075058384943945	0.08774673441358935	0.08981310222474329	0.09275066134530374	0.098348671046552	
0.1	0.12312838489540935	0.13111021436251039	0.13324546707664192	0.13508695265016973	0.14119418966406444	
0.11220184543019636	0.18814579230717435	0.19449030648210794	0.1971588243494108	0.19965575994358142	0.20687348577034834	
0.12589254117941676	0.27143247529255865	0.2786118049325208	0.28163834180518066	0.2831203655677781	0.2931454110214841	
0.14125375446227548	0.38367878626614993	0.3917467333333136	0.394861365911259	0.39782915036887045	0.40580544693251414	
0.15848931924611143	0.5050413800929681	0.5104987940496338	0.5130709329533597	0.5157312702445266	0.5265973233577498	
0.1778279410038923	0.7172060576716769	0.7271887754439316	0.730166887845023	0.7324497545463224	0.7397377064655964	
0.19952623149688797	0.9258480523182754	0.9346398601779472	0.9372600416996907	0.9397895054743535	0.9456500648556763	
0.223872113856834	1.2063773068066357	1.2121451560248855	1.2144795814601044	1.2175350086656929	1.2238531837223785	
0.25118864315095807	1.3711112385766686	1.3775674272624108	1.379968490662917	1.3822038606003735	1.3895826537082812	
0.2818382931264455	2.001600839219305	2.0103333472637903	2.012444548185483	2.014965586283269	2.019802138381536	
0.31622776601683794	1.9149909687998863	1.9221854180573255	1.9248509308937396	1.9270211713319023	1.9328928667450482	
0.35481338923357547	2.4385408483587323	2.4438943357420126	2.446492225440267	2.4493113386760643	2.4548278296207435	
0.3981071705534973	2.650728961627918	2.6548801488324067	2.6567433526463224	2.6586879280239906	2.663432850543946	
0.44668359215096326	2.778567381214375	2.7869858689337335	2.7894872414058627	2.791593424983685	2.800352957820255	
0.5011872336272725	3.298280292627388	3.304914945369695	3.3070597322082085	3.3088369922823597	3.314523663121095	
0.5623413251903491	3.518390080303605	3.523837300198743	3.525537710544708	3.527538651896796	3.5346113446924936	
0.6309573444801934	3.427780879720423	3.431087270891326	3.433388198413794	3.434677979578053	3.440844539653912	
0.707945784384138	4.334176637616958	4.342253145893126	4.344044866710275	4.345778589370383	4.350611863862055	
0.7943282347242817	3.842200766315208	3.8504121872204453	3.8539401122249597	3.8572839776224495	3.8655425681720756	
0.8912509381337459	4.934813246467811	4.9391049217506175	4.94039035920395	4.941679551346342	4.943999833729393	
1.0	6.10851851113738	6.112212207177063	6.113755104053838	6.115634651774277	6.119474319516278	


==> data/fig_sample_rate_lsopinf_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0019584049035309557	0.00492010885153311	0.006243551611835142	0.008086729474300577	0.014885578181095708	
0.011220184543019636	0.0028068521630779434	0.005149196045248528	0.006472304162720047	0.00805543796576503	0.012926524815675489	
0.012589254117941675	0.002054451383717424	0.004154124251327289	0.0057776330421950035	0.00700788330561738	0.012194553311964474	
0.01412537544622754	0.002348605233073458	0.00404710352062884	0.005480375262459344	0.006836320339960877	0.01164531441584401	
0.015848931924611134	0.0013013702117802828	0.003988292648385624	0.0051320048248307895	0.0069232579962394	0.015254385987231408	
0.01778279410038923	0.0015122868438494923	0.0033154732599459586	0.004533546091098153	0.005838019468619649	0.01342463081974929	
0.0199526231496888	0.0017114997532123367	0.0029791267737018373	0.0040686184084028024	0.005025144647129623	0.008248460938850045	
0.0223872113856834	0.0013774688898377625	0.003032287556017887	0.004039557860410005	0.005358951675271415	0.007925363766712682	
0.025118864315095794	0.0016419208963877193	0.0031308333058635658	0.003937121476728294	0.005372800162739186	0.008275531346324349	
0.028183829312644536	0.001867929086639735	0.003009402403525204	0.0041808670362329815	0.005299143656274709	0.00986531430412488	
0.03162277660168379	0.0015366402791696832	0.003512653619939615	0.004350427740910032	0.00539235493663019	0.010666399683857533	
0.03548133892335755	0.0012998655036056662	0.002857613960589005	0.0036938786893353903	0.004859241932874827	0.009126246387545117	
0.039810717055349734	0.0012038067726911632	0.003129657426843102	0.003778910386960876	0.004806997649162739	0.008872624271684365	
0.0446683592150963	0.0012495811699211267	0.0032483560023384333	0.004172668145809165	0.005493639318864272	0.009202989725960314	
0.05011872336272725	0.0017690069634678346	0.00359554639866635	0.004605102719404606	0.006084343677233897	0.011462421180807794	
0.05623413251903491	0.0021475833535392346	0.003959334608823607	0.005036342809671759	0.006626069745765706	0.01193452180174526	
0.06309573444801933	0.002401559210695128	0.0054111682919234065	0.006836393696925626	0.008604594838900418	0.012211062797695633	
0.0707945784384138	0.003712799670182712	0.008819136268203943	0.010196700151274982	0.012570935347046484	0.021783787255936556	
0.07943282347242814	0.013916601157794826	0.017316746605067504	0.020479804636134816	0.022186945813754688	0.0271776043647333	
0.08912509381337459	0.025287373064680575	0.03190328583108244	0.03399751392012383	0.03631780278620053	0.04262007790381325	
0.1	0.04792046395271321	0.05617315335372075	0.0580220783832253	0.0602471534458333	0.06591849072188935	
0.11220184543019636	0.09046472680911723	0.09671597986417674	0.0995792092900909	0.10197968166462207	0.1097680674461906	
0.12589254117941676	0.15041340687680196	0.15760874206927095	0.16049151431322867	0.16237310572991356	0.17250636019496482	
0.14125375446227548	0.23853996795230695	0.24725949836254624	0.2506248149208048	0.25380781484935655	0.26177969916687227	
0.15848931924611143	0.3433999716844583	0.34969079025841904	0.3522231010879172	0.3550000170719164	0.36668084313732807	
0.1778279410038923	0.5287090500414787	0.5386733410422417	0.5417858167794791	0.5443615691682749	0.5519371112381217	
0.19952623149688797	0.7271650070301776	0.7368669710643589	0.7395709089127745	0.7422831226405227	0.748536383581855	
0.223872113856834	0.9793637439196429	0.9857950341163995	0.988034121482878	0.9910187120386742	0.9982090255082517	
0.25118864315095807	1.124224295959198	1.1311001824749911	1.1332414031476792	1.135552484894874	1.1424513985137352	
0.2818382931264455	1.8557567013075742	1.8645967517395041	1.8668927699348346	1.869465803566247	1.8749356795462426	
0.31622776601683794	1.701223304596941	1.707662990708531	1.7105926161111285	1.7137425930990986	1.7210574369568146	
0.35481338923357547	2.2754624499296527	2.2808902945604057	2.28335448416348	2.2863300797525214	2.2922562803149895	
0.3981071705534973	2.3540183794563716	2.3578249630786856	2.360308533087828	2.3629799578279664	2.3684905850717013	
0.44668359215096326	2.6183877905731774	2.62690199825558	2.6297994106554867	2.632117473307396	2.6412059073402525	
0.5011872336272725	2.9117414924542384	2.918956409769237	2.921445658020816	2.9232022342900796	2.929626409727119	
0.5623413251903491	2.9925769979055272	3.000148417652227	3.0020912428570368	3.004440376490095	3.0130755065953894	
0.6309573444801934	3.0028855520691056	3.0068443368412976	3.0091741035311452	3.011428467685473	3.0169015292669963	
0.707945784384138	4.01490128625741	4.024450893039676	4.026382811400733	4.0286647862481155	4.034142491253845	
0.7943282347242817	3.2869362807294524	3.2945374219413397	3.2971265846920117	3.3002529949134836	3.307058834573915	
0.8912509381337459	4.535350998537557	4.543568982396449	4.545947996435817	4.547320412524283	4.5521023503701	
1.0	6.136692169635747	6.139966410815262	6.141241054391145	6.142334497786514	6.148235765783332	


==> data/fig_sample_rate_lsopinf_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.002194542632233536	0.004747856314224891	0.006136941536991231	0.00866960040550926	0.0163084918802017	
0.011220184543019636	0.0027932557994889496	0.004887909659504773	0.006407841142610425	0.007671871075595192	0.014517438576597408	
0.012589254117941675	0.001375667393209761	0.004301198338835169	0.0055461790064753255	0.007394978345975797	0.012631346074064898	
0.01412537544622754	0.0016268831779883018	0.004007317924288926	0.0052277026820271985	0.006832371695316193	0.013755555705106328	
0.015848931924611134	0.0020119650731141893	0.0038669493866282057	0.005178250136225907	0.006342495138615189	0.01470071518103863	
0.01778279410038923	0.0016927308646492941	0.0032207961097965943	0.00433658979501513	0.0059147839799333505	0.011286932292591687	
0.0199526231496888	0.001927157671602832	0.0032032492607657866	0.004154186300512549	0.005192953988254838	0.00899189802258108	
0.0223872113856834	0.001301434599512045	0.0030528844696266367	0.004244606614115856	0.005368389962239456	0.008228103125830773	
0.025118864315095794	0.0015207099926577872	0.0030772607441224486	0.004000805594600738	0.005142980422218514	0.008648561593598777	
0.028183829312644536	0.002009560294902734	0.0031108940492484832	0.0040243437365182514	0.005213778984133896	0.010273312869190622	
0.03162277660168379	0.0013397668544737355	0.0035978763968488267	0.0042473414690995335	0.005334567507336934	0.009872244473217221	
0.03548133892335755	0.001500195330893934	0.002946511999954963	0.00378929893163133	0.004767482611512321	0.009060854524143333	
0.039810717055349734	0.0010278121233033548	0.003116221716837241	0.003918983692049065	0.004719935838499802	0.008692090327327241	
0.0446683592150963	0.0011996577513428775	0.003140134053534658	0.004211642294839736	0.0052555877278655785	0.008403517254016685	
0.05011872336272725	0.001760046933184399	0.003498597752933356	0.004441981116136917	0.005543225251320753	0.010502875263274262	
0.05623413251903491	0.0012529394777095679	0.003686417170715782	0.004569660966667624	0.005565344026130998	0.010813376209505595	
0.06309573444801933	0.002097743178554273	0.0034827842106001333	0.004731147768931786	0.005856587566602798	0.009077150075251565	
0.0707945784384138	0.002077564140089786	0.0043529567955889375	0.005325180669043127	0.006880548999578335	0.015580827540386519	
0.07943282347242814	0.0035972193408998245	0.007089656002694578	0.00966065995256021	0.011401832017009502	0.01623168331947618	
0.08912509381337459	0.00819059267895341	0.014329010663183374	0.01657813184438197	0.01882332191369036	0.02521147138754166	
0.1	0.021203281649721323	0.029463023448518776	0.03119650667949487	0.03323483338974463	0.03922179839269826	
0.11220184543019636	0.05211736815747002	0.05845096595048474	0.06128074381063789	0.06369232575231908	0.07136723888512263	
0.12589254117941676	0.0985621087827499	0.10574589663956104	0.10844772378153061	0.11043791051624277	0.12084296893934046	
0.14125375446227548	0.17706040467189374	0.1857572480604474	0.1892164303146833	0.19232468519247928	0.20045754039252534	
0.15848931924611143	0.26952885565937273	0.2756942927848045	0.278526827877955	0.28144524259464954	0.2930641843276216	
0.1778279410038923	0.4410711058023466	0.4510574982246023	0.45423541624021957	0.4570726416936992	0.4646679363270365	
0.19952623149688797	0.6253468833823819	0.635842731233741	0.6386773305057347	0.6415295794339938	0.6479796178874644	
0.223872113856834	0.854198312823503	0.8613122436301849	0.8634058927529146	0.8665716286406462	0.8741930735110167	
0.25118864315095807	0.9965264499378779	1.0035337668218411	1.0058548372571336	1.0082596123737102	1.015983723019428	
0.2818382931264455	1.6126083225313248	1.6169693083440007	1.6195117740724032	1.6224026406035041	1.6274115583636601	
0.31622776601683794	1.6475123047617741	1.6541407133559685	1.656505564764545	1.6593452200693575	1.6669276402157498	
0.35481338923357547	2.257955090023424	2.2631982163601596	2.2658734975689776	2.268591871905511	2.274301015507976	
0.3981071705534973	2.2959752361490393	2.30073153605826	2.3032266666025416	2.305517934081026	2.3109494565356408	
0.44668359215096326	2.537188956578326	2.5455809387351422	2.5485049914317006	2.5513102744717306	2.5591811599059464	
0.5011872336272725	2.728630772438889	2.7361539081092987	2.7385964893633234	2.7406195101354314	2.7481508547088165	
0.5623413251903491	2.7271523869491623	2.73543174158205	2.7378160253176835	2.740316180331006	2.750413297094173	
0.6309573444801934	3.2015882017820867	3.2080344291114447	3.2114683180984973	3.2141400652962995	3.2225913007124003	
0.707945784384138	3.652830004702493	3.6614565803626546	3.6633633102914707	3.6662838838456966	3.6725265549164434	
0.7943282347242817	2.710659814041874	2.722863312576706	2.7252131411376697	2.7294813942908207	2.7385426308210414	
0.8912509381337459	4.265678807144273	4.273332873471964	4.275414397657671	4.277226549281774	4.281892380251731	
1.0	6.1871674613715575	6.189900048486879	6.191068023583831	6.192437141693693	6.198505535489524	


==> data/fig_sample_rate_lsopinf_points_3_oversample_1.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0029374501077679784	0.00500047793850145	0.006414652254412538	0.007512554885783479	0.012703002164818107	
0.011220184543019636	0.0026554462864484757	0.0063795996638129305	0.007715906179027187	0.009098715732803506	0.014772666714661634	
0.012589254117941675	0.005021228865863268	0.007808806806951731	0.009301058228145274	0.010677590673043436	0.01420765092557856	
0.01412537544622754	0.006017967486334938	0.009709884660171052	0.01094242104830909	0.011908413291359396	0.016560045648959097	
0.015848931924611134	0.009238476751721581	0.01200486895442188	0.013350964823786698	0.014695066551190964	0.017435986335850296	
0.01778279410038923	0.012269686087216694	0.015402656896766197	0.01667920819747534	0.018515378165305785	0.022911036932734382	
0.0199526231496888	0.015810814911341405	0.019020309354599516	0.02011724077850793	0.021807679976332116	0.025776207554791156	
0.0223872113856834	0.022001390731447374	0.02477367125583417	0.026066590168358744	0.027364785776956516	0.03133676175817316	
0.025118864315095794	0.028255665356715875	0.03191020651962172	0.033023007148691746	0.03433486343064753	0.038129442271367095	
0.028183829312644536	0.034705350667610345	0.03855290683803968	0.0398246343670696	0.041040318817414746	0.04518759095667456	
0.03162277660168379	0.04767754275413568	0.05019171180789454	0.05144167004963626	0.052946745029103896	0.0564872480188394	
0.03548133892335755	0.06001083752710007	0.06306123229989158	0.06430646449186772	0.06539916630200823	0.06894100153531274	
0.039810717055349734	0.07806668744090457	0.08094246113069015	0.08201908309759379	0.08371328844136028	0.08721777553089637	
0.0446683592150963	0.09740301153806603	0.10185559572293658	0.10305621634385645	0.10444926797060591	0.1074619868170215	
0.05011872336272725	0.12202217437719783	0.12773974398227672	0.12924380050431872	0.12992371625008337	0.13451236431578834	
0.05623413251903491	0.15626243328373324	0.16072954751411453	0.16166576390323895	0.16287036948182865	0.16725975213332964	
0.06309573444801933	0.19863112035193173	0.2009121392746635	0.20254953938818307	0.20382303504307223	0.20722226714160377	
0.0707945784384138	0.2484753483530491	0.2516482823631586	0.25274861041952734	0.2539160428563433	0.2573257019983885	
0.07943282347242814	0.30998228746380413	0.31396899034972725	0.31500798229995275	0.31617560330058414	0.31869054144916353	
0.08912509381337459	0.3875904508981175	0.389572622833751	0.39075401046552677	0.39183972209118656	0.3952674284729717	
0.1	0.47951410251304905	0.48335977139619274	0.48423205190750407	0.4852590402268263	0.49015382918879136	
0.11220184543019636	0.5755832017302792	0.577978675614357	0.579378489273464	0.5802695001249758	0.5843807773146245	
0.12589254117941676	0.7329291717268435	0.7353488844783447	0.7367957653624921	0.7380261117025765	0.7421596808910566	
0.14125375446227548	0.8931147124614291	0.8957646122293681	0.8968469558191927	0.8981889654402843	0.9009080199979145	
0.15848931924611143	1.0841403851698472	1.0870414523890184	1.0879908918548984	1.0890183710412553	1.0921133966615901	
0.1778279410038923	1.3067560980982864	1.3085716799962306	1.309816214814011	1.3107375306404618	1.3132265856417273	
0.19952623149688797	1.5479540660350746	1.550697883549975	1.5516987101731496	1.5527002211941325	1.555749233681632	
0.223872113856834	1.8232777476146615	1.8259289269780652	1.8270630508265264	1.8280452413207662	1.8306867835159442	
0.25118864315095807	2.076723429504554	2.079822247298489	2.0807410321926847	2.0819508219186713	2.0849509363816594	
0.2818382931264455	2.3225160982349986	2.3252044999948756	2.326130747090367	2.3270892707589548	2.3294180660285115	
0.31622776601683794	2.522968886040084	2.525824988312656	2.5267066479515936	2.527680972638218	2.5324475266284896	
0.35481338923357547	2.6500562302693362	2.6527877830870445	2.6538444252647055	2.654693358079505	2.658833237762932	
0.3981071705534973	2.6575460330410134	2.6594570522945786	2.6602343493835177	2.661074762230505	2.6637097449513902	
0.44668359215096326	2.539245792796282	2.5416794701993535	2.542894145394121	2.5436391008876322	2.5462945971382416	
0.5011872336272725	2.2210257879827497	2.223749831291428	2.2247268394535764	2.225563656241245	2.227776150478785	
0.5623413251903491	1.8176325581643176	1.8200565228497527	1.8209573900573326	1.8213812372635303	1.8237142633500836	
0.6309573444801934	1.4286035274447233	1.43004930806031	1.430521638599342	1.431104049398576	1.4323303337446471	
0.707945784384138	1.4072973633976769	1.4082026158293908	1.408444399295162	1.4086296492073944	1.4090480392651235	
0.7943282347242817	1.8375722047171619	1.8384616792798711	1.8388827816406077	1.8392234512392653	1.8401188792761696	
0.8912509381337459	2.450469934107371	2.4514923080832745	2.451798959877791	2.452198734410614	2.4532426913088923	
1.0	3.066732345356663	3.067338894585692	3.0676025594910863	3.067875681542192	3.0683325241038366	


==> data/fig_sample_rate_oversample_16.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0007073599065057683	0.0014725625908339679	0.0019727528894708003	0.0023348039396005912	0.0031243618133147424	
0.011220184543019636	0.0006339686108796402	0.001326077350957093	0.0018319294054128382	0.002234211685408692	0.004357114804365709	
0.012589254117941675	0.0008324142203075575	0.0015479427454235277	0.002007214134877682	0.0024408737209987413	0.003974822084927061	
0.01412537544622754	0.000723927584092339	0.0014004292974022481	0.001737903855147241	0.0020831746716026547	0.0031579966314317235	
0.015848931924611134	0.0006882327154723505	0.0014669821943834077	0.0018117445743875522	0.002306412554232095	0.004249526634281705	
0.01778279410038923	0.0005934484594876978	0.0014618138201291228	0.0018490877468426918	0.0022855050069022463	0.0032386677103543966	
0.0199526231496888	0.00047426711066192635	0.001410708705682618	0.0018398006859068252	0.002356345512680487	0.0038708293153599735	
0.0223872113856834	0.0005350784274043565	0.0015296182084276351	0.001827271597405456	0.0021783967131942176	0.004076747373005152	
0.025118864315095794	0.0008098049479228709	0.0014544654272165354	0.0018240601656151004	0.0024232647769012704	0.0032704226361259586	
0.028183829312644536	0.0006524459487505051	0.001357687402124226	0.0016840923365745684	0.002198144545072354	0.005251261889092728	
0.03162277660168379	0.0007981449066475888	0.0013309336936612047	0.0016881352975570076	0.0022224390395412554	0.004229398066215833	
0.03548133892335755	0.0005921871150939484	0.0012801311831718229	0.0016216451498707561	0.0021043094501012947	0.004539390031044113	
0.039810717055349734	0.0005369172319208226	0.0014452193095942033	0.0018915848935558254	0.0024379745987091936	0.004588106757085542	
0.0446683592150963	0.0005419570697052005	0.001477563027246611	0.002004696377398899	0.002465971259677359	0.004693167241631619	
0.05011872336272725	0.0007972116169574022	0.0014325654273816442	0.0017925768253028332	0.0022730757981569718	0.003985855799089725	
0.05623413251903491	0.0005558669151943348	0.00145800973527788	0.0018195989706189112	0.0022879597042178325	0.004277893277434163	
0.06309573444801933	0.0008138463696311028	0.00133575049736408	0.0019731417873359563	0.002480659805298836	0.004857229617597281	
0.0707945784384138	0.0008182657727696587	0.001448821532804707	0.001998711710652282	0.002478280614387867	0.003989883087494597	
0.07943282347242814	0.0005170302165145393	0.001560423965476165	0.002122528336784185	0.002604007553547754	0.0042208525792285555	
0.08912509381337459	0.0006710489225752131	0.0015533109711638256	0.0021921007401710774	0.0030441819384503022	0.005133825103115967	
0.1	0.0006695310423705733	0.0017550387347873308	0.0023546902049617763	0.0027628235428245485	0.005973679151659228	
0.11220184543019636	0.0011393741293636303	0.0022620937828026766	0.0028501291090617265	0.003369426445006619	0.00491061867638001	
0.12589254117941676	0.000928123063572878	0.002595460607398076	0.003156721723684557	0.0037324929180315215	0.005910393678995134	
0.14125375446227548	0.0016141483611496798	0.0032747433922267416	0.003909334491101079	0.004897950873266829	0.007109464465587024	
0.15848931924611143	0.0021054206193020647	0.004013977007947674	0.004738227664526521	0.005425412792212569	0.007730255470318537	
0.1778279410038923	0.0025625107108236387	0.005103186637329881	0.0057285873166833	0.006495584256982811	0.008954747852607236	
0.19952623149688797	0.0044446041076279435	0.006667093032143361	0.007307190781828992	0.008476593084767213	0.009816352723336537	
0.223872113856834	0.0058835761841686705	0.008326783899848119	0.009028040700143434	0.009885434232506669	0.012086809755935044	
0.25118864315095807	0.008340920169291171	0.010469747913388838	0.011250742348406492	0.011994144569958134	0.014076538928887052	
0.2818382931264455	0.01188575533560858	0.01322616286293424	0.01402310584317926	0.01478707121699292	0.016293888037908974	
0.31622776601683794	0.015336488634409765	0.016986689961661285	0.018050881026981856	0.01867161754668774	0.020642750983287446	
0.35481338923357547	0.019315770695835385	0.021741009632529763	0.022505452564320308	0.023248507912240757	0.024994764729156637	
0.3981071705534973	0.026461167834776634	0.027584480145214352	0.028620593978417094	0.02938356555877939	0.03192786474548622	
0.44668359215096326	0.03225628762617613	0.03468528175218388	0.0354263003829573	0.03617742763696059	0.037988381208823724	
0.5011872336272725	0.042160596390507926	0.0441672740805771	0.045054616447282377	0.04583935039918182	0.04890656832614689	
0.5623413251903491	0.05648270418514159	0.05892641816526908	0.060080749020566045	0.06087783126912673	0.06375447522059742	
0.6309573444801934	0.06720989525677744	0.06951479706730183	0.07051512744097452	0.07125788757296386	0.607411444598437	
0.707945784384138	0.14515900177916033	0.14894073406585415	0.1552842454516664	0.15851895025403512	4.982653574900393	
0.7943282347242817	0.1084639415300517	0.11051726913591439	0.11127280228212845	0.11228716255012675	0.11396664704530257	
0.8912509381337459	1.6904585267732786	5.202622897355164	6.8876298231379	10.86722413412498	22.381162108133193	
1.0	0.17420423792530154	0.6826125991442129	1.5260716661278537	3.693171239927719	10.014618542508215	


==> data/fig_sample_rate_oversample_8.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.001948447501939789	0.001948447501939789	0.001948447501939789	0.001948447501939789	0.001948447501939789	
0.011220184543019636	0.0011023893489814191	0.0011023893489814191	0.0011023893489814191	0.0011023893489814191	0.0011023893489814191	
0.012589254117941675	0.0019081757206694913	0.0019081757206694913	0.0019081757206694913	0.0019081757206694913	0.0019081757206694913	
0.01412537544622754	0.0025118406028543567	0.0025118406028543567	0.0025118406028543567	0.0025118406028543567	0.0025118406028543567	
0.015848931924611134	0.0022588061529523317	0.0022588061529523317	0.0022588061529523317	0.0022588061529523317	0.0022588061529523317	
0.01778279410038923	0.002345827312395493	0.002345827312395493	0.002345827312395493	0.002345827312395493	0.002345827312395493	
0.0199526231496888	0.0020464688655289017	0.0020464688655289017	0.0020464688655289017	0.0020464688655289017	0.0020464688655289017	
0.0223872113856834	0.0014984910320595313	0.0014984910320595313	0.0014984910320595313	0.0014984910320595313	0.0014984910320595313	
0.025118864315095794	0.0024404755111603507	0.0024404755111603507	0.0024404755111603507	0.0024404755111603507	0.0024404755111603507	
0.028183829312644536	0.00300446157385045	0.00300446157385045	0.00300446157385045	0.00300446157385045	0.00300446157385045	
0.03162277660168379	0.0025121385245017737	0.0025121385245017737	0.0025121385245017737	0.0025121385245017737	0.0025121385245017737	
0.03548133892335755	0.001998382266520837	0.001998382266520837	0.001998382266520837	0.001998382266520837	0.001998382266520837	
0.039810717055349734	0.003240072314467054	0.003240072314467054	0.003240072314467054	0.003240072314467054	0.003240072314467054	
0.0446683592150963	0.004351395927014661	0.004351395927014661	0.004351395927014661	0.004351395927014661	0.004351395927014661	
0.05011872336272725	0.001635953596380668	0.001635953596380668	0.001635953596380668	0.001635953596380668	0.001635953596380668	
0.05623413251903491	0.002415206982391605	0.002415206982391605	0.002415206982391605	0.002415206982391605	0.002415206982391605	
0.06309573444801933	0.00369358387563079	0.00369358387563079	0.00369358387563079	0.00369358387563079	0.00369358387563079	
0.0707945784384138	0.002525847205377696	0.002525847205377696	0.002525847205377696	0.002525847205377696	0.002525847205377696	
0.07943282347242814	0.004403201527160943	0.004403201527160943	0.004403201527160943	0.004403201527160943	0.004403201527160943	
0.08912509381337459	0.005813644835939273	0.005813644835939273	0.005813644835939273	0.005813644835939273	0.005813644835939273	
0.1	0.011020520443012381	0.011020520443012381	0.011020520443012381	0.011020520443012381	0.011020520443012381	
0.11220184543019636	0.01059061132853787	0.01059061132853787	0.01059061132853787	0.01059061132853787	0.01059061132853787	
0.12589254117941676	0.010817480366838678	0.010817480366838678	0.010817480366838678	0.010817480366838678	0.010817480366838678	
0.14125375446227548	0.014523930766431206	0.014523930766431206	0.014523930766431206	0.014523930766431206	0.014523930766431206	
0.15848931924611143	0.017994020481917394	0.017994020481917394	0.017994020481917394	0.017994020481917394	0.017994020481917394	
0.1778279410038923	0.022571527316893162	0.022571527316893162	0.022571527316893162	0.022571527316893162	0.022571527316893162	
0.19952623149688797	0.028154871308923468	0.028154871308923468	0.028154871308923468	0.028154871308923468	0.028154871308923468	
0.223872113856834	0.036589029019031466	0.036589029019031466	0.036589029019031466	0.036589029019031466	0.036589029019031466	
0.25118864315095807	0.04298957737478921	0.04298957737478921	0.04298957737478921	0.04298957737478921	0.04298957737478921	
0.2818382931264455	0.05624586238335878	0.05624586238335878	0.05624586238335878	0.05624586238335878	0.05624586238335878	
0.31622776601683794	0.06884300424865282	0.06884300424865282	0.06884300424865282	0.06884300424865282	0.06884300424865282	
0.35481338923357547	0.08931623520202392	0.08931623520202392	0.08931623520202392	0.08931623520202392	0.08931623520202392	
0.3981071705534973	0.12337189458999488	0.12337189458999488	0.12337189458999488	0.12337189458999488	0.12337189458999488	
0.44668359215096326	0.13931117270102003	0.13931117270102003	0.13931117270102003	0.13931117270102003	0.13931117270102003	
0.5011872336272725	0.1838775374349223	0.1838775374349223	0.1838775374349223	0.1838775374349223	0.1838775374349223	
0.5623413251903491	0.34848599043921574	0.34848599043921574	0.34848599043921574	0.34848599043921574	0.34848599043921574	
0.6309573444801934	0.2821602404670137	0.2821602404670137	0.2821602404670137	0.2821602404670137	0.2821602404670137	
0.707945784384138	1.9294331161741067	1.9294331161741067	1.9294331161741067	1.9294331161741067	1.9294331161741067	
0.7943282347242817	0.8800123841869181	0.8800123841869181	0.8800123841869181	0.8800123841869181	0.8800123841869181	
0.8912509381337459	3.916210509535382	3.916210509535382	3.916210509535382	3.916210509535382	3.916210509535382	
1.0	1.940564264998915	1.940564264998915	1.940564264998915	1.940564264998915	1.940564264998915	


==> data/fig_sample_rate_vanderpol_lide_over2_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003152314741840587	0.0008698144164059317	0.0014838563028752886	0.0020736710427768216	0.004478136708345465	
0.011220184543019636	0.00027147984116742275	0.0011250118267206442	0.001647201260200935	0.002026489473695173	0.003265060026020387	
0.012589254117941675	0.0004390773300653454	0.000985372233400895	0.0015336210037220728	0.002232378138049795	0.004531587589029829	
0.01412537544622754	0.00045930560411732736	0.0009966855119104365	0.0014197204724214528	0.0020433065456712564	0.0038735867728128576	
0.015848931924611134	0.0003813145915419297	0.0010112692357734181	0.0014333651788928947	0.001942431471032043	0.004903275222516693	
0.01778279410038923	0.0003051970152588855	0.0010049528921846863	0.0013558763934023292	0.0020810594627866373	0.003349866971943113	
0.0199526231496888	0.00035050850134878944	0.0009760696048961705	0.0013296096073460045	0.0019909461020916593	0.0037555711366685186	
0.0223872113856834	0.0003739083357633557	0.0008569503977389819	0.0011650018663998305	0.0020473860332722374	0.0048221454604248	
0.025118864315095794	0.00046569161222676067	0.0009053499457561927	0.001393822427466674	0.002041295346528002	0.004130030039025256	
0.028183829312644536	0.0002739493995111836	0.0009449082110018409	0.001391411861949971	0.0019980801048046642	0.004730313868310201	
0.03162277660168379	0.0003462825933877943	0.0010202869134550935	0.001432756516240894	0.0019722930437359636	0.004008159213456406	
0.03548133892335755	0.0002984578444666456	0.0010142180094912282	0.001424853127934748	0.0018663499103202014	0.004476329889558413	
0.039810717055349734	0.00028006777768462216	0.0009041410425525905	0.001359831357721495	0.002017839078307401	0.0037705210868222076	
0.0446683592150963	0.0003685726585283653	0.0010151624541949846	0.0014037580464556858	0.0018978992470598454	0.004989374782815057	
0.05011872336272725	0.00029242820963193124	0.0008507417053599418	0.0014120445579775091	0.0020219829301890697	0.004589794464384413	
0.05623413251903491	0.00030317926192909093	0.0009077051718345811	0.001313198433513498	0.00172749139167339	0.0033063039222936503	
0.06309573444801933	0.0004230555812357537	0.0009495786558636883	0.001353600809340584	0.001926399109654094	0.003549672825305223	
0.0707945784384138	0.00031875762224859214	0.000875851894653872	0.0013118565631385255	0.0017818351832622537	0.0047219682144001044	
0.07943282347242814	0.00041292009269492926	0.0010290766878669683	0.0014722174205067094	0.0020916820382619657	0.003909037940266409	
0.08912509381337459	0.00046896461333056954	0.0010490354645138029	0.0013629363452962264	0.001825368169963644	0.004550759845575117	
0.1	0.0003792401973264678	0.000981101104676902	0.0014328084224533143	0.0019555165585521278	0.00333944699443564	
0.11220184543019636	0.0004719519657270805	0.0010011238770882406	0.0014877628992127638	0.0019393943323302082	0.003918332543067948	
0.12589254117941676	0.000885813775766269	0.0012644472918639303	0.001728277173398217	0.0022668126199248775	0.00379808844697001	
0.14125375446227548	0.0014357165516364198	0.00173448090632329	0.00203441679913868	0.0024800531912462587	0.005795307681176991	
0.15848931924611143	0.002453435329334521	0.0026931121255358327	0.0028994186505494077	0.003170571432816324	0.005116203210143496	
0.1778279410038923	0.004307350623995925	0.004685739490867836	0.004908300507645921	0.0052536012213875456	0.007664209725937055	
0.19952623149688797	0.00796260621374857	0.008183556127167027	0.008299254631225803	0.008421693261087135	0.009072032226454684	
0.223872113856834	0.018577905284449917	0.01885370957336882	0.018987847584303538	0.019104511118092735	0.0194048347023703	
0.25118864315095807	0.02619554449833975	0.026508105223429567	0.026624571679044827	0.026769009416483764	0.027339487257314877	
0.2818382931264455	0.046970896319495505	0.04778306267443669	0.04814625804558101	0.04849176406687878	0.049344292357123155	
0.31622776601683794	0.11463259875267098	0.11497391084073974	0.1150511113560033	0.11517924485423786	0.11542181942241736	
0.35481338923357547	0.15610168596778587	0.1574782073605176	0.15792881142143106	0.15850810330295495	0.1596684868411374	
0.3981071705534973	0.1532422344405631	0.15399714133227368	0.15421665518476868	0.1543822626433617	0.15486267641079351	
0.44668359215096326	0.2152721007000437	0.21547927871599443	0.21556700711424817	0.21566695828243176	0.21600642308244203	
0.5011872336272725	0.29638121287052877	0.29658524544956105	0.29667150163010475	0.2967723716159461	0.2970057423448327	
0.5623413251903491	0.3822590871925469	0.3825207427185992	0.38260476668993537	0.3827042049151819	0.38298240086782503	
0.6309573444801934	1.4911404591768023	1.5013578803892529	1.5040395213874458	1.563999457449602	1.6169453234102207	
0.707945784384138	0.7527868860889656	0.7529874203254232	0.7530723128431906	0.7531762404636043	0.7534762376733082	
0.7943282347242817	1.7268212431774168	1.7840936296076362	1.8854341829461316	1.9484868349842523	2.226914542253113	
0.8912509381337459	1.274729401909308	1.5976518091451468	1.6339274316028574	1.8519084261538143	2.40883221501531	
1.0	1.2616754342915149	1.5151020289247645	1.7660921914583299	1.8947987517574882	2.2897383111821905	


==> data/fig_sample_rate_vanderpol_lide_over2_points19.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00034662469579822	0.0008590550497616048	0.0014748279375578588	0.0020990113505220693	0.0045077426095715524	
0.011220184543019636	0.0002759224451249044	0.0010901221700408842	0.0015940191749949238	0.0020353015239065906	0.0032457282957802586	
0.012589254117941675	0.0004744906157025783	0.0009995129523261673	0.0015169601868038375	0.0022232307785825917	0.004480553501206924	
0.01412537544622754	0.0004360525527074635	0.0010190934798474844	0.0014521385918021077	0.0020626327465173575	0.003801404650725839	
0.015848931924611134	0.00038108663039778805	0.0010089877751677586	0.0014323214276387023	0.0019287891549668102	0.004905806830096775	
0.01778279410038923	0.00031878210898170987	0.0009551275597455516	0.001345238637226703	0.0021442547678865694	0.003311423803438229	
0.0199526231496888	0.0003296073419948566	0.000978620430342746	0.0013194027227862604	0.001957106900295754	0.0037096811170635774	
0.0223872113856834	0.0003600706763240459	0.0008689503976467784	0.0011750422226755627	0.0020371441834351476	0.004776603012042641	
0.025118864315095794	0.00047157467145404053	0.000930383209542956	0.0013818220398395934	0.001985115355646559	0.004111658268468736	
0.028183829312644536	0.00025556298638452303	0.0009679022764486566	0.0013780718114337932	0.0020221421519028577	0.00461245609335743	
0.03162277660168379	0.0003132568751952229	0.0009985942525948296	0.001434126605468451	0.0019813521531110607	0.003977671035250395	
0.03548133892335755	0.0003028060489507134	0.0009846670215459686	0.0014279324275023428	0.001871565495426436	0.004417512843493634	
0.039810717055349734	0.0003284223496213042	0.000835653205078645	0.001295087002851929	0.0020353781956668716	0.0037934786197737947	
0.0446683592150963	0.0003715107479398431	0.0010193111120365276	0.0014079626035697838	0.0019038483519887356	0.0049515252384711795	
0.05011872336272725	0.0002971338201651511	0.0008430607801763269	0.0014228266329513498	0.0019770615212760215	0.0046025913084304475	
0.05623413251903491	0.0002946587181670553	0.0009241121422673132	0.001359741039557199	0.0017169046925616712	0.003314432455226908	
0.06309573444801933	0.0004051391163398495	0.0009571869220525497	0.001345377954606544	0.001999918189552863	0.0037234326721627808	
0.0707945784384138	0.00032431370512261694	0.0008542963713538851	0.0013433104356647923	0.0018085280144729734	0.004569992999546261	
0.07943282347242814	0.0003989684999447122	0.001030040940660698	0.0014584929453119845	0.002033279004552625	0.0038185989683389874	
0.08912509381337459	0.00046583653924985984	0.0010332185045773047	0.0013671622585048667	0.0018501962812539428	0.004584636761289432	
0.1	0.00037388008745160926	0.0009747664205376895	0.0014515642442433853	0.001981528018275236	0.0033255416484026076	
0.11220184543019636	0.0004959248832690094	0.0010481085776617837	0.0014926964108454314	0.0019570552269635535	0.0038580463096569164	
0.12589254117941676	0.000876980726098995	0.00126798475432573	0.0017466149436743527	0.0022763195725679416	0.003829553171845066	
0.14125375446227548	0.001421191008626728	0.0017398255306507455	0.002043768130274887	0.0025000551300858537	0.005729192382809447	
0.15848931924611143	0.0023870468806530105	0.0026498502636926446	0.0029151498392413263	0.0031797236266485566	0.005393320973353295	
0.1778279410038923	0.004165689491972871	0.00461595468931941	0.00477741152288675	0.0050345969864300354	0.0066748541981026055	
0.19952623149688797	0.007729989440283929	0.007944955254607797	0.008052214698102756	0.00816327630507376	0.008748819454365652	
0.223872113856834	0.012561609370648742	0.012840916853099578	0.012959446067835055	0.013055052680292894	0.01347160773211295	
0.25118864315095807	0.024931561277942254	0.025261604461450392	0.025421499519536195	0.02560519479945312	0.026335223860594115	
0.2818382931264455	0.044287035808350826	0.04509852816366422	0.045534616514769685	0.046015961523589145	0.04718250168705058	
0.31622776601683794	0.088606756578519	0.08900051044601154	0.08914356784247707	0.08931123410018965	0.08982440096692619	
0.35481338923357547	0.21472513428523454	0.21638097520518756	0.21690271996119725	0.21769915875068724	0.21944623425364487	
0.3981071705534973	0.1500023310291127	0.15077170403997717	0.15103092832693019	0.1512526120486289	0.1517663511236536	
0.44668359215096326	0.21972216296712543	0.22014637298674686	0.22026425266751323	0.2203904967613362	0.22103474914532606	
0.5011872336272725	0.244505258280357	0.24892080069133232	0.24915369006306393	0.24976822451181788	0.2637397537852332	
0.5623413251903491	0.3796211495378301	0.3809555135563881	0.381411435822706	0.38185948590316626	0.38268342821454376	
0.6309573444801934	1.3045716555999085	1.3080217907137262	1.3088366811610497	1.316319674006454	1.3280367442302763	
0.707945784384138	0.736684901835456	0.7375291568294077	0.7376972679655729	0.7378125052297534	0.7381514978472293	
0.7943282347242817	1.226776090403497	1.4894319702481902	1.4980285869170715	1.509300450123094	1.674654013077484	
0.8912509381337459	1.1268872478685636	1.635426957427308	1.6400181222446917	1.6429369554271995	2.0598085046892747	
1.0	2.0716082195832923	2.2219318888783195	2.2685341889401496	2.319472107783987	2.4398083437086044	


==> data/fig_sample_rate_vanderpol_lide_over2_points29.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0020943855534211317	0.0024386976288860844	0.0027015865794512107	0.003079326788159599	0.0050735368379612785	
0.011220184543019636	0.001937188664461329	0.0023035406271546656	0.0025397147735574345	0.0028136223616671064	0.0038830721521165503	
0.012589254117941675	0.001664407701631273	0.0020414241226264494	0.0023152069288659392	0.0027944288132086183	0.004695178806558552	
0.01412537544622754	0.0015664697960465887	0.0018677282053312066	0.0020901200292531914	0.0025869283395267327	0.004250145834498168	
0.015848931924611134	0.0013571665432196114	0.001763014820727148	0.0019849972279098616	0.0024107198277840223	0.00509619957152211	
0.01778279410038923	0.0012305729547925472	0.001545706795433542	0.0018370756147695116	0.0024958378806516743	0.0034832113229980853	
0.0199526231496888	0.001093458968010181	0.0015074903125978489	0.0017341017683944306	0.002209163940264147	0.003878841314868311	
0.0223872113856834	0.0010273571280036964	0.0013603401813301365	0.0015826265249497947	0.002240709165896386	0.004775267445991362	
0.025118864315095794	0.0009170727137940077	0.0012611863689462111	0.0016699376259455168	0.0021364629060520893	0.004278049667336176	
0.028183829312644536	0.0008236208317642219	0.0012208476460256138	0.0015514881483479144	0.002210473409977163	0.004687887665907582	
0.03162277660168379	0.0006952064042494347	0.0012346772332250673	0.0016298098333416486	0.0021259579736104036	0.004016864621291979	
0.03548133892335755	0.0007050750213149803	0.0011947275395889285	0.0015548637993513528	0.0019688749126651503	0.00449163277024974	
0.039810717055349734	0.0006546283694211511	0.0011112315628207519	0.0014188857875389788	0.0021036446057490356	0.004059370360439862	
0.0446683592150963	0.0005809128984522368	0.0011478845620765865	0.0014875633914432473	0.0019872485591995786	0.004960064459311679	
0.05011872336272725	0.00045961237570404305	0.0010296505739502493	0.001493597851440712	0.0020567765674792396	0.004671406492818373	
0.05623413251903491	0.0005169745017288539	0.0009804128507322363	0.0013946010501545438	0.001770843028670657	0.003509480331481678	
0.06309573444801933	0.0005100921924967	0.0010062926644159437	0.0012824750732828624	0.0019918035353206553	0.0036835655034320298	
0.0707945784384138	0.00042430155164700946	0.0008953640972492092	0.0013694630917235394	0.001873736046111955	0.00462485979491587	
0.07943282347242814	0.0004970205293997548	0.0010610038094763924	0.0015092560201909423	0.002044789072681652	0.004010769288338068	
0.08912509381337459	0.0005228311129194422	0.001076367608201627	0.0013865857608675218	0.0018618480001682518	0.004586914482209054	
0.1	0.0003961981602032227	0.000973808447413159	0.0014654491003479042	0.0019794755636276334	0.0032954066829015477	
0.11220184543019636	0.0005886123688115545	0.001052279472458403	0.0014893054097702726	0.0019602976416704387	0.0038286130886469663	
0.12589254117941676	0.0008793992610257362	0.001295511866907788	0.0017534089108552588	0.0022560051019986306	0.003716975755451837	
0.14125375446227548	0.001466790062531362	0.0017681267624729293	0.0020914230447671807	0.0024909530690801675	0.005699822821228033	
0.15848931924611143	0.0024450068579109302	0.002686725013942204	0.0029199979924710556	0.00322422830598808	0.00536618273490708	
0.1778279410038923	0.004189397706842778	0.0045719314859612534	0.004745991209792777	0.005019288511490038	0.007126435471309153	
0.19952623149688797	0.007662306839008464	0.007866674087289442	0.007988858154939276	0.008076549171595601	0.008536732321726762	
0.223872113856834	0.012266575844023632	0.0125874087009235	0.012689422317806565	0.012799760276917944	0.01313818330586542	
0.25118864315095807	0.023297593589900085	0.023514677104705037	0.023589699688031953	0.02370363270735123	0.023910226382322413	
0.2818382931264455	0.04291861274043735	0.04366143091231839	0.04409495568046322	0.04440153895584516	0.0453654411438307	
0.31622776601683794	0.06411794710328249	0.06450081288800676	0.06457519812769491	0.06469407744829742	0.06508741840272059	
0.35481338923357547	0.22185736923750252	0.22366239943880312	0.22444252433248355	0.22526460391687236	0.2270276315839674	
0.3981071705534973	0.1470322511320335	0.14775285828448945	0.14798478556208566	0.14820593736879062	0.14890144191896387	
0.44668359215096326	0.2270372078262288	0.2278911781423169	0.22811090610600288	0.22839537440366195	0.22947093179378503	
0.5011872336272725	0.28503677464258226	0.2853656627739397	0.28551520633324085	0.2856826050776383	0.28611889407615126	
0.5623413251903491	0.4007604547202149	0.40574880093812327	0.40814773384914516	0.4105255787457758	0.41581845456083266	
0.6309573444801934	0.6302374393683676	0.6317124179493135	0.632637195524175	1.8021683175009942	2.6076758965526436	
0.707945784384138	1.4771961990905884	1.6438229314920514	1.7187618207481385	1.7460428613551702	1.798456440109768	
0.7943282347242817	0.6661844191462097	0.7436858557182534	0.918370626080601	1.134785037504831	2.196025848879967	
0.8912509381337459	0.9815686262059319	1.2938651996631236	1.3047948693099445	1.3067533595195941	1.3139360864954686	
1.0	1.94514348895768	2.196075355415898	2.204900062230286	2.2587438678532274	2.433740580602792	


==> data/fig_sample_rate_vanderpol_lide_over2_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003796687207644146	0.0010108689447147854	0.001515744125661772	0.002121978216260034	0.004206899208032416	
0.011220184543019636	0.0005278685341315896	0.0011287641701099177	0.001628433459253962	0.002101221588892928	0.003523770355625006	
0.012589254117941675	0.0005066984968403619	0.0010409870247873553	0.0016814168213062656	0.0023100958373748126	0.004932329073226302	
0.01412537544622754	0.0005189706114708742	0.0011283210292149899	0.0015141447936993099	0.0020764146108854034	0.003977392557628006	
0.015848931924611134	0.000542754850109959	0.001165382377483414	0.0015335779750804504	0.0019754706234673815	0.004900186339090736	
0.01778279410038923	0.0005238333851059884	0.0011875583969429848	0.0015268204642920986	0.0020686150830044932	0.003499453934911175	
0.0199526231496888	0.0007930499664879788	0.0012557902591748017	0.0016480349034911257	0.002027089562976835	0.004301799068988542	
0.0223872113856834	0.0009513270001369323	0.0013249809864639222	0.001593681425269445	0.0022806028579622794	0.004979524190727558	
0.025118864315095794	0.0012324618700338605	0.0016146848647896218	0.0019238634590052635	0.002380549067402938	0.0046608574256149565	
0.028183829312644536	0.00155408772866329	0.0019128601695423406	0.0021852305929928877	0.002578071365569571	0.005505321780217466	
0.03162277660168379	0.0018029015893424147	0.0022550573662129692	0.002451049498077161	0.002875945937273027	0.004670831019720629	
0.03548133892335755	0.002337895314271754	0.002643847360161419	0.002886443309248585	0.003406334446537646	0.005216070727425654	
0.039810717055349734	0.002959838405683413	0.0033511350738748614	0.0035843715858352877	0.0039031326792323597	0.005039531732625534	
0.0446683592150963	0.0038146939695710203	0.004100300537505902	0.00433681883377063	0.004562013855099755	0.0061437540831913795	
0.05011872336272725	0.004807545328672424	0.005160682467026943	0.005456053107864766	0.005769226626252635	0.006854940302471428	
0.05623413251903491	0.006140947317877922	0.00647924296641359	0.00664741490516013	0.0068276924009234305	0.007567963263126693	
0.06309573444801933	0.00762776552217422	0.008145629246796642	0.008270564144492704	0.008554578727060624	0.009321851345348875	
0.0707945784384138	0.009891409822003056	0.010206194467761734	0.010363031184493677	0.010521777762269554	0.012032324666735901	
0.07943282347242814	0.012472432139521102	0.012760728259996919	0.012944603407697597	0.013169138047994192	0.01380322693433536	
0.08912509381337459	0.015782668918068846	0.016144794265024805	0.016269032798221172	0.0164146968729204	0.01705551598055309	
0.1	0.01973204609327866	0.0201056724608866	0.020240497859234964	0.02036515155448178	0.020697618787411318	
0.11220184543019636	0.025093969790405617	0.02545468447901645	0.02558181486083879	0.025705143546050396	0.026086647223166542	
0.12589254117941676	0.03170784384851142	0.032014038757182874	0.03216945733674764	0.03228493268020705	0.03284588569854084	
0.14125375446227548	0.04000405386654851	0.040279798489762375	0.04039583961278691	0.04052461189539723	0.041103355187481684	
0.15848931924611143	0.05042450109816328	0.05074513195755204	0.050879743005638266	0.05097931341636437	0.05126134125911605	
0.1778279410038923	0.0635804242503316	0.06393623749068436	0.06403119395030962	0.06414636421827821	0.06468158958623951	
0.19952623149688797	0.08006393433486662	0.0803883242736587	0.080485135132608	0.08056731573775817	0.08070954502979415	
0.223872113856834	0.10138038063797748	0.10162380853423347	0.10172270155430138	0.1018065009931873	0.10221082162900871	
0.25118864315095807	0.13076522502720284	0.13099866214178585	0.13107553217716889	0.1311629482491397	0.13149230270826476	
0.2818382931264455	0.16991376497610042	0.17033176586258814	0.17044645703190478	0.1705905676850339	0.17086549908151386	
0.31622776601683794	0.2114052069617669	0.21163807403071427	0.21170609945282834	0.21176044367727076	0.21188288218345655	
0.35481338923357547	0.27423710123649864	0.2745698443550068	0.27466016964034423	0.2747756481890734	0.27511231021955673	
0.3981071705534973	0.3301100765919658	0.33038148574918835	0.3305040096177718	0.3305839584345073	0.3309072697218878	
0.44668359215096326	0.4195061063101423	0.4200210691446308	0.4201459453074765	0.4203262255722999	0.4209180392429082	
0.5011872336272725	0.5303003150212171	0.5306612776406391	0.5307692384568803	0.5308868782874961	0.5312499836171316	
0.5623413251903491	0.6723548978598501	0.672651529387545	0.6727423737076499	0.6728209697449189	0.673044568279927	
0.6309573444801934	0.8847543916339229	1.0814200713093909	1.0938896006848062	1.1006253295145285	1.8551306745372727	
0.707945784384138	1.0900446048893122	1.0932656548424424	1.093753013948361	1.0941185433736609	1.0952417842513633	
0.7943282347242817	1.318509956197144	1.3186275599190855	1.3186786414780705	1.3187568347887755	1.3189923888663329	
0.8912509381337459	1.5525602396981364	1.5527061148473522	1.5527738529500668	1.5528291840880568	1.5529514650858662	
1.0	1.7743640570040362	1.7745416707304438	1.7746350808749587	1.774718507378634	1.7758666375106957	


==> data/fig_sample_rate_vanderpol_lide_over2_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00033212510343736594	0.0008898203190329723	0.001503385369730732	0.0020585504932294956	0.004433052854828057	
0.011220184543019636	0.0002730574180540971	0.001110138125170189	0.0016337090212559004	0.002004013531116076	0.0032890019248348725	
0.012589254117941675	0.000458318500688672	0.0010061063921887195	0.0014752920102946076	0.0022152595133737418	0.00458919113196488	
0.01412537544622754	0.00045590424239449914	0.0009794212280781695	0.001393920949763092	0.002036841844675988	0.003927799121512024	
0.015848931924611134	0.00039641647649726956	0.0010037690319912923	0.0014338115740875994	0.001943331988282598	0.004878558679437002	
0.01778279410038923	0.0002868855353009414	0.0009883997291007904	0.0013241884253539968	0.0020205431776548293	0.0034178008240215987	
0.0199526231496888	0.0003495493403357309	0.0009916222046808115	0.0013377432685075952	0.001989294904038867	0.003715183226244183	
0.0223872113856834	0.0004195388726779422	0.0008819763600754081	0.0011494784443304429	0.0020231120928423576	0.004852765154468082	
0.025118864315095794	0.00047333091042302754	0.0009095917591988912	0.0013778971351753773	0.0020469186518701204	0.004100630966675846	
0.028183829312644536	0.00034326290593212033	0.000972262112095166	0.0013388073571852827	0.002019554292647822	0.004687291164259844	
0.03162277660168379	0.0003066957481458389	0.0010119886154460243	0.0014570011102681055	0.002002548379294098	0.00407175522538775	
0.03548133892335755	0.0002968299415650139	0.0010168454831058415	0.001436846659641432	0.0018767896991082997	0.004432049012250098	
0.039810717055349734	0.00030016817483995736	0.0008828588812141913	0.0013875646838548694	0.0019672036151841352	0.0036922975680016186	
0.0446683592150963	0.0003513310381339312	0.0010013015190731655	0.0014429703408560942	0.0019094285446878763	0.00505988673128251	
0.05011872336272725	0.0002990023907456091	0.0008531505462808734	0.0014444009355629424	0.0020130697340590927	0.004548855411209959	
0.05623413251903491	0.00031770433436921686	0.0009137579439376933	0.0013094511183412017	0.0017308487145165374	0.0033312029531330474	
0.06309573444801933	0.00038433302613270526	0.0009223847455871127	0.0013553572435171832	0.0018836111237554745	0.00354396165598295	
0.0707945784384138	0.0003656699612914939	0.0008850913614502664	0.001315826411501646	0.001825573785249449	0.004833851898527106	
0.07943282347242814	0.0004263019051901289	0.0010520236156619203	0.001491917019511155	0.0020468446166856833	0.003841974098584381	
0.08912509381337459	0.0005136563451728756	0.0010828477530699246	0.0013917106768577762	0.001941680680980853	0.004453273987661667	
0.1	0.0006669846625633186	0.0011382694582060793	0.0015684694505054566	0.0020485474031083375	0.0034441756260080434	
0.11220184543019636	0.0011301598493380306	0.0014932750191264457	0.001785357499882987	0.002320790329917895	0.003694033146379775	
0.12589254117941676	0.0017056151319029549	0.002063073937933385	0.0023511504681508156	0.002761287220158045	0.0042902448679901775	
0.14125375446227548	0.002981809023024675	0.0032327807605733038	0.00342365798440043	0.0037204739629818594	0.006726736010163994	
0.15848931924611143	0.004906885302862231	0.0051330953255578245	0.00522201499124734	0.005392122872103648	0.0067462149361153636	
0.1778279410038923	0.008478644169972637	0.008733198812256973	0.008932297177230908	0.009230468449107467	0.011049345862618118	
0.19952623149688797	0.014415007814238706	0.014622743292900616	0.014744731482714097	0.014858959915043544	0.01533162480267898	
0.223872113856834	0.023458157585438826	0.0236389860935266	0.023766418875966894	0.0238884256737562	0.024235738695184597	
0.25118864315095807	0.04187061400266457	0.042201202902154754	0.04232603627515216	0.042423939780128386	0.04276202204309869	
0.2818382931264455	0.06972184500225939	0.07038317297293761	0.07064920101385336	0.07086251573907129	0.07141676377735738	
0.31622776601683794	0.10511024539859269	0.10532782183074	0.10539247027550436	0.10545529891549216	0.1056992658672446	
0.35481338923357547	0.1441214879531868	0.14435258204951074	0.14444030595427054	0.14452257214647682	0.14473462129886935	
0.3981071705534973	0.1943228559136733	0.1947708346497438	0.1949561135645751	0.19510352386515667	0.19552031250500257	
0.44668359215096326	0.26343291567976773	0.2639457867765688	0.26407675104429096	0.26422571493593383	0.2648409752928819	
0.5011872336272725	0.35182168921303225	0.3521312842171718	0.3522515993522689	0.35240415782409357	0.35275554177347823	
0.5623413251903491	0.46248010730895245	0.46272719133687323	0.4628243146704359	0.4629164598545765	0.4631323127745171	
0.6309573444801934	0.6287618469928867	0.6291666946853336	0.6292710275782286	0.8048919537900209	1.1706926409047447	
0.707945784384138	0.8255519058411829	0.8300314276771487	0.8302189772624253	0.8303094461607573	0.8305735569450058	
0.7943282347242817	1.0258837825288065	1.0260292620138736	1.0261055269668073	1.0261945353073392	1.026504791479381	
0.8912509381337459	1.272766738906819	1.2729357051318526	1.2730175091774614	1.273094640572496	1.2732868545526552	
1.0	1.468802638925251	1.468987395359405	1.4690586851014769	1.4691317605722234	1.469418718729342	


==> data/fig_sample_rate_vanderpol_lide_over2_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00031730896574609717	0.0008817938600170991	0.0014994776085120497	0.0020567158795161988	0.004455491302862749	
0.011220184543019636	0.0002713832160279081	0.0011167254939389109	0.0016397661264093669	0.0019994138143508335	0.0032853235928660845	
0.012589254117941675	0.00044216749249348185	0.0010180924254855805	0.0014972307418588042	0.002208812571901922	0.004576302255951617	
0.01412537544622754	0.00045345837461732653	0.0009889926281742819	0.0013909990696494299	0.002029340887298465	0.003918883344153546	
0.015848931924611134	0.00038872914393380713	0.0010005146477641339	0.0014324858387313112	0.0019541286966888592	0.004886825583941443	
0.01778279410038923	0.00029131048970161306	0.0009978165840908778	0.0013454801971558524	0.0020535861802995874	0.0033787475056676515	
0.0199526231496888	0.00034881888468908244	0.0009963006259280933	0.0013351179112010678	0.001984640116005133	0.0037240419770003417	
0.0223872113856834	0.00041572541898292245	0.0008802453796721917	0.0011418100656011522	0.00203400423368933	0.004859521889634912	
0.025118864315095794	0.0004710292552105626	0.000912364353017744	0.0013817452412902796	0.002053789187854462	0.004116039633765716	
0.028183829312644536	0.0003326088661384135	0.0009657075745690244	0.0013901647809096778	0.002038715417813775	0.004759336775016782	
0.03162277660168379	0.00031744832616649275	0.0010135505367683576	0.0014391730148537527	0.0019889496265546617	0.0040397623604169685	
0.03548133892335755	0.00029928253785779395	0.0010036224505821562	0.001430241737382142	0.0018785659514998629	0.004465637008625398	
0.039810717055349734	0.0003064794938239924	0.0008936197912050734	0.0013686821679469653	0.001990438936835187	0.003722033030726392	
0.0446683592150963	0.00036010020020381183	0.0010183279054427677	0.0014255107743338657	0.001922596790110119	0.005018918945952095	
0.05011872336272725	0.00029490939011163613	0.000846415416054972	0.001425727468907585	0.0020130989865437803	0.004584408610072042	
0.05623413251903491	0.0003024429998099479	0.0009198325031314659	0.0013049559463132912	0.001732096089731435	0.00332119545775393	
0.06309573444801933	0.00040347811761934984	0.0009347541489898722	0.001343952666165069	0.0019490833308134442	0.0034676868747012916	
0.0707945784384138	0.0003204084052915739	0.0008620177679843702	0.0013157524936591584	0.001798912336204687	0.00477093277146485	
0.07943282347242814	0.0003986933070117659	0.0010210275468749987	0.001473039067049142	0.002082576561247806	0.003924927402427763	
0.08912509381337459	0.00047861352610483246	0.0010603036033179224	0.001377129043332983	0.0018415821866982307	0.004520626789414732	
0.1	0.0003854307264590543	0.0009689212065365553	0.0014370697560920755	0.001956373060078346	0.003371271294812479	
0.11220184543019636	0.0004803515182943507	0.0010635099589107746	0.001473979578859784	0.0019814121845790687	0.0038356696100749106	
0.12589254117941676	0.0009277609235465374	0.0013043392267675182	0.001741717623251485	0.0023177688092604295	0.003829436281607633	
0.14125375446227548	0.0015733060235023281	0.001868511491627642	0.0021611021196676046	0.0025676644646954756	0.005873365396708664	
0.15848931924611143	0.0027277431505868554	0.002955724724053468	0.0031018783583406555	0.003483439704231669	0.005155593511192118	
0.1778279410038923	0.004976290359602689	0.005300100507762095	0.005523682958361936	0.005916696335517686	0.008292256861069373	
0.19952623149688797	0.00898981056900134	0.00921145337811749	0.009350458708986605	0.009462854969262201	0.010134172713907676	
0.223872113856834	0.015194609803736044	0.015402791018627647	0.015515008971633017	0.015648333479111924	0.016053283737701995	
0.25118864315095807	0.02890126284587463	0.029222762297939426	0.029340225061106166	0.02948890605431777	0.030027764213567957	
0.2818382931264455	0.05051243284769346	0.051284272194270626	0.05161613810678477	0.051979326341031654	0.05277297321869081	
0.31622776601683794	0.08692241086080753	0.08719980110703027	0.08725777293874118	0.08734058605267842	0.08756266159965594	
0.35481338923357547	0.12889278387388467	0.12964386636542558	0.13002013950120578	0.13042183881643624	0.13113945439122673	
0.3981071705534973	0.1624417325487199	0.16304787336511672	0.16321801201936237	0.16336318976618483	0.1638667095713439	
0.44668359215096326	0.22570688104976966	0.22595716223347714	0.22604762954269694	0.22612022708229995	0.22655417050876514	
0.5011872336272725	0.3149984624064717	0.3152260604782967	0.3153020002175009	0.3154666458226289	0.3157127002020672	
0.5623413251903491	0.41519589934375334	0.4155358265021322	0.4156507723525329	0.4157571361007255	0.41604133338324983	
0.6309573444801934	0.5735638049390217	1.06801540208161	1.4290456652503818	1.4505055466924484	2.018429483019216	
0.707945784384138	0.7730243085822537	0.7731983948967496	0.7733024488144593	0.7733773522636959	0.7736318179423478	
0.7943282347242817	0.9383101976390608	0.9384530485165041	0.9385236479318788	0.9386153194068113	0.9389661810060403	
0.8912509381337459	1.1911252576265723	1.1913408732867043	1.1914204080659427	1.1914858770060948	1.191713043819812	
1.0	1.3545083578987356	1.3546979574068323	1.354780076721506	1.3548598181497618	1.355182377539815	


==> data/fig_sample_rate_vanderpol_lide_over2_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00031142754154286884	0.000873996000331608	0.0014924966762827104	0.0020603270627243785	0.004467786102950764	
0.011220184543019636	0.00027107671501219635	0.001122158337581261	0.0016465179723969743	0.002017181975319916	0.0032770567765017934	
0.012589254117941675	0.00043653318398704605	0.0010128644886996123	0.0015180055522588944	0.0022024081585413444	0.0045566406611957004	
0.01412537544622754	0.0004596174181832908	0.0009906014397866943	0.001397556373633857	0.0020429899082305843	0.0038989696589785275	
0.015848931924611134	0.00038182443306906586	0.0010058411926912448	0.001433954008162091	0.001947546059449167	0.004894930851041719	
0.01778279410038923	0.0002973470033229093	0.0010000590503750492	0.0013592734587932844	0.002072770720577298	0.00335396868249283	
0.0199526231496888	0.00034915615180475175	0.0009887072118231009	0.001332323950479625	0.001987922825567731	0.003739645744822731	
0.0223872113856834	0.0003919444139644547	0.0008707784581719694	0.001154554884041853	0.002047344814017776	0.004849436821776757	
0.025118864315095794	0.00046867134591691353	0.0009152267361152381	0.0013891251099340065	0.002050122063477755	0.004124657884294522	
0.028183829312644536	0.0002842702163553029	0.0009457211366683387	0.0014053649130636072	0.002017304738848676	0.00477320727464534	
0.03162277660168379	0.00033512696040760413	0.0010189634417667622	0.0014271509612587743	0.0019793565783125344	0.004019902791965215	
0.03548133892335755	0.00030027281510461507	0.001006542502654274	0.0014175832717365374	0.0018663454980034826	0.004478550395146309	
0.039810717055349734	0.0003090081321178185	0.0008896785862445249	0.0013590271143590702	0.001994219125809157	0.0037566922824270477	
0.0446683592150963	0.0003688281844921213	0.0010192830669458902	0.0014127932988567524	0.0019247563897761121	0.00499268940515727	
0.05011872336272725	0.000289305345450842	0.0008457403450369111	0.0014177180929341514	0.002019794899888797	0.004593138153135953	
0.05623413251903491	0.0003016045643952567	0.0009083184775287867	0.0013143308457223444	0.0017348590032673478	0.0033184049862035256	
0.06309573444801933	0.0004255787616852847	0.0009447898414372421	0.001359193360705867	0.0019541735048763985	0.0034656671465665505	
0.0707945784384138	0.00031629970710646564	0.0008568084083254168	0.0013280125910990698	0.0017848558093771121	0.004741054334973918	
0.07943282347242814	0.00040946390810967333	0.0010122840517785459	0.0014821669378122543	0.002096828973506791	0.003930343405391164	
0.08912509381337459	0.00046974014882841483	0.0010624324990396652	0.0013714087228693978	0.0018245632731892208	0.004525565331894222	
0.1	0.0003835999361778259	0.0009693216195893007	0.0014318817154643294	0.0019583218027683256	0.0033524047505209984	
0.11220184543019636	0.00046884334408462053	0.0010400285370867032	0.0014731343487619682	0.0019317629315244444	0.0038344751031433224	
0.12589254117941676	0.0008874606197983479	0.0012646894953887249	0.001713384078203593	0.002272144726763901	0.003793142780026808	
0.14125375446227548	0.0014594536438569013	0.001752468296179635	0.002045215845605897	0.0024895798602373657	0.0057968110135709966	
0.15848931924611143	0.002486895874285878	0.0027334889610141507	0.0029052042972171465	0.00322260899158388	0.00506818214835936	
0.1778279410038923	0.004448260217744132	0.004822924662935615	0.00504648426856317	0.005453110390323566	0.007873888577560047	
0.19952623149688797	0.0080994298811098	0.00832233369774117	0.008439747720085104	0.00855818109720237	0.009218203670746486	
0.223872113856834	0.014141567936238922	0.014370259067525294	0.014483139617172618	0.014600936306925032	0.015013196569088403	
0.25118864315095807	0.026261387599902333	0.026563067612451127	0.026681693845349394	0.026844571638631104	0.02743289748136141	
0.2818382931264455	0.0463708130887863	0.04714865406480885	0.04754572718309576	0.047929439098512806	0.04889326732488294	
0.31622776601683794	0.09275203146589418	0.09308205027529311	0.09316085231362843	0.09325768038219787	0.09350283326310935	
0.35481338923357547	0.14189430155932287	0.14308321330856583	0.14352398402358119	0.14405873340440445	0.1451137731556031	
0.3981071705534973	0.15489676455027596	0.1555891814812815	0.15579478432643584	0.1559407993010717	0.1564679316253299	
0.44668359215096326	0.21689726106026747	0.21706758155831127	0.21714382202862517	0.21723381121069718	0.21757958409440212	
0.5011872336272725	0.3029437400626192	0.3031304043437076	0.3032136639104295	0.303351835358294	0.30358645350620234	
0.5623413251903491	0.3942680282260689	0.3945868084974432	0.39469862629874936	0.3947862936844891	0.3950979455224643	
0.6309573444801934	0.5521292663519959	1.5519378505777903	1.5605359605391416	1.5803581815402958	1.701110475225605	
0.707945784384138	0.7580392386462701	0.7581965682223425	0.7582947244185736	0.7583809442970786	0.7586686623129503	
0.7943282347242817	0.8971368665368558	0.8973310360569613	0.8974054732080698	0.8974993909259553	0.897847400615512	
0.8912509381337459	1.164269385386779	1.164562768541258	1.164697525723937	1.8104616056662408	1.8941770914530336	
1.0	1.2652910830713266	1.5380490059965173	1.6707025888954954	1.8076091857795633	1.934919963915533	


==> data/fig_sample_rate_vanderpol_lide_over4_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003163826130053059	0.0008815626019814718	0.0014988109088833615	0.0020562621042340672	0.004456163026516118	
0.011220184543019636	0.0002713120222203513	0.0011174218778128924	0.0016405952874619777	0.0019994462741018686	0.0032846380339026262	
0.012589254117941675	0.00044139671276652645	0.0010189490592451313	0.0014992639238492647	0.0022073163361921414	0.00457433330385634	
0.01412537544622754	0.00045467933894665426	0.0009890187995054544	0.0013918671170084478	0.002031195058615904	0.003917287225594562	
0.015848931924611134	0.0003877860477295543	0.0010011282633560275	0.0014330955695051953	0.001953308887865964	0.004887746883266602	
0.01778279410038923	0.0002918135752961715	0.0009980562882431015	0.0013476161064416648	0.0020557741181464455	0.0033757335491481143	
0.0199526231496888	0.00034880142955651957	0.0009958420989332971	0.0013348637002243342	0.0019851718305866203	0.003725377996276884	
0.0223872113856834	0.00041348027306993307	0.0008805006003651026	0.0011433302490366493	0.0020343310750497038	0.004858891894875204	
0.025118864315095794	0.0004708430097455007	0.0009129839986691276	0.0013821952180886814	0.0020524780565397164	0.00411671280012989	
0.028183829312644536	0.0003256846669177836	0.0009654194616969482	0.0013938637084957156	0.0020388651687105784	0.004762808331452941	
0.03162277660168379	0.000319026901813264	0.0010138017765661902	0.0014368559493915909	0.0019880895485325898	0.004038019675525722	
0.03548133892335755	0.0002992961281484984	0.0010038563224658561	0.0014281019248159163	0.0018767114755676938	0.004466757067801456	
0.039810717055349734	0.0003069657058035566	0.0008937537931463197	0.001368249032449963	0.0019913636979923457	0.003726656998794265	
0.0446683592150963	0.0003611748303029058	0.0010181866115903074	0.00142415272422043	0.0019235380366411337	0.00501537985684375	
0.05011872336272725	0.0002939716289162854	0.0008461473255175505	0.0014248551041478367	0.002013691408301338	0.0045868857327847155	
0.05623413251903491	0.0003016966554136064	0.0009180018411420025	0.0013057388019081162	0.001732211264885048	0.0033213576804338465	
0.06309573444801933	0.00040699543485959923	0.000936417313943597	0.0013447322646248645	0.0019493225369562356	0.0034652461285215714	
0.0707945784384138	0.00032133018323910145	0.000859828642796509	0.0013146361189197643	0.0017982051238491583	0.00476811836546286	
0.07943282347242814	0.00040249162355235563	0.0010220071642308786	0.0014748397635296728	0.0020850342408493126	0.003927134682587385	
0.08912509381337459	0.0004728941599013689	0.0010607362345112937	0.001378142961538771	0.0018348835640952094	0.004521351855819517	
0.1	0.0003956425082254192	0.0009726323767811797	0.0014413947785165528	0.0019543151702687694	0.0033712038658760537	
0.11220184543019636	0.00045910431907468394	0.0010554252636697297	0.0014790207173121955	0.001966858614026982	0.003830906172934634	
0.12589254117941676	0.0009233852795020062	0.001282018950867886	0.0017197088957144867	0.002286295437579866	0.003800842380040292	
0.14125375446227548	0.0014718535122972554	0.0017829272213584848	0.0020629242164424263	0.002512287420280705	0.005806887838345769	
0.15848931924611143	0.0025153369493698696	0.0027709185664498903	0.0029434145215348	0.0033180740064465116	0.00505912796181167	
0.1778279410038923	0.004428000249327587	0.004821563147095503	0.0050249426676099865	0.0054087523262935176	0.0078737275874224	
0.19952623149688797	0.007902866155151811	0.008112094129015507	0.008225159656129265	0.008341113016215748	0.008888610959723778	
0.223872113856834	0.01268200691384858	0.013005047349056208	0.01309843068672278	0.013230707456494602	0.013707779034569576	
0.25118864315095807	0.023660502957929423	0.02397001606556299	0.02413762192629071	0.024382279431110356	0.025119180694863085	
0.2818382931264455	0.042807019328404104	0.04357360513629104	0.043819018717180705	0.04404698947369621	0.04474586642341734	
0.31622776601683794	0.06409343638869454	0.06434243038957893	0.06441851004136923	0.06452773037296555	0.06473110321018781	
0.35481338923357547	0.10374730984930626	0.10426089203110135	0.10448888543012419	0.10477499439143248	0.10534221766913818	
0.3981071705534973	0.1599050987940064	0.16046237495936666	0.1607107028015033	0.1609211339961152	0.1615679794075316	
0.44668359215096326	0.24852146705762498	0.24950060441809715	0.24970861923861928	0.2499851453902548	0.2508027396587961	
0.5011872336272725	0.3517025431450248	0.3523911198842335	0.3525958499820592	0.3528510625196469	0.35346569355224994	
0.5623413251903491	0.4674486631109894	0.4677890452340785	0.4679507426742551	0.4680726409443238	0.4683177225200009	
0.6309573444801934	1.352790073253422	1.92771703555561	2.712658103038499	3.7776374789739062	3.8257982914211106	
0.707945784384138	0.8279037698378866	1.576232878572736	1.9116765337881843	1.9662851905759053	8.350315735035307	
0.7943282347242817	1.0428154400157328	4.4302678506492015	4.538926961437097	4.62356388515463	4.818473710436541	
0.8912509381337459	3.0922631305790533	17.232437667755672	26.18947608545892	41.474849501053434	64.44454919370948	
1.0	3.4640988220242455	4.808216632033992	6.805990787641136	8.567901388342182	13.950661960244485	


==> data/fig_sample_rate_vanderpol_lide_over4_points19.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003160039153661401	0.0008698438922170559	0.0014837836186205548	0.00207371761813836	0.004478688684510676	
0.011220184543019636	0.00027155081996252107	0.0011246624150580177	0.001647515384629811	0.0020261154868253424	0.003264248524385883	
0.012589254117941675	0.00043975645361650696	0.000984640273083105	0.0015346500599703185	0.0022323743158104868	0.004529930893526661	
0.01412537544622754	0.0004591931976383309	0.0009970244773576705	0.0014213892296680232	0.0020422220374272104	0.0038720676078462983	
0.015848931924611134	0.0003816426169473933	0.0010114960181767587	0.0014335448517059767	0.0019423890838210394	0.004903729274770785	
0.01778279410038923	0.00030566198323762065	0.0010058701318590249	0.0013544766737533815	0.0020803714935159257	0.0033509140481715145	
0.0199526231496888	0.0003505823201985508	0.0009752536006558965	0.0013294304529098628	0.001992006434962177	0.0037561997553455942	
0.0223872113856834	0.0003733459555065903	0.0008566992777449675	0.001165465418197932	0.0020466812853582126	0.004820827636123022	
0.025118864315095794	0.0004659079590048669	0.0009051579434385846	0.0013933094793483745	0.002040854167944104	0.004130336796053	
0.028183829312644536	0.00027475399313847015	0.0009487923560784877	0.0013893755818329989	0.0019999715028644455	0.004725637381370276	
0.03162277660168379	0.0003454782887284028	0.001020491496469606	0.0014333810375370365	0.001971885191254294	0.004007899840722232	
0.03548133892335755	0.0002982694691727039	0.001014957390374167	0.001427417509645019	0.0018663738120066821	0.004475323087845631	
0.039810717055349734	0.0002770863064719609	0.0009053201523290025	0.0013596598721675147	0.0020205677345255108	0.0037701823245370834	
0.0446683592150963	0.00036806920632234777	0.0010148952912998643	0.0014029531026681199	0.0018957063850598773	0.004990687599768266	
0.05011872336272725	0.00029258438548822996	0.000851008344075542	0.0014121128714369223	0.0020217362146470064	0.004588726330678394	
0.05623413251903491	0.00030322132751567897	0.0009083387430676093	0.0013128070034482365	0.0017262456202979995	0.003306289736245768	
0.06309573444801933	0.0004228679960783071	0.0009508463510416059	0.0013526682324657001	0.0019238210463733455	0.00355963854943617	
0.0707945784384138	0.0003216074063996853	0.0008762718342882092	0.0013077935793011134	0.0017831569735747826	0.0047235466849716605	
0.07943282347242814	0.0004128687216614335	0.0010316750843058354	0.0014711417985388833	0.002089556343391314	0.0039056208032897184	
0.08912509381337459	0.0004720146845138964	0.0010481562399509612	0.0013633131253500753	0.001825802141411559	0.004551351383631555	
0.1	0.00039063120067745025	0.0009862125234002654	0.0014380691475781816	0.001957919874362133	0.0033413525896700104	
0.11220184543019636	0.00048624286982942833	0.0010177444554717602	0.001501414490587372	0.0019427057997247507	0.003911598892725795	
0.12589254117941676	0.0009246042732850822	0.0012886736771255747	0.0017494493610880877	0.0022835898366998105	0.003809152394120811	
0.14125375446227548	0.0014712802617872307	0.0017852412568396467	0.0020789932957682405	0.0025174083480804547	0.005817671725503297	
0.15848931924611143	0.002534638312988232	0.00276776286337674	0.002979891106089085	0.0032336652315974796	0.005180693016615315	
0.1778279410038923	0.004402930360659124	0.004791803624244811	0.005007915060322216	0.005336643662676055	0.007751826840983066	
0.19952623149688797	0.00791140586552736	0.008119462272092965	0.00823433230356091	0.008343118598334708	0.008870386118493561	
0.223872113856834	0.012691975750960111	0.01300912468212672	0.01310541452844355	0.013236885961449311	0.01372414046204455	
0.25118864315095807	0.023679638233287077	0.0239892374754857	0.024159407186497884	0.024399284806950302	0.025179513097760703	
0.2818382931264455	0.04277806642387607	0.0435425370557831	0.04378915404661522	0.04401406950789295	0.0447298590500085	
0.31622776601683794	0.06418218274690593	0.06442418544370823	0.06450682005518138	0.0646172870856776	0.06482279234184982	
0.35481338923357547	0.10396684483419079	0.10449219998977823	0.10472277291417087	0.10501741860606692	0.10557550281552237	
0.3981071705534973	0.16275306044369292	0.16340839357749332	0.16371950612584285	0.1639471821502593	0.16465705990053325	
0.44668359215096326	0.24948298641257435	0.25046581889283537	0.2506800677400715	0.2509559583629484	0.2518171726950352	
0.5011872336272725	0.3445138776973574	0.3450182524690769	0.34517207580103537	0.34535421901272706	0.3457699066089517	
0.5623413251903491	0.4675574550294385	0.4679807852491821	0.46813320963946004	0.4683049617972702	0.468661265881348	
0.6309573444801934	3.3367192764866087	3.6611182059157374	3.7294928076161744	3.8142417678094667	3.999480716884075	
0.707945784384138	3.510548150089159	3.705763602341957	3.7758795475709075	3.875850325259372	16.02417481373593	
0.7943282347242817	1.8154007575688278	4.437886822962922	4.506900230646693	4.556956343910869	14.782871954317919	
0.8912509381337459	1.8681944242475348	10.083849682968484	14.884691862119446	24.081832451778325	43.587478293368655	
1.0	2.764979813542476	2.9483130767836636	2.999219768020472	3.0271221429129946	11.509878443648828	


==> data/fig_sample_rate_vanderpol_lide_over4_points29.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.004258085467622138	0.004582369807123093	0.0047159714961169785	0.004969503752392392	0.0062420448870439595	
0.011220184543019636	0.003928692276193679	0.004129663977955231	0.0042809101287033385	0.004430995230096687	0.005228179343063426	
0.012589254117941675	0.0034119994663500746	0.0037042678749744334	0.0038311082395964206	0.004163560552922174	0.005539271198633248	
0.01412537544622754	0.003044633070605468	0.003300424118263998	0.0034619280644693643	0.0037516178801866706	0.004938759159351726	
0.015848931924611134	0.002690972217297286	0.0029957203054856874	0.003169873570234605	0.0034435815623979336	0.005662358890058721	
0.01778279410038923	0.002435015745706232	0.0026581306143039904	0.002848215701831654	0.0032686373043120695	0.004138482958653586	
0.0199526231496888	0.0021363065218042384	0.002454274455865647	0.0026002070800391864	0.002964874265432063	0.004434006005553325	
0.0223872113856834	0.0019035433590288084	0.002177388036926791	0.002361850655943889	0.002763757520588261	0.005145616908205327	
0.025118864315095794	0.0016694905204844733	0.0020305470183793425	0.002294023345955072	0.0026854706140461678	0.004537266125840319	
0.028183829312644536	0.0015191645773653432	0.0018332422750156566	0.002097962582996676	0.0025354665808418092	0.004911464995784058	
0.03162277660168379	0.0012979970039383867	0.001755072891259448	0.0020533881692656715	0.0024308889278249197	0.004187191414560121	
0.03548133892335755	0.0012955371329970919	0.0016504004373281745	0.0019154576984435376	0.002252822413786065	0.004610939401719459	
0.039810717055349734	0.0010824383098825556	0.0014430042702479437	0.0017310450325608673	0.002345593786442877	0.003927194844924403	
0.0446683592150963	0.00101632644194253	0.001429725750383616	0.001764701606334533	0.0021766304802732714	0.005092894313516276	
0.05011872336272725	0.0008482258149715186	0.0012775923960943827	0.0016918831873580817	0.0022032077187888344	0.00470461380064703	
0.05623413251903491	0.0008169444926517242	0.0011604501698325347	0.0015648006579010055	0.0018879692266981635	0.003389494677994964	
0.06309573444801933	0.0008155636856917339	0.0011869767769463924	0.0015017454220685959	0.00213475558375187	0.003738830049657865	
0.0707945784384138	0.0006764773854261669	0.0010865699785520498	0.0014706727050570524	0.0018878225788780394	0.004650724960337162	
0.07943282347242814	0.0005763215639865916	0.001196674551253643	0.0015771188282242155	0.0021169908275059032	0.0039029943008876767	
0.08912509381337459	0.0006560978151748298	0.0011670706910324447	0.001448396394786216	0.0019150069800255637	0.004619970920931655	
0.1	0.0005211946293151579	0.0010353136501211318	0.0015108636071856783	0.0020103767369223217	0.0033495192658845423	
0.11220184543019636	0.0007107629212408185	0.0011106333622516304	0.0015598929579624533	0.0020401815195134863	0.003916112404138947	
0.12589254117941676	0.000952340133550643	0.0013544192541632301	0.0017939942644951096	0.0023407607307438846	0.0038530953458378917	
0.14125375446227548	0.0015433385986961066	0.0018279170455274508	0.0021253426411230727	0.0025636705253952695	0.005783954792964788	
0.15848931924611143	0.0025710782551548526	0.002801780376597739	0.0030510854061044663	0.003316942818998908	0.005563074776676596	
0.1778279410038923	0.004354868773814255	0.004744201189469098	0.004958198860252126	0.00517186609372884	0.007257761910143884	
0.19952623149688797	0.007937109460235937	0.00815035973790022	0.008260858736234252	0.008363115401854436	0.008897818399500736	
0.223872113856834	0.012692256221461374	0.012999052829775821	0.013126378398569255	0.013251995930350905	0.013582359401819571	
0.25118864315095807	0.023781530874881503	0.024101602837689202	0.024301064859405263	0.024537843745307802	0.0253518449371642	
0.2818382931264455	0.04298589409199701	0.04373921073728739	0.043981674292894374	0.04421337879870851	0.044901144444080436	
0.31622776601683794	0.06459327354748752	0.06482495881353025	0.0649147561541267	0.06505359784390158	0.06525480278631755	
0.35481338923357547	0.1027180779889452	0.10326741287943157	0.10348898577473145	0.10374605551049554	0.10429522925435344	
0.3981071705534973	0.1605489309374616	0.16116465638749283	0.16139390697408368	0.16159486739126094	0.16224347199403522	
0.44668359215096326	0.2566219299633009	0.25775509277297626	0.25803813462124536	0.25830848237163917	0.2593573303152349	
0.5011872336272725	0.34817588079584855	0.34884448897218995	0.3490685558615754	0.3493706195945615	0.34999879941840295	
0.5623413251903491	0.4661515860843934	0.46653648682653004	0.466716779636515	0.4668527883689432	0.4671445330682664	
0.6309573444801934	3.7142291767620703	3.8285472146770205	3.853790422394414	3.8760705113208958	3.9600378021532254	
0.707945784384138	3.687455235551578	3.7448456761236883	3.7725987049993956	3.799133730989523	22.437223688237808	
0.7943282347242817	2.657359694654884	4.451934628257242	4.508914371917643	4.604811719182969	14.715636562939702	
0.8912509381337459	2.9804858435637196	17.732738859258003	21.660981929812337	24.27942502601647	32.43394633550845	
1.0	2.7076576302895785	2.7598155226161762	2.8062119241341748	2.8786775256409607	15.408717263176213	


==> data/fig_sample_rate_vanderpol_lide_over4_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003574489011314948	0.0009088958883565377	0.0014804564838023756	0.0020661018983352134	0.004337647547037865	
0.011220184543019636	0.00031795149061447983	0.0010984949501627035	0.001615945507214308	0.0020171000393765103	0.003345834371196481	
0.012589254117941675	0.0004361111230987241	0.0009653917145294841	0.001494639075283023	0.0022134709895875997	0.00466512887613801	
0.01412537544622754	0.0004251484321574756	0.0009747158579952183	0.0014056418358168658	0.0020376768928775987	0.0039293725910986245	
0.015848931924611134	0.00040378667915887774	0.0010421627007177429	0.0014367295389494106	0.0019342873418669777	0.0048759064649024795	
0.01778279410038923	0.00030468967291310693	0.0010197040909377209	0.0013459893786862088	0.0019611213235513018	0.003355521793352224	
0.0199526231496888	0.00031085760707845196	0.0010450911584375415	0.0012888664461153275	0.0020199694064179383	0.0038452125841893577	
0.0223872113856834	0.000447554354131087	0.0009210051525165557	0.0011858362882515103	0.00203421087795785	0.004865502012148721	
0.025118864315095794	0.0005777054585839708	0.0009912869316474207	0.0014217241656814613	0.0019818816056212203	0.004196397221061629	
0.028183829312644536	0.00043537427808984584	0.0010283753377512517	0.001406283071778876	0.002027712736419223	0.004833434543870752	
0.03162277660168379	0.0005701139802384006	0.0011483515582253834	0.0015047735359108175	0.0020708483136250774	0.0041528795925225995	
0.03548133892335755	0.0006292089411284059	0.0011216980527128597	0.0015457097052177953	0.0018912054718485654	0.004239404947317388	
0.039810717055349734	0.0006611721056259508	0.0012339478476938333	0.0016281356079221438	0.0021108729869538036	0.003783260236304553	
0.0446683592150963	0.000888477839813743	0.0014523579462022798	0.0017663824591439337	0.002174908939293595	0.0050585693375786705	
0.05011872336272725	0.0010348593072993012	0.0015965506491586639	0.002003611587572984	0.0024367502414052856	0.004454504419236245	
0.05623413251903491	0.0014614514571180456	0.001877277508404239	0.002114434690842468	0.0024700543287044826	0.003827798755318227	
0.06309573444801933	0.001675988939092855	0.00228439747700513	0.002540646790754283	0.002875626130412708	0.004325337158164044	
0.0707945784384138	0.0024572308267968067	0.0027598173759134466	0.0029261149003000928	0.0032751913810590587	0.005853860494612853	
0.07943282347242814	0.0030205923409366273	0.0034032616233011827	0.0036320800615280008	0.0039000312330563485	0.004950069926895234	
0.08912509381337459	0.0038447812858822977	0.004249799493313862	0.004453765622055532	0.004625852682920678	0.005859502700697629	
0.1	0.0049118183778194	0.005363943418037301	0.005535938115202017	0.005721100731793243	0.0064280343628634554	
0.11220184543019636	0.00629447424036148	0.0067482602405270365	0.006915483854140773	0.007098428582693587	0.007695871208504818	
0.12589254117941676	0.008414296585951072	0.008726390633955288	0.008871371658347792	0.009054868169125624	0.009799653881059786	
0.14125375446227548	0.010953435347575351	0.011294838919167997	0.011407693690621699	0.011563476746220172	0.012941295914736603	
0.15848931924611143	0.014348386707171278	0.014721292789639455	0.014843346547291848	0.014963905395839605	0.015555536319014055	
0.1778279410038923	0.019161990764397636	0.019541262273929494	0.019682062335577004	0.01980782759975444	0.020952400510826655	
0.19952623149688797	0.025932707189009207	0.02622007104203075	0.026334219765100676	0.026422436611704618	0.026599842251182886	
0.223872113856834	0.035376277971815126	0.03566319492000825	0.035825611147991994	0.03594271464865923	0.0364592226706575	
0.25118864315095807	0.051083718803487096	0.05135479273762117	0.05148845537504829	0.05160394976498017	0.0520552360422993	
0.2818382931264455	0.07496946756160751	0.07550612248591246	0.07565802406807749	0.07581047319333373	0.07625619664162278	
0.31622776601683794	0.10367386301620905	0.10390935952520038	0.10399548339110268	0.104069464837363	0.10428598312312738	
0.35481338923357547	0.14949883560955027	0.14983294343509276	0.15000675030950844	0.15024065488385682	0.15064752218658645	
0.3981071705534973	0.2084035281433345	0.20882383054307288	0.20903363733434813	0.20918293033154395	0.20971179284989036	
0.44668359215096326	0.2959235264932823	0.29677675958424155	0.2969113453350348	0.2971562178652237	0.2980100790163486	
0.5011872336272725	0.3941103366330876	0.39464480115092676	0.39481582661106635	0.3950354599254601	0.3954942695050262	
0.5623413251903491	0.5221347857609756	0.5227431224187324	0.5230583233355084	0.5232947608214902	0.5242142079449206	
0.6309573444801934	1.9928639470626934	2.7751476321147406	2.92481300872785	3.11259392579405	3.237972017057958	
0.707945784384138	1.0031961148386896	1.0165023845828123	1.0220534322439652	1.026369878870073	1.0363463561078134	
0.7943282347242817	1.6653709181480638	1.6720763420478806	1.673243795749039	1.6746701447915004	1.6813667515709787	
0.8912509381337459	1.839351168851573	1.840674527087478	1.8409561572961004	1.84151011087812	1.8503555807467402	
1.0	1.4759272828506846	1.4855090134886235	1.4868459454570981	1.4882447713019298	1.4927317572394925	


==> data/fig_sample_rate_vanderpol_lide_over4_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00033436227613147017	0.000889494813094144	0.001500696940985226	0.002052680057404945	0.0044153184331610085	
0.011220184543019636	0.00027349861397411656	0.0011101114353825837	0.0016331096820187741	0.0020038393300639257	0.003289307821901609	
0.012589254117941675	0.00046408280765590016	0.0010053762011975726	0.0014762257029581225	0.002211901506131221	0.004586929003937095	
0.01412537544622754	0.0004534236149374315	0.0009755925604797145	0.0013956347553104298	0.002045102963591089	0.003925449492470331	
0.015848931924611134	0.00039762289830984403	0.0010078782787921504	0.001435210188018463	0.00193814371248438	0.004876510672958213	
0.01778279410038923	0.0002859965198771098	0.0009896516279211788	0.0013204095610726942	0.002013882122676879	0.0034231129220207977	
0.0199526231496888	0.0003489952005070347	0.000988505118701616	0.0013386489204844317	0.001990088863708872	0.0037125186931014982	
0.0223872113856834	0.00041650000632024363	0.0008855229090161538	0.0011522165023479505	0.002020433226196944	0.00485173060647867	
0.025118864315095794	0.00047693171009776053	0.0009064321577294703	0.0013770707223873268	0.0020465057654944527	0.004093012530331188	
0.028183829312644536	0.00032796593054854116	0.0009769400426664152	0.0013279638820125569	0.0019964217933062306	0.004671510796895897	
0.03162277660168379	0.00030437012148354717	0.0010087320463116898	0.0014537902137747947	0.0020128002353398036	0.00408195531895465	
0.03548133892335755	0.00030188681623767507	0.0010265163206391655	0.001431063208174324	0.0018819332511803384	0.00442591049561695	
0.039810717055349734	0.00030091594241529875	0.0008787655138987885	0.0013811186375370919	0.0019605503527903275	0.0036870758942382956	
0.0446683592150963	0.0003503074823268892	0.0010006792876404284	0.0014428533516728107	0.0019131217825186122	0.005065183356951483	
0.05011872336272725	0.00031734223221276624	0.0008507334097809803	0.0014340031642218975	0.0020093789689227017	0.004560294831606801	
0.05623413251903491	0.00030401509166612324	0.0009227050705998966	0.0012978421280950027	0.0017385300782842396	0.003307718415717168	
0.06309573444801933	0.00034021668413961774	0.0009184359195609296	0.0013531241444606692	0.0018882040731162987	0.003525510780758798	
0.0707945784384138	0.00032420724859786096	0.0008651693428256876	0.0013150309465415587	0.0017977193804427202	0.004807140872739547	
0.07943282347242814	0.00040244241072868417	0.0010283728508103654	0.0014487639822694293	0.0020562999329187238	0.003906418453110497	
0.08912509381337459	0.0004674041062022212	0.0010618243027313966	0.0013570818388085261	0.0018858006763405183	0.004515170673881417	
0.1	0.0004005016874076682	0.000996318958534085	0.0014434666151863103	0.0019666205157223963	0.0033979095841420253	
0.11220184543019636	0.0006108838253333424	0.0011096733416675075	0.0016077544517482893	0.0022154901802995974	0.003920321468092552	
0.12589254117941676	0.0009756961247176522	0.0013130591505806403	0.001746631313431623	0.002326594393146461	0.0038395737824252914	
0.14125375446227548	0.001569926664091764	0.0018624455495710327	0.0021483554260639283	0.002575363164571606	0.005882473541193595	
0.15848931924611143	0.0026957420429406793	0.0029114876511063897	0.0030901491193985197	0.003409022805743802	0.005357236902129223	
0.1778279410038923	0.004670986675795152	0.005062489328229766	0.0052610225439063095	0.005620633571475934	0.008038345420047617	
0.19952623149688797	0.008288023586189667	0.008499985375341466	0.00861648818866292	0.008732795106862888	0.00927892059034077	
0.223872113856834	0.013298924674423302	0.013598483375287029	0.013711085964394869	0.01384059074422019	0.01429918788314468	
0.25118864315095807	0.024596911906864714	0.024901051640601336	0.02505499348047911	0.025294211642209796	0.025961660917382858	
0.2818382931264455	0.044123324450322965	0.044897574763367636	0.04511080390317419	0.045356681201853155	0.046013821465610005	
0.31622776601683794	0.06567082634738552	0.06590317572543142	0.06597649183117538	0.06607776596973597	0.06627790801911451	
0.35481338923357547	0.10624476054612099	0.1067889288621441	0.10702360391040133	0.1073266942165778	0.10792515987762276	
0.3981071705534973	0.1616874562114392	0.16224541276810683	0.1624905117440395	0.1627007915788248	0.16339200580145688	
0.44668359215096326	0.24822879995566746	0.2492179030934703	0.24938514719174293	0.24965919830280145	0.25049719667821185	
0.5011872336272725	0.3446406070323819	0.34514773759897033	0.3453353210857173	0.3455597900910792	0.34598872745474146	
0.5623413251903491	0.47034906914961816	0.47092709694070356	0.4711659039007796	0.4714337893378684	0.4721141038355037	
0.6309573444801934	1.8302712809710107	2.6120115474498733	3.5789668567333566	3.5982197724522287	3.6642094405158985	
0.707945784384138	2.000132413696973	2.018106584594568	2.087144239738235	2.0926987724206176	2.1384308296768513	
0.7943282347242817	1.4896222355489122	3.900264850464583	4.245189017123398	4.4140923437526	20.841835966845714	
0.8912509381337459	1.7948869801295049	1.80743997730059	1.8090478132928012	1.810398287087203	1.8127210408952943	
1.0	1.4101430548569163	1.410579627585834	2.007122443563488	2.016903600693367	10.96601212252997	


==> data/fig_sample_rate_vanderpol_lide_over4_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003287128931604623	0.0008886412227141504	0.0015021682999755781	0.0020553922970438553	0.004435186831132013	
0.011220184543019636	0.00027257507221954615	0.0011113770019046214	0.0016346811762076843	0.0020023117057841227	0.0032886912545794485	
0.012589254117941675	0.00045488482806259025	0.0010161364570378869	0.001477406078047661	0.0022125206831274955	0.004586716196401626	
0.01412537544622754	0.0004556167744545864	0.0009811243888452061	0.0013924906677298637	0.0020355820628973594	0.003926660993244182	
0.015848931924611134	0.0003971302214437364	0.0010027467613767864	0.0014305783132061711	0.0019467851532960767	0.004879717664873401	
0.01778279410038923	0.00028742165518719974	0.000990614240711236	0.0013265318616077775	0.0020270129277508266	0.0034104765060089435	
0.0199526231496888	0.0003490860295669594	0.0009935633774770113	0.0013374715805515931	0.001988184952829103	0.0037154287144978166	
0.0223872113856834	0.0004212498423941092	0.0008780593372164852	0.001147448770674978	0.0020254665741569347	0.00485514298342565	
0.025118864315095794	0.00047435846395573334	0.000908744753274391	0.0013785881280121482	0.0020499532992947454	0.004102025863510128	
0.028183829312644536	0.0003612326285363862	0.0009744118756480747	0.001349190383064005	0.0020210400595036407	0.004702582191876728	
0.03162277660168379	0.0003084854439128427	0.0010121327294454324	0.0014531618881560772	0.002001869592678881	0.0040658628965358	
0.03548133892335755	0.0002996798194632872	0.0010165436584486137	0.0014348537681360782	0.0018806243452826631	0.004442008405612696	
0.039810717055349734	0.00030278866089313825	0.0008819433605031211	0.0013836751647990165	0.0019639450197785693	0.0036948209250364764	
0.0446683592150963	0.00035192978070276265	0.001001604715277621	0.001440714906040847	0.0019035206302405383	0.005051598284624263	
0.05011872336272725	0.0003088622593538606	0.0008481066684900014	0.0014286965274275072	0.0020085062312653326	0.004568919642821187	
0.05623413251903491	0.000302909483720072	0.0009265022395309137	0.0012968671923859133	0.0017318521223724835	0.0033135204674216556	
0.06309573444801933	0.00035758174920177456	0.0009225659187687605	0.0013568370492346594	0.0019158354383185246	0.003507688365812293	
0.0707945784384138	0.00032022092050044916	0.0008641238634096341	0.001319670438035968	0.001803549860309734	0.00479331315367104	
0.07943282347242814	0.0004011022395327362	0.0010289177154721512	0.0014501181148393943	0.0020684826804474336	0.003913633287855115	
0.08912509381337459	0.0004650383018068673	0.0010604026560102667	0.0013726385044542221	0.001869366496694997	0.004525179699621452	
0.1	0.0003912668403806942	0.000982997116251994	0.0014405566663467878	0.001958012214936389	0.0033897214485880687	
0.11220184543019636	0.0005287708602795987	0.0010660770994289997	0.0015106949346844723	0.00207977391322375	0.0035767259739641327	
0.12589254117941676	0.0009247392170019647	0.001276122607998535	0.001715432732501474	0.0022892687514912153	0.0038107230542664366	
0.14125375446227548	0.0014753605505832973	0.0017811308122761373	0.0020627274116068986	0.002517809599558548	0.005822034842846987	
0.15848931924611143	0.0025335325206811534	0.0027761716135000156	0.0029609808016411742	0.0032928447230587245	0.00518654888397103	
0.1778279410038923	0.004426829297021641	0.0048237828191569085	0.0050337499463635384	0.005398430575337988	0.007868606490962118	
0.19952623149688797	0.007914508488180778	0.008123219333251682	0.008238178256360217	0.008362151044467338	0.008917522795949559	
0.223872113856834	0.01271420710891558	0.013035314077079866	0.013131766063138017	0.013258982355012211	0.013737751121592475	
0.25118864315095807	0.023720200990158372	0.024030221944030025	0.02419666035814044	0.024439498504016305	0.025144409935500583	
0.2818382931264455	0.042928861609579046	0.04370005516567276	0.04392872043171959	0.044169986833251136	0.044854820025087304	
0.31622776601683794	0.06416800731342531	0.06441395752010487	0.06449276827896755	0.06459819113630585	0.06480155543583851	
0.35481338923357547	0.1041825182600694	0.10471460399370966	0.10494964312452243	0.1052501461531747	0.10583719599939496	
0.3981071705534973	0.1598528262315298	0.1603939227586665	0.16065575820129763	0.16085668361969466	0.16153022893261637	
0.44668359215096326	0.2477425683667936	0.24874631176884557	0.24893311782908265	0.24922111269973518	0.250068470836295	
0.5011872336272725	0.3476767169506696	0.34829631038824427	0.34847801291430125	0.3487192084177003	0.3492607146446502	
0.5623413251903491	0.4664394513699493	0.46693310517357367	0.46706771482125176	0.4672714063759771	0.4677562589539941	
0.6309573444801934	0.6392624373123954	3.6787092183983376	3.7070793303931615	3.721087675255337	3.835607064274777	
0.707945784384138	1.6136876621218608	3.414623028675713	5.356557573818277	7.6865335202345655	10.985983053577462	
0.7943282347242817	1.029932709583996	1.3683240573150406	1.3699553335520178	1.3709000220320502	1.373576388287333	
0.8912509381337459	1.8099536882245022	1.8132141914382802	4.168918889995545	6.664702543767481	39.79169403409296	
1.0	1.402172381802204	1.4025011875202882	1.402617742556151	1.4027409274107252	1.75247953512096	


==> data/fig_sample_rate_vanderpol_lide_over4_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.000321992672149149	0.0008841667516814281	0.0014990410812458178	0.0020539615891704693	0.00444767770153175	
0.011220184543019636	0.00027180140291471495	0.0011143725482140932	0.0016372983479772138	0.002000309386302859	0.0032871947721528566	
0.012589254117941675	0.0004470057351392534	0.0010153055969248917	0.0014883754372620275	0.002210459338865495	0.004581788769893647	
0.01412537544622754	0.00045316679540577913	0.0009893212642079145	0.001389999020149256	0.002028226311129316	0.0039236375164797025	
0.015848931924611134	0.0003929412157779846	0.0009994779792331598	0.0014308222751243393	0.0019541466841008362	0.0048836298955035615	
0.01778279410038923	0.0002893905598455698	0.0009950286442538773	0.0013353472458249823	0.0020419966474944226	0.0033929535220604138	
0.0199526231496888	0.000348915591659012	0.00099632868930281	0.0013361648895844755	0.001983825504720223	0.0037196400858683144	
0.0223872113856834	0.00042468504949349595	0.0008780842699722953	0.0011420152820452497	0.0020293866232681305	0.004858477374106909	
0.025118864315095794	0.0004725497757223066	0.0009104290472432356	0.0013805913379982646	0.00205189005871067	0.004110374623236849	
0.028183829312644536	0.0003611008732930838	0.0009679458515633689	0.0013641876959782804	0.0020310546152220977	0.004736749230908637	
0.03162277660168379	0.00031280995681209927	0.0010144631522360577	0.0014464202456719805	0.0019941534571809947	0.004050553204402887	
0.03548133892335755	0.00029897142093378293	0.0010039321886139577	0.0014396837493853365	0.0018829048774887107	0.004455717006166095	
0.039810717055349734	0.0003050022723011483	0.0008854534299923235	0.001375187403477774	0.001971873591995262	0.003709338479711878	
0.0446683592150963	0.0003556712484527707	0.0010115000087231353	0.0014321541871191	0.001912160061848874	0.005033128637360286	
0.05011872336272725	0.0003004579756301053	0.0008468551490734554	0.0014272617564138543	0.002010679705852403	0.004578133145183895	
0.05623413251903491	0.00030227949273445585	0.0009248693238526303	0.0013012387397215311	0.001728032761373754	0.0033186763487065203	
0.06309573444801933	0.0003822554921617925	0.0009278588381162079	0.001343622709022927	0.001937155604538893	0.0034847351715170415	
0.0707945784384138	0.00032110807242957125	0.0008628687736434709	0.0013213604588295227	0.0018019519542729055	0.004781433900188075	
0.07943282347242814	0.0004008454052626998	0.0010282825117269784	0.0014642081768175311	0.0020770228680832663	0.0039206021798677305	
0.08912509381337459	0.00047067104783339933	0.0010643962912848827	0.0013758508781346302	0.0018531408733898675	0.004524998996045701	
0.1	0.0003938138911411128	0.0009761304403895099	0.0014415426453912158	0.001954855893538739	0.0033808677424659156	
0.11220184543019636	0.00048070853193426437	0.001062986563997013	0.001476844620761076	0.0019674219239706942	0.0037809486925957075	
0.12589254117941676	0.0009238902240158478	0.0012782998977313087	0.0017166550871106205	0.0022879481355208625	0.003805075945631743	
0.14125375446227548	0.0014722322761189087	0.0017803529657242842	0.002060538978280863	0.0025139065849879376	0.005812011319142442	
0.15848931924611143	0.0025180268635305613	0.002771996982512462	0.0029305207301956074	0.0033124034176765104	0.005098926081295942	
0.1778279410038923	0.004424076205473033	0.00482284624278027	0.005025947097412813	0.005402068054911355	0.007872799145013005	
0.19952623149688797	0.007900849508255611	0.008112101905101336	0.008221331574625377	0.008343628325367804	0.008894052296471916	
0.223872113856834	0.012682755418692737	0.013007874376668876	0.013100832899753164	0.013231008497833832	0.01370748642081234	
0.25118864315095807	0.02366313924687829	0.023973389130800694	0.0241411967228948	0.02438537998637269	0.02510700132606134	
0.2818382931264455	0.04283177778668939	0.04360449835832049	0.04384072049384936	0.044074160683823305	0.044768715851251195	
0.31622776601683794	0.06408816757749058	0.06433433288249538	0.06441064490661924	0.0645209184234558	0.06472316358287708	
0.35481338923357547	0.10385363054543537	0.10436811634132687	0.104600110098099	0.10489198076625093	0.10546544043374867	
0.3981071705534973	0.15975097638965852	0.16029626971258557	0.16055010244447881	0.1607616910204271	0.16140476480593316	
0.44668359215096326	0.24828332374506784	0.24926272025558405	0.24947050747320865	0.2497394642216779	0.25060398662861383	
0.5011872336272725	0.3504880981660524	0.3511580605606173	0.3513547519030247	0.3516012677927315	0.3521885585645861	
0.5623413251903491	0.46574925527234395	0.46615295836228865	0.4663078593241834	0.46644675722319145	0.4666560472537885	
0.6309573444801934	0.8208757618090592	2.544961374273491	2.593987027250383	3.6718688920375953	3.8062955797837064	
0.707945784384138	0.8306732519295017	1.976330593252358	1.9778251618646536	2.0216310919193106	4.332578713285669	
0.7943282347242817	1.2983376065872319	1.3012407729309057	1.3021962113618213	1.3030832774174597	4.9675789184720225	
0.8912509381337459	2.2674278443620755	2.9230587616589516	9.188192803806194	20.220330429664916	44.10907283856423	
1.0	2.675670755548464	3.099731515705022	10.831504034217863	12.191374792974834	14.252623817707416	


==> data/fig_sample_rate_vanderpol_lide_over8_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00032797712010479305	0.0008882207296154433	0.001502039970826825	0.002054987847654847	0.004436257548099264	
0.011220184543019636	0.0002724828313292525	0.001111653626130465	0.001634938385379356	0.002002077940121609	0.003288560826265852	
0.012589254117941675	0.00045407990033349117	0.0010178666115580172	0.0014784237827715656	0.002212322745216639	0.004586199873813286	
0.01412537544622754	0.00045539917710251776	0.0009814874045247016	0.0013921750932710843	0.0020349982998580755	0.003926214636452243	
0.015848931924611134	0.0003972182328867714	0.0010024497719493992	0.0014298755136019862	0.001947591465961884	0.004880337726079898	
0.01778279410038923	0.0002875369107647071	0.0009909700674402013	0.0013271348233429502	0.0020285039596629104	0.0034086753557017475	
0.0199526231496888	0.000349077534661235	0.0009942110948331034	0.0013374125623569727	0.001987896126577981	0.003715455805054609	
0.0223872113856834	0.0004216501147220583	0.0008774017421845768	0.0011466451130245988	0.0020259569876037342	0.0048555956816439165	
0.025118864315095794	0.0004737808752993596	0.000908830026047062	0.0013788347597680911	0.0020503757065740754	0.004102750089412033	
0.028183829312644536	0.0003651092134803428	0.0009734885194824191	0.0013518637500472162	0.0020212348692591627	0.0047062849041576	
0.03162277660168379	0.00030902358771616015	0.0010124221970897024	0.0014523505551176656	0.0020009316167487823	0.004064801792865956	
0.03548133892335755	0.0002993973028945265	0.001015183412539812	0.0014348676675937145	0.0018809276683694003	0.004443515638063315	
0.039810717055349734	0.00030296677991456387	0.0008819830451202832	0.0013826920059421912	0.0019639149385104696	0.003696899717809143	
0.0446683592150963	0.0003522655599052037	0.001002250511996073	0.0014402088611105085	0.0019021735695071945	0.005049723852157167	
0.05011872336272725	0.0003080828577657708	0.0008477070634173141	0.0014289044469071917	0.0020084738595345657	0.004571581113539639	
0.05623413251903491	0.0003029717521020289	0.000927873437255892	0.0012974893070513576	0.0017310725586170848	0.003314414670880826	
0.06309573444801933	0.0003594926033503987	0.0009229836349365722	0.001355797679900293	0.0019177847285228161	0.00350584777684227	
0.0707945784384138	0.00032044029624499746	0.0008640096579282247	0.0013203472430374594	0.0018041081773761773	0.004792381852339457	
0.07943282347242814	0.00040119005473236404	0.0010287126710980881	0.0014514654883497498	0.002069114802392684	0.0039142781369613765	
0.08912509381337459	0.00046555292064772824	0.0010609284675865435	0.0013705799020964434	0.0018677996931866082	0.004525617253708498	
0.1	0.0003922122864037018	0.0009829803003796817	0.0014403511008106071	0.001957756731556799	0.0033890853636555987	
0.11220184543019636	0.0005257800320480132	0.0010682978411826862	0.00151395644900667	0.0020515798527385794	0.0035807925811499886	
0.12589254117941676	0.0009262181790980243	0.0012772952402291507	0.001716751180872676	0.0022893889924696337	0.0038101842471751648	
0.14125375446227548	0.0014750703710986282	0.001782657256271719	0.0020630107810318482	0.0025185746350422284	0.0058211015327850595	
0.15848931924611143	0.002532829494328324	0.002777384148357118	0.002961791580847902	0.0032944536106731437	0.005180590919542364	
0.1778279410038923	0.004423623742685284	0.004821277297846678	0.005031946898906993	0.005393961796486628	0.00786600176519732	
0.19952623149688797	0.00790694063926805	0.00811595265941742	0.008228992516913912	0.00835300962604015	0.008903624598417996	
0.223872113856834	0.012697491988257635	0.013022682899435617	0.013117946830415193	0.013247102255579919	0.013723960817017478	
0.25118864315095807	0.0236803735372881	0.02398954101489475	0.024157761854217544	0.024402098852322304	0.025108394207087586	
0.2818382931264455	0.04284966775210108	0.0436261523609342	0.043853718625616225	0.04409629988557527	0.04478026154081409	
0.31622776601683794	0.06415264458365055	0.06439296216418693	0.06447269273160341	0.06458143958111226	0.06478420252343255	
0.35481338923357547	0.10419064814760497	0.10471626229355986	0.10495475333717569	0.10525272755413441	0.10583955458305641	
0.3981071705534973	0.1601136420702112	0.1606584842661527	0.1609156438345281	0.16112173813616346	0.16178725422439758	
0.44668359215096326	0.2488961612902805	0.2498887717858897	0.2500770499106689	0.2503588242675051	0.2511883856420462	
0.5011872336272725	0.3492141074003711	0.3498200662036475	0.35001305198837285	0.3502472899222208	0.3507733556939325	
0.5623413251903491	0.4683853298860278	0.46884020200400056	0.46900366428537466	0.469202019183463	0.4696423938969104	
0.6309573444801934	3.879687315639263	3.9230763504324973	3.9321175444685297	3.937799730746601	4.067937260494854	
0.707945784384138	0.8327714199509565	0.8338597583860978	0.834414448858862	0.8348240588352407	0.8361665266790294	
0.7943282347242817	2.267648051602876	3.123044894620799	3.650807712292516	10.651370226692215	21.259520055145597	
0.8912509381337459	3.582946641275671	22.60392054599294	25.183135043741455	31.56810085699989	114.9263142774549	
1.0	1.7637946928839112	3.194220066372034	3.229445796702284	3.273356841581281	25.176334273396726	


==> data/fig_sample_rate_vanderpol_lide_over8_points19.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003161905449140906	0.000881430268577645	0.0014986535069194803	0.002056115585888617	0.004456439865522053	
0.011220184543019636	0.0002713237720699518	0.0011175552004554397	0.0016408068040621138	0.0019995457574910917	0.003284426795536548	
0.012589254117941675	0.0004411805855442571	0.0010190017205321466	0.0014998469379744537	0.002206890818277249	0.004573849457872962	
0.01412537544622754	0.00045461690328935605	0.0009890001707390237	0.0013920668479859531	0.0020317565801327756	0.00391632223307133	
0.015848931924611134	0.0003875740401514954	0.0010012892588560965	0.0014332016384350828	0.001953209845373219	0.00488787609576848	
0.01778279410038923	0.00029199390926967815	0.0009979310171080065	0.001348117019132019	0.0020564073324645976	0.003374932023277803	
0.0199526231496888	0.00034878307259039325	0.0009956241965928337	0.00133480440764677	0.0019852889566534197	0.0037259047441629955	
0.0223872113856834	0.0004127632434537282	0.0008805895260611975	0.0011436350804728706	0.0020349786707534274	0.004858776665026361	
0.025118864315095794	0.00047081891593474755	0.0009131071674655412	0.0013823793409990116	0.0020527266045591843	0.004117209090059411	
0.028183829312644536	0.0003244653570866242	0.0009653322738131215	0.0013947476491386235	0.002038280815011495	0.004763398402504038	
0.03162277660168379	0.00031926860143017595	0.00101325166185939	0.0014363941273889736	0.0019879961436927024	0.0040369607764799125	
0.03548133892335755	0.00029933449788683804	0.001003603380023117	0.001427648277217246	0.0018764496002273805	0.004467131673804342	
0.039810717055349734	0.0003069710831920344	0.0008933007729131767	0.001368076853287626	0.001991357287190044	0.003727758207416036	
0.0446683592150963	0.0003613820809423304	0.0010181467953973206	0.0014237459475887656	0.0019236283774123342	0.0050143987196445226	
0.05011872336272725	0.0002936458692083974	0.0008459997566739071	0.001425116858448779	0.002013994066783274	0.0045858114957470445	
0.05623413251903491	0.00030164777849098136	0.0009179592037615673	0.0013055466456227166	0.0017325128262620799	0.0033215102509866327	
0.06309573444801933	0.00040847471152468713	0.000936286334522075	0.0013444443422451875	0.0019502244090188656	0.0034657813498088766	
0.0707945784384138	0.00032159780600909336	0.0008595208865677085	0.001314269890553638	0.0017978405105573626	0.004767261650046224	
0.07943282347242814	0.0004027549146563212	0.0010214401166135513	0.0014749647187236765	0.002085220924087243	0.003927214337343252	
0.08912509381337459	0.0004732670274661056	0.0010606263900921978	0.0013776380094236555	0.0018340323433619786	0.004521060202451661	
0.1	0.00039639300510868305	0.0009729130063101419	0.001441555132513127	0.0019546425488098157	0.003370440176039456	
0.11220184543019636	0.00046058857532472347	0.0010552879049660572	0.00148002062586073	0.001965340975977349	0.003831541646468628	
0.12589254117941676	0.0009257687469478715	0.001283963624879911	0.0017206349443620044	0.002287444017859349	0.003801396376825683	
0.14125375446227548	0.0014743200251968532	0.0017858866341534047	0.0020664195694761753	0.002514392213890258	0.005808225091439213	
0.15848931924611143	0.002520716436424566	0.0027765301312050275	0.002948670706035504	0.003320510539323752	0.0050631079318781925	
0.1778279410038923	0.004435423117294626	0.0048291535537498195	0.005032456828038334	0.005414441784919628	0.00787772939390145	
0.19952623149688797	0.007915047219026491	0.00812379342988614	0.008237343564093391	0.008352492878578529	0.00889743172793148	
0.223872113856834	0.0127021060458051	0.013025863992997587	0.0131193083012245	0.013251344623408524	0.013725497968119057	
0.25118864315095807	0.023688567128362432	0.023997451593496928	0.024164531504295733	0.024409520924275067	0.025145484290451214	
0.2818382931264455	0.04284248251607867	0.04360783552108158	0.043853577041251354	0.04408162599190499	0.0447806460277346	
0.31622776601683794	0.06415832751855133	0.06440971004232816	0.06448780135377831	0.06459443117605063	0.06479886807166695	
0.35481338923357547	0.10385690286164169	0.10436762110482217	0.1045978367624471	0.10487420975146615	0.10545089739101135	
0.3981071705534973	0.16008325725606706	0.16063984621545654	0.16089137117743818	0.1611058996480078	0.1617427114051225	
0.44668359215096326	0.24886544192667853	0.2498438726788794	0.25004842377491676	0.25032292784135973	0.25114826203380514	
0.5011872336272725	0.3520834083027805	0.3527673794307905	0.3529756110314588	0.3532296253228989	0.3538365088642549	
0.5623413251903491	0.46813052731198695	0.4684725875026343	0.4686410895971885	0.46876234107105896	0.4690017525082351	
0.6309573444801934	3.8216638536769527	3.8749897922031766	3.8843284995257696	3.8947290787190085	3.963156861390684	
0.707945784384138	0.8541832889323433	0.8548411636193427	0.8551336302325269	0.8554314302673633	0.8560794061979029	
0.7943282347242817	3.0760265818562105	11.35310794602427	12.653206052503812	19.719045375791104	23.429156795761067	
0.8912509381337459	3.0674898032886357	19.889825835174886	28.770163369306083	31.345225758702522	55.70160437384394	
1.0	3.064189791697148	3.1994485696013184	3.228476534763769	3.2537671728211057	3.3108160996913085	


==> data/fig_sample_rate_vanderpol_lide_over8_points29.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.008700303328902264	0.009008767218110864	0.00908329510184107	0.009226044472197745	0.009890260641159488	
0.011220184543019636	0.007887750688397666	0.008027823145238413	0.008128213760673884	0.008236079946491831	0.008720580057740505	
0.012589254117941675	0.006938726860988576	0.0071656982486229025	0.007268085709593332	0.007454377156147649	0.008258358360183824	
0.01412537544622754	0.006146447125280784	0.006382921706522014	0.0064943138388336655	0.006671447027052418	0.0073753766162904955	
0.015848931924611134	0.0054731230673809	0.005735156888737561	0.005831272032707646	0.00599472714772095	0.00745463777186526	
0.01778279410038923	0.004860695934303145	0.005091375072283202	0.005202794307742329	0.0054578423498860594	0.006010061847414396	
0.0199526231496888	0.004320725883113977	0.004599968540481791	0.004699557929954485	0.004918151751398062	0.005971219392505282	
0.0223872113856834	0.0038727198538968705	0.004070623793348403	0.00420498385078303	0.00441633884034095	0.006228631300919713	
0.025118864315095794	0.0033764336554687117	0.003677480719557292	0.0038832337531670867	0.004090820041296518	0.005506874800285591	
0.028183829312644536	0.0030197303052197843	0.003285559715786838	0.00345414021122165	0.0037276866428372422	0.005725645190106378	
0.03162277660168379	0.0026207886858410343	0.00300812865873281	0.00318068736749177	0.003474863148282681	0.004861765404364184	
0.03548133892335755	0.0025143954800890093	0.002747458157236477	0.002894911608886514	0.003165928577443737	0.005155652145487392	
0.039810717055349734	0.0021760280832605547	0.0024636709675129715	0.002604881234038841	0.003022969871476445	0.004397087479891791	
0.0446683592150963	0.0019775148980389025	0.0022262636449009725	0.002480172856760331	0.002810120681628017	0.005444128923835948	
0.05011872336272725	0.001711261232079284	0.0020419889670371333	0.002300661655200805	0.002659133926774166	0.004979496946002037	
0.05623413251903491	0.0014937551876236831	0.0017611333546371367	0.0020891475358048557	0.0023480162276553985	0.0037001430949274096	
0.06309573444801933	0.0013810505547649829	0.0016900052584235136	0.0019613723492886747	0.00245600767621826	0.003714068849882783	
0.0707945784384138	0.0012495914996358572	0.0015505584420300875	0.001813969921411141	0.00216731869302919	0.004850082691018826	
0.07943282347242814	0.0010617442348957202	0.001543961445281234	0.0018508918147144451	0.0023382410208516377	0.004116977252493145	
0.08912509381337459	0.0010392530596861618	0.0014891584349187522	0.0017099381622487414	0.002118981492576573	0.0046580039976115845	
0.1	0.000886416881663805	0.0012717338968019746	0.0017312297365975294	0.002141492829672577	0.003444706534616768	
0.11220184543019636	0.0010239963965703314	0.001308545582730932	0.0017066801627142543	0.0021158808916917123	0.003990901019994883	
0.12589254117941676	0.001109600480787735	0.0014887232386034165	0.0018764067632559356	0.0024091973890865703	0.0038799154791655677	
0.14125375446227548	0.0016822105520253616	0.0019351888862722318	0.0022192999298008536	0.002615718082961274	0.005853017620571309	
0.15848931924611143	0.002643717789649415	0.00285864016082668	0.0030521075873145825	0.003328700997688667	0.0051955456200115414	
0.1778279410038923	0.004507261435198576	0.004880534872986393	0.005085803930573455	0.005442125975693817	0.007838795242450576	
0.19952623149688797	0.007972434798340032	0.00818287373561794	0.008294093433368623	0.008410210102854152	0.008951218921020448	
0.223872113856834	0.01274707763119384	0.013061466952384755	0.01315649749307242	0.013283895223335906	0.013771941833030191	
0.25118864315095807	0.023725373221903524	0.024035230431214964	0.024200076442898948	0.024445042787749414	0.02520749669580547	
0.2818382931264455	0.042821606866357	0.04358226938493998	0.043832911140572056	0.04405694929741189	0.0447673780922888	
0.31622776601683794	0.06420612943478597	0.06444715740616673	0.06452741885663607	0.06463694389781427	0.0648421096658633	
0.35481338923357547	0.10397224798691355	0.10449428946635278	0.10472288764635351	0.1050141223558255	0.10557810903336895	
0.3981071705534973	0.16163729503241073	0.16224635291784328	0.16252114317250105	0.1627410580771153	0.16342110935049584	
0.44668359215096326	0.2492458882401487	0.25024635100470466	0.2504649355041476	0.25073406049784364	0.251620929247947	
0.5011872336272725	0.34835844999048243	0.34899535870909404	0.3491760436237707	0.3493941427411777	0.3499600711919421	
0.5623413251903491	0.4674489320255306	0.46784557375057023	0.4680020977211199	0.46813311599990187	0.46834252977181773	
0.6309573444801934	3.806536113407977	3.8758256126229136	3.8839211702913525	3.8974032744927896	4.070669792507532	
0.707945784384138	0.8961734189810705	8.448981171760577	9.405933878153563	15.701280604660905	20.479915869749362	
0.7943282347242817	1.13262464585902	2.0844175161006553	3.424737207200378	7.540888678600696	20.997946230503633	
0.8912509381337459	1.3899422194143676	1.468460499126346	9.447489193045705	32.04389005998719	47.75650508801129	
1.0	2.8872035744360764	3.0222461002850998	3.0640478801608446	3.127650207866309	3.2695114604356625	


==> data/fig_sample_rate_vanderpol_lide_over8_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003390745682410985	0.000896029180108477	0.001491946380064507	0.0020483593883428475	0.004375296357587976	
0.011220184543019636	0.00028267432912039425	0.00110436730085225	0.001617550370015635	0.001997620879503143	0.0033033127541518765	
0.012589254117941675	0.0004593350722281004	0.000996883878537479	0.0014708787847775916	0.0022127928175867265	0.004601136014885277	
0.01412537544622754	0.00043528099972012056	0.0009666974889680572	0.0013974003337779276	0.002036581378409166	0.003921733193020865	
0.015848931924611134	0.00039974493459137613	0.0010191745835988184	0.0014311188971052667	0.001934917796053097	0.004874510085338192	
0.01778279410038923	0.0002801692545805792	0.0010128316105647629	0.0013307668331858466	0.0020021570514630878	0.003403885444048404	
0.0199526231496888	0.00033515918942686495	0.0010046076755609666	0.0013238967188136056	0.002007233812964177	0.0037431170331104794	
0.0223872113856834	0.0004077526042720575	0.000898115700849869	0.0011467813728498605	0.0020190625594363977	0.004854830725024175	
0.025118864315095794	0.0004848328794271342	0.0009059264337803792	0.001370258068654944	0.0020208595069268623	0.004112171470116502	
0.028183829312644536	0.00029706015258982286	0.000999183044137257	0.0013218392483235167	0.001993939959937893	0.004705697140723597	
0.03162277660168379	0.00031584953128940905	0.0010174943310729	0.001446524853503437	0.0020279275031584794	0.004101383875439429	
0.03548133892335755	0.00030026065502859295	0.000995591078780443	0.0014463760399308781	0.0018795770148244634	0.004360520295896092	
0.039810717055349734	0.00029512485725932507	0.0009140334579052078	0.001401588323322106	0.001953375918754762	0.003691970855299893	
0.0446683592150963	0.00036812862436019626	0.0009947181732284946	0.0014369141215061377	0.0019160999973040342	0.005042793025885169	
0.05011872336272725	0.0004092065106486932	0.0009524264577880858	0.0014935077817069243	0.0020693208842718384	0.004490826125965477	
0.05623413251903491	0.0004276084000734345	0.0009787166152287292	0.001374334311726968	0.001794192787728466	0.003367358967582774	
0.06309573444801933	0.0006006083821168275	0.0010783538435065586	0.0014858338460145845	0.0019741343189077104	0.003630909913731653	
0.0707945784384138	0.0007145144517045938	0.0011490358548570713	0.001511428511673144	0.0019591611319015926	0.00496876005928765	
0.07943282347242814	0.0008639197262656686	0.0013555886597580408	0.0017543747889009523	0.002241256526690728	0.00386763563951453	
0.08912509381337459	0.0010877795704045093	0.001508108689190958	0.0018043877866500534	0.0022019470546065026	0.004563883847821742	
0.1	0.0013023580907882007	0.001812823682373968	0.0020991227484127737	0.002540318543685111	0.0037754246663383112	
0.11220184543019636	0.0016074632921425805	0.002231341303663038	0.0025109817540450107	0.0028905107400712237	0.004296600773457931	
0.12589254117941676	0.0025887907783028	0.0029217307251214637	0.003164260550869674	0.003504036685615594	0.004651993622747613	
0.14125375446227548	0.0035915007688468938	0.003967431403168293	0.004166926628973109	0.0043706887713401915	0.006989355388368252	
0.15848931924611143	0.005255528981038262	0.005555683546958489	0.005690822290334446	0.0058436373243529755	0.007233164967257825	
0.1778279410038923	0.00783780732394613	0.008196716168664783	0.008389065852869557	0.008605931700932332	0.010523188330069894	
0.19952623149688797	0.012037145992921612	0.012312060416045838	0.012413741165235255	0.012512985013821273	0.012811383281052106	
0.223872113856834	0.01807401772863081	0.018386926644472872	0.01851376075075845	0.018647345101320642	0.01916301031366296	
0.25118864315095807	0.03028340152193851	0.03056464787713577	0.03071827095876914	0.03092521629126528	0.031445568931292266	
0.2818382931264455	0.05063358963111026	0.05131186872416939	0.05151142507089784	0.051737739090915114	0.052318920151683386	
0.31622776601683794	0.07411223167275771	0.07436022918613994	0.07445320622302176	0.0745423320406072	0.07475604974609897	
0.35481338923357547	0.11619597109510021	0.11667775351117268	0.11690077821581607	0.11719157860005705	0.11774053718320565	
0.3981071705534973	0.1727156718191355	0.17321182815569358	0.17343951408755715	0.17364796143997513	0.17426169676024617	
0.44668359215096326	0.2604394373715863	0.26134448395742843	0.2615297739077364	0.26178312049985203	0.2626145486477197	
0.5011872336272725	0.3588017475988463	0.35928027908112514	0.3594608142083282	0.3596717307539221	0.360053433002569	
0.5623413251903491	0.4889556160843345	0.489656456686764	0.48992509741615	0.49012506441959247	0.4910305803577956	
0.6309573444801934	3.638139829199196	3.6959326402653376	3.7354366245238153	3.7761013473424034	3.9602979153799334	
0.707945784384138	6.194641735993956	9.04635459992792	9.306047266843676	9.424348996498516	11.376208801357741	
0.7943282347242817	2.5774501761583113	5.27136733968988	10.354520994153205	11.041299622540503	12.79913719216245	
0.8912509381337459	2.3458454314840482	3.8637024312934654	13.528277017409131	16.809212975279276	41.738515472840426	
1.0	1.4280498988763561	2.857654063250635	3.186695023618814	18.9051550051393	38.282426454492565	


==> data/fig_sample_rate_vanderpol_lide_over8_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00033486429785078536	0.0008888563848465634	0.0014985823389807448	0.0020481799822176065	0.004404896806326661	
0.011220184543019636	0.0002736363708762	0.0011100103462400159	0.0016328852794376758	0.002003434688732707	0.003289319616844204	
0.012589254117941675	0.0004669154792297128	0.0010065137705859031	0.0014725515537228053	0.002209528628745301	0.004584756448106114	
0.01412537544622754	0.0004487199417295183	0.0009737270644608808	0.001396552554148165	0.0020423225607451544	0.0039234605994736904	
0.015848931924611134	0.000398640428726211	0.0010101828246925014	0.0014351999269143051	0.001935820578815298	0.004875611526903772	
0.01778279410038923	0.0002858075777000158	0.0009908646259588344	0.0013188912969877818	0.0020113662554687105	0.003423582036418329	
0.0199526231496888	0.00034867458898646853	0.000987934200258301	0.001338983869994184	0.001990844668166469	0.003711742095290062	
0.0223872113856834	0.00041504326705361786	0.0008866353892993591	0.0011533976228030145	0.0020194269449755713	0.004851816613096605	
0.025118864315095794	0.0004785192917691278	0.0009053475751051034	0.0013755209886065069	0.0020455405499241568	0.004090251434662031	
0.028183829312644536	0.00032210727867015127	0.0009823319104773297	0.0013262984292036705	0.002006933871098808	0.004667194955813757	
0.03162277660168379	0.0003022486930530539	0.0010069584429839363	0.0014501571148460028	0.002018104295855262	0.0040865635312470885	
0.03548133892335755	0.000303186300187027	0.0010278710069828694	0.0014287853874290397	0.0018842309035349894	0.004420678487508685	
0.039810717055349734	0.000300827835823787	0.0008763229488897746	0.001379749859064621	0.001955583900747981	0.0036855047314440998	
0.0446683592150963	0.0003502408527113699	0.0010025525394086155	0.0014406622505127174	0.0019115174076258473	0.005065615007752202	
0.05011872336272725	0.0003205440605745034	0.0008522405956994155	0.0014350433410875588	0.002009245593941012	0.004561286183970016	
0.05623413251903491	0.00030320235635736384	0.0009226353989554635	0.0012960028489009668	0.0017406035693113085	0.0033039885808509957	
0.06309573444801933	0.0003347759358918274	0.0009179981744901094	0.0013506291194782672	0.0018813819268868642	0.0035235929725355238	
0.0707945784384138	0.0003221263320713164	0.0008637859433748933	0.001317331628676244	0.0017924159275960639	0.004807699505374791	
0.07943282347242814	0.0004045324959639012	0.001030846714206689	0.0014428061724714345	0.002057152104763971	0.003913245794902397	
0.08912509381337459	0.00045835813941918504	0.001063299612891837	0.0013577104410244715	0.001883201822269772	0.004520175361558604	
0.1	0.00038790070434038186	0.0009950131867516206	0.001440351406445159	0.001965843348238112	0.0033965587185147703	
0.11220184543019636	0.0005941073855859598	0.0011053315326136517	0.0016695845750568311	0.002258525165345618	0.003998928144161792	
0.12589254117941676	0.0009293686619937628	0.0012786497601486	0.0017160854525586546	0.00228847324589887	0.0038170499452471955	
0.14125375446227548	0.0014815041188576297	0.0017888537231768034	0.0020751770452652773	0.0025286544918655973	0.005840692407259213	
0.15848931924611143	0.0025572633237538472	0.0027729626596324046	0.0029643064796740096	0.0033003186407986884	0.005302721606969504	
0.1778279410038923	0.004434671383847458	0.00483033861918097	0.005044678153857933	0.005399030762644966	0.007872603732518798	
0.19952623149688797	0.007921257815790006	0.008130906688682753	0.008248090660067459	0.008371301058563308	0.008924934742307423	
0.223872113856834	0.012735961303491016	0.013053141468893642	0.013157024022943855	0.01328299855804632	0.013762125296740237	
0.25118864315095807	0.02373557915065529	0.02404129251678463	0.024206995906847995	0.02444919606526282	0.02513913677885841	
0.2818382931264455	0.04295719318110822	0.043731681414626696	0.043955537493252095	0.04420702597804097	0.04488274535555809	
0.31622776601683794	0.06424062411179036	0.06448843148926926	0.06456565676253001	0.06467117873846277	0.06487798378334571	
0.35481338923357547	0.10477174276010356	0.10532822250208512	0.10557282325562257	0.10588204359323702	0.10650141034232069	
0.3981071705534973	0.1604056999862032	0.16095241795224335	0.16119923400167163	0.16142470303543252	0.16211157235217233	
0.44668359215096326	0.24790390107714813	0.2488813906506776	0.24905666055017345	0.24933347619820517	0.2501574421729987	
0.5011872336272725	0.3453320508687358	0.3458064395347964	0.34599305301241073	0.3462053104046292	0.34658090600959734	
0.5623413251903491	0.47452872827003045	0.4752128628790348	0.47544932290025543	0.4756680515240589	0.4764405926956672	
0.6309573444801934	3.8956467348626016	3.927714845688074	3.938643179471176	3.946800306600816	4.05150177997403	
0.707945784384138	0.8281929942759018	0.8292141149956835	0.8298169800630835	0.8302801126858927	12.752894990631209	
0.7943282347242817	3.0752672823686047	8.382225092468637	9.165936230591278	11.587272659782595	15.88573357890987	
0.8912509381337459	2.8798059900748445	14.26599271306049	19.146546530398986	22.47110030549944	32.93489282449257	
1.0	2.7663743686803937	3.127144923363247	3.228265522113392	15.093411078615073	21.954402375421523	


==> data/fig_sample_rate_vanderpol_lide_over8_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003335057662674349	0.0008899794709297023	0.0015009287718881778	0.0020529183881191223	0.004417999027310002	
0.011220184543019636	0.00027332621322052555	0.001109744875398832	0.0016332773421163023	0.0020035310326183163	0.0032892507167044216	
0.012589254117941675	0.00046274716755863836	0.0010069569226358402	0.0014779961959711378	0.002211861027920772	0.004586912740483985	
0.01412537544622754	0.00045478691604678215	0.0009763450970294057	0.0013951608840734773	0.0020438453515905465	0.003925693419870222	
0.015848931924611134	0.0003976246613028826	0.0010071666863435628	0.0014344351582721176	0.0019393820024348517	0.004876793602587542	
0.01778279410038923	0.00028616818662994474	0.000989803741533611	0.001321283048673229	0.002015843364229399	0.0034212501260794345	
0.0199526231496888	0.00034899504647682917	0.0009890632098211569	0.0013385086205544225	0.001989803496673286	0.0037128877557892404	
0.0223872113856834	0.0004171114980124763	0.000884317113909445	0.0011518023131856462	0.002021304856342719	0.004852653589342339	
0.025118864315095794	0.0004767088101157731	0.0009072388769014152	0.001378105908843128	0.002046887309612198	0.004094131167587521	
0.028183829312644536	0.0003326354159963908	0.0009770507391086095	0.001326064968370521	0.002001089193849612	0.004676406757566772	
0.03162277660168379	0.00030480848538137783	0.0010093708610670995	0.001453630230129422	0.002011332227487891	0.0040796358292608265	
0.03548133892335755	0.00030167724230409127	0.0010253455480941577	0.0014314993852091729	0.0018818597305963352	0.004428248896242956	
0.039810717055349734	0.00030125710358268256	0.0008781999042299312	0.0013819840176546839	0.0019608850954390272	0.0036881904386855432	
0.0446683592150963	0.0003501530217946082	0.001000232452243208	0.0014427724355570762	0.001912582200028283	0.005063065009669675	
0.05011872336272725	0.00031701040332960404	0.0008502633695745869	0.0014324374518302177	0.0020084658863211463	0.004563474311966187	
0.05623413251903491	0.000303188864781377	0.0009239465243607946	0.0012972482492005595	0.0017366762934683075	0.0033073753046403815	
0.06309573444801933	0.00034073259599574213	0.0009193696405370253	0.0013541287682777502	0.0018936321743237327	0.0035211809270684073	
0.0707945784384138	0.0003207381503990086	0.0008639057717088616	0.0013155914447220815	0.0017969004140565743	0.004801823251573744	
0.07943282347242814	0.0004031027423445682	0.0010311708714181923	0.0014457213251086302	0.002061147671642276	0.003911305899838142	
0.08912509381337459	0.00045980113087340724	0.0010615241253123693	0.00136471662980986	0.0018792359941628256	0.0045218013877701526	
0.1	0.0003891244315538865	0.0009904064626388267	0.0014395512562259487	0.0019635663065562386	0.0033950594873484586	
0.11220184543019636	0.0005815258977137257	0.0010903235588501196	0.0015540409555893555	0.002176477604695833	0.003862013367470732	
0.12589254117941676	0.0009264872148815623	0.0012765650216803844	0.001715172296168992	0.0022879378634296627	0.003814285488693758	
0.14125375446227548	0.0014751702427133373	0.0017833985954765325	0.002067752424939802	0.002521566903542505	0.0058316914000499905	
0.15848931924611143	0.0025493032795114636	0.0027654406818328776	0.002954341027916859	0.0032832835916569688	0.005269258985753188	
0.1778279410038923	0.004418898703242002	0.004815627390509072	0.0050306401847324215	0.00538483001613313	0.007860202378621384	
0.19952623149688797	0.007900054381149815	0.00810902882078124	0.008225598929115126	0.008349468006049333	0.008903522514716112	
0.223872113856834	0.012697241854774301	0.01301770508371803	0.013118860319073902	0.013245641681358462	0.013722337232783375	
0.25118864315095807	0.02367769828551716	0.02398547163433874	0.024152898925876676	0.02439623268791002	0.025091494234080764	
0.2818382931264455	0.04286616612886901	0.04364083997166018	0.04386639620373481	0.044114701006442034	0.04479406614650827	
0.31622776601683794	0.06413719398433329	0.06438777289289511	0.0644686402102887	0.06457204372092656	0.06477911110780722	
0.35481338923357547	0.10452501859430313	0.10506751061922676	0.10531501191195779	0.10561176046755877	0.10623235466865945	
0.3981071705534973	0.160315178746154	0.16086287915889674	0.16111784754013325	0.1613367757609635	0.16202073812856455	
0.44668359215096326	0.24820116466496434	0.24916469549403059	0.24934872581419332	0.24963708013257288	0.25044291930533336	
0.5011872336272725	0.3464618969463953	0.3469807768628555	0.347165696390928	0.3473827430474811	0.347795271851884	
0.5623413251903491	0.4726837747479112	0.4732976267151857	0.47352894921304844	0.4737532366153542	0.4744120956752271	
0.6309573444801934	3.8440589445254183	3.914868082584878	3.9304850709372983	3.942153192215955	4.330905411524394	
0.707945784384138	0.8155925992668401	0.8161210997041931	0.816446805370683	0.8167411491883654	0.817623734510329	
0.7943282347242817	3.0386673479198394	9.621494360403222	9.80661997835237	15.034829531623325	16.829206741377043	
0.8912509381337459	1.7284005724498328	14.09027804435475	20.62464809176892	24.542639759632635	39.470205249513725	
1.0	1.4138158814771749	1.414254126910826	1.4143352075174898	1.4144501199423152	17.518953642919477	


==> data/fig_sample_rate_vanderpol_lide_over8_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00033104636114666107	0.0008909502770126492	0.0015019262017253474	0.0020549323297797857	0.0044281702947723215	
0.011220184543019636	0.0002729242350132481	0.0011104002310197874	0.0016339577840023952	0.0020029787991879197	0.0032889943582697775	
0.012589254117941675	0.0004583756363137439	0.0010113198384566397	0.0014764879550058022	0.002212627155498989	0.004587257946480201	
0.01412537544622754	0.00045613723829732877	0.0009789291983039233	0.0013936190864920794	0.002039104293007265	0.003926656795357893	
0.015848931924611134	0.0003971699798710222	0.0010045805377674577	0.001432544885545292	0.001943354625396227	0.004878441159644175	
0.01778279410038923	0.0002867054337992918	0.0009899380438096869	0.001324143213238879	0.002021575845351725	0.003415956663948792	
0.0199526231496888	0.00034911117973603984	0.0009910234876899407	0.0013378998633144063	0.00198912028063665	0.0037135746311892652	
0.0223872113856834	0.0004193782912407303	0.0008810433028090557	0.0011492975764687738	0.0020237146303776887	0.004853918856478362	
0.025118864315095794	0.0004752951609224295	0.0009087703604597171	0.001378274896854277	0.0020486357983312813	0.004098641541233783	
0.028183829312644536	0.00034742942687664255	0.0009751627414623054	0.0013381882543165645	0.0020167935397258467	0.004689929503059623	
0.03162277660168379	0.00030693586004538293	0.001011207492246872	0.0014540337370800619	0.0020056379114246183	0.004072209504008847	
0.03548133892335755	0.00030039167921978106	0.0010208374765693653	0.0014334911737073853	0.0018809624613445645	0.004435773746686301	
0.039810717055349734	0.00030194066777205	0.0008799794441685228	0.0013846564672643068	0.001962881859367426	0.0036917424440596476	
0.0446683592150963	0.00035074795227825787	0.0009991251753959382	0.0014431319590217978	0.0019079268924054673	0.0050573454976280555	
0.05011872336272725	0.00031281003758977657	0.0008489749080496539	0.001429459367038284	0.0020081305452004524	0.004567431061196656	
0.05623413251903491	0.00030315406604413753	0.0009252028983861336	0.0012967143487167146	0.0017358872547256117	0.0033112475823302108	
0.06309573444801933	0.00034904132056306136	0.0009209874085861064	0.001361802996190876	0.0019065139711572322	0.0035149364069979997	
0.0707945784384138	0.0003204007870399009	0.0008637425266515043	0.0013175916613057512	0.0018010118865731013	0.004797359380200849	
0.07943282347242814	0.00040193155505690795	0.0010307139111871968	0.0014470692685195092	0.0020650846195513096	0.003912024648037685	
0.08912509381337459	0.0004627629609412292	0.0010604223206829868	0.0013732891762487948	0.0018740728824940967	0.004523815684528074	
0.1	0.00039070122127251124	0.0009869893522820835	0.0014397217529998766	0.001960894362359491	0.00339261889379039	
0.11220184543019636	0.0005807766460354	0.001073162245252964	0.0014900965906265717	0.0020805514556735847	0.0036957023946786864	
0.12589254117941676	0.0009262667816839967	0.0012768180911309	0.0017162119710430312	0.0022888639289687786	0.003812404690340338	
0.14125375446227548	0.0014752212450216888	0.001783047975211738	0.0020655591993361156	0.002519935508160979	0.005826136088862914	
0.15848931924611143	0.0025410355200217805	0.002769794286173834	0.0029623848246184198	0.0032765401490762883	0.005227135165693517	
0.1778279410038923	0.0044205914824433	0.004817759667116807	0.005031326998814773	0.005388440658553782	0.007861711236894005	
0.19952623149688797	0.007903458139730084	0.008112000517013534	0.008227577558678895	0.00835137241428336	0.008903972500895857	
0.223872113856834	0.012696898537346735	0.01301995525934227	0.013118281200612914	0.013246513101123238	0.013723261523800868	
0.25118864315095807	0.02367865164864391	0.023987036141415324	0.024155057844309633	0.02439907033641846	0.02509919433745408	
0.2818382931264455	0.0428561362567614	0.043631650936893876	0.043863594868394334	0.04410725019083082	0.04478497043999047	
0.31622776601683794	0.06414311438331582	0.06438955906933931	0.06447148783357778	0.06457767051154786	0.06478210201761145	
0.35481338923357547	0.10435956574669097	0.10489661750879828	0.1051363858334661	0.10543865730114357	0.10603742148883033	
0.3981071705534973	0.1602090209894263	0.16075525631634613	0.16101330067111264	0.16122061563764892	0.16189624796260085	
0.44668359215096326	0.24842636560070633	0.2494174542700362	0.24960167260606958	0.24989815062966358	0.2506566185190164	
0.5011872336272725	0.3478638551626058	0.3484298380270837	0.3486190173807834	0.34884606533680923	0.3493198627194167	
0.5623413251903491	0.47027555998889975	0.47075491671123504	0.4709339334015854	0.47117691978363935	0.4716954518040023	
0.6309573444801934	3.8236455665903346	3.9224282644171145	3.9318577351105874	3.940526582377169	3.991143133748078	
0.707945784384138	0.8224796446154838	0.8236228358191053	0.8241091981734057	0.8245602599263067	0.8269204243724093	
0.7943282347242817	9.0354697599638	10.427808462675083	10.721295688680463	17.692375060862542	21.887988732325816	
0.8912509381337459	1.5941778985991615	18.854753831101768	23.782383754163796	29.45400205284301	48.79314732424249	
1.0	2.354673629723407	3.2186314725500877	4.847879167355575	18.254215707230518	26.217372364726096	


==> data/fig_sample_rate_vanderpol_lide_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00033919263777049493	0.000864736570239351	0.0014840632099061175	0.002101863932978798	0.004494710423753042	
0.011220184543019636	0.00027326496921385897	0.001085897741627983	0.0015872788605743276	0.0020312545431312753	0.003243316750601397	
0.012589254117941675	0.0004785252168873189	0.0009994253372130754	0.0015099298579880054	0.002238168312287522	0.0044551745552850255	
0.01412537544622754	0.0004313664124165338	0.0010128552262942082	0.0014509062434212112	0.002069840988257292	0.0038110693211221274	
0.015848931924611134	0.00038034965357497424	0.0010128662667774427	0.0014288288111218243	0.0019299818606110972	0.0049159247335295074	
0.01778279410038923	0.000322634008140869	0.0009526400030855692	0.0013388107221335157	0.0021451123580693656	0.0033010897874406297	
0.0199526231496888	0.00033107381580592464	0.000973507037267406	0.0013110722094738494	0.0019604972473988075	0.0037047611686276123	
0.0223872113856834	0.00036325255469700664	0.0008688328899249611	0.0011756462898824004	0.002037807742860287	0.004773014573777274	
0.025118864315095794	0.00047540588866298037	0.0009294956780161553	0.001385793435431703	0.0019945296386831763	0.0041186107443486756	
0.028183829312644536	0.0002523339511781128	0.0009721808585245772	0.0013772963660869549	0.002017980029119662	0.004613840295754073	
0.03162277660168379	0.000310147190490751	0.000998203559137449	0.0014319214240348043	0.001980080359613566	0.003973064216484601	
0.03548133892335755	0.0003060552036207544	0.0009841787931256039	0.0014285160623780171	0.001876498965516134	0.004414451235816192	
0.039810717055349734	0.00033002657860979715	0.0008427706386416914	0.0013075570302431535	0.0020136594227826393	0.003784625862328999	
0.0446683592150963	0.00036875150814387665	0.0010189650842688603	0.0014072798020373985	0.0019031415034597558	0.004935877787320947	
0.05011872336272725	0.0003060362370046048	0.0008440296532726534	0.001420038761990611	0.0019695897971653657	0.004612059537656394	
0.05623413251903491	0.0002946147274132941	0.0009188669378108759	0.001358409788903707	0.0017142772412055245	0.0032963395587969624	
0.06309573444801933	0.00042643488633489106	0.000946060993986623	0.0013535277813867528	0.0020309910426184125	0.0037004589689334363	
0.0707945784384138	0.00029073173155994665	0.0008762344966959215	0.0013613812030736899	0.0017965491936074174	0.004568575123865497	
0.07943282347242814	0.00038063595551858433	0.0010474805710421293	0.0014515616842696775	0.0020263087514999652	0.0038549042251582893	
0.08912509381337459	0.00047780641379129886	0.0010512071993150716	0.0013909907245687146	0.0018183406667620322	0.004608297347371547	
0.1	0.001508706531815809	0.002109779717968078	0.0023441938775069773	0.0026820336124156567	0.0038065008108244635	
0.11220184543019636	0.00961381957025058	0.0100093398420628	0.01026040434593381	0.010495842029537197	0.011164646019098851	
0.12589254117941676	0.020968089344938098	0.02146919115184882	0.02167658518432549	0.021858553993848246	0.02220680076139788	
0.14125375446227548	0.012915926084329094	0.013500965674957673	0.013664352728349198	0.01390657916578589	0.014389367102139202	
0.15848931924611143	0.19391200680127355	0.19433892962524024	0.1945016475978797	0.19469272656165493	0.19499256104742024	
0.1778279410038923	0.1637061292307126	0.1641553580820152	0.16434325472541145	0.16447939558802177	0.1649232628595408	
0.19952623149688797	0.15800024609665944	0.15851996513348807	0.15870661512455775	0.15892093468695132	0.159796566582635	
0.223872113856834	0.21398931323714532	0.22021766555939198	0.22646445564455026	0.2366822819350783	0.24867739887747345	
0.25118864315095807	0.4053957342847695	0.4058986191034023	0.4061215851978849	0.40629003028702915	0.40718460166031784	
0.2818382931264455	0.7057179979023406	0.706552210633165	0.7068227069819875	0.707198834343524	0.7079139410954195	
0.31622776601683794	1.3402022544715388	1.4257313349368843	1.4265936178020886	1.4275790263321868	1.509591616315465	
0.35481338923357547	0.5124287424317955	0.5149469123297101	0.5159049122609232	0.5165940596624214	0.5193557424384415	
0.3981071705534973	1.338385347897274	1.3394809289978729	1.3401500361154268	1.3406724684828069	1.3422453396273404	
0.44668359215096326	1.451187404659293	1.4898324567626946	1.663397410171589	1.6814780113263768	2.421150903146278	
0.5011872336272725	2.155397495277109	3.4113971886808696	4.117367745172708	4.4304650352644455	4.744518149694045	
0.5623413251903491	0.9658501658183554	1.6313077450097206	2.4363544919744156	2.6689560973457076	4.016258115059564	
0.6309573444801934	1.0580587615583716	1.0962847569708747	1.4157880032155878	2.0055049932368973	4.180914016972463	
0.707945784384138	2.4402257411173283	2.4411685961177727	3.014521130689615	3.4600982634501265	7.758891064762648	
0.7943282347242817	1.9561963133864995	2.568049544096928	2.84762868226761	3.331459294491328	7.99103893271045	
0.8912509381337459	1.8778222059790843	3.391686496902034	4.172098856591001	5.344682525832366	13.801940129521498	
1.0	2.0798881513099094	2.513652617168316	2.568144554620604	2.5959482393236484	4.480161632779889	


==> data/fig_sample_rate_vanderpol_lide_points19.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003034269739767641	0.0008646149439699123	0.001504334250617196	0.0020481269418537017	0.004647959556701939	
0.011220184543019636	0.0002626447484249022	0.001152187996596351	0.001582896237319905	0.002041809685597114	0.0032680814241788283	
0.012589254117941675	0.00047431769512746875	0.000971562024173363	0.0015190481183036241	0.0022175371860785114	0.004495422922402147	
0.01412537544622754	0.0003905461592397533	0.0010311319202354514	0.0014117669297738485	0.0020628852629310545	0.003962237050938308	
0.015848931924611134	0.00038377857770964427	0.001014241102679931	0.001445628362665956	0.0019202403240119472	0.004900532631364345	
0.01778279410038923	0.00035270591175419887	0.0009736057144521182	0.0013287797183577214	0.0021248162072739383	0.0033151994360622913	
0.0199526231496888	0.00031683410265406694	0.000995803468376999	0.0013446306681499584	0.0019936946456515876	0.0036367453024755145	
0.0223872113856834	0.0003274055093681376	0.0008964848918395071	0.0011971810707978921	0.002075787770718672	0.004637803519628387	
0.025118864315095794	0.0004873991167883957	0.000876362288513302	0.0013828612646859563	0.0019397492182703594	0.004108655380760126	
0.028183829312644536	0.00021328188009326327	0.0009628986123193803	0.0013577736146969251	0.002037037751979986	0.004610978881151038	
0.03162277660168379	0.00031788379578339066	0.0009981706210909662	0.0014208368964854297	0.0020211361936940926	0.003976624122170842	
0.03548133892335755	0.0003097196090192256	0.0010000014098316122	0.0014280589692924903	0.0018737869057675245	0.004423755770989183	
0.039810717055349734	0.0004020577620339783	0.0009160236174720385	0.0012810563672100656	0.0020312607126029675	0.003987114886803307	
0.0446683592150963	0.0003354034818416347	0.0010025440833954383	0.001378676603359496	0.0019105922215151938	0.00497068356462462	
0.05011872336272725	0.0003073801058398275	0.0008661533471768978	0.001402927417797553	0.0019795846534381516	0.004661889474208066	
0.05623413251903491	0.0004435191070136774	0.0009223150326720464	0.0013613714485591517	0.0017305511614749552	0.0033569267430847167	
0.06309573444801933	0.00030321311526283393	0.0009749743250456039	0.0012791386001177667	0.0019404249409217624	0.0036776504222058933	
0.0707945784384138	0.0003356557644212364	0.0008350563066173622	0.0014351384077703532	0.0018895938405113367	0.004618031326768779	
0.07943282347242814	0.00039051349492451104	0.0010296023666232375	0.0014757477547382007	0.0020523864287181636	0.0040436195462564255	
0.08912509381337459	0.00041213106426143313	0.0010649668772062706	0.001381293105215807	0.0018620308836342573	0.00462955879827581	
0.1	0.0002505101765057352	0.0009432223884796272	0.0014462958430709173	0.0019432324112661995	0.0033623570528927994	
0.11220184543019636	0.00030827876291062356	0.001143549867605986	0.0015295450671663033	0.0020408465073939773	0.0037536186995899236	
0.12589254117941676	0.006319959361472451	0.006877987974545216	0.007127807829096562	0.007366280484219849	0.007840676884748514	
0.14125375446227548	0.00964751242519255	0.010234597277164857	0.010488518497361442	0.01068543903786057	0.011268717250859627	
0.15848931924611143	0.07944196064302124	0.3102356026681137	0.31132763930095514	0.31197728046180095	0.3214501897211144	
0.1778279410038923	0.20049551008122712	0.20100524661482172	0.2011505532436061	0.20133821428558696	0.20181790779072706	
0.19952623149688797	0.16794526115173142	0.16847211563308687	0.1686473768100924	0.16887165829717027	0.169771310194422	
0.223872113856834	0.2000045905556505	0.20776755152762383	0.21182096591427663	0.21565014682866152	0.23581809642567814	
0.25118864315095807	0.4642119273893375	0.4645920177047419	0.4648404699536164	0.46496775472526153	0.46579777024864505	
0.2818382931264455	0.8278493240753819	0.8295182891934101	0.8298691518575538	0.8304268866245903	0.8317826956030023	
0.31622776601683794	1.6358993190972024	1.946689975266983	1.948700656647656	1.9502545780308482	1.951780116102598	
0.35481338923357547	0.5488742773873216	0.564490310296291	0.5654365275043841	0.566552776130625	0.7714828137631842	
0.3981071705534973	1.6133018679677904	1.6525614839594458	1.6540389669856634	1.6549567114289214	1.773937056941316	
0.44668359215096326	1.2803789964435817	1.960307685164301	2.132081828219264	2.3216680092401063	2.707743639662459	
0.5011872336272725	3.143045739916046	3.5721383651616536	3.7406925539610727	3.745386545159766	4.015714624958089	
0.5623413251903491	1.9431437902912245	3.2286640890227325	3.6268709387866256	4.0118134040302245	4.315431348984714	
0.6309573444801934	1.2713795917932877	2.01288133402173	2.752550062271431	3.747381083314487	7.611249672164102	
0.707945784384138	2.048722791121791	2.34979091731689	2.5646542436724156	2.7000606012145836	3.9247841815731097	
0.7943282347242817	1.9040082822108373	3.1414757036104257	5.67057923188327	9.170146684325374	11.001492391767743	
0.8912509381337459	1.9321681462055977	2.159331773577472	2.267991026053625	2.3941776988325953	2.512720733702409	
1.0	2.0184118176661947	2.4273039968416095	2.5506281110811564	3.0505410628874725	5.605093047292205	


==> data/fig_sample_rate_vanderpol_lide_points29.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0011339603734881185	0.0014579683707672153	0.0018896612904866325	0.002387176278973226	0.004808556394905898	
0.011220184543019636	0.0009515225575668106	0.0015355272370604686	0.0018809692807865298	0.0022142763283512375	0.0034691566874271297	
0.012589254117941675	0.0008333313109540159	0.0013068403099280403	0.0017156086827638068	0.0024011043568380303	0.004493935946941061	
0.01412537544622754	0.0008750501396169171	0.0012827987635119005	0.001690263016796428	0.002210366934157997	0.004051238853041481	
0.015848931924611134	0.0007369135574381445	0.0012382151467269587	0.001570278939063249	0.0020641930003784843	0.004995393107407609	
0.01778279410038923	0.0007293402347665542	0.0011587578347117186	0.001472184813847613	0.0021632883813657525	0.0032953586441650173	
0.0199526231496888	0.0006551892621076361	0.0011560317335198036	0.0014448231978113524	0.002048056270310789	0.0036785285854190816	
0.0223872113856834	0.0005920410027912356	0.0010063399420990246	0.0013242970464684258	0.0019929378501776654	0.004612624133471305	
0.025118864315095794	0.0005604315777883232	0.0010390640453249024	0.001475513914309474	0.0019965315044400615	0.0043791786179837415	
0.028183829312644536	0.0004753587183708414	0.0010365710983756913	0.0014617725505382017	0.0020654345117559368	0.004790875804843497	
0.03162277660168379	0.00040082749518160826	0.001067019462012339	0.0015042145855801237	0.0019859286016061725	0.003986770159527496	
0.03548133892335755	0.00042327271839189045	0.0010351767918550447	0.0014652986940477356	0.0019137599524447976	0.004456538723117372	
0.039810717055349734	0.0004494194014075493	0.0009625402016844378	0.0013615834840870057	0.0020071862618520923	0.00400696734622524	
0.0446683592150963	0.00043174186516463516	0.0010428315642162062	0.0014174033397457194	0.0019218082052680618	0.004926660879437801	
0.05011872336272725	0.0004023620214643803	0.000919605571133533	0.001430182560566217	0.0020317583536930152	0.004746539804193241	
0.05623413251903491	0.0004918190288806091	0.0009657148356620139	0.0013685833716789923	0.001757553657339393	0.0033754642547585054	
0.06309573444801933	0.0004970949378816397	0.001001412775370169	0.001309177764529444	0.0019962546950054692	0.0034878423470569237	
0.0707945784384138	0.0003587345127039155	0.0009233501119505365	0.0013592178368233467	0.0019359177469906376	0.004595638331012562	
0.07943282347242814	0.00043420809903837104	0.0010105191292481856	0.0014568748212504953	0.0020490688207704956	0.003982659696062457	
0.08912509381337459	0.00034345262540103104	0.0010704509335018855	0.0013950705926386773	0.0018988029537355686	0.004603294629958045	
0.1	0.00030019632062511605	0.0009127357456988922	0.001420415253885062	0.0019751907987184503	0.0034943177490378936	
0.11220184543019636	0.0003416097263012952	0.0010398355106104769	0.001428515377498466	0.002017249770912947	0.0036221753199145645	
0.12589254117941676	0.0012471228614206913	0.002154584589729541	0.002410417894788749	0.0027863282936884783	0.0037375362936251577	
0.14125375446227548	0.009187961027477804	0.009848455832871004	0.010063659942615362	0.010274217788368735	0.011455808051169752	
0.15848931924611143	0.023839005086893836	0.02433831361888634	0.02453832742505254	0.024792848074917887	0.02581025215002392	
0.1778279410038923	0.1552037055482295	0.15580500223419874	0.15599109984516896	0.1562341513298997	0.15672532656309043	
0.19952623149688797	0.18303225622917857	0.1836166020862175	0.1837629843119859	0.1840019185497272	0.18504551795386542	
0.223872113856834	0.2122434653432674	0.7024189317114352	0.7041720085309804	0.7059812433889873	0.715752202424496	
0.25118864315095807	0.499103180280896	0.49958793114048217	0.4997731371472515	0.5000898220707457	0.5006883599618711	
0.2818382931264455	0.8251823279566699	0.8261146989755906	0.8264019551191405	0.8267564945853298	0.8275037451717209	
0.31622776601683794	1.0299687828985638	1.0303615875322656	1.0304973510938114	1.0307150525665985	1.0591278608536987	
0.35481338923357547	0.6276982465309497	1.2450748183098375	1.245752088314565	1.246051410738001	1.247628332599407	
0.3981071705534973	1.6329641696624138	1.6756952176224518	1.6885728666777717	1.6909206954576568	1.7475043289813277	
0.44668359215096326	1.3599634167718233	3.850813849642213	4.905055767084303	5.186745447847217	5.633775520541027	
0.5011872336272725	2.93925110762747	3.056226738951188	3.0637090716750883	3.0752138375093527	3.1252025000654697	
0.5623413251903491	1.1711034772289086	1.3871828931697503	1.4826671607904045	1.5519501491443772	1.8032695644653909	
0.6309573444801934	1.1648534838057631	2.66825303280685	3.019501941628559	4.14370145571529	5.370678849467195	
0.707945784384138	1.013801663901924	1.0547010639345535	1.112101088089069	1.253819918959166	1.9619974553075301	
0.7943282347242817	1.745363953717089	2.476691593745532	3.8139876542386455	4.6941175138309115	11.66679707370814	
0.8912509381337459	1.889778182841846	1.9785889699802124	2.009022978693398	2.110553604744581	2.5563136934683874	
1.0	2.077669107460321	2.194125798945451	2.2201435773930642	2.223595276293705	2.3122684702230822	


==> data/fig_sample_rate_vanderpol_lide_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0009881691392827768	0.0014410660040566773	0.0018422466336997742	0.002361490114964374	0.0038355613421412	
0.011220184543019636	0.0009238384194280669	0.0015367642352040098	0.0019258472752029503	0.002795086388112932	0.004333640363887429	
0.012589254117941675	0.0011556999612998393	0.0018040714904569099	0.0022923787875781705	0.0029726260576956477	0.006095612370232448	
0.01412537544622754	0.0013998498614844472	0.001973144945299805	0.002218669223285104	0.0026346493983241473	0.0043990255122896395	
0.015848931924611134	0.0018092039859046894	0.0022631771052923208	0.0024687330531180276	0.0027780713698521992	0.005271041328692692	
0.01778279410038923	0.0023956837638094987	0.002838429468396256	0.003112449108954249	0.0034990709617559075	0.005142078314632821	
0.0199526231496888	0.0029118434014733354	0.003526404396284744	0.003920542906572847	0.004381850687356362	0.006560002627711669	
0.0223872113856834	0.0037806166938546765	0.004123446557240146	0.004288460634857333	0.004573998008836417	0.0063821981128158334	
0.025118864315095794	0.004863593863486351	0.00529618075487717	0.005549743366199216	0.005820798734966264	0.007662386161291241	
0.028183829312644536	0.006097209846548174	0.006794156553583881	0.007063425154766551	0.0073251724149669285	0.00954700336449933	
0.03162277660168379	0.007743488299665713	0.008059417830800521	0.008233737345890422	0.008426575971464678	0.009265131700893284	
0.03548133892335755	0.00997771871379256	0.010438007911864602	0.01066076929168734	0.011120513118703993	0.012233552724394768	
0.039810717055349734	0.012577720239236466	0.012947829733974948	0.013154771799627964	0.013304230105615274	0.013834656070250454	
0.0446683592150963	0.015687446679908644	0.01595597238021809	0.016085931939043698	0.016236542952516617	0.01658887199137917	
0.05011872336272725	0.01985356575794641	0.02031054339707164	0.020558459350392126	0.020820202163328215	0.021728441740054446	
0.05623413251903491	0.025115482465436215	0.0254499854416973	0.025619948228051224	0.025774051591587337	0.026201246199689873	
0.06309573444801933	0.031403622476286225	0.03185880469608461	0.03198586304355254	0.032206138781580844	0.032675656918980195	
0.0707945784384138	0.03942819778074799	0.03975899940449001	0.0399227835601428	0.04005190361384257	0.04086493297362195	
0.07943282347242814	0.049083169524644255	0.04943631347206807	0.049599193194918026	0.04976507564944877	0.05024142981544699	
0.08912509381337459	0.061328942479969124	0.06166567764871244	0.061778144032539735	0.06189846248740817	0.06232715974923468	
0.1	0.07505305881524836	0.07539249006172741	0.0754873017472745	0.07560161495217214	0.0758332381244461	
0.11220184543019636	0.09307742031243475	0.09334668674855057	0.09340296255995759	0.09355635622343958	0.09378652952640229	
0.12589254117941676	0.11533477948398325	0.11549230151517853	0.1155852717496034	0.11565415695804157	0.11589737123817676	
0.14125375446227548	0.14229774849185875	0.1424544535824826	0.14253275859996184	0.1425997786499956	0.14292887255794356	
0.15848931924611143	0.17850754654319653	0.17863262602551733	0.1787073942737758	0.17877125682593017	0.17892029980406077	
0.1778279410038923	0.2153014117378378	0.21546517554364503	0.21554612531285156	0.21562897132198183	0.21582439604126916	
0.19952623149688797	0.2524372325489611	0.2525846496512186	0.25263721907512804	0.25269437457892435	0.2528492912751384	
0.223872113856834	0.354842760409152	0.35786572596906696	0.3579534188836132	0.35805608628673985	0.35834622889211964	
0.25118864315095807	0.33464162598473063	0.33488359615912155	0.3349776771247892	0.3350626227143759	0.3352819729251065	
0.2818382931264455	0.39617471805151117	0.39645580771465394	0.3965335157834622	0.3966222593942473	0.39685745213007023	
0.31622776601683794	0.6084391143772144	0.6089136539479348	0.6091770288473237	0.6093836789960069	0.6100642417549484	
0.35481338923357547	0.7146405525391488	0.732359543524411	0.7382707784492746	0.7394192336038117	0.7775677122375165	
0.3981071705534973	0.6456109751140929	0.8454817008973445	0.8467476309760407	0.8475114957412382	0.8499600852975784	
0.44668359215096326	1.1947848440214979	1.1956090562906385	1.195864440038111	1.196216241695235	1.1969994513687443	
0.5011872336272725	1.3656208355150659	1.366538028080456	1.3669105284597745	1.367209034082251	1.3679541457140962	
0.5623413251903491	1.0555511049312822	1.0560060558627546	1.0561679393917733	1.056337336936465	1.056996214811104	
0.6309573444801934	1.1889389466763214	1.3962964056151483	1.4135569431601334	1.4175563554739534	1.422026308767967	
0.707945784384138	1.4160914632463095	1.8516462849448065	1.8602659578805045	1.8660649122061232	2.068897832622833	
0.7943282347242817	1.4158838757540282	1.441383381526614	1.52759869231731	1.7766371248597028	2.3302687197978895	
0.8912509381337459	2.806623350847428	2.8235507354787126	2.8261558090938506	2.828077803754323	2.830602431121706	
1.0	2.9445311931062332	2.944566339622075	2.9445844977362565	2.944600573535644	2.944684417864414	


==> data/fig_sample_rate_vanderpol_lide_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003215531375122807	0.0008819685170772584	0.0015034772890228677	0.0020643487685104685	0.004465764884744697	
0.011220184543019636	0.00027218732989737945	0.0011136874563785802	0.001633355015502075	0.002004699315904337	0.0032883820137690743	
0.012589254117941675	0.0004478958280474873	0.0010104677086486043	0.0014825173610541744	0.0022195042374751456	0.0045872332289887685	
0.01412537544622754	0.00044463378381125185	0.0009881923474760338	0.0013919430613694144	0.0020191568416023506	0.003917000229955703	
0.015848931924611134	0.00039448916688730994	0.0009958125861333302	0.0014313750279272037	0.001954728583475637	0.004880198252904447	
0.01778279410038923	0.00029355326124428727	0.000993332730994099	0.0013344634379007824	0.0020368156143272076	0.0033909814874416035	
0.0199526231496888	0.00035265354043311674	0.0010060865812848445	0.0013269671267968155	0.0019860725447199364	0.003730692854334008	
0.0223872113856834	0.00042439719096389685	0.0008763676375889854	0.0011480865051792183	0.0020294868158510964	0.004858038576443006	
0.025118864315095794	0.00045006873842049584	0.0009276645020846667	0.0013734398742330245	0.0020250438390245727	0.0041408614678847405	
0.028183829312644536	0.0003618957305336877	0.0009602356014459866	0.0013292181308129638	0.0020418891874938085	0.0047563093796997155	
0.03162277660168379	0.0002922577209394999	0.0010217323402164176	0.001455252217956502	0.00198743653380035	0.004049002321209622	
0.03548133892335755	0.0002771757767460235	0.000980775081228088	0.0014218236976765457	0.0018786607823132473	0.004362728817415953	
0.039810717055349734	0.00032715724146957384	0.0009101824970904138	0.0014059133463950224	0.001979909178576904	0.0037384167133985968	
0.0446683592150963	0.00032198974794820463	0.0010330072241655133	0.001447452814423437	0.0019102322042002216	0.005038969429097567	
0.05011872336272725	0.0004169371746576018	0.0009571916293544126	0.0015866965696511746	0.0021376020130464543	0.004339585115293768	
0.05623413251903491	0.0006068956668202063	0.0011082443817593982	0.0014563449899045702	0.0019202066376628572	0.0036710688979549972	
0.06309573444801933	0.0010734215590476304	0.0013755528002438507	0.001714039721624064	0.0021875476553872885	0.003960530770895324	
0.0707945784384138	0.0015690680832860064	0.0019213613534329297	0.002064763891839479	0.002656995801677298	0.005548574519612646	
0.07943282347242814	0.0025100991235797636	0.002782672980124453	0.0031512648167128557	0.0035386873885912503	0.005177435810519986	
0.08912509381337459	0.0038551833699801545	0.004169554224060337	0.004377355029435651	0.004728756249010648	0.006136443776454739	
0.1	0.006422619648113726	0.006795993349069633	0.006905150037735289	0.007044993526830856	0.007525719518620782	
0.11220184543019636	0.012138395702478096	0.012412758995105511	0.012558607865708948	0.012729583517951311	0.013648776675079362	
0.12589254117941676	0.02309437091539799	0.023465651395361393	0.02364382093077731	0.023826303128398053	0.02438381969326271	
0.14125375446227548	0.03955841339044269	0.04015140705456659	0.040323003626685325	0.04047411742988441	0.04116336780460201	
0.15848931924611143	0.10086352193189875	0.10136806786347582	0.10155670927879015	0.1016846117695728	0.10209292415179524	
0.1778279410038923	0.14164285106909522	0.14205653317903283	0.14226988741212943	0.1423722631992972	0.14288527152907957	
0.19952623149688797	0.17725375916209693	0.17763833961932327	0.17784976251935536	0.1780130388752194	0.17871071444847428	
0.223872113856834	0.3179317087648514	0.387682324832186	0.3891396405649822	0.3909105660766997	0.39692195417474585	
0.25118864315095807	0.309323123008948	0.3097385753881171	0.3099190899099374	0.3100452093118968	0.31067771857924825	
0.2818382931264455	0.4276708542509264	0.42821473594314774	0.4283826546670677	0.4286322162461338	0.42891822578430977	
0.31622776601683794	0.8632935253905086	0.8920654366896833	0.9024762968548377	0.9095375174601061	0.9442003676348256	
0.35481338923357547	0.4913510323626191	0.5517774514809117	0.591884755803248	0.6082042987994336	0.6758235372316511	
0.3981071705534973	0.8289143625446548	0.8304538651021306	0.8308659388813693	0.8313178952172607	0.8325757786806977	
0.44668359215096326	1.031251850621407	1.0323426503382964	1.032858367222413	1.033434740291077	1.0343111406503507	
0.5011872336272725	1.034056171468238	1.0343195449674427	1.0344073514791106	1.0344972243678647	1.034719994898941	
0.5623413251903491	1.1068910547948814	1.122301394129921	1.124884634954813	1.1294562710415925	1.1501438730368743	
0.6309573444801934	1.3953616245546885	2.1358108040096146	3.814396196108725	4.454115314314178	5.426790964939929	
0.707945784384138	1.6625186401983911	1.6680401777602967	1.668172554377994	1.6683563822906935	1.6690133107287606	
0.7943282347242817	1.4863408750734064	2.7204421694633822	3.6000905996645516	4.190936057564263	5.401001115204264	
0.8912509381337459	1.7825642085457487	2.2346735118841594	3.0171978876377725	3.9068557294097306	11.944528583707415	
1.0	2.800824139421552	2.8010486426611614	2.8282920359551156	2.8283622616544695	2.828438329721934	


==> data/fig_sample_rate_vanderpol_lide_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0003131168523343136	0.0008695454431844462	0.0014822168941616262	0.00206857532104281	0.0044679351145474056	
0.011220184543019636	0.0002708716827252954	0.0011254869350432492	0.0016438659696885072	0.0020314409790915533	0.0032701280314960963	
0.012589254117941675	0.0004354685808473196	0.001004022440583959	0.0015263170172827262	0.002225452095181086	0.004539346618149383	
0.01412537544622754	0.00046100509116833515	0.0009950406594073544	0.0014110581598366686	0.002042339125376473	0.0038892254788174866	
0.015848931924611134	0.0003792777531359796	0.0010112100500858884	0.0014363549107336933	0.0019414477131730248	0.004902058233811855	
0.01778279410038923	0.0003021280226917286	0.0009982389540389794	0.0013585514279445753	0.00209066058152947	0.0033370157706127607	
0.0199526231496888	0.0003494701000538944	0.0009805472605799825	0.0013316552574258904	0.001988659771909441	0.0037505892743039445	
0.0223872113856834	0.00037673419361018977	0.0008601460892669005	0.0011633067269667388	0.002055539090209445	0.0048307100166230955	
0.025118864315095794	0.0004682361248818509	0.0009077213829543189	0.0013947919029920026	0.002042942077758413	0.004128926461203295	
0.028183829312644536	0.0002629801647661324	0.000928413931725781	0.0014094269905737782	0.001998799473210717	0.00475763888225549	
0.03162277660168379	0.0003465384072633981	0.0010197205247282457	0.001425382756992877	0.0019729190994523726	0.004008268992921902	
0.03548133892335755	0.0002995466239663416	0.0010105728811479954	0.0014165018064396788	0.0018632086810620634	0.004478593363603266	
0.039810717055349734	0.0003003183669736219	0.0008977083177974371	0.001359869923687872	0.002002208475880533	0.0037860729072691	
0.0446683592150963	0.00037271815598255735	0.001020674597967564	0.001406515045746853	0.0019121835737345035	0.004978981570644338	
0.05011872336272725	0.0002784967522994504	0.0008551766403704551	0.0014336394909466813	0.002013736211655569	0.004585728258005479	
0.05623413251903491	0.000338413558646742	0.0009129988153238549	0.0013042113694004954	0.001721700940787512	0.0033359517470182244	
0.06309573444801933	0.0004408286381901739	0.0009588982930965291	0.0013308630769223503	0.0019281483998608157	0.003550748494999357	
0.0707945784384138	0.00034110496621522876	0.0009354830271229991	0.001302595183765462	0.0018090244918790607	0.004778622335246647	
0.07943282347242814	0.00043097299323971964	0.0011411289170630528	0.001515353412267275	0.0021325375701353524	0.0037893216331559066	
0.08912509381337459	0.0005894851845320789	0.0012402778340822199	0.0015362323506822632	0.0020488699081136932	0.004339789983242734	
0.1	0.0013861955572299772	0.0019371357931559955	0.0022434568150217953	0.002515653988007887	0.0037328718755777813	
0.11220184543019636	0.0041380387654288255	0.004479555755711174	0.00469416888277102	0.004942716463696123	0.006400178131220366	
0.12589254117941676	0.013070929837848891	0.01362682730056398	0.013769395485098023	0.014023234103739108	0.014597961541574162	
0.14125375446227548	0.022151991615438252	0.022799822910180796	0.022984776811587903	0.023196010655775083	0.02379987062494039	
0.15848931924611143	0.112873284180947	0.11342276561838632	0.11359573074960477	0.1137542986448094	0.11419208520335318	
0.1778279410038923	0.14211517226420411	0.14248792425924595	0.14270067494477368	0.1428220921096382	0.1432998234010814	
0.19952623149688797	0.16358034243811959	0.16406025241145464	0.16428138183254803	0.16445413858391356	0.16525552220874604	
0.223872113856834	0.2879234139955948	0.3126348361244409	0.33525291724471307	0.356167099393503	0.3836035244262244	
0.25118864315095807	0.3560827870528306	0.35651903934196116	0.3567328958941081	0.35688552857656447	0.3576685152100804	
0.2818382931264455	0.561778987729573	0.5624489554442033	0.562638766867741	0.5629281184631308	0.563357167061059	
0.31622776601683794	1.1738642013513456	1.1948904980309585	1.21524527608074	1.2252662300654142	1.3529123225622104	
0.35481338923357547	0.4902441939080562	0.4971625862265946	0.5123860252477779	0.5820181449545188	0.6953161064950577	
0.3981071705534973	1.05242491898468	1.0538310774262472	1.054376433674996	1.0550442052585451	1.056647221729915	
0.44668359215096326	0.9170857641001192	1.3157982581927015	1.3915197498315046	1.4912071745933233	2.034990024550457	
0.5011872336272725	1.2014077612487222	1.2016530182243281	1.2017443136814703	1.2018839160002588	1.202565353062161	
0.5623413251903491	1.177421560379117	2.1909755922030265	2.2751941649899337	2.74684058352576	4.315164009359402	
0.6309573444801934	1.6432158364371654	4.0964500531193835	4.652532923220045	5.594366025494447	26.63156028288687	
0.707945784384138	1.0756195177296304	1.785574352826002	2.0687345698962503	2.638293733019408	5.323119398954436	
0.7943282347242817	1.5619176815282874	1.7577402150418342	1.812169300529384	1.9147315758659629	3.190957504454893	
0.8912509381337459	1.8714862458353434	2.016718033669214	2.037985220384334	2.0741159954817237	2.850768286621627	
1.0	2.63221224563218	2.767081698275327	2.777365657015989	2.7938724352914264	5.386374848518917	


==> data/fig_sample_rate_vanderpol_lide_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.00032670092420769526	0.0008732076529873874	0.0014692250059389297	0.0020864280529279133	0.004494947868714636	
0.011220184543019636	0.00027152685285485484	0.0011080718213051983	0.0016345558866412194	0.0020295913756128575	0.003243401579414034	
0.012589254117941675	0.00046126909547215236	0.0009444824228014082	0.001537861541644998	0.0022491205553643546	0.00447127022400208	
0.01412537544622754	0.00045899127748071414	0.0010037248012826276	0.0014583386463777348	0.002059694335274401	0.0038160975433350237	
0.015848931924611134	0.00037920618049641365	0.001014929746537315	0.0014384436452024368	0.001932558507170281	0.004917564137688273	
0.01778279410038923	0.0003189032764120985	0.0009792443424804882	0.0013263628674833761	0.0021007756754603066	0.0033432049030675294	
0.0199526231496888	0.0003353504375733917	0.0009703594515517891	0.0013259015557993245	0.0019900089553337007	0.003751663334952919	
0.0223872113856834	0.00036164454681378874	0.0008614032001498776	0.0011709709301097036	0.0020361606760471627	0.004775619709172651	
0.025118864315095794	0.0004644066646240735	0.0009171788959237824	0.0013982221099037768	0.0020232577678276457	0.004140030780087667	
0.028183829312644536	0.00026303506764867746	0.000961590527532059	0.0013677204126037973	0.0020230091431168856	0.004648079758615519	
0.03162277660168379	0.0003261869710620854	0.0010018677391969513	0.0014398713936109734	0.0019707683187364738	0.0039845487387691	
0.03548133892335755	0.0003008875411590952	0.0009966726507126445	0.001428988167134485	0.001870489446889787	0.004449616619926931	
0.039810717055349734	0.0002471089210140234	0.0009164262623583539	0.0013288245816501065	0.002061282947919537	0.0037556353141902014	
0.0446683592150963	0.00036664602721365113	0.0010108540961445724	0.0014179217441787988	0.0018873295955942064	0.004989091590210709	
0.05011872336272725	0.0003077945092312805	0.000863052858659616	0.0014131867021758386	0.0019918851815593492	0.004590469937365277	
0.05623413251903491	0.0003103073371297237	0.0009128937863400037	0.0013377526176124644	0.001719611531543078	0.0032734468320775876	
0.06309573444801933	0.00043706218808512234	0.000969818472247133	0.0013530621075538622	0.0019362485248112025	0.0037236483778492566	
0.0707945784384138	0.00031747379712817616	0.0008335491512731485	0.0013316300123769743	0.0017743944027689572	0.0046689241721688335	
0.07943282347242814	0.00040449691981970197	0.0010725664685965423	0.0014495943984799082	0.002038322946740578	0.0038559762511395897	
0.08912509381337459	0.0004448963255329366	0.00106150061656077	0.0013383955115534372	0.0018499893227695526	0.0045411001061346	
0.1	0.0008560695280118558	0.0013799133078481345	0.0017923352517749467	0.002142425203813843	0.003493278435860946	
0.11220184543019636	0.0034017285465863644	0.0037830080964584662	0.004042659215865555	0.004332205375656464	0.005502691490514479	
0.12589254117941676	0.014276321447903525	0.014767127128736469	0.014962134473853039	0.015178938233684136	0.015607582065225625	
0.14125375446227548	0.015860614378434588	0.016435996513988534	0.01658496993109839	0.016834446120126606	0.01732051643346667	
0.15848931924611143	0.1469392157155677	0.1474684612276036	0.14764658207588627	0.14778799669939102	0.14813753153255463	
0.1778279410038923	0.1504991185504	0.15091472381220494	0.15110114240391012	0.1512504726768296	0.15168146705642346	
0.19952623149688797	0.15849285850783507	0.15901077120710913	0.15920696606301304	0.15940533919669514	0.16024138828575732	
0.223872113856834	0.24716437150776802	0.303471304462016	0.31938151963431227	0.33184297445572597	0.34507307403936394	
0.25118864315095807	0.3843987548869767	0.3848791866885464	0.3850949509428695	0.3852669003955621	0.3861408570024785	
0.2818382931264455	0.6450042974351863	0.6457795046247439	0.6459944548118901	0.6463194956294384	0.6468363758907433	
0.31622776601683794	1.2662697664726292	1.3273441100381058	1.3499439466542995	1.366201404158332	1.4057103986337585	
0.35481338923357547	0.49382028089325336	0.4973573618803571	0.4979129723097634	0.4986582654938179	0.5004188410856901	
0.3981071705534973	1.222778520327891	1.223929290625044	1.2244073741572548	1.2249365922563198	1.2261827111541022	
0.44668359215096326	1.3950634202159349	1.4353694074634284	1.4520670036263912	1.4846940736028555	2.344268517858421	
0.5011872336272725	1.2993097964206026	2.3452060452625054	2.7852146669356914	3.2460511053002725	4.674491957131628	
0.5623413251903491	1.1925153977847873	2.326639438311837	2.7076707823723427	3.004999070637482	4.333350740509613	
0.6309573444801934	1.0453131563091564	1.531935802626053	2.099104135980088	3.0147103343942137	6.052490159889674	
0.707945784384138	2.7521653766400287	3.179288254330775	3.5694944613457524	4.685520284606807	7.072121200520402	
0.7943282347242817	1.4846526616963025	1.9480939003012592	2.0518287961676682	2.594031853336884	6.976836273819479	
0.8912509381337459	2.391240067831385	3.936874487545273	4.119168935445011	5.017279426677473	13.332259877276892	
1.0	2.3813618786787276	2.5348428148597133	2.776873531271484	3.962816816069955	13.348313315671936	


==> data/fig_sample_rate_vanderpol_lsopinf_points11.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0007531095546477503	0.0015347635235136146	0.002301357716193918	0.0029996715200819955	0.006330864285794927	
0.011220184543019636	0.0005938013892801473	0.001555626643175752	0.00204484520348206	0.0029598442869059813	0.007442769705397625	
0.012589254117941675	0.0006281390648571025	0.0017237698491956858	0.00224909634797546	0.0030151815385537723	0.0074947744793866684	
0.01412537544622754	0.00038651278594055606	0.0016170878884333483	0.002203981482566961	0.003264212828433239	0.005291791909308349	
0.015848931924611134	0.0007409385108757962	0.0015281741817676025	0.002233837873963023	0.0031672984238344864	0.007125806721918428	
0.01778279410038923	0.0006793328771039506	0.0012606306723524112	0.0020051443644170637	0.0028981171882764955	0.0066316043519566974	
0.0199526231496888	0.0006264456975122601	0.0015156860402400691	0.0021350263943052737	0.0031195813451952124	0.004763301391783242	
0.0223872113856834	0.0006722696711638286	0.0016247433909600513	0.0022478596779998373	0.002987613393820947	0.005748352425748344	
0.025118864315095794	0.0005720529116933785	0.0014608368944961864	0.0021220862308489468	0.0029220260918118284	0.005944874956754668	
0.028183829312644536	0.0004837756499094979	0.0015942016230334885	0.002223312451946794	0.0029329849913994578	0.005919380620393512	
0.03162277660168379	0.0006069520116657138	0.0015243924859016527	0.002303687204267905	0.003104130528426903	0.007710417570427131	
0.03548133892335755	0.0005743658173802794	0.0013767362786943106	0.0020670519134823847	0.0031584134470157505	0.005110745731695409	
0.039810717055349734	0.0005148206711027232	0.0013227804059401764	0.0022373533907369255	0.0030489610225912403	0.005600035865185927	
0.0446683592150963	0.0005515293857286831	0.001257589445951418	0.0018802035549923186	0.002785587537202476	0.005961931881573752	
0.05011872336272725	0.0005137185699831497	0.0014599923663166435	0.0024120704997196455	0.0037822562264662337	0.006331669560425725	
0.05623413251903491	0.0004058791411743425	0.0012367151589441794	0.001984981421434273	0.0028887477192572793	0.0050030030012354785	
0.06309573444801933	0.0005148229025888453	0.0015029304892026653	0.002176993291904369	0.0028740604650005566	0.0056859491866511356	
0.0707945784384138	0.0005956472129403921	0.0013461294050004578	0.002199462241993473	0.002824928742848653	0.006010150917677779	
0.07943282347242814	0.0004902205670091884	0.0015519865455750018	0.0021511590166637977	0.0031613955766348705	0.006577114409985609	
0.08912509381337459	0.0006617080212720686	0.001658212294236097	0.002276303074201972	0.0032418529951279453	0.005762395301668211	
0.1	0.000753910839464604	0.0016414544090757035	0.002152804517374712	0.002810775387793071	0.006843861807902137	
0.11220184543019636	0.0007795676263152283	0.0015160781663605323	0.002257452219200387	0.002980090488534469	0.007698143439338451	
0.12589254117941676	0.0014733862345670252	0.002032304978406824	0.002633175801604132	0.003146794812282334	0.006364033008292214	
0.14125375446227548	0.0034300681518522084	0.004235164518383063	0.004603721468812025	0.005108950258657568	0.007939325623892097	
0.15848931924611143	0.007478859686115889	0.008264049666117913	0.008550732649254898	0.008953159846783923	0.010463171983637023	
0.1778279410038923	0.01790571246032778	0.018840566901212805	0.019271585897300512	0.01992703616450804	0.021588493255284287	
0.19952623149688797	0.036651171480984866	0.037090372319865554	0.0372679441119644	0.03760935888806753	0.03831880195246223	
0.223872113856834	0.06363689802057382	0.06423407986591725	0.06450710023381956	0.06482354063852155	0.06567635401467879	
0.25118864315095807	0.13134320690037046	0.1323915788099122	0.13267774573524924	0.13292902315438015	0.13377555274526629	
0.2818382931264455	0.24364236318108815	0.24546661137298445	0.2460268370261452	0.24650242676870554	0.24905218261384737	
0.31622776601683794	0.354162891119648	0.35471126553215776	0.35491478226622614	0.35516284955505745	0.35594531533800716	
0.35481338923357547	0.5507374867509304	0.5514757078515673	0.551974717165518	0.5524248880520939	0.5533683128001076	
0.3981071705534973	0.772557113644876	0.7730576584873343	0.773288962241586	0.7735142694550682	0.7741895134855082	
0.44668359215096326	1.0512606667007518	1.051710170156204	1.0518850178097061	1.0520560351774846	1.0524739562949832	
0.5011872336272725	1.3566207289907637	1.3572172879163302	1.3574484059279783	1.3575744301038324	1.3580656299735643	
0.5623413251903491	1.6853978396368279	1.685963161152365	1.6861345956683786	1.6862858915191739	1.6866997743108887	
0.6309573444801934	2.0239283855543913	2.0241694606620566	2.0242601400531166	2.024445702879909	2.0247982495335557	
0.707945784384138	2.312590126034268	2.3128301558060826	2.312937756862716	2.3130416610152142	2.3134097071462776	
0.7943282347242817	2.5738286405060316	2.574158729215792	2.5742305737554014	2.5743247471174913	2.5744846122423573	
0.8912509381337459	2.774416307793372	2.774604986204357	2.774688349451205	2.774736211739073	2.7748914226892234	
1.0	2.8868090218360307	2.8869666971533734	2.8870250362335446	2.887077217928199	2.8873194736786587	


==> data/fig_sample_rate_vanderpol_lsopinf_points19.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006939810528273126	0.0014632090269685637	0.0022011210354681947	0.0033314518131027002	0.00594597618114661	
0.011220184543019636	0.0007591097960425937	0.0015340185706686983	0.0020900152088842317	0.002886795189864396	0.007828917118750283	
0.012589254117941675	0.000567951316493981	0.0018157919416514866	0.00235176300597631	0.0031765274232874448	0.0070844840007883185	
0.01412537544622754	0.0006314934690649672	0.0015796558538861642	0.0021883765809178933	0.0031352734048915288	0.006238650023919748	
0.015848931924611134	0.0007857856584661853	0.0014936172100179345	0.002246947939270553	0.0033283964406923042	0.006294001216883303	
0.01778279410038923	0.0006584416547643526	0.001411790341205218	0.0021640053876249695	0.002952134733148357	0.007099527638907278	
0.0199526231496888	0.0006751860336722708	0.0014543614815477552	0.002129692308521752	0.0028145569318262604	0.005493953545492062	
0.0223872113856834	0.0007982246779427431	0.0016262256706225822	0.002333681521571719	0.0029427741556599433	0.005972424544958239	
0.025118864315095794	0.0005240972702214243	0.0014828119979481747	0.0021821944145720418	0.003016335164611469	0.006131246322181505	
0.028183829312644536	0.000686918002898136	0.0014862553680346838	0.0021578603416182235	0.002923696608255691	0.006304803742778052	
0.03162277660168379	0.00042607141959377914	0.0015748327423028253	0.0023515210723671787	0.00312227971151977	0.007528991892637022	
0.03548133892335755	0.0007058571360252477	0.001319468880394063	0.00204222309555974	0.003217100097911769	0.005313542126848803	
0.039810717055349734	0.0005300292728900592	0.0014970176115203522	0.0022620744999002624	0.0032950017703705084	0.005442345725100142	
0.0446683592150963	0.0005113764161276088	0.0011754012246576952	0.002061821931398774	0.0028545141367620915	0.006132024929560851	
0.05011872336272725	0.0005832272482208887	0.001526819516845237	0.002357260234453874	0.003884353648261307	0.006521376835164817	
0.05623413251903491	0.00039900838642021897	0.0012255446159327662	0.0020421129981977896	0.0028943711123137505	0.005012243406800068	
0.06309573444801933	0.0006295532818284402	0.0016053698897017983	0.0022682762123097337	0.002932205240998811	0.004829102475708811	
0.0707945784384138	0.0006776699857904849	0.0013365015489795171	0.002137105806853658	0.002904457935884542	0.00569231320103171	
0.07943282347242814	0.0004376184192812429	0.0015847915745318328	0.002118548096103328	0.0031664352202814155	0.00685683839760398	
0.08912509381337459	0.0005762666884534444	0.0016384470003559873	0.002238386498477678	0.0032642732134885066	0.005792973799039696	
0.1	0.0006204546496094449	0.001561630979698115	0.0021207844318576093	0.0028246112636836213	0.006796195927402709	
0.11220184543019636	0.0006913859931726598	0.0014240247471820756	0.0021638846850288024	0.0029626433917385184	0.007609759142471074	
0.12589254117941676	0.0007869342196153132	0.00143599125147882	0.0019090332321462383	0.0027774526159472296	0.006288218816256109	
0.14125375446227548	0.001153680143928619	0.0018750321196238907	0.002487811002326642	0.003085754782402932	0.006622167221201	
0.15848931924611143	0.0021956679530900397	0.002916376088937768	0.0034002662643840623	0.003952288527938174	0.00688544430245978	
0.1778279410038923	0.005508490449981094	0.0062651080348282255	0.006622702569339974	0.007054082039135747	0.008329107092899194	
0.19952623149688797	0.0170328454445463	0.018826717284139434	0.019425802540457105	0.019992150963989066	0.02286087862861841	
0.223872113856834	0.03163599576716034	0.032340714717929944	0.03261605362325405	0.032903089719938355	0.0337753330491376	
0.25118864315095807	0.07873485051085881	0.07992684829637005	0.08021833589401871	0.08047491484239433	0.08135733654766605	
0.2818382931264455	0.19254863682266585	0.1945664457275117	0.19555932817128985	0.1962427387368157	0.19990540897946132	
0.31622776601683794	0.26655943121459624	0.26722524449497675	0.26754532590347635	0.2677094844425214	0.26843805592336534	
0.35481338923357547	0.44595605385022147	0.44676385572527944	0.4471876547378889	0.44760943937501035	0.4485565374968055	
0.3981071705534973	0.6641584843815809	0.6647816715553262	0.665007363493106	0.665214478201353	0.6659734579409705	
0.44668359215096326	0.9317338909217162	0.9323038239039766	0.9324800058117574	0.9326327411127877	0.9330960084405704	
0.5011872336272725	1.2540020897945774	1.2545973589649801	1.254832329812857	1.254974888682387	1.2555256300780264	
0.5623413251903491	1.5927235573462701	1.5933154651809205	1.5934810710751224	1.593640876215662	1.5940911333511676	
0.6309573444801934	1.9342210105330024	1.9344719013396139	1.9345683278629497	1.9347604079217913	1.9351817062194645	
0.707945784384138	2.2322804285173117	2.2325101066780277	2.2326321753348655	2.2327441547619338	2.233146498475147	
0.7943282347242817	2.57209266214044	2.572427999071387	2.5725040832671464	2.572587281216047	2.57280226532301	
0.8912509381337459	2.7866330924918588	2.7868402084894703	2.7869140805226507	2.786996765828486	2.787157703087368	
1.0	2.7962516961134316	2.796449584802056	2.7965224950321392	2.796582149949555	2.796902049460241	


==> data/fig_sample_rate_vanderpol_lsopinf_points29.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0012540396807138926	0.0017856724506141385	0.002558668220489296	0.0035694397977271523	0.0062516676675595665	
0.011220184543019636	0.0011654022256018211	0.0017517812395491186	0.002204411819195809	0.0029750655144934472	0.008214442858538437	
0.012589254117941675	0.0008852005934226182	0.0019678962894968985	0.002526374577903001	0.003446883231327297	0.007304683342316145	
0.01412537544622754	0.0009476104910506664	0.001674661395766595	0.0023590376962968574	0.0031516434942098852	0.006011057450940703	
0.015848931924611134	0.0008942728957746574	0.0017143699477616798	0.0022895418949552956	0.003252120366970084	0.007296099513217197	
0.01778279410038923	0.0008997678200477847	0.0015071972104151318	0.00211532802139072	0.0028226384816470076	0.006252059395884826	
0.0199526231496888	0.0007881379322747303	0.0016748693382699314	0.002192875412642237	0.0031281609500101487	0.005173094017919375	
0.0223872113856834	0.0007572819053985133	0.0016794871046314505	0.00226433138878488	0.0030131836448039837	0.00614817389599075	
0.025118864315095794	0.0006211951332683525	0.001504483780736825	0.0021372757449153704	0.002934066974931705	0.005779803152408013	
0.028183829312644536	0.0008570060422533946	0.0015333518046175834	0.002310236135602593	0.002981776727494633	0.006591238432922137	
0.03162277660168379	0.0007523562525958854	0.0015938805923689835	0.0023228187279989926	0.0031072830289740052	0.007299558386053853	
0.03548133892335755	0.0007680359532315777	0.0014569733962390221	0.0021109765818304585	0.0030711264025598275	0.005533800048901483	
0.039810717055349734	0.0006028463870394313	0.0013484754805214649	0.00214348964731648	0.0032007306328883083	0.006168437845510262	
0.0446683592150963	0.0006558803731954505	0.0013233176189424041	0.0020006955637439684	0.0029002940798684594	0.005905617880994938	
0.05011872336272725	0.0006180129345511129	0.0015410362498252006	0.0023959541569722386	0.003768001804568168	0.006344204317946115	
0.05623413251903491	0.0003602314761365684	0.0012037368727395785	0.002024238000946495	0.002902763200565318	0.004957363135912985	
0.06309573444801933	0.0005645111004177448	0.0016587906994996733	0.002299725943673479	0.0029454386978162643	0.005033345929173324	
0.0707945784384138	0.000673534934908403	0.0014205304808717456	0.0020374975037054668	0.0030491551398653524	0.005731395411607816	
0.07943282347242814	0.0006493838724951359	0.0015883428166320625	0.0021593841954113775	0.0031398457620640634	0.006654612581425725	
0.08912509381337459	0.0005835350156112479	0.001614712053927638	0.0022526608897873706	0.0032648519056967485	0.005704877573567414	
0.1	0.0006713005976854271	0.0016186798115153593	0.00215847843342619	0.002746960452668272	0.006544223970441336	
0.11220184543019636	0.0005814260444524131	0.0014440890697678267	0.0021313492026526224	0.003080439111215103	0.007391500865793233	
0.12589254117941676	0.000787726534209564	0.0014856212176103472	0.0019340727779343912	0.002667785028048661	0.0064188308052046195	
0.14125375446227548	0.0007958923701073277	0.0015932515564921275	0.0022718903974636028	0.002795038542727002	0.006471829168233853	
0.15848931924611143	0.0009138754991694645	0.0017357227064697975	0.002297950600385157	0.0031635912695150794	0.005986093882131177	
0.1778279410038923	0.003604635498974115	0.004469727237606431	0.005361889805230411	0.006778256166489004	0.00952706030986531	
0.19952623149688797	0.010926055866500146	0.012678309343200843	0.013250192991611162	0.014031621589324882	0.017246578268478172	
0.223872113856834	0.021088395430676112	0.021882736988326403	0.02211340949537398	0.022441081282002857	0.023326547261919	
0.25118864315095807	0.060968669114736994	0.06217314182049837	0.06244648548217273	0.06276441869803115	0.06359683546403781	
0.2818382931264455	0.17348016330794128	0.17561662176390858	0.1767094099033408	0.17747459478364805	0.18157602285673938	
0.31622776601683794	0.23165861059621057	0.23235783965989076	0.23266515398209214	0.23285916091118145	0.23355139697115457	
0.35481338923357547	0.40583378008318494	0.4067525884940716	0.40715323919190005	0.4076070040911345	0.408530366901167	
0.3981071705534973	0.6139212947187178	0.6145800227706022	0.614887877580734	0.6151549795571076	0.6159211520267539	
0.44668359215096326	0.8783182964531546	0.8789297697594581	0.8791520150003018	0.8793138623833094	0.8799056212861055	
0.5011872336272725	1.2019579746919833	1.2025504717212723	1.2027655266824036	1.2029629561357558	1.203497161644423	
0.5623413251903491	1.565297524798075	1.5658303987781015	1.5660154630923988	1.56615721479683	1.5666014985648269	
0.6309573444801934	1.882665627165569	1.8829279154916898	1.8830237000273065	1.883236376764457	1.8837062491050083	
0.707945784384138	2.164200600773024	2.1644497636017292	2.1645797892155247	2.1647035915742037	2.1651374901857285	
0.7943282347242817	2.606922766102894	2.607266588151404	2.6073559359953413	2.6074445376228534	2.6076302512138305	
0.8912509381337459	2.831204694429236	2.83142846796106	2.831516410691621	2.8315951861717368	2.831762440448548	
1.0	2.7269673272569324	2.7271962985844294	2.727268428180503	2.7273426859387824	2.7276929819829747	


==> data/fig_sample_rate_vanderpol_lsopinf_points3.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0011745592183689244	0.002084379182610108	0.002782122043684614	0.0034834947240330273	0.0060308234450977966	
0.011220184543019636	0.001584135548103203	0.0023091219362891525	0.0030138789636253846	0.0038862763029634834	0.007511527759128217	
0.012589254117941675	0.0015808308618029513	0.0027573542259932324	0.003395919691848874	0.004117286680282521	0.00906201985170398	
0.01412537544622754	0.0027100718675322224	0.003333845008521432	0.003672419252547304	0.0042826708679756485	0.006361298050936758	
0.015848931924611134	0.0033113608052973372	0.0038679973744299738	0.004314630225157332	0.004745176059306281	0.007828337949976963	
0.01778279410038923	0.00415360524609372	0.004849083684156731	0.005230065994308782	0.005810791512266507	0.007721866358793085	
0.0199526231496888	0.004941158875944689	0.005815436884027063	0.006038023488615983	0.00659490174718229	0.008984414126912739	
0.0223872113856834	0.0068215971209061735	0.007345922912543734	0.007640923589570362	0.00793513261092075	0.00944958849825886	
0.025118864315095794	0.008592876290720667	0.009254046301656296	0.009475071549243045	0.009861545319648604	0.010758043165798379	
0.028183829312644536	0.010912849007819482	0.011761896175757017	0.012197952848129016	0.012777670316536026	0.014808953975554347	
0.03162277660168379	0.013543852679327844	0.014054940130127454	0.014319561894565055	0.014569391032362133	0.0164381461219634	
0.03548133892335755	0.017129673822641515	0.017885428675931722	0.018177931848969344	0.018602948467271938	0.01943305146885737	
0.039810717055349734	0.022215766456039992	0.023057976039112114	0.02331393911808026	0.023582173655605793	0.024473704532087456	
0.0446683592150963	0.028153048464694706	0.028638320518792282	0.028826406458936214	0.02903555474763198	0.02986903887915716	
0.05011872336272725	0.03545704299891608	0.03601407174776376	0.036280495390749595	0.036641507287957675	0.03737421263209655	
0.05623413251903491	0.04486881482798308	0.045283631123446376	0.04556626886412496	0.045806863484200246	0.04661970408355843	
0.06309573444801933	0.05633425386920555	0.05702471961052097	0.05720465356433248	0.057476894374068374	0.05824572078283787	
0.0707945784384138	0.0709845972791437	0.07145405782177561	0.07166404738757932	0.07192056395877394	0.07249635258763354	
0.07943282347242814	0.08884067977352339	0.0895080966591978	0.08973077701398632	0.08992031204425971	0.090452187379793	
0.08912509381337459	0.11167943829834145	0.11242149328839175	0.11266125905921573	0.11288576360291239	0.11362607579899231	
0.1	0.13916079198389877	0.1400111373420136	0.14028620107210182	0.14053865404787744	0.1410770687764999	
0.11220184543019636	0.17511399427004296	0.17573668440300308	0.1759644170635269	0.17623878236689575	0.17688161044619308	
0.12589254117941676	0.2181868943501877	0.21865037690329175	0.21885483484263152	0.21911700980439164	0.21980190210695122	
0.14125375446227548	0.2715911649881835	0.2723406765137797	0.2726512539561771	0.2729393767873911	0.27336391528125537	
0.15848931924611143	0.33737255587153797	0.3379830459073453	0.3382021713261689	0.33840540032304744	0.3390943741437333	
0.1778279410038923	0.41753627492986045	0.4179818380877685	0.41820567013215004	0.4184734246925641	0.41902897338142975	
0.19952623149688797	0.5129102647844959	0.5132673632284681	0.5134240241917327	0.513690510303392	0.5142646903408431	
0.223872113856834	0.6231923637694429	0.6236611908906088	0.6238982242443321	0.624081313529414	0.6247634346785547	
0.25118864315095807	0.7664743947874786	0.7672605166080537	0.7674695470483879	0.7676754840211478	0.7682904927842585	
0.2818382931264455	0.9278610930148972	0.9285424253689474	0.9287600908029713	0.9289397314431	0.9294239550149005	
0.31622776601683794	1.1040352508627471	1.1043955969751564	1.1045104084293165	1.1046895063670017	1.1053331843278604	
0.35481338923357547	1.3112681607683474	1.311611576706133	1.3117841051565908	1.3119539413597119	1.3124728468794533	
0.3981071705534973	1.527801171113526	1.5280523955031908	1.5282016877876399	1.5283422978137189	1.5286260683836845	
0.44668359215096326	1.7587599029273302	1.7590256885483413	1.7591326122966469	1.7592392491563262	1.759542936726981	
0.5011872336272725	1.9959786915738391	1.9963986704821475	1.9965180934250737	1.9966213227540592	1.996899769755492	
0.5623413251903491	2.223655862476251	2.224005352934688	2.224090629615537	2.224164481856863	2.2243897072265475	
0.6309573444801934	2.4453793351108017	2.445506313614677	2.445585783856197	2.4456738397312336	2.445858000653333	
0.707945784384138	2.6302361905302867	2.630354875585327	2.630416229988411	2.6304682822932803	2.6306759008583396	
0.7943282347242817	2.7891726258889293	2.7893375890388015	2.789378418989131	2.7894173514036065	2.789514359751589	
0.8912509381337459	2.913695883199878	2.9138029140389694	2.9138310095933333	2.9138622404171435	2.913942061718048	
1.0	3.0052111927644423	3.0052655341161656	3.0052943210933396	3.005318655350468	3.005403539640236	


==> data/fig_sample_rate_vanderpol_lsopinf_points5.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006020747740387168	0.001520088311169055	0.002212970784429995	0.0030225710012217024	0.005759149388744644	
0.011220184543019636	0.0006949400019429365	0.0014153280453885802	0.002100165346139014	0.002905488012858958	0.006914814863940778	
0.012589254117941675	0.0007052274703144074	0.0017561388061162518	0.002238091425088346	0.0030864131083494584	0.007381881518255993	
0.01412537544622754	0.0005207939181337153	0.0015880237219762533	0.0020765558574824157	0.0029928579702834072	0.005799408092198438	
0.015848931924611134	0.0008272428353159922	0.0015248662814352659	0.0020836676697112413	0.0031737823094008036	0.007026472713933002	
0.01778279410038923	0.0005042617796182986	0.0014381945930612523	0.002024705657677592	0.00292545963364446	0.006679655549518554	
0.0199526231496888	0.000580447197949177	0.0015939284376125869	0.002056309585288485	0.003319127243520654	0.005049940533474599	
0.0223872113856834	0.0006313015138213364	0.0016397431730644058	0.00225411359212567	0.002956221058824398	0.0059704574635663305	
0.025118864315095794	0.0005354192606971402	0.0014812539155372522	0.0021018283498337896	0.0028284440891996176	0.0058103914766183306	
0.028183829312644536	0.0007603689206038324	0.0015066687742465905	0.0020956036408370697	0.0029261687494280854	0.006121730339866255	
0.03162277660168379	0.0006007192759656046	0.0015354762321062821	0.0023035168792051746	0.0030758389459883293	0.007467718085159774	
0.03548133892335755	0.0007007404747670087	0.001423848335661172	0.0019510724686856483	0.0032762253259966618	0.005052565067096163	
0.039810717055349734	0.0008125262689292345	0.0015333576922710338	0.0022719766334466478	0.0030750310530948625	0.005694575161445377	
0.0446683592150963	0.0006211266999868579	0.0013923847264504525	0.002089856817176986	0.0029701253321189882	0.0059801512032700375	
0.05011872336272725	0.000836207832872074	0.0017230378447242083	0.002702471065301417	0.0038937923922437853	0.0062292195542690484	
0.05623413251903491	0.0013843811141431488	0.002086471264394944	0.0027126296876273277	0.0034357294158538308	0.005002228696653033	
0.06309573444801933	0.0019185277565589678	0.0030073240929890136	0.0034768920020297337	0.004042033637771775	0.006548509100519699	
0.0707945784384138	0.003576805013683858	0.00427726723986145	0.004617682178885028	0.005030993834439317	0.0075372623541003205	
0.07943282347242814	0.005610032850186972	0.00645389602433283	0.006736363617337571	0.007179050605860346	0.008479891062850343	
0.08912509381337459	0.00900096988464708	0.009697025770879705	0.009993530182277659	0.010303638514002475	0.011910584010286728	
0.1	0.014069520933576309	0.015020318673762318	0.015292238416080906	0.015528068017269341	0.016186169335888026	
0.11220184543019636	0.022474953378607533	0.02338709612242265	0.02359512896774902	0.023923374754434113	0.02591920950106373	
0.12589254117941676	0.034841442014936504	0.03536243858342578	0.035581054501622786	0.0359005508861073	0.03672441035524508	
0.14125375446227548	0.05311632751445718	0.053904703321593514	0.05424531196150946	0.054576369885287176	0.05510661260841616	
0.15848931924611143	0.08012097915947745	0.0808352517286272	0.08106738204901084	0.08129233374779968	0.08197294933547657	
0.1778279410038923	0.11927048070710279	0.11977593252293305	0.12006277235201322	0.12032406900809006	0.12091531523936637	
0.19952623149688797	0.17452172675563032	0.17492934687493794	0.17508700597637514	0.1753798354859511	0.1760712312401512	
0.223872113856834	0.2442429541591154	0.24479581960857913	0.2450774756212963	0.24529666946482537	0.24609760163120928	
0.25118864315095807	0.3555489539152214	0.35648717680581177	0.35672274892658323	0.3569682943381273	0.35775596498340095	
0.2818382931264455	0.49916467901124306	0.5003115946535784	0.5005648895177606	0.5008704121152749	0.5017796706565083	
0.31622776601683794	0.6591220458284252	0.6595635709643366	0.6597409196947847	0.659952301633514	0.6607075190284659	
0.35481338923357547	0.8771483041674963	0.8776429636985468	0.8779239741859993	0.8782144348016079	0.8789334078235613	
0.3981071705534973	1.1105327683485877	1.110831582008739	1.1110324707503083	1.1111975492223407	1.1116059615114178	
0.44668359215096326	1.3766246926053185	1.3769749464372407	1.3771284186202184	1.3772734974319938	1.3776352476043814	
0.5011872336272725	1.6644508658167914	1.6649901081385245	1.6651657080821072	1.6653025246784157	1.6656876063887573	
0.5623413251903491	1.9492761988025902	1.9497315936317237	1.9498490540102567	1.9499475220327147	1.9502519747379303	
0.6309573444801934	2.2337243928592354	2.233900404272796	2.2339865574216677	2.2341206378993617	2.2343848039443768	
0.707945784384138	2.4749645317122235	2.4751245823027728	2.4752113171535814	2.4752848710935886	2.475568460019329	
0.7943282347242817	2.683401998720053	2.683653539992518	2.683707517961774	2.6837625336316795	2.6839045890508526	
0.8912509381337459	2.850034407830859	2.8501783718946716	2.850232364287846	2.850265703051889	2.850370216682624	
1.0	2.9754570881350766	2.9755428616107915	2.975584202798367	2.9756137801169507	2.9757572790614466	


==> data/fig_sample_rate_vanderpol_lsopinf_points7.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0005832617712715948	0.0014925784245929951	0.002007967101432473	0.0029381532568426585	0.006437240192768031	
0.011220184543019636	0.0007562358091461602	0.0014721970084489782	0.0019997163022606856	0.002866271734189362	0.006991908329372224	
0.012589254117941675	0.0007563665088248248	0.001663839460264234	0.002214080232322018	0.0030671318956256217	0.007248692196911764	
0.01412537544622754	0.000590022302619288	0.0016926288144435107	0.002228641570918325	0.002979483363790144	0.00543642990987616	
0.015848931924611134	0.000735398801628456	0.0015001617317037515	0.002289274965681397	0.003250865080893104	0.006906634354895154	
0.01778279410038923	0.00043521874784123086	0.0013512791929422452	0.0019867071801883437	0.0028873226794222783	0.006400611343107759	
0.0199526231496888	0.000481550130529043	0.0015884260547730038	0.002037576215428675	0.003125256726165442	0.004909619933586501	
0.0223872113856834	0.000615333619194902	0.0015974741151012974	0.002216843885976558	0.0030020720977910432	0.006110847922369462	
0.025118864315095794	0.00046198022052125595	0.0015253324511898278	0.0020591288479692004	0.0028386983916309466	0.005509020096971254	
0.028183829312644536	0.0007317912546184692	0.001594899382678257	0.0020791857747657627	0.003009964385805228	0.006281730500865767	
0.03162277660168379	0.000617302281586493	0.0015019970714777301	0.002258483757694318	0.003187924334174522	0.007459323974965092	
0.03548133892335755	0.0005928417000087608	0.0014007983385808946	0.00198435587225532	0.003206176280855239	0.005250045701275403	
0.039810717055349734	0.0005285858987185291	0.0013690263501543697	0.002003414119106132	0.002931458623799856	0.005548550444388006	
0.0446683592150963	0.000545955178357442	0.001318742703019844	0.0019624187486452956	0.0028009237078169312	0.006027972013143067	
0.05011872336272725	0.0006331749420443026	0.0014225190665356604	0.0024048603390456847	0.003913706915397068	0.0063876893204534435	
0.05623413251903491	0.00046583259551108	0.0012079566809347667	0.0019945134494846724	0.0028377962712237666	0.004672888571172102	
0.06309573444801933	0.0006213771857820331	0.001533525463716088	0.002221438436577787	0.002912323289109307	0.005546214612712345	
0.0707945784384138	0.000601470314721825	0.0014243402839421704	0.002173336484305157	0.0028203025164319937	0.006029666200615671	
0.07943282347242814	0.0008538457519436152	0.0016901083661838307	0.002352963121497607	0.0033070943348157693	0.006467804771813966	
0.08912509381337459	0.0012278317179154434	0.0022024478809759204	0.00271748686228505	0.003452167063460439	0.006016003902085688	
0.1	0.002480309456915613	0.003164382346230007	0.0034968363076191443	0.004084090274630263	0.0071178439338051335	
0.11220184543019636	0.004388432430792485	0.005099497533570099	0.005501336281373553	0.005903533245754508	0.009871556249379429	
0.12589254117941676	0.008735995683315323	0.009395830162195924	0.00963995809312454	0.01008478541735028	0.011547937719679316	
0.14125375446227548	0.01650678435710633	0.017139872857719785	0.01748429414891725	0.017848862774893677	0.01871441098782898	
0.15848931924611143	0.03010832826074761	0.030915545067549448	0.03120891208548909	0.031546641990245795	0.03285087077292595	
0.1778279410038923	0.05108521249100518	0.05161861788919199	0.05188586241155411	0.052198496327514075	0.05270341113005744	
0.19952623149688797	0.08596215148719265	0.08638343934684274	0.08655482592948606	0.08686179993846088	0.08758532336298941	
0.223872113856834	0.13290566636078255	0.13348774772479954	0.1337752680001921	0.13400534389003044	0.13486132531929843	
0.25118864315095807	0.22154633434762147	0.22256579944094254	0.2227984972681794	0.22307125072836323	0.22393190541174784	
0.2818382931264455	0.3500845366916085	0.35151636477765213	0.35182440123704656	0.35227013245221006	0.3537321616231863	
0.31622776601683794	0.48839064328918086	0.4888706172141625	0.48906756871553136	0.489291354863184	0.4900877366204194	
0.35481338923357547	0.704136476556372	0.7046826698065807	0.7050795755010205	0.7054363786930046	0.7062684753643677	
0.3981071705534973	0.9329222111241801	0.9332583890497352	0.9334624054980917	0.9336459000939974	0.9341379444475874	
0.44668359215096326	1.2067051780553606	1.2071049022606248	1.2072833629245954	1.2074411223399828	1.2078369145248682	
0.5011872336272725	1.5055870790050894	1.5061730521554222	1.5063672774525856	1.5065341270460977	1.5069861613778972	
0.5623413251903491	1.8096003768272875	1.8100733535580442	1.810230769193276	1.810343854620265	1.8107135730234898	
0.6309573444801934	2.126530035604967	2.1267345493195404	2.126821977166328	2.1269925257901807	2.127290872224595	
0.707945784384138	2.3908639912619662	2.3910668889838314	2.3911738467122037	2.391255385082572	2.391587199479414	
0.7943282347242817	2.6233465068720556	2.623637805367523	2.623698798815882	2.6237726196269175	2.623930110098905	
0.8912509381337459	2.807960165923125	2.8081199972040993	2.8081930115274885	2.8082310977964555	2.8083541901600215	
1.0	2.9436058423438545	2.943711286203178	2.9437642654597873	2.9437979486154573	2.943986468288379	


==> data/fig_sample_rate_vanderpol_lsopinf_points9.dat <==
dt	F0	F25	F50	F75	F100	
0.01	0.0006708061858291921	0.0015674728485830709	0.002216257253688965	0.002908901936348944	0.0058712702968134745	
0.011220184543019636	0.0006641609798061013	0.001545063867881152	0.0020670110116051093	0.0028008722024328147	0.007771191767985106	
0.012589254117941675	0.0008149201914234151	0.0016620843607125834	0.0022340123576088267	0.003173508229253238	0.007144573957475022	
0.01412537544622754	0.0004489187260671452	0.0015472235868181992	0.0021567190831698092	0.0028895698946992694	0.005934874908054836	
0.015848931924611134	0.0006934994801318052	0.0015127041092938844	0.0022058709439545343	0.0032032247876221435	0.006769738030226931	
0.01778279410038923	0.0007424880057547934	0.00133833260648153	0.0021032245886921028	0.002939193016950163	0.006752643828910497	
0.0199526231496888	0.0005601403210965466	0.001644130701421115	0.0020277847350983237	0.0031051488900066403	0.004792885685182683	
0.0223872113856834	0.0005733093566740509	0.0015861498990349383	0.0022241218782516987	0.0029941667140844343	0.006178141553225511	
0.025118864315095794	0.0005496250554372221	0.0015444828435267552	0.0021820960248999204	0.002853492768436189	0.006023088984755982	
0.028183829312644536	0.000689936368717268	0.0015791949670264584	0.002156031582179232	0.0030135525955756835	0.006472836021260793	
0.03162277660168379	0.0006141419308724243	0.001517805434680124	0.002239695618723377	0.0031545314449252645	0.007574205207598188	
0.03548133892335755	0.0006369796679597852	0.0013573176441768937	0.002018097302860541	0.0032315219141637198	0.004995061497641204	
0.039810717055349734	0.0005833039596179231	0.0012145356231155193	0.002017107440867829	0.0029511063534922487	0.005273929950275761	
0.0446683592150963	0.0005204879649539876	0.0013000268069460045	0.0019168116041536657	0.0028154020841572045	0.006058962781763926	
0.05011872336272725	0.000504711210580568	0.0014570028193812237	0.0023830350897804204	0.003929833082534369	0.006487793733865307	
0.05623413251903491	0.0004076993730457366	0.0012233619597630412	0.001955655834323185	0.0028814793253852332	0.0047989592359877105	
0.06309573444801933	0.0005089899901402886	0.0015343303312867198	0.0021646954819679472	0.0029198621297170813	0.005634353716517863	
0.0707945784384138	0.000583724902037426	0.001329533599527619	0.0021658344584099716	0.0027878814812042916	0.006047577695161885	
0.07943282347242814	0.0005323587387214588	0.0015665880879512423	0.002111770235056995	0.0031858594531161775	0.006671643267716816	
0.08912509381337459	0.0006716513443975275	0.0016551920640194373	0.0022629557452497175	0.003262112692331476	0.005602702004248963	
0.1	0.0009044285361349294	0.0017842958398155398	0.0022185868533604555	0.002925547435502244	0.006791111224109226	
0.11220184543019636	0.0014607165552677718	0.0020807510452978883	0.0025953387740666693	0.0034076164904225407	0.008064843889760656	
0.12589254117941676	0.0029356028649673723	0.0036649338005908796	0.00401689118016882	0.004432478162524223	0.006992826383279366	
0.14125375446227548	0.006784991997356277	0.007513786656849476	0.007886255282929074	0.008269939259280636	0.01028227493837849	
0.15848931924611143	0.013844300049488676	0.014637036690346286	0.014929658043653999	0.01525165397295234	0.016803362566853726	
0.1778279410038923	0.029024559055211473	0.03009628425776564	0.030540665031548175	0.03107176898786078	0.0325104895077091	
0.19952623149688797	0.05253780972449385	0.05296868111933554	0.05314362452654029	0.0534380682416942	0.054206409312268486	
0.223872113856834	0.08762940444390233	0.08832189298486812	0.08856036492805944	0.0888077253810403	0.08962017539088432	
0.25118864315095807	0.1619314801657125	0.16298149375522877	0.16323489131962748	0.16351371087167227	0.16441080501408595	
0.2818382931264455	0.2846748843659132	0.2863726803665826	0.28673899098591615	0.2872241468199809	0.28929859258433055	
0.31622776601683794	0.4053359814774915	0.40584170527752444	0.4060401974138632	0.4062852691485526	0.407092758529061	
0.35481338923357547	0.6096504370471709	0.6102822684688654	0.610741197318625	0.6111649317001062	0.6120486667244216	
0.3981071705534973	0.8296236340684768	0.8300530853575001	0.8302920210226237	0.8304921673965169	0.8310281374870162	
0.44668359215096326	1.1105239582202449	1.1109708706521615	1.1111324789455856	1.111299814416888	1.1117178874968994	
0.5011872336272725	1.4136738128489157	1.4142570024009808	1.4144712910097583	1.4146070811986182	1.415068853049944	
0.5623413251903491	1.7344459844251372	1.7349787731520643	1.7351377897450675	1.7352621262700487	1.735672327183008	
0.6309573444801934	2.064586331054831	2.064817088279339	2.0649059510818883	2.065086722745949	2.065414236579438	
0.707945784384138	2.3428432572191737	2.343080767771276	2.343194161832572	2.3432748787445625	2.3436322340487914	
0.7943282347242817	2.589162438295341	2.589475496094037	2.589544000326238	2.58962783752169	2.589794333599326	
0.8912509381337459	2.7851514140202136	2.7853298982987154	2.7854062196030824	2.785446615638414	2.785592912858023	
1.0	2.914176768484262	2.9143089854280673	2.9143653097073696	2.9144121587934855	2.9146285721710345	


==> data/fig_sho.dat <==
t	x1	x2	y1	y2	z1	z2	
0.0	1.0	0.0	2.764052345967664	-1.5329210534301279	1.0511954865293496	0.03855306720917693	
0.01	0.9999500004166657	-0.009999833334166682	1.400107208783889	-1.721969997428388	1.051405925319852	0.027937315859654272	
0.02	0.9998000066665776	-0.01999866669333308	1.9785379907723168	0.026136392262351846	1.0515103402986223	0.017319649890923758	
0.03	0.9995500337489888	-0.029995500202495678	3.2404432329504465	-0.9883699804290571	1.0515087181005947	0.006702209635857353	
0.04	0.9992001066609842	-0.03998933418663426	2.8667580968109516	-0.12080094713037523	1.0514011006152237	-0.003915002817922784	
0.05	0.9987502603949769	-0.049979169270678504	0.021472380518565926	-0.7538382052611251	1.0511874755401658	-0.014529850232578445	
0.06	0.9982005399352126	-0.059964006479444706	1.948288957460802	-0.8307483071860099	1.050867926370213	-0.02514232805214111	
0.07	0.9975510002532775	-0.06994284733753264	0.8461937919555795	-0.5507881882102618	1.0504424419859095	-0.0357503030128424	
0.08	0.996801706302605	-0.07991469396917227	0.8935828545090472	0.6236708606742161	1.0499111473338325	-0.046353768144321496	
0.09	0.995952733011978	-0.08987854919801058	1.4065512349503502	0.8392665985706804	1.0492740325918317	-0.05695059497018566	
0.1	0.9950041652780222	-0.09983341664682799	1.1390477364389002	0.2713391360022112	1.0485312640007867	-0.06754077415756084	
0.11	0.9939560987711186	-0.10977830116199548	2.4482296057340935	-1.0996008507091146	1.0476828331212515	-0.07812218281993716	
0.12	0.9928086413799321	-0.11971220951995908	1.7538463665269255	0.5239190659333793	1.0467289473364714	-0.08869480931505296	
0.13	0.9915619065765023	-0.12963414788513655	1.1132369230693309	0.5592625187227958	1.0456695996618128	-0.09925653715200207	
0.14	0.9902160175316783	-0.1395431235128982	1.434079250277104	0.13510408009954636	1.044505038464374	-0.10980735244838023	
0.15	0.9887711076543059	-0.14943814506833092	1.3224454350285728	-0.7530585810874215	1.0432352582854358	-0.12034514589317442	
0.16	0.9872273205432633	-0.15931822271348592	2.4813063937008693	0.5495413526536543	1.0418605482853132	-0.1308699014248962	
0.17	0.9855848099404143	-0.16918236819513216	0.7804265461746134	0.2536362064815293	1.0403809046138284	-0.14137951770960613	
0.18	0.9838437396844341	-0.17902959493299136	1.2969114413353355	-3.295886186532117	1.0387966570154163	-0.15187397657628857	
0.19	0.9820042836654689	-0.18885891810842964	0.1279085443637441	0.45559311530261265	1.037107803339527	-0.16235118544543187	
0.2	0.9800666257805868	-0.19866935475358183	-1.572923190053492	-2.1124120256150887	1.035314713677912	-0.17281112409237995	
0.21	0.9780309598899763	-0.2084599238408834	1.631649555330337	0.4551016527504981	1.0334173876683388	-0.18325170951877923	
0.22	0.9758974897738535	-0.2182296463729862	1.8403336886333592	-0.3723020447978215	1.0314162355114667	-0.19367291945891238	
0.23	0.9736664290900336	-0.2279775454730326	0.2315014086835917	0.9656341352761655	1.0293112586862645	-0.20407268132004325	
0.24	0.971338001332127	-0.23770264647526473	3.2410926253197347	-0.33586385768119525	1.0271029072820914	-0.21445097082909137	
0.25	0.9689124397883164	-0.2474039770159437	-0.48545323481044833	-1.1340182370720562	1.0247911846878854	-0.22480572659594672	
0.26	0.9663899875006743	-0.25708056712455357	1.0121485048021204	-0.40443423170739723	1.0223765805903848	-0.2351369223903643	
0.27	0.9637708972249789	-0.2667314493152672	0.7765870471991453	0.7930748456185073	1.0198591004044657	-0.24544250880530807	
0.28	0.9610554313909859	-0.27635565867864886	2.4938346457494434	-0.2501090408170615	1.0172392730863886	-0.25572245773010516	
0.29	0.9582438620631153	-0.2859522329735677	2.4276026319634	-0.4002873928459445	1.0145171061737468	-0.2659747324966316	
0.3	0.9553364709015103	-0.29552021271930046	1.1102838965984265	0.44803330278903647	1.0116931675820688	-0.27619930317939495	
0.31	0.9523335491234285	-0.3050586412877961	1.330496068725602	-0.09469927465798317	1.008767467054286	-0.28639414661384194	
0.32	0.9492353974649205	-0.31456656499607966	0.06144964983480772	-0.32049397082931147	1.005740611152289	-0.2965592311388795	
0.33	0.9460423261427573	-0.32404303319877037	-1.0347541420811697	1.042017035204561	1.0026126118795409	-0.3066925478296814	
0.34	0.9427546548165625	-0.3334870983806893	0.5948425054904098	1.2216269336783785	0.99938411413132	-0.31679406337663296	
0.35000000000000003	0.9393727125511084	-0.342897816249532	1.0957216816550885	0.2704284100791692	0.9960551322286458	-0.3268617838380455	
0.36	0.9358968377787338	-0.35227424582858274	2.1661875185064545	-0.6382333973137557	0.9926263490514324	-0.33689567432734446	
0.37	0.9323273782618421	-0.3616154495494444	2.1347072270462535	1.1352955439713828	0.9890977813147099	-0.34689375661665744	
0.38	0.9286646910554383	-0.37092049334476	0.541337873647486	0.812199063986947	0.9854701495237171	-0.35685599433183074	
0.39	0.9249091424696608	-0.3801884467409025	0.6226063918943252	0.3387087187873891	0.9817434728529658	-0.36678042569132374	
0.4	0.92106110803227	-0.3894183829506062	-0.12749185703482258	-1.605494963696467	0.9779185090679597	-0.3766670129019798	
0.41000000000000003	0.917120972451048	-0.39860937896551774	-0.5028969647279272	-0.2579374756575568	0.9739952798475243	-0.3865138113503333	
0.42	0.9130891295760699	-0.40776051564864024	-0.7931810610489427	-1.1514326903495133	0.9699745798464726	-0.39632078190753317	
0.43	0.9089659823618054	-0.4168708778266472	2.859741377593595	-0.5758831293810065	0.9658564332983565	-0.4060859978527644	
0.44	0.9047519428290058	-0.4259395543820416	0.39509976107735234	-0.1858826250853229	0.9616416713537221	-0.41580941879015626	
0.45	0.9004474320263389	-0.4349656383451346	0.46237313041515254	-0.33480623025451106	0.9573303208393719	-0.42548913660339394	
0.46	0.8960528799917254	-0.4439482269858213	-0.35674248005820075	-0.9191233328150699	0.9529232490320301	-0.4351251097144187	
0.47000000000000003	0.8915687257133392	-0.45288642190512757	1.6690590815452493	0.8200673270147831	0.9484204853694934	-0.444715449300161	
0.48	0.8869954170902272	-0.4617793291265036	-0.7269024304677243	-2.1579105959580467	0.9438229328465253	-0.4542601126923743	
0.49	0.8823334108925068	-0.47062605918684114	0.6695931306785381	0.2595574719427733	0.9391306235460967	-0.46375723105330896	
0.5	0.8775831727211013	-0.47942572722718735	-0.017883388472574313	-2.336908998821725	0.9343444957744979	-0.47320676069001744	
0.51	0.872745176966969	-0.4881774530831334	1.259647674826231	-0.1055793163596705	0.9294645842752675	-0.4826068534621944	
0.52	0.8678199067697858	-0.49688036137485186	0.3570147692009128	-1.3837846876587274	0.9244918622401396	-0.49195746470501434	
0.53	0.8628078539760387	-0.5055335815967588	-0.31782433014637346	0.3727701761357717	0.9194263671037403	-0.5012567676778461	
0.54	0.857709519096489	-0.514136248206776	0.829527290757834	-0.4276837241991825	0.9142691064964977	-0.5105047168057815	
0.55	0.8525254112629621	-0.5226875007151689	1.2808572817933799	-0.2749811222483446	0.9090201205796808	-0.519699507427961	
0.56	0.8472560481844242	-0.5311864837729366	0.9137732705675922	-1.5494658093397882	0.9036804509402254	-0.5288410931329882	
0.5700000000000001	0.8419019561023027	-0.5396323472597266	1.144373853842084	-1.1942024822573105	0.898250140518861	-0.5379276919976066	
0.58	0.8364636697450074	-0.5480242463712542	0.20214157606404382	-0.3408068529603009	0.8927302643708994	-0.546959256861843	
0.59	0.8309417322816135	-0.5563613417061984	0.4682005662944754	0.02720858520310554	0.8871208682518453	-0.5559340291855983	
0.6	0.8253366952746629	-0.5646427993525516	0.15287624749871187	2.3644534424113095	0.8814230601913386	-0.5648519611543044	
0.61	0.8196491186320414	-0.5728677909733971	0.4600959570915001	-0.3500094678699104	0.8756368887887099	-0.5737113182304646	
0.62	0.8138795705578907	-0.5810354938920935	0.0007332885134366807	0.3950020314768322	0.8697634945425196	-0.5825120520537768	
0.63	0.8080286275025154	-0.5891450911768359	-0.9182539748291615	-2.1460790236860965	0.8638029289264002	-0.5912524526747629	
0.64	0.8020968741112379	-0.5971957717245747	0.9795230163649907	-1.9270876330586377	0.8577563643906057	-0.5999324713207657	
0.65	0.796084903172166	-0.6051867303442653	0.3943039669639041	-0.9606815049527173	0.8516238553129197	-0.6085504232058475	
0.66	0.789993315562826	-0.6131171678394224	-0.8402050314032186	-1.8105448634779888	0.8454066055499617	-0.6171062592700126	
0.67	0.7838227201956229	-0.6209862910899588	1.246604975721397	0.8654129623764257	0.8391046724314252	-0.6255983204728065	
0.68	0.7775737339620835	-0.6287933131332802	-0.12972463042115867	-1.039012005913609	0.8327192906699725	-0.6340265575605869	
0.6900000000000001	0.7712469816758423	-0.6365374532446133	0.8231923774719813	0.7456444351485252	0.8262505205567076	-0.6423893378369012	
0.7000000000000001	0.7648430960143277	-0.6442179370165427	1.4939336581918645	0.8425645370690881	0.8196996271318377	-0.6506866119271729	
0.71	0.7583627174591077	-0.6518339964377318	0.8873456282165183	-0.6090542765541649	0.8130666736487304	-0.6589167740780647	
0.72	0.7518064942348495	-0.6593848699708037	1.8912071787781501	-0.15758511616316473	0.8063529549188312	-0.6670797748774189	
0.73	0.745175082246858	-0.6668698026293567	-0.4896507381067946	-0.7229692759702596	0.7995585371827987	-0.6751740360711449	
0.74	0.7384691450171446	-0.6742880460540902	1.1408107861946934	-0.13585104569955153	0.7926847444355796	-0.6831995083280519	
0.75	0.7316893536189877	-0.6816388585880183	0.04687926267867448	-0.19829700680744655	0.7857316459421595	-0.6911546414249877	
0.76	0.7248363866099439	-0.6889215053507437	-0.1459607625719379	-0.8125711312427744	0.7787005942663889	-0.6990393862269554	
0.77	0.7179109299632661	-0.6961352583117689	0.13906126519885065	-0.1911652768489286	0.771591661738049	-0.706852221064254	
0.78	0.7109136769976876	-0.7032793963628212	0.39936114487031493	1.0204168793044406	0.7644062288805238	-0.7145930971071219	
0.79	0.70384532830553	-0.7103532053891652	0.7600106705352755	0.002663024321772456	0.7571443711014626	-0.7222605217626086	
0.8	0.6967065916790942	-0.7173559783398793	-0.46844324910426227	-0.39155636469925376	0.7498074962807387	-0.729854446613111	
0.81	0.6894981820352912	-0.7242870152970712	1.5903246689894783	-0.5995174942538588	0.7423956829118984	-0.7373734086353254	
0.8200000000000001	0.6822208213384715	-0.7311456235440091	1.1478832610689313	-1.7438187473126003	0.7349103656242044	-0.744817359944831	
0.8300000000000001	0.6748752385214121	-0.7379311176321428	-0.8613684477558117	-1.7652279947076053	0.7273516259832916	-0.7521848675774866	
0.84	0.6674621694044175	-0.7446428194469903	2.1557143632000173	-0.4212862879667317	0.7197209247677931	-0.7594758842874867	
0.85	0.6599823566124952	-0.751280058272867	2.5558715326430783	-2.120671182320024	0.7120183466139789	-0.7666890076569094	
0.86	0.6524365494905608	-0.7578421708564308	1.8312161206502116	-1.524169769820014	0.7042453777931255	-0.7738241911895639	
0.87	0.644825504016636	-0.7643285014690194	0.46490066820428505	0.5171828388951137	0.6964021060407191	-0.7808800634616454	
0.88	0.6371499827129892	-0.7707384019677577	-0.43360263879755334	1.1434912950950564	0.6884900424760612	-0.7878565788588032	
0.89	0.6294107545551881	-0.7770712318554058	1.6838624814863248	-2.4430273086531242	0.6805092779271263	-0.7947523973994668	
0.9	0.6216085948790115	-0.7833263583389287	0.21843164790583192	0.8433232039626533	0.6724613477102399	-0.8015674744518654	
0.91	0.6137442852851869	-0.7895031563867588	1.8361893556676143	-1.0009414472323155	0.6643463457284983	-0.8083005019036679	
0.92	0.6058186135419061	-0.7956010087847297	0.8140935916187664	-0.8106060958160946	0.6561658308667364	-0.8149514362600621	
0.93	0.5978323734850819	-0.8016193061906547	1.5744714099687946	-0.9150309368333887	0.6479199000650812	-0.8215190016568896	
0.9400000000000001	0.5897863649163	-0.8075574471875265	0.9461527620907019	0.27298667983796066	0.6396101351393785	-0.8280031558745494	
0.9500000000000001	0.5816813934984266	-0.8134148383353151	1.2882545616903749	-2.4210914173784923	0.6312366360331666	-0.8344026557006147	
0.96	0.5735182706488295	-0.8191908942213356	0.58401829136965	-0.3630272828662022	0.6228010068390988	-0.8407174603066545	
0.97	0.5652978134301716	-0.8248850375091656	2.351168307336007	-1.7697552348971766	0.6143033504751657	-0.8469463595113034	
0.98	0.5570208444387309	-0.8304966989860847	0.6839329371423508	-0.25970816960451093	0.6057452926460208	-0.8530893140199483	
0.99	0.5486881916902127	-0.8360253176090138	0.9506775551349143	0.7067710206840381	0.5971269392062843	-0.8591451470363487	
1.0	0.5403006885030053	-0.8414703405489269	2.4234513855592597	-0.841887666961547	0.5884499368174209	-0.8651138209328345	
1.01	0.53185917337884	-0.8468312232337156	-0.8158998877636063	-0.4726761372629131	0.5797143942216894	-0.8709941926577317	
1.02	0.5233644898808145	-0.852107429389476	-0.7471205086049191	-0.4425556511517847	0.570921978356298	-0.8767862263499593	
1.03	0.5148174865087365	-0.8572984310801984	1.4842141946667478	-1.6568919307506884	0.5620728008430419	-0.8824888130784454	
1.04	0.5062190165717464	-0.8624037087458323	-0.6669043885424135	0.6492356411384861	0.5531685481731976	-0.888101918847699	
1.05	0.49756993805817656	-0.8674227512387043	2.441191123707469	0.8390454960222846	0.5442093348188923	-0.8936244691873048	
1.06	0.4888711135026059	-0.8723550558582627	0.07525213274285858	-0.17057168374123366	0.5351968661543638	-0.8990564320931235	
1.07	0.48012340985006907	-0.877200128384125	-0.2673314015906887	-0.8039146963764795	0.5261312594274551	-0.9043967678639795	
1.08	0.47132769831737553	-0.8819574831074046	2.39426972479776	-1.3438512984616893	0.5170142382357461	-0.9096454465958579	
1.09	0.4624848542514989	-0.8866266428602912	1.9429996456859233	-1.5131168660093788	0.5078459225333561	-0.9148014636806402	
1.1	0.45359575698499577	-0.8912071390438601	2.3211547174115656	0.8196294435027955	0.4986280534307889	-0.9198647914166938	
1.11	0.44466128968840823	-0.8956985116540874	1.3507059479637935	0.5187165310749362	0.4893607535687032	-0.9248344605932327	
1.12	0.4356823392196134	-0.9001003093060456	-0.4255433458350891	-0.963761798095595	0.48004578084360167	-0.9297104458227403	
1.1300000000000001	0.426659795970073	-0.9044120892562552	2.3367247490691065	-2.484342618927379	0.47068326054447895	-0.9344918135600668	
1.1400000000000001	0.4175945537079456	-0.9086334174231674	0.14959118275656524	-3.7406452873321543	0.4612749666361185	-0.9391785408403743	
1.1500000000000001	0.4084875098714792	-0.9127638686391276	1.2109439056678744	-1.9961905289034072	0.45182102698545507	-0.9437697300621074	
1.16	0.39933959977847844	-0.9168030432668755	1.3465915675522264	-1.0474234392619948	0.4423232309419671	-0.9482653607854309	
1.17	0.3901517567554893	-0.920750544604208	0.2351416636646551	0.4799384898387934	0.43278170886619344	-0.9526645716233807	
1.18	0.38092489916315425	-0.9246059751945467	0.9950042695092345	-1.5762621842523274	0.42319826478360284	-0.9569673447452998	
1.19	0.3716599493499261	-0.9283689472910961	1.2938666209164529	-0.42355349095059436	0.4135730314946742	-0.9611728552305401	
1.2	0.3623578335511739	-0.9320390828474273	0.7387833647068034	0.37114187880100513	0.40390782695988686	-0.9652810879393269	
1.21	0.3530194817883488	-0.9356160135095284	-0.7463813087958457	-0.8070796966534802	0.3942027863716131	-0.9692912546747663	
1.22	0.3436458277682102	-0.9390993806092701	0.6418840019742662	-1.0815472493981115	0.38445974089327617	-0.9732033430711662	
1.23	0.3342378087821116	-0.9424888351592321	1.660623705469142	-2.25125234939784	0.3746788280501577	-0.9770166018656109	
1.24	0.32479636560534775	-0.9457840378488384	-0.36977149412601773	-2.1482593460532713	0.36486189145730485	-0.9807310215733609	
1.25	0.31532244239656143	-0.948984659041748	0.16568790206889067	-0.5328850246259247	0.3550090709229532	-0.9843458880595543	
1.26	0.3058169865972115	-0.9520903787744481	-0.12933656512442593	-1.1529979119753748	0.3451222217847839	-0.9878611948237275	
1.27	0.2962809488311015	-0.9551008867559967	2.1455446773104434	-0.8325695691026952	0.3352014860467483	-0.991276265046557	
1.28	0.2867152828039692	-0.9580158823688617	0.9590100398164046	-1.0052935980651088	0.3252487300402019	-0.9945910952900655	
1.29	0.27712094520313724	-0.9608350746708034	0.6845827814442477	-0.29669102531215297	0.31526409788402193	-0.9978050462349021	
1.3	0.2674988955972251	-0.9635581823977479	-0.5024171788480913	-1.748245593827193	0.3052494661815411	-1.000918117590742	
1.31	0.25785009633592215	-0.966184933967597	0.7970992876277394	-1.301765577550764	0.2952049810796008	-1.003929707701661	
1.32	0.24817551244982244	-0.9687150674849238	-0.4261571482075536	0.9274671611482203	0.28513252871320616	-1.0068398195017463	
1.33	0.23847611155032067	-0.9711483307464986	0.27030666982467183	-1.7709344691322695	0.2750322571718511	-1.0096478891576124	
1.34	0.2287528637295706	-0.9734844812475941	-0.40709321464931036	-1.2550599120476962	0.26490606139171546	-1.012353922913713	
1.35	0.21900674146050456	-0.9757232861890154	0.8954400364070043	-1.5651099881675847	0.25475409131308907	-1.0149573948624808	
1.36	0.20923871949691542	-0.9778645224848029	0.7858295361118564	-0.5330831600775527	0.24457824993565802	-1.017458314674242	
1.37	0.19944977477360057	-0.9799079767705545	-0.008848980804394307	0.042484345671514934	0.23437868895911582	-1.0198561944663418	
1.3800000000000001	0.18964088630656822	-0.981853445412314	0.5856475989682135	-1.4800650639984236	0.2241573187086885	-1.0221510474251418	
1.3900000000000001	0.17981303509330596	-0.9837007345159731	-0.9132484736371999	-1.4151150756206583	0.21391429255946506	-1.0243424237861827	
1.4000000000000001	0.16996720401311208	-0.9854496599371341	-1.3212903886924934	-1.2644312652401644	0.20365152740239187	-1.0264303403253696	
1.41	0.16010437772748942	-0.9871000472913795	0.5994960789920263	-0.45726626381642177	0.1933691782180773	-1.0284143854955883	
1.42	0.15022554258060145	-0.988651731964896	0.31689903795313046	-1.7280470344750913	0.18306916769779147	-1.0302945797349867	
1.43	0.14033168649979283	-0.9901045591254006	0.7753631233918992	-1.3660645250966597	0.17275165233743797	-1.0320705497854223	
1.44	0.13042379889617162	-0.9914583837333147	2.5135685737601134	-3.36365225524633	0.16241855989251444	-1.0337423198130857	
1.45	0.12050287056525466	-0.9927130705531328	1.0649823575556685	-2.374458080048118	0.15207004827552742	-1.0353095549182683	
1.46	0.1105698935876776	-0.9938684941649352	-0.8022523318564809	-1.1063122501842233	0.14170804954981456	-1.0367722830536854	
1.47	0.10062586122996703	-0.9949245389759884	1.21764214932582	-0.09706036577286703	0.13133272297278528	-1.0381302077387657	
1.48	0.09067176784537662	-0.9958810992323834	-1.2252356426661446	-0.700805315930521	0.12094600414995445	-1.0393833607748404	
1.49	0.08070860877478758	-0.9967380790306561	-0.3808759960399214	-2.0955065356979556	0.11054805357626123	-1.0405314841230289	
1.5	0.07073738024767201	-0.9974953923293391	0.002495774923040775	-2.397751600457281	0.10014080967722093	-1.041574613497832	
1.51	0.0607590792831213	-0.9981529629603902	1.7741018009324878	-0.8234728700622215	0.08972443406268782	-1.042512529316196	
1.52	0.05077470359093733	-0.9987107246404451	-0.6939801184575025	-2.651514366893289	0.07930086723882922	-1.0433452712794944	
1.53	0.04078525147278955	-0.9991686209818423	-0.7856532871862248	0.06675819773504654	0.06887027182822673	-1.0440726582601336	
1.54	0.03079172172343514	-0.999526605503366	-0.06766080270199716	-0.9356304138531878	0.05843458968648873	-1.0446947339898986	
1.55	0.02079511353200414	-0.9997846416406535	-0.6426831728301032	-2.6071048008747115	0.0479939843271397	-1.0452113558099283	
1.56	0.0107964263833496	-0.9999427027562166	1.1374323484898565	-1.9658965615980861	0.037550398208368724	-1.045622571511141	
1.57	0.0007966599594619872	-1.0000007721490203	-1.0791348484039613	-1.724312091380143	0.027103995645882957	-1.0459282768831168	
1.58	-0.009203185959051174	-0.9999588430635697	-1.1566718383701535	-1.7731513532870085	0.016656718934531016	-1.0461285238461229	
1.59	-0.019202111591420545	-0.99981691869845	-0.4570221563358546	-2.4897499269199423	0.006208733117503946	-1.0462232465802068	
1.6	-0.029199117255105544	-0.9995750122142647	-0.5272315679474104	-1.87423753420311	-0.004238020446939001	-1.0462125011927528	
1.61	-0.03919320346411875	-0.9992331467409239	1.890338850352867	-1.68363470288135	-0.01468337608396788	-1.0460962601895742	
1.62	-0.04918337102728526	-0.9987913553842255	0.9002374358984755	-1.7100771109946638	-0.025125394113261524	-1.0458745839280597	
1.6300000000000001	-0.05916862114643695	-0.9982496812316779	0.028382620238753944	0.12970694370170266	-0.03556390834415654	-1.0455474831552696	
1.6400000000000001	-0.06914795551453978	-0.997608177357511	-1.2945834743447078	-0.8927803745302964	-0.04599698149610031	-1.045115022531601	
1.6500000000000001	-0.0791203764137568	-0.9968669068268223	0.7652425999877903	-1.9901241242643746	-0.05642444698121022	-1.0445772509619344	
1.6600000000000001	-0.08908488681344368	-0.9960259426988063	-1.0893002342030085	-1.3306475486529283	-0.06684437065871068	-1.0439342374405605	
1.67	-0.09904049046807883	-0.9950853680290116	-1.6438115872456904	-1.8746424653403957	-0.07725658566423654	-1.0431860689349677	
1.68	-0.10898619201512794	-0.9940452758705755	1.0790436003371737	-1.2940519348823325	-0.08765916170825767	-1.0423328188264245	
1.69	-0.1189209970728402	-0.9929057692743816	0.19802161485200942	-0.11739661613299834	-0.0980519317778684	-1.0413746120142273	
1.7	-0.12884391233797987	-0.9916669612880875	0.7920149114428391	-0.7393961806759621	-0.10843297017836623	-1.0403115263182197	
1.71	-0.1387539456834902	-0.9903289749539698	0.179973707259531	1.2952722065740967	-0.11880210983140671	-1.0391437244333568	
1.72	-0.1486501062560912	-0.9888919433055334	0.7081805056466	-0.6129645175380533	-0.12915743038906227	-1.0378712886498334	
1.73	-0.15853140457380965	-0.9873560093628326	-0.8095569978739565	-1.9009505193399396	-0.13949876480797624	-1.0364944193262329	
1.74	-0.16839685262344284	-0.9857213261264491	-1.2026396944079076	-0.17598059531200172	-0.14982419882525166	-1.0350132032363675	
1.75	-0.1782454639579545	-0.9839880565700768	0.5033490543236725	0.09594316057245889	-0.16013356553139915	-1.0334278782562025	
1.76	-0.18807625379380355	-0.9821563736316581	-0.9914859179676446	0.11201061781228572	-0.1704249574865817	-1.0317385356889528	
1.77	-0.1978882391082064	-0.9802264602030191	-0.887438016858407	-2.0744674132381107	-0.18069820803187378	-1.0299454507321733	
1.78	-0.20768043873632935	-0.9781985091179519	-0.6632129422536726	-1.1258359236327895	-0.19095141725071985	-1.0280487192567425	
1.79	-0.2174518734684161	-0.9760727231386898	-0.19997271444335937	0.15573923368976283	-0.201184418867723	-1.0260486535824993	
1.8	-0.22720156614684495	-0.9738493149407219	-0.581195477400329	-2.658578273814663	-0.211395321199632	-1.023945354198688	
1.81	-0.23692854176311928	-0.9715285070958968	-1.611879835181138	-1.4709452681179351	-0.2215839584715196	-1.0217391703311096	
1.82	-0.24663182755478985	-0.9691105320537581	-0.8902502303876804	-2.3960482174807494	-0.23174844793963956	-1.019430207097476	
1.83	-0.2563104531023087	-0.9665956321210637	-2.4797136053267352	-1.899165862018077	-0.24188862444723852	-1.0170188504416695	
1.84	-0.2659634504258138	-0.963984059439431	0.35926800060137365	-1.976441212183237	-0.2520026149058162	-1.0145052101105465	
1.85	-0.27558985408184744	-0.961276075961059	-1.877647509688595	0.2892937565823759	-0.26209025487819326	-1.0118897085464658	
1.86	-0.28518870126000284	-0.9584719534224715	-1.3895720406884533	-1.193009988331222	-0.2721496816587064	-1.009172460139744	
1.87	-0.29475903187950414	-0.9555719733162304	-0.24259395261852973	-1.818927554658013	-0.2821807316108691	-1.0063539235945542	
1.8800000000000001	-0.3042998886857178	-0.9525764268605643	-1.043862885077031	-1.988182158245059	-0.29218155313825606	-1.0034342179417333	
1.8900000000000001	-0.3138103173465927	-0.9494856149668611	1.229204278060143	-0.8078184500953308	-0.3021519835149858	-1.0004138379024055	
1.9000000000000001	-0.3232893665490335	-0.94629984820497	-1.616146276272482	-0.9574354755456371	-0.31209018293475926	-0.9972929071643568	
1.9100000000000001	-0.33273608809520283	-0.9430194467662618	-0.0656852187460199	0.4010549279071651	-0.32199598972047955	-0.9940719561934818	
1.92	-0.3421495369987547	-0.9396447404243922	-0.3814323552262503	-0.4396280445670896	-0.33186757650915166	-0.9907511133384032	
1.93	-0.3515287715809998	-0.9361760684937164	-1.5196222693221972	-2.367973846558754	-0.341704782828435	-0.9873309445331325	
1.94	-0.36087285356699716	-0.932613779785303	0.16240380696475654	-1.5615944873765715	-0.35150579441321766	-0.9838115827825946	
1.95	-0.3701808481815806	-0.9289582325604921	-0.5417271794038288	0.14111427951048494	-0.36127045211935227	-0.9801936291934479	
1.96	-0.37945182424531154	-0.9252097944819458	0.3923387269683558	-1.5462924921833232	-0.3709969554658928	-0.9764772214483106	
1.97	-0.3886848542703645	-0.9213688425621372	0.43481929969336697	0.8132033323615718	-0.38068514673745374	-0.9726629955060839	
1.98	-0.3978790145563399	-0.917435763109227	1.76535693472435	-2.0157251944339736	-0.390333239917747	-0.9687510937149313	
1.99	-0.40703338528600785	-0.9134109516702719	0.9294945641503841	-0.34079759862948167	-0.39994107883101515	-0.9647421865879734	
2.0	-0.41614705062098145	-0.9092948129717138	-0.7853288885634251	-1.7705103663703552	-0.409506892592908	-0.9606364211050127	
2.0100000000000002	-0.4252190987973189	-0.9050877608570962	-0.6645982763732453	-1.4146828938034535	-0.4190305266737264	-0.9564345020310486	
2.02	-0.4342486222210541	-0.9007902182219545	0.6654109736660591	0.19779143000919208	-0.4285102259789035	-0.9521365809474129	
2.0300000000000002	-0.4432347175636595	-0.8964026169458268	0.2120290131589383	-1.0234697797843437	-0.43794583775438173	-0.9477433965373321	
2.04	-0.45217648585743253	-0.8919253978213347	0.18795504024015952	-0.07847315270722766	-0.44733562333885374	-0.9432551049774653	
2.05	-0.4610730325908172	-0.8873590104802768	-2.0780290769016516	-0.4140684155654773	-0.45667943186179466	-0.9386724784886104	
2.06	-0.4699234678036489	-0.8827039133166861	-0.4942495922025845	-0.1288382297543853	-0.4659755417409922	-0.9339956778553387	
2.07	-0.4787269061823295	-0.8779605734067963	-1.2167578153880183	-1.7661487844923096	-0.4752238040997315	-0.9292255084452783	
2.08	-0.48748246715493393	-0.873129466425863	-0.2075578681116957	-1.0947038646298637	-0.484422515086964	-0.924362135648875	
2.09	-0.49618927498623944	-0.8682110765617896	-0.5943396646291974	-0.4439584584609194	-0.49357152791721065	-0.9194063975803566	
2.1	-0.5048464588726883	-0.8632058964255018	0.40533244921990363	-1.712278769119162	-0.502669157105864	-0.9143584642408578	
2.11	-0.5134531530372738	-0.8581144269580211	-0.19623493784597174	0.7713856162743075	-0.5117152580687222	-0.9092192060793378	
2.12	-0.5220084968243596	-0.8529371773341792	0.2643194652846166	-1.6301652194893137	-0.5207081643089783	-0.903988797686115	
2.13	-0.5305116347944201	-0.8476746648629283	-0.9969307315303632	-1.1476782418007234	-0.5296477335542	-0.8986681414518365	
2.14	-0.5389617168187153	-0.8423274148841837	-1.4834079727369658	-1.8488864796784212	-0.5385323189082221	-0.8932574165057947	
2.15	-0.5473578981738869	-0.8368959606621572	-0.9574075913764354	-2.9802040259008455	-0.5473617805204651	-0.8877575567835	
2.16	-0.5556993396364875	-0.8313808432751176	-0.5727197534979281	0.9655376792998104	-0.5561344916996402	-0.8821687459179692	
2.17	-0.563985207577432	-0.825782611501534	-0.18483347202235018	-1.0301215484045811	-0.5648503151382247	-0.8764919489539624	
2.18	-0.5722146740563795	-0.8201018217025425	1.6870942766344728	-1.2680166601180827	-0.5735076449306726	-0.8707273540267944	
2.19	-0.5803869169160395	-0.8143390377006885	-0.6226440685766822	-1.0130540993714872	-0.5821063464342223	-0.8648759567984704	
2.2	-0.5885011198764092	-0.808494830654886	-1.5444461203691862	0.6113691415415496	-0.5906448351088107	-0.8589379499104705	
2.21	-0.5965564726289309	-0.8025697789315472	-0.9425382483283173	-1.7676763869959644	-0.5991229790768303	-0.8529143591766192	
2.22	-0.6045521709305822	-0.7965644679718231	-1.0681481455766764	-0.11699660220674069	-0.6075392157492334	-0.8468053817197662	
2.23	-0.612487416697889	-0.7904794901549081	-0.1310059429244268	-1.2142677387043845	-0.6158934161363792	-0.8406120730127637	
2.24	-0.6203614181008666	-0.7843154446573495	-2.1611584325454913	-1.3809863001956593	-0.6241840401447103	-0.8343346346594409	
2.25	-0.6281733896568843	-0.7780729373083151	-0.5649113954565526	-0.21101472478813266	-0.6324109618028025	-0.8279741512834108	
2.2600000000000002	-0.6359225523244608	-0.7717525804407602	-0.4794160143590852	0.2164879933019367	-0.6405726640389396	-0.8215308289487456	
2.27	-0.6436081335969793	-0.7653549927384461	-0.4114270973967036	-1.2792579430183615	-0.6486690240489992	-0.8150057809397666	
2.2800000000000002	-0.6512293675963342	-0.7588807990787515	-1.248545436561697	-1.5277299587535613	-0.6566985482948708	-0.8083992177335225	
2.29	-0.6587854907806133	-0.7523306723398442	-0.8967072205166203	-1.9214264196618713	-0.6646611172684079	-0.8017122807697248	
2.3000000000000003	-0.6662757413179153	-0.7457053162030126	-2.090336650300447	0.35779845052536297	-0.6725552614825666	-0.7949451849079068	
2.31	-0.6736993679853119	-0.7390053920036971	-1.167019251347506	-1.314261386809815	-0.6803808648561818	-0.7880990992274675	
2.32	-0.6810556266466171	-0.7322315685330558	-1.2239171026633349	-2.581362295808507	-0.6881364824526852	-0.7811742429349648	
2.33	-0.6883437802632898	-0.7253845222252984	-0.2722937340018643	0.6845676161708478	-0.6958220017548237	-0.7741718122045321	
2.34	-0.6955630989317447	-0.7184649370640754	-1.8517455307536574	-2.0883244390170175	-0.7034360028626215	-0.7670920305563735	
2.35	-0.7027128599218627	-0.7114735044894855	0.07848524178813066	0.06798702676957591	-0.7109783769532134	-0.7599361207471901	
2.36	-0.7097923477166452	-0.7044109233056849	0.7846921967747236	-0.5209822766381602	-0.7184477296372495	-0.7527043105161909	
2.37	-0.716800854052976	-0.6972778995890689	-2.7867858790665085	-0.40936246737379056	-0.7258439559299803	-0.7453978487084404	
2.38	-0.7237376779634319	-0.6900751465970127	-0.29747894718533097	-1.2744504219083348	-0.7331656874126424	-0.7380169671945129	
2.39	-0.730602125819106	-0.6828033846771393	-0.05369409078886045	-0.31721192445250324	-0.7404128230451569	-0.7305629403764995	
2.4	-0.7373935113733865	-0.6754633411771028	-1.3748305369256155	-2.3432432340613403	-0.7475840208867457	-0.723036004189127	
2.41	-0.7441111558066527	-0.6680557503548551	-1.1413829701354503	-0.08001800161504224	-0.7546791839270837	-0.7154374580474769	
2.42	-0.7507543877718321	-0.6605813532893837	-0.8836349653587877	0.8964286882427764	-0.7616969971624149	-0.7077675418692381	
2.43	-0.7573225434407804	-0.6530408977918889	-1.0551134228425088	0.2309862996344373	-0.7686373677396607	-0.700027579547244	
2.44	-0.763814966551428	-0.6454351383173882	-1.0728279355985502	-2.6649752237041096	-0.7754990080320604	-0.692217814894345	
2.45	-0.7702310084556553	-0.6377648358767152	-2.446234814785632	-1.6219738381495634	-0.7822818294555509	-0.6843395957085087	
2.46	-0.7765700281678396	-0.6300307579489035	0.37576153661528044	-0.8178256799237105	-0.7889845721966541	-0.6763931696261646	
2.47	-0.7828313924140364	-0.622233678393919	0.29678719962278466	-0.13529637345398632	-0.7956071520467898	-0.668379907794986	
2.48	-0.7890144756817378	-0.6143743773657342	-1.6023787348859406	-0.7210270510259593	-0.8021483374502534	-0.6603000615866825	
2.49	-0.7951186602701709	-0.606453641225707	-2.261542988072685	-1.0996680283362048	-0.8086080486569901	-0.6521550249112755	
2.5	-0.8011433363410789	-0.5984722624562566	-0.28007845988832036	-0.0031719547639638135	-0.8149850827842184	-0.6439450527972072	
2.5100000000000002	-0.8070879019699481	-0.5904310395748009	-1.382875871783014	0.5737207266501654	-0.8212793646612477	-0.6356715613271218	
2.52	-0.8129517631976213	-0.5823307770479462	-0.6709985998768416	-0.8146247842345435	-0.827489720482599	-0.6273348091134646	
2.5300000000000002	-0.818734334082265	-0.5741722852058947	-1.1380627512273602	0.15475758217934465	-0.8336160797427218	-0.6189362338009615	
2.54	-0.8244350367516278	-0.5659563801570598	-0.13289628568144118	-3.1450071253465346	-0.8396572981186523	-0.6104760975007268	
2.5500000000000003	-0.8300533014555563	-0.5576838837028559	-0.1353041577995504	-1.495193269811585	-0.8456133098646964	-0.6019558588257283	
2.56	-0.8355885666187111	-0.5493556232526511	-1.5611859450822954	-0.8706145603106605	-0.8514830005250983	-0.5933757832778862	
2.57	-0.8410402788934418	-0.5409724317388517	-2.2244042342884973	-1.0295386524934775	-0.8572663092082488	-0.5847373498563689	
2.58	-0.8464078932127724	-0.5325351475321023	-2.4293462905478544	-0.19973693012764754	-0.8629621516872414	-0.5760408273460105	
2.59	-0.8516908728434459	-0.5240446143565796	-0.24131149373624072	0.4897059331416811	-0.8685704720343673	-0.5672877145090616	
2.6	-0.8568886894389889	-0.515501681205351	-2.045747947223018	-0.008832655176962523	-0.8740902166009294	-0.558478283332076	
2.61	-0.8620008230927391	-0.5069072022557873	-1.3688171773914266	-1.1291326740108432	-0.8795213345306514	-0.5496140517058054	
2.62	-0.8670267623907991	-0.4982620367849947	-1.4633408008413071	-2.0210301272891806	-0.8848628030658969	-0.5406952947232818	
2.63	-0.8719660044648583	-0.4895670490852565	-0.9245333007344045	0.0673970714936305	-0.8901145765450518	-0.5317235487707669	
2.64	-0.8768180550448454	-0.48082310837945125	-2.8130978608913524	-2.3189998480494634	-0.8952756634136513	-0.5226990919560293	
2.65	-0.8815824285113572	-0.4720310887364355	-0.6928038317175286	0.18100619466999301	-0.9003460233067623	-0.5136234785311106	
2.66	-0.8862586479478207	-0.4631918689863587	-0.3623676241136151	-0.651640951116427	-0.9053246961733682	-0.5044969894916885	
2.67	-0.8908462451923392	-0.45430633263590026	-0.8024241581476779	-1.630141320574129	-0.9102116470636618	-0.4953211963464215	
2.68	-0.8953447608891762	-0.4453753677833929	-1.206230932587648	-0.15811805531660011	-0.9150059477081487	-0.4860963828453928	
2.69	-0.8997537445398283	-0.43639986703382505	-0.8023535782710448	-0.43927596969282606	-0.919707568666457	-0.4768241371165645	
2.7	-0.9040727545536424	-0.42738072741368527	-0.5050264089135122	-0.4639780203299322	-0.9243156137415505	-0.467504745569875	
2.71	-0.9083013582979279	-0.4183188502856418	-3.680894114724578	-0.5025421468130359	-0.9288300590942298	-0.45813981228166084	
2.72	-0.9124391321475165	-0.40921514126302005	1.0434731761031777	0.010308967163121463	-0.9332500408703309	-0.4487296262221528	
2.73	-0.9164856615337242	-0.40007051012407097	-0.5263923388457978	0.5243635118344385	-0.9375755409058096	-0.43927580675579914	
2.74	-0.9204405409926676	-0.39088587072599346	-1.5728491233796875	0.1057293277578581	-0.9418057279939002	-0.4297786453059089	
2.75	-0.9243033742128846	-0.3816621409187032	-1.3152567494004856	0.6304710489036064	-0.945940589675834	-0.42023977585754346	
2.7600000000000002	-0.9280737740822174	-0.3724002424583128	-0.4343319967330289	-0.4165399613061191	-0.9499793276656743	-0.41065949217373066	
2.77	-0.9317513627339051	-0.3631011009203128	-1.0478553017682717	1.2553582233116618	-0.9539219352955929	-0.40103944219684223	
2.7800000000000002	-0.9353357715918437	-0.35376564561242	-2.966020239373338	0.21734417651740262	-0.9577676474317341	-0.3913799219075257	
2.79	-0.9388266414149609	-0.3443948094870841	1.1256662199443586	-0.8880888391698609	-0.9615164632690878	-0.381682592547741	
2.8000000000000003	-0.9422236223406646	-0.33498952905361595	-1.0527642795731371	-1.428884585788021	-0.9651676510475903	-0.3719477521802762	
2.81	-0.9455263739273114	-0.32555074428993097	0.07464633778848828	-0.11975394055585101	-0.9687212159302473	-0.36217707467896937	
2.82	-0.9487345651956536	-0.3160793985538705	-1.6407844129800448	-1.6226009214764714	-0.9721764596911309	-0.3523708600731514	
2.83	-0.9518478746692141	-0.30657643849409094	0.5845291795765837	-1.2799524060508394	-0.9755333935729377	-0.3425307941941629	
2.84	-0.954865990413541	-0.29704281396049415	-0.6685223015212615	-0.0579557335868949	-0.9787913530544792	-0.33265717889800783	
2.85	-0.9577886100743005	-0.28747947791417283	-0.34894477559884973	-0.895366924196127	-0.9819503555558498	-0.32275171131006913	
2.86	-0.9606154409141517	-0.27788738633685917	-2.0058688070611064	-1.2112036265637816	-0.985009770413392	-0.31281469498410064	
2.87	-0.9633461998483663	-0.2682674981398416	0.24779908983433452	-0.3027425442282398	-0.9879696213129125	-0.30284783764507855	
2.88	-0.965980613479136	-0.25862077507234227	-0.2761624489443476	-0.18594287596855238	-0.9908293116019306	-0.2928514444262807	
2.89	-0.9685184181285298	-0.24894818162931753	0.3333278114364686	-0.45478220684805515	-0.9935888713212754	-0.2828272329699217	
2.9	-0.9709593598700448	-0.23925068495867563	-1.5990469195116237	-0.6167976040179641	-0.9962477379576257	-0.27277550984973975	
2.91	-0.9733031945587115	-0.22952925476787356	-1.4543303130194993	0.6251134739445751	-0.9988059479854815	-0.2626980019404775	
2.92	-0.9755496878597009	-0.219784863229886	1.328367009824241	0.12264248805694161	-1.0012629731567166	-0.25259501712424115	
2.93	-0.9776986152753877	-0.21001848488851016	-2.037714437996935	-0.43344459708320615	-1.003618856458167	-0.2424682908256277	
2.94	-0.9797497621708235	-0.20023109656299942	-1.1156994628491443	2.264090836952366	-1.0058731040358462	-0.2323181320861913	
2.95	-0.9817029237975716	-0.1904236772519874	0.15518843880512367	0.0034080596764256843	-1.008025765412466	-0.22214628419743593	
2.96	-0.983557905315855	-0.1805972080366972	-0.8858329376009993	0.9514079256406326	-1.0100763812818554	-0.21195305723575714	
2.97	-0.9853145218149746	-0.17075267198339728	-0.402360842061681	-0.7317336751151537	-1.0120250077424917	-0.20174020163531986	
2.98	-0.9869725983319444	-0.16089105404509885	-1.3864216275948196	-1.5238320012531084	-1.0138712201241145	-0.19150802840019865	
2.99	-0.9885319698683019	-0.1510133409624551	-0.6184760820207832	-0.9427698566059195	-1.015615081169234	-0.18125829439141825	
3.0	-0.9899924814050429	-0.14112052116385754	-2.2965193331403597	-0.40913030456196947	-1.0172562009156902	-0.1709913114131301	
3.0100000000000002	-0.9913539879156348	-0.13121358466469146	0.6667766917025533	-0.6278217943942085	-1.0187946488134707	-0.16070884206146802	
3.02	-0.9926163543770612	-0.1212935229657437	-1.110780399505631	1.21509265935705	-1.0202300696624176	-0.15041119879160977	
3.0300000000000002	-0.9937794557788513	-0.11136132895072515	-1.6739576597757018	-0.23140245104683316	-1.0215625396951036	-0.14010014923856096	
3.04	-0.9948431771300439	-0.10141799678290209	-0.32846009509812957	0.3600508806582378	-1.0227917384934688	-0.12977600637293688	
3.0500000000000003	-0.9958074134640428	-0.091464521800798	-1.456527200852596	-0.13794567783368833	-1.023917749140707	-0.11944054215561291	
3.06	-0.9966720698413132	-0.08150190041296002	-2.330930541244067	-0.5150562331461276	-1.0249402860454098	-0.10909406994409912	
3.0700000000000003	-0.9974370613498738	-0.07153112999175226	-2.344154567147429	-0.033535116538237264	-1.0258594391671243	-0.09873836532063475	
3.08	-0.998102313103536	-0.06155320876616921	-0.3043291604134035	1.6524982610045627	-1.0266749577794032	-0.08837374188417162	
3.09	-0.9986677602378435	-0.0515691357136322	-1.1582411983841103	-0.8195177274504473	-1.0273869387600985	-0.07800197814861169	
3.1	-0.9991333479036661	-0.04157991045076037	-1.1328349075721054	0.7254105401087908	-1.027995166266622	-0.06762338780383555	
3.11	-0.999499031258398	-0.031586533123086014	0.07824477471786473	-1.057593784748868	-1.0284997441123964	-0.057239751582534054	
3.12	-0.9997647754547162	-0.02159000429369229	-2.12659058421146	-0.48121644656313123	-1.028900491353155	-0.04685138314444554	
3.13	-0.9999305556268494	-0.011591324830758198	-1.7306083084916741	-0.008008118876174551	-1.029197518773401	-0.036460064720798484	
3.14	-0.9999963568743115	-0.0015914957939771046	-1.384876166055587	0.3247835939330136	-1.0293906802946162	-0.02606610980894054	
3.15	-0.9999621742430528	0.008408481680157842	-0.9056105849259788	1.4915371096539718	-1.0294800937274704	-0.01567130143911888	
3.16	-0.9998280127039791	0.018407606494241002	-1.041999463994558	-0.03167503497029441	-1.0294656478202795	-0.00527595278952617	
3.17	-0.9995938871287959	0.028404877707018383	-1.2864810795187036	-0.8152107288289081	-1.0293474674390075	0.005118152994964093	
3.18	-0.9992598222631253	0.03839929465166825	-1.0608862243587727	0.688441267702438	-1.029125476113951	0.01551070322697242	
3.19	-0.998825852696853	0.04838985705530252	-1.1061311289880276	-0.31577995186045343	-1.0287998057927301	0.025899915320090193	
3.2	-0.998292022831655	0.058375565159728526	-1.7178964113834478	0.2970571360915639	-1.0283704147350472	0.03628547723121295	
3.21	-0.9976583868456577	0.0683554198434767	-1.8106513753997349	-0.04786701969427515	-1.027837441988445	0.04666560763538636	
3.22	-0.9969250086551854	0.07832842274513163	-0.722408650931246	-1.865128428541691	-1.0272008804720167	0.057039995278413046	
3.23	-0.996091961873546	0.08829357638797253	-1.887007044869074	0.5965927619819457	-1.0264608763556378	0.0674068607889271	
3.24	-0.9951593297668084	0.09824988430596315	-2.1525145889576622	0.6816178911272619	-1.025617457137813	0.0777658938655328	
3.25	-0.9941272052065253	0.10819635117109383	-1.3064194563322187	1.0348011194796993	-1.0246707761120413	0.08811531774802932	
3.2600000000000002	-0.9929956906193527	0.11813198292211624	-1.1506627067831685	1.918594745382344	-1.0236208952735715	0.09845482327599471	
3.27	-0.9917648979335196	0.12805578689467612	1.2649585993646897	-1.0670479865687996	-1.0224679750502517	0.10878263696771413	
3.2800000000000002	-0.9904349485221012	0.13796677195288165	-1.695135224378335	0.6544742162346411	-1.021212111819551	0.1190984509662144	
3.29	-0.9890059731430465	0.147863948622314	-0.045745248173551745	0.5571589452632694	-1.0198534731613622	0.1294004957595266	
3.3000000000000003	-0.9874781118759155	0.15774632922451792	-0.24028977767128368	-0.2613356635833042	-1.0183921896845862	0.1396884649258578	
3.31	-0.9858515140552769	0.16761292801297833	-2.174796469259013	0.5647191644627572	-1.0168284361636624	0.14996059361800868	
3.3200000000000003	-0.9841263382007199	0.1774627613106211	-0.21087336079812025	0.6771097164225871	-1.0151623772787528	0.16021657701238787	
3.33	-0.9823027519434329	0.18729484764884308	-2.166183392136751	-1.031388982328354	-1.0133941949995948	0.17045465558270878	
3.34	-0.9803809319493004	0.19710820790811112	-3.6395531699460415	0.4433309691845433	-1.0115240879516811	0.18067452628074532	
3.35	-0.9783610638384744	0.20690186546013656	-0.3720415394790937	-0.711082440544479	-1.009552245266047	0.19087443556776928	
3.36	-0.9762433421013688	0.21667484631165623	-2.732133925539088	-0.43518165361893424	-1.0074788993698855	0.20105408231912547	
3.37	-0.9740279700110315	0.22642617924984199	-0.5230935082051167	-1.548318635938808	-1.005304246565155	0.21121171966510557	
3.38	-0.9717151595318485	0.2361548959893527	-1.655726057269065	-0.23720602951312608	-1.0030285528665082	0.2213470485577614	
3.39	-0.9693051312245298	0.24586003132106404	0.6902456649653423	0.04228935984758708	-1.0006520217761798	0.23145832946039066	
3.4	-0.9667981197872649	0.2555406199287244	0.10171127952874415	0.8053974872251153	-0.9981749526785701	0.24154526555797387	
3.41	-0.964194422230063	0.26519566646580794	-1.4175802260814507	0.2660955931369151	-0.9955975562891963	0.251606125307467	
3.42	-0.9614943101252263	0.274824196258404	-1.6493319211539088	-1.2674639545412747	-0.99292016513736	0.261640614293415	
3.43	-0.9586980514500644	0.28442524529699487	-2.172775454544185	1.1465733021812623	-0.9901429971425484	0.271647009614821	
3.44	-0.9558059241969169	0.29399785253999106	-1.3967285564895082	0.17541122898989875	-0.9872664177749343	0.28162501942780055	
3.45	-0.9528182163054608	0.3035410599883316	-1.23317371148997	0.791911650417989	-0.9842906521308891	0.29157293009109275	
3.46	-0.9497352255961059	0.3130539127608831	-1.3144287699877912	1.2789900312205842	-0.981216098403641	0.3014904525339583	
3.47	-0.9465572597044325	0.32253545917062015	-0.7898534044320685	1.745140208139655	-0.978042988832941	0.3113758829874136	
3.48	-0.9432846360166379	0.33198475080153866	-0.3647631382877595	2.293211740166554	-0.974771754101287	0.32122893533363933	
3.49	-0.9399176816059447	0.3414008425862855	-0.5902632246127707	0.26916208391461754	-0.971402633564704	0.3310479163018287	
3.5	-0.9364567331699355	0.3507827928844567	-1.7006006570763785	0.6619072389781102	-0.967936090145153	0.340832542900042	
3.5100000000000002	-0.9329021369687709	0.3601296635615453	-2.370693610770349	-0.7182314272552345	-0.9643723702784114	0.35058113298639776	
3.52	-0.9292542487642517	0.3694405200684939	0.43527759933821963	1.431040690103755	-0.960711968865743	0.3602934068488302	
3.5300000000000002	-0.9255134337596835	0.3787144315218316	-1.614962618309621	-0.806173013049938	-0.9569551393901445	0.369967694105078	
3.54	-0.9216800665405066	0.38795047078434935	-1.5739736664755257	-1.4173012178460718	-0.9531024084723748	0.37960371847585694	
3.5500000000000003	-0.9177545310156449	0.39714771454629594	-1.4389438433167556	1.2275337198866878	-0.9491540365696037	0.38919982197789127	
3.56	-0.9137372203595414	0.40630524340704677	-2.75680677051619	-0.11539128154076861	-0.9451105817646506	0.39875573191339914	
3.5700000000000003	-0.9096285369548321	0.4154221419572275	-1.3876025409953188	1.193029423299468	-0.9409723114371945	0.4082698032952267	
3.58	-0.9054288923356244	0.42449749886124616	-1.385084706343572	0.8325721482074149	-0.9367398148307416	0.4177417672064782	
3.59	-0.9011387071313335	0.43353040694021405	-0.28078040878782096	-1.1964722440834947	-0.9324133662143801	0.4271699922270199	
3.6	-0.8967584110110427	0.4425199632552128	-0.19830126190370667	-2.2771594010674017	-0.9279935856710434	0.4365542134092332	
3.61	-0.8922884426283437	0.4514652691908789	-0.8885175535420744	-0.6451364779018403	-0.9234807543149687	0.445892813489073	
3.62	-0.8877292495666145	0.4603654305392768	0.04411912454768918	0.47685691752014137	-0.9188755227436437	0.45518553164972414	
3.63	-0.8830812882847011	0.4692195575840187	-0.5431163044834391	-0.7525567771107532	-0.9141781788599839	0.46443076535810984	
3.64	-0.878345024062955	0.4780267651846106	-0.8940271356655097	-0.17473468416410232	-0.9093894034579801	0.4736282581117903	
3.65	-0.8735209309495926	0.4867861728609788	-0.7125927626513696	-0.9721545577363466	-0.9045094911551098	0.4827764226905875	
3.66	-0.8686094917073308	0.49549690487815756	-1.05926298528873	0.665374864675082	-0.8995391526103063	0.49187500706036386	
3.67	-0.8636111977602645	0.5041580903310923	-1.2584607117937148	0.5949840173674175	-0.8944786890913863	0.5009224398937647	
3.68	-0.8585265491409371	0.5127688632295389	-1.1262600860349035	0.031376239181905574	-0.8893288407686939	0.5099184737795442	
3.69	-0.8533560544375743	0.5213283625830136	-1.981367385907581	1.9183936638967563	-0.884089915494192	0.5188615538589693	
3.7	-0.8481002307414303	0.5298357324857731	-0.5676585254251343	2.0275507598053366	-0.8787626825898364	0.527751437507594	
3.71	-0.8427596035942144	0.53829012220178	-1.835883214523795	1.1035573247382309	-0.8733474564140078	0.5365865868758813	
3.72	-0.8373347069355519	0.5466906862496346	0.0042965571380845224	-1.25308049521711	-0.8678450350825331	0.5453667643100127	
3.73	-0.8318260830504436	0.555036584487426	-1.0812846632113924	-0.5496535627181834	-0.8622557393637934	0.5540904495111528	
3.74	-0.8262342825166775	0.5633269821974838	-0.7767393008665868	0.9704573132807319	-0.8565803958095447	0.5627574099633701	
3.75	-0.8205598641521612	0.5715610501709859	-0.32672308787120485	-0.056996530073603835	-0.8508193314935316	0.5713661434382127	
3.7600000000000002	-0.8148033949621233	0.5797379647923993	-0.1714889298991954	0.09264653308057574	-0.844973401030549	0.5799164227299709	
3.77	-0.8089654500861561	0.587856908123713	-2.379588858719609	1.486824302711773	-0.8390429377092808	0.5884067642228511	
3.7800000000000002	-0.8030466127450463	0.5959170679884405	-1.009950288909018	1.106791889880858	-0.8330288238059903	0.5968369461692475	
3.79	-0.797047474187366	0.6039176380553453	0.08313143789341626	1.918072071869294	-0.8269313987273619	0.6052055040863663	
3.8000000000000003	-0.7909686336357714	0.611857817921874	-2.4890744530680258	0.18264852127539666	-0.8207515720246019	0.6135122218570163	
3.81	-0.7848106982329807	0.6197368131972474	-0.3975302228379173	1.9949622336441446	-0.8144896891142093	0.6217556546326831	
3.8200000000000003	-0.7785742829873792	0.6275538355851912	-3.0341385123895686	0.07342258850070549	-0.8081466863907918	0.6299355920996823	
3.83	-0.772260010718223	0.6353081029662624	-1.7947668543538264	2.1347995931050257	-0.8017229152150965	0.6380506095234971	
3.84	-0.7658685120003896	0.6429988394797488	-0.7272379601602015	0.7488334830965274	-0.7952193383621136	0.6461005025805096	
3.85	-0.7594004251086431	0.6506252756051003	-2.416115527430597	-0.20988447150450773	-0.7886363130673429	0.6540838671131013	
3.86	-0.7528563959613728	0.6581866482428644	-1.7383671336455233	-0.9730328594106685	-0.7819748280359634	0.6620005049745525	
3.87	-0.7462370780637573	0.6656822007950943	-2.218072085527344	0.36420988593340115	-0.775235246260498	0.6698490330520285	
3.88	-0.7395431324503268	0.6731111832451915	0.9085917997572328	0.4168784852497526	-0.7684185819533408	0.677629259532575	
3.89	-0.7327752276268686	0.680472852237157	-0.5685474721395347	1.538134762359609	-0.7615252037388092	0.6853398228150586	
3.9	-0.7259340395116496	0.6877664711542124	-0.1586437616589802	0.5771759683460052	-0.7545561509038249	0.6929805375869295	
3.91	-0.7190202513759018	0.6949913101967647	-0.9416953518910562	0.26255933161832007	-0.7475117975568613	0.7005500642151626	
3.92	-0.7120345537835439	0.702146646459674	-1.065466302540743	1.7791841194072104	-0.7403932076252709	0.7080482240501054	
3.93	-0.7049776445300857	0.7092317640088015	-2.3214518331811185	0.48440520273865006	-0.733200760569649	0.7154736998731468	
3.94	-0.6978502285806871	0.716245953956796	-0.9896875913285499	0.14000413772989284	-0.7259355444979186	0.7228263198407291	
3.95	-0.69065301800732	0.723188514538093	-1.4521452298189432	1.2977974318306658	-0.7185979440922561	0.7301047896139142	
3.96	-0.6833867319250024	0.730058751183088	0.1745371923673339	0.2402305323358212	-0.7111890711797074	0.7373089442860511	
3.97	-0.6760520964270571	0.7368559765914595	0.4650497702305163	1.3956581182829724	-0.70370931552045	0.7444375128336848	
3.98	-0.6686498445193609	0.7435795108045978	0.7979288710548167	0.14666239902140343	-0.6961598121920336	0.751490337443854	
3.99	-0.6611807160535363	0.7502286812771206	0.19137122340769563	0.5272694983067412	-0.6885409558886126	0.7584661708199248	
4.0	-0.6536454576590548	0.7568028229474282	-1.2522993945820409	0.9089797985356945	-0.6808539044529367	0.7653648624000177	
4.01	-0.6460448226742022	0.7633012783072796	-1.7619418086345966	0.3891749580429737	-0.6730990573743318	0.7721851890171683	
4.0200000000000005	-0.6383795710758704	0.7697233974703475	0.12828361056921567	0.7562719281129577	-0.6652775947636488	0.7789270075038321	
4.03	-0.6306504694081405	0.7760685382397203	-0.2743576519358516	1.5915405074797804	-0.6573899207735029	0.7855891192343032	
4.04	-0.6228582907095996	0.7823360661743272	-2.3913967413866306	1.1929378574943748	-0.6494372372835913	0.7921713885631682	
4.05	-0.6150038144393732	0.7885253546542416	-0.2595220216956042	1.269495204688865	-0.6414199529498404	0.7986726418054507	
4.0600000000000005	-0.6070878264018157	0.7946357849448387	0.20743199608605056	0.15920534632557148	-0.6333392909109753	0.8050927509758015	
4.07	-0.5991111186698302	0.8006667462597702	-0.5401855294882003	1.653496514534138	-0.6251956642037949	0.8114305677107169	
4.08	-0.5910744895067641	0.8066176358227297	-0.7761281605161057	1.4761799763318124	-0.6169903166845704	0.8176859718209077	
4.09	-0.5829787432868554	0.8124878589279675	-1.390627230903211	1.8169070511895922	-0.6087236656236688	0.8238578406254113	
4.1	-0.5748246904141792	0.8182768289995279	-2.021359389977567	0.09191099681342574	-0.6003969750769054	0.829946061874362	
4.11	-0.5666131472400548	0.8239839676491775	0.23368480209997267	0.6515253709677205	-0.5920106663917998	0.8359495389260446	
4.12	-0.5583449359788819	0.8296087047329842	-0.8674593807505907	1.4631426071933846	-0.5835660232943854	0.841868167603806	
4.13	-0.5500208846223476	0.8351504784065282	-0.7834875461660402	0.22633536098939688	-0.5750634710639521	0.8477008776426819	
4.14	-0.5416418268519849	0.8406087351786956	1.1910793600671483	0.6144862654147394	-0.5665043125364193	0.8534475730683485	
4.15	-0.5332086019500275	0.845982929964036	0.1512925049091629	2.771788667423563	-0.5578889767803131	0.859107210343806	
4.16	-0.5247220547085287	0.8512725261336411	-0.15389705342742666	2.803033538401455	-0.5492187852016553	0.8646797018017631	
4.17	-0.5161830353366947	0.8564769955645234	-0.3741212301494591	2.0964175453918834	-0.5404941704766398	0.8701640309639516	
4.18	-0.507592399366405	0.8615958186874486	1.0124024613993678	1.800180954937217	-0.5317164720476779	0.8755601186001325	
4.19	-0.4989510075558675	0.8666284845332004	1.220638299860327	-0.1526226649719291	-0.5228861260298482	0.8808669756061018	
4.2	-0.49025972579137833	0.871574490777238	0.43924538568814975	1.3841367222033605	-0.514004489354363	0.8860845312958728	
4.21	-0.48151942498713207	0.8764333437827205	0.10070516641079219	0.5173167487168353	-0.5050720013953575	0.8912118242569161	
4.22	-0.47273098098306	0.8812045586418578	-2.5673340521892047	-0.17736733896350998	-0.4960900360145167	0.8962487924355116	
4.23	-0.4638952744406396	0.8858876592155607	-0.340173360207133	0.3768818206242407	-0.4870590356793907	0.9011945024318202	
4.24	-0.45501319073664903	0.8904821781713562	-0.585120144930353	1.0061472522177028	-0.4779803906064202	0.906048900919183	
4.25	-0.44608561985481	0.8949876570195368	-0.3521323904692413	0.3476320827208703	-0.4688545462108562	0.9108110827926137	
4.26	-0.43711345627529585	0.8994036461475076	0.505932631047222	0.3486042204406674	-0.4596829084658054	0.9154810035594777	
4.2700000000000005	-0.42809759886205223	0.9037297048523025	-3.1677747660516085	1.6957712032752768	-0.450465925569013	0.9200577866884976	
4.28	-0.41903895074789876	0.9079654013712339	-0.9883510042180839	1.0520718864944658	-0.4412050186764391	0.9245413966129232	
4.29	-0.4099384192173585	0.9121103129106473	-0.14003406427659715	1.1455683925729652	-0.43190063856936695	0.9289309856344862	
4.3	-0.4007969155871922	0.9161640256727424	-0.8676424616399547	1.0280364225690408	-0.4225542210481419	0.9332265272202135	
4.3100000000000005	-0.39161535508458234	0.9201261348804348	-1.808521468210842	0.24442299150878388	-0.41316621926763053	0.9374272027461444	
4.32	-0.38239465672293704	0.9239962448002184	0.4865688301738583	-0.44657567316047	-0.4037380830893645	0.9415329948069772	
4.33	-0.373135743175261	0.9277739687630039	-0.09626383732913296	1.2383386791834823	-0.3942702678621508	0.9455431140948298	
4.34	-0.36383954064506896	0.9314589291828949	-1.3349441110895537	0.42442229705745105	-0.3847642369358324	0.9494575524158532	
4.3500000000000005	-0.3545069787347882	0.9350507575738699	-0.03968977421896441	-1.075731511012008	-0.37522044764228457	0.9532755499981309	
4.36	-0.3451389903116183	0.9385490945643399	0.4764467217381775	0.5459818365991874	-0.36564037623875245	0.9569971079600581	
4.37	-0.3357365113707992	0.9419535899095483	-0.3304438650714383	-0.1502643514310752	-0.35602448186210744	0.9606214962758436	
4.38	-0.3263004808962561	0.9452639025017787	0.4742643225347407	1.643914136809534	-0.34637425307157305	0.9641487254399991	
4.39	-0.31683184071857706	0.94847970037834	-0.23857166555691572	1.47010492761868	-0.33669015061481067	0.9675780953985771	
4.4	-0.30733153537027913	0.9516006607272954	-0.7025605180246335	1.448493805565765	-0.3269736747677114	0.9709096260782036	
4.41	-0.29780051193833323	0.9546264698909017	-1.457221028338246	0.2895848517322107	-0.3172252876830603	0.9741426476071522	
4.42	-0.2882397199138903	0.9575568233667309	-0.37417048688550303	1.6891084052288847	-0.3074465007599589	0.9772771894060879	
4.43	-0.2786501110391887	0.9603914258064337	-0.08435717299341702	1.2800412089405067	-0.29763777735885044	0.9803126119718529	
4.44	-0.26903263915158515	0.9631299910121199	0.6068001224357458	0.5532754525723005	-0.2878006394070763	0.9832489542708885	
4.45	-0.2593882600246836	0.9657722419303181	-0.3744957285119104	0.5124348097918012	-0.27793555126572667	0.9860856073550576	
4.46	-0.24971793120650332	0.9683179106434858	0.2076976750144875	1.861026063517186	-0.26804404478864796	0.9888226197923616	
4.47	-0.2400226118546671	0.9707667383590336	-1.2046346255883955	0.4971626813953755	-0.25812658513100184	0.9914594133434167	
4.48	-0.2303032625685525	0.9731184753958342	-1.0129324183960775	1.2767749489221125	-0.24818471347719848	0.9939960462321812	
4.49	-0.2205608452183777	0.9753728811681808	-0.3309501442452655	2.0093298679809646	-0.23821889556242037	0.9964319710897854	
4.5	-0.210796322771167	0.9775297241671663	-1.265424786756181	2.8868723497242748	-0.22823068130444588	0.9987672558297955	
4.51	-0.2010106632695472	0.9795887847346173	0.619237174055134	2.643461909172347	-0.21822053681286901	1.0010013840965655	
4.5200000000000005	-0.19120488760468757	0.9815498856626202	0.2719254417139195	1.88237264987165	-0.20819002011747695	1.003134433540568	
4.53	-0.18137999101337027	0.983412837887919	0.09771577337908316	-0.5224985136834681	-0.19813959751646598	1.005165918945933	
4.54	-0.17153695614040962	0.9851774525544994	0.16736716907553492	0.2961290231365281	-0.1880708345171659	1.007095927742203	
4.55	-0.16167676742224543	0.9868435511297279	1.859366794062552	0.4387563636571923	-0.1779841974112274	1.008924005966231	
4.5600000000000005	-0.15180041099028993	0.9884109653744919	-0.6206645989570856	2.641560797939813	-0.1678812585673858	1.010650250848419	
4.57	-0.1419088745740295	0.9898795373147526	-2.3433501600745874	0.29056159634266177	-0.15776248407087531	1.012274239789718	
4.58	-0.13200314740387828	0.9912491192144599	0.06729704949258691	1.3774154963128291	-0.14762945251141407	1.013796079847313	
4.59	-0.1220842201138123	0.9925195735497733	-0.1726877610754782	1.093386636807085	-0.13748262958065507	1.015215379894895	
4.6000000000000005	-0.11215308464378254	0.9936907729845436	-0.6296721271541859	0.05856356354699954	-0.1273235994824993	1.0165322568184898	
4.61	-0.10221073414192794	0.994762600346998	-1.0810405935006977	1.376586609966382	-0.11715282728249961	1.0177463510543776	
4.62	-0.09225816286658597	0.9957349486075825	-0.5314476846687339	1.394031034805075	-0.10697190218701959	1.0188577893425472	
4.63	-0.08229636608813037	0.9966077208579048	0.09904206312969091	-0.2591671608835967	-0.09678128842890481	1.0198662437291803	
4.64	-0.07232633999063345	0.9973808302907305	-0.5751430406331717	2.2202582773441404	-0.08658257959988516	1.0207718508455068	
4.65	-0.062349081573369436	0.9980542001809795	2.350104597970379	-1.088455828674208	-0.0763762388873632	1.0215743143961513	
4.66	-0.05236558855217449	0.9986277638676694	-1.0128699701853225	0.4078706109577074	-0.06616386364202145	1.022273780899762	
4.67	-0.042376859260661426	0.9991014647367583	-0.835494221968333	1.9710717586023339	-0.05594591581542175	1.0228699857922923	
4.68	-0.03238389255131882	0.9994752562048319	-2.3210039325658474	-0.19378257726920722	-0.045723995856598275	1.0233630854537992	
4.69	-0.022387687696491188	0.9997491017035848	0.22909672732504582	1.3500150212656148	-0.03549856431055208	1.0237528470905555	
4.7	-0.01238924428926233	0.9999229746650451	-2.0287958720890225	-0.2964374136103849	-0.025271224081892227	1.0240394369706647	
4.71	-0.0023895621442397708	0.9999968585074899	-0.5418441955187412	0.9069727140632666	-0.015042434120868293	1.0242226540495443	
4.72	0.00761035880173111	0.9999707466220003	-0.26806017575882585	-1.3138023665502	-0.004813799132719833	1.0243026745183637	
4.73	0.017609518588926065	0.9998446423596051	-0.6921184472579622	0.15727294064659703	0.0054142237061593395	1.0242793290522523	
4.74	0.027606917334151576	0.999618559018961	1.7664795947886625	-0.5433028881353292	0.015640028527884993	1.0241528037948229	
4.75	0.03760155533020801	0.9992925198345177	1.031995946645707	0.5975287777080172	0.02586316014184253	1.0239229610943488	
4.76	0.04759243314537731	0.9988665579651178	1.3667293094469528	0.5836351621434608	0.036082012120134815	1.0235899970701399	
4.7700000000000005	0.05757855172293752	0.9983407164829773	-0.824840266826981	0.3246765451738376	0.046296131496924284	1.0231538056974476	
4.78	0.06755891248068274	0.9977150483629987	1.1961529769952512	1.7956282449297443	0.05650391188217931	1.0226145930778408	
4.79	0.07753251741045031	0.9969896164723625	0.5735334637544125	0.11011001260092479	0.06670490276530988	1.021972284767959	
4.8	0.08749836917762727	0.996164493560346	0.8589043178544729	1.630551166749397	0.07689749838061126	1.0212270968337196	
4.8100000000000005	0.09745547122063719	0.995239762248319	1.1268943000034044	2.6245155322071807	0.08708125091596397	1.0203789863789723	
4.82	0.1074028278503874	0.9942155150198652	-0.8013604181086658	1.1332796653245478	0.09725455582760326	1.0194281793933344	
4.83	0.11733944434967708	0.993091854210975	-0.3069781766282244	0.13542164963557535	0.10741696822154878	1.0183746644777987	
4.84	0.1272643270725391	0.9918688920002616	0.9898603384009902	-0.2574696228612807	0.11756688539416661	1.017218677532296	
4.8500000000000005	0.13717648354351636	0.9905467503991469	-2.5184426094314163	0.2807616502796476	0.12770386556840715	1.0159602385667026	
4.86	0.14707492255685256	0.9891255612419665	1.6604030051300578	1.6937682819918574	0.13782630849396874	1.014599593365843	
4.87	0.15695865427559863	0.9876054661759418	0.7100907184831826	1.1431962011448393	0.14793377574914424	1.0131367932583428	
4.88	0.16682669033060615	0.9859866166509683	0.1211227296703713	1.922781832904957	0.15802467009301271	1.0115720938835078	
4.89	0.17667804391940983	0.9842691739091678	0.3971856996765831	1.7546000532363797	0.1680985567254853	1.0099055778009445	
4.9	0.18651172990498283	0.9824533089741541	-0.8434235534039938	1.12326396085239	0.17815384199577244	1.008137510454312	
4.91	0.19632676491434886	0.9805392026399599	-0.15361659967475588	1.4540274643064222	0.18819009493958846	1.0062680055333812	
4.92	0.20612216743705408	0.9785270454595731	1.3064065056574279	2.833773254880052	0.1982057261048019	1.0042973382421791	
4.93	0.2158969579234679	0.976417037733033	1.5139189302496892	2.3920732639077134	0.2082003085654284	1.002225653273484	
4.94	0.22565015888291645	0.9742093894950307	2.921874211446496	0.6714633725907775	0.21817225766837237	1.0000532355449838	
4.95	0.2353807949816269	0.9719043205019687	0.16145612870121176	1.9615837624378591	0.22812115074922357	0.9977802606301289	
4.96	0.24508789314048435	0.969502060218421	-0.4134650736645194	1.5553528660363565	0.23804540853735448	0.995407023106693	
4.97	0.25477048263257296	0.9670028478029475	-0.25946348330741587	2.103390925342687	0.2479446128655911	0.9929337292676789	
4.98	0.26442759518050407	0.9644069320932093	-0.7536142801068607	1.6360235041291191	0.2578171904098297	0.9903606833120067	
4.99	0.27405826505350833	0.9617145715903331	0.19620350911265758	-0.012452863452656948	0.2676627277208408	0.9876881220870232	
5.0	0.28366152916429543	0.9589260344424737	0.6663939591765635	-0.6607585309302269	0.27747965801070634	0.9849163593582347	
5.01	0.2932364271656522	0.9560415984275223	0.2589941466336983	1.5286686156326081	0.2872675727547625	0.9820456623614816	
5.0200000000000005	0.3027820015467815	0.9530615509349116	1.39912884721258	2.855679749304743	0.2970249122890169	0.9790763543537595	
5.03	0.31229729772935977	0.9499861889464636	0.07808149638482323	0.17432208100649293	0.3067512732284849	0.9760087327743097	
5.04	0.32178136416331626	0.9468158190162274	-0.02566928833524701	0.7587260809665771	0.31644510359948214	0.9728431303143501	
5.05	0.33123325242230484	0.9435507572492611	-0.2500352244380204	-0.09219696894595175	0.32610600538544043	0.9695798744399522	
5.0600000000000005	0.3406520172988704	0.9401913292793005	-1.2919825089356247	2.1180208339849607	0.3357324348605345	0.9662193071714571	
5.07	0.3500367168992887	0.9367378702452662	-1.2177310074091654	-1.3684289847982545	0.34532399959289045	0.9627617858207614	
5.08	0.3593864127380826	0.9331907247665558	-0.8197715178996052	-1.3304695762692527	0.3548791646750472	0.9592076616379599	
5.09	0.36870016983218257	0.9295502469170722	1.6701282414969434	1.3045701667372254	0.3643975434616422	0.9555573216044013	
5.1000000000000005	0.3779770567947396	0.9258168001979328	1.2732373296846695	0.8434731534065807	0.37387761043093004	0.9518111260778607	
5.11	0.38721614592856324	0.9219907575088143	1.762180212321553	0.4423677424350078	0.38331898492385963	0.9479694914915526	
5.12	0.3964165133191905	0.9180725011178725	-0.9357951412753113	0.6169777145944588	0.3927201513829716	0.9440327872420233	
5.13	0.4055772389275546	0.9140624226301944	-1.5630474508584657	1.451050337086556	0.4020807353271485	0.9400014589694822	
5.14	0.41469740668225796	0.9099609229547264	-0.24535891345182492	0.4961569339050613	0.4113992317324831	0.9358758850122311	
5.15	0.42377610457143045	0.9057684122696272	0.5995950578674585	-0.1911565594634863	0.42067527248019093	0.9316565399732286	
5.16	0.43281242473415915	0.9014853099859979	0.9315026996439866	-0.025877618086968424	0.42990736362839366	0.9273438110430833	
5.17	0.44180546355149086	0.8971120447099297	1.4897776195195438	1.7854509067067723	0.43909514363356955	0.9229382015251354	
5.18	0.45075432173697816	0.8926490542028277	0.7350339925441928	0.3679070992406074	0.4482371301779639	0.9184401073560728	
5.19	0.45965810442677146	0.8880967853399517	2.2023268850824027	-0.4971807984272465	0.4573329684923621	0.9138500602717762	
5.2	0.4685159212692359	0.883455694067127	0.24591024032091544	0.9856340210110978	0.4663811884249666	0.9091684648653183	
5.21	0.4773268865140944	0.8787262453555686	-0.435752331527702	1.38372096713558	0.4753814421681707	0.9043958810152919	
5.22	0.4860901191010686	0.8739089131547754	-1.1951280963933648	2.2028696607079987	0.48433227228711206	0.8995327218515856	
5.23	0.49480474274802133	0.8690041803434327	-0.3941666153474286	1.0869075674651016	0.49323333811653	0.8945795751225993	
5.24	0.5034698860385758	0.8640125386782841	0.7455878470236987	0.20430129146861398	0.5020831954670899	0.8895368623726848	
5.25	0.5120846825092177	0.8589344887409052	-0.3766355748444131	1.3329423560179348	0.5108815110063255	0.8844051989328442	
5.26	0.5206482707358473	0.8537705398823441	1.4573907342711045	1.5809454099027804	0.5196268543123518	0.8791850146326358	
5.2700000000000005	0.5291597944197883	0.8485212101655658	1.9414875004572314	0.809615903501759	0.5283188995900077	0.8738769520725059	
5.28	0.5376184024732285	0.8431870263056558	-1.8319685027533745	0.7985876335800823	0.5369562306749175	0.8684814492525406	
5.29	0.546023249104094	0.8377685236077234	1.4100755496017419	1.097901428546491	0.5455385295186856	0.8629991757280367	
5.3	0.5543734939003334	0.832266245902464	-1.6852305647614032	0.7624097476462798	0.5540643947290326	0.8574305775316817	
5.3100000000000005	0.562668301913607	0.8266807454793197	0.9641673570038944	1.0767946523624452	0.5625335161511458	0.8517763508502831	
5.32	0.5709068437423658	0.8210125830171928	1.7957774079360256	-0.20090074140973546	0.5709445077127705	0.8460369496189759	
5.33	0.5790882956143182	0.815262327512654	0.6439444019578944	-0.3351754423058555	0.5792970672942613	0.8402130963146229	
5.34	0.5872118394682574	0.8094305562056032	-0.6924773337359821	-0.026680823295165745	0.5875898246614608	0.8343052526470675	
5.3500000000000005	0.595276663035253	0.8035178545023212	0.00984545875748033	1.445728797831747	0.5958224859168162	0.8283141670258166	
5.36	0.6032819599191825	0.797524815895871	0.34163651420828184	1.0563223832364796	0.6039936971382658	0.8222403087972622	
5.37	0.611226929676607	0.7914520418837859	0.42898214588666406	1.8316910061333447	0.6121031728257545	0.8160844519451961	
5.38	0.6191107778959605	0.7853001418830046	0.41621393712929344	0.5986092197683947	0.6201495758517958	0.8098470733193164	
5.39	0.6269327162760583	0.7790697331419921	0.5170499369667445	-0.3645716626998575	0.6281326292953119	0.8035289721012255	
5.4	0.6346919627039023	0.7727614406500017	0.8481720116140712	1.9173149759345596	0.6360510132877096	0.7971306325068945	
5.41	0.6423877413317748	0.7663758970434238	-0.5661859124014464	0.7476088415035309	0.643904459665929	0.7906528785335194	
5.42	0.6500192826536151	0.7599137425091665	0.40799945278339556	2.043368778775692	0.651691666276355	0.7840962015982493	
5.43	0.6575858235806564	0.7533756246850254	2.1758469939363616	1.351322116077206	0.6594123738982867	0.7774614501578584	
5.44	0.665086607516321	0.7467621985569814	0.2804411843738032	2.9353808773798185	0.6670652985265577	0.7707491226496198	
5.45	0.6725208844303548	0.7400741263533844	0.22868479127515706	0.5203011406400221	0.674650190061978	0.7639600916175179	
5.46	0.6798879109322011	0.7333120774359596	1.758085214646439	1.6340359825251403	0.6821657831068948	0.7570948623398142	
5.47	0.6871869503435871	0.7264767281875983	-1.8719977160005095	1.6178408345405424	0.6896118368317903	0.7501543310735043	
5.48	0.6944172727703242	0.7195687618968711	1.87579587405861	0.1644424164024212	0.696987104881926	0.7431390097428044	
5.49	0.7015781551733007	0.7125888686392197	0.0696743971681334	0.5401065515322587	0.7042913558887693	0.7360498179292146	
5.5	0.7086688814386697	0.7055377451547669	0.8725974538912563	-0.7562005970619561	0.7115233629186071	0.7288872740330226	
5.51	0.715688742447201	0.6984160947227043	0.8120100983683979	-0.8503800422799614	0.7186829042760591	0.7216523205352018	
5.5200000000000005	0.7226370361428048	0.6912246270321962	1.6651051553631986	0.8177934285629712	0.7257687728342656	0.7143454821485472	
5.53	0.7295130676001989	0.683964058049757	0.46191832136485117	1.4769711287471843	0.7327807567439263	0.7069677238235895	
5.54	0.7363161490917257	0.6766351098830401	0.058290367527275344	1.314659143378495	0.7397176690863088	0.6995195764018804	
5.55	0.7430456001532906	0.6692385106409986	2.040891390804389	1.0092631089006512	0.7465793080257307	0.6920020268881976	
5.5600000000000005	0.7497007476494202	0.6617749942903566	-1.61447306949176	1.524792147441448	0.753364507240233	0.6844156120661771	
5.57	0.7562809258374262	0.6542453005083483	0.7766151075426695	0.06454750480902349	0.7600730750541946	0.676761340559358	
5.58	0.7627854764306657	0.6466501745316613	-0.5851399461984547	0.3741174260439018	0.7667038661639778	0.6690397549001997	
5.59	0.7692137486608818	0.6389903670015475	0.00764036040432281	1.3765118804154293	0.7732566991577734	0.6612518849005897	
5.6000000000000005	0.775565099339617	0.6312666338050374	2.786821780802754	1.0643853632539708	0.7797304501699283	0.6533982786358529	
5.61	0.7818388929186859	0.6234797359122166	0.7372434664628289	0.41329092211545426	0.7861249481751109	0.6454799866607261	
5.62	0.7880345015496992	0.6156304392095006	0.9831041987010805	1.936424825337415	0.7924390911174108	0.637497562406859	
5.63	0.7941513051426217	0.6077195143288712	-0.9874115505629697	-0.6842817367182563	0.7986727185264312	0.6294520767117152	
5.64	0.8001886936799761	0.599747754686711	0.07114403488528043	0.08106906739811859	0.8048247504915423	0.6213440881545591	
5.65	0.806146070360032	0.5917160169717095	1.002703471088817	0.3083182425154571	0.810895037251917	0.6131746874181943	
5.66	0.8120228376089357	0.5836251096763553	1.1667805307221537	1.4001599894501258	0.8168825213764441	0.6049444379971756	
5.67	0.8178184054918302	0.5754758409842725	1.434704959885109	0.5778610388995077	0.8227870639582286	0.5966544499674646	
5.68	0.823532192634526	0.5672690251004616	0.8321600915521024	-0.6942227216901534	0.8286076303936311	0.588305291526319	
5.69	0.8291636262382986	0.5590054821512562	1.3561678346929584	1.0730096619673197	0.8343440927543126	0.5798980916799711	
5.7	0.8347121420960553	0.5506860380846608	1.2884940547317392	1.6382323535515553	0.8399954396040499	0.5714334231123382	
5.71	0.8401771846098274	0.5423115245710477	-0.9895632263947041	1.281616057704074	0.8455615541090663	0.5629124332666867	
5.72	0.8455582068095276	0.5338827789042146	0.8825639287196771	1.1530377005097034	0.8510414483329917	0.5543356991166246	
5.73	0.8508546703729285	0.52540064390278	1.6187570781056322	-1.3489128528382883	0.8564350166631237	0.5457043860555657	
5.74	0.8560660456468037	0.5168659678119132	1.4459458663813232	-0.38302050893157114	0.8617412949541988	0.5370190751255612	
5.75	0.8611918116691893	0.5082796042053765	0.49733300169839945	0.9903602128775777	0.8669601889508842	0.5282809491898304	
5.76	0.8662314561927054	0.4996424118878805	0.06060494865333754	0.444754227133492	0.8720907586043578	0.5194905931155622	
5.7700000000000005	0.87118447570889	0.4909552547977305	-0.24712744861274216	1.0135128567965426	0.8771329211268183	0.5106492067518722	
5.78	0.8760503754734938	0.4822190019097607	0.7449963639320816	-0.7841236750531935	0.8820857608574995	0.5017573785763298	
5.79	0.8808286695326861	0.4734345271385326	2.013908549092408	0.4119397628536465	0.8869492065842735	0.4928163249115248	
5.8	0.8855188807501161	0.46460270924180025	-1.0662852207314861	-0.9251783096544065	0.8917223673158486	0.48382663763211053	
5.8100000000000005	0.8901205408347812	0.4557244317242196	0.23022881110528326	-1.4979541308951867	0.8964051835224759	0.47478954900796655	
5.82	0.8946331903696498	0.44680058274129786	-0.24516926505712422	0.7425796712481851	0.9009967891750549	0.46570565410240927	
5.83	0.8990563788409895	0.4378320550035605	1.6840139000814895	1.2804208514605409	0.9054971364916086	0.45657620060894727	
5.84	0.9033896646683446	0.42881974568093806	0.3490800380970437	0.6744361735827138	0.9099053846929611	0.44740178654043466	
5.8500000000000005	0.9076326152351153	0.41976455630734966	0.4369949570803239	0.38676807604268354	0.9142214978229958	0.4381836745150701	
5.86	0.911784806919685	0.4106673926854799	0.694835236983036	-1.1513469491437864	0.9184446606285889	0.42892246525981775	
5.87	0.9158458251270475	0.40152916479172573	1.3612390760218447	1.4076362318892728	0.9225748490509127	0.41961943579035843	
5.88	0.9198152643208772	0.39235078668131673	0.5274262661712406	0.3483058893053755	0.9266112736111963	0.4102751893186709	
5.89	0.9236927280559961	0.3831331763935852	-2.1224503267439303	2.342695181599353	0.9305539222321024	0.40089101671143124	
5.9	0.9274778290111828	0.3738772558573782	1.4707897203987024	1.316191564134345	0.934402031448601	0.3914675234577829	
5.91	0.9311701890222728	0.3645839507966044	1.3702131466943153	-1.6405414758555439	0.938155601247673	0.38200601371965837	
5.92	0.9347694391155013	0.35525419063589114	0.715228410784288	1.1103038708917792	0.9418138943672059	0.3725070950466628	
5.93	0.9382752195410323	0.34588890840635633	-0.1457614011309022	-1.050646329166801	0.9453769229746452	0.36297208435945705	
5.94	0.9416871798066263	0.33648904065147034	1.2934672904879845	-0.4230064497775937	0.9488439762080991	0.35340159099451035	
5.95	0.945004978711392	0.3270555273330066	1.3242405122469787	0.07629885057285707	0.9522150784858386	0.34379694413702006	
5.96	0.9482282843795761	0.317589311737055	0.4781954016787013	0.22352686137445135	0.9554895455368532	0.3341587546342661	
5.97	0.9513567742943319	0.3080913403801036	0.7346253037187932	0.7056565559975698	0.9586674141101276	0.3244883634092335	
5.98	0.9543901353314224	0.2985625629151626	0.024233632807101113	-0.7242924778890515	0.9617480267135007	0.31478638257185154	
5.99	0.9573280637928006	0.2890039320379308	0.7787389717054714	-0.8616880722187161	0.9647314324796133	0.3050541642393121	
6.0	0.9601702654400212	0.2794164033929767	-0.5902590796434598	0.8800216051260528	0.9676170008822508	0.29529232154211965	
6.01	0.9629164555274279	0.26980093547994155	1.3802352765592634	0.2565506675459149	0.9704047934841893	0.2855022172352728	
6.0200000000000005	0.9655663588350658	0.26015848955973814	0.021197868010771947	0.4345315382612638	0.9730942069067695	0.2756844652152728	
6.03	0.9681197097012685	0.2504900295607432	1.2062228575335805	-1.9431933221339168	0.9756853151724835	0.26584043834418963	
6.04	0.9705762520548685	0.24079652198495927	-0.43538666421303074	0.06365913866963571	0.9781775422334842	0.25597075101899347	
6.05	0.9729357394469782	0.23107893581415068	0.3828780935774385	-0.6596502472473451	0.9805709745943515	0.24607678567128788	
6.0600000000000005	0.9751979350822902	0.22133824241592764	0.8647085300163624	-0.6992881306009417	0.9828650637058508	0.23615915691760853	
6.07	0.9773626118498463	0.21157541544977804	-0.683337200019417	1.1335102196743556	0.9850599085730612	0.22621925623309388	
6.08	0.979429552353224	0.2017914307730208	1.0945774254933163	-0.8938797981994915	0.9871549882933067	0.21625769818580237	
6.09	0.9813985489400874	0.19198726634668617	0.6022509860601646	-0.900909339979344	0.9891504144118286	0.20627588273396139	
6.1000000000000005	0.9832694037310522	0.18216390214129796	-0.7590867940781784	-0.1488467012604479	0.9910456937777427	0.19627442416271057	
6.11	0.9850419286478135	0.17232232004255527	-0.31820082546450223	0.6226111506898995	0.992840950526852	0.18625473033391146	
6.12	0.9867159454404844	0.1624635037568899	1.591836029522651	-0.7215512259911963	0.9945357193686146	0.176217414995834	
6.13	0.9882912857140937	0.15258843871690225	1.8838472712654177	1.3867324744969638	0.996130137042775	0.16616389335882775	
6.140000000000001	0.989767790954193	0.14269811198665344	0.857859151174226	1.5925456373478724	0.9976237662234483	0.15609477838285793	
6.15	0.9911453125515177	0.13279351216680924	1.3959071245920152	-0.7486535543016546	0.9990167562849507	0.14601149204595137	
6.16	0.9924237118256565	0.12287562929961177	1.2162672751385672	-0.12220612627724381	1.000308697956006	0.13591464627911584	
6.17	0.9936028600476723	0.112945454773685	1.3232258421754104	-0.6657300178839279	1.0014997532485441	0.12580566927027262	
6.18	0.9946826384616256	0.10300398122864718	2.2806666455419187	-1.58237812364258	1.00258954103486	0.11568517163820662	
6.19	0.9956629383049498	0.09305220245952506	-0.5113354599093223	0.39606325291568245	1.003578235968543	0.10555458723529476	
6.2	0.9965436608276237	0.08309111332096164	1.6730043931892469	0.8166859815503312	1.004465485133013	0.09541452510225808	
6.21	0.9973247173100941	0.07312170963119125	0.6153157617322739	2.0849859727577527	1.0052514758436617	0.08526642418139013	
6.22	0.9980060290798933	0.06314498807579105	0.773747094828253	-0.8342645155555459	1.0059358834195038	0.07511089168823315	
6.23	0.9985875275269023	0.05316194611117864	0.6963377970718323	1.3893970369237998	1.0065189078670707	0.06494937108478843	
6.24	0.9990691541172061	0.043173581867858135	0.6239220374559222	1.3855272731258115	1.0070002527705422	0.05478246751453908	
6.25	0.9994508604054929	0.03318089405338831	-0.22674533137752617	0.2310342036205414	1.0073801308260402	0.044611628362810754	
6.26	0.9997326080459426	0.023184881855076278	1.1830718073035438	0.6253483714311401	1.0076582739163489	0.034437456462292466	
6.2700000000000005	0.999914368801554	0.013186544842374692	2.6708574015904114	0.8864595931430783	1.0078349074186215	0.024261402557295357	
6.28	0.9999961245518609	0.003186882868976837	0.9438631041031038	1.9772868311108764	1.0079097915257653	0.014084066891408563	
6.29	0.9999778672989829	-0.006813104025411909	0.9985928245638871	0.4709954585910575	1.0078831642867905	0.003906903015071928	
6.3	0.999859599171962	-0.016812415713623352	0.31256056201529847	-0.07695030121730856	1.007754814230046	-0.006269491689597598	
6.3100000000000005	0.9996413324293317	-0.02681005207992193	0.8821667860112202	-0.8929788510873942	1.007524992033721	-0.01644366141209677	
6.32	0.9993230894598684	-0.03680501311924633	1.4654895154938992	0.2685157418932517	1.0071935145735866	-0.02661501191369952	
6.33	0.9989049027814721	-0.04679629903682303	0.6286624620771293	0.9773686337362469	1.0067606451197362	-0.03678208567802945	
6.34	0.9983868150381272	-0.05678291034814875	0.5445827739861262	0.1878274509813232	1.006226228891713	-0.046944291886476794	
6.3500000000000005	0.9977688789948893	-0.0667638479793643	1.4010334191581362	-0.8466870969043673	1.0055905417215019	-0.0571001718655551	
6.36	0.9970511575308496	-0.07673811336802161	0.07904638771180417	0.01233808912854173	1.004853457145114	-0.0672491384810534	
6.37	0.9962337236300217	-0.08670470856427304	1.248730350706894	-0.21585819102438691	1.0040152635146553	-0.07738973246385238	
6.38	0.9953166603701028	-0.09666263633247252	1.8156384576315245	0.16807612142323475	1.0030758626647465	-0.08752137064061838	
6.390000000000001	0.9943000609090559	-0.10661090025321662	2.35424860258854	-1.7684592674714668	1.0020355554025353	-0.09764259369081878	
6.4	0.9931840284694624	-0.11654850482582824	0.9028020211925156	0.43424010927690315	1.0008942718329987	-0.10775282267585379	
6.41	0.9919686763205927	-0.12647445557130466	2.3595659161273064	0.4689487011924184	0.9996523251631421	-0.11785059876707538	
6.42	0.990654127758144	-0.13638775913572954	2.0250640142396623	0.30846567905077904	0.9983096737253957	-0.1279353475524368	
6.43	0.9892405160815947	-0.14628742339416856	-0.006972124289471471	-0.15005024053919258	0.996866643048082	-0.13800561122396138	
6.44	0.9877279845691209	-0.15617245755505904	-0.23021052702403	-1.9621087201584806	0.9953232196490448	-0.14806082016940691	
6.45	0.9861166864500291	-0.16604187226510148	0.6811530485956088	-0.18536466423636488	0.9936797413119897	-0.1580995181529788	
6.46	0.984406784874646	-0.17589467971467498	2.0133422774695	0.8848203196274946	0.99193622265581	-0.16812114062317068	
6.47	0.9825984528816207	-0.1857298937437738	0.9103114453216158	-1.0458587700362352	0.9900930136511504	-0.17812423348464798	
6.48	0.9806918733625857	-0.1955465299484893	0.3800343157047972	-2.184815996109773	0.9881501569385429	-0.1881082374944376	
6.49	0.9786872390241226	-0.20534360578803867	2.5309304190726833	-1.7459015776587323	0.9861080146105777	-0.19807170123570886	
6.5	0.976584752346985	-0.21512014069236618	1.2634892403503315	0.09890555112823696	0.9839666572254812	-0.20801407105266484	
6.51	0.9743846255425244	-0.22487515617031273	-1.3462096502482173	0.14800085268212482	0.9817264589073892	-0.21793389875385752	
6.5200000000000005	0.972087080506269	-0.2346076759183755	1.2892477067989578	0.6516855187030925	0.9793875180528893	-0.2278306365327038	
6.53	0.9696923487686043	-0.24431672593006526	1.4897329633394722	-0.29957572165971774	0.9769502207217822	-0.23770283995276395	
6.54	0.967200671442501	-0.2540013346058797	1.1928093259136048	-1.7543297105844502	0.9744146930107973	-0.2475499673266484	
6.55	0.9646122991682435	-0.263660532863894	1.4143243994002361	-1.0821646734575698	0.971781332851233	-0.257370578503532	
6.5600000000000005	0.9619274920551035	-0.2732933542509891	0.8946518831321217	0.5455460183483587	0.9690502939097057	-0.26716413818015194	
6.57	0.9591465196199104	-0.2828988350547219	-0.35924935002482383	-0.142402927615246	0.9662219858854811	-0.2769292110359579	
6.58	0.9562696607224623	-0.29247601441586235	0.585565657502009	0.3573536202641163	0.9632965898865475	-0.28666526840704265	
6.59	0.9532972034977333	-0.30202393444159203	0.007681407941441898	0.13276487101944767	0.9602745272750713	-0.2963708803218111	
6.6000000000000005	0.9502294452848177	-0.311541640319388	0.017488534490439855	-0.516502192049684	0.9571560064460918	-0.30604552502752536	
6.61	0.9470666925525677	-0.32102818043159764	-0.3160016565497077	-0.49503501793963134	0.9539414603278662	-0.3156877784214534	
6.62	0.9438092608218644	-0.33048260647072436	1.3962983534615108	1.5266196632851354	0.9506311244416153	-0.32529712592044163	
6.63	0.9404574745844789	-0.3399039735554239	1.038353619997106	0.07477029305379701	0.9472254431684628	-0.3348721498180656	
6.640000000000001	0.937011667218466	-0.3492913403472325	0.4888463045377579	-0.4778788906635931	0.9437246789837707	-0.34441234296156276	
6.65	0.9334721809000441	-0.35864376916803287	0.284134253169656	0.09677622176877665	0.9401292876148251	-0.35391629453857854	
6.66	0.929839366511903	-0.36796032611827934	0.9064162614904508	-0.145054506494006	0.9364395583120888	-0.36338350509808093	
6.67	0.9261135835478962	-0.3772400811959775	2.0053083116603854	-2.5345964546904387	0.9326559580180968	-0.3728125712371668	
6.68	0.9222952000140603	-0.38648210841644703	-1.0819205154848548	0.26360240595586737	0.9287788025750161	-0.38220300145139796	
6.69	0.918384592325912	-0.39568548593286934	1.2952611131768048	1.4252537881568061	0.9248085700079076	-0.3915534002523145	
6.7	0.9143821452019734	-0.4048492961576311	0.368670171184191	-1.1851291645476951	0.9207456025777058	-0.40086328436070845	
6.71	0.910288251553468	-0.41397262588448713	-0.9742975934259797	1.04006312295468	0.9165903892140166	-0.41013126668259503	
6.72	0.9061033123701444	-0.42305456641153993	-1.0395997707938145	-0.6799242637434568	0.9123432984309838	-0.41935687240229363	
6.73	0.9018277366021679	-0.4320942136650543	-0.010955757533123944	-0.13862281601523202	0.9080048299058022	-0.4285387233566574	
6.74	0.8974619410380362	-0.4410906683241185	1.1169714968310815	0.6292693486490555	0.9035753781890645	-0.4376763534033405	
6.75	0.8930063501784605	-0.4500430359461671	1.2860692841585522	-1.1700444672369763	0.8990554535564469	-0.4467683938320208	
6.76	0.8884613961061659	-0.45895042709337	-0.050520176571619335	0.7835434857251014	0.8944454763783005	-0.4558143874071158	
6.7700000000000005	0.8838275488086492	-0.4678119468793842	1.9008485402218938	-1.6820292282387235	0.8897459673780362	-0.46481297535346644	
6.78	0.8791053224387023	-0.476626690636632	2.3020888189548083	-1.3517814395505483	0.884957372518535	-0.4737637096055398	
6.79	0.8742951887759043	-0.48539377471466333	1.2703817737324645	-1.0789140920621891	0.8800802227913231	-0.48266524177978637	
6.8	0.8693976273128495	-0.4941123210140455	0.27799495950473874	0.1678930454378567	0.8751149895332944	-0.4915171332440057	
6.8100000000000005	0.8644131266027499	-0.5027814565707839	1.988832311113118	-0.8436558671402546	0.8700622138361824	-0.5003180464786487	
6.82	0.8593421841778998	-0.5114003136151138	1.614737879841238	-2.031374773200982	0.8649223921594206	-0.5090675525213675	
6.83	0.8541853064689809	-0.5199680296312865	1.7215927178238988	-0.7365009014811149	0.859696075511869	-0.5177643251818117	
6.84	0.8489430087251832	-0.5284837474182925	0.19247933375365178	-1.3127051299526764	0.8543837852398015	-0.5264079454046633	
6.8500000000000005	0.8436158149351014	-0.536946615151495	-1.990938690339601	0.19434700568887353	0.8489860820810637	-0.5349970988118058	
6.86	0.8382042577483833	-0.5453557864451225	2.9549952792320586	-0.8885908409002258	0.8435035120135431	-0.5435313764637663	
6.87	0.8327088783980882	-0.5537104204155946	-0.7781695250518456	-0.4829363445149432	0.8379366453176743	-0.5520094762771968	
6.88	0.8271302266237345	-0.5620096817456222	0.7913621547635133	-0.9674821388862935	0.8322860523002038	-0.5604309996326928	
6.890000000000001	0.8214688605949962	-0.5702527407490569	3.2022142118147467	-0.13631377251876792	0.8265523126583298	-0.5687946572174691	
6.9	0.8157253468360222	-0.5784387734364382	1.1463021031103962	-0.7620295369069925	0.8207360206918227	-0.5771000609444278	
6.91	0.809900260150339	-0.5865669615812106	1.7591467337085747	-0.2613682468941453	0.8148377653403668	-0.5853459347315493	
6.92	0.8039941835463154	-0.5946364927865546	-0.6984023858353974	-3.188025057528265	0.80885816462675	-0.5935319012320525	
6.93	0.798007708163148	-0.6026465605528046	-0.9796592465705583	-0.5053956835750185	0.8027978165095501	-0.6016566980508103	
6.94	0.7919414331973401	-0.6105963643454055	0.2592386412177856	-0.19668269423517243	0.7966573624576287	-0.6097199587778852	
6.95	0.7857959658296435	-0.6184851096633691	1.8765457002641437	-0.8177651645779611	0.790437409227994	-0.6177204351804579	
6.96	0.7795719211524244	-0.6263120081081947	0.4333224735051144	0.04308046328434678	0.7841386214295185	-0.6256577719643144	
6.97	0.7732699220974302	-0.6340762774532053	-0.021366398974068557	0.10453075153961544	0.7777616144183057	-0.6335307354984296	
6.98	0.7668905993639199	-0.6417771417132656	0.9648578893088874	0.6624367501362374	0.771307075639751	-0.6413389818198483	
6.99	0.7604345913471302	-0.649413831214835	1.8423698098243955	-0.5446022231425534	0.7647756288245793	-0.6490812923181063	
7.0	0.7539025440670362	-0.6569855826663262	-0.6910376550063355	-2.5707862873363077	0.7581679839287317	-0.6567573345683244	
7.01	0.7472951110973889	-0.6644916392287148	-0.46324788302596276	-2.94999108801836	0.7514847728498671	-0.6643659053923723	
7.0200000000000005	0.7406129534949857	-0.6719312505863706	-0.04805630101438052	-2.273772202660888	0.7447267277356807	-0.6719066841052584	
7.03	0.7338567397291508	-0.6793036730180619	1.828495114441242	-0.7172107342021982	0.7378944884085431	-0.6793784833845957	
7.04	0.727027145611382	-0.6866081694681029	0.961848671560114	-0.8439134577486685	0.7309888088783898	-0.6867809944761943	
7.05	0.7201248542251475	-0.6938440096175913	2.852278264795591	-0.41760415759761754	0.7240103366646202	-0.6941130463197391	
7.0600000000000005	0.7131505558557868	-0.7010104699557052	1.6495962816869025	-1.326256392512879	0.7169598473088356	-0.7013743422708372	
7.07	0.7061049479204948	-0.7081068338510114	0.6710097710508245	-1.4445980053567595	0.7098379957794734	-0.7085637279401246	
7.08	0.6989887348983459	-0.7151323916227554	1.9640665729871118	-0.16008444921232134	0.7026455788179867	-0.7156809189695601	
7.09	0.6918026282603376	-0.722086440612079	0.9032996409922156	-0.06616202923957715	0.6953832585983006	-0.7227247780425305	
7.1000000000000005	0.6845473463994141	-0.7289682852531363	-0.020374006108030862	-0.9856184207336172	0.688051852691964	-0.7296950332687571	
7.11	0.6772236145604432	-0.735777237144059	1.3571984588055455	-0.7742538953830123	0.6806520302612273	-0.7365905647799399	
7.12	0.6698321647701064	-0.742512615117741	-0.026494489090976403	-0.3381982717887499	0.6731846293297276	-0.7434111133296221	
7.13	0.6623737357666811	-0.7491737453123908	0.37197663496281436	-0.24483017014939623	0.6656503258005049	-0.7501555768834774	
7.140000000000001	0.6548490729296752	-0.7557599612418177	1.9826317688876582	-1.8997406608405578	0.6580499777933443	-0.7568237090059251	
7.15	0.6472589282092874	-0.7622706038654079	0.5459774419918881	-1.4818444597833587	0.6503842676914603	-0.763414425864644	
7.16	0.6396040600556528	-0.7687050216577576	-0.16353732728597548	-1.9992510673031443	0.6426540733309611	-0.7699274939947738	
7.17	0.6318852333478543	-0.7750625706779102	0.16754754191236265	-1.2819691855147408	0.6348600833449055	-0.7763618481430037	
7.18	0.6241032193226577	-0.7813426146381688	1.6458938049113307	0.0309909747036623	0.6270031948820731	-0.7827172679648468	
7.19	0.6162587955029428	-0.7875445249724367	0.06371812208621364	-0.24127265802867115	0.6190841025739865	-0.7889927071478543	
7.2	0.6083527456258009	-0.7936676809040454	0.22148189877515434	-1.8917656412666042	0.6111037224860029	-0.7951879586219242	
7.21	0.6003858595702578	-0.7997114695130388	0.09009311993662927	-0.287444742687057	0.6030627550105196	-0.8013019953521865	
7.22	0.5923589332846035	-0.8056752858028585	0.7762844276249135	-0.7198321804604065	0.5949621347094942	-0.8073346236960264	
7.23	0.5842727687132846	-0.8115585327664014	0.19878300833767631	-1.305485239852322	0.586802567486471	-0.8132848362500238	
7.24	0.5761281737233388	-0.8173606214514026	-1.0257078752491982	-2.223820276555034	0.5785850059876756	-0.8191524529263163	
7.25	0.567925962030325	-0.8230809710251108	-0.3192549798147153	-0.9979043426428778	0.5703101613754841	-0.8249364862874773	
7.26	0.5596669531237337	-0.8287190088382045	-0.37312208838270455	-0.14877500272224897	0.5619790039639423	-0.8306367699427419	
7.2700000000000005	0.5513519721918334	-0.8342741704879184	1.7946713566469883	-2.9973718188840444	0.5535922499004543	-0.8362523367487684	
7.28	0.5429818500459291	-0.839745899880334	1.3556558921549715	-1.2358690976317834	0.5451508867572924	-0.8417830341397267	
7.29	0.5345574230439916	-0.8451336492917989	1.1218168024438175	1.4091500495131635	0.536655635388501	-0.8472279155637235	
7.3	0.5260795330136374	-0.8504368794294276	0.020721215749227473	-0.17780016086133377	0.528107500218387	-0.8525868424439139	
7.3100000000000005	0.5175490271744188	-0.8556550594906498	-0.29824251481955255	-0.5958225644871737	0.5195072065253123	-0.8578588891075666	
7.32	0.5089667580593971	-0.8607876672217596	0.0014491564020400194	-1.5979728367926738	0.5108557751602938	-0.8630439310733428	
7.33	0.5003335834359601	-0.8658341889754346	-0.5515465191157138	-1.5441640268494043	0.5021539355457829	-0.868141063861892	
7.34	0.49165036622586283	-0.8707941197671727	2.98885075781287	-0.9540825154671361	0.49340272452480494	-0.8731501772013154	
7.3500000000000005	0.48291797442444856	-0.8756669633306141	-1.7624036739469535	0.7271966660465218	0.4846028753929197	-0.8780703880963496	
7.36	0.4741372810190299	-0.8804522321717053	1.038145816092839	-0.4148630412767748	0.475755440525629	-0.882901600598075	
7.37	0.4653091639063821	-0.8851494476216676	-0.8192431340861451	-1.7573078453924902	0.46686115685986385	-0.8876429534719573	
7.38	0.4564345058093338	-0.889758139888724	0.3520910143146412	0.28702882249513983	0.4579210917972699	-0.8922943651889516	
7.390000000000001	0.44751419419241256	-0.8942778481085494	-0.5404877483013218	-1.18687205526664	0.4489359856814113	-0.8968549965482352	
7.4	0.4385491211765189	-0.8987081203933998	-0.7390798413061119	0.7986383606205494	0.4399069204604621	-0.9013247805628801	
7.41	0.42954018345258843	-0.9030485138798852	-0.7106561174823731	-1.4696515385175892	0.430834639618962	-0.9057029002915036	
7.42	0.42048828219422296	-0.9072985947753386	2.1754744359362816	-1.9105643516792274	0.42172023918795315	-0.9099893034198148	
7.43	0.4113943229692476	-0.9114579384027468	0.27840590065965565	-0.7368283605891768	0.41256446550555514	-0.9141831954787434	
7.44	0.40225921565016803	-0.9155261292442003	-0.36344297882791826	0.06680085455609774	0.4033684282197583	-0.9182845389480571	
7.45	0.39308387432349656	-0.9195027609828188	0.9488708384063695	0.11794203574809137	0.39413287625894206	-0.9222925620630945	
7.46	0.383869217197905	-0.9233874365431207	0.39421853176420435	-0.7641956698743092	0.3848589324052544	-0.9262072421833312	
7.47	0.37461616651119	-0.9271797681297843	1.0946499258528428	-1.9152764560983955	0.3755473478795127	-0.9300278304696297	
7.48	0.3653256484360017	-0.9308793772647702	-1.4589310075018282	-1.436220099162655	0.36619925814983784	-0.9337543192478124	
7.49	0.35599859298431935	-0.9344858948227575	0.6596024974463208	-2.9527677631769738	0.35681541641984915	-0.9373859828205722	
7.5	0.3466359339106233	-0.9379989610648602	1.1193307710130052	-1.8511204986336804	0.3473969703946558	-0.9409228285683298	
7.51	0.3372386086137513	-0.9414182256705768	-1.3243596825008124	-1.11987504056784	0.3379446749298442	-0.9443641541265532	
7.5200000000000005	0.3278075580373947	-0.9447433477679352	0.7760028424607072	-0.5557412071144561	0.3284596895229415	-0.9477099820217574	
7.53	0.31834372656920784	-0.9479739959617943	2.0145252993973686	-1.2874283174265735	0.3189427703831676	-0.9509596334070464	
7.54	0.30884806193849224	-0.9511098483602598	0.2939903585837895	-1.0080889033379994	0.30939508830013407	-0.9541131460235989	
7.55	0.29932151511243466	-0.9541505925991735	1.120727452137246	-1.3503360373489903	0.2998174005523172	-0.9571698647234849	
7.5600000000000005	0.28976504019085614	-0.9570959258646372	0.960335490501766	-0.206070621674867	0.2902108887553178	-0.960129842533928	
7.57	0.28017959429945105	-0.9599455549135285	-0.42732610321112585	-1.8590584933400673	0.28057631092801294	-0.9629924481760842	
7.58	0.27056613748146885	-0.9626991960919722	0.310332872067964	-0.12515128194564573	0.27091485904908796	-0.965757750026765	
7.59	0.26092563258782475	-0.9653565753517211	-1.3060690782737776	0.9955242371621894	0.2612272915689964	-0.9684251408270247	
7.6000000000000005	0.2512590451655937	-0.9679174282644111	-0.2000439919369324	-0.49512777224247995	0.25151481033823725	-0.9709947043763025	
7.61	0.24156734334486551	-0.9703815000336456	0.5072553183111015	-1.4974731102576875	0.2417781739437201	-0.9734658575773077	
7.62	0.23185149772391644	-0.9727485455048741	0.9549519914617146	-1.509018689591659	0.23201859360822155	-0.9758386996878872	
7.63	0.22211248125268224	-0.9750183291730182	0.24672460650059386	0.2348188930110794	0.22223682775345252	-0.9781126719311498	
7.640000000000001	0.21235126911448543	-0.9771906251878109	0.9323349992576508	-2.1037800510598084	0.21243409649150294	-0.9802878890628711	
7.65	0.20256883860599795	-0.9792652173568019	-0.9003373743493718	-1.933069637629366	0.20261115776707722	-0.9823638167665888	
7.66	0.19276616901539212	-0.9812418991459975	0.09106889446052052	-2.145690353016462	0.19276924008736607	-0.9843405853047357	
7.67	0.1829442414986645	-0.9831204736780838	0.2022236260117417	-2.26163431419877	0.18290910061945337	-0.9862176849737115	
7.68	0.17310403895408943	-0.9849007537282024	2.022695285633726	-2.0297170731080594	0.17303197575799506	-0.9879952615568514	
7.69	0.1632465458947734	-0.9865825617172334	-0.05092011030531085	-0.19667761993174027	0.16313862159024287	-0.9896728300816738	
7.7	0.1533727483192837	-0.9881657297025428	-0.3456438896748992	0.11411683488548152	0.15323028189983923	-0.9912505518728822	
7.71	0.14348363358030547	-0.9896500993661628	0.16483485742385406	-1.6867231717263458	0.14330771139815696	-0.9927279668001946	
7.72	0.1335801902513135	-0.9910355220003535	-0.7855332546186302	-0.7837014759546637	0.13337216074605102	-0.9941052517314539	
7.73	0.12366340799121289	-0.9923218584905142	0.3164172570564291	-0.2331651833822801	0.12342438296455369	-0.9953819714718897	
7.74	0.11373427740692532	-0.9935089792953982	-0.25132093913933234	-0.8929447761982352	0.11346563510973157	-0.9965583184585068	
7.75	0.10379378991387933	-0.9945967644245953	-1.6875337581273042	-1.9495395220418343	0.10349666817884919	-0.9976338825064103	
7.76	0.093842937594385	-0.9955851034132375	0.035256386460524154	-2.465986838551319	0.0935187451464872	-0.9986088716187238	
7.7700000000000005	0.08388271305385053	-0.9964738952938903	-0.23366038087634872	0.013953657831618393	0.08353261466257965	-0.9994829007005557	
7.78	0.07391410927481923	-0.9972630485655867	-1.558509192793164	-0.5010836362772062	0.07353954511285395	-1.0002561933182705	
7.79	0.06393811946877914	-0.997952481159967	-0.003196035145742626	-0.4209965877613132	0.06354028249858835	-1.0009283895430703	
7.8	0.05395573692573241	-0.9985421204044796	1.5433116990002127	-2.10618902130551	0.05353610012043872	-1.0014997284690539	
7.8100000000000005	0.043967954861479086	-0.999031902982606	0.5652717031371928	-0.7640547100935541	0.04352774099505528	-1.0019698754040816	
7.82	0.0339757662625908	-0.9994217748910666	0.6459029589937486	-0.37042218743424504	0.033516482855803	-1.0023390849412182	
7.83	0.023980163729033666	-0.9997116913939715	-1.317516561854009	-0.6856778477468259	0.023503065423680126	-1.0026070476908748	
7.84	0.013982139314419939	-0.999901616973868	0.49088050823664237	-1.744924833781557	0.013488770356769564	-1.0027740337037834	
7.8500000000000005	0.003982684363848188	-0.999991525279654	0.15243226574392627	0.012268984785681725	0.003474333772071502	-1.0028397589308926	
7.86	-0.00601721065069305	-0.9999813990713077	0.5230280276837386	-2.5276133472500817	-0.006538959264091859	-1.0028045088483126	
7.87	-0.01601654977849763	-0.9998712370313647	0.406612071930328	-0.0711293122244232	-0.016550376536267033	-1.0026680247876885	
7.88	-0.026014296936595856	-0.9996610881456605	-1.3857950224404096	0.08139485594141282	-0.026558630075105043	-1.0024306075851022	
7.890000000000001	-0.036009444257989395	-0.9993509786093587	-0.07741025581595683	0.572979338925866	-0.03656299188135157	-1.0020920240050069	
7.9	-0.04600099157271845	-0.9989409371215877	-0.8038718519978845	-1.3414331273720306	-0.04656217157307447	-1.0016525901708266	
7.91	-0.055987939191816924	-0.998431002827918	-0.10607203347663902	-1.9978610193894384	-0.05655544570364068	-1.0011120982966821	
7.92	-0.06596928799567535	-0.9978212252715798	-0.9633702148975058	-0.2039408629631997	-0.06654152195337316	-1.0004708797308948	
7.930000000000001	-0.07594403952294222	-0.9971116643459652	1.236526327618054	-1.6963269434329395	-0.07651968175884562	-0.9997287521491157	
7.94	-0.08591119605993147	-0.9963023902483671	-0.9448835845042738	-0.9523068788043783	-0.08648863134542889	-0.9988860620701241	
7.95	-0.09586976073052804	-0.9953934834349066	-0.994811917196064	-1.3128557005949786	-0.09644765736764994	-0.9979426525974076	
7.96	-0.10581873758655157	-0.9943850345766028	-0.031232331042998038	-1.8964570059896877	-0.10639546505949653	-0.9968988853750965	
7.97	-0.1157571316985695	-0.993277144516536	-1.1928562011025643	-0.6722776783316444	-0.11633134663575373	-0.9957546289015745	
7.98	-0.12568394924713322	-0.992069924228059	-0.550347251679999	-2.3840858407860948	-0.1262540068252169	-0.994510259875582	
7.99	-0.1355981976144106	-0.9907634947740067	-0.9655627951523725	-0.3985578131299673	-0.13616274370729423	-0.9931656721687803	
8.0	-0.14549888547620585	-0.989357987266858	1.2656731784134059	-1.9562890757235927	-0.14605626201013777	-0.9917212574358368	
8.01	-0.15538502289432735	-0.9878535428298019	0.6304188039368452	-2.719584889297728	-0.15593386598154457	-0.9901769349076774	
8.02	-0.16525562140929442	-0.9862503125586614	-0.22272513987468906	-1.0363577713489542	-0.16579426085208265	-0.9885331110803373	
8.03	-0.1751096941333557	-0.9845484574846258	-0.566326746307372	-0.5529146046734026	-0.1756367573292845	-0.9867897305110123	
8.040000000000001	-0.18494625584379937	-0.9827481485377462	0.7559713587313139	-0.4058135514845218	-0.18546006164394016	-0.9849472144511	
8.05	-0.19476432307652305	-0.9808495665111455	0.21043975724636502	-0.16249583568398418	-0.19526349127784492	-0.9830055327103248	
8.06	-0.20456291421986722	-0.9788529020258943	0.2934894904629895	-3.332493301716308	-0.20504575395144467	-0.9809651211996434	
8.07	-0.21434104960865544	-0.9767583554965085	-0.24053328695290593	-1.98190278645318	-0.21480617421768908	-0.9788259749137047	
8.08	-0.22409775161844503	-0.9745661370970179	-1.9123277793898772	-0.8679138425939857	-0.22454346177912435	-0.9765885443042518	
8.09	-0.2338320447599558	-0.9722764667275605	-0.34629802731950854	0.546726813208585	-0.23425694856359913	-0.9742528495024579	
8.1	-0.24354295577365678	-0.9698895739814536	-0.7760328749827246	-0.18614508030672583	-0.2439453467353628	-0.9718193553708538	
8.11	-0.2532295137244885	-0.967405698112695	0.3918257597353884	0.9339343537354176	-0.25360799592030486	-0.9692881070909097	
8.120000000000001	-0.2628907500967004	-0.9648250880038465	0.7489516828974887	-1.4897645109178455	-0.2632436112032673	-0.9666595838076196	
8.13	-0.2725256988887715	-0.9621480021342549	-0.9304767436499402	-0.6877310068522462	-0.27285154022619174	-0.9639338556714258	
8.14	-0.2821333967084173	-0.9593747085485554	0.18625183756863434	-2.0593455161178627	-0.28243050146218257	-0.9611114159629879	
8.15	-0.2917128828676269	-0.9565054848254204	1.4441661148180862	-1.3608577044494201	-0.2919798508659136	-0.9581923597222325	
8.16	-0.30126319947773395	-0.9535406180464984	-0.9689759200482929	-1.688836336329472	-0.3014983107925179	-0.955177194212385	
8.17	-0.31078339154448853	-0.9504804047654988	1.3711383485286492	-1.58446906408222	-0.310985245797709	-0.952066039263677	
8.18	-0.32027250706311117	-0.9473251509773741	-1.172858354233758	-1.3407742721630374	-0.32043938257657895	-0.9488594159716743	
8.19	-0.32972959711330435	-0.9440751720875539	-0.3067698415053529	-0.941357632196873	-0.32986009461435123	-0.9455574688384428	
8.2	-0.3391537159542015	-0.9407307928811792	-0.3502993277960428	-0.9185181283646952	-0.33924611337847205	-0.9421607326447952	
8.21	-0.3485439211192331	-0.9372923474922947	-0.33704502124917074	-0.3938389079095693	-0.3485968216092826	-0.9386693764330295	
8.22	-0.3578992735108752	-0.9337601793729498	-1.1955773154188205	-0.7937717119860904	-0.35791095599612116	-0.9350839485135501	
8.23	-0.36721883749528705	-0.9301346412621545	-0.9584019412597168	-1.27418027011178	-0.3671879088291874	-0.9314046423323097	
8.24	-0.37650168099677933	-0.9264160951546564	-1.0442219673561788	-1.4489946366866029	-0.37642642247893665	-0.9276320195637338	
8.25	-0.38574687559211757	-0.9226049122694776	-0.05878428018766019	-1.2297366324281618	-0.3856258990811857	-0.9237662979119711	
8.26	-0.3949534966046277	-0.918701473018172	-0.06491838209431605	-1.3677386144651376	-0.3947850871412632	-0.919808052250326	
8.27	-0.4041206231980845	-0.9147061669727536	1.8218237085401743	-0.423735111790774	-0.40390339893143834	-0.9157575243841799	
8.28	-0.4132473384703588	-0.9106193928332473	0.9577416678207626	-0.0450942021619849	-0.41297958953932906	-0.9116153022097399	
8.290000000000001	-0.4223327295468057	-0.9064415583948153	-0.9321759716852848	0.3676029795522693	-0.4220130816672213	-0.9073816514734754	
8.3	-0.4313758876733597	-0.9021730805144155	-0.10650627187717365	-1.6998758404548329	-0.43100263741867484	-0.9030571729084373	
8.31	-0.4403759083093399	-0.8978143850769332	0.5567420724824196	-0.42844215973818317	-0.4399476902117689	-0.8986421560308874	
8.32	-0.4493318912199107	-0.8933659069607554	-0.41873006688139286	-2.288045548553431	-0.4488470096279696	-0.8941372142149286	
8.33	-0.45824294056820003	-0.8888280900027243	-0.5278845190151356	-0.5156533717501461	-0.4577000400655677	-0.8895426605863582	
8.34	-0.4671081650070445	-0.8842013869624336	-0.41553322223715544	0.19847089512863103	-0.46650555902231655	-0.8848591209436578	
8.35	-0.4759266777703376	-0.8794862594858135	0.3913499510380902	-1.0290757611528085	-0.4752630221576091	-0.8800869318573155	
8.36	-0.4846975967639634	-0.8746831780679611	-1.333018119569196	0.19795286919091204	-0.4839712153236382	-0.8752267313340315	
8.370000000000001	-0.4934200446562927	-0.869792622015165	-0.8190895134764669	-2.0083604923306417	-0.49262960570976466	-0.8702788791863242	
8.38	-0.502093148968209	-0.8648150794060838	-0.03166000412172715	-1.7534603624977205	-0.5012369879460268	-0.8652440254420777	
8.39	-0.5107160421626681	-0.8597510470520173	-0.19926897060851256	-0.9955608896957039	-0.5097928410343128	-0.8601225529260729	
8.4	-0.5192878617337378	-0.8546010304562398	-0.27970510187734643	0.1676093241295845	-0.5182959688050874	-0.8549151234995416	
8.41	-0.5278077502951165	-0.849365543772336	-0.8976089165989197	-1.2667950001143242	-0.5267458623293493	-0.8496221427770948	
8.42	-0.5362748556681021	-0.8440451097614973	0.43626093347443484	-1.297598210670272	-0.5351413350669557	-0.8442442842367139	
8.43	-0.5446883309689892	-0.8386402597487279	1.5891799162355482	-1.8302686181267487	-0.5434818904130668	-0.8387819760481878	
8.44	-0.5530473346958724	-0.8331515335779178	-0.1466318410196662	-0.6302704891352963	-0.5517663518859447	-0.8332359030998289	
8.45	-0.5613510308148355	-0.8275794795657296	-0.7545277323646754	0.4191156613287059	-0.5599942354507883	-0.8276065158779071	
8.46	-0.5695985888455016	-0.8219246544542561	0.18614170004904096	-0.12124454536056373	-0.5681643750876799	-0.8218945104624623	
8.47	-0.57778918394592	-0.8161876233624025	-1.11692182069891	-0.11953696902613775	-0.5762762995977427	-0.8161003594102828	
8.48	-0.5859219969967825	-0.8103689597359345	-1.335612341699679	-1.0173434346595984	-0.5843288538327196	-0.8102247697540902	
8.49	-0.5939962146849225	-0.8044692452961628	-0.5611874670712107	-1.3677786045600773	-0.5923215796609388	-0.8042682358830263	
8.5	-0.6020110295860956	-0.7984890699872021	-3.1848076625560404	-0.12124315357083193	-0.6002533332216988	-0.7982314755384757	
8.51	-0.6099656402470105	-0.7924290319217628	-1.7639160038990198	-0.8243401075559037	-0.6081236696915505	-0.7921150046930767	
8.52	-0.6178592512665884	-0.7862897373254276	-0.9658211071874342	-0.9598979730448094	-0.6159314568780015	-0.7859195515570256	
8.53	-0.6256910733764319	-0.7800718004793651	-1.9790799315241454	0.11816882192425049	-0.6236762635316478	-0.7796456534115859	
8.540000000000001	-0.6334603235204804	-0.7737758436614319	-1.6661034254126101	-0.9715632953341619	-0.631356969501473	-0.7732940486950349	
8.55	-0.6411662249338204	-0.7674024970856229	-1.0779145623918278	-1.6051787564708286	-0.6389731573403965	-0.7668652957320353	
8.56	-0.6488080072206529	-0.7609523988398041	-2.291773300751262	0.14823609649116198	-0.6465237193365024	-0.7603601429203009	
8.57	-0.6563849064313664	-0.7544261948217055	-1.0624567026911982	-0.6737063043878389	-0.6540082520686035	-0.7537791693626739	
8.58	-0.6638961651387115	-0.7478245386731064	-1.199166329671556	-1.7848538825217983	-0.6614256606357546	-0.7471231331631187	
8.59	-0.6713410325130525	-0.741148091712176	-0.6459358241280365	-1.8540539865837922	-0.6687755558821548	-0.7403926339014416	
8.6	-0.6787187643966698	-0.7343975228639181	0.4754652660973494	-0.6389856470370513	-0.676056856076102	-0.7335884391302453	
8.61	-0.686028623377093	-0.7275735085886728	-0.5135242068842272	1.609836152889603	-0.6832691865536141	-0.726711168623108	
8.620000000000001	-0.6932698788594467	-0.7206767328086281	-0.6722078575173831	-1.1134973363548366	-0.6904114791187042	-0.7197615991103906	
8.63	-0.7004418071377728	-0.7137078868322995	-0.6009873501070611	-1.049981745917878	-0.6974833738023136	-0.7127403702634243	
8.64	-0.7075436914653337	-0.7066676692769134	-0.48015091634420526	0.81710352834014	-0.7044838163160636	-0.7056482676907693	
8.65	-0.7145748221238427	-0.6995567859886687	-1.7313134707336117	-0.756837985779184	-0.7114124615908343	-0.6984859506893619	
8.66	-0.7215344964916228	-0.6923759499608149	-0.836309821262421	-2.140842813208803	-0.7182682696004055	-0.6912542134610519	
8.67	-0.7284220191106617	-0.6851258812495021	-0.4196707772740486	-2.2579223337976755	-0.7250509103719986	-0.6839537345995497	
8.68	-0.7352367017525434	-0.6778073068873576	-2.105996684295604	0.5488566669001227	-0.7317593585029597	-0.6765853166283858	
8.69	-0.7419778634832337	-0.6704209607947402	0.12367505933261957	-0.0040664185445513645	-0.7383932993037847	-0.6691496571267473	
8.700000000000001	-0.7486448307266991	-0.6629675836886237	0.3327312037314907	0.1631581247425692	-0.7449517223303643	-0.6616475666563696	
8.71	-0.7552369373273297	-0.6554479229890693	-1.3866129257767184	-0.713204481367782	-0.751434328391554	-0.6540797614362545	
8.72	-0.7617535246111617	-0.6478627327232215	-1.0030913160642663	-1.374574758706019	-0.7578401223123038	-0.6464470597867314	
8.73	-0.768193941445854	-0.6402127734268044	-1.646384284255927	-0.8573758891509713	-0.7641688205870464	-0.6387501962333131	
8.74	-0.7745575442994139	-0.6324988120430524	-0.0751770607115968	-0.4964675946686756	-0.7704194436516086	-0.6309899965599337	
8.75	-0.7808436972976438	-0.6247216218190361	-1.842065984743553	-1.4630327775177372	-0.7765917238552569	-0.6231672132693564	
8.76	-0.7870517722802869	-0.6168819821993324	-1.009528782523207	-0.05543207264820571	-0.7826846975765755	-0.6152826793002348	
8.77	-0.7931811488558504	-0.6089806787169949	-1.652101056663522	-1.8685768475167164	-0.788698113173556	-0.6073371647888582	
8.78	-0.7992312144550844	-0.6010185028817729	-0.7482769374437949	-0.9337772674569966	-0.7946310233025013	-0.5993315095357744	
8.790000000000001	-0.8052013643830941	-0.5929962520655349	-2.599430635872815	-0.7970041245420377	-0.8004831924844295	-0.5912665009435102	
8.8	-0.8110910018700587	-0.5849147293848531	0.5153706404956347	-1.2759345425602215	-0.8062536899689243	-0.583142985386913	
8.81	-0.8168995381205493	-0.5767747435806834	-1.7815059623268132	-2.7822800986005056	-0.8119422965884291	-0.574961767169521	
8.82	-0.8226263923614037	-0.5685771088951199	-0.7627317092451276	-0.12070744478386736	-0.8175480985115918	-0.5667236989271405	
8.83	-0.8282709918881499	-0.5603226449451573	-1.0407940366584592	-1.3160734053854244	-0.8230708930012202	-0.5584296015047914	
8.84	-0.8338327721099539	-0.5520121765934187	-1.595947284032452	0.7736957827309527	-0.8285097834671317	-0.5500803335029109	
8.85	-0.8393111765930646	-0.5436465338158045	-1.727091313229	-0.8856288114998567	-0.8338645837384352	-0.5416767319126693	
8.86	-0.8447056571027407	-0.5352265515660106	0.09169288644971885	-1.0765861399972312	-0.8391344147495923	-0.5332196610071777	
8.870000000000001	-0.8500156736436321	-0.5267530696368702	-1.3756562667455716	-0.4352311228579931	-0.8443191070474378	-0.5247099735272416	
8.88	-0.8552406944985925	-0.5182269325184792	-0.5840705098612816	0.5352128161119689	-0.849417799367705	-0.5161485391153697	
8.89	-0.860380196265914	-0.5096489892530354	-1.6618770816602888	-1.073056652371205	-0.8544303390980302	-0.5075362258853013	
8.9	-0.8654336638949401	-0.5010200932863732	-1.5126150957427007	0.5137176015434036	-0.8593558830596777	-0.49887390852070645	
8.91	-0.8704005907200549	-0.4923411023161276	-0.3981534406322062	0.947962538701495	-0.8641942956020634	-0.4901624701174338	
8.92	-0.8752804784930137	-0.48361287813648324	0.0551280176181026	0.5067099325194623	-0.8689447518984474	-0.48140279009339865	
8.93	-0.8800728374136003	-0.4748362864794635	-1.0553892397406202	1.1515952045127937	-0.8736071333904678	-0.47259576612538334	
8.94	-0.8847771861585844	-0.4660121968527132	-2.3066970577990213	0.8266338241597556	-0.8781806338429607	-0.46374228203398643	
8.950000000000001	-0.88939305190896	-0.45714148237372076	1.1085630278410448	1.057740811519285	-0.882665151911353	-0.4548432496962374	
8.96	-0.8939199703754375	-0.4482250196004476	-1.750469278609647	1.1561012998151936	-0.8870599001956899	-0.44589955699164946	
8.97	-0.8983574858221788	-0.43926368835828977	-2.4399448854939663	-0.23119415872832597	-0.8913647947019613	-0.4369121296109428	
8.98	-0.9027051510887382	-0.4302583715633578	1.691719436679414	-0.8594822711355561	-0.8955790670534519	-0.42788185915010873	
8.99	-0.9069625318622597	-0.4212099668605289	-1.310994825713197	-2.6834536021043345	-0.8997026507508015	-0.41880968471377605	
9.0	-0.9111292217750387	-0.4121194335381444	-2.372861910036447	-1.7348525530599401	-0.9037347966727398	-0.40969650127892804	
9.01	-0.915204804609129	-0.40298768922770434	-1.5986445713978108	-0.8512704883864999	-0.9076754558734802	-0.40054326095795223	
9.02	-0.9191888703203537	-0.3938156466714363	-0.5516439742980846	-0.7755507339120022	-0.9115238987357364	-0.3913508617789017	
9.03	-0.9230810184967226	-0.38460422273274497	-0.7327694609027829	-0.5373986861348315	-0.9152800939658384	-0.3821202684475017	
9.040000000000001	-0.926880858351511	-0.37535433829521003	-1.778610055605101	-1.3761148285439602	-0.9189433316492412	-0.37285238169194557	
9.05	-0.9305880087177762	-0.36606691816167863	0.8921355914101832	-1.9618445296029927	-0.9225135982306003	-0.36354817840855125	
9.06	-0.934202098044271	-0.35674289095342604	-1.4557817760376441	-0.48696605742015225	-0.9259902036961581	-0.35420856167034503	
9.07	-0.9377227643926848	-0.3473831890094166	-2.122409354804237	-0.5368011178212072	-0.9293731523315076	-0.3448345201597205	
9.08	-0.9411496554361726	-0.3379887482856397	0.019543743024487137	-1.1455427898355057	-0.9326617741784523	-0.33542695894773294	
9.09	-0.9444824284591127	-0.32856050825452987	0.38458041808056964	-1.0707126699049145	-0.9358560914676186	-0.3259868780777706	
9.1	-0.9477207503580412	-0.3190994118044685	-1.7652138479742676	-1.2592560036768752	-0.9389554544803268	-0.31651518426540287	
9.11	-0.9508642976437105	-0.309606405139366	-2.352211590683021	-0.7061301441556838	-0.9419599034458306	-0.3070128885056474	
9.120000000000001	-0.9539127564442209	-0.30008243767832254	0.07652551097138383	-1.156385264673574	-0.9448688090535288	-0.29748089879611284	
9.13	-0.9568658225091654	-0.2905284619553762	-3.004189435567127	0.9693468695616393	-0.947682229611088	-0.2879202366706935	
9.14	-0.9597232012147472	-0.28094543351931234	-2.1863448606113627	-0.03994870147419127	-0.9503995563847483	-0.27833181104070925	
9.15	-0.9624846075698027	-0.27133431083356774	0.004961542480432346	-1.243652228860085	-0.9530208657842485	-0.26871665357347413	
9.16	-0.9651497662226874	-0.26169605517620254	-1.020502314245077	-0.5421438366436566	-0.9555455698442551	-0.2590756737097127	
9.17	-0.967718411468967	-0.25203163053995004	-1.231655760061655	-1.4323172368911408	-0.9579737631153172	-0.24940991283851252	
9.18	-0.9701902872598618	-0.24234200353234137	-0.6173736807654835	0.7698262916424465	-0.9603048785299939	-0.23972028057443323	
9.19	-0.9725651472113922	-0.23262814327590428	-1.1253395707568008	1.1515585813049158	-0.9625390288367793	-0.2300078275904389	
9.200000000000001	-0.9748427546141715	-0.22289102130843386	-2.2735294767772616	1.0291109614445975	-0.9646756680042946	-0.22027346332702916	
9.21	-0.9770228824437914	-0.21313161148334422	0.2990524635623961	-1.3578242427259417	-0.9667149270064397	-0.21051824729576377	
9.22	-0.979105313371753	-0.20335088987007474	0.3459087395150623	-0.29461790959625067	-0.9686562809785823	-0.20074308840093014	
9.23	-0.9810898397768821	-0.1935498346545847	-0.7757572759989224	-0.5951205101675006	-0.9704998791647043	-0.190949054557782	
9.24	-0.9829762637571826	-0.18372942603990894	-0.9378422483251724	0.3782836798742727	-0.9722452179627894	-0.18113705378713824	
9.25	-0.9847643971420719	-0.17389064614678518	1.354860408877986	-1.1818004494306833	-0.9738924649134499	-0.17130816196068469	
9.26	-0.986454061504946	-0.1640344789143494	-1.2628869065207833	-0.839926172915366	-0.9754411377962063	-0.1614632858551337	
9.27	-0.9880450881760212	-0.15416191000089885	-1.2476220700100606	-0.5673789383527069	-0.9768914224683296	-0.15160350885355414	
9.28	-0.9895373182553999	-0.1442739266847225	-0.6250560690148943	0.00901454244770139	-0.9782428581639886	-0.14172973613347456	
9.290000000000001	-0.9909306026263074	-0.1343715177649949	0.4803913535160309	0.5597571903728915	-0.9794956490936775	-0.13184305815137687	
9.3	-0.9922248019684445	-0.12445567346274455	0.6005459524490391	-0.45318336619935234	-0.9806493560311105	-0.12194437811265399	
9.31	-0.9934197867714092	-0.11452738532186957	-1.2519924184481805	0.5494376902043523	-0.9817042015394382	-0.11203479311491146	
9.32	-0.9945154373481256	-0.1045876461102333	-0.6861841913887804	0.7174887106869045	-0.9826597680103998	-0.10211520401022893	
9.33	-0.9955116438482352	-0.09463744972081511	-2.373595110912312	-0.30785268659263615	-0.9835162963480534	-0.09218671411956568	
9.34	-0.9964083062713924	-0.08467779107292434	-1.3083844141876053	-1.3303359239385213	-0.9842733906553155	-0.08225022155489521	
9.35	-0.9972053344804137	-0.0747096660134754	-1.8374957299597203	-1.2459000014476158	-0.9849313101430974	-0.07230683542622386	
9.36	-0.9979026482142273	-0.06473407121832309	-2.004734400513211	0.5269929039332452	-0.9854896807124411	-0.062357450734443716	
9.370000000000001	-0.9985001771005684	-0.054752004093656215	0.6830765391667593	-0.5309764404083257	-0.9859487798408553	-0.052403181948696635	
9.38	-0.9989978606683707	-0.044764462677458094	-1.7912845224745158	-1.7573937853599133	-0.9863082552943142	-0.04244492058573764	
9.39	-0.9993956483597976	-0.03477244554100756	-1.5310015563712525	0.578179922641993	-0.9865684027955265	-0.03248378602160163	
9.4	-0.9996934995418622	-0.02477695169045452	-0.6338447116250039	0.10477756885576445	-0.9867288919944616	-0.02252066592327321	
9.41	-0.9998913835175822	-0.014778980468443503	0.29793388345600325	-1.4207460616110719	-0.9867900368512348	-0.012556684154415574	
9.42	-0.9999892795366182	-0.0047795314557931845	-0.5188741531477827	1.1746404497468526	-0.9867515289338313	-0.002592724130421501	
9.43	-0.9999871768053394	0.005220395626767682	1.7593679372162427	0.8418563827845171	-0.9866137003904419	0.007370086223950009	
9.44	-0.9998850744962677	0.015219801016812806	-1.0745530527474174	0.15396505230699212	-0.9863762647341275	0.017330868101939418	
9.450000000000001	-0.9996829817568444	0.02521768500837751	-0.7409665415270984	-1.2491016827260393	-0.9860395722659163	0.02728848997776595	
9.46	-0.9993809177174668	0.03521304805005804	-0.7237802437334104	-1.367117484835225	-0.9856033584366879	0.03724207802089046	
9.47	-0.9989789114987436	0.045204890843077716	0.4360704752904109	-0.2618635959983588	-0.9850679916709623	0.04719049753709684	
9.48	-0.9984770022179132	0.055192214439282905	-0.491238051108298	-1.6587231751110065	-0.9844332293600127	0.0571328800427547	
9.49	-0.9978752389943756	0.06517402033910091	-1.1141049393815248	0.47025429352358633	-0.9836994579886599	0.0670680881055567	
9.5	-0.997173680954281	0.0751493105894444	-1.9446622758611607	-1.335674002790892	-0.9828664568838099	0.07699525898125673	
9.51	-0.9963723972341256	0.08511708788156991	-0.751928941272493	0.2500298171362685	-0.9819346305225868	0.08691325290507097	
9.52	-0.9954714669832991	0.09507635564888783	0.4058733643086605	-0.19305509707783858	-0.9809037801659406	0.09682121327867843	
9.53	-0.9944709793655321	0.1050261181647264	-1.4048527730234026	0.8168113862617705	-0.9797743282056809	0.10671799840449411	
9.540000000000001	-0.9933710335591905	0.11496538064005213	-0.4644274151426083	-0.8229822146214361	-0.9785460978221602	0.11660275822820104	
9.55	-0.9921717387563649	0.12489314932113604	-0.7460239500715207	0.39862259884586004	-0.9772195292156239	0.12647434953264516	
9.56	-0.9908732141606976	0.13480843158719358	-0.127353555779383	-1.2600317612474499	-0.9757944674935867	0.13633192919892928	
9.57	-0.9894755889839014	0.14471023604796462	-1.7942293296217708	0.9402597878173716	-0.9742713705460029	0.14617435289550007	
9.58	-0.9879790024409105	0.1545975726412585	1.3586680280856511	0.03963580636376382	-0.9726501053941136	0.15600078483470578	
9.59	-0.9863836037436147	0.16446945273045688	-2.2655447107718727	0.6603201216958873	-0.9709311474932081	0.1658100799701049	
9.6	-0.9846895520931225	0.17432488920197553	-1.3502406420791597	-1.1462004576260567	-0.9691143857769803	0.17560141024383277	
9.61	-0.9828970166705	0.18416289656268625	-0.04480447576485447	0.6832471722344529	-0.9672003131003554	0.1853736303019766	
9.620000000000001	-0.9810061766259326	0.19398249103730103	-0.6842730041318192	0.5001858873410095	-0.9651888403170708	0.1951259201998826	
9.63	-0.9790172210662587	0.2037826906657101	-0.14903106198515548	0.5674805833790733	-0.9630804775364423	0.2048571346782685	
9.64	-0.9769303490408168	0.21356251540029858	-1.473032683023379	0.5261964784142845	-0.9608751574799476	0.21456646229316534	
9.65	-0.974745769525561	0.22332098720321147	-1.049550752205902	0.02985710441286374	-0.9585734073855925	0.22425275829470087	
9.66	-0.9724637014053854	0.2330571301435883	-0.960231717766568	1.4743563504595794	-0.9561751817798833	0.233915220105064	
9.67	-0.9700843734546069	0.24276997049476357	0.5991752410812975	0.08687198472905999	-0.9536810248980059	0.24355270390639824	
9.68	-0.9676080243155543	0.25245853683143216	-0.2771789999325053	-0.4867106635593965	-0.9510909130044155	0.2531644163402222	
9.69	-0.9650349024752087	0.2621218601267812	-0.16836279411053734	0.2033956667578426	-0.9484054071857576	0.2627492149581359	
9.700000000000001	-0.9623652662398442	0.27175897384959113	-1.6202913587766394	-0.6787589715949391	-0.9456245053616442	0.2723063159672397	
9.71	-0.9595993837076154	0.2813689140612968	0.009283254855435352	-0.18262750926954718	-0.9427487853236753	0.28183457870314904	
9.72	-0.956737532739036	0.2909507195130351	-0.7311558691702325	0.1137041033236362	-0.9397782665612956	0.29133322930784045	
9.73	-0.9537800009253005	0.30050343174264316	0.43536531475262696	-0.07905068890321676	-0.9367135434212585	0.3008011293031956	
9.74	-0.9507270855543928	0.3100260951716395	1.0633330693640752	0.5094231679771253	-0.9335546568589775	0.31023751512853204	
9.75	-0.9475790935749293	0.3195177572021719	-1.254344869601934	2.2652791485084984	-0.9303022176173494	0.319641250903523	
9.76	-0.9443363415576829	0.3289774683139385	-1.3506394720027455	0.899927308160059	-0.9269562880177666	0.32901158371409456	
9.77	-0.9409991556547366	0.3384042821610833	-1.8050441467571061	1.4107049294491747	-0.9235174950071173	0.33834738068371106	
9.78	-0.9375678715562132	0.3477972556690636	-1.0811473832725338	-0.15591218169917298	-0.9199859221946262	0.34764789991225015	
9.790000000000001	-0.9340428344445255	0.35715544913149544	-1.316068283394909	-0.2298608393736531	-0.9163622125302234	0.3569120119132823	
9.8	-0.9304243989461013	0.36647792630696574	-0.5709199993750911	-0.011700120586023988	-0.9126464708120068	0.3661389861630885	
9.81	-0.9267129290805175	0.37576375451583743	-1.0712797460142534	1.2286528517847146	-0.9088393557856891	0.37532769695461005	
9.82	-0.9229087982070056	0.38501200473701547	-1.2845080789886254	-1.7631064734938824	-0.9049409933338883	0.3844774254886458	
9.83	-0.9190123889682636	0.3942217517046994	0.14557274715958812	-0.6389430235866679	-0.9009520577829737	0.3935870502351161	
9.84	-0.9150240932315282	0.40339207400511246	-1.85290432438298	0.5057279208393324	-0.8968726959868358	0.40265586447922097	
9.85	-0.9109443120268506	0.41252205417321053	-0.4778363588755069	0.18842968711028182	-0.8927035976431217	0.41168275123322834	
9.86	-0.9067734554825245	0.4216107787893728	-1.312715182671008	2.3893404609324187	-0.8884449304321679	0.4206670162186378	
9.870000000000001	-0.9025119427576133	0.43065733857607336	-0.17814343788764886	0.8783405543187297	-0.8840973992267032	0.4296075473894469	
9.88	-0.8981602019715264	0.4396608284945289	0.4871013447507041	-0.22253061503595184	-0.8796611923792088	0.4385036632213282	
9.89	-0.8937186701305815	0.4486203478413435	-1.1968169235546542	-1.1289867206980038	-0.8751370297246125	0.44735425702355625	
9.9	-0.8891877930515142	0.4575350003451233	-0.4481548857783628	0.11697496540726099	-0.8705251201372518	0.4561586603399164	
9.91	-0.8845680252818717	0.4664038942630816	-0.7057751595486919	-0.836816188415333	-0.8658261981714874	0.4649157722214393	
9.92	-0.8798598300172411	0.4752261424776293	-1.6792822295603376	0.9419767928960645	-0.8610404930940037	0.47362493759785984	
9.93	-0.8750636790152589	0.4840008625929516	-0.6342761692733205	0.64510718483463	-0.8561687539230677	0.48228506166156104	
9.94	-0.8701800525063496	0.4927271770315701	-0.5810595472275374	0.8127591091243014	-0.8512112301631762	0.4908955030297308	
9.950000000000001	-0.8652094391011373	0.5014042131308962	-0.45233861865496267	2.580580877925933	-0.8461686850586277	0.49945517343376056	
9.96	-0.8601523356944868	0.5100311032397649	-1.0585512325145325	-0.3974348781805328	-0.8410413881767863	0.5079634454850138	
9.97	-0.8550092473661016	0.5186069848149728	-0.760816947055955	0.3262027770190661	-0.8358301167371768	0.5164192378242295	
9.98	-0.8497806872776511	0.5271310005177918	-1.9973916321207863	-0.6853847439711171	-0.8305351601969415	0.5248219373935675	
9.99	-0.8444671765663544	0.5356022983104811	-1.2025812520462111	0.45500378216035564	-0.825157309494441	0.5331704700810758	
10.0	-0.8390692442349761	0.5440200315527909	-0.28310656452517813	2.1372936475028177	-0.8196968737918136	0.5414642374883137	
10.01	-0.8335874270381805	0.5523833590984562	0.058886460293349874	1.121105758218928	-0.8141546574897293	0.5497021731017305	
10.02	-0.8280222693651895	0.5606914453916875	-1.2503370934904603	0.44620439980248666	-0.8085309892665845	0.5578836934917295	
10.03	-0.8223743231186933	0.5689434605636532	-0.717660293685409	0.8205737093835437	-0.8028266867054449	0.5660077401172777	
10.040000000000001	-0.8166441475899574	0.5771385805289598	-0.5885908224658902	-0.6337170574146301	-0.7970420978084323	0.5740737448039129	
10.05	-0.8108323093300815	0.5852759870821217	-0.6093523626256487	0.19154227538773239	-0.7911780530712027	0.5820806573374872	
10.06	-0.8049393820173414	0.5933548679940405	-0.2641657967169512	0.6786074425644274	-0.7852349196162539	0.5900279251031348	
10.07	-0.7989659463205792	0.601374417108468	-2.6170435767041487	0.7007964038170098	-0.7792135405625873	0.5979145065500336	
10.08	-0.7929125897585776	0.609333834438477	-0.8422366599061502	-0.9212824099601399	-0.7731143019547341	0.6057398649210332	
10.09	-0.7867799065553674	0.6172323262629272	-0.5477463053086026	0.9448555054977086	-0.7669380592261936	0.6135029676769665	
10.1	-0.7805684974914169	0.6250691052229321	-1.7808988464451223	0.9042655977371423	-0.7606852171633404	0.6212032942049548	
10.11	-0.7742789697506486	0.6328433904183276	0.8997067372600615	0.2557921841455491	-0.754356643189049	0.6288398213019127	
10.120000000000001	-0.767911943935195	0.6405544066764964	-0.6063526766970271	0.6447294057589967	-0.7479527606194821	0.6364120447955179	
10.13	-0.7614681150223397	0.6482013762287282	0.8019366300065898	-0.8352901771392731	-0.7414744485774588	0.6439189511532489	
10.14	-0.754948142587465	0.6557835303546811	-1.545471164420542	-0.8240120849696673	-0.7349221486599635	0.6513600529074428	
10.15	-0.7483526772532552	0.6633001088978121	-1.6556527987785823	0.7979873712360497	-0.7282967514009409	0.6587343465407631	
10.16	-0.7416823774647842	0.6707503586328212	-0.5174301564991023	0.00302716771665712	-0.7215987164284309	0.6660413615428181	
10.17	-0.7349379093963748	0.6781335333042234	-2.4136262722250317	0.666578013079922	-0.7148289453889521	0.673280104738401	
10.18	-0.7281199468591093	0.685448893666126	-0.5131543562330158	1.5249395659837308	-0.7079879157080599	0.6804501228503711	
10.19	-0.7212291712089688	0.6926957075231605	-0.6240099392060507	0.5187657772180047	-0.7010765398001029	0.6875504333528782	
10.200000000000001	-0.7142662712555755	0.6998732497725264	0.3013990102865257	-2.1107948050566705	-0.6940953126797923	0.6945806004604346	
10.21	-0.7072319431715255	0.7069808024470927	-0.006190602006428403	0.5563271644261993	-0.6870451571727281	0.7015396526226106	
10.22	-0.7001268904022673	0.7140176547595266	-1.1176042402873012	0.23297363276549138	-0.6799265856539521	0.7084271717908831	
10.23	-0.6929518235765306	0.720983103147381	-1.7904484783467753	0.48628874882446094	-0.6727405310118372	0.7152421976768597	
10.24	-0.685707460417262	0.7278764513191103	1.0265977609260344	1.6276072638906633	-0.6654875227384557	0.7219843302403688	
10.25	-0.6783945256530542	0.7346970103009606	-1.4705095462182043	-0.8438331756401535	-0.6581685034432828	0.7286526207493765	
10.26	-0.6710137509300416	0.7414440984846907	-1.7165383079995074	0.9854007223926752	-0.6507840194974753	0.7352466874037714	
10.27	-0.6635658747242432	0.7481170416760744	-1.7484219341856884	2.3184209535873066	-0.6433350228458492	0.741765593348443	
10.28	-0.6560516422543271	0.7547151731441393	0.46125367328233746	0.12877205817568182	-0.6358220765122072	0.7482089752175379	
10.290000000000001	-0.6484718053947726	0.7612378336710959	-1.1673720098196245	1.233565719856833	-0.628246141413129	0.7545759083502545	
10.3	-0.6408271225894171	0.7676843716029031	-1.3945315887700178	1.7339901505737054	-0.620607796971356	0.7608660480442517	
10.31	-0.6331183587653426	0.7740541429004411	-0.4954285328619953	0.9842855820025352	-0.6129080126905408	0.767078482100283	
10.32	-0.625346285247107	0.7803465111912211	-0.832290995804398	0.09524953085979426	-0.6051473841470861	0.773212884704198	
10.33	-0.6175116796712765	0.786560847821604	-1.2956071404575233	0.07703983711360363	-0.5973268890639675	0.7792683564095195	
10.34	-0.6096153259012447	0.792696531909472	0.14437614107723495	1.5364966856754543	-0.5894471388915792	0.7852445904884455	
10.35	-0.6016580139423147	0.7987529503973099	0.46365747815568015	1.3909020411790438	-0.58150911920526	0.7911407005259737	
10.36	-0.5936405398570194	0.8047294981056475	0.39167696908284755	0.018261083034421977	-0.5735134570620395	0.7969563990736873	
10.370000000000001	-0.5855637056806592	0.8106255777868191	0.18135596398053977	-0.3658475765742638	-0.5654611455021975	0.8026908130370575	
10.38	-0.5774283193370383	0.8164406001789846	-0.17480278820700312	-0.4643661139700117	-0.5573528269118515	0.8083436744331615	
10.39	-0.569235194554359	0.8221739840603848	-2.345123194516188	2.4838258452451556	-0.5491895014170752	0.813914123750676	
10.4	-0.5609851507812783	0.8278251563037593	1.1082656555956905	0.7598800359132607	-0.5409718264484557	0.819401912655049	
10.41	-0.5526790131030823	0.8333935519308983	-0.2506898027455294	3.193622137584313	-0.5327008088268907	0.8248061954728018	
10.42	-0.5443176121579641	0.8388786141672755	0.06383881544267733	1.3944242172378183	-0.5243771207675517	0.8301267437199106	
10.43	-0.5359017840533822	0.8442797944967146	0.57906053889402	1.2838021173305132	-0.5160017753559992	0.8353627257870513	
10.44	-0.5274323702824737	0.8495965527160441	0.9059201325995181	1.1558690410212278	-0.5075754593254432	0.8405139332361781	
10.450000000000001	-0.5189102176405022	0.854828356989694	-0.10051220633130964	1.8539782071870592	-0.49909919162531563	0.845579548754589	
10.46	-0.5103361781413214	0.8599746839041826	-0.07479001884566777	-0.10608850113988688	-0.49057367321043266	0.8505593841118029	
10.47	-0.501711108933814	0.8650350185224602	-1.1009353863935334	3.0250481268931955	-0.4819999284905293	0.855452636537636	
10.48	-0.49303587221830913	0.8700088544380434	-0.4599461210795489	0.7697071518262115	-0.47337867235223297	0.8602591381695315	
10.49	-0.4843113351629357	0.8748956938289099	-1.33847259597729	0.17149560163609878	-0.4647109342542289	0.864978100993231	
10.5	-0.4755383698198955	0.8796950475110975	-1.1954789019617902	1.1822560497995176	-0.4559974427237144	0.8696093776931219	
10.51	-0.466717853041634	0.8844064349919667	-1.3602922553558252	1.9767453110227646	-0.44723923184763986	0.8741521952212111	
10.52	-0.4578506663968839	0.8890293845230738	-0.6138745573941713	-0.11852549125990197	-0.4384370434990375	0.8786064269389255	
10.53	-0.44893769608656003	0.8935634331526138	0.6001554918334502	1.460432805593685	-0.4295919159763298	0.8829713150032734	
10.540000000000001	-0.4399798328594804	0.898008126777383	2.7309949404306995	0.18156396919090556	-0.42070460419447714	0.8872467535845108	
10.55	-0.43097797192790016	0.9023630201942122	-0.2414783343799867	0.3960894870197236	-0.4117761502464839	0.8914320002448614	
10.56	-0.42193301288281215	0.9066276771508337	-1.7703461006389323	0.41714525839580296	-0.4028073217797162	0.8955269701017059	
10.57	-0.41284585960902226	0.910801670396121	0.8521374702472337	1.6743431368820416	-0.39379916423938804	0.8995309363249674	
10.58	-0.40371742019995377	0.9148845817296665	-0.7045012966759809	-0.19418815006471113	-0.38475245771643585	0.9034438350893722	
10.59	-0.39454860687216653	0.9188760020506435	-1.0551572008491585	1.1114921120852561	-0.37566825059661435	0.9072649553809455	
10.6	-0.38534033587956673	0.9227755314059093	-0.17549085795651143	0.5793576673233172	-0.3665473350649297	0.9109942545442204	
10.61	-0.3760935274272854	0.9265827790373014	-1.616718126983513	0.0793726010787722	-0.3573907620430903	0.9146310375632004	
10.620000000000001	-0.36680910558519897	0.9302973634280797	-0.1443459415765922	-0.2832262393264008	-0.34819933549064236	0.9181752830594375	
10.63	-0.3574879982010812	0.9339189123484664	-0.44586352140023616	-0.26896941216753634	-0.338974108422942	0.9216263122074523	
10.64	-0.34813113681333746	0.9374470629002438	-0.24975322999786181	-0.6963489547525534	-0.3297158962718159	0.9249841249840316	
10.65	-0.338739456563332	0.9408814615603536	0.04267679764583887	1.8370486553096215	-0.3204257536973487	0.9282480589473734	
10.66	-0.3293138961072604	0.9442217642234565	-0.2618216388664536	0.7025686015922359	-0.31110450728694766	0.9314181355018134	
10.67	-0.3198553975275544	0.9474676362434062	-0.30351731341466187	1.1061195663096492	-0.3017532129108872	0.9344937087639923	
10.68	-0.31036490624379426	0.9506187524735872	-0.026050387245849738	2.1288081169551845	-0.2923727079816196	0.9374748216516807	
10.69	-0.300843370923107	0.9536747973060726	0.11455725524801985	-0.26644235962548013	-0.2829640491470469	0.9403608450010948	
10.700000000000001	-0.2912917433900234	0.9566354647095556	-1.322774203705281	0.015089789393840869	-0.2735280843150507	0.9431518432985259	
10.71	-0.28171097853578375	0.959500458266002	-1.7117022372212323	1.2142159949597855	-0.26406587047168667	0.9458472042900227	
10.72	-0.2721020342270435	0.962269491205989	-0.33374008639925823	-0.8618100608743777	-0.2545782656815884	0.9484470140493902	
10.73	-0.26246587121398735	0.9649422864426693	-1.6952013611480954	0.38623377344580045	-0.24506632684083363	0.9509506774071127	
10.74	-0.2528034530378076	0.9675185766043235	-0.16527198211613675	0.04262550350385608	-0.23553092183768226	0.95335830207468	
10.75	-0.2431157459375305	0.9699981040654513	0.6956311297447796	1.2995205462349868	-0.2259731070205728	0.9556693101027713	
10.76	-0.23340371875616817	0.972380620976354	0.3737079531598777	0.5465647546124851	-0.21639375978587141	0.9578838308838102	
10.77	-0.22366834284617176	0.9746658892911619	-1.271838749671645	2.9828151686681204	-0.20679393547847422	0.9600013038317792	
10.78	-0.21391059197416495	0.9768536807942605	-1.0741730439316837	1.9147450528636547	-0.19717452066181854	0.9620218800486158	
10.790000000000001	-0.20413144222493051	0.9789437771250684	0.12416985277582487	0.1257052928497573	-0.18753656923306922	0.9639450164401869	
10.8	-0.19433187190464007	0.9809359698011186	-0.5956296770381502	0.5936225323442683	-0.17788097659456972	0.9657708858492838	
10.81	-0.18451286144327617	0.9828300602394009	-0.5011681564953832	0.6352455473239568	-0.16820879474707257	0.9674989628053566	
10.82	-0.17467539329626036	0.9846258597759129	0.4222310879516935	4.291200208886474	-0.158520927578561	0.969129441876726	
10.83	-0.16482045184523597	0.9863231896833766	-1.1521071453028884	-0.5238764542947645	-0.14881842475840795	0.9706618153620664	
10.84	-0.15494902329799598	0.9879218811870727	-0.5561837332091784	1.1914615815916856	-0.13910219831599216	0.9720962995270275	
10.85	-0.1450620955875288	0.9894217754787469	-0.9451445716721301	-1.0950103598827823	-0.1293732951311923	0.9734324046147053	
10.86	-0.1351606582701611	0.9908227237285387	-1.1782901563055166	0.9838852825226162	-0.1196326350448736	0.9746703685078377	
10.870000000000001	-0.12524570242277133	0.9921245870948902	-0.982323891093936	2.9020151490039017	-0.1098812616921219	0.9758097195570377	
10.88	-0.11531822053906327	0.9933272367323824	0.5621439488073484	0.5848718050582742	-0.10012010237847713	0.9768507171978733	
10.89	-0.10537920642484899	0.9944305537974603	-0.05355881694242743	2.0989849752695093	-0.09035019705349916	0.9777929080216551	
10.9	-0.09542965509235457	0.9954344294519911	-0.9745902839274294	0.9293192034987874	-0.08057248013751406	0.9786365729914903	
10.91	-0.08547056265349828	0.9963387648646147	-0.3165721702464948	0.5738400480391799	-0.07078798743880073	0.9793812770171492	
10.92	-0.07550292621212984	0.9971434712098383	-1.7143102333343077	0.7454871122634423	-0.06099766014605567	0.9800273225637178	
10.93	-0.06552774375520598	0.9978484696648278	-0.7988405513388717	0.4109458244848263	-0.05120252949075472	0.9805742929482054	
10.94	-0.05554601404287918	0.9984536914038493	2.0940285208244074	0.3723954195140259	-0.041403543061627635	0.9810225120791771	
10.950000000000001	-0.04555873649747422	0.9989590775903148	-0.13580258616322483	-0.33123533473418076	-0.031601727087972584	0.9813715817796871	
10.96	-0.03556691109134191	0.9993645793663839	0.6960920159390506	2.5061653083158273	-0.021798035201678206	0.9816218473305642	
10.97	-0.02557153823353997	0.9996701578400764	-0.09105991337802295	0.6065937620466328	-0.011993488161093054	0.9817729291524624	
10.98	-0.015573618655352117	0.999875784069848	0.33259561658645653	1.2936500948356011	-0.002189045316160539	0.9818251938038349	
10.99	-0.0055741532945992045	0.9999814390465825	0.6576839363845748	0.12344958760679658	0.0076142785035092685	0.9817782804170819	
11.0	0.004425856821274388	0.9999871136729536	-1.1001907407051963	2.1169776730883036	0.01741551857787039	0.981632576711723	
11.01	0.014425410693359009	0.9998928087401102	-0.01651084658059993	0.7263370308322805	0.027213666448486603	0.9813877406247111	
11.02	0.024423507470708872	0.9996985349016384	1.603288701887197	0.908665867043833	0.03700775239320829	0.9810441809196567	
11.03	0.034419146571063264	0.999404312644752	-0.7610814034822277	-0.8295723226511933	0.046796774740964706	0.9806015744316896	
11.040000000000001	0.044411327802884815	0.999010172258667	-0.5220285259293345	1.3949863833982787	0.05657975913838105	0.9800603508434781	
11.05	0.0543990514887287	0.9985161538001109	-0.25329222587827305	2.810021858620357	0.06635571115208931	0.9794202059627737	
11.06	0.06438131858998808	0.9979223070559234	0.33340539176623474	0.12884472105601164	0.07612365213504858	0.9786815902529654	
11.07	0.07435713083300843	0.9972286915026972	0.5992749944788911	0.5389995378002146	0.08588259533173757	0.9778442185677905	
11.08	0.08432549083661633	0.9964353762634164	1.3517371456552731	-0.1418885819515998	0.09563155816444932	0.976908562039058	
11.09	0.09428540224107607	0.9955424400610433	0.5937836357097355	1.1247046143014194	0.10536956198672966	0.9758743545866582	
11.1	0.10423586983849997	0.9945499711690085	0.04218274404016594	1.0585741690758366	0.11509562065032891	0.9747420878929162	
11.11	0.1141758997047333	0.993458067358554	1.373343029315547	1.698539168853023	0.1248087640528243	0.9735115149731726	
11.120000000000001	0.12410449933273948	0.992266835842889	0.8282155214743216	1.5437403826438088	0.13450800283167721	0.9721831479296208	
11.13	0.13402067776749804	0.9909763932181046	-1.361658838489518	0.17846034703250346	0.1441923758474401	0.9707567588994831	
11.14	0.14392344574246418	0.9895868654008052	2.6702916860984627	1.214534914465179	0.1538608909003568	0.9692328802586316	
11.15	0.15381181581757775	0.988098387562408	1.9237332040143116	0.6597972808399352	0.16351259623618922	0.9676113032945272	
11.16	0.1636848025188704	0.9865111040600651	-0.004529420248203686	-0.10452187331664842	0.17314649715004674	0.9658925804819258	
11.17	0.17354142247968452	0.9848251683641601	0.5514515242181596	0.8579692954015468	0.18276165173524153	0.9640765222949574	
11.18	0.18338069458352702	0.9830407429823329	1.5077394445793662	4.784700957949449	0.19235706313068396	0.9621637011305364	
11.19	0.1932016401085822	0.9811579993799867	0.02100084741169958	3.2963286333859316	0.20193179967978814	0.9601539466565986	
11.200000000000001	0.20300328287390723	0.9791771178972286	0.9333550732509266	1.11900371566488	0.2114848627354685	0.9580478510078315	
11.21	0.21278464938732267	0.9770982876622012	1.3173631229587992	2.715955495672958	0.22101533131563014	0.9558452630856948	
11.22	0.2225447689950495	0.9749217065007512	-0.7922811387393915	0.9295383423544789	0.2305222053314407	0.9535467945556257	
11.23	0.23228267403281255	0.9726475808428284	-0.37004917955004957	0.9195092414013474	0.24000457489597557	0.9511523135365362	
11.24	0.24199737568767765	0.970276164257807	1.1634057734982588	-0.9792956233719561	0.24946143884788372	0.9486624510543776	
11.25	0.2516878808280742	0.9678077259292884	0.7125023579769048	0.007702159985002011	0.2588918987829941	0.9460770944195456	
11.26	0.2613532191970149	0.9652425104709996	1.1851497795109618	0.18174324648452356	0.2682949528330074	0.9433968938269417	
11.27	0.27099242327480144	0.9625807725962174	0.1384244086210834	1.0700998042616474	0.2776697144923654	0.9406217557468902	
11.28	0.28060452835461275	0.9598227770510794	-0.008400682599620235	0.9738073119103556	0.2870151815330471	0.937752349342755	
11.290000000000001	0.29018857261889247	0.9569687985490145	-1.7084509029644803	0.3780264471571474	0.29633047975817334	0.9347886002194227	
11.3	0.2997435972164944	0.9540191217062552	-0.8462568292909489	0.36520592217241166	0.3056146069278773	0.9317311962916041	
11.31	0.3092686463405795	0.9509740409783835	0.3563347409990732	0.7848209053704313	0.31486670156029134	0.9285800822710188	
11.32	0.3187627673071984	0.9478338605978791	1.1433199868714348	-0.43357779008440356	0.324085761743838	0.9253359645870274	
11.33	0.3282250106345531	0.9445988945126216	0.8594033771702484	0.33196033414406245	0.33327093911270755	0.9219988070268172	
11.34	0.33765443012289675	0.9412694663253073	0.20941245609519474	0.5599795965170122	0.3424212324413617	0.9185693343011515	
11.35	0.34705008293504	0.9378459092337422	0.07527851644434336	-0.31110302383913224	0.3515358068709533	0.915047529219941	
11.36	0.35641102967743343	0.9343285659719666	0.5735906623157135	0.6040906727074222	0.3606136622121842	0.9114341345354343	
11.370000000000001	0.3657363344817952	0.9307177887521713	0.4439475155739474	0.09591062521766303	0.3696539774939394	0.9077291520371448	
11.38	0.3750250650872424	0.927013939207369	1.7795705800269543	2.1623963312168457	0.3786557539142544	0.9039333422499086	
11.39	0.3842762929229197	0.923217388334769	0.5307170634011695	0.679413591195647	0.38761818477357995	0.9000467259033613	
11.4	0.39348909319105874	0.9193285164398263	-1.0877568690062396	0.7297828481832507	0.3965402729996584	0.8960700810133981	
11.41	0.4026625449504637	0.9153477130809173	-0.8698955900818532	1.3433758201022847	0.40542122655355256	0.8920034472152987	
11.42	0.4117957312003796	0.911275377014602	1.9305550681639598	1.4682436938552312	0.4142600504338687	0.8878476197216435	
11.43	0.4208877389647135	0.9071119161414318	-0.7502727224853669	-0.8291298881587192	0.4230559676212554	0.8836026570127563	
11.44	0.42993765937657735	0.9028577474522631	1.194435112410111	0.5260736383447282	0.431807985530356	0.879269371219652	
11.450000000000001	0.4389445877631222	0.8985132969750332	0.17057185255374097	-0.010519029277057945	0.4405153425549137	0.8748478396044136	
11.46	0.447907623730621	0.894078999721964	0.2781493298281355	0.7489087555287459	0.44917704883301496	0.8703388909016506	
11.47	0.4568258712497957	0.889555299637138	0.32269308848137557	0.3532227784382239	0.4577923585567624	0.865742621100949	
11.48	0.46569843874131966	0.8849426495444243	1.687083398200518	1.0420121124022326	0.4663602849171549	0.8610598752279603	
11.49	0.47452443916149345	0.8802415110956997	0.28168261061752875	-0.1002177344664561	0.4748800982590253	0.8562907679277473	
11.5	0.4833029900880473	0.8754523547193298	0.4499837072428943	0.3076851131991428	0.4833508151645368	0.8514361602003638	
11.51	0.49203321380604365	0.8705756595688665	-1.038770283593449	0.27941599064651346	0.4917717224906024	0.8464961852699091	
11.52	0.5007142373938471	0.8656119134719239	0.7074047491018505	1.9482032839428172	0.5001418405356204	0.8414717197817176	
11.53	0.5093451928091286	0.8605616128791881	1.0403876997871881	1.228565272159731	0.5084604730180623	0.8363629154531866	
11.540000000000001	0.5179252169748757	0.8554252628135215	0.7570707976286627	1.2243139703991872	0.5167266442735267	0.8311706642428155	
11.55	0.5264534518653663	0.8502033768191251	1.9243497129521017	0.5638850960090993	0.5249396752304627	0.8258951362780879	
11.56	0.5349290445920983	0.8448964769107036	0.59010039937233	0.4601786248171496	0.5330985945966928	0.8205372384869027	
11.57	0.5433511474896118	0.8395050935226118	0.8423286036086294	1.4005079820202493	0.5412027408262754	0.8150971593069577	
11.58	0.5517189182011948	0.8340297654579263	2.2002229284693735	1.6114636992517113	0.5492511473503339	0.8095758202923636	
11.59	0.5600315197644334	0.8284710398374071	-0.9899826695937144	0.843617825466248	0.557243170449656	0.8039734280771174	
11.6	0.5682881206965746	0.8228294720483085	0.1124627728972058	1.96447741752441	0.5651778486136338	0.7982909185036069	
11.61	0.5764878950796681	0.8171056256929966	2.0026466470989344	2.0912606532081806	0.5730545562821526	0.7925285162847925	
11.620000000000001	0.5846300226454623	0.8113000725373317	1.5207591709565447	-0.8533979668515829	0.5808723372991403	0.7866871711878122	
11.63	0.5927136888600077	0.8054133924587821	1.2710937877004782	1.235792277241832	0.588630584580386	0.7807671258926654	
11.64	0.6007380850079631	0.7994461733942102	1.4333888244724413	0.7568442449031736	0.5963283476645969	0.7747693437396167	
11.65	0.6087024082765382	0.7933990112873139	0.9357686173975603	1.1816878252555565	0.6039650382300259	0.7686940852147783	
11.66	0.6166058618390684	0.7872725100356635	2.24820328937134	1.9032490380624059	0.611539711833314	0.7625423268951333	
11.67	0.6244476549381781	0.7810672814373004	1.002206824668896	-0.1394708816541398	0.6190517992100066	0.7563143469239221	
11.68	0.6322270029685011	0.774783945136858	0.8720941088637797	-0.845490157285704	0.6265003622454096	0.7500111347448413	
11.69	0.6399431275589298	0.7684231285711587	0.798901801684573	1.874614601422204	0.6338848510327635	0.7436329860289919	
11.700000000000001	0.6475952566543597	0.7619854669142498	0.8404592122047457	-0.23649917801616271	0.6412043340894589	0.7371809026916405	
11.71	0.6551826245968907	0.7554716030218411	-0.5018346562189772	0.0692520891008056	0.6484582811460131	0.7306551977773215	
11.72	0.6627044722064739	0.748882187375087	1.4333775266698172	0.9535030807947373	0.6556457676657408	0.7240568853191687	
11.73	0.6701600468609443	0.7422178780236952	0.539720313077617	0.056116056862339336	0.6627662832914519	0.7173862955550516	
11.74	0.6775486025754276	0.7354793405283029	2.4994637004358333	-0.8567312877872948	0.6698189107240011	0.7106444542512428	
11.75	0.6848694000810842	0.7286672479020876	0.6092189294926613	0.762857015317813	0.6768031598039034	0.7038317086910187	
11.76	0.6921217069031538	0.7217822805515688	1.1130399910788102	-0.05970237841029047	0.6837181207541928	0.6969490959683302	
11.77	0.6993047974382771	0.7148251262165612	0.9459069836996116	1.3126850040868299	0.6905633238926947	0.6899969802402691	
11.78	0.7064179530310545	0.7077964799092371	0.08086091792180117	0.20171992383058235	0.697337867243225	0.6829764095422934	
11.790000000000001	0.7134604620498175	0.7006970438522557	1.7055972905683232	0.012250905131457657	0.704041301859253	0.6758877647211116	
11.8	0.7204316199615708	0.6935275274159276	2.625495260521588	0.48352698830571816	0.7106727338639357	0.6687321043603313	
11.81	0.7273307294060914	0.6862886470543513	0.7125535097462466	1.7384421238930217	0.7172317352731697	0.6615098258114238	
11.82	0.7341571002691304	0.6789811262405103	0.4336783146837081	1.5868852078781948	0.723717420616083	0.6542219977907969	
11.83	0.7409100497547021	0.6716056954002652	0.385881318699328	-0.42162048705945443	0.730129383110114	0.6468690339766904	
11.84	0.7475889024564223	0.6641630918452137	-1.1447729908609192	3.4638707409321308	0.7364667459636459	0.639452012804819	
11.85	0.7541929904278653	0.6566540597043711	0.5763798467248527	0.3308777351193427	0.7427291238239524	0.6319713640998645	
11.86	0.7607216532519069	0.6490793498546317	1.0117197692602309	-0.5033363791048691	0.7489156488720845	0.6244281755596414	
11.870000000000001	0.7671742381090246	0.641439719849971	1.8219321632893073	1.5296717098987493	0.7550259573800576	0.616822893017642	
11.88	0.773550099844514	0.6337359338493526	1.7335978409944417	0.27206347649500073	0.7610591908040024	0.609156612966356	
11.89	0.7798486010346081	0.6259687625432802	0.3633495185979156	2.7796882703829295	0.7670150072374395	0.6014297970525547	
11.9	0.7860691120514457	0.61813898307898	0.5092461172775573	1.4655473385605138	0.7728925576972823	0.5936435501513047	
11.91	0.7922110111268728	0.6102473789841529	1.9161163167413118	0.41152753267538483	0.7786915222955004	0.5857983494968202	
11.92	0.7982736844150377	0.6022947400892633	0.6248097873421585	2.177601617821468	0.7844110618745672	0.5778953079355623	
11.93	0.804256526053752	0.5942818624483213	0.29422698629813504	1.443397073918766	0.7900508787537576	0.5699349180703353	
11.94	0.8101589382245835	0.5862095482581187	2.2026773876588557	-0.6426856486767709	0.7956101438871611	0.5619183002641848	
11.950000000000001	0.81598033121165	0.5780786057758753	1.853565998262284	1.4664727153482788	0.8010885819658317	0.5538459623005133	
11.96	0.8217201234590783	0.5698898492352631	0.8405119152333361	0.05340240728681256	0.8064853743178528	0.5457190316059463	
11.97	0.8273777416271088	0.5616440987607463	0.23360029384844128	0.47831781351407154	0.8118002681928944	0.5375380309099586	
11.98	0.8329526206467971	0.5533421802802247	-1.1789276985979118	0.6843966294976863	0.8170324555489777	0.5293040942792583	
11.99	0.8384442037732924	0.5449849254359178	1.4281478093480162	-0.33411108683034285	0.8221817063518659	0.5210177591511836	
12.0	0.8438519426376583	0.5365731714934567	-0.05251777991452189	-0.7967691073972447	0.8272472234510374	0.5126801657834531	
12.01	0.8491752972972022	0.5281077612491423	-1.1135567118435499	0.8958917721694389	0.8322287996624962	0.5042918661029155	
12.02	0.854413736284284	0.5195895429353283	2.4392342636333018	-0.8686439557345345	0.8371256490109735	0.49585400609144936	
12.030000000000001	0.8595667366535715	0.5110193701238859	1.5075345276634597	-2.06418325664538	0.8419375872886037	0.48736715193129493	
12.040000000000001	0.8646337840277062	0.5023981016277189	-0.27437440908925914	-0.33370750274371086	0.8466638399267954	0.4788324548873717	
12.05	0.8696143726413608	0.49372660140026614	-0.34478701031789827	0.8248190228886646	0.8513042458638415	0.470250495150124	
12.06	0.8745080053836392	0.4850057384329781	1.7454697875552587	0.21512460486301388	0.855858042166119	0.4616224287908532	
12.07	0.8793141938387995	0.4762363866507072	0.001343577302929333	1.7433673272707786	0.8603250910333237	0.4529488497864037	
12.08	0.8840324583252651	0.4674194248049771	2.1801823258531483	0.6511729202366661	0.8647046414032101	0.4442309185487648	
12.09	0.8886623279328897	0.45855573636508973	1.5051216405590448	-0.3077539155819913	0.8689965788758934	0.4354692425866998	
12.1	0.8932033405584476	0.4496462094070287	1.4297998611252711	0.010062658927534884	0.8732001644632982	0.42666498619704935	
12.11	0.8976550429393169	0.44069173650011884	1.3023504985536172	-0.9958496227690596	0.8773153072991798	0.4178187701676271	
12.120000000000001	0.9020169906853205	0.431693214591397	1.0934678627092322	1.5174904392973279	0.8813412806837966	0.40893176219765104	
12.13	0.906288748308697	0.4226515448876663	1.7867999474858074	-0.9584485411952913	0.8852780173842824	0.40000459611839556	
12.14	0.9104698892521713	0.41356763273516484	0.4563895267365662	-0.5068399993841042	0.8891248032123789	0.39103844253200065	
12.15	0.9145599959150862	0.40444238749684247	1.0005119693494708	0.24415616706821455	0.8928815946515511	0.38203394809657537	
12.16	0.918558659677569	0.39527672242718026	1.6705052473547646	0.3976299869180024	0.8965476902557505	0.37299228580363414	
12.17	0.9224654809226999	0.3860715545445197	1.4854551995088277	-1.1165788089652695	0.9001230702854677	0.3639141148945453	
12.18	0.9262800690566493	0.37682780450086106	-0.268706736212011	-0.5287079907186341	0.9036070462584485	0.35480061026915166	
12.19	0.9300020425267547	0.36754639644908826	0.4295923752224907	0.632586998688407	0.9069996222820745	0.345652443498517	
12.200000000000001	0.9336310288375026	0.3582282579075784	1.1864345342566571	1.4879516169045723	0.9103001230505715	0.33647079088965104	
12.21	0.9371666645643829	0.3488743196221651	0.529151955524486	0.6978778817123401	0.9135085765583101	0.3272563360878034	
12.22	0.9406085953655913	0.3394855154253881	2.7152671563389243	0.3136757538345339	0.9166243208902737	0.31801025632284274	
12.23	0.9439564759915375	0.33006278209302387	0.5508032812374246	-1.232345951777107	0.9196474079793818	0.3087332470540823	
12.24	0.9472099702921346	0.3206070591978287	0.7849915227154438	-0.2967352873542617	0.9225771894849794	0.2994264859368702	
12.25	0.9503687512218355	0.31111928896046537	1.7197989293991394	0.8326135302715195	0.925413741341928	0.29009067998258864	
12.26	0.9534325008423853	0.3016004160975684	1.283965244077301	1.3825470859524556	0.9281564289529275	0.2807270067661095	
12.27	0.9564009103232565	0.2920513876669095	0.8111264531184872	1.181427295822164	0.9308053522863778	0.2713361845893981	
12.280000000000001	0.9592736799397374	0.28247315290961883	0.20278015105898917	0.42054479735522554	0.9333598906864903	0.2619193904565955	
12.290000000000001	0.9620505190686388	0.2728666630894302	1.2635645764654049	1.4774671297386082	0.9358201681651601	0.2524773536870445	
12.3	0.9647311461815923	0.2632328713288874	2.003827586559985	3.1446935844928507	0.9381855781933643	0.24301125021949585	
12.31	0.9673152888359019	0.2535727324424998	1.4464105129341305	-0.34028918294018806	0.9404562688245293	0.23352182010448214	
12.32	0.9698026836629227	0.24388720276678466	0.19161916220680042	-0.5192285925782517	0.9426316478432247	0.22401023772570544	
12.33	0.9721930763539309	0.23417723998716344	2.708968033330642	1.7526601657668848	0.9447118873432835	0.21447725360681785	
12.34	0.9744862216434576	0.22444380296166921	-0.47209166839243677	0.45990832834708917	0.9466964095951739	0.2049240400488602	
12.35	0.9766819020339745	0.2146878812603166	-0.6060037397688145	0.3269955696875865	0.9485854106995515	0.19535135776874868	
12.36	0.9787799215957629	0.2049104899576676	1.9393371460529911	0.5972848176167932	0.9503783276186522	0.18576037651360372	
12.370000000000001	0.9807800680079504	0.19511260734783994	1.2066205466106406	-0.4593738978371197	0.9520753804006852	0.17615186688790926	
12.38	0.9826821389600735	0.18529521331796156	0.43318359265603323	-0.8495000714326273	0.9536760208640963	0.1665269955946047	
12.39	0.9844859424138017	0.17545928969401536	-0.11408478514152787	-0.6016882198542953	0.9551804929921921	0.15688654284221765	
12.4	0.9861912965756658	0.1656058201435162	3.306991135855964	1.411552076974531	0.9565882636048333	0.14723167178785534	
12.41	0.9877980298711806	0.1557357900779608	1.1048889020266226	-1.2809048746066207	0.9578996005735099	0.137563171951901	
12.42	0.9893059809203052	0.1458501865550726	1.5235071517660765	0.6445048322036222	0.9591139858571481	0.12788220244773574	
12.43	0.9907149985141919	0.1359499981808493	1.3086000957523733	-0.4217374618446602	0.9602317111962866	0.11818956183838239	
12.44	0.9920249415931702	0.1260362150114238	1.4268328993243282	-0.22733067370392068	0.961252273804562	0.10848640466305019	
12.450000000000001	0.9932356792259158	0.11610982845474815	1.5333301397507217	0.8590608050630814	0.9621759892363497	0.09877353826145237	
12.46	0.9943470905897503	0.10617183117211934	1.7267711003446267	0.9501607445300148	0.9630023700993005	0.08905211208809806	
12.47	0.9953590649520245	0.09622321697953373	0.6201366641913518	0.4391997548464698	0.9637317556843559	0.0793229419632954	
12.48	0.9962715016525275	0.08626498074891356	0.704629515300683	-1.7868546816170927	0.9643636741302399	0.0695871717710501	
12.49	0.9970843100868751	0.07629811830919062	-0.7439384982720263	1.6472628269849818	0.9648984883813506	0.05984562551101457	
12.5	0.9977974096908228	0.06632362634726804	0.21749300318928333	1.3765201435468284	0.9653357422295631	0.05009944100895486	
12.51	0.9984107299254528	0.0563425023088687	1.2695235263721676	0.14777933550001598	0.9656758221848121	0.040349450113924566	
12.52	0.9989242102631827	0.04635574429928041	2.0439475857658733	0.05661356125869203	0.965918287801749	0.030596784138634182	
12.530000000000001	0.9993378001745454	0.03636435098400742	1.5983773265507295	1.8378135596041625	0.9660635490576777	0.020842282468105922	
12.540000000000001	0.9996514591156862	0.026369321489348646	0.6589591152377557	0.9735935927830764	0.9661111813901648	0.011087069404208269	
12.55	0.9998651565165277	0.016371655302886257	-0.2633077555686265	-0.01292274827203338	0.9660616181299464	0.001331991560359951	
12.56	0.9999788717695496	0.006372352173931339	-1.7773802736578839	-0.2859663236772129	0.9659144507075691	-0.008421834242942038	
12.57	0.9999925942191318	-0.0036275879860899474	2.1517265689999308	-0.1971646989971169	0.9656701356782513	-0.018173554479987045	
12.58	0.9999063231514086	-0.013627165203288882	0.4106773366412588	1.1636048891938766	0.9653282805745939	-0.02792206030071776	
12.59	0.999720067784584	-0.02362537954099625	0.5512550615805247	1.0163664051656913	0.9648893650158212	-0.03766649157384783	
12.6	0.9994338472596539	-0.0336212311994637	1.1310078151677225	-1.647044242698267	0.9643530127805037	-0.047405747905909915	
12.61	0.9990476906314857	-0.043613720615574	-0.4065123567604042	0.4210286782504899	0.9637197263753929	-0.05713896286061477	
12.620000000000001	0.9985616368602015	-0.0536018485625514	0.6487794567486647	0.8105194828150559	0.9629891459261863	-0.06686504497617453	
12.63	0.997975734802816	-0.0635846162496509	3.02144768457279	-1.5700477822213692	0.9621617966799472	-0.07658312185222726	
12.64	0.9972900432050734	-0.07356102542184312	1.5026769817824162	-0.07652577686016579	0.9612373351799065	-0.08629211141060647	
12.65	0.9965046306934358	-0.0835300784594481	1.355753787206892	-1.860573684835967	0.9602163092523773	-0.09599113559614181	
12.66	0.9956195757671682	-0.09349077847773457	-0.5868749022145903	0.03600205746365229	0.9590983919611435	-0.10567912221397542	
12.67	0.9946349667904699	-0.10344212942646375	3.2382368613731103	-2.1866766313394117	0.9578841535145736	-0.11535518784195982	
12.68	0.9935509019846005	-0.11338313618936885	-0.4292440066417422	-0.7951286598972864	0.9565732835873575	-0.12501827066553048	
12.69	0.9923674894199473	-0.12331280468355954	2.9146922448643457	-0.7343787191786941	0.9551663745529902	-0.13466748218246438	
12.700000000000001	0.9910848470079857	-0.13323014195884325	-1.1239711681798217	-0.8420799621014494	0.9536631328216842	-0.14430177145395987	
12.71	0.9897031024930765	-0.14313415629694137	2.395068541217497	1.3083938606776253	0.9520641726774526	-0.15392024519870745	
12.72	0.9882223934440515	-0.15302385731061818	2.606276662444277	0.38248671242848553	0.9503692173898026	-0.1635218638179384	
12.73	0.9866428672455353	-0.16289825604267405	0.16223374591770068	-0.5624671163660744	0.9485789028872427	-0.17310572958386042	
12.74	0.9849646810889499	-0.17275636506482173	1.4075450533618326	-1.105834205958923	0.9466929694022839	-0.18267081467082263	
12.75	0.9831880019631523	-0.18259719857642237	1.5306685740678172	-0.4213735154216547	0.9447120742884947	-0.19221621724206303	
12.76	0.9813130066446524	-0.19241977250307435	0.1675185234133465	-1.2215327408023895	0.942635974772049	-0.20174092169630445	
12.77	0.9793398816873593	-0.20222310459504367	-0.46977772904957105	0.7708568995546212	0.9404653494238394	-0.21124402241638693	
12.780000000000001	0.9772688234118047	-0.2120062145255266	-0.34044851972896073	1.7847597870222593	0.9381999725140474	-0.22072451646116123	
12.790000000000001	0.9751000378937925	-0.2217681239887248	1.5161082578536003	0.8314317740933863	0.9358405435871688	-0.23018149477556216	
12.8	0.97283374095242	-0.23150785679774866	0.8877181384330143	0.10018248874740027	0.9333868539994189	-0.23961396750556027	
12.81	0.9704701581374224	-0.24122443898230173	0.406169124835262	-0.4068532222754477	0.9308396240213986	-0.2490210224807401	
12.82	0.9680095247157872	-0.2509168988861646	1.9347775358822474	-0.6560231883476259	0.9281986621478705	-0.2584016833795441	
12.83	0.9654520856575859	-0.26058426726445466	1.4735199950490636	1.4847003054231394	0.9254647091121437	-0.2677550352435331	
12.84	0.9627980956209744	-0.2702255773806559	0.20733536925534102	-0.8461611849021906	0.9226375905704746	-0.2770801157155332	
12.85	0.9600478189363056	-0.27983986510340486	-0.2411537000810836	1.281258691792345	0.9197180674720805	-0.28637600738452035	
12.86	0.9572015295893075	-0.28942616900302587	1.4804632682773844	-1.4209654110231744	0.916705982653859	-0.2956417622587123	
12.870000000000001	0.9542595112032699	-0.2989835304478038	0.416676142645208	-0.595215184846011	0.9136021170045523	-0.3048764608360569	
12.88	0.9512220570201961	-0.3085109936999758	1.0504269195516986	-2.0225675864207617	0.91040633055274	-0.31407916987649626	
12.89	0.9480894698808551	-0.3180076060114557	2.524388442508573	-0.15877340478317573	0.9071194238683149	-0.32324896814598225	
12.9	0.9448620622036956	-0.32747241771924795	1.4471903022784751	-1.5912000395954546	0.90374127416314	-0.33238493755162735	
12.91	0.9415401559625629	-0.3369044823405639	0.07927315620932618	1.328144924449878	0.9002727014061966	-0.34148615547460276	
12.92	0.9381240826631684	-0.3463028566676233	1.0987852724829412	0.06596941499344666	0.8967136000077592	-0.3505517193563014	
12.93	0.9346141833182594	-0.35566660086212853	-0.01803076949712834	0.1817301460146895	0.8930648090341546	-0.359580705548582	
12.94	0.9310108084214399	-0.36499477854940265	2.5395329643701636	-0.08231632938463268	0.8893262400785562	-0.3685722274008558	
12.950000000000001	0.9273143179195863	-0.3742864569121851	0.36573556831636544	-1.4668272713033228	0.8854987510218656	-0.3775253605821115	
12.96	0.9235250811838138	-0.3835407067840587	1.1307958281574324	-0.2594224190502317	0.8815822706056999	-0.3864392347447324	
12.97	0.9196434769789299	-0.3927566027425281	1.2273760516583618	1.4443240851252162	0.8775776752495622	-0.39531292519536765	
12.98	0.9156698934313358	-0.4019332232017039	1.0749203618050382	-0.39337829719539313	0.8734849107960615	-0.4041455783009328	
12.99	0.9116047279953166	-0.41106965050460453	-1.0469442271412222	-1.4280858521294173	0.8693048718998293	-0.41293626931905564	
13.0	0.9074483874176702	-0.4201649710150611	-0.5389726765656584	-2.2725076277100973	0.8650375214794672	-0.4216841617073593	
13.01	0.9032012877006238	-0.4292182752092101	0.4508510121315321	-1.1425452656012869	0.8606837721063041	-0.430388331011683	
13.02	0.8988638540629853	-0.4382286577665674	1.2182956873945159	-2.2004575553074455	0.8562436037272803	-0.43904795816384967	
13.030000000000001	0.8944365208994776	-0.44719521766067527	0.7566573066137069	0.38332215138192205	0.8517179465055478	-0.4476621193235255	
13.040000000000001	0.8899197317382099	-0.45611705824929816	-0.06722774141280685	0.32505020793294737	0.8471067973831449	-0.4562300132605046	
13.05	0.8853139391962203	-0.4649932873641851	-0.46311037992548065	-1.3406751145847355	0.842411103778332	-0.46475071708849414	
13.06	0.880619604933054	-0.4738230174003558	0.4790620604337104	0.14015829106907018	0.8376308795822726	-0.4732234477644932	
13.07	0.8758371996023171	-0.48260536540491905	0.40736115492259395	-1.0590600183619012	0.8327670891176969	-0.4816472836765481	
13.08	0.8709672028011528	-0.4913394531654117	1.3838036603939095	-0.5369537359402708	0.8278197631728722	-0.4900214603539543	
13.09	0.8660101030175938	-0.5000244072976417	0.5396916408592758	-0.12806885573266336	0.8227898826279249	-0.49834505775138366	
13.1	0.8609663975757342	-0.5086593593330291	1.4636740540050637	-0.9526193683725214	0.8176774951069797	-0.506617330347689	
13.11	0.8558365925786728	-0.5172434458054329	0.26118682285826744	-0.09904009715231615	0.8124835976940888	-0.5148373599700983	
13.120000000000001	0.8506212028491721	-0.525775808337456	0.5946635336349038	-2.2115038588050075	0.8072082547767433	-0.5230044203963851	
13.13	0.8453207518679895	-0.5342555937262073	0.4972743722253701	-0.4167806057382377	0.8018524792859958	-0.5311175956484877	
13.14	0.8399357717098136	-0.5426819540285343	0.05756880480772386	-0.5776339764162686	0.7964163522938997	-0.5391761791322818	
13.15	0.8344668029767722	-0.5510540466456835	1.4595854594105024	-2.5974471828937937	0.7909009022073902	-0.5471792573996394	
13.16	0.8289143947294473	-0.5593710344074063	0.01531839763494025	-2.3690612271388938	0.7853062267114947	-0.5551261438019985	
13.17	0.82327910441535	-0.5676320856554815	0.30163759444473104	-2.4271556912824086	0.7796333692954548	-0.5630159277284136	
13.18	0.8175614977948042	-0.5758363743266567	0.744441851846607	-0.16152954040270545	0.7738824441986408	-0.5708479428240552	
13.19	0.8117621488641851	-0.5839830800349871	-0.4856175070925548	-0.4600234531633264	0.7680545095819621	-0.578621281611081	
13.200000000000001	0.8058816397764609	-0.592071388153572	0.48094668145596176	-0.3181138109795317	0.7621496961634202	-0.5863352983624475	
13.21	0.7999205607589934	-0.6001004898956639	0.08861420101620487	-1.9264789824038253	0.7561690763822713	-0.5939890890185154	
13.22	0.7938795100285282	-0.6080695823951637	0.4057253175462786	0.5309042282711015	0.7501127973337641	-0.6015820288080946	
13.23	0.787759093703344	-0.6159778687864623	0.7278310910322533	0.3668633510309276	0.7439819453415056	-0.609113217382609	
13.24	0.7815599257124944	-0.623824558283641	-0.01835369742817028	-1.3907875933069693	0.7377766837785603	-0.6165820512582415	
13.25	0.7752826277020972	-0.6316088662590075	0.5552068478817416	0.5444514101947889	0.7314981124402432	-0.6239876340705154	
13.26	0.7689278289386157	-0.6393300143209658	2.077596581290795	-0.8902524111021259	0.7251464108858874	-0.6313293839279952	
13.27	0.7624961662090837	-0.6469872303912012	0.7366976079545966	-2.4231922544012328	0.718722691951191	-0.6386064087675395	
13.280000000000001	0.7559882837182192	-0.6545797487811766	1.901250456737444	-2.2872745149320695	0.7122271512814391	-0.6458181485552096	
13.290000000000001	0.7494048329823826	-0.6621068102679226	1.0958992749891432	0.07161667758708312	0.7056609143400172	-0.6529637158363916	
13.3	0.7427464727203099	-0.6695676621691242	1.5169070825391264	-0.7736164728381035	0.6990241927299877	-0.6600425727260587	
13.31	0.7360138687405935	-0.6769615584174752	-0.03844510003023238	0.20426338803645616	0.6923181241257517	-0.6670538366715603	
13.32	0.7292076938258393	-0.6842877596343053	0.834114858911352	-0.7726608843667186	0.685542935963171	-0.6739969921925748	
13.33	0.722328627613459	-0.69154553320246	0.8562415502289349	-0.42387463984168144	0.6786997777008019	-0.6808711619461054	
13.34	0.7153773564730392	-0.6987341533384307	0.10275161759810358	1.4247922696417428	0.671788892471848	-0.687675853110549	
13.35	0.7083545733802422	-0.7058529011637149	-0.11447375091403955	0.6909961864676859	0.6648114410870765	-0.6944101938501905	
13.36	0.701260977787181	-0.7129010647754068	-0.7890044101201172	-1.1457283333858173	0.6577676822528266	-0.701073714263167	
13.370000000000001	0.6940972754892178	-0.7198779393159997	2.1902369124408496	-0.34490921461287327	0.6506587876765748	-0.7076655482874914	
13.38	0.6868641784881442	-0.7267828270423885	-0.28553871086435345	-0.23233738398059905	0.6434850315134543	-0.7141852491980089	
13.39	0.6795624048516673	-0.7336150373940777	2.0257834780739676	0.027776130102029173	0.636247595895485	-0.7206319570004657	
13.4	0.6721926785691799	-0.7403738870605597	0.20469950491132638	-0.66936508187253	0.6289467703281685	-0.7270052483751644	
13.41	0.6647557294037414	-0.7470587000478733	-0.19773757032099248	-1.2405905505429096	0.6215837468673161	-0.7333042696768796	
13.42	0.6572522927402265	-0.753668807744322	1.2797714330452241	-0.7572916249808233	0.6141588302646938	-0.7395286212179777	
13.43	0.6496831094295883	-0.760203548985344	0.01849116768273118	-1.2404906584637199	0.6066732220122362	-0.7456774559828997	
13.44	0.6420489256291839	-0.7666622701175264	1.2105078445534607	0.9167050111222667	0.5991272419626824	-0.7517503981404322	
13.450000000000001	0.6343504926391098	-0.7730443250617478	0.3015387277869002	0.4676819137735746	0.5915221005905562	-0.7577466075701778	
13.46	0.6265885667345028	-0.7793490753754378	1.1070130628522896	-0.9829640942548261	0.5838581326815971	-0.7636657325233962	
13.47	0.6187639095628813	-0.7855758903777724	-0.34942215434422363	-0.35728362968396093	0.576136557233746	-0.7695069400239298	
13.48	0.6108773455251744	-0.7917241527036	1.4422284035099426	-0.9571834169392894	0.5683577237992641	-0.7752699026150521	
13.49	0.6029296964279091	-0.7977932490493457	1.0909023790909136	0.39544788691886634	0.560522859433193	-0.7809537947422632	
13.5	0.5949217559833315	-0.8037825700338129	-0.32472893407933023	0.2450979463841797	0.5526323282762665	-0.7865583134224594	
13.51	0.5868543241361412	-0.8096915147119244	3.229790045150883	-0.24108068200103738	0.5446873649757947	-0.7920826407964433	
13.52	0.5787282069635723	-0.8155194905907865	1.1188512333640663	0.05574477902373931	0.5366883480950982	-0.797526498526896	
13.530000000000001	0.570544216575881	-0.8212659136471434	2.86101128710642	-0.16069510560556466	0.5286365193610145	-0.8028890767122365	
13.540000000000001	0.5623031710172366	-0.8269302083461618	2.162570989765996	0.34713164546213715	0.5205322716342415	-0.808170121840048	
13.55	0.5540058941669813	-0.8325118076615122	0.36517111394919755	-0.30138043433231443	0.5123768531906729	-0.8133688322173378	
13.56	0.545653215641275	-0.8380101530966731	0.1333814610367321	-0.68610962398215	0.5041706710422534	-0.8184849793248157	
13.57	0.5372459706950902	-0.8434246947074246	0.13378678727428894	-1.4206503183066628	0.49591497951098296	-0.8235177699242233	
13.58	0.5287850001245538	-0.8487548911254714	-1.3012435503032564	-2.4205056286186535	0.48761019957531104	-0.8284670006481474	
13.59	0.5202711501696209	-0.8540002095831475	-0.17556396917992645	-0.8818485900898599	0.47925759110684607	-0.8333318869600762	
13.6	0.511705272417069	-0.85916012593915	0.7584712963970396	-1.6002156593432795	0.4708575888783999	-0.8381122507882096	
13.61	0.5030882237037974	-0.8642341247052511	2.0290457845886056	-0.8042250577481275	0.46241145779063525	-0.8428073165545685	
13.620000000000001	0.49442086602042057	-0.8692216990739378	-0.2783510169577815	0.27126672511315253	0.45391964623818193	-0.8474169315970913	
13.63	0.48570406641515057	-0.8741223509469233	1.3677606657781611	-0.7012976755065701	0.44538342364109557	-0.8519403295535155	
13.64	0.4769386968979318	-0.878935590964492	-0.7756546446053872	-1.293937262074116	0.4368032518430902	-0.856377383289108	
13.65	0.46812563434484755	-0.8836609385356095	-0.1181943908662848	-1.7367895633972505	0.4281804042440658	-0.8607273358877106	
13.66	0.4592657604027627	-0.8882979218687574	0.001625166113236709	-2.318433129292689	0.41951535597519984	-0.8649900858622143	
13.67	0.45035996139419715	-0.8928460780034412	0.8221710428916906	0.4399592573540466	0.41080938387714955	-0.8691648859783428	
13.68	0.44140912822241807	-0.8973049528423157	0.8987187749432293	-2.673995971771565	0.40206297618597486	-0.8732516604950452	
13.69	0.4324141562767366	-0.90167410118388	1.3947559010910817	-1.8364571274149406	0.39327741266215643	-0.8772496721065669	
13.700000000000001	0.4233759453379955	-0.9059530867556913	1.194212905742932	-3.2191550204527584	0.38445319445227993	-0.8811588708712836	
13.71	0.4142953994842441	-0.91014148224804	0.6574636148867359	-1.2262830579977562	0.3755916037150905	-0.8849785296792693	
13.72	0.4051734269965642	-0.9142388693480485	0.7955383705051866	-1.2565234291086302	0.36669315430670113	-0.8887086244428274	
13.73	0.3960109402650665	-0.9182448387741261	1.984541631362599	-1.3225392594036198	0.3577591302644918	-0.8923484384948416	
13.74	0.38680885569501927	-0.9221589903107399	-0.1241173255372438	-0.9852888902871424	0.34879005794025375	-0.8958979736485186	
13.75	0.37756809361310856	-0.925980932843447	1.1522964126802706	-1.747246007261206	0.33978722272923	-0.8993565239081819	
13.76	0.36828957817381336	-0.9297102843941373	-1.4398543483244381	-1.843365924882871	0.33075116328174997	-0.9027241170469196	
13.77	0.3589742372658846	-0.9333466721564347	0.7703084801634932	0.8844797411046412	0.32168316580402107	-0.9060000579519917	
13.780000000000001	0.34962300241891253	-0.9368897325312077	-0.13362654006019486	-1.2709526808945786	0.31258378105560863	-0.9091844004089016	
13.790000000000001	0.3402368087099799	-0.9403391111621323	0.3428079911414899	-0.03268048621536712	0.3034542954973705	-0.9122764604102181	
13.8	0.33081659467036467	-0.9436944629712689	1.370902839724068	-1.780465505624257	0.29429527180747295	-0.9152763177578924	
13.81	0.3213633021923099	-0.9469554521945847	0.48600711171870753	0.6657731425575022	0.2851079961612211	-0.9181832997925751	
13.82	0.3118778764358266	-0.9501217524173851	1.197065417644754	0.5640603785904128	0.2758930429325872	-0.9209975123305475	
13.83	0.30236126573552335	-0.9531930466095939	1.776126080873928	-0.7221743643923177	0.26665169749800566	-0.9237182942946564	
13.84	0.29281442150745174	-0.9561690271608365	0.6819083903731723	-2.05570062013032	0.2573845456831762	-0.9263457775017998	
13.85	0.2832382981559518	-0.9590493959152713	1.45427936277644	-0.8720480101876106	0.24809287154976858	-0.9288793126634858	
13.86	0.2736338529804865	-0.9618338642061195	-0.05292712469872124	-0.9145293641650624	0.23877727214711122	-0.9313190576036339	
13.870000000000001	0.2640020460824507	-0.9645221528898442	0.25579216381283665	-0.7248982388003473	0.22943902968512442	-0.9336643750290514	
13.88	0.2543438402719517	-0.967113992379921	-0.26827557612652625	-1.9453346085795917	0.22007875221510279	-0.9359154487470849	
13.89	0.2446602009745225	-0.9696091226801593	1.2876377956208984	-2.4926092588594537	0.21069771955632494	-0.9380716536580814	
13.9	0.23495209613779117	-0.9720072934175129	0.6490434499313862	-0.8096442560354782	0.2012965505312313	-0.9401331995260936	
13.91	0.2252204961380651	-0.9743082638743342	-0.2820139657568575	-0.9845995802080526	0.19187652203427816	-0.942099473641245	
13.92	0.21546637368683053	-0.9765118030200205	0.37013520733316274	-0.9744367811006541	0.1824382634311201	-0.9439707116988655	
13.93	0.2056907037371507	-0.9786176895419992	1.2472590925557325	0.0481828893089683	0.17298304816098864	-0.9457463135470358	
13.94	0.1958944633899516	-0.9806257118760028	0.1566264723519984	-2.4557861949073683	0.1635115158787165	-0.9474265407778893	
13.950000000000001	0.18607863180017892	-0.982535668235581	-0.7628541790495845	0.028158047752223858	0.15402493605052084	-0.9490108059794187	
13.96	0.17624419008282655	-0.9843473666407989	0.30815594587023876	-1.7275749066581167	0.14452395837907422	-0.9504993965702405	
13.97	0.1663921212187946	-0.9860606249460719	-1.814173469850145	-1.3812826907961315	0.1350098478275376	-0.9518917380852695	
13.98	0.15652340996060216	-0.9876752708670841	0.9252940543600772	-1.8134546341183546	0.12548326388547512	-0.9531881436702304	
13.99	0.14663904273791373	-0.9891911420067376	-0.2746885445867668	-0.899571284167486	0.11594546651343063	-0.9543880520002459	
14.0	0.1367400075628779	-0.9906080858800873	-0.33257072871622884	-2.896425960680015	0.10639712469915866	-0.9554918018635152	
14.01	0.12682729393526382	-0.9919259599382027	1.0025229727147704	-1.5600116802253963	0.09683949291640259	-0.9564988452459964	
14.02	0.11690189274738272	-0.9931446315909109	-1.248260984477786	-1.5089011768762637	0.08727324937100774	-0.9574095464792312	
14.030000000000001	0.10696479618877963	-0.9942639782283682	2.0540634390091377	0.26966622413482644	0.07769964253257292	-0.9582233710405846	
14.040000000000001	0.09701699765069405	-0.9952838872414057	-0.3832250440875293	-0.8445857434541876	0.06811935958038795	-0.9589407086938552	
14.05	0.08705949163024862	-0.9962042560406048	-0.43619145175464646	-0.30068594454430175	0.058533642430305545	-0.9595610385714417	
14.06	0.07709327363439034	-0.9970249920740442	1.0983180168015534	-0.9910861776875416	0.04894318701198012	-0.960084775746409	
14.07	0.06711934008354492	-0.9977460128436707	0.7758146131939715	-2.0466463843063853	0.03934922814415506	-0.9605114131722167	
14.08	0.057138688214979694	-0.998367245920244	2.508368407290056	-0.09116237773699631	0.029752470240236854	-0.9608413911031805	
14.09	0.04715231598586378	-0.9988886289567994	-0.1640536676456562	-1.8443299710243668	0.02015414052546761	-0.9610742164604077	
14.1	0.037161221976011016	-0.9993101097005839	-0.08324541668839872	-1.5255534504733421	0.010554951609878748	-0.9612103545657938	
14.11	0.02716640529029324	-0.9996316460034071	-1.4521495746729602	-0.8175318671938407	0.0009561226419853278	-0.9612493264193852	
14.120000000000001	0.017168865460709393	-0.9998532058303631	-0.31493341188811574	-0.05431441638325707	-0.008641625872249486	-0.9611916222968903	
14.13	0.007169602348108817	-0.9999747672668653	-0.714261693223647	-1.2013593105496094	-0.018237083351650512	-0.9610367774015431	
14.14	-0.002830383956471283	-0.9999963185239491	-0.45159739706197044	0.5105284134593264	-0.027829521684324465	-0.9607853068157632	
14.15	-0.01283009323083173	-0.9999178579417862	-1.7570178497847868	-1.5713962729938853	-0.03741773934519974	-0.9604367600631141	
14.16	-0.02282852522103762	-0.999739393991363	1.6377790346734764	-0.3341501070367312	-0.04700100090117665	-0.9599916768956213	
14.17	-0.032824679741250584	-0.9994609452742693	-1.4494281621668912	-0.9958446443235662	-0.05657811437718255	-0.9594496212504596	
14.18	-0.04281755677397936	-0.9990825405205482	-2.8450203551656923	0.5475892976918714	-0.06614833732001688	-0.9588111574112363	
14.19	-0.052806156570760265	-0.9986042185845545	-1.2412305781537796	-0.7841982053235721	-0.07571048776222887	-0.9580758638211776	
14.200000000000001	-0.06278947975328597	-0.9980260284387708	-0.666629032549437	-2.8753388464948677	-0.08526381653973597	-0.9572443291372587	
14.21	-0.07276652741498058	-0.9973480291655308	-1.2223205906720986	0.09098718064397682	-0.0948071521962343	-0.9563161463950569	
14.22	-0.0827363012230623	-0.9965702899465978	1.01556723950945	-1.0781188032871252	-0.10433973911949516	-0.9552919284485463	
14.23	-0.09269780352107204	-0.9956928900505468	-0.2305369821171659	-1.5487548011189296	-0.11386041685959383	-0.9541712830492611	
14.24	-0.1026500374319037	-0.9947159188179016	-0.07726443302544472	0.22824884310293725	-0.12336842365184222	-0.9529548470179209	
14.25	-0.11259200696134208	-0.9936394756439707	0.49779975734407067	-1.3249481116734725	-0.13286261051926126	-0.9516422429357779	
14.26	-0.12252271710212137	-0.9924636699593374	0.1634898098759966	-0.39247692679699564	-0.14234220984606355	-0.9502341313923652	
14.27	-0.13244117393851573	-0.9911886212079467	0.8461261235075273	-1.7595719405056243	-0.15180608461192113	-0.9487301498659763	
14.280000000000001	-0.14234638475147854	-0.9898144588227413	-1.2518239383876237	-1.825944585650729	-0.16125346162753681	-0.9471309825235771	
14.290000000000001	-0.15223735812433214	-0.9883413221987961	-0.6997554588037639	0.8222404383848151	-0.1706832163212857	-0.9454362818056312	
14.3	-0.162113104049044	-0.9867693606638955	0.5038540420204938	-1.7738020979265814	-0.18009457019867894	-0.9436467552462621	
14.31	-0.17197263403307328	-0.9850987334465091	-2.7065270961173034	-1.5698696698639774	-0.18948641163895305	-0.9417620703323132	
14.32	-0.1818149612068194	-0.983329609641108	-1.5569994405240601	-2.691650401508791	-0.19885795711882245	-0.9397829576993253	
14.33	-0.1916391004316813	-0.9814621681707751	0.3093531317482653	0.648520075837048	-0.20820810842456347	-0.9377090999851849	
14.34	-0.2014440684087372	-0.9794965977470558	-0.6816931034036626	-0.5814982744519575	-0.21753607732415073	-0.9355412506668211	
14.35	-0.21122888378806048	-0.9774330968269989	0.7248786663216371	-0.739653463374402	-0.2268407794675384	-0.9332791076222491	
14.36	-0.22099256727868266	-0.9752718735673361	0.5881877295744801	-0.00013346298870775541	-0.23612142218790594	-0.9309234468815981	
14.370000000000001	-0.23073414175921947	-0.9730131457757494	-1.4288270219502577	-2.3023497151100165	-0.24537693548390485	-0.9284739816465583	
14.38	-0.2404526323891607	-0.9706571408591753	0.16620445507772047	-1.511703922778846	-0.2546065225279093	-0.9259315102360061	
14.39	-0.25014706672086406	-0.9682040957690918	0.9515507889466424	-1.0596418270186025	-0.26380912812586543	-0.9232957612169047	
14.4	-0.25981647481222947	-0.9656542569437426	-0.11238207316125756	-2.5141253076722037	-0.27298395159964733	-0.9205675549472737	
14.41	-0.2694598893400949	-0.9630078802472417	-1.246924766585964	0.34841924610270936	-0.2821299530012758	-0.9177466353965167	
14.42	-0.27907634571435336	-0.9602652309055115	0.6003135961990167	-0.9786942810988788	-0.29124632808704476	-0.9148338446736282	
14.43	-0.2886648821928075	-0.9574265834389993	0.346759644361188	-1.2807152196944998	-0.30033205261235785	-0.9118289422195448	
14.44	-0.2982245399967737	-0.9544922215921245	0.24438624350202265	-0.7182667320238411	-0.3093863190698881	-0.9087327915695944	
14.450000000000001	-0.30775436342745	-0.9514624382594028	0.4081845300095417	-1.704044722596202	-0.31840811934254193	-0.9055451676954247	
14.46	-0.317253399983051	-0.9483375354081995	-3.31186626021067	-0.9032245315952333	-0.3273966429592039	-0.9022669552578076	
14.47	-0.3267207004767473	-0.9451178239980544	0.5542168606042243	2.482420723004439	-0.3363508983689069	-0.8988979447829163	
14.48	-0.3361553191553881	-0.9418036238965346	1.4719764914235873	-0.33712159365073346	-0.3452700724115252	-0.8954390417603943	
14.49	-0.3455563138190476	-0.9383952637915587	0.0910821608102454	0.7299157958427667	-0.3541531905794749	-0.8918900523022579	
14.5	-0.35492274594139217	-0.9348930811001452	-0.16219374944166534	-1.2899762035560656	-0.36299943727382605	-0.8882519023727764	
14.51	-0.3642536807908898	-0.9312974218735284	0.33218499260054946	-1.6828664120044663	-0.3718078554585161	-0.8845244137331157	
14.52	-0.37354818755286867	-0.9276086406985973	-0.035322713867753375	-0.617905051326938	-0.380577627401396	-0.88070853246592	
14.530000000000001	-0.3828053394524429	-0.9238271005955999	0.2689759222481731	-2.265532044019635	-0.38930781395484376	-0.8768040960179447	
14.540000000000001	-0.39202421387830655	-0.9199531729120697	-0.39055321363289575	-3.226910938357864	-0.3979975955401481	-0.8728120702515185	
14.55	-0.40120389250743194	-0.9159872372129105	-1.1679087470443323	-0.18439473219077174	-0.40664605131606923	-0.8687323082957935	
14.56	-0.4103434614306589	-0.9119296811666038	-1.4146661736452724	-0.27059153619437437	-0.4152523601429321	-0.8645657954589797	
14.57	-0.4194420112792012	-0.9077809004274753	-1.4176337395110652	-0.07392967867440359	-0.42381561989516514	-0.8603124005730612	
14.58	-0.42849863735208293	-0.9035412985139758	-1.8015411883029782	-0.8753714253239792	-0.432335008166658	-0.8559731280089816	
14.59	-0.43751243974451537	-0.8992112866829229	-1.5052544507636219	1.0791614131967393	-0.44080964194460326	-0.8515478623167175	
14.6	-0.44648252116135617	-0.8947912902088538	1.314783606258507	-0.9821194772664689	-0.4492386978460872	-0.8470376265610516	
14.61	-0.455407965258755	-0.8902818047844149	0.2986876983974877	-1.4442465455749929	-0.45762131236628645	-0.8424423210209983	
14.620000000000001	-0.46428787218426043	-0.885683295273392	-1.0893152628689318	-3.8921820102807185	-0.465956661444621	-0.8377629870566677	
14.63	-0.47312135245275666	-0.8809962198226364	-0.8635140464382647	-0.928162087475878	-0.47424390144270545	-0.8329995406885277	
14.64	-0.4819075215104428	-0.8762210457746467	-0.36934999060398854	-0.04434326071496819	-0.48248220792784113	-0.8281530411787117	
14.65	-0.4906454997947257	-0.8713582495867674	-1.146190529279084	-0.8644970510472695	-0.4906707575110074	-0.8232234203023702	
14.66	-0.49933441279510893	-0.8664083167512628	-0.43181755562078405	0.2578134176954978	-0.49880872567467316	-0.8182117548070291	
14.67	-0.5079733911150284	-0.8613717417162365	0.2696307467878837	1.4335094245391549	-0.5068953096399618	-0.8131179922033048	
14.68	-0.5165615705345968	-0.856249027807364	-0.5523043040827703	-1.0295992361845636	-0.5149296851067845	-0.8079432263429797	
14.69	-0.5250980920742178	-0.8510406871504071	-0.18908234941222563	0.38021287244290114	-0.5229110702603623	-0.8026874204382278	
14.700000000000001	-0.5335821020590283	-0.8457472405944734	0.35290943730058755	-2.4315998157744976	-0.5308386413024861	-0.7973516850282174	
14.71	-0.5420127521841256	-0.8403692176359956	-0.8141445082023337	0.1909498867206303	-0.5387116377444421	-0.7919359990238315	
14.72	-0.5503891995805555	-0.8349071563433855	-0.2655986004461924	-0.7714166759566162	-0.5465292365763114	-0.786441489209869	
14.73	-0.5587106068819987	-0.829361603282345	-0.86808819976536	-1.050752101629409	-0.554290698970559	-0.7808681501960294	
14.74	-0.5669761422921301	-0.8237331134417902	-0.5955050121265465	-0.9871320334482798	-0.5619952030093418	-0.7752171245604312	
14.75	-0.5751849796526106	-0.8180222501603609	-0.8999152447355706	-0.9743257184990035	-0.5696420318482459	-0.7694884225848699	
14.76	-0.5833362985116659	-0.8122295850534811	-1.112206152067781	-1.1210324943987309	-0.5772303649591994	-0.7636832022153517	
14.77	-0.5914292841932167	-0.8063556979409392	-0.4177174312061933	-0.6076827277912744	-0.5847595078001333	-0.7578014893552538	
14.780000000000001	-0.5994631278665215	-0.8004011767749524	-0.032917812048309014	-0.9746933108413545	-0.5922286415236832	-0.7518444568872346	
14.790000000000001	-0.6074370266162806	-0.7943666175686903	-0.4611325806152364	-1.9501590965318931	-0.5996370942098169	-0.7458121462848853	
14.8	-0.6153501835131876	-0.7882526243252096	-0.11662322520125562	-0.3711987353330854	-0.6069840489740976	-0.7397057449238605	
14.81	-0.6232018076848554	-0.7820598089667855	-1.3611335879260853	-1.3899277573562536	-0.6142688568244814	-0.7335253097892722	
14.82	-0.6309911143871021	-0.7757887912645958	-1.8347263065868815	0.2721978235275342	-0.6214907031308874	-0.7272720423177609	
14.83	-0.6387173250755455	-0.7694401987687259	-0.2216738221079419	-0.8032671653411066	-0.628648962119975	-0.7209460149207141	
14.84	-0.6463796674774691	-0.7630146667384672	0.04150172369728544	-0.6359907134172771	-0.6357428217078801	-0.7145484426658407	
14.85	-0.653977375663921	-0.7565128380728698	-0.6041201090640984	-2.805744751317536	-0.6427716796370253	-0.7080794132988714	
14.86	-0.6615096901220024	-0.749935363241522	0.6865260903027163	-2.006615491409644	-0.649734726636534	-0.7015401550771484	
14.870000000000001	-0.6689758578273114	-0.7432829002155192	0.23872294016058726	0.19633149329193056	-0.6566313842500763	-0.6949307709912239	
14.88	-0.6763751323164905	-0.7365561143985997	2.00419570845251	-1.470372840424778	-0.6634608463082936	-0.6882525020455393	
14.89	-0.6837067737598612	-0.7297556785583931	-0.8845152877555268	-1.2621933375573429	-0.6702225584175692	-0.6815054663881287	
14.9	-0.6909700490340767	-0.7228822727577765	-1.689818845129445	-1.0008222400260558	-0.6769157178005739	-0.6746909172817155	
14.91	-0.698164231794774	-0.7159365842862853	-1.4383010225342876	0.6478060085410571	-0.6835397943656645	-0.667808987966986	
14.92	-0.7052886025491778	-0.7089193075915527	-1.270786408923834	-0.33478130978996923	-0.6900939890275437	-0.6608609434847244	
14.93	-0.7123424487286173	-0.7018311442107475	-0.23631106529050278	0.608433459172581	-0.6965777962489236	-0.653846932080286	
14.94	-0.7193250647609154	-0.6946728027019724	-2.877393628722172	-0.9624206002331638	-0.702990420904045	-0.6467682300783579	
14.950000000000001	-0.7262357521426135	-0.687444998575593	0.5923152659482231	-0.47426873480920184	-0.7093313822601022	-0.639625000648572	
14.96	-0.7330738195109829	-0.6801484542254719	-0.9723704106533271	-1.8833919096014478	-0.7155998894035891	-0.6324185308981715	
14.97	-0.7398385827158026	-0.6727838988600521	-0.9866321405045544	0.5052473362833199	-0.7217954866803508	-0.6251489988364429	
14.98	-0.7465293648908375	-0.6653520684332894	-1.8258725309158328	-0.556703864738436	-0.7279173876146304	-0.6178177018469782	
14.99	-0.7531454965249984	-0.6578537055753753	-0.8673710479751786	-0.6137246067790998	-0.7339651618825693	-0.6104248326951941	
15.0	-0.7596863155331338	-0.6502895595232294	-0.7464465478656003	-0.31197402029756993	-0.7399380277039378	-0.6029716985160855	
15.01	-0.7661511673264159	-0.6426603860507263	-0.8880960949266932	0.8041316878695965	-0.74583558031071	-0.5954585067383243	
15.02	-0.7725394048822818	-0.6349669473986238	-0.4334801489398514	-0.8494620538872141	-0.7516570428731041	-0.5878865737436691	
15.030000000000001	-0.7788503888138902	-0.6272100122041588	-1.36848243076492	1.0358289455507472	-0.7574020363866554	-0.5802561215112371	
15.040000000000001	-0.7850834874390469	-0.6193903554302866	-1.680899247849874	-1.470912939834078	-0.7630697892378976	-0.572568475148892	
15.05	-0.7912380768485774	-0.6115087582945098	-0.24290994635059748	-0.1893241503254181	-0.7686599483733059	-0.5648238710910148	
15.06	-0.7973135409740821	-0.603566008197292	-0.6986460871582865	1.405652552977584	-0.7741717476643216	-0.5570236426300645	
15.07	-0.8033092716550544	-0.5955628986500034	-0.606128216457687	-1.0853776299086046	-0.7796048601965424	-0.5491680405626103	
15.08	-0.8092246687053108	-0.587500229202372	0.24980258573665548	-0.34224437575895217	-0.7849585255715357	-0.5412584058370871	
15.09	-0.8150591399786993	-0.5793788053694093	-1.837623531239385	0.2981262574670246	-0.7902324431966526	-0.5332950034663795	
15.1	-0.8208121014340408	-0.5711994385577748	-1.6760525586849049	-0.7090991374564815	-0.7954258586601565	-0.5252791815636615	
15.11	-0.8264829771992697	-0.5629629459915491	0.43073667362972445	-2.063316222155879	-0.8005384978409911	-0.5172112192116269	
15.120000000000001	-0.8320711996347284	-0.5546701506373799	-2.314954557208771	-1.6106295097063361	-0.8055696125864349	-0.5090924711595346	
15.13	-0.8375762093955763	-0.5463218811289765	-2.1469883557265907	0.03461070772485819	-0.8105189553995138	-0.5009232304258627	
15.14	-0.8429974554932829	-0.5379189716909014	-0.025135624308287086	0.3535963482983433	-0.8153857846096855	-0.4927048578780819	
15.15	-0.8483343953561491	-0.529462262061651	-0.6101342033341104	0.2550930722593452	-0.8201698795177151	-0.48443766032552804	
15.16	-0.8535864948888291	-0.5209525974159741	-0.7483543578295533	0.6254794164518709	-0.8248705051777475	-0.4761230042134062	
15.17	-0.8587532285308103	-0.5123908282864028	-0.9504126366311935	-0.44040563335038113	-0.8294874678031252	-0.467761209998523	
15.18	-0.8638340793138082	-0.5037778104839634	-0.8325665322862387	-0.29554463977295675	-0.8340200394280345	-0.4593536491740763	
15.19	-0.8688285389180403	-0.495114405018031	-0.9609406536099963	-2.0139830641755605	-0.8384680532989078	-0.4509006556851743	
15.200000000000001	-0.873736107727338	-0.486401478015298	0.48170659486708023	-0.169072524312961	-0.8428307886710661	-0.44240360554721037	
15.21	-0.8785562948830512	-0.4776399006378297	-1.2767044236331264	0.13504088475326814	-0.8471081059341846	-0.43386284602550473	
15.22	-0.8832886183367208	-0.46883054900015303	-1.0446621546145	-1.0520418438161394	-0.8512992918075243	-0.42527975713993427	
15.23	-0.8879326049014593	-0.45997430408537526	0.9065162003236142	0.18402739480953595	-0.8554042339081422	-0.416654699295559	
15.24	-0.892487790302015	-0.4510720516602786	-0.8649780882721791	-2.2669608961781025	-0.8594222266708551	-0.40798905597645246	
15.25	-0.8969537192234733	-0.44212468218936546	1.3350626703017043	0.3089749156051714	-0.8633531850309732	-0.39928320057679767	
15.26	-0.9013299453585569	-0.43313309074782047	-1.0063096463775105	-0.13284876712701932	-0.8671964113465089	-0.3905385194784943	
15.27	-0.9056160314534836	-0.4240981769333585	0.4617989510066749	1.6865103566546606	-0.8709518479810013	-0.381755398929502	
15.280000000000001	-0.909811549352346	-0.4150208447769215	-2.565155587662024	0.9980646920883454	-0.8746188054092231	-0.37293522763241366	
15.290000000000001	-0.9139160800399642	-0.4059020026522029	-0.7602716192242978	1.1010783559063266	-0.8781972535234107	-0.36407840453760215	
15.3	-0.9179292136831874	-0.39674256318394263	-2.502402776834123	0.42065453318422297	-0.8816865111066897	-0.35518632010072904	
15.31	-0.9218505496705854	-0.38754344315499156	-0.07739624306599913	0.25907217076026645	-0.8850865756726115	-0.3462593858128382	
15.32	-0.9256796966505056	-0.37830556341208965	-2.1385475128595304	-1.559936878325018	-0.8883967745008455	-0.33729899332431657	
15.33	-0.9294162725674472	-0.36902984877033296	-0.6456467181841017	-0.7041211491221194	-0.8916171328014415	-0.3283055664947631	
15.34	-0.9330599046967163	-0.35971722791629734	-1.2152557813871514	1.4670112427445678	-0.894746986534292	-0.31928049760604854	
15.35	-0.9366102296773211	-0.35036863330978496	-2.09481341486135	-1.8065330820328747	-0.8977863886710121	-0.31022422272336136	
15.36	-0.9400668935430677	-0.34098500108416063	-2.55942687644061	-0.7912668358972906	-0.900734684044117	-0.3011381341975732	
15.370000000000001	-0.9434295517518158	-0.33156727094524396	-1.4544700153319257	-1.7508013517599146	-0.9035919534162605	-0.29202268009069804	
15.38	-0.9466978692128534	-0.3221163860687367	0.7939315766824775	1.1288354279633905	-0.9063575507046985	-0.28287925230177124	
15.39	-0.9498715203123576	-0.3126332929961224	-1.243356575201735	-0.8784146215417332	-0.9090315844806578	-0.27370831067894413	
15.4	-0.9529501889368908	-0.30311894152904517	-0.035728646821034715	1.241415424402247	-0.9116134179490557	-0.26451124613252364	
15.41	-0.9559335684949009	-0.2935742846221059	-1.012976436157089	-0.7073367783414044	-0.9141031874715345	-0.2552885300730457	
15.42	-0.9588213619361815	-0.28400027827405316	-0.08209458824572913	-0.7881323584377913	-0.916500265769123	-0.2460415518978532	
15.43	-0.9616132817692556	-0.27439788141733856	-2.788524660073773	1.0041313075673268	-0.9188048169659554	-0.2367707943534917	
15.44	-0.9643090500766386	-0.2647680558059975	-1.367497356926172	0.6740636705877786	-0.9210162235091417	-0.2274776447887023	
15.450000000000001	-0.966908398527945	-0.2551117659018264	-0.017502874734726226	-2.9713920751194007	-0.9231346772467027	-0.21816259708731456	
15.46	-0.9694110683907949	-0.2454299787588321	-1.1326660172239738	0.20571081109836759	-0.9251595705719728	-0.2088270359761741	
15.47	-0.9718168105394869	-0.23572366390589317	-1.058272093250534	0.36444321434639904	-0.9270911230116947	-0.1994714662685362	
15.48	-0.9741253854613885	-0.22599379322763824	-1.4045872973471814	-0.01618686232672728	-0.9289287370820586	-0.19009726955136358	
15.49	-0.976336563261012	-0.21624134084348	0.17304282010611194	-0.8738993446682548	-0.9306726599641318	-0.18070496132324396	
15.5	-0.9784501236617326	-0.2064672829847839	-0.6809357697067866	-0.17805883834519468	-0.9323223044709568	-0.17129591948338357	
15.51	-0.9804658560051078	-0.19667259787013702	-0.9364435798297599	-0.5947340788358013	-0.9338779453977023	-0.1618706700070182	
15.52	-0.9823835592477633	-0.186858265578684	-0.3393290139084706	0.024464762031291415	-0.9353390060134898	-0.15243058655609826	
15.530000000000001	-0.9842030419557988	-0.17702526792149587	-0.3959781128378621	-0.3794195307825621	-0.9367057886791665	-0.1429762053609649	
15.540000000000001	-0.9859241222966774	-0.1671745883109501	-0.7733370758591408	-0.7891027465498959	-0.9379777272923426	-0.13350889529748333	
15.55	-0.9875466280285621	-0.15730721162806105	0.5594848689622824	0.00646323467655352	-0.939155151702762	-0.12402920262896176	
15.56	-0.9890703964870513	-0.14742412408776595	-1.0493579301261704	0.6550147860966276	-0.9402375066046705	-0.11453849089311738	
15.57	-0.990495274569282	-0.1375263131021056	-0.712414226601338	0.15147957929326078	-0.9412251492625866	-0.10503731617385714	
15.58	-0.9918211187153546	-0.12761476714127695	-1.634773672068245	-0.6812571570725082	-0.9421175353121836	-0.09552703611034451	
15.59	-0.9930477948870433	-0.11769047559252555	-0.8429325678809141	0.2185635447778848	-0.9429150493582975	-0.08600821638415548	
15.6	-0.9941751785437501	-0.10775442861684326	0.5935863452016173	0.9620379632421225	-0.9436171581239385	-0.07648220818448989	
15.610000000000001	-0.9952031546156652	-0.0978076170034371	-1.638460756404404	1.497596551572753	-0.9442242734613813	-0.0669495865773687	
15.620000000000001	-0.9961316174740885	-0.0878510320219481	-2.1297244431125475	1.1197015521374885	-0.9447358733311115	-0.057411695741262286	
15.63	-0.9969604708988807	-0.0778856652723583	-0.00020082807906518507	0.459494528086674	-0.9451523967003788	-0.04786911990286012	
15.64	-0.9976896280429957	-0.06791250853259334	-1.1464557802766748	-1.0770365397464798	-0.9454733329379239	-0.03832319567618856	
15.65	-0.9983190113940605	-0.0579325536037566	-0.9023148064242905	-1.4234852805246283	-0.9456991480023461	-0.028774516224155916	
15.66	-0.9988485527329598	-0.047946792152974704	-1.0439618564262947	-0.2503280058720472	-0.9458293427934309	-0.019224410044965626	
15.67	-0.9992781930893856	-0.03795621555382145	-0.9201564691598505	-1.4471409971099845	-0.9458644101409501	-0.009673479017366544	
15.68	-0.9996078826943137	-0.027961814724284495	-0.14907719917087547	-0.8127465437849126	-0.9458038626103158	-0.00012304297747272493	
15.69	-0.9998375809293663	-0.01796457996224421	-1.83896177152864	-0.18808688471341023	-0.9456482197557791	0.00942628772553598	
15.700000000000001	-0.9999672562730192	-0.007965500778430723	-2.011741340378508	-0.492175922517334	-0.9453970059462284	0.01897320244655803	
15.71	-0.999996915880342	0.002034404535013707	-0.9150287788426343	-0.3258836517754039	-0.9450507672888061	0.028517082605741925	
15.72	-0.9999265826220661	0.01203410825375529	-2.6063662720718987	-1.3159705190443542	-0.9446090401028336	0.03805662729451221	
15.73	-0.9997562609633961	0.022032609729688468	-2.3728097970053246	0.253499369522899	-0.9440723968766905	0.04759120993231487	
15.74	-0.9994859658431547	0.03202890855795858	0.8671971824884723	1.0285369596248657	-0.9434403859917332	0.05711953989238129	
15.75	-0.9991157226309364	0.04202200466112178	-0.2416473925695325	-0.5061154631280476	-0.9427136061539083	0.0666409828158701	
15.76	-0.9986455670805913	0.05201089837865903	-1.0087020389496058	0.7777662425698725	-0.9418916179340796	0.07615425890734281	
15.77	-0.9980755452849831	0.06199459055698914	0.2399313906734567	2.724721304275067	-0.940975046034081	0.08565872627440416	
15.780000000000001	-0.9974057136319722	0.07197208263996151	-2.0380049437171173	-0.01983894749449129	-0.9399634633508757	0.09515311646517721	
15.790000000000001	-0.9966361387615751	0.08194237675979665	-1.3122392621474332	0.7331523847093253	-0.9388575203853718	0.10463678030349947	
15.8	-0.9957668975242535	0.09190447582848003	-0.3723132880998711	0.2886745659158356	-0.9376568024527481	0.11410846123043274	
15.81	-0.9947980769402848	0.1018573836295522	-0.10412639550889002	1.0714811128535988	-0.9363619856633559	0.12356750299678167	
15.82	-0.9937297741601655	0.11180010491030125	-0.4808129273323891	-1.6068497717017938	-0.9349726678499813	0.13301266148055102	
15.83	-0.9925620964260004	0.12173164547432508	-3.533800904114225	-0.9352251224708898	-0.9334895505027184	0.1424432735937752	
15.84	-0.9912951610338295	0.13165101227444445	-1.9593772786984074	0.2751149403458249	-0.9319122440779727	0.15185810819116244	
15.85	-0.9899290952968446	0.14155721350594547	-0.5128610029399794	1.0285197796644105	-0.9302414752001023	0.16125649556492888	
15.860000000000001	-0.9884640365094468	0.1514492587001322	-1.3444155295562532	0.2819732845650724	-0.9284768670796483	0.17063721807436225	
15.870000000000001	-0.9869001319121002	0.16132615881815754	1.5533314888470713	-1.503247092149486	-0.9266191712082604	0.17999959964365625	
15.88	-0.9852375386569282	0.17118692634513744	-0.05867923768983174	-0.6524263501132577	-0.9246680236397647	0.18934243665243747	
15.89	-0.9834764237740109	0.18103057538449216	-0.4253945431553451	-0.6136755422127248	-0.9226242004970938	0.19866504690418302	
15.9	-0.9816169641383311	0.1908561217525202	-2.0985665178850548	0.579848066755568	-0.9204873507383547	0.2079662412925616	
15.91	-0.9796593464373234	0.20066258307317225	-1.014956086040239	-0.561376376767255	-0.9182582748709721	0.2172453317628387	
15.92	-0.9776037671389772	0.2104489788730064	-0.7363998029200247	-0.4703581259277647	-0.9159366348350676	0.22650114421894876	
15.93	-0.9754504324604463	0.22021433067630328	0.1523331976673561	1.3049619073140082	-0.9135232552592275	0.2357329850114892	
15.94	-0.9731995583371172	0.2299576621003198	-0.09206846123748491	1.5652739388989099	-0.9110178111341878	0.24493969554016426	
15.950000000000001	-0.9708513703920881	0.23967799895066202	0.06213782412785751	-0.17359680638537658	-0.9084211509264559	0.2541205768098426	
15.96	-0.9684061039060116	0.24937436931674584	-1.8923181197160135	0.6742770416666186	-0.9057329627483889	0.26327448622248384	
15.97	-0.9658640037872496	0.25904580366734964	0.4462876945113813	-1.6224379948639918	-0.9029541186109851	0.2724007196905936	
15.98	-0.9632253245422985	0.26869133494620406	-2.343656076849568	0.46701839430154557	-0.9000843198115143	0.2814981510894561	
15.99	-0.9604903302464318	0.2783099986676224	-1.4964048919125936	1.4682880484634495	-0.897124461621504	0.2905660715134426	
16.0	-0.957659294514514	0.28790083301214137	-0.5268881595688726	0.8146825382694907	-0.8940742585541565	0.2996033717660748	
16.01	-0.9547325004719376	0.2974628789221536	-1.104624092205077	0.39852372327962543	-0.8909346288578927	0.30860933839623916	
16.02	-0.9517102407256383	0.3069951801974985	-1.95774709864603	-0.08164779327513799	-0.8877053003101779	0.31758287961728504	
16.03	-0.9485928173351302	0.316496783591029	-1.770142642938263	-0.33029523200037286	-0.884387213802406	0.32652327767703376	
16.04	-0.9453805417835336	0.3259667389040603	-2.493634864632576	0.14688433371025736	-0.880980110438782	0.3354294586728109	
16.05	-0.9420737349485175	0.3354040990817764	-0.4100990959413262	-1.2160370391545343	-0.8774849534214556	0.3443007008028382	
16.06	-0.9386727270731449	0.34480792030846746	0.3218961179690044	1.9552668986067114	-0.873901497226802	0.3531359485133326	
16.07	-0.9351778577365345	0.35417726210268347	-1.0355713611379005	0.9183879024975008	-0.8702307270351965	0.36193447621572705	
16.080000000000002	-0.9315894758243289	0.3635111874121798	-1.3319382908377524	0.2610741531988961	-0.8664724107270628	0.3706952471413521	
16.09	-0.9279079394988909	0.37280876270871655	-2.4002308679653805	-0.24699601211862232	-0.8626275551026941	0.379417532201367	
16.1	-0.9241336161691911	0.3820690580826574	-0.010931691917013486	0.31172943792491437	-0.8586959415006946	0.38810031384848853	
16.11	-0.9202668824603534	0.39129114733731407	1.2910374507791396	1.1890860896001567	-0.8546785979700205	0.396742859748109	
16.12	-0.9163081241827773	0.40047410808309614	-2.7137639285496746	1.4119219993020429	-0.8505753193610972	0.40534417201758227	
16.13	-0.9122577363008302	0.40961702183134546	-1.975690674455437	-0.49407390823439695	-0.8463871545806674	0.4139035153339812	
16.14	-0.9081161229010176	0.41871897408793674	-1.5877091654451618	-0.5548097860857186	-0.842113912007237	0.42241991192204287	
16.15	-0.90388369715963	0.4277790544465195	-1.4682016068421189	2.5060090172547946	-0.8377566610615302	0.43089262373031373	
16.16	-0.8995608813097701	0.4367963566814844	-0.672214931166289	1.5733892143971704	-0.8333152236581799	0.4393206935088183	
16.17	-0.8951481066077599	0.4457699788405322	0.7191014406724675	1.154289919668538	-0.8287906893411657	0.44770338072606125	
16.18	-0.8906458132988422	0.4546990233369041	0.11795147356126146	0.3160527796195344	-0.8241828935882279	0.4560397491106234	
16.19	-0.8860544505821419	0.46358259704122173	-0.35845706780782605	1.3876029353040042	-0.8194929456652407	0.46432905588714846	
16.2	-0.8813744765748579	0.4724198113728815	-1.60530318063346	-0.8008133644582349	-0.8147206946225164	0.47257038618446706	
16.21	-0.8766063582755945	0.48120978239106366	-1.996234591956049	2.012978203926104	-0.8098672690460489	0.4807629952275145	
16.22	-0.8717505715268383	0.48995163088523586	-1.6685258778331393	0.45417940614807584	-0.8049325315705355	0.4889059899758748	
16.23	-0.8668076009764767	0.49864448246522974	0.681259200402262	1.289505984623982	-0.7999176296890008	0.4969986238757669	
16.240000000000002	-0.8617779400383642	0.5072874676507747	-0.9235212414962652	1.1535052425459509	-0.7948224396320133	0.5050400261564373	
16.25	-0.8566620908518445	0.5158797219605433	-1.3034983445144657	0.3843088106986153	-0.7896481273753699	0.5130294487119785	
16.26	-0.8514605642401998	0.5244203860006567	-1.035216294490192	0.3490540309031887	-0.7843945827309763	0.5209660434488964	
16.27	-0.8461738796679942	0.5329086055525989	-0.02155566002952647	1.7544917468285819	-0.7790629897392716	0.5288490609594404	
16.28	-0.840802565197221	0.5413435316605952	-2.1536522397470126	1.567840936243184	-0.7736532517953916	0.5366776762089982	
16.29	-0.8353471574422618	0.5497243207183368	0.5795269784801605	-1.2225067992620855	-0.7681665705586969	0.5444511387364613	
16.3	-0.8298082015235498	0.5580501345551303	-0.6733319445772509	-1.1343556025013275	-0.7626028629922941	0.5521686469560595	
16.31	-0.8241862510199489	0.5663201405213546	-1.040530229315675	-0.37990047983480413	-0.756963347950825	0.5598294496074809	
16.32	-0.818481867919742	0.5745335115732955	-0.375635754173003	-0.3190118867264068	-0.7512479559263694	0.5674327689032642	
16.330000000000002	-0.812695622570238	0.5826894263572509	-0.5942985494403009	-0.5358364462299801	-0.7454579225260604	0.5749778530408659	
16.34	-0.8068280936259027	0.5907870692929535	-1.1510245500932839	0.8628977125552415	-0.7395931917619857	0.5824639483987797	
16.35	-0.8008798679949835	0.5988256306562644	-1.0535905400365901	0.13512118352229147	-0.7336550155168359	0.5898903028785413	
16.36	-0.7948515407846016	0.6068043066610854	-1.6637140876505538	1.8129289284232555	-0.7276433513109959	0.5972561873702171	
16.37	-0.7887437152442132	0.6147222995405415	-0.13235296438491073	2.0676000650575985	-0.7215594668297636	0.6045608497412622	
16.38	-0.7825570027074535	0.6225788176273228	-1.3145508121186154	0.5938955801297298	-0.7154033330778315	0.611803585719575	
16.39	-0.7762920225322519	0.6303730754332583	-1.7325504449645348	2.3138310241061513	-0.7091762330706669	0.6189836433997885	
16.4	-0.7699494020392353	0.6381042937280056	-0.604085879385698	0.6623186038687288	-0.702878151254892	0.6261003436835527	
16.41	-0.7635297764483049	0.6457716996169297	0.5656115062972484	0.2109810528670285	-0.6965103854988939	0.6331529351185929	
16.42	-0.757033788813405	0.6533745266180593	-0.8053784125932246	0.7181602659119735	-0.6900729336671201	0.6401407641313268	
16.43	-0.7504620899553822	0.6609120147381715	-1.3585633469070721	1.6057720167312377	-0.683567107976349	0.647063079949108	
16.44	-0.7438153383929063	0.6683834105479555	-0.33991931755693244	-0.946077562151942	-0.6769929196682279	0.6539192548396855	
16.45	-0.7370942002714324	0.6757879672562048	1.1996182621311196	0.4671886450317492	-0.6703516948153188	0.6607085389551578	
16.46	-0.7302993492900934	0.6831249447830886	-2.1822048787218407	0.9805306050999598	-0.6636434580044358	0.6674303307255579	
16.47	-0.7234314666265529	0.6903936098323921	-0.3412286788412593	1.0534782750709342	-0.6568695486470539	0.6740838814411562	
16.48	-0.7164912408596898	0.6975932359627965	-0.511404615627836	0.3291568926398855	-0.6500300046161647	0.680668616008983	
16.490000000000002	-0.7094793678901445	0.7047231036580893	0.45205443566897263	1.1935088463015606	-0.6431261781813198	0.6871837870958599	
16.5	-0.7023965508586175	0.7117825003963539	0.2885126228262277	1.0039041183472166	-0.6361581204317245	0.6936288463744188	
16.51	-0.6952435000618942	0.718770720718088	-0.8819526118716734	0.1268626072456941	-0.6291271959808018	0.7000030481167614	
16.52	-0.6880209328665778	0.7256870662932069	-2.3725381882914607	2.907285695231981	-0.622033469079518	0.7063058710486223	
16.53	-0.680729573620416	0.7325308459869709	0.12583419427584364	1.1720810520182785	-0.6148783161527749	0.7125365712824111	
16.54	-0.6733701535612521	0.7393013759247405	-1.5085628437527352	0.4081180257509106	-0.6076618145662591	0.7186946548469408	
16.55	-0.6659434107234734	0.7459979795556161	-1.612683821680663	0.1742789460771763	-0.6003853520349202	0.724779379961821	
16.56	-0.6584500898419895	0.7526199877148619	0.4899004908491368	1.782028905945778	-0.5930490189528439	0.7307902801945054	
16.57	-0.650890942253609	0.7591667386851738	-1.5617413198922616	0.8612265297492412	-0.5856542138039759	0.7367266161062553	
16.580000000000002	-0.6432667257958502	0.7656375782566899	0.7595780143043931	3.31375027607188	-0.5782010399544562	0.7425879490449552	
16.59	-0.6355782047030696	0.7720318597857884	-0.29973348329775656	0.3361077368336998	-0.5706909060844345	0.7483735421618533	
16.6	-0.6278261494998877	0.7783489442526226	-0.3087077494136053	-0.46425799419966696	-0.5631239285014983	0.7540829847974521	
16.61	-0.6200113368918919	0.784588200317352	-0.3127465563863009	0.7568897414837494	-0.555501525499478	0.7597155429582846	
16.62	-0.6121345496534998	0.7907490043751042	-2.250558175395292	0.9658164632125474	-0.5478238262757131	0.7652708341708884	
16.63	-0.604196576513019	0.7968307406095773	-2.380585192859595	-1.321619894030719	-0.5400922581772588	0.7707481275280844	
16.64	-0.5961982120347706	0.8028328010453307	-0.3806451582460858	0.4936642866638507	-0.5323069632110019	0.776147068965734	
16.65	-0.5881402564983131	0.8087545855986764	-0.020132897271893047	0.44033914421108084	-0.5244693772299872	0.7814669308971225	
16.66	-0.5800235157746325	0.8145955021272151	-0.4974124836184315	0.44583196592166463	-0.5165796549751009	0.7867073878429255	
16.67	-0.5718488011993366	0.8203549664779323	-1.3933833182188642	0.19012921884732747	-0.5086392402255725	0.7918677157867192	
16.68	-0.5636169294427338	0.8260324025338852	-0.544694825560539	-0.5171601405545545	-0.5006483003778606	0.7969476180156849	
16.69	-0.5553287223767811	0.8316272422594376	-0.6373628755222652	1.589665293681195	-0.49260828656969713	0.8019463743099975	
16.7	-0.546985006938876	0.8371389257440018	-1.5041431052142862	0.2532980817543262	-0.4845193787761252	0.8068637169019331	
16.71	-0.5385866149923771	0.8425669012443179	0.4753855391197842	-0.18113455115653665	-0.47638303490955	0.8116989295791772	
16.72	-0.5301343831838943	0.8479106252251841	-2.26041044473398	0.08797635740727672	-0.46819944743567316	0.8164517737092601	
16.73	-0.5216291527972048	0.8531695623986848	0.06711325401030166	0.38084632265173024	-0.45997008047723686	0.8211215372922138	
16.740000000000002	-0.5130717696038424	0.8583431857618297	-0.12874836439259707	0.9669903104748565	-0.45169513886980867	0.8257080109865863	
16.75	-0.5044630837102351	0.863430976632635	0.5052487711014793	1.5317699629931234	-0.4433760924022046	0.830210487225848	
16.76	-0.4958039494013723	0.8684324246846042	-1.501115821750231	-0.08474707333046672	-0.43501315815524505	0.8346287861033902	
16.77	-0.4870952249809881	0.8733470279795691	-0.3856880783127771	0.39404963042513613	-0.42660781101129663	0.8389622047025886	
16.78	-0.47833777260813115	0.8781742929989164	1.692827176710035	-0.4673334350210582	-0.4181602801841279	0.8432105926936756	
16.79	-0.46953245813017264	0.8829137346731211	0.1925418308695337	-2.509386258749255	-0.4096720450828269	0.8473732520060319	
16.8	-0.46068015091210424	0.8875648764096247	-0.36009894218314104	1.0433588071412137	-0.40114334694405485	0.8514500620227298	
16.81	-0.4517817236621763	0.8921272501189795	0.08737955045202028	2.412130767619723	-0.39257566909340563	0.855440329728684	
16.82	-0.4428380522537303	0.896600396239292	-0.3566612098736103	1.4186836495921162	-0.38396926470279386	0.8593439643037626	
16.830000000000002	-0.4338500567201552	0.900983877358474	1.7570479565196848	0.39392392121548514	-0.3753256204200894	0.8631602780271073	
16.84	-0.4248186774974692	0.905277267519195	0.5588175182917103	1.0017564101244307	-0.36664500123543203	0.8668892099742508	
16.85	-0.4157448172479197	0.9094801346353786	-0.5013597714784168	-0.2653399663596826	-0.3579288965352591	0.8705300779156412	
16.86	-0.40662938292476236	0.9135920561573627	-0.15429795154024112	0.7912996981247822	-0.34917758299256463	0.8740828509027558	
16.87	-0.39747328573429885	0.9176126190880913	-0.7882712818153124	0.48990336603051526	-0.34039255214656156	0.8775468524137346	
16.88	-0.3882774410348414	0.9215414199786661	0.8215726853754636	0.06882718791128273	-0.3315740922414814	0.8809220815349635	
16.89	-0.37904276823573707	0.9253780649253396	-1.785147539626748	1.331030294729993	-0.32272369635950876	0.8842078676671352	
16.9	-0.36977019069655304	0.9291221695678489	-1.97450872055754	3.528989333946906	-0.31384166420825227	0.8874042399894684	
16.91	-0.3604606356263182	0.9327733590890832	1.0982541140496753	2.5982228655237978	-0.3049294897856644	0.8905105340169266	
16.92	-0.35111503398291904	0.936331268215989	1.8020047585876637	0.8642582468938932	-0.2959874841651251	0.8935268090740071	
16.93	-0.34173432037256746	0.9397955412216945	0.12657058731702425	1.823910195937556	-0.28701714165965075	0.896452407002841	
16.94	-0.3323194329493706	0.943165831928785	-0.21958149171363334	1.8058732659984107	-0.2780187845596242	0.8992874173017236	
16.95	-0.32287131331503427	0.9464418037136667	0.334396376989743	0.29890377802784807	-0.2689939068881278	0.9020311883202	
16.96	-0.3133909064186158	0.9496231295119941	-0.960444432801375	1.5935272030126093	-0.25994284203729456	0.904683839769817	
16.97	-0.30387916045642677	0.9527094918250727	-0.13263561530421428	-0.48828260668107837	-0.2508670831319795	0.9072447267012239	
16.98	-0.2943370267719777	0.9557005827272206	-0.2554283209157627	0.15040219087563833	-0.24176697452274093	0.9097139990355861	
16.990000000000002	-0.2847654597560664	0.9585961038740006	0.3417987909892942	1.1973489742801318	-0.2326440078447112	0.9120910187371422	
17.0	-0.2751654167469243	0.9613957665112988	-1.8331639449303205	0.546608104154173	-0.22349853825834773	0.9143759659144014	
17.01	-0.2655378579304529	0.9640992914851835	-0.7725726276957904	2.720577934515405	-0.21433205530899366	0.9165682096395346	
17.02	-0.25588374624058174	0.9667064092524845	0.5891118567602555	1.6147468438078296	-0.20514492481357927	0.918667960205775	
17.03	-0.24620404725966172	0.9692168598920619	-0.9217978748897248	0.5871787387260898	-0.19593863364362055	0.9206745939578407	
17.04	-0.236499729118998	0.971630393116683	-1.2298611045421335	0.5010506800032007	-0.18671355811909796	0.9225883513751302	
17.05	-0.2267717623994101	0.973946768285484	1.815300387427544	1.1609173764987677	-0.17747118181708718	0.9244086162407484	
17.06	-0.21702112003192853	0.9761657544169347	-0.17890311985252816	-0.07936553422524795	-0.16821189143200313	0.9261356591819473	
17.07	-0.20724877719851478	0.9782871302022809	-0.7861669171417226	1.5738990834968294	-0.15893716664665106	0.9277688715975679	
17.080000000000002	-0.19745571123291128	0.9803106840193854	-1.8898261487070198	-0.39499126592609013	-0.14964740435034177	0.9293085542259251	
17.09	-0.1876429015215313	0.9822362139469365	0.5417034447588949	1.605246409907676	-0.1403440797482102	0.9307541062354918	
17.1	-0.1778113294044234	0.9840635277789596	0.5213248243142703	0.8194687957985468	-0.13102759976815195	0.9321058584424144	
17.11	-0.16796197807634244	0.985792443039576	-0.4667215786462784	1.4004059611308408	-0.12169943454452282	0.9333632179246929	
17.12	-0.15809583248783804	0.9874227869979709	-1.2603260233949287	-0.025163138339992952	-0.11236000087023529	0.9345265455322092	
17.13	-0.148213879246468	0.988954396683497	-0.17276330288884703	1.2339396037716144	-0.10301076320565403	0.9355952564018282	
17.14	-0.13831710651802193	0.9903871189008822	-0.9741731739996433	3.402734860413536	-0.09365214806088722	0.936569741347801	
17.150000000000002	-0.1284065039278623	0.9917208102454681	-1.0705000928009782	0.5345040577848035	-0.08428561362038121	0.9374494237103697	
17.16	-0.11848306246229356	0.9929553371184444	-0.22169581392400114	1.3103551974474688	-0.07491159594284569	0.9382347241804276	
17.17	-0.10854777436999241	0.9940905757420148	-1.1599381730300569	2.499657525499323	-0.06553154633938077	0.938925074483662	
17.18	-0.09860163306353259	0.9951264121744416	0.1480473221889136	1.756830557034576	-0.05614591026088437	0.9395209250474612	
17.19	-0.08864563302091494	0.9960627423249262	0.5193468763854823	1.4279482264695569	-0.0467561315299729	0.9400217161515718	
17.2	-0.07868076968720916	0.9968994719682583	-0.9183132168604006	-0.01678980055293311	-0.03736266484513863	0.9404279278494989	
17.21	-0.06870803937619335	0.9976365167591943	-1.436953134714584	-0.27995185553745605	-0.027966945925048194	0.9407390091197042	
17.22	-0.05872843917210324	0.9982738022465004	1.5025511597837038	1.0517062429289594	-0.018569438550325907	0.9409554695154112	
17.23	-0.04874296683137358	0.998811263886618	-0.9890132027885784	0.5355754085734159	-0.009171569744852599	0.941076766855432	
17.240000000000002	-0.03875262068448326	0.9992488470568889	-0.6986953257868209	0.9801906332815977	0.00022618778277662448	0.9411034400468768	
17.25	-0.028758399537810397	0.9995865070682939	0.18425876789207696	1.2052431810878108	0.009622416336817848	0.9410349559100097	
17.26	-0.0187613025755336	0.9998242091776512	0.5806080699467635	0.3233963703347661	0.019016634415674156	0.940871882537049	
17.27	-0.008762329261612023	0.9999619285992162	-0.2650792229512548	1.4940649546131355	0.028407434256208678	0.9406136959002083	
17.28	0.0012375207582475678	0.9999996505156376	0.4620318484595031	2.8585558391067405	0.037794325737020816	0.9402609931097027	
17.29	0.011237247754525281	0.9999373700882112	-0.38974891014187574	-0.009403617292232602	0.047175911623818234	0.9398132594200913	
17.3	0.02123585201184236	0.9997750924663803	-0.9499348128125484	0.5302287339454692	0.05655169333516872	0.9392711207838824	
17.31	0.031232333926822675	0.9995128327964308	1.4575491947138501	0.949902174116433	0.06592028476831684	0.9386340718949141	
17.32	0.04122569410597626	0.999150616229325	2.529667308437104	2.1396102901699163	0.07528117904796006	0.9379027673229335	
17.330000000000002	0.051214933463496426	0.9986884779276259	1.7471844664776657	-0.18769352275407591	0.084633001778533	0.937076711351567	
17.34	0.061199053319062724	0.9981264630714548	0.20300569247251718	-0.06702164131262678	0.09397523798341657	0.9361565869571367	
17.35	0.07117705549561404	0.9974646268634291	1.9046124173112924	-1.166196385952933	0.10330652555850434	0.935141908162546	
17.36	0.08114794241705858	0.9967030345325336	0.43685145814104304	0.5563408213186843	0.11262634160016943	0.9340333861083229	
17.37	0.09111071720601305	0.9958417613368629	-0.3861755531972163	1.6759875273586957	0.12193333685779437	0.9328305447005816	
17.38	0.10106438378145977	0.9948808925651905	0.5674439581634386	2.060105601543331	0.1312269807064866	0.9315341229978034	
17.39	0.11100794695643967	0.9938205235373054	0.01661544054525471	1.3509741848450372	0.14050593730720837	0.9301436549279372	
17.400000000000002	0.12094041253567112	0.9926607596030689	-0.8621777712100366	0.3917037802206118	0.14976966849271212	0.9286599072260315	
17.41	0.13086078741318752	0.9914017161401326	-0.7674611840188285	1.6978733298425062	0.1590168524167655	0.9270824239654101	
17.42	0.14076807966995608	0.9900435185502687	0.942819818410472	1.1943621091663843	0.16824694355028497	0.9254119993002574	
17.43	0.15066129867144817	0.9885863022542613	-1.6958706829932249	-0.9321192966756687	0.17745863459870187	0.9236481875584592	
17.44	0.16053945516524937	0.9870302126852976	0.7646761956079335	-0.24106461993024142	0.18665137285495784	0.9217918100634136	
17.45	0.1704015613786013	0.9853754052808189	-1.459182041369837	2.497240710477116	0.19582386615892206	0.9198424315123973	
17.46	0.18024663111599137	0.9836220454727631	-1.9409298137864446	1.305827128448035	0.20497555477699772	0.9178009001026718	
17.47	0.19007367985667734	0.9817703086761624	-1.6487729239018212	-0.39302407983241716	0.21410516227528437	0.9156667910174257	
17.48	0.19988172485226374	0.9798203802760255	2.1666456967870036	1.7997734883378103	0.22321212205846327	0.9134409790596367	
17.490000000000002	0.2096697852242213	0.9777724556124697	0.0134358202806793	2.0392074153751087	0.23229517397221924	0.9111230499962374	
17.5	0.21943688206143785	0.9756267399640352	0.30602006222685696	0.5405927105043431	0.24135374473955715	0.908713904916119	
17.51	0.22918203851777041	0.9733834485291324	1.6484370844287217	1.6310655449159182	0.25038659106577144	0.9062131403005043	
17.52	0.2389042799095633	0.9710428064055806	1.173084028409288	-2.7690578315461982	0.2593931331527775	0.903621683207763	
17.53	0.24860263381322112	0.9686050485681624	-1.1429026355909984	1.94218184375632	0.26837214510836754	0.9009391409224322	
17.54	0.25827613016273154	0.9660704198441684	1.1272824729814928	2.1412258117640435	0.2773230408183369	0.898166466176534	
17.55	0.2679238013472499	0.9634391748868508	0.4521050660507962	-0.16126353987688236	0.286244612325736	0.8953032771032771	
17.56	0.2775446823086376	0.9607115781467616	-0.06413341528724298	1.242796977662066	0.2951362673684671	0.8923505518227828	
17.57	0.2871378106390655	0.957887903840893	0.3114287247768459	0.6197673607934541	0.30399681648239874	0.8893079194084116	
17.580000000000002	0.2967022266785776	0.9549684359195971	1.5765142473065996	0.8524389551487698	0.3128256614396662	0.8861763829940048	
17.59	0.30623697361270275	0.9519534680312067	-0.5797295084282501	0.5270730234961385	0.3216216317870675	0.8829555827114374	
17.6	0.31574109757008384	0.9488433034843142	0.7166267766742049	-0.3834521633705066	0.3303841235273184	0.879646546335921	
17.61	0.3252136477200879	0.9456382552076676	0.31555641118717953	2.8360419582893233	0.3391119857484903	0.8762489251559772	
17.62	0.33465367637048715	0.9423386457076013	-1.4625109390251314	0.6320277961283848	0.34780460885516845	0.8727637712156237	
17.63	0.3440602390651082	0.9389448070229859	-0.4581929326657026	1.043699851285216	0.3564608620032462	0.8691907470319894	
17.64	0.35343239468155596	0.9354570806776055	0.5466459479152525	-0.07394349957382618	0.3650801301962879	0.8655309285706717	
17.650000000000002	0.3627692055289138	0.9318758176299462	1.6601112946218044	-0.10499134349440054	0.3736613031428046	0.8617839896330158	
17.66	0.37206973744550176	0.9282013782203147	1.3734007547922313	1.3407997932958144	0.3822037606543678	0.8579510297281769	
17.67	0.381333059896664	0.9244341321152425	0.978545564300089	1.4508262122663553	0.3907064134857037	0.8540317340142942	
17.68	0.39055824607255296	0.9205744582491406	-0.4247174150639056	1.7984986275738852	0.3991686364612102	0.85002722513813	
17.69	0.3997443729859945	0.9166227447631139	2.2009583637945296	2.020396747256802	0.40758936186308947	0.8459371997043793	
17.7	0.408890521570334	0.9125793889409276	0.6241309892099455	0.7023718484401656	0.4159679597325184	0.8417628030768092	
17.71	0.4179957767773703	0.9084447971420283	-0.58836974490118	0.4642417331490794	0.4243033843378171	0.8375037433832664	
17.72	0.4270592276752745	0.9042193847316088	0.24415424681832348	1.651033217580542	0.43259500117024174	0.8331611882861144	
17.73	0.43607996754659994	0.899903576007622	1.3323283929027592	0.26246437257718735	0.44084178693680764	0.8287348574965678	
17.740000000000002	0.4450570939862837	0.8954978041247338	0.4526745923044418	1.767256300022563	0.44904310277435194	0.8242259405411178	
17.75	0.4539897089997237	0.8910025110151241	1.3408543955824848	1.2655027982574132	0.45719794829736493	0.8196341687968095	
17.76	0.4628769191008987	0.8864181473061011	1.5665708765630488	2.0414445818895985	0.4653056805002952	0.8149607531899153	
17.77	0.47171783541050494	0.8817451722344886	0.8722485200092112	1.5521368610823194	0.47336532234320045	0.8102054368452959	
17.78	0.4805115737541842	0.8769840535576948	-0.37719104929270986	-0.17746177033346566	0.48137622689249143	0.805369451624049	
17.79	0.4892572547607552	0.872135267461461	0.6247119179507358	0.006501625875434569	0.48933744089810866	0.8004525524677208	
17.8	0.497954003960545	0.8671992984641813	0.5431198598993761	1.5996845954715693	0.49724831370306566	0.7954559917103827	
17.81	0.5066009518837219	0.862176639317799	2.3659472857353503	2.7692324817355725	0.505107916270777	0.7903795361535408	
17.82	0.515197234158736	0.8570677909051662	-1.1111247036680942	-0.4657439098778521	0.5129155944399276	0.7852244581355977	
17.830000000000002	0.5237419916107681	0.8518732621338728	0.388919540516414	0.8750848664591457	0.5206704438013045	0.7799905363763892	
17.84	0.5322343703602691	0.8465935698264452	-0.05185917643465021	1.1282681273069364	0.5283718069241133	0.7746790627547991	
17.85	0.5406735219215593	0.8412292386068787	0.8757791421175581	-0.6845482732586681	0.5360188044036338	0.7692898279208332	
17.86	0.5490586033014592	0.8357808007834719	-1.888505755897897	1.3139057971464851	0.5436107757724034	0.7638241428291626	
17.87	0.5573887770980297	0.8302487962278617	1.6723133365883096	0.7371260041804238	0.5511468670257089	0.7582818101055704	
17.88	0.5656632115993304	0.8246337722502642	0.5794116989348641	-1.2719237089653839	0.5586264148855783	0.7526641592629901	
17.89	0.5738810808822928	0.8189362834708093	-1.2708200827457534	2.4406642617204044	0.5660485911064463	0.7469710049650697	
17.900000000000002	0.5820415649116185	0.8131568916869732	0.2209284301717524	-0.05005132738409945	0.5734127298501202	0.7412036947767486	
17.91	0.5901438496387775	0.807296165737011	1.1991061912933016	-0.475207248558031	0.5807180290030847	0.7353620554039897	
17.92	0.5981871271010802	0.8013546813593506	-0.9932607483569512	1.2214963035710444	0.5879638203580564	0.7294474520001757	
17.93	0.6061705955207942	0.795333021047921	0.6093928119639499	1.3528198169528176	0.5951493283284006	0.7234597233107557	
17.94	0.6140934594043813	0.7892317739033071	-0.44338018839714877	1.525643177599579	0.6022738825538161	0.7174002515588929	
17.95	0.6219549296417671	0.7830515354797433	0.06596989776279982	0.39704817327043146	0.6093367343175332	0.711268887568884	
17.96	0.6297542189627551	0.77679294051934	0.656492601637392	0.7658786026284302	0.6163372113375931	0.7050670301020617	
17.97	0.6374905389039636	0.770456669087963	0.8209407924855399	0.03964990591409756	0.6232745921102485	0.6987945420873019	
17.98	0.6451631135271226	0.7640433546955482	0.1744206153443954	-0.5461539509366599	0.630148202644239	0.6924528382807144	
17.990000000000002	0.6527711738386575	0.7575536373985886	0.9255675633689215	1.8366842864528246	0.6369573489994702	0.6860417937425034	
18.0	0.6603139576466998	0.7509881651598336	1.4782915649015056	0.64822548014204	0.6437013556838206	0.6795628386785035	
18.01	0.6677907096020713	0.7443475937562787	0.3888764344988315	0.5620333383333223	0.6503795566502951	0.6730158602824265	
18.02	0.6752006812404062	0.7376325866878392	2.106768438689697	-1.2616350053074927	0.6569912751184451	0.6664023036877379	
18.03	0.6825431310254311	0.7308438150866213	2.144757301805851	0.5524727108062852	0.6635358732682852	0.6597220682129072	
18.04	0.6898173243932753	0.723981957626845	0.2611152588074464	-0.11851253946460416	0.6700126732192951	0.6529766133751969	
18.05	0.6970225337978492	0.7170477004353145	0.05918197732426489	0.5424340472854983	0.6764210657137859	0.6461658506035393	
18.06	0.7041580387571604	0.7100417370024921	-0.9600149464090131	0.4907975851456191	0.6827603719764583	0.6392912532601117	
18.07	0.7112231259006054	0.7029647680940734	0.5846537942612156	0.2564999767611105	0.6890300116059235	0.6323527448725088	
18.080000000000002	0.7182170890171083	0.6958175016631165	0.35477930890105697	1.6346561445742558	0.6952293051452209	0.6253518120869083	
18.09	0.7251392291041284	0.6886006527626383	1.5041904492371199	1.1356548050867947	0.7013577013333177	0.6182883905266127	
18.1	0.7319888544174604	0.6813149434586808	-0.7776727516508384	1.8084694579302267	0.7074145202513658	0.6111639795399512	
18.11	0.7387652805217592	0.6739611027438486	0.4613738887786493	-0.6508662672158758	0.7133992400520913	0.603978526854388	
18.12	0.7454678303418035	0.6665398664512292	1.7142122234529489	0.01758393900341404	0.719311180576458	0.5967335439277991	
18.13	0.7520958342143773	0.6590519771687535	0.0217387386564174	0.6187711588464667	0.7251498496378348	0.5894289905992189	
18.14	0.758648629940798	0.651498184153889	-0.003712906786811354	0.24485921425045493	0.7309145670538177	0.5820663898259809	
18.150000000000002	0.7651255628399736	0.6438792432487234	-0.681814771915835	0.5646215177519855	0.7366048705711219	0.5746457135578243	
18.16	0.7715259858020009	0.6361959167953485	3.39209983182024	-0.5459074825129745	0.7422200801693541	0.5671684956627632	
18.17	0.7778492593422338	0.6284489735515482	0.030376081276854427	-0.08772908371069266	0.7477597637873249	0.5596347201788641	
18.18	0.7840947516557533	0.6206391886067932	-0.5162520805625859	-1.0209147662452196	0.7532232417480963	0.5520459312946991	
18.19	0.7902618386722506	0.6127673432984506	-0.013588565359269333	-0.2772582084747883	0.7586101124679939	0.5444021251065662	
18.2	0.7963499041112072	0.6048342251282706	0.022054823624402697	1.2990109455202843	0.7639196967751596	0.5367048555293522	
18.21	0.8023583395373948	0.5968406276790369	0.5329685610861545	0.3826337429130866	0.7691516237971265	0.5289541306854236	
18.22	0.8082865444165809	0.5887873505314478	1.6336587765040957	2.0945405892889557	0.7743052150730555	0.5211515136080607	
18.23	0.8141339261714631	0.5806751991811132	0.5158107571756294	-0.014858675124565845	0.7793801306529861	0.5132970244346313	
18.240000000000002	0.8198999002377172	0.5725049849557318	-0.10292341475911071	0.6915760658280612	0.7843756929865512	0.5053922346809998	
18.25	0.8255838901201692	0.5642775249323537	-0.6257546080708559	-0.6489748052200646	0.789291593259107	0.4974371764971958	
18.26	0.8311853274490197	0.5559936418547347	0.8530426856688911	3.1566655122721388	0.7941271550204049	0.48943342923483574	
18.27	0.8367036520360587	0.5476541640507839	0.8792427260658494	0.36903356535032705	0.7988821007813138	0.4813810370451986	
18.28	0.8421383119308715	0.5392599253500133	2.3730706629596963	1.3688897656494283	0.8035557553844452	0.4732815864621556	
18.29	0.8474887634769293	0.5308117650010513	0.9399364989467378	0.9441967858682044	0.8081478728546424	0.4651351336503026	
18.3	0.8527544713675805	0.5223105275891065	0.7537461600835031	-0.06156828725016983	0.8126577795171857	0.45694327165524934	
18.31	0.8579349087018362	0.5137570629534493	-0.19271892788565337	-0.817144218582241	0.8170852610888618	0.4487060686388168	
18.32	0.8630295570399604	0.5051522261047962	0.5570769819415685	0.6612953506436035	0.8214296455625211	0.44042512352010915	
18.330000000000002	0.8680379064587663	0.4964968771426615	0.4295634484241603	-0.060292867220671786	0.8256907505028886	0.43210051641598185	
18.34	0.8729594556066143	0.48779188117258115	0.5027952910929117	0.3322875796808492	0.8298679057608818	0.423733851472456	
18.35	0.8777937117580481	0.47903810822321347	-0.08146168088254013	1.1303401670205957	0.8339609608943204	0.41532522073655803	
18.36	0.8825401908680063	0.47023643316332403	1.420869794144183	0.5484775890037035	0.837969247807747	0.406876232925759	
18.37	0.8871984176256058	0.46138773561855423	0.7447530001162365	0.8385040329871498	0.8418926481772864	0.3983869919747883	
18.38	0.8917679255073979	0.45249289988804575	0.6914144455024105	0.6025394759438176	0.8457304961493451	0.3898591105335783	
18.39	0.8962482568301037	0.44355281486079756	-0.8177978592188927	-1.0236965177897104	0.8494827056441085	0.3812927043677195	
18.400000000000002	0.9006389628027336	0.4345683739318291	1.3942830503275974	1.830630569633168	0.8531486132364823	0.37268938941562924	
18.41	0.9049396035780835	0.42554047491804664	1.3919549295584628	1.6013927713527996	0.8567281651952645	0.36404929322604906	
18.42	0.9091497483035449	0.4164700199738216	0.07002034546133118	-0.7196948342828957	0.8602207007003826	0.35537403435093945	
18.43	0.9132689751711696	0.4073579155062881	1.9033903590503631	0.9126585269334592	0.8636261984747352	0.34666375209784067	
18.44	0.917296871466978	0.39820507209025713	-0.44746135861545433	-0.26381919807160026	0.8669440004964034	0.33792006697295096	
18.45	0.9212330336194209	0.38901240438282225	0.899363124830341	-0.3579039326804484	0.8701741179943845	0.3291431299625123	
18.46	0.925077067246993	0.37978083103753024	0.6538697273568291	0.3749391697024827	0.8733158959677598	0.3203345628962778	
18.47	0.928828587204909	0.3705112746181974	-0.3883462016008853	2.118179505115896	0.876369378178349	0.3114945283629951	
18.48	0.9324872176308378	0.36120466151224234	1.1221898297108335	1.4191622229941274	0.8793339128593328	0.30262464885960566	
18.490000000000002	0.9360525919896077	0.35186192184361414	2.638622744231399	0.9570832801754721	0.8822095763463035	0.2937250985114289	
18.5	0.9395243531168703	0.34248398938520946	1.0071585831837901	-0.8081216463688414	0.8849957202849462	0.28479749983718317	
18.51	0.9429021532616624	0.33307180147078785	0.47988039915261144	2.8875212202221654	0.8876924536258013	0.27584203842049926	
18.52	0.9461856541278075	0.32362629890639544	1.3932098110134858	1.1973573445670718	0.8902991316288257	0.26686033614741717	
18.53	0.9493745269141423	0.3141484258811891	1.0550945223812973	-2.034688994033923	0.8928158958614021	0.25785258996218646	
18.54	0.9524684523534834	0.30463912987774155	0.9802305839789849	0.7041134650862333	0.8952421053836006	0.2488204204993095	
18.55	0.9554671207503269	0.2950993615816966	0.5299249079788788	-0.19359535433638692	0.8975779343967593	0.23976403597417958	
18.56	0.9583702320171965	0.2855300747908582	2.3803457913096615	0.6955124307398254	0.8998227459403142	0.2306850550788057	
18.57	0.9611774957096301	0.2759322263235814	1.4175408591904155	0.6765725931331079	0.9019767468442579	0.22158369725936353	
18.580000000000002	0.9638886310597264	0.26630677592654695	0.43521797212423785	-0.6522123005435578	0.9040393043021695	0.21246157858190418	
18.59	0.9665033670082296	0.25665468618181153	0.8584995302272717	2.082540438489506	0.9060106577704895	0.20331892965366605	
18.6	0.969021442235096	0.24697692241314118	0.22815473803102337	0.4467615438325653	0.9078901787701688	0.19415736325279745	
18.61	0.9714426051884882	0.2372744525916426	0.3631514551069932	1.1786223591020517	0.9096781393433169	0.1849771210440929	
18.62	0.9737666141121721	0.22754824724058065	0.3330408899219731	1.578971811988784	0.9113739155293872	0.17577981188717995	
18.63	0.9759932370712439	0.21779927933946264	-0.1583183566509836	-0.5203583186125237	0.9129778119017796	0.16656568839224134	
18.64	0.9781222519761672	0.2080285242272617	1.7553992157441227	-0.7037399605792618	0.9144892092010312	0.1573363548482244	
18.650000000000002	0.9801534466050503	0.19823695950485587	0.6891119833320245	1.320144308352622	0.915908444472652	0.1480920747298319	
18.66	0.9820866186241355	0.18842556493657658	1.536214196950905	1.5812629976934334	0.9172349033248702	0.13883444707623388	
18.67	0.9839215756064457	0.1785953223508775	0.3137956778791492	-1.1984232484402595	0.9184689552217046	0.12956374613380475	
18.68	0.9856581350485389	0.16874721554013228	0.9252956406562003	2.1799904016977942	0.9196099907961292	0.12028156504526222	
18.69	0.9872961243853369	0.15888223015945313	0.27625552759422567	-0.0766210841743998	0.9206584118588637	0.11098818873972806	
18.7	0.9888353810029642	0.14900135362461442	1.708503551540296	0.8407858821369988	0.9216136142270067	0.101685203766454	
18.71	0.9902757522495703	0.13910557500894283	0.7418564455445321	0.7034937841136694	0.9224760319678963	0.09237290568672464	
18.72	0.9916170954440704	0.1291958849392666	0.26074350949268454	-0.8421464348940605	0.923245066244411	0.08305287376178626	
18.73	0.9928592778827752	0.11927327549078548	-0.648843950927009	-0.744774863456441	0.9239211832809961	0.07372541410291596	
18.740000000000002	0.9940021768438487	0.10933874008094646	1.2696687261846231	-1.9742535992139785	0.9245037897486387	0.0643920980252669	
18.75	0.9950456795895589	0.09939327336221504	0.2866606272514518	-1.0517568622643458	0.9249933839022532	0.055053242077391	
18.76	0.9959896833662711	0.08943787111375245	0.980210466245276	-1.3930380896288714	0.9253893780795763	0.045710408982259566	
18.77	0.9968340954021333	0.07947353013201064	0.5051039873886056	0.1196640459023044	0.9256923024450238	0.03636392560899956	
18.78	0.9975788329024163	0.06950124812013425	1.9517684138011813	1.4389034008422161	0.9259015751542771	0.027015345445443647	
18.79	0.9982238230424536	0.05952202357625269	1.5423685754004617	0.03237709290977807	0.9260177581362977	0.017665005563909843	
18.8	0.998769002958142	0.04953685568052868	1.4459810904129735	0.3883910178632653	0.9260402755193451	0.008314449570968505	
18.81	0.9992143197339496	0.039546744181050975	0.38309319641047035	0.8175502875489796	0.9259697208425387	-0.0010359753557003086	
18.82	0.999559730388393	0.02955268927843413	1.4658497739385825	0.7092621302987338	0.9258055243634502	-0.010384736159912932	
18.830000000000002	0.9998052018569288	0.019555691509212547	2.714636810532972	-0.3662758086022889	0.9255483110533012	-0.019731475662096817	
18.84	0.999950710972221	0.009556751627915916	0.167764676822159	-1.4537883092055846	0.9251975174504531	-0.02907467200296935	
18.85	0.9999962444417326	-0.00044312951216296526	1.1723353836709214	-0.43024863955281384	0.9247537997696913	-0.0384139581116141	
18.86	0.9999417988225977	-0.01044295107949389	-0.6492751755945344	0.05251640418441095	0.924216601007125	-0.04774782397512745	
18.87	0.999787380493727	-0.020441712386243927	2.3983494726192625	-0.8920869251570536	0.9235866083831691	-0.05707589275493737	
18.88	0.999533005625101	-0.03043841301153216	0.6016209070342595	0.33152229768951635	0.9228632715356783	-0.06639666691526099	
18.89	0.999178700144204	-0.04043205292614316	1.7817575809861814	-0.33314414886828564	0.9220473084386942	-0.07570975996555016	
18.900000000000002	0.9987244996995537	-0.0504216326186121	-0.7245037510167693	0.5713998948922804	0.9211381755668063	-0.0850136874968889	
18.91	0.9981704496212791	-0.060406153222794856	2.795709836747184	-0.8636456294076199	0.9201366213816036	-0.0943080534742916	
18.92	0.9975166048786992	-0.07038461664691031	0.6406450768531007	-0.992352275956294	0.9190421093761405	-0.10359138725949639	
18.93	0.9967630300348614	-0.08035602570404354	1.5424203535048888	1.6937003119998937	0.91785541821271	-0.11286328338479801	
18.94	0.9959097991979864	-0.09031938424422137	1.1467280055305802	-0.06156314653053511	0.9165760186024461	-0.12212228562110158	
18.95	0.9949569959697787	-0.10027369728797664	0.7394862097820093	0.4526901521075596	0.9152047191119259	-0.1313679792049894	
18.96	0.9939047133905534	-0.11021797116153476	2.679697016049857	-1.2086402240536875	0.9137409978391013	-0.14059892290681683	
18.97	0.992753053881136	-0.12015121363353554	-0.6552931524850438	-0.4974156691156615	0.9121856929756202	-0.1498146928277343	
18.98	0.9915021291814837	-0.1300724340534255	1.2902157891734927	0.5520970487541894	0.9105382901456991	-0.15901386333348083	
18.990000000000002	0.9901520602859897	-0.13998064349143657	1.90079773251596	1.4256352161546482	0.9087996569093565	-0.1681960015437751	
19.0	0.9887029773754171	-0.14987485488026164	0.9588468557390508	-0.8743599296798064	0.9069692865218141	-0.17735969802092091	
19.01	0.9871550197454179	-0.15975408315841533	0.8689842353788261	-0.9626714945973821	0.9050480756386681	-0.18650451103839338	
19.02	0.9855083357315968	-0.1696173454152694	0.8428206236581317	-0.192286285759617	0.9030355252902307	-0.1956290479480546	
19.03	0.9837630826310622	-0.1794636610378746	-0.24387333777934583	-1.7038588107867365	0.9009325609080687	-0.20473285833747573	
19.04	0.9819194266204312	-0.18929205185948195	1.0200468107153657	-0.2194253583371084	0.8987386914406703	-0.2138145669413096	
19.05	0.9799775426702291	-0.19910154230990118	1.4926950661426277	-0.2638299269252943	0.8964548707774685	-0.22287371479103288	
19.06	0.9779376144556515	-0.2088911595676073	1.0465368419363121	0.5158579907616531	0.8940806159100776	-0.23190894461711345	
19.07	0.9757998466587251	-0.21865992464154194	0.7035237455136445	1.1959498180474288	0.8916169088624363	-0.24091978902111294	
19.080000000000002	0.9735644964395852	-0.22840682865511203	0.4838394740665585	0.3414374891449789	0.8890632748061821	-0.24990490932526357	
19.09	0.9712317916088391	-0.23813089272596588	0.691935122330467	0.5034201582337234	0.8864207235478261	-0.25886382984354106	
19.1	0.9688019647058758	-0.24783114411234117	2.226546182201914	-0.1955521929780399	0.8836887885730466	-0.2677952310645745	
19.11	0.9662752581643956	-0.2575066125356929	-1.120359721256147	-0.6172511890118525	0.8808685071099848	-0.2766986291726845	
19.12	0.9636519242657493	-0.26715633026784796	1.0037233808135249	-2.263133199424612	0.8779594210861049	-0.2855727243889997	
19.13	0.9609322250927326	-0.2767793322184734	0.6331773077963159	-1.1630001513930899	0.8749625948038003	-0.29441702492265415	
19.14	0.9581164324837761	-0.28637465602294343	2.4139243843206195	-0.06910797132961324	0.8718775787208751	-0.3032302512887796	
19.150000000000002	0.9552048279875233	-0.2959413421304734	1.010697053431326	-1.9415350659204655	0.8687054638618426	-0.31201190388720706	
19.16	0.95219770281774	-0.3054784338925797	2.437123301517694	-0.06258861110930952	0.8654458093223314	-0.32076072407772843	
19.17	0.9490953578085296	-0.31498497765180705	-1.1747946602370294	-0.7158196879197581	0.8620997324754377	-0.32947620459129856	
19.18	0.945898103369833	-0.32446002283066266	1.4054830082038892	-1.346019875412353	0.8586668011547797	-0.3381571082129375	
19.19	0.9426062594431491	-0.3339026220208172	1.2226641194808292	-0.8039269386758202	0.8551481587056795	-0.3468029201333826	
19.2	0.9392201554574791	-0.34331183107244156	2.3297541225314173	0.385469690189158	0.8515433817782424	-0.3554124251208384	
19.21	0.9357401302854221	-0.35268670918376177	-0.705608478537607	0.5328144004357157	0.847853639306012	-0.3639851009834302	
19.22	0.9321665321994274	-0.36202631899069954	0.7771307240811016	-2.2990477264399387	0.8440785168591441	-0.37251975501198675	
19.23	0.9284997188281274	-0.37132972665667885	0.99455998061462	-0.5208137388053493	0.8402192085505381	-0.3810158577799781	
19.240000000000002	0.9247400571127613	-0.380596001962471	0.428944562567552	0.5332886563210361	0.8362753089539533	-0.38947223962743827	
19.25	0.920887923263617	-0.38982421839613446	2.1374656370065575	-0.6477190780054918	0.832248036943226	-0.39788836407753564	
19.26	0.9169437027164759	-0.3990134532429907	0.5782615172710783	-0.2901981823287773	0.8281369962072083	-0.40626308502539354	
19.27	0.9129077900890354	-0.40816278767557934	2.947670334110189	-1.9035736629358488	0.823943429917871	-0.41459585909485197	
19.28	0.9087805891372461	-0.4172713068436461	1.9629584980761687	-0.8973049636619415	0.8196669510116531	-0.42288556426801854	
19.29	0.9045625127115664	-0.4263380999640394	1.855396209715366	1.402437329424186	0.8153088264683959	-0.431131650415324	
19.3	0.900253982713061	-0.4353622604105921	1.4595529641039453	-1.2234302949259412	0.8108686786093451	-0.43933302013086	
19.31	0.8958554300493523	-0.44434288580386117	-0.16784016097619558	-1.8849752289998785	0.8063477977319943	-0.44748911668890645	
19.32	0.891367294590344	-0.45327907810080004	0.46027095707958693	-0.3038073195423941	0.8017458156535997	-0.4555988677689594	
19.330000000000002	0.8867900251237302	-0.4621699436842417	1.4595413919809461	0.3264593893814972	0.7970640455095429	-0.46366171024005803	
19.34	0.882124079310217	-0.4710145934522447	1.559681112897934	0.7227958971730113	0.7923021287026281	-0.4716765973563841	
19.35	0.877369923638438	-0.4798121429072451	2.184553768719695	-0.9975347850325158	0.7874614007196333	-0.47964295973483745	
19.36	0.8725280333795473	-0.48856171224495754	0.405087023753641	-0.26608613561623806	0.7825415126546766	-0.487559776685957	
19.37	0.867598892541412	-0.49726242644307816	0.007445507616748781	0.04709245184231492	0.7775438218364128	-0.4954264727345062	
19.38	0.8625829938224256	-0.5059134153496672	1.7216871866079564	0.14329711248454446	0.7724679891600712	-0.5032420537338891	
19.39	0.8574808385648512	-0.5145138137712844	0.04785426252473857	-1.0617165577808287	0.767315393266886	-0.5110059382749872	
19.400000000000002	0.852292936707715	-0.5230627615607565	1.7256047727781272	1.1896621693349374	0.7620857049466078	-0.5187171592130779	
19.41	0.8470198067391722	-0.5315594037046281	2.04675598315421	-1.2188564262553592	0.7567803236498455	-0.5263751293717776	
19.42	0.8416619756483289	-0.5400028904102392	1.2978150114753841	0.16786926828289583	0.7513989301285215	-0.533978909075435	
19.43	0.8362199788765048	-0.548392377192373	0.4786409469079069	-0.5703036133378986	0.745942944126059	-0.5415279055203603	
19.44	0.8306943602678547	-0.5567270249595264	0.8717765864117343	-1.1439455889840473	0.7404120564476669	-0.5490212069716957	
19.45	0.8250856720193758	-0.5650060000996809	1.4185515916226148	-1.2078572990622487	0.7348077065802883	-0.556458215148377	
19.46	0.819394474630203	-0.5732284745656464	0.8295799933422765	-1.1595753854858803	0.7291295954678741	-0.5638380466933722	
19.47	0.8136213368502221	-0.5813936259598564	3.0119176755207144	-1.0282646910131534	0.723379181790021	-0.5711600980236919	
19.48	0.8077668356279023	-0.5895006376186839	-0.18290409499924687	-1.6083862369745932	0.7175561767220036	-0.5784235145760173	
19.490000000000002	0.8018315560573779	-0.5975486986961607	-0.20083703131241304	0.09986100451560942	0.7116620575571351	-0.5856276876411141	
19.5	0.7958160913246926	-0.6055370042471482	-0.1810792954106326	-1.3090523198673703	0.7056965458183089	-0.5927717918520017	
19.51	0.7897210426531934	-0.6134647553099042	0.2001411201079778	-1.2284856040103986	0.6996611368070745	-0.5998552135632749	
19.52	0.783547019248062	-0.621331158987993	-1.3953845009468473	-0.13264056777975963	0.6935555624875939	-0.6068771569764752	
19.53	0.7772946382398959	-0.629135428531582	0.1476442112997146	-0.7370973716652304	0.6873813355883304	-0.6138370037081665	
19.54	0.7709645246273708	-0.6368767834180145	0.11767982269948174	-2.0587804186969265	0.681138198601684	-0.6207339879081228	
19.55	0.7645573112188833	-0.6445544494317197	0.8430713363930595	-1.5805639479759863	0.6748276810750472	-0.6275674866264126	
19.56	0.7580736385732073	-0.6521676587433485	1.1758742217792888	-0.8487249031643419	0.6684495361227106	-0.6343367643339436	
19.57	0.7515141549390609	-0.6597156499881949	-0.48870218146870936	-1.2347034873556626	0.6620053095056371	-0.6410411937080353	
19.580000000000002	0.7448795161936191	-0.6671976683437948	1.6449337589576913	0.08328486890924502	0.6554947650365666	-0.6476800698916833	
19.59	0.7381703857798805	-0.6746129656067427	2.5404126155704274	-1.4390149945975552	0.6489194640923617	-0.6542527613695805	
19.6	0.7313874346428776	-0.6819608002686754	0.5231023315478812	-1.6490878713118868	0.6422791812312035	-0.6607585943129006	
19.61	0.7245313411647214	-0.6892404375913692	2.298902578640293	-1.6997866463699942	0.6355754928534862	-0.6671969331818556	
19.62	0.7176027910983842	-0.6964511496809909	0.916592285503572	-0.28979390272335176	0.6288081843364176	-0.6735671355256486	
19.63	0.7106024775002633	-0.7035922155613982	2.6993343960956544	-0.22012048947566498	0.6219788464582726	-0.6798685619626604	
19.64	0.7035311006614131	-0.7106629212465432	1.8208145663496034	-2.3831075088174236	0.6150872755064435	-0.686100601745589	
19.650000000000002	0.6963893680374874	-0.7176625598118767	-0.8675152668022789	-0.09558736329377415	0.6081350759856907	-0.6922626118294525	
19.66	0.6891779941772966	-0.724590431464791	0.7078053648386521	0.13638283903115556	0.6011220551778077	-0.6983540134739601	
19.67	0.6818977006499702	-0.7314458436140473	1.736222675554048	-2.4224436054230964	0.594049830677168	-0.7043741601878338	
19.68	0.6745492159707153	-0.7382281109381431	0.7050957970113322	-1.4286595402991036	0.5869182207941197	-0.7103225055068606	
19.69	0.6671332755250748	-0.7449365554526486	0.6302497446800079	0.6839558689053273	0.5797288555921595	-0.7161983996819329	
19.7	0.6596506214917308	-0.7515705065764174	1.9294153718060347	0.25453119944883185	0.5724815644706894	-0.7220013288315935	
19.71	0.6521020027637341	-0.7581293011967183	-0.05775217938236987	-0.7333366419456763	0.5651779893043731	-0.7277306401319907	
19.72	0.6444881748682121	-0.7646122837331881	0.6620037881464305	-0.26336288744375635	0.5578179706320056	-0.7333858525390796	
19.73	0.6368098998844351	-0.7710188062006575	0.9604356644935539	1.3410008174194168	0.5504031615056804	-0.7389663103552491	
19.740000000000002	0.6290679463602908	-0.7773482282707466	0.2952769860067267	-0.2745512548181247	0.5429334136289903	-0.7444715656381303	
19.75	0.6212630892270635	-0.7835999173322682	0.601133985349526	-2.00440877875116	0.5354103905857395	-0.7499009600083449	
19.76	0.6133961097125131	-0.789773248550387	1.3884193729366834	0.5751657510504395	0.5278339552919296	-0.7552540788521727	
19.77	0.6054677952522476	-0.7958676049244864	1.0383054167522414	-1.6668064955491046	0.5202057811929743	-0.7605302613145849	
19.78	0.5974789393992845	-0.8018823773447747	-0.21123859258024913	0.19201985850305991	0.5125257424611136	-0.7657291263577999	
19.79	0.5894303417318529	-0.8078169646475367	-0.5146936440674088	-0.15154630369064792	0.5047955217410721	-0.7708500108108136	
19.8	0.5813228077593157	-0.8136707736690723	-0.20777937249733458	0.07584277933668915	0.4970150045006536	-0.7758925674632773	
19.81	0.5731571488262645	-0.8194432192982314	0.5744056046147511	0.721489756110926	0.4891858819018594	-0.7808561309994972	
19.82	0.5649341820146649	-0.8251337245275845	0.4049943942576221	-2.291048053035537	0.48130805074745475	-0.7857403882504476	
19.830000000000002	0.5566547300441055	-0.8307417205031393	-0.27530276317301927	-0.9003302754419366	0.4733832100372062	-0.7905446719515404	
19.84	0.5483196211700442	-0.8362666465726307	-0.04983083134644162	1.1097828559732479	0.465411267949341	-0.7952687031488397	
19.85	0.5399296890800492	-0.8417079503323356	-0.9801095961120144	0.13467379418761172	0.4573939306358659	-0.7999118128572569	
19.86	0.5314857727880267	-0.8470650876723695	0.9493394760053526	-0.6699067503310566	0.44933111767558714	-0.8044737564989977	
19.87	0.5229887165263294	-0.8523375228204869	0.48296999117469647	-1.875510652849437	0.44122454169333086	-0.8089538635521671	
19.88	0.5144393696358043	-0.8575247283843006	-0.7453479737694659	-0.750804235432343	0.433074133680967	-0.8133519239894272	
19.89	0.5058385864536488	-0.8626261853919549	0.5344590906414316	-1.7745074839359665	0.4248816120646872	-0.8176672659473967	
19.900000000000002	0.4971872261991341	-0.8676413833311689	1.8398092367094874	-2.336008339795595	0.41664691926804853	-0.8218997141087232	
19.91	0.488486152857089	-0.8725698201866714	-0.25144970010817064	-0.29609111712811886	0.4083717788101858	-0.8260485954490061	
19.92	0.4797362350591368	-0.877411002475982	1.794873900780109	-0.812105397137634	0.400056144578409	-0.8301137695053757	
19.93	0.4709383459626837	-0.8821644452834969	0.14748087347925987	-1.6556772480442083	0.39170174449848477	-0.8340945622992787	
19.94	0.462093363127549	-0.886829672292895	0.6599215309774168	-0.49188148333064724	0.383308543911362	-0.8379908683232072	
19.95	0.4532021683902956	-0.891406215817789	0.5509529708124808	-1.3952961036059377	0.37487827447789646	-0.841802012850896	
19.96	0.4442656477361313	-0.8958936168306458	1.8457890637413767	0.8836654673767351	0.36641091298556444	-0.8455279254470228	
19.97	0.43528469116844315	-0.9002914249899017	0.5937185379539749	-0.9308638693598598	0.3579081941360951	-0.8491679308191424	
19.98	0.4262601925758336	-0.904599198665295	-0.715641226628013	0.672489013804801	0.34937010616867614	-0.852721993718345	
19.990000000000002	0.4171930495967189	-0.9088165049613437	-0.8937773208444935	-1.7216186058002338	0.3407983860815271	-0.8561894384626095	


==> data/fig_sho_cov_CRB.csv <==
2.014978e-03,1.989519e-03
1.989519e-03,2.024071e-03


==> data/fig_sho_cov_analytic_crb.csv <==
  2.0149790916e-03,  1.9895204538e-03
  1.9895204538e-03,  2.0240722238e-03


==> data/fig_sho_cov_analytic_lide_pts3.csv <==
  2.0067889416e-03,  1.9945174974e-03
  1.9945174974e-03,  2.0038252940e-03


==> data/fig_sho_cov_analytic_lide_pts3_bias.csv <==
 -5.7190927563e-02
  1.0903546517e-01


==> data/fig_sho_cov_analytic_lide_pts5.csv <==
  2.0149790924e-03,  1.9895204546e-03
  1.9895204546e-03,  2.0240722247e-03


==> data/fig_sho_cov_analytic_lide_pts5_bias.csv <==
 -1.5697456229e-07
  1.4173640690e-07


==> data/fig_sho_cov_analytic_lide_pts7.csv <==
  2.0149790931e-03,  1.9895204553e-03
  1.9895204553e-03,  2.0240722254e-03


==> data/fig_sho_cov_analytic_lide_pts7_bias.csv <==
 -1.5664118848e-07
  1.4140316004e-07


==> data/fig_sho_cov_analytic_lide_pts9.csv <==
  2.0149790931e-03,  1.9895204553e-03
  1.9895204553e-03,  2.0240722254e-03


==> data/fig_sho_cov_analytic_lide_pts9_bias.csv <==
 -1.5664208645e-07
  1.4140224527e-07


==> data/fig_sho_cov_analytic_lsoi_pts3.csv <==
  5.7868910329e-02,  2.0006613063e-03
  2.0006613063e-03,  7.5413085134e-02


==> data/fig_sho_cov_analytic_lsoi_pts5.csv <==
  1.4796249752e-01,  2.0007276156e-03
  2.0007276156e-03,  1.9309769937e-01


==> data/fig_sho_cov_analytic_lsoi_pts7.csv <==
  9.4382368745e-01,  2.0007276167e-03
  2.0007276167e-03,  1.2405324497e+00


==> data/fig_sho_cov_analytic_lsoi_pts9.csv <==
  6.7782303789e+00,  2.0007276166e-03
  2.0007276166e-03,  8.9073129548e+00


==> data/fig_sho_cov_analytic_lsoi_rect_pts3.csv <==
  6.3186849478e-03,  2.0016496579e-03
  2.0016496579e-03,  7.6480273029e-03


==> data/fig_sho_cov_analytic_lsoi_rect_pts5.csv <==
  7.9405652914e-03,  2.0040436427e-03
  2.0040436427e-03,  9.9301890592e-03


==> data/fig_sho_cov_analytic_lsoi_rect_pts7.csv <==
  8.7599924736e-03,  2.0061074252e-03
  2.0061074252e-03,  1.1183689621e-02


==> data/fig_sho_cov_analytic_lsoi_rect_pts9.csv <==
  9.2615675592e-03,  2.0081365892e-03
  2.0081365892e-03,  1.2031783691e-02


==> data/fig_sho_cov_lide.csv <==
2.017263e-03,1.992215e-03
1.992215e-03,2.026791e-03


==> data/fig_sho_cov_lsopinf.csv <==
5.870860e-02,1.282524e-03
1.282524e-03,7.695963e-02


==> data/fig_time_correlated_duffing_lide.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.0	0.0005080811866281988	0.001255227855989781	0.0015233793422573024	0.0020976153018777296	0.003749580022981083	0.0	0.0	0.0	0.0	0.0	
0.001	0.0005080811866281988	0.001255227855989781	0.0015233793422573024	0.0020976153018777296	0.003749580022981083	0.0	0.0	0.0	0.0	0.0	
0.002	0.0005080811619678043	0.0012552278662309399	0.0015233793893792004	0.0020976156764854633	0.0037495800144314957	0.0	0.0	0.0	0.0	0.0	
0.003	0.0005080885536687051	0.0012552473825035272	0.0015234015688125892	0.0020976457575967067	0.0037496355656998484	0.0	0.0	0.0	0.0	0.0	
0.004	0.0005090356535354462	0.0012577469482446199	0.0015262335402361524	0.0021015667065436387	0.003756755415504535	0.0	0.0	0.0	0.0	0.0	
0.005	0.0005170632192765866	0.0012789467701775198	0.001550230284902409	0.0021348275894460074	0.003817139712609904	0.0	0.0	0.0	0.0	0.0	
0.006	0.0005379476903696753	0.0013342006053005326	0.001612600686165127	0.0022215930115500253	0.0039745436084064455	0.0	0.0	0.0	0.0	0.0	
0.007	0.0005687331912121105	0.001416522680780522	0.0017043716493481717	0.0023502974638298074	0.0042075882250513725	0.0	0.0	0.0	0.0	0.0	
0.008	0.0006033383058857333	0.0015117975337767134	0.0018071846300350847	0.0024964808578325785	0.004471381686407781	0.0	0.0	0.0	0.0	0.0	
0.009000000000000001	0.0006379208686270319	0.001608409674978827	0.0019115078246687471	0.002643281984724564	0.004737261026662999	0.0	0.0	0.0	0.0	0.0	
0.01	0.0006710993620696478	0.0017025476643116192	0.0020150038085829545	0.0027845140070652443	0.004994514877682523	0.0	0.0	0.0	0.0	0.0	
0.011	0.0007026815672111529	0.0017934401136529801	0.002113963315662328	0.0029135036457856004	0.005241088112595401	0.0	0.0	0.0	0.0	0.0	
0.012	0.0007328426073582075	0.0018811930224534171	0.0022085701222522023	0.0030441618936374393	0.005477577660794754	0.0	0.0	0.0	0.0	0.0	
0.013000000000000001	0.0007618167949086101	0.001966047467468669	0.002291474017322775	0.0031719467488752267	0.005705031626121267	0.0	0.0	0.0	0.0	0.0	
0.014	0.0007898276932484598	0.0020424451360214913	0.0023677673150919263	0.0032960245140028718	0.005924400614464491	0.0	0.0	0.0	0.0	0.0	
0.015	0.0008170803702723142	0.0021168943551266215	0.0024495805729323143	0.003416912897525252	0.006136473534878401	0.0	0.0	0.0	0.0	0.0	
0.016	0.0008437838001006035	0.0021937330720480314	0.0025390083724639812	0.003534308678988829	0.006341906839383219	0.0	0.0	0.0	0.0	0.0	
0.017	0.0008700832302925213	0.0022612477585968404	0.002619350199112554	0.003647929185057577	0.006541243065293442	0.0	0.0	0.0	0.0	0.0	
0.018000000000000002	0.0008962046647251631	0.0023327843308695102	0.002686438947094423	0.003757987662265945	0.006734931579213653	0.0	0.0	0.0	0.0	0.0	
0.019	0.0009223233272631198	0.0023877249516678846	0.0027593224908855304	0.003841515038054297	0.0069233724656105056	0.0	0.0	0.0	0.0	0.0	
0.02	0.0009486438977651989	0.002460251691387423	0.002832522999614671	0.00391591703402115	0.007106976799418295	0.0	0.0	0.0	0.0	0.0	
0.021	0.0009753001418057607	0.002514187866383475	0.0029061906793039207	0.003986318135939872	0.00728592227160322	0.0	0.0	0.0	0.0	0.0	
0.022	0.0010024859507333527	0.0025579046087144098	0.002982760258672377	0.004053731333235121	0.007460545829106199	0.0	0.0	0.0	0.0	0.0	
0.023	0.001030439682006004	0.0025762248747648723	0.003051144581249211	0.004118572822733974	0.007631088260538692	0.0	0.0	0.0	0.0	0.0	
0.024	0.0010514104377114895	0.002705750532936496	0.0031382964325959123	0.00428380039439389	0.007807560050739939	0.0	0.0	0.0	0.0	0.0	
0.025	0.001134850127218422	0.0027112366432486897	0.003207126494422406	0.004431608330375024	0.007997382718264058	0.0	0.0	0.0	0.0	0.0	
0.026000000000000002	0.001346253558260544	0.00267213768117766	0.0034842504229493703	0.004608828400210804	0.008183690277638248	0.0	0.0	0.0	0.0	0.0	
0.027	0.0013503717524086323	0.002743818877061605	0.0036887677152977125	0.004791504948915197	0.008610786560917263	0.0	0.0	0.0	0.0	0.0	
0.028	0.0015745861001251347	0.0027593723188968173	0.0038099157967657195	0.005036967046207456	0.009254633952768558	0.0	0.0	0.0	0.0	0.0	
0.029	0.0009734556399099187	0.0028829387389663766	0.004045380511693567	0.0053201165598040605	0.010104138736467164	0.0	0.0	0.0	0.0	0.0	


==> data/fig_time_correlated_duffing_lsopinf.dat <==
correlation	F0	F25	F50	F75	F100	J0	J25	J50	J75	J100	
0.0	0.008316300173536656	0.03315892133791163	0.04564029994695018	0.05706018535374527	0.10990431799615961	0.0	0.2	0.38095238095238093	0.42857142857142855	0.6	
0.001	0.008316300173536656	0.03315892133791163	0.04564029994695018	0.05706018535374527	0.10990431799615961	0.0	0.2	0.38095238095238093	0.42857142857142855	0.6	
0.002	0.00831630017323942	0.033158921337537395	0.045640299946291346	0.05706018535309498	0.10990431799472383	0.0	0.2	0.38095238095238093	0.42857142857142855	0.6	
0.003	0.008316004929660583	0.0331585195545508	0.04563959922309756	0.05705946733875472	0.10990277764165275	0.0	0.2	0.38095238095238093	0.42857142857142855	0.6	
0.004	0.008278176033378009	0.03310698637993693	0.0455497206661407	0.056967350189854306	0.10970518364789313	0.0	0.2	0.38095238095238093	0.42857142857142855	0.6	
0.005	0.007955583032533594	0.0326630760716468	0.044775243389991504	0.056171906155273114	0.10800091767519306	0.0	0.2	0.3333333333333333	0.42857142857142855	0.6	
0.006	0.0071024082216595945	0.03144591502518415	0.04279644101997157	0.0543014346874148	0.10330814758626483	0.0	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	
0.007	0.005833127347782122	0.029164567891893263	0.03985975136331899	0.05134154941347213	0.09564933573279857	0.0	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	
0.008	0.0045229525558207855	0.02714043481044697	0.035688896763591	0.047221664817957774	0.08593261596124517	0.0	0.2	0.3333333333333333	0.42857142857142855	0.5555555555555556	
0.009000000000000001	0.0037498965759107006	0.024570602690798207	0.031229163041903533	0.04119989386735597	0.07516394237616258	0.0	0.2	0.3333333333333333	0.3333333333333333	0.5	
0.01	0.004065869192837784	0.02176074920451551	0.027097971225951065	0.03484976861860418	0.064185182237528	0.0	0.2	0.2	0.3333333333333333	0.5	
0.011	0.00427301495393948	0.018228478177438386	0.023318095003500548	0.029669274378610805	0.053625537852376635	0.0	0.0	0.2	0.3333333333333333	0.5	
0.012	0.0041684080290732995	0.014906304323056655	0.02008491030353534	0.0253375050645624	0.04390986880556379	0.0	0.0	0.2	0.2	0.5	
0.013000000000000001	0.003691259710831643	0.01184430257293276	0.017090579502266327	0.022235981178990647	0.036144212736885714	0.0	0.0	0.0	0.2	0.3333333333333333	
0.014	0.004001881932014129	0.010380560951737835	0.014223617397389095	0.018470782344797848	0.03176394456274404	0.0	0.0	0.0	0.2	0.3333333333333333	
0.015	0.004125523999414954	0.009049815004646081	0.011958025386917712	0.0160032628014239	0.027966091292915884	0.0	0.0	0.0	0.0	0.3333333333333333	
0.016	0.004213978185330075	0.007727759215539776	0.01055165662492762	0.014392753364063014	0.024752841070850327	0.0	0.0	0.0	0.0	0.2	
0.017	0.0037167352084822277	0.006798308980658753	0.009554262073478169	0.013284686307344013	0.022098377594576304	0.0	0.0	0.0	0.0	0.2	
0.018000000000000002	0.002861359422393395	0.006338707467826486	0.009083202404162206	0.012840072289146142	0.020855500820724186	0.0	0.0	0.0	0.0	0.2	
0.019	0.002852780626137424	0.005901360175494333	0.008818720987762008	0.012534277772954407	0.020904195002627777	0.0	0.0	0.0	0.0	0.2	
0.02	0.003130726113885433	0.006128998326974238	0.008768140444157937	0.01270489568195736	0.021026417328701447	0.0	0.0	0.0	0.0	0.2	
0.021	0.002798396012160121	0.00619889312509445	0.008964198437064719	0.012311194600899257	0.021207511283212136	0.0	0.0	0.0	0.0	0.2	
0.022	0.00243038598271405	0.006174575866511172	0.009099097067789694	0.012298964532220246	0.021435012325349997	0.0	0.0	0.0	0.0	0.2	
0.023	0.0020194497675200093	0.0063695824710554285	0.009241776535634152	0.012373306264493589	0.021698397409785904	0.0	0.0	0.0	0.0	0.2	
0.024	0.001765075617565341	0.006366332920406821	0.009278495129114488	0.01245455709182225	0.021988855047011407	0.0	0.0	0.0	0.0	0.2	
0.025	0.0016396613524835913	0.006453920615893252	0.009318066366235755	0.012479700764359598	0.02229909860633439	0.0	0.0	0.0	0.0	0.2	
0.026000000000000002	0.0016073883187969565	0.0066422923986419625	0.00934686853052001	0.012532151030581964	0.02262320236963974	0.0	0.0	0.0	0.0	0.2	
0.027	0.0016330353891908403	0.006889659826903603	0.009456739528181844	0.012693058870938342	0.022956438231264874	0.0	0.0	0.0	0.0	0.2	
0.028	0.0016898337238293734	0.007116846500610272	0.0096341281473292	0.01298147414967509	0.02329510497281534	0.0	0.0	0.0	0.0	0.2	
0.029	0.001760937150964596	0.0072211448427767	0.009853530189336978	0.01326185773310594	0.023636354892959947	0.0	0.0	0.0	0.0	0.2	


==> data/fig_vanderpol.dat <==
x	y	
1.0	0.0	
0.9999500004066224	-0.009999838334023969	
0.9998000063465114	-0.01999874668186137	
0.9995500313194736	-0.029995905073323368	
0.9992000964250921	-0.03999061346899481	
0.9987502291643895	-0.04998229156387328	
0.9982004622440485	-0.05997047849003027	
0.997550832383987	-0.06995483242819979	
0.9968013791290833	-0.07993513013819946	
0.9959521436658451	-0.08991126641808948	
0.9950031676448204	-0.09988325350197438	
0.9939544921384249	-0.10985122383142337	
0.9928061564731677	-0.11981543349676677	
0.9915581961118345	-0.1297762343891759	
0.9902106425503563	-0.13973409419783447	
0.9887635222068173	-0.14968959756853722	
0.9872168552138969	-0.1596434446661591	
0.9855706542316499	-0.16959644982881616	
0.983824923279177	-0.1795495403156783	
0.9819796565837301	-0.18950375515039408	
0.9800348374458039	-0.1994602440620867	
0.9779904371187603	-0.20942026652588192	
0.9758464137015342	-0.2193851909049277	
0.9736027110429692	-0.22935649369586494	
0.9712592576563317	-0.2393357588797101	
0.9688159656425509	-0.24932467738010902	
0.9662727296207342	-0.25932504663092204	
0.9636294256645047	-0.2693387702551002	
0.9608859102427112	-0.27936785785681373	
0.9580420191630564	-0.28941442492878977	
0.9550975665171945	-0.29948069287682333	
0.9520523436258431	-0.3095689891634176	
0.948906117982462	-0.3196817475725162	
0.9456586321940423	-0.3298215085972861	
0.9423096029175583	-0.3399909199529111	
0.9388587197906277	-0.3501927372163569	
0.9353056443549306	-0.3604298245950658	
0.9316500089709328	-0.37070515582654306	
0.9278914157224649	-0.3810218152107937	
0.9240294353097034	-0.3913829987775692	
0.9200636059291019	-0.4017920155903854	
0.9159934321388226	-0.4122522891892709	
0.9118183837082142	-0.4227673591742052	
0.9075378944498865	-0.43334088293120776	
0.9031513610329278	-0.4439766375030374	
0.8986581417758154	-0.4546785216064609	
0.8940575554175669	-0.4654505577980532	
0.8893488798656796	-0.4762968947904868	
0.8845313509194074	-0.48722180992127145	
0.8796041609669234	-0.49822971177590325	
0.874566457654916	-0.5093251429673851	
0.8694173425291672	-0.5205127830740748	
0.864155869644661	-0.5317974517378257	
0.8587810441437705	-0.5431841119243743	
0.8532918208010724	-0.5546778733479396	
0.8476871025333359	-0.5662839960619908	
0.8419657388732358	-0.5780078942181457	
0.8361265244053373	-0.5898551399951573	
0.8301681971629005	-0.6018314676999503	
0.8240894369840533	-0.6139427780426687	
0.8178888638258822	-0.6261951425876892	
0.8115650360349861	-0.6385948083825668	
0.805116448573045	-0.6511482027668691	
0.7985415311959494	-0.6638619383628582	
0.7918386465850402	-0.6767428182499838	
0.7850060884290059	-0.6897978413251435	
0.7780420794549872	-0.7030342078506736	
0.7709447694074354	-0.7164593251920274	
0.7637122329732751	-0.7300808137471035	
0.7563424676519166	-0.7439065130691819	
0.7488333915686693	-0.7579444881854298	
0.7411828414521486	-0.7722030371643337	
0.7333885697187899	-0.7866907023531575	
0.7254482391898972	-0.8014162634382602	
0.7173594248893389	-0.8163887488460159	
0.7091196114688543	-0.8316174422973007	
0.7007261900713052	-0.8471118879665867	
0.6921764552645158	-0.8628818958124707	
0.6834676020377641	-0.8789375469472325	
0.6745967228529932	-0.8952891989130148	
0.6655608047428037	-0.9119474907322208	
0.6563567264472953	-0.9289233475997206	
0.646981255581821	-0.9462279850844638	
0.6374310458277194	-0.9638729127080892	
0.6277026341380905	-0.9818699367681265	
0.6177924379506782	-1.0002311622733864	
0.6076967523999286	-1.0189689938591269	
0.5974117475202838	-1.0380961355495975	
0.5869334654327805	-1.057625589235548	
0.5762578175070159	-1.0775706517343022	
0.5653805814905484	-1.097944910299984	
0.5542973985977948	-1.1187622364514973	
0.5430037705504918	-1.1400367779858442	
0.5314950565617861	-1.1617829490443858	
0.5197664702560171	-1.1840154180996314	
0.5078130765162591	-1.2067490937301535	
0.4956297882516858	-1.2299991080512227	
0.4832113630768241	-1.253780797668756	
0.47055239989476133	-1.2781096820241704	
0.45764733537637103	-1.3030014389977396	
0.4444904785257064	-1.3284717917256192	
0.4310759742658366	-1.3545365392188335	
0.4173977674393374	-1.3812115885421177	
0.4034496715515458	-1.4085127515206812	
0.38922535802316066	-1.4364557090516312	
0.37471834817683186	-1.4650559627893343	
0.3599220084299565	-1.4943287724570458	
0.3448295485486723	-1.5242890783970442	
0.32943402281804113	-1.5549514089714984	
0.31372833398341404	-1.5863297724263006	
0.2977052398179692	-1.618437532830101	
0.28135736217141555	-1.651287269700771	
0.2646771983548526	-1.6848906209315317	
0.24765713471677916	-1.7192581086289787	
0.2302894622652426	-1.7543989474752313	
0.21256639419111972	-1.790320835226449	
0.19448008514752246	-1.827029724959932	
0.1760226521403171	-1.8645295786820575	
0.15718619688475477	-1.9028221019092595	
0.13796282948319766	-1.9419064588343118	
0.11834469327893726	-1.9817789676901238	
0.09832399074109632	-2.0224327759232947	
0.07789301023560441	-2.063857514789653	
0.057044153537239906	-2.1060389329840126	
0.03576996393773052	-2.1489585089163836	
0.014063154804902833	-2.192593041246865	
-0.008083361552125135	-2.236914217291451	
-0.03067644485671933	-2.2818881589109865	
-0.05372266390189167	-2.32747488338723	
-0.07722773648644475	-2.3736269316768723	
-0.10119692779311079	-2.420289746886827	
-0.1256350375312723	-2.467401080130422	
-0.15054621210939464	-2.5148902795832853	
-0.17593384909758994	-2.5626777557627163	
-0.20180049927554347	-2.610674438902032	
-0.22814776622305621	-2.658781246141939	
-0.2549762034104577	-2.706888576260967	
-0.2822852087461429	-2.754875849667	
-0.3100729165384868	-2.802611111371956	
-0.3383360868293911	-2.8499507146716434	
-0.3670699920567169	-2.8967391032528473	
-0.39626830100285554	-2.9428087094496735	
-0.4259229599866969	-2.987979986371203	
-0.45602407125623806	-3.0320615916224813	
-0.48655976853910043	-3.0748507403409047	
-0.5175160897081984	-3.116133745270023	
-0.548876846519817	-3.1556867615928117	
-0.5806234913813542	-3.193276754246451	
-0.6127350706564424	-3.2286628114179377	
-0.6451884520093751	-3.2615979182417654	
-0.6779579441575805	-3.291830529470504	
-0.7110152117737762	-3.319106608299623	
-0.7443293479457611	-3.3431720329710224	
-0.7778669403294896	-3.363775298381611	
-0.8115921376577766	-3.3806704576343503	
-0.8454667233484927	-3.393620248077203	
-0.8794502029561058	-3.4023993463754247	
-0.9134999122104275	-3.4067976971626384	
-0.9475711523864252	-3.406623859816126	
-0.981617359748955	-3.401708317901779	
-1.0155903158162758	-3.3919066958341437	
-1.0494404051862	-3.377102827297004	
-1.083116927668745	-3.3572116199699322	
-1.1165684714691348	-3.332181661106253	
-1.1497433541650197	-3.301997508507857	
-1.182590138221765	-3.2666816114422965	
-1.2150582277896689	-3.2262958060476166	
-1.2470982932352963	-3.1809417578330423	
-1.2786607512786166	-3.1307565164944857	
-1.309697904210534	-3.075915316551924	
-1.3401642423015538	-3.016629686039135	
-1.370016536175067	-2.9531447345220845	
-1.399214137730452	-2.885736273556716	
-1.427719273686796	-2.814707400118048	
-1.4554973181524167	-2.7403846418174784	
-1.482517030625369	-2.663113762725203	
-1.5087507458301217	-2.5832553286146354	
-1.534174501795587	-2.5011801304457446	
-1.5587680925796876	-2.4172645649041966	
-1.5825150320456436	-2.3318860708132094	
-1.605402416350875	-2.245418720915795	
-1.627421103363627	-2.1582292016669467	
-1.6485657784811152	-2.070673038544072	
-1.668834484565752	-1.983091312969175	
-1.6882285856175518	-1.8958077174946886	
-1.7067526001499584	-1.8091260665237283	
-1.7244139945104868	-1.7233283680206144	
-1.741222947435666	-1.6386734113293737	
-1.7571920971297632	-1.5553958262179282	
-1.7723362821567716	-1.4737055682656743	
-1.7866722874351453	-1.3937877857121617	
-1.8002186066247603	-1.3158030228845767	
-1.8129952321955887	-1.239887715321739	
-1.8250234844675655	-1.1661549317123083	
-1.8363257960575208	-1.0946954829440798	
-1.8469251921664989	-1.0255797438134961	
-1.8568453694421128	-0.9588584485277701	
-1.8661104514747402	-0.8945642909378093	
-1.8747448034000884	-0.8327135264936785	
-1.8827728760977316	-0.7733075405841209	
-1.8902190662728102	-0.7163343938312079	
-1.8971075917400244	-0.6617703328018996	
-1.9034623812290552	-0.6095812545983119	
-1.909306978030542	-0.5597241137884471	
-1.9146644568017472	-0.5121482601392244	
-1.9195573528510421	-0.46679669561353243	
-1.9240076032203415	-0.4236072390931429	
-1.9280364988846206	-0.3825135872892499	
-1.9316646473876455	-0.3434462603023999	
-1.934911950553567	-0.3063334067770983	
-1.9377975913695158	-0.27110159591363653	
-1.940340004689631	-0.23767656650694308	
-1.942556893032192	-0.20598370372317037	
-1.9444652145079488	-0.17594862766655586	
-1.946081180024331	-0.14749768105866046	
-1.9474202604838462	-0.12055831730537012	
-1.9484972017251594	-0.09505940398525514	
-1.9493260449553202	-0.0709314567929642	
-1.9499201504216184	-0.04810681897125252	
-1.9502922220715453	-0.02651980126531661	
-1.9504543309493358	-0.006106797433039324	
-1.9504179350775694	0.013193609655186567	
-1.950193893572306	0.031440536293448285	
-1.9497924727402334	0.04869066556045232	
-1.9492233419063032	0.06499807924920181	
-1.9484955797986017	0.08041416618074868	
-1.947617884697176	0.09498867061705213	
-1.9465984538977494	0.10876893495600677	
-1.9454450033762667	0.1217999260343143	
-1.9441648106402338	0.13412440320880675	
-1.9427647360649634	0.1457829777104533	
-1.9412512439494323	0.15681417912367485	
-1.9396304231411943	0.1672545273496328	
-1.9379080070797938	0.17713860841212728	
-1.9360893931081227	0.18649915246476023	
-1.9341796609011657	0.19536711235801624	
-1.9321835898615791	0.20377174112489918	
-1.9301056753315442	0.21174066674378772	
-1.9279501434703434	0.21929996253714493	
-1.9257209646470994	0.2264742115647443	
-1.9234218680564275	0.23328658039500896	
-1.9210563654828092	0.2397589490377335	
-1.9186277547174415	0.24591192455042382	
-1.91613913067192	0.2517649015205741	
-1.9135933989489242	0.25733613720720167	
-1.910993288102299	0.2626428201378452	
-1.908341360781846	0.2677011332160064	
-1.905640023869768	0.2725263118476394	
-1.90289153771574	0.27713269759527853	
-1.9000980245775507	0.28153378786841	
-1.897261476374282	0.2857422821586777	
-1.8943837618589794	0.28977012532852797	
-1.8914666333177736	0.29362854846188463	
-1.8885117329024101	0.2973281077854581	
-1.8855205987031454	0.3008787221692807	
-1.882494670668966	0.30428970971507135	
-1.8794352964820924	0.3075698239410227	
-1.876343737493719	0.31072729007161226	
-1.8732211748279555	0.31376984194103286	
-1.870068715760923	0.31670476001884074	
-1.8668874004819624	0.3195389110664211	
-1.8636782093439173	0.32227878993286485	
-1.8604420707094427	0.32493056399885933	
-1.857179850249021	0.3275000242179689	
-1.8538923255720219	0.3299924613840707	
-1.8505802409336412	0.3324129452206904	
-1.8472442914674447	0.3347662501068546	
-1.8438851256428146	0.33705687109759236	
-1.840503348325917	0.33928904280918276	
-1.8370995235263665	0.3414667565789122	
-1.8336741768617655	0.343593776060438	
-1.8302277977723045	0.3456736514158497	
-1.8267608415176093	0.34770973226552354	
-1.823273730988017	0.34970517955686187	
-1.819766858362464	0.35166297651301376	
-1.816240586645176	0.35358593882266737	
-1.8126952511133363	0.35547672423201065	
-1.8091311607079215	0.35733784169995164	
-1.8055485993998897	0.35917166027769404	
-1.8019478275639003	0.36098041787376	
-1.7983290833917558	0.3627662300655555	
-1.7946925843777437	0.36453109911856957	
-1.791038528908069	0.3662769233743045	
-1.7873670979865548	0.36800550716802716	
-1.7836784571288018	0.36971857143743697	
-1.7799727584569855	0.37141776518334474	
-1.776250136468179	0.37310464777014374	
-1.7725107013716885	0.3747806591621005	
-1.7687545548780166	0.376447194081605	
-1.764981785018347	0.3781055799927626	
-1.7611924667392018	0.37975708104561284	
-1.7573866626070753	0.3814029024826005	
-1.75356442344515	0.3830441946953571	
-1.7497257889074744	0.3846820569570954	
-1.7458707879960014	0.3863175408559183	
-1.7419994395258684	0.3879516534543447	
-1.7381117525443164	0.38958536020035384	
-1.7342077267086322	0.39121958761525083	
-1.7302873526285067	0.392855225783654	
-1.7263506121781962	0.3944931306709083	
-1.7223974787838787	0.396134126293224	
-1.718427917691595	0.3977790067658455	
-1.7144418862211614	0.3994285382545497	
-1.7104393340114459	0.40108346085577845	
-1.7064202032623978	0.402744490430704	
-1.70238442897922	0.4044123204185332	
-1.698331939224072	0.406087623654349	
-1.6942626553806945	0.4077710542167935	
-1.6901764924373477	0.4094632493308934	
-1.6860733592934474	0.41116483135133075	
-1.6819531590952943	0.41287640985145996	
-1.6778157896062824	0.41459858384337367	
-1.6736611436169762	0.4163319441543203	
-1.66948910826746	0.41807707145925355	
-1.6652995609449768	0.4198345205262676	
-1.661092375224735	0.42160484449447133	
-1.6568674195652022	0.4233885903692393	
-1.6526245570295373	0.42518629858243273	
-1.6483636453305304	0.42699850383668797	
-1.6440845368708037	0.42882573592704043	
-1.6397870787781288	0.43066852054057897	
-1.6354711129357231	0.4325273800348204	
-1.6311364760073825	0.43440283419549897	
-1.6267829994573135	0.43629540097446085	
-1.62241050956452	0.4382055972083575	
-1.61801882743161	0.44013393931882916	
-1.6136077689878752	0.44208094399487174	
-1.609177144986512	0.4440471288580779	
-1.6047267609958333	0.44603301311144666	
-1.6002564173843414	0.44803911817245146	
-1.595765909299512	0.4500659682910614	
-1.5912550266401577	0.45211409115340523	
-1.5867235540222235	0.45418401847177364	
-1.58217127073788	0.45627628656164815	
-1.5775979507077695	0.4583914369064532	
-1.5730033624262667	0.46053001671072	
-1.568387268899616	0.46269257944235664	
-1.563749427576799	0.464879685364716	
-1.5590895902729993	0.46709190205915363	
-1.5544075030855187	0.46932980493876847	
-1.549702906302008	0.47159397775401757	
-1.5449755343008702	0.4738850130908986	
-1.5402251154436966	0.4762035128623909	
-1.5354513719595946	0.4785500887938487	
-1.530654019821271	0.48092536290303733	
-1.525832768612723	0.48332996797550687	
-1.5209873214626795	0.4857645482840099	
-1.516117375744818	0.4882297628765235	
-1.5112226218651148	0.49072628246328703	
-1.5063027433232619	0.49325479063880917	
-1.5013574167613062	0.4958159851034846	
-1.4963863118032132	0.49841057821052454	
-1.491389090891768	0.501039297530117	
-1.4863654091223817	0.5037028864315244	
-1.4813149140733908	0.506402104683816	
-1.476237245632414	0.5091377290759439	
-1.4711320358183533	0.5119105540568601	
-1.4659989085986083	0.5147213923963821	
-1.4608374797010881	0.5175710758675052	
-1.4556473564205872	0.5204604559508694	
-1.4504281374191128	0.5233904045620803	
-1.445179412519733	0.5263618148025874	
-1.439900762493524	0.529375601734824	
-1.4345917588391954	0.5324327031823104	
-1.4292519635549656	0.5355340805554242	
-1.4238809289022707	0.5386807197035384	
-1.4184781971608735	0.5418736317942345	
-1.413043300374962	0.545113854220288	
-1.407575760089801	0.5484024515351342	
-1.4020750870785235	0.5517405164175133	
-1.3965407810586326	0.5551291706660008	
-1.3909723303977937	0.558569566224123	
-1.3853692118084902	0.5620628862367645	
-1.3797308900311243	0.5656103461385645	
-1.3740568175051344	0.5692131947750134	
-1.3683464340277087	0.5728727155569426	
-1.3625991663996708	0.5765902276491194	
-1.3568144280581145	0.5803670871936428	
-1.3509916186953619	0.58420468856885	
-1.3451301238638267	0.5881044656844276	
-1.3392293145663516	0.5920678933134409	
-1.333288546831606	0.596096488461974	
-1.3273071612741087	0.6001918117770926	
-1.3212844826384667	0.6043554689938235	
-1.315219819327391	0.6085891124218632	
-1.30911246291308	0.6128944424727099	
-1.3029616876315377	0.6172732092279263	
-1.2967667498594073	0.6217272140492371	
-1.290526886976636	0.626258312804876	
-1.2842412873987126	0.6308684964053618	
-1.2779091535704135	0.6355597285205752	
-1.2715296869133603	0.6403339842991533	
-1.2651020614090431	0.6451933197903797	
-1.2586254241235197	0.6501398708149341	
-1.2520988956079449	0.6551758522305827	
-1.2455215701775109	0.6603035575844577	
-1.238892516071405	0.6655253591435598	
-1.2322107754963618	0.6708437082951337	
-1.2254753645564151	0.6762611363085518	
-1.2186852730714313	0.6817802554503531	
-1.2118394642870256	0.6874037604440749	
-1.2049368744784452	0.6931344302665233	
-1.1979764124510164	0.6989751302721212	
-1.1909569589397502	0.7049288146369749	
-1.1838773659106865	0.7109985291143085	
-1.1767364557665876	0.7171874140928971	
-1.1695330204595555	0.7234987079501494	
-1.1622658205131797	0.7299357506914749	
-1.1549335839567931	0.7365019878675875	
-1.1475350051744422	0.743200974761374	
-1.1400687436711563	0.7500363808359806	
-1.1325334227591064	0.7570119944357538	
-1.1249276281662548	0.7641317277316768	
-1.1172499065700725	0.7713996219029511	
-1.1094987640589347	0.7788198525463528	
-1.1016726645237718	0.7863967353050165	
-1.093770027982578	0.7941347317082809	
-1.0857892288403606	0.8020384552142457	
-1.077728594087132	0.8101126774466737	
-1.0695864014365273	0.818362334617886	
-1.061360877407651	0.8267925341292852	
-1.0530501953527285	0.8354085613411626	
-1.044652473433172	0.8442158865034113	
-1.0361657725466416	0.8532201718388053	
-1.0275880942077007	0.8624272787704721	
-1.0189173783846488	0.8718432752852162	
-1.010151501295135	0.8814744434243178	
-1.001288273163136	0.8913272868934641	
-0.9923254359398991	0.9014085387834405	
-0.983260660991427	0.9117251693932426	
-0.9740915467551171	0.9222843941472303	
-0.9648156163681312	0.9330936815979797	
-0.9554303152700983	0.9441607615064662	
-0.9459330087827307	0.9554936329912334	
-0.9363209796689612	0.9671005727381722	
-0.9265914256741802	0.9789901432625657	
-0.9167414570521742	0.9911712012150327	
-0.906768094078348	1.0036529057230237	
-0.8966682645528335	1.0164447267594965	
-0.886438801296072	1.0295564535304225	
-0.8760764396394585	1.042998202872766	
-0.8655778149136528	1.0567804276545676	
-0.8549394599371283	1.0709139251687967	
-0.8441578025075758	1.085409845512585	
-0.833229162898734	1.1002796999435074	
-0.8221497513652547	1.1155353692045353	
-0.8109156656581764	1.1311891118093231	
-0.7995228885536189	1.1472535722794466	
-0.7879672853972775	1.1637417893252548	
-0.7762446016673158	1.1806672039619603	
-0.7643504605582404	1.1980436675526338	
-0.752280360588362	1.2158854497697154	
-0.7400296732334254	1.2342072464667075	
-0.7275936405890091	1.2530241874516754	
-0.7149671897993335	1.2723520130910555	
-0.7021448493344353	1.2922071161671547	
-0.6891212485212553	1.3126060706752842	
-0.6758908633442428	1.3335658788508713	
-0.6624480016719514	1.3551039736875126	
-0.6487867961588504	1.3772382126671945	
-0.634901198065636	1.399986868449936	
-0.6207849719491042	1.4233686158051322	
-0.606431691172604	1.4474025140669315	
-0.5918347341881419	1.472107984395904	
-0.5769872815411601	1.4975047811293332	
-0.5618823135490373	1.5236129565024232	
-0.5465126086043626	1.5504528180227037	
-0.5308707420540042	1.5780448777799747	
-0.5149490856050442	1.6064097929740402	
-0.49873980720859734	1.6355682969425698	
-0.4822348713725778	1.6655411199713583	
-0.4654260398544297	1.696348899169327	
-0.44830487268489516	1.7280120766905105	
-0.4308627294738397	1.7605507855853748	
-0.4130907709491939	1.7939847225637349	
-0.3949799606800316	1.8283330069516106	
-0.3765210669348574	1.8636140251242725	
-0.35770466462611983	1.8998452596978201	
-0.33852113729201627	1.937043102761553	
-0.3189606798718616	1.975222649438059	
-0.2990134406550385	2.0143970401312563	
-0.2786694277518574	2.054577729356624	
-0.2579185068332042	2.09577399383451	
-0.23675050018712052	2.137992309174162	
-0.2151551938893372	2.1812360927602974	
-0.19312235513602488	2.2255053633000976	
-0.1706417593646198	2.270796323568059	
-0.14770322678853426	2.317100872886216	
-0.12429666797162733	2.3644060558771405	
-0.10041213806824678	2.412693454027218	
-0.07603989935468822	2.4619385265976725	
-0.0511704916779222	2.512109907420761	
-0.025794810447394678	2.563168664118682	
9.580820421789538e-05	2.6150675262825724	
0.026509495465494526	2.6677500891491257	
0.053453751470132094	2.721149999312244	
0.08093534087438237	2.775190129007267	
0.1089601827621795	2.8297817455051426	
0.13753323525215616	2.884823682154088	
0.16665837518068133	2.9402015176061407	
0.19633827323512199	2.9957867697661493	
0.22657426491143884	3.0514361110005686	
0.25736621767032	3.106990611143602	
0.28871239466598	3.1622750148381	
0.3206093154218329	3.217097059748755	
0.3530515772716969	3.2712468949676627	
0.3860311504516186	3.324497651862382	
0.4195377237721885	3.3766052286199577	
0.4535585751170109	3.427308314412271	
0.4880782885532409	3.4763291020362392	
0.5230785893599368	3.52337424053481	
0.5585381929201193	3.5681361569500276	
0.5944326709726472	3.6102947676274773	
0.6307343387199025	3.649519599491247	
0.6674121662873906	3.685472341708709	
0.7044317180312984	3.7178098481643236	
0.7417551231900494	3.7461876111616834	
0.7793410813759654	3.770263726773081	
0.8171449064030252	3.7897033722557625	
0.8551186119468307	3.804183815954148	
0.8932110418588636	3.813399890524708	
0.9313680937994674	3.817067775793881	
0.9695330145352682	3.8149307589957546	
1.0076466008153804	3.8067651594323504	
1.0456475789436432	3.792385093118716	
1.0834730360900422	3.7716471401594993	
1.1210588788478877	3.74445456003669	
1.1583403163575778	3.710760923768423	
1.1952523653176717	3.670573031898748	
1.2317303742041004	3.6239529872782246	
1.2677105640182202	3.571019291595295	
1.303130582884529	3.511946834618279	
1.3379300718187805	3.446965645107939	
1.3720512389873156	3.376358272360424	
1.4054394397783212	3.3004556673406	
1.438043744605134	3.2196316213601546	
1.4698170067174303	3.1343009590670654	
1.5007162700236547	3.044912560743713	
1.5307033213331978	2.951941220071598	
1.5597448228549284	2.855881333668103	
1.5878124327461418	2.7572397830641946	
1.614882879156148	2.656528849055812	
1.6409379842228993	2.554259298551235	
1.6659646344809578	2.4509337840370207	
1.6899546941392045	2.347040695784793	
1.7129048576866124	2.2430486069214113	
1.7348164382844793	2.1394014514847908	
1.755695088403431	2.0365145755879785	
1.775550449163587	1.9347718018137632	
1.7943957248362181	1.8345236469623367	
1.8122472173437827	1.7360866224200793	
1.829124489261827	1.6397398592744579	
1.8450497846111744	1.54572591531781	
1.8600474802374398	1.4542522189606812	
1.874143846439815	1.365491580529547	
1.8873667353768773	1.279583543962599	
1.8997452628100344	1.1966361674009054	
1.911309492790898	1.1167281336280817	
1.9220901348988995	1.0399110913113954	
1.932118263635432	0.9662121279974978	
1.9414250695808346	0.8956362758156996	
1.950041651920511	0.8281689508419241	
1.9579988619464943	0.7637782270762719	
1.9653272071407462	0.702416845987367	
1.9720568254465025	0.644023862576435	
1.9782171997189806	0.5885274503242061	
1.9838367653022988	0.535848233499279	
1.9889432651919763	0.4858989987605079	
1.9935635413170045	0.4385869836420948	
1.9977234819904972	0.393815343889486	
2.0014479893191455	0.35148442438252897	
2.004760961338908	0.31149286371222407	
2.0076852841933257	0.27373855989971374	
2.010242829670874	0.2381195247460104	
2.012454453417749	0.20453465430106804	
2.0143399891424982	0.17288444294071165	
2.015918277828085	0.1430714228340725	
2.0172072240292755	0.11500038865536899	
2.018223784080471	0.08857894399352918	
2.018984005063197	0.06371770150552473	
2.0195030544542725	0.04033048424505806	
2.0197952535621924	0.018334457541975935	
2.019874113091638	-0.002349794419175044	
2.0197523691727857	-0.02179823315490162	
2.0194420181921178	-0.04008335740620628	
2.018954348761417	-0.057274207463169385	
2.0182999691688104	-0.07343636816625648	
2.0174888473406156	-0.08863207071044404	
2.0165303537954204	-0.10292034051233315	
2.01543328043042	-0.11635700464077556	
2.0142058768422384	-0.12899482796670136	
2.0128558800954957	-0.1408836256610015	
2.011390543419092	-0.1520703793816926	
2.009816663810521	-0.16259935616549714	
2.008140608528509	-0.17251222903901214	
2.0063683404542925	-0.1818481983646109	
2.0045054423018365	-0.19064411293624695	
2.002557139657298	-0.19893458984029835	
2.000528322828047	-0.20675213209662255	
1.9984235674815394	-0.21412724309496772	
1.996247154054358	-0.22108853684190727	
1.994003085911722	-0.22766284303343973	
1.9916951062377706	-0.23387530596842052	
1.9893267136369293	-0.23974947631797408	
1.9869011764408524	-0.24530739498371423	
1.9844215510886667	-0.2505697141865455	
1.9818907009732263	-0.2555558125383322	
1.9793112977206309	-0.26028380123842315	
1.9766858343618745	-0.2647706111604244	
1.9740166391393463	-0.26903208001933065	
1.9713058877267207	-0.27308303035530107	
1.9685556140252873	-0.27693733924398045	
1.9657677196997585	-0.2806080006432795	
1.9629439826166075	-0.28410718128651347	
1.9600860643479763	-0.2874462710318128	
1.9571955169042023	-0.29063592857770765	
1.9542737888580026	-0.2936861234547993	
1.9513222310233684	-0.29660617520341914	
1.9483421018522102	-0.2994047906471865	
1.9453345727117974	-0.3020901001723712	
1.9423007332060422	-0.3046696939229666	
1.9392415967036674	-0.30715065882138426	
1.9361581062363056	-0.3095396173246711	
1.933051140929576	-0.3118427688261622	
1.9299215231301818	-0.314065934612471	
1.926770026392072	-0.3162146072857296	
1.923597384484715	-0.31829400556098086	
1.9204042997818798	-0.3203091253534938	
1.9171913836618142	-0.32226441317599464	
1.9139591969299359	-0.32416399240190297	
1.9107082767424082	-0.32601181747381347	
1.9074391214598578	-0.3278115934332811	
1.904152193464415	-0.3295667944663431	
1.9008479216565233	-0.331280680548653	
1.8975267036659378	-0.332956312378683	
1.8941889078113205	-0.33459656478745675	
1.8908348748428447	-0.3362041388132702	
1.8874649195022202	-0.3377815726298622	
1.8840793319345506	-0.3393312515164921	
1.8806783789864394	-0.3408554170583855	
1.8772623054247497	-0.34235617576600647	
1.873831335110432	-0.3438355073016176	
1.8703856721618366	-0.34529527250158554	
1.8669255021419136	-0.3467372213828919	
1.8634509933037215	-0.34816300132231076	
1.8599622979286505	-0.3495741655967092	
1.8564595537917719	-0.3509721824729342	
1.8529428857887318	-0.35235844503574243	
1.8494124077585923	-0.3537342819422333	
1.8458682230038759	-0.35510096153330445	
1.8423104137049926	-0.3564596392086692	
1.8387390531631373	-0.35781142021785195	
1.8351542050468053	-0.3591573575301568	
1.8315559226262732	-0.36049844896490213	
1.827944249399074	-0.3618356412676327	
1.8243192196516005	-0.3631698338319408	
1.8206808589620895	-0.3645018820936806	
1.8170291846502542	-0.36583260062435724	
1.8133642061788067	-0.36716276595047515	
1.809685925512144	-0.36849311912562666	
1.8059943374374434	-0.3698243680821045	
1.8022894298534309	-0.3711571897888201	
1.7985711840320742	-0.37249223224231237	
1.794839574858465	-0.3738301163176268	
1.7910945710541402	-0.3751714375058506	
1.7873361353891062	-0.37651676756508373	
1.783564224887816	-0.37786665611163167	
1.7797787910343648	-0.37922163217819976	
1.7759797799821533	-0.3805822057658735	
1.7721671327732833	-0.3819488694166673	
1.7683407855729376	-0.38332209983342397	
1.764500669924002	-0.3847023595738486	
1.7606467130271903	-0.3860900988454582	
1.7567788380519254	-0.38748575742823127	
1.7528969644832368	-0.38888976675173836	
1.7490010085099295	-0.3903025521535389	
1.7450908810564405	-0.39172452461291735	
1.7411664864499699	-0.39315607527225427	
1.7372277267664094	-0.39459759518464793	
1.7332745003273278	-0.3960494690407248	
1.7293067017093384	-0.3975120756852687	
1.7253242217668718	-0.39898578868470347	
1.721326947656452	-0.40047097689337746	
1.717314762861887	-0.4019680050172338	
1.7132875472197888	-0.4034772341734454	
1.7092451769448413	-0.4049990224445979	
1.70518752465423	-0.40653372542600097	
1.701114459390643	-0.4080816967647108	
1.6970258466432677	-0.40964328868884364	
1.6929215483661921	-0.411218852525763	
1.6888014229936283	-0.4128087392077212	
1.6846653254513702	-0.41441329976353797	
1.680513107163905	-0.41603288579489606	
1.6763446160565916	-0.4176678499358365	
1.6721596965523182	-0.4193185462940344	
1.6679581895620612	-0.42098533087243645	
1.6637399324687503	-0.4226685619698435	
1.6595047591038665	-0.42436860055901654	
1.6552524997161782	-0.4260858106408909	
1.6509829809320382	-0.4278205595734768	
1.6466960257066494	-0.42957321837403145	
1.6423914532657211	-0.43134416199308084	
1.6380690790369263	-0.4331337695588747	
1.6337287145705788	-0.4349424245908547	
1.6293701674489405	-0.43677051518071963	
1.6249932411835784	-0.4386184341396663	
1.6205977351001848	-0.44048657911038935	
1.616183444210277	-0.4423753526424207	
1.611750159591272	-0.4442851641246474	
1.6072976699885444	-0.4462164364119836	
1.6028257585652201	-0.4481695946022822	
1.5983342041569522	-0.45014507085556726	
1.5938227813700567	-0.4521433053932493	
1.5892912604529912	-0.45416474669975426	
1.5847394071737433	-0.4562098517530873	
1.580166982702336	-0.45827908628294417	
1.5755737434976385	-0.46037292505498834	
1.5709594411976904	-0.46249185217990363	
1.5663238225127267	-0.4646363614458415	
1.5616666291201078	-0.46680695667287503	
1.5569875975603498	-0.46900415208807494	
1.5522864591334489	-0.47122847271982415	
1.5475629397947064	-0.47348045480998185	
1.5428167600492415	-0.4757606462425157	
1.5380476348443974	-0.47806960698721335	
1.5332552734592313	-0.48040790955709206	
1.5284393793902922	-0.48277613947811693	
1.5235996502328797	-0.485174895769845	
1.5187357775569843	-0.4876047914356086	
1.5138474467771013	-0.490066453960855	
1.508934337015122	-0.4925605258182537	
1.5039961209554973	-0.4950876649781884	
1.4990324646918711	-0.497648545423247	
1.4940430275643772	-0.5002438576653269	
1.489027461986805	-0.5028743092639659	
1.4839854132628245	-0.5055406253445188	
1.4789165193904732	-0.5082435491147878	
1.4738204108540967	-0.5109838423787291	
1.4686967104029451	-0.5137622860458442	
1.463545032815622	-0.5165796806348736	
1.4583649846495828	-0.5194368467704054	
1.4531561639748762	-0.5223346256710178	
1.4479181600913347	-0.5252738796275654	
1.442650553228403	-0.5282554924702256	
1.4373529142268082	-0.531280370022922	
1.4320248042012647	-0.5343494405437356	
1.4266657695223177	-0.5374636607297028	
1.4212753529570699	-0.540624017609368	
1.4158530942264944	-0.5438315216199522	
1.410398520926826	-0.5470872105990259	
1.404911148566593	-0.550392150700121	
1.3993904805688526	-0.5537474373292935	
1.39383600823734	-0.5571541961065171	
1.388247210687065	-0.5606135838546407	
1.3826235547398795	-0.5641267896186488	
1.3769644947855497	-0.5676950357179509	
1.3712694726088557	-0.5713195788344398	
1.3655379171832527	-0.5750017111390513	
1.3597692444316096	-0.5787427614595608	
1.353962856954571	-0.5825440964923484	
1.3481181437270513	-0.5864071220608683	
1.342234479763408	-0.5903332844235558	
1.3363112257518015	-0.5943240716339092	
1.3303477276582887	-0.5983810149554757	
1.3243433163011658	-0.6025056903344791	
1.3182973068960948	-0.6066997199328211	
1.3122089985725347	-0.6109647737241952	
1.3060776738620148	-0.6153025711560395	
1.2999025981587706	-0.6197148828800698	
1.2936830191532722	-0.6242035325541236	
1.2874181662391764	-0.6287703987180483	
1.2811072498942235	-0.6334174167463728	
1.274749461035614	-0.6381465808804899	
1.26834397035039	-0.6429599463430891	
1.2618899276013495	-0.6478596315375688	
1.2553864609090184	-0.6528478203351709	
1.2488326760102144	-0.6579267644525596	
1.242227655493727	-0.6630987859225904	
1.235570458013643	-0.6683662796609935	
1.2288601174808405	-0.6737317161317156	
1.2220956422331872	-0.6791976441136456	
1.2152760141849663	-0.6847666935714632	
1.20840018795606	-0.6904415786333419	
1.2014670899814128	-0.6962251006782452	
1.1944756176013125	-0.702120151535544	
1.1874246381330082	-0.7081297167996938	
1.1803129879241998	-0.7142568792627019	
1.1731394713889176	-0.7205048224671267	
1.1659028600263324	-0.7268768343823321	
1.158601891423014	-0.7333763112067405	
1.1512352682391733	-0.7400067612988118	
1.1438016571794065	-0.7467718092394906	
1.1362996879484801	-0.753675200028846	
1.1287279521926785	-0.760720803419647	
1.121085002427245	-0.7679126183905985	
1.113369350950437	-0.7752547777619856	
1.1055794687447364	-0.7827515529564435	
1.097713784365731	-0.7904073589076019	
1.0897706828191993	-0.798226759119329	
1.0817485044269326	-0.8062144708783112	
1.073645543681807	-0.8143753706227086	
1.0654600480926528	-0.8227144994696106	
1.0571902170194325	-0.8312370689040325	
1.0488342004992652	-0.839948466632186	
1.0403900980638214	-0.8488542626017586	
1.0318559575486228	-0.8579602151919259	
1.0232297738947551	-0.8672722775758572	
1.014509487943552	-0.8767966042584148	
1.0056929715372127	-0.8865395657185272	
0.9967779272343137	-0.896507808353621	
0.9877620462964094	-0.9067081708804637	
0.9786429714046532	-0.9171477223339303	
0.9694182738964936	-0.9278337805012723	
0.9600854510795619	-0.9387739185281933	
0.9506419234892699	-0.949975972248609	
0.9410850320872807	-0.9614480481561499	
0.9314120353979578	-0.9731985319355247	
0.921620106579934	-0.9852360974718254	
0.9117063304299267	-0.9975697162558685	
0.9016677003159314	-1.010208667103665	
0.891501115036923	-1.0231625461081082	
0.8812033756061928	-1.0364412767409783	
0.8707711819554643	-1.0500551200233375	
0.8602011295568874	-1.0640146846824445	
0.8494897059600818	-1.0783309372132357	
0.8386332872413279	-1.0930152117624952	
0.8276281343620513	-1.108079219753796	
0.816470389433725	-1.1235350591713067	
0.8051560718863213	-1.13939522342055	
0.7936810745374437	-1.1556726096842174	
0.7820411595592761	-1.172380526691106	
0.7702319543404545	-1.189532701816317	
0.7582489472400288	-1.207143287430751	
0.7460874832306148	-1.2252268664180317	
0.7337427594278807	-1.2437984567769365	
0.7212098205034934	-1.262873515227427	
0.7084835539786574	-1.2824679397383714	
0.6955586853953732	-1.302598070895054	
0.6824297733625588	-1.323280692024545	
0.6690912044741302	-1.3445330279970733	
0.6555371880962189	-1.3663727426214225	
0.6417617529569607	-1.3888179311653621	
0.6277587725700207	-1.4118870484729564	
0.6135219019287115	-1.4355989816507262	
0.5990446066939713	-1.459972992236253	
0.5843201711622938	-1.485028668263231	
0.5693416880785183	-1.5107859009841416	
0.5541020505983064	-1.5372648539687792	
0.538593946297404	-1.5644859235785533	
0.5228098531248723	-1.59246968981633	
0.5067420371973863	-1.6212368565517306	
0.49038255233175143	-1.6508081801217243	
0.47372324121276854	-1.6812043853063636	
0.45675573809358555	-1.7124460676795241	
0.4394714729256653	-1.7445535813345046	
0.4218616768155238	-1.7775469109843118	
0.40391738870532856	-1.8114455274365644	
0.3856294631745523	-1.846268225442763	
0.36698857925977246	-1.8820329429218592	
0.3479852501897683	-1.9187565605579517	
0.3286098339330494	-1.9564546807719618	
0.3088525444549493	-1.9951413850671487	
0.2887034635814164	-2.0348289687483234	
0.26815255336665833	-2.075527652014573	
0.24718966886172183	-2.1172452664254595	
0.22580457118121344	-2.159986915740398	
0.20398694076524443	-2.2037546101311865	
0.18172639113340003	-2.248546870869324	
0.15901268918995026	-2.2943576357861253	
0.13583580517526936	-2.341176326835545	
0.112185756968856	-2.3889873109391666	
0.08805273967872898	-2.4377688995890483	
0.0634271873263861	-2.487492868866161	
0.03829984271245898	-2.5381238640017725	
0.012661835348359907	-2.589618707055741	
-0.01349523266069394	-2.641925626285483	
-0.04017919289592367	-2.694983425779466	
-0.06739720918313902	-2.748720613929033	
-0.09515566854343693	-2.8030545093124015	
-0.123460064651093	-2.8578903425646653	
-0.15231487391325538	-2.9131203728075707	
-0.18172342428615862	-2.968623037213033	
-0.21168775694239567	-3.024262152274038	
-0.24220848090396285	-3.0798861853568837	
-0.2732846207556911	-3.135327615108548	
-0.3049134575537053	-3.190402399293003	
-0.33709036304355383	-3.2449095686303155	
-0.3698086273026538	-3.29863096521236	
-0.4030592799216585	-3.3513311440689177	
-0.43683090483947157	-3.4027574564581338	
-0.4711094489464362	-3.452640333454959	
-0.5058780245704226	-3.500693788411558	
-0.5411167059604223	-3.5466161568634456	
-0.5768022506085284	-3.5900918228333296	
-0.612908644903122	-3.6307961191941276	
-0.6494071004443412	-3.6683947399563146	
-0.6862648752147756	-3.7025464665442938	
-0.7234455058516087	-3.732906689396412	
-0.7609090419622015	-3.759131369270423	
-0.7986122324342921	-3.7808814459921103	
-0.8365086786940865	-3.7978275933707546	
-0.8745489698655622	-3.8096552190051827	
-0.9126808147842973	-3.8160696077041147	
-0.9508491858191411	-3.81680110724455	
-0.9889964894550445	-3.811610255191902	
-1.0270627785903257	-3.800292745505624	
-1.0649860215017872	-3.7826841336540333	
-1.1027024424308591	-3.758664178962081	
-1.1401469487441909	-3.728160722915775	
-1.1772536596219578	-3.6911530021469936	
-1.213956551227208	-3.6476742948224117	
-1.2501902333095618	-3.5978137991602672	
-1.2858908721965865	-3.5417176427986785	
-1.3209972751261176	-3.47958892173931	
-1.355452150872941	-3.411686667589951	
-1.3892035316552482	-3.3383236072309748	
-1.422198538339603	-3.2598540151108617	
-1.454384919232521	-3.176670761306024	
-1.4857176836789705	-3.0892065264132937	
-1.5161563482464608	-2.9979238886451958	
-1.5456651511376367	-2.9033085675645682	
-1.5742132346752156	-2.805862360223263	
-1.6017747843130812	-2.7060959569698637	
-1.628329112627164	-2.604521824191936	
-1.6538606767399253	-2.5016473412577414	
-1.6783590176321441	-2.397968378922699	
-1.7018186097957517	-2.2939635064657624	
-1.7242386096814468	-2.1900890148208925	
-1.74562249139483	-2.0867749429688063	
-1.765977602165361	-1.9844221622397549	
-1.7853154414176988	-1.8833979871883266	
-1.8036510969159616	-1.7840347541181563	
-1.8210026681667646	-1.6866294733429326	
-1.837391042714169	-1.5914429548439233	
-1.8528395661039858	-1.4986999038748317	
-1.8673736859010313	-1.4085896990551232	
-1.8810205854015243	-1.3212677242168667	
-1.893808822682797	-1.2368571252701237	
-1.905767990632491	-1.1554508633520197	
-1.9169284135994509	-1.0771139355243193	
-1.9273208963084492	-1.0018856342848546	
-1.9369765406809558	-0.9297817171576235	
-1.9459266462041207	-0.8607963576266993	
-1.9542025560820873	-0.7949043765253707	
-1.96183488359217	-0.73206604198912	
-1.9688538758667475	-0.6722272087939235	
-1.9752892099422317	-0.6153217613952904	
-1.9811698467763086	-0.5612737790987852	
-1.9865239422104488	-0.5099993736488646	
-1.9913787797157885	-0.46140834241341155	
-1.995760720137585	-0.415405657777955	
-1.9996951636534668	-0.3718928133634899	
-2.0032065191606874	-0.3307690476818206	
-2.006318176307604	-0.29193246584234955	
-2.0090524766193725	-0.25528107322113697	
-2.011430754805258	-0.22071333943948596	
-2.013473354071516	-0.18812884038558214	
-2.015199613900202	-0.15742896246521698	
-2.01662789761461	-0.12851732352200174	
-2.0177756146976535	-0.10130015594657704	
-2.0186592495891458	-0.0756865920708876	
-2.019294394550016	-0.05158887102457799	
-2.019695784181529	-0.028922486230561317	
-2.0198773291875396	-0.00760629271684099	
-2.0198521469678457	0.01243740657841863	
-2.019632586630688	0.03128277633143606	
-2.019230260669861	0.04900043593991798	
-2.01865611398184	0.06565770471752273	
-2.017920428424095	0.08131847739391915	
-2.017032863898018	0.09604334372823942	
-2.016002490636199	0.10988967757663333	
-2.014837820215255	0.12291173362103228	
-2.013546836070177	0.13516075501354513	
-2.0121370232944757	0.14668508928780916	
-2.0106153975103935	0.15753030988870503	
-2.008988532593464	0.16773934067179422	
-2.007262587035698	0.17735258072385263	
-2.0054433287316638	0.18640802685587324	
-2.0035361579717463	0.1949413911199103	
-2.001546128426857	0.20298621070113818	
-1.9994779659088702	0.21057394753648964	
-1.9973360849554325	0.21773407674608466	
-1.9951246206173678	0.22449427735068964	
-1.9928474457473355	0.2308805338668632	
-1.99050817648299	0.23691716338922345	
-1.9881101925894398	0.24262694021563955	
-1.9856566536484217	0.24803119501107368	
-1.9831505136945453	0.25314990549577526	
-1.9805945344800024	0.2580017796242545	
-1.9779912975491347	0.26260433222148294	
-1.9753432153042623	0.26697395604273627	
-1.972652541244164	0.27112598822352646	
-1.9699213795566084	0.27507477308605116	
-1.967151694246332	0.27883372226859515	
-1.9643453179798602	0.28241537314431686	
-1.9615039608285665	0.2858314464958547	
-1.95862921909137	0.28909290441218205	
-1.955722584378463	0.2922100093741551	
-1.9527854531374667	0.295192385495173	
-1.9498191368034152	0.29804908288339466	


==> data/fig_vanderpol_noise.dat <==
x	y	
2.764052345967664	0.555962679709798	
1.4001072087738458	0.8824740489975064	
1.9785379904522507	-0.4423135708071321	
3.240443230520931	0.07471812435996096	
2.8667580865750595	0.18806271165507238	
0.021472349287978476	0.15149765514055957	
1.9482888797696378	0.4808031068103599	
0.8461936240862891	-1.8880324628117693	
0.8935825273355255	-0.12925920028577204	
1.4065506456042174	0.14912233482867543	
1.1390467388056984	-1.10021360245568	
2.4482279991014	1.5641344831792867	
1.7538438816201611	0.0417438337414012	
1.113233212604663	1.4336285106397535	
1.434073875295782	-0.9302571160309117	
1.322437849581084	-1.0569897190938642	
2.481295928371503	0.0646087762995228	
0.7804123904658491	-1.848284812657473	
1.2968926249300785	0.035416050310415226	
0.12788391728200532	-0.09228452314747605	
-1.5729549783882748	0.8162050374800145	
1.6316090325591208	0.49162107463921517	
1.8402826125610399	-0.6368625407899617	
0.2314376906365273	-1.3268531484661097	
3.2410138816439393	1.4729694624635865	
-0.48554970895621385	-1.0414396979452591	
1.0120312469221802	-1.3048496037003878	
0.7764455756386711	-1.3541948297165454	
2.4936651246011685	0.8379374576798508	
2.4274007890633413	-0.8083146293536418	
1.1100449922141107	-1.0531851590574242	
1.3302148632280166	-0.17187916326007024	
0.061120370352349296	-0.5266264581298072	
-1.0351378360298846	-1.007916969383533	
0.5943974535914056	0.41400054702556854	
1.0952076888946078	0.7151227548816379	
2.1655963250826513	0.6248876843448011	
2.134029857755344	0.3962145138346559	
0.5405645983145126	0.021603715919241484	
0.6217266847343679	-2.167270998739398	
-0.12848935913799076	1.2674587907865833	
-0.5040245050401526	-0.11026307883171799	
-0.7944518069167984	0.18538906842643627	
2.8583132896816763	0.6816214400161944	
0.3934991792812743	0.9893758653789544	
0.460583840164629	-0.036280510297268365	
-0.35873780463235927	-0.02990439850239962	
1.6668392356975896	-1.0755211722502063	
-0.7293664966385441	-0.4541320587825113	
0.6668638807529547	-1.3523909725902579	
-0.020900103538759596	-1.2292656751092799	
1.2563198403884293	-1.414087185388266	
0.35335073207578793	-0.687821342735113	
-0.32185113997864156	0.505909075995636	
0.8251095924624174	2.61629689994224	
1.2760189730637537	-0.3767843585140773	
0.9084829612564037	-1.9264209819742657	
1.1385984221451186	0.6751281898610988	
0.19584610348193687	-0.9026153441759774	
0.4613482709969152	-1.2745513720196606	
0.14542841604993118	-0.41634566466463385	
0.4520118744944448	-1.8792194079387943	
-0.008029833471409065	-0.42868503875826236	
-0.9277410711357275	-0.7522374615620132	
0.9692647888387931	-0.5783649114345082	
0.383225152220744	-0.3083815871159727	
-0.8521562675110574	-0.6355419506098668	
1.2337270249332095	-0.7001212410791349	
-0.14358613140996712	-0.445766294749159	
0.8082878634480556	-0.32850588689805504	
1.477923953746206	-1.7894269485006875	
0.8701657522095593	-2.202194295849782	
1.8727892542620905	-0.8483287545253723	
-0.5093775811637554	-2.2341517533723683	
1.119701066066888	-0.728857277924345	
0.024309520528541073	0.10712943338500935	
-0.17007095911057657	-0.24000021605054078	
0.1133267905001003	-1.9110523026379438	
0.37191506991039147	-1.7391999989047513	
0.7307620650827387	-0.5669879039122594	
-0.4995890360405528	-1.3132452958657308	
1.5571832134014825	-1.2455786426518276	
1.112643695312281	-0.34932150383650995	
-0.8988126404495044	-1.9511596061657417	
2.11595482793369	-1.3831046466793089	
2.5136816139812614	-1.8003136383579876	
1.7864763235595793	-2.0620984918944822	
0.4174869117079329	-1.8951743242207622	
-0.48381915607776205	-0.38016341988913627	
1.6307095444381525	-1.0257502622518806	
0.16220363451736874	-1.977105539135059	
1.7767424689802223	-1.3498638440444939	
0.751278748627352	-2.7788440851080223	
1.508134093045499	-1.8950957566280515	
0.876132867430419	0.9655591167676554	
1.2143862447082072	-1.296992943395904	
0.5061298089725063	-0.4983401810208302	
2.2690818569826594	-1.319269172813239	
0.5974644925983812	-0.9299404467823618	
0.8596366988210726	-0.6397433493185656	
2.327641175581961	-2.43308838925209	
-0.9166830868766098	-1.3854727964927924	
-0.8530872310463962	0.19765360587437053	
1.372846379709557	-2.2040133015739722	
-0.7838980470909993	-2.0028955627838503	
2.3183395338261246	-1.772747240156336	
-0.05369697232979087	-1.225304699280799	
-0.40262526289208544	-0.9993712147511615	
2.2523760492984257	-0.2875397541528417	
1.7942431254178384	-1.086831538957641	
2.1652642002445392	-1.6804906586284352	
1.1874020204468008	-0.3921201400899572	
-0.59654848669985	-0.9807795987899496	
2.157722087815813	-3.214937624885995	
-0.037713908686137776	0.7719692928807671	
1.0150227899875148	-0.0203994470297153	
1.1417320529212704	-1.995243947727006	
0.021012559049482904	-1.4866194769435825	
0.7712655672308351	-0.5784633519134204	
1.0601695010497245	-2.1141072515311943	
0.4947702244345667	-1.2514271773131045	
-1.0010767998430983	-0.9178543023518182	
0.3761311844416604	-3.078683422524094	
1.3834300502242702	-2.7083707865668747	
-0.6587978957936349	-1.2275501111058023	
-0.13557138552276793	-1.7317785640980345	
-0.4432369132737626	-1.3131176569775043	
1.8185872836226225	-2.4144561735647043	
0.6185720931105438	-2.6164800943414632	
0.33023409975466567	-4.372266407260245	
-0.8711130022384272	-3.56629017339427	
0.41361415376054494	-2.4203349854719285	
-0.8248788727667707	-1.6903330600190487	
-0.14410329082323875	-2.031499389227021	
-0.8376465776544244	-2.738916412929734	
0.4482855287234435	-2.930552812632636	
0.32161461320448326	-2.489708943622687	
-0.49058396432413776	-2.676664668574848	
0.08593379612315849	-1.398065596432244	
-1.431397595559897	-2.7035099441933936	
-1.8583275847623224	-4.3779850654501455	
0.04312340026168138	-4.2153668444819905	
-0.25924946461416787	-1.469220649407623	
0.17900736563586833	-4.203222053072562	
1.8965850063248415	-2.310353287307371	
0.42696339728221544	-3.3845064804794043	
-1.4616990719639755	-3.325445055495297	
0.5363927967144988	-3.327409537014871	
-1.9286424811679637	-2.0072778519587393	
-1.1067730568240841	-3.45443974678573	
-0.7461995494822117	-3.325149812315657	
1.0023275098755904	-4.849910105699116	
-1.489084169994201	-3.1364815212630193	
-1.604305478988504	-2.832732791403551	
-0.9100446620832089	-3.1415248769805633	
-1.5089450097106	-1.9957239869904677	
0.24718571915040122	-3.347227991595193	
-1.9934314205738508	-3.107820241043621	
-2.0950398047975276	-1.758119849547947	
-1.419437404493389	-4.951722507259927	
-1.5136227665085806	-3.8477320436335125	
0.8800916486307857	-1.9509440752777378	
-0.1336961207429841	-2.42108247165885	
-1.029017230083944	-2.653801562265783	
-2.3751788729951877	-2.4693467690433786	
-0.33822716182021784	-2.9396154023212744	
-2.215273575179234	-1.594698378515345	
-2.791869390012908	-2.8031825881023247	
-0.09063095892631479	-2.890889410599207	
-0.9927552922856843	-2.9169566424262805	
-0.4193054185207349	-2.823765730488749	
-1.0512888832320457	-4.110162015337952	
-0.5423835258277607	-2.115063219093373	
-2.078744866986943	-2.9451471339013753	
-2.4897401599368814	-0.9184695439570725	
-0.800922512343742	-2.738764233313626	
-2.3121604100039628	-2.1623370444389787	
-2.2237242795457877	-2.25457794418441	
-2.014300596097031	-3.04282160001345	
-1.5650358730205869	-1.3397492422947037	
-1.9593963276043591	-0.34035508035577733	
-3.002372396781646	-2.1730064213267912	
-2.292184181314006	-2.3711518241294947	
-3.8922376367901785	-2.338120044024549	
-1.0629971345903644	-3.78816961081203	
-3.308810255756706	-1.986939210226741	
-2.8287973339389376	-1.4723302520122905	
-1.6890578681746915	-0.583915486149091	
-2.4967550935210765	-0.5953480850680003	
-0.22932168675003584	-1.8902046507023669	
-3.079529197158594	-1.67061078048605	
-1.5331677372755774	-0.1918977172701377	
-1.8522780504230842	-1.4133516123946182	
-2.993116982208763	-1.6761844714679253	
-1.313049135525767	0.2978229664901926	
-2.018471523388747	0.012005923237137894	
-1.0850548182284454	-0.9400666567535123	
-1.0426062975110089	-1.4883417387164768	
0.28849114588060143	-2.8445938457383875	
-0.5462449266613396	-0.18360393500939698	
-2.2594009042152536	-1.6127041163833882	
-2.1364867693159506	-2.6245023419426516	
-0.803802785341942	0.975239272750706	
-1.2540432473079441	0.08824367722144122	
-1.2745329307041553	-1.6511564532561898	
-3.5365133971618765	-1.6811980785727916	
-1.9483337276192771	0.44735454307847666	
-2.666067408090309	-1.26048420382512	
-1.6517400483444074	0.9527036072254834	
-2.033062340196525	0.31012590584905697	
-1.0276186832769238	0.26549492465318697	
-1.623121789498329	0.16701888910735724	
-1.1562289309232159	-0.014532831699258592	
-2.410884311243892	0.7045625715105547	
-2.890527435942581	-0.6015780435742656	
-2.357469953686395	-0.034606343870985434	
-1.9655176155865999	0.6568871836919405	
-1.5701743094002385	0.4920582617931636	
0.30938880026923377	-1.2430936242399129	
-1.992549373732188	-0.5269294685695806	
-2.906399331442113	0.2466967079861152	
-2.296399710776956	-0.39482109938471033	
-2.4137898682184002	1.8060990972667814	
-1.4683109989667713	-0.34446252919366055	
-3.4900203563509278	-0.09722036832748904	
-1.88523358559827	0.8498443443580526	
-1.7911113467318003	0.4255214138519679	
-1.7144174176974736	-0.036505522248762454	
-2.542761072341629	-0.634693602846434	
-2.1820865403762406	0.43563846060557293	
-3.366825645047495	1.184879418088846	
-2.434571127311626	0.6359094032219035	
-2.482491899157912	-0.6109289941064895	
-1.5218579608183682	1.9139135653888382	
-3.0922718249300356	-1.260078737571134	
-1.1529815591911723	-1.3873185294447727	
-0.4376990453702103	1.1643289655821276	
-4.000090700345076	0.43758114534647785	
-1.5016914126922425	-0.33019858376689537	
-1.2488129296168538	-0.8720965159905854	
-2.5608588936086565	2.5540864196753073	
-2.3183281798116067	0.35684982119317543	
-2.051508332304397	0.7801130953961952	
-2.213930010073648	0.5696499987587558	
-2.2226063679960464	0.6921440949383596	
-3.5869970944322755	0.8027372806626512	
-0.756009795998726	1.0001251429708826	
-0.8260214318329469	-0.10269608891303328	
-2.716255796919943	-0.014509288756566041	
-3.3665223523800645	-1.4594890204904916	
-1.3761965999215235	-0.49456212434286173	
-2.4701717316720453	0.5608829217752429	
-1.749513469996994	1.338651923964575	
-2.207840150047505	0.8963676341616422	
-1.193981847632959	-0.03981362170864977	
-1.18774552701296	-0.9588832023700828	
-2.6050326749456767	-2.4697893214864104	
-3.2597076928887745	1.4624612648524113	
-3.4561595721630374	-0.2754591445691169	
-1.2596893366537179	-0.13176024618521853	
-3.055746658265991	0.4511128789744898	
-2.370494563642605	-1.0832812574590251	
-2.456756109159951	-0.024851616112677555	
-1.9097471465185674	2.350971973987943	
-3.7901721314185286	0.8353793999614134	
-1.6618016441398127	0.6916621017341469	
-1.3233532676332391	-1.2477282278749038	
-1.7554630385981531	2.5806587656802327	
-2.151389520024389	-1.08350586581716	
-1.7396993572575832	2.2637915120233107	
-1.4346278312216354	-1.7714622391273696	
-4.602820554198955	1.75103909014027	
0.12915146673308486	1.9657640012657491	
-1.4331804083000905	-0.47470394177097275	
-2.472175440749484	0.7742433487858965	
-2.207193961832777	0.9010665109273324	
-1.318953473764148	-0.4583177589992952	
-1.925235099742288	-1.0917797690369788	
-3.836233067181384	-0.9585456828630714	
0.26254503379541916	0.9019886378335676	
-1.9088697406242283	0.2776506275461497	
-0.774519872661944	-0.19976993418359085	
-2.4830883766924603	1.3330449345407647	
-0.25099004374075706	0.8760734165595049	
-1.4973347682365223	-0.3857441549281964	
-1.1711289239815348	-0.8297837538340445	
-2.821503502615134	0.8963663864582206	
-0.5613654116889877	-0.16280270939596136	
-1.078936390343228	0.4756520566131074	
-0.4631355554533485	1.9544045526204803	
-2.3892800263807805	0.8820853211203925	
-2.2384137810678633	-0.4808640972706362	
0.5503522742387918	0.54370538451513	
-2.809741611629022	-0.5679628958582923	
-1.8818204886743222	1.994839696804642	
-0.6051080769231731	-0.17362709614887617	
-1.6403867848294609	0.5968561071739724	
-1.1512540469553385	0.6989521622946828	
-2.129736381891382	0.5521056941573564	
-1.3562947243306773	-1.5640558244656304	
-3.028924330519195	-1.0502869376901045	
-0.06029723807340703	-0.0545712688032462	
-1.8326059313497312	0.7188603715860804	
-2.3906175380082963	0.2633042465700078	
-1.0400371212304835	-0.5544029827203127	
-2.163104216367773	-0.9440119987031677	
-3.0325904106268258	0.004530079155005362	
-3.0409801611782497	-0.06070499046292965	
-0.9964033397472152	0.92229970692365	
-1.8456467974397142	0.08484636919301264	
-1.8156547187637335	1.0155840662807896	
-0.6000719836300197	-0.18005118587703173	
-2.8004869523737197	0.16037427494005196	
-2.400166861132285	0.07003069181663413	
-2.0501793701262523	-0.36253244637582216	
-1.566740785907661	1.0467235009282017	
-1.699038870855781	-0.3902074067252677	
-1.939511749419445	-0.09645521138818625	
-1.7099900474261778	0.3538788578884907	
-1.7513898131619783	-0.8685539200296994	
-2.359391467329922	0.10573356222007985	
-2.4484641014898005	-0.27877897970796817	
-1.356620118283443	0.04624864171324938	
-2.517698082452841	0.37636739830337024	
-2.7797657687553734	-0.3617080259323072	
-1.9303110785573034	0.22005815949847357	
-1.771274785151691	1.750749696347051	
0.6475463523116973	0.4182485706035908	
-2.309427036852067	1.5912951861306714	
-0.6569956924148467	0.7945335601792122	
-0.8485775750948802	1.2242265781098778	
-2.780199981843894	-0.32234487761742064	
-0.8134705766196239	0.5590911835572864	
-2.766051910931198	0.590189209177124	
-4.236770188704511	-0.15423430196848248	
-0.966683838066886	-0.36229830758356174	
-3.3242778523373353	-1.0275728084649416	
-1.1128149657708841	1.9610193223163481	
-2.243100488010216	-0.505310987293344	
0.10514329310435344	1.8155508781610685	
-0.48119350698599894	0.00410080409616409	
-1.9983613381522578	-0.3886082866338353	
-2.2280627264723787	1.0987226531673886	
-2.749528775053715	-0.15264185295300842	
-1.9715766521138625	1.0493842818273142	
-1.8061882637972322	0.15051820312329728	
-1.885680865854365	0.9661890444017966	
-1.359413520472454	-0.47995630103058146	
-0.9327011241362364	1.3220773404480552	
-1.1566482863300878	0.9812274733018138	
-2.265501340667749	-0.42383470495917713	
-2.934177785604792	3.1413462992252663	
-0.12685724278929666	1.0411623239306111	
-2.175814593672319	2.794169956962063	
-2.13360851400841	2.106669923432575	
-1.9974265579335249	0.32030294885816013	
-3.3142015859750016	0.09963879945231724	
-1.943972912639095	0.11126220897558092	
-1.9404932937090358	-1.312457474560305	
-0.8352890580770747	-0.1753746633986779	
-0.7519709883117768	0.7701564285420509	
-1.4414085234334637	2.0523193756873956	
-0.5080523883792204	-0.2433962812433781	
-1.0946267750379335	1.414489302545321	
-1.4449340751575204	-0.7170592609478948	
-1.2629527606040476	-0.04763930550759399	
-1.6091316907422728	0.08423303750470856	
-1.8078928144084123	0.9169249357177816	
-1.6753092969837673	1.0057120982559455	
-2.5300864185485303	1.5140822612318585	
-1.1160990757423366	1.3259661310709374	
-2.3840959413273746	0.8017377816266147	
-0.5437379477348537	0.9524278297453869	
-1.629189470192073	2.154141037236097	
-1.3245618358550437	0.05828701354275034	
-0.8745096577467524	1.3476010346241047	
-0.7192847013367429	-1.2315536988491322	
-2.927437836691567	0.9917013300912514	
-1.5578952948593336	0.1009551460897426	
-0.46495121178304444	0.5906756481159376	
-3.037335133998606	1.632154138367144	
-0.9460080714365426	0.7607402979883717	
-3.5828713906762983	1.48537935298602	
-2.3437913262740704	2.078120284132228	
-1.2765892674872028	0.9976830812875838	
-2.965827565235034	1.7839355070931981	
-2.2884724253156885	0.29071223154871856	
-2.768601757322994	0.6135173317796231	
0.3576080452309236	0.103638896406398	
-1.1200135319113786	1.6738460910517379	
-0.7106188757177441	1.0496510823141703	
-1.4942047874285147	0.13309952240423073	
-1.6185338101662423	0.799862153436712	
-2.8750996127745525	1.6917082596335158	
-1.5439362583558076	0.6159078611926295	
-2.007013781989134	-0.28862925326530575	
-0.3809685917790687	0.797437114930972	
-0.09110890883878842	-1.309721882773806	
0.24110335101776248	1.4450317807080268	
-0.3661333336101993	0.26045266812567264	
-1.8104934012100116	0.21809302416496817	
-2.3208338604388397	1.5688301090460302	
-0.4313132308059303	-0.6661877469530475	
-0.8346641414674613	2.652027457457333	
-2.9524158165877172	0.23075648737608517	
-0.8212546630228186	0.19393647070800202	
-0.3550131979716893	1.7447234511173124	
-1.1033402313315497	1.4386310238019013	
-1.3399872549661347	3.1877317069426634	
-1.9551834927907978	0.531994991129854	
-2.5866034432345444	0.6296297421715709	
-0.3322354734190789	-0.7223039855274997	
-1.4340420729379635	0.4320294503828517	
-1.3507165681137652	0.0499683263311953	
0.6232224228601986	0.3300528394408536	
-0.41717155766458136	-0.9577910212489387	
-0.7229450267014759	2.454742291602795	
-0.9437274236531249	-0.6145650272113949	
0.4422662666786408	-1.9920901209450395	
0.6500029059796673	-0.3700620869651333	
-0.13185576592812298	0.22295298133313424	
-0.4708256039548042	-0.3141455019159556	
-3.1392555446393167	1.9425194272359236	
-0.912443858313135	0.7153809932427114	
-1.1576950484014046	0.8878128831769311	
-0.9249641489990801	1.482235039590629	
-0.06710541397261716	1.1674869704024358	
-3.740965440352692	1.869894584339507	
-1.5616374894100842	-0.20806901485270468	
-0.7133563060506656	0.3642070687138108	
-1.4409370928078795	1.588251540216768	
-2.381721729494391	-1.6014607804862502	
-0.08646682837330288	-0.43102371781077453	
-0.6690611029366027	1.4564858651711798	
-1.9074255501134458	0.48685153774324674	
-0.6117742211583563	1.9150976933722634	
-0.09515574500237844	1.8003514980681954	
-0.9014754477789871	-0.19443997446801453	
-0.09610346112183676	1.4231018142263776	
-0.8081786261344106	2.231254309197929	
-1.2713054222938127	1.190432604523738	
-2.024998331313566	0.07931555040869842	
-0.940870226908741	1.9503038670821669	
-0.6498648644618041	1.7208343720665804	
0.042603598688596866	1.6428904834423037	
-0.9372572198524814	1.831474262641527	
-0.3535000594371856	-1.8634237484182958	
-1.7641349022873474	2.0281911333604183	
-1.5705964412248026	2.9718735999042303	
-0.8866339006942036	1.6173056785912534	
-1.8189789245432544	1.3907726640523606	
0.0679674767363192	1.9123241231611545	
-0.2768993439148183	1.572432720151823	
-0.4484978761965557	1.9048054491522914	
-0.37606306458338895	1.2738230133364663	
1.3188987121503621	0.5255022616302544	
-1.157985436488051	0.3082833584606708	
-2.8773321488448005	0.3353741506190072	
-0.4631478047754862	-0.01793857726338266	
-0.6993903371205162	0.309496201648088	
-1.1524202405760393	3.1612529958697992	
-1.599614831307874	2.177464279461375	
-1.045621212974752	0.8223751233822603	
-0.41049630497032064	1.081715290410396	
-1.0798039821836984	1.6100623120357875	
1.8505713659947114	0.8680679270180651	
-1.5070169902375106	1.6179696751970285	
-1.3239881047616757	2.3556490156828866	
-2.8035691256195725	1.5706670594258667	
-0.24725539218706033	1.9715840396045619	
-2.498641499172338	2.5520326593309743	
-1.004880673228931	1.4242171431511188	
-0.7239754072454521	2.0128026758248736	
-1.1405906953207279	1.4511731927020135	
1.3257819065053171	1.7654558527293185	
0.5994144306354673	1.5036027418686506	
0.9426158093667183	1.3347441715681572	
-1.2401234831760384	2.0735571126848438	
0.7900729272225522	2.503588418579765	
0.17704026647210058	2.1215270954391032	
0.47239250802180704	2.5131239984431883	
0.7507694010309098	1.3166459491153941	
-1.1666817527922573	0.8920388016347307	
-0.661068121165022	2.5550358121417656	
0.6474408174391139	2.869117483935052	
-2.8487414481109576	2.27536262989992	
1.3426863232085853	3.6188321039927773	
0.4054288374190497	3.224799670874115	
-0.1700006286318622	5.044976896646141	
0.12009551768892651	2.2118849400315526	
-1.1059751826636648	1.4630897305023045	
-0.40111385626702695	1.7719731166812474	
1.0744895277729791	1.9976708577440256	
1.2981177805304391	3.091098909720687	
2.7227335480290744	0.5096815251878688	
-0.020470914810283042	4.039701017403081	
-0.5776176259306214	2.535893537864923	
-0.4052737831778093	2.5829881877163907	
-0.8805086400352087	1.8054805161290925	
0.08880361923983057	2.8259759661559603	
0.5790707032473901	3.009026537433683	
0.19233198437948495	2.9294911834002915	
1.3537130633361185	3.4460498670860327	
0.05449659332144344	2.57264297288707	
-0.026841337076730365	2.321281299337928	
-0.22821689958862834	3.8195750254656424	
-1.2466033757828767	3.4231651056781773	
-1.1482300005362656	3.5737862838173253	
-0.7255993555206769	4.486335568854237	
1.7895063602180017	2.4537647107755536	
1.4183388622498667	2.668133783283946	
1.933502259313109	4.8253558077790215	
-0.7377789836218546	2.1274114100534347	
-1.3378903510661178	2.3401074531602326	
0.007355846153307755	4.503334172893705	
0.8802506713273265	3.9560100401863623	
1.2404453980998769	3.8514197482209593	
1.8273132373440182	3.678604318672698	
1.1014245772102398	3.820970919283332	
2.597787392602462	3.7120717012621918	
0.6706053609105431	5.168842593119127	
0.01828887575767102	3.418919647043806	
-0.7116852009591653	3.6535572227179753	
0.11867524271993046	5.601213964657424	
1.2877655399287662	3.819894795148552	
0.1947527787364114	6.003663529684677	
2.057801342383145	3.6394748590177364	
2.570668022395021	5.078175906228582	
-1.1743345399089313	2.01522899358907	
2.0957826747017485	3.777597448093891	
-0.9718934946435165	1.9865457284443597	
1.7046296379748165	4.356401141222865	
2.5628006360124402	2.234097828898914	
1.4369073453308918	3.6601278267437696	
0.12575026657408173	3.018259790650165	
0.8526125403273613	2.0614284361761257	
1.2081715610065296	1.514940976169523	
1.3184714862337117	2.533872097163603	
1.3278064805665306	4.692570665966929	
1.4498620435456147	2.5623962787787256	
1.8012924816563107	3.674461325180051	
0.4063092254229268	2.5994859813936237	
1.3989181543526799	3.430986072241687	
3.184225804836663	0.624022405732503	
1.3053092709966867	1.9438523889352597	
1.2690687645314145	3.19245413071463	
2.8130137419987173	1.976146502651612	
-0.8034895779406654	1.9500592928769314	
2.9569290504518726	1.50430988992797	
1.162491966831051	2.9839030303294605	
1.9761757897963692	2.033600976375025	
1.9254458451830239	1.6837621354498058	
2.787517903831568	2.1887804606571026	
1.5924527340020922	2.0424771480786177	
1.1961180648753647	1.5780786269670837	
3.1852125260279758	2.8266150409534436	
-0.4644285543311457	1.1363486337617863	
1.9316436744961412	1.3948091815960257	
0.574164712269779	0.3969585379585049	
1.170544875378873	1.116327355003627	
3.9526817510439716	2.483397799561067	
1.905446225464654	0.1849113490531853	
2.1530685590978753	-0.369814598562187	
0.1837643514351548	1.6991764888071825	
1.2430121666518068	0.4952577103427557	
2.1747746004477655	0.6845316552939761	
2.3385944584155167	0.4907349298059442	
2.605829819585255	0.565020722690043	
2.002191440234581	1.289117667165533	
2.524727690445157	-0.44530884670978765	
2.4552299019548296	-0.6602896597229595	
0.1750205503343767	0.39646100074993174	
2.0446910061034753	-1.332701129550119	
2.778145237403578	-1.134934011295918	
2.602334274152269	2.0712178026326953	
1.6504811791717082	0.9303527730021155	
1.2102917702887173	0.13301495096505797	
0.8988952997076434	1.3530073246138088	
1.8871697725390588	-0.9520202860916158	
3.152063884622919	-0.25188542188033347	
0.06769895297267037	0.6637840936694405	
1.3599035238326944	0.9090061389733707	
0.880071657664864	0.5105670524086013	
2.8047098904132857	-2.5630370408431262	
1.4651323916208168	-1.0081654750707842	
1.5483166906066255	0.41979388489369585	
1.8013503992321613	-0.4293878612130628	
2.462882098235413	2.4515995500487273	
1.6241413556457838	0.8236379604547633	
-1.0307097743695066	0.44172487597789023	
2.557517768229758	-1.245944381713425	
2.4518988377675384	-0.17618036526391706	
1.7918495150878786	0.08913358483725992	
0.9257800431385865	0.9651842739623052	
2.3599207192098675	0.7086188680606202	
2.3856038739898793	0.8511409961553347	
1.5344725596009616	-1.114556128746249	
1.7858256690817595	1.2132171084583325	
1.0703718203037258	-1.5871828844038918	
1.8198344753942102	-0.7500418047611295	
0.4458178089708771	0.20968259810373419	
2.4113219069435576	-0.377554434766579	
1.0473266154134766	-1.239912163888812	
2.2274298614692416	-1.0612993019211068	
0.5809382601729531	-1.7935617178327568	
1.394363905219127	0.28140492482064583	
1.8714012959072985	1.0050130325038171	
0.31861148585136756	-0.3606773046397892	
2.0918337075019666	-0.6651194261738478	
1.5948690762594235	-1.7413550084858203	
0.2289496899174901	0.6401188938968765	
0.6653128599129716	1.9343669939955126	
2.5708878037819254	-2.078063805010177	
2.8584999681679317	-1.3475401194411203	
1.8281774245680091	-0.967039313575957	
2.3619573289447	-0.8549538382601967	
2.178117352170913	-0.06634017331131828	
2.2809452131511065	1.3176433720768084	
3.2343261089325033	0.7091924962129171	
0.4383361744975254	0.2255072826019447	
2.6187614655676654	-1.0285983979815687	
1.557232641125847	-1.4267788925018388	
1.7118991719846652	-1.106314923630972	
1.630801410474506	1.2362240325525764	
1.554774406468898	-0.3758092360703721	
0.7005738346090529	-0.7630508609483508	
2.1069365837423164	-0.5020497358109731	
3.591347332570737	0.504309094284974	
1.861058363213057	-1.6351140877257864	
1.9125741541948402	1.0907101435205195	
1.2234092395857448	-0.1695355605275145	
1.7899645750417463	-0.5441555717290072	
2.3703186194984456	0.11327931928039586	
1.5306054809521803	-0.11288360741871598	
1.4437226626139368	-0.6771527688460642	
2.297453447974567	-0.5873072368290635	
0.9728301050237993	-1.2050666856792225	
2.1399615465790927	0.31860917822944024	
2.7044011291959724	-0.8713250609276539	
3.2406269206659237	-1.2971138394906683	
1.786880298147803	-0.17649265311246914	
3.241428574917146	0.9853057754439357	
2.9047955586433547	-0.39363989628140517	
0.8707128617708474	-0.9548384783345818	
0.6455124817105706	0.05573301951366305	
1.55499866007423	1.587138296805843	
2.885395046386626	-1.8028777119046815	
1.780655878228727	0.029844342749551167	
1.248754850100804	-0.14864765671037947	
3.398111403052437	0.8064328420258127	
2.129214901708339	0.634449534476176	
-0.4818552226276043	-0.5445205320276312	
2.152314831339494	-2.04367461295504	
2.351596537197141	0.4460653189313575	
2.0535529038701776	-1.1970283314591157	
2.274031319883593	-1.3099102447891302	
1.7534052500391077	0.7838486985974457	
0.49863331500552	-1.2766829782630098	
1.4426602029583533	1.0356819741497683	
0.8640701299558526	-0.03264839772031364	
0.8732534266430656	-0.05070596799582211	
0.5392210807511555	-0.06389240928322909	
2.2510602766717205	-2.0109158579841044	
1.892735720271092	-2.150218732664203	
1.342929208373432	-0.15961838371716577	
1.137998207658718	0.19149059166133636	
1.760141119866364	-0.29525562395543065	
2.858973519146854	-1.2007561491977272	
-0.2282359355167618	-0.36166010188367875	
2.149043653624176	-0.4639830225621514	
1.2226288115551553	-1.3404801981088343	
-0.12008517505544569	0.6292697945383128	
-0.18505637013676846	-2.116366160395544	
0.8439953439166336	0.20125664937927518	
1.9724065202762822	-0.004566361540493058	
2.142063942490021	0.6194093026581755	
0.8061093083786552	-1.397036396961776	
2.7581874778632143	-0.2917489286040433	
3.1602112232825155	1.776567354133518	
2.129361085283888	0.26602481995898153	
1.1379040339012276	-0.2969308669563055	
2.84974340627724	0.1401754854294931	
2.4767226433197904	-0.31429413451325744	
2.5847221742168047	1.7889300082226063	
1.0568238722482572	0.5801589616157341	
-1.125309328329861	-0.490613976675095	
3.821978546137905	-0.15420229404147973	
0.09023605594070938	-0.7988796928457244	
1.6612577747830466	0.8002068377214613	
4.073666899585943	-1.8173236239167738	
2.0193781792680023	-2.017547269068708	
2.633911799009606	1.0443014499124557	
0.17811653778219227	1.7370869067756867	
-0.10132233867711471	0.05063705775375521	
1.1394569045727638	-0.30658060505829715	
2.7587079239965613	0.23628235943234083	
1.3174904848214404	-1.0697220883526026	
0.8648684380323678	-0.2531250554068041	
1.8532197896611455	-0.3871771047846759	
2.7329181994093035	0.19874369117188379	
0.20175582663327774	-1.9875717465574279	
0.43184845914236947	-0.9383789317584184	
0.8493998245275601	0.4118618334419625	
2.72836708928267	-1.1105362522209177	
1.8641916933976723	-1.430131890603855	
3.757146651754022	1.6034537156872877	
2.5570434609313004	-0.402368578930989	
1.5810882673406066	-1.0212934925856285	
2.8768279976800377	-2.136655601598756	
1.8187946827204224	0.28312990986844255	
0.8979044060577752	0.2509665591164116	
2.2783090484020545	-0.7489046714255032	
0.8974961275089739	-1.55437349630034	
1.2988941596491244	-0.4787141703421333	
2.9125221031317263	-1.2920659192347086	
1.4788854964849365	-1.4003726751560601	
0.7724323561560101	-0.5635856765166959	
1.1066217497621986	-1.513882250839968	
2.5881144081014	-0.2179874061933953	
1.0091259557033787	0.14118555273352223	
1.1701167507097032	-1.3086365992612663	
1.0419937194998203	-1.8394735680582148	
1.7314884341350163	1.0877991441458252	
1.1573269996736333	-1.4160308821997205	
-0.06378841412813951	-1.138012312089551	
0.646074331614191	-0.2673907421272047	
0.5956503378838539	0.11659323304418012	
2.7669190346880344	-0.7414917894594878	
2.3314098196660265	-0.02681046373435303	
2.1011068261769275	-0.891052611857256	
1.003576019750712	-1.4637311906426445	
0.688204578961526	0.931229195808839	
0.9915148630345141	1.9907930689078812	
0.44216292501270327	1.1957256753488426	
3.986227853573812	-0.36106767011051144	
-0.7613362351085775	1.3278947364711597	
2.0429250544642823	-0.1525400333908033	
0.18926811286156942	-0.9882701127819584	
1.3643532189082526	-0.04738271166386532	
0.4755430903218877	-0.6109721870460585	
0.2807360221669519	-1.502555030516113	
0.31295986303991463	-1.4206565971030338	
3.2029043138333932	0.2767778591129505	
1.309662130918811	-2.374787474134899	
0.6716507197487219	0.07285637041976212	
1.9878117682841376	-2.163933043292174	
1.4370150840886171	-2.6586401056321387	
2.141309112298723	-2.3794706213678665	
-0.4084035617113355	1.4229324503147875	
1.7140024253888273	-0.7433211755425679	
2.1776059856689747	-0.46380897053470194	
-0.2622078105457111	0.8655076085816577	
1.8420312926606526	0.3770255523932078	
3.0844287835152255	-1.9521188532588603	
1.3677658513851767	0.3048795532001123	
2.198370431810361	-0.3835137710144046	
2.0418399229197655	-0.9129976764303205	
0.6580322196726758	-0.5507107970012709	
1.3995359790181048	0.7010692591684611	
-0.2130318539070315	-1.4685105785333012	
0.8968151066245251	-0.18552144295674716	
1.607922454729644	-0.5999905209564642	
2.0594117194896	-2.3914886870295278	
1.3549598529062004	-1.4006341866862866	
2.044327046444331	-0.4092921371007826	
0.2153910939407251	0.6906423691600695	
1.210511724017663	0.39036624362253436	
1.325357058375092	-0.018090066752614486	
3.149493844838407	-1.4349905440165283	
1.0795163629531879	1.1770104582544114	
0.7884015282449934	-0.41352993107843683	
1.3024584737377722	-1.639782938424923	
0.3556360161656703	-0.821051561737441	
1.4610978194156061	0.2532884790130703	
0.8968347110550918	-0.6402421332194107	
-0.5359410871321653	0.2340168662475901	
1.1902461248763536	0.44576719300959067	
0.9246845615635277	-0.26256810132388425	
-0.3968528440543402	-1.5260689027078875	
1.1617259628663188	-0.538277052941735	
2.7114516043076673	-0.6340317881748145	
1.73657976246068	1.174579640280165	
1.8203273806872178	-2.316763516460172	
-0.14002963560162973	-0.8310475517725993	
1.6713739865235349	-1.2862136983304633	
1.3358742195130864	-0.37302409660369495	
1.7093582262586313	-3.151821238462058	
1.5957680930977434	0.39441973702315325	
-0.19387786547748131	-0.7131283470467984	
1.1172010798650467	-2.5780774748347866	
0.3933644078140073	-1.1011198960386779	
1.0937175628945843	-0.13780946758496637	
0.23889876104664964	-2.3451230754868773	
2.441198319333675	-0.7574985869764913	
0.26211261398290264	-1.8253862661921287	
0.214427194484901	-1.331239809640953	
1.18016587528829	-0.7560131702818066	
0.02061471496173617	-0.6069571053260256	
0.6651073803863337	-1.2689692573020563	
0.2517839068889707	-0.5334180813480471	
2.4848176075714186	0.0036022366320971333	
1.8512638749238253	-1.1016287745728504	
0.9997206985540379	0.6003306885452584	
0.657617148325249	0.6222657041482335	
1.9813077126389347	-1.2775563281875875	
1.4370600378715108	-1.4958007716655102	
1.5212821785776118	-2.5314452627420305	
0.9883172505993014	-1.0033659358978047	
-0.6825370562342195	-1.2499773458345786	
0.8843119446747609	-0.11745658822062943	
0.45527212708734166	-2.4163697769487626	
1.62369824486453	-1.19453911407704	
1.9812607068906827	0.040910612609873054	
0.3021344063183933	-1.6691310140861533	
1.4190271577663216	-1.7123375089762183	
2.6769640297729937	-2.4083883829119586	
0.26369931482739883	1.6473753140827145	
2.6035418466530715	-1.7327092755372049	
0.059120483259279655	-2.2979165484742077	
0.9246274559238828	-1.814059071135185	
0.8803555031950817	-1.7974576265949127	
0.8927022754762551	-1.3058310551922185	
0.033093140047519065	-0.2246828879358227	
0.2690180257924577	-1.3623378536782782	
0.18176941960068238	-2.0011542522100636	
1.1655958826457853	-2.54435370995352	
1.157663248872363	-1.0862218615339247	
3.042414721171984	-1.080995985141516	
2.1761450781774427	0.39153712760827464	
0.28383783239896465	-1.0632248742144088	
1.1069107753554621	-1.2713888379751834	
1.7673499351322142	-2.2401865384038064	
0.7888507715785466	-1.513095862529143	
0.6764459047836793	-1.6637013244526377	
0.7853177021977698	-1.613962621290639	
1.588486449311921	-2.222128907868015	
-0.13983696882657515	-0.7441383364621945	
0.3698892165751991	-1.4450434884044234	
1.1528629182090406	-1.5236341720295323	
0.9805382760282857	-3.0585791440460697	
0.8951199479526102	-0.8727286550965586	
0.2719605866531575	-0.9018026051849827	
1.6002945617125577	-2.25101645131517	
2.747390149133249	-0.4454775977715325	
1.0054601003701775	-2.824731222318685	
0.39114346961245394	-1.506898577052311	
1.3250819769730608	-1.7819932408743053	
0.01496941384531647	-2.8544396427745733	
-0.21109639840549266	-1.3747833114985575	
0.555618600738584	0.11010046242546134	
-2.0760545957725585	-1.5536026264848108	
-0.663567811320258	-2.1138299342307754	
0.1257613852919227	-1.2341802284206853	
-0.8966331200541278	-1.606726072212369	
-0.5931716289664644	-1.716791449709003	
-0.014886660642483618	-2.2030891237557597	
-1.2390479048252807	-0.3894699681440996	
-0.020442333085279596	-1.3899048619619776	
-0.16828158527307202	-2.4107036018573478	
0.3733904585747843	-2.0267603973389097	
1.4827938644270686	-2.6973213849760347	
0.4813569609478152	-2.603432535148644	
0.30976548492348005	-2.6755546929385225	
0.3676070103973701	-3.2098392457368004	
0.4745824439828503	-1.3399683026575042	
-0.7909340774285555	-2.4510283790134237	
0.08921161599444626	-1.6496270318044166	
0.4904776329700131	-2.9186727685966205	
-1.2117472933531102	-2.354720130178464	
1.0014887279911227	-3.0522169236266565	
1.1935617914270458	-1.6693191404018348	
-0.5433232487706599	-2.6861882062940867	
-0.17791060412671844	-3.218366454817547	
-0.8398905000976141	-4.179827092811557	
0.7120423189361771	-2.3139521577149664	
-1.074717520106603	-3.35031067862359	
-0.26265620313884397	-2.710762642900461	
-0.9263171169908107	-3.2404507219425605	
-0.04420139153214744	-1.8488649284136365	
-1.917689336140814	-2.3137455902066573	
1.174146768452438	-2.4659082853527394	
-1.1463298484924227	-3.5847441605365122	
-0.15179307382611962	-2.5579721087238485	
-0.45473152567427205	-1.3650545766808408	
-1.0353991326781893	-3.96751364925861	
-1.1926935941896406	-3.018063260063814	
0.5993081805089058	-4.894126543047448	
-0.8954492204045934	-1.9000688730868245	
-0.1318890952843476	-3.7492432426597593	
-1.2383277902338463	-2.620178575616156	
-1.118290880794197	-5.1758685841712815	
-0.0336308744825739	-1.7031544012856532	
0.38929179015069404	-3.903487684889044	
-0.7521186529355484	-3.044434499363302	
-2.034828516543559	-3.479977912861534	
1.3485489793056633	-3.923865526144084	
-1.5428141834489852	-2.01675416388499	
-2.2650329055233964	-5.380952895762592	
1.8335155458059504	-3.4604177092784143	
-1.2026445262852292	-2.87023577376214	
-2.2982413669554944	-3.827683715007121	
-1.557988736654244	-3.9278260033717745	
-0.5451359187620283	-3.95875731977758	
-0.7605376282252014	-5.044437527654958	
-1.8407256867086343	-3.7734828710969675	
0.7956608215376337	-3.2875752220332255	
-1.5865656994951602	-3.714084906173373	
-2.287389032842411	-4.030940280107162	
-0.17945355028353116	-4.217885745288802	
0.1518091869177245	-3.970449671425366	
-2.0314496488434344	-2.3899300773263734	
-2.6515375263488723	-5.68444877858081	
-0.25545260478098175	-3.501646186250903	
-3.3683208881840794	-3.8073438390357266	
-2.5820738102695566	-1.9558787157531075	
-0.4217573816050132	-3.282831381787172	
-1.4775510863619925	-1.7749284164109076	
-1.7183222678252088	-5.300560779351583	
-1.1329010771845922	-2.6296216215792376	
-1.6689307717918695	-2.717866028607516	
-2.844351873300727	-1.5127746004906302	
-0.298137888669028	-4.447210969046292	
-0.2767607314262659	-2.8611317650881896	
-1.4229965488492042	-2.5384615624054434	
-1.608726661307915	-2.997442835802951	
0.6612657883879138	-1.1813906651797588	
-1.978251454811589	-2.63264569191116	
-1.9838155915154863	-0.15532647079973882	
-1.3811412421543243	-1.0325970340298836	
-0.29465564602302274	-1.0335884652359553	
-0.1925446870002152	-1.3240990057974424	
-2.0622237285927327	-2.847730345143704	
-1.5126714222074193	-2.1177258108536896	
-3.2154745097782462	-1.0186915879867073	
-2.1648156740201987	-0.8211428702871145	
-2.707664081380338	-0.10140585397386581	
-2.887852337700508	-1.788708733842773	
-0.2122321064154693	-2.097010510194787	
-2.698054652438636	-0.2963466705664891	
-2.448534321610906	-1.886740511564432	
-1.561472108391591	-0.12857379821444237	
-0.6391512737073703	0.26995445925741435	
-1.4648115198152853	-0.4046433217996439	
0.8051525579394949	-1.1524834084939686	
-2.0365028618433194	-0.6909838158452404	
-1.7101374356370016	-0.07876128919068437	
-1.6996885359581753	-0.6051362426832169	
-0.5461204599871541	1.6370225595717074	
-1.4792849911008337	-1.5006703042760137	
-2.1076084801029378	-1.4640769297832024	
-2.9432493150444645	-1.3923010445132802	
-1.7552517076918341	-0.9614727359087055	
-0.6018616878687277	-2.50970056787673	
-2.4166999699654745	-0.9215828927825308	
-1.4801088582027901	-0.9085657751490259	
-1.765282966120414	-0.14219931426530968	
-1.1499536956902014	0.2296717428204993	
-2.8199533545380717	-1.3976452988729873	
0.33001913291195173	0.7715369192420706	
-3.2969367217259116	1.70094207384397	
-2.384210339575183	-0.28397169516588394	
-1.0812018536443706	1.5227823664509936	
-1.7229626116874157	0.17006700817462642	
-1.1898911701064363	1.9811256258785501	
-2.515954480950408	1.129720872266609	
-2.094437569311029	-1.5326218585083302	
-2.0069982770310437	0.06762780660127343	
-0.4493964994459356	1.1199826796216004	
-1.3274914040410462	0.11186505843453604	
-1.2203607555333464	0.05915981288317247	
-2.6739285831729944	1.3796544278909373	
-1.0459551816522041	-0.5869424485250717	
-1.7879651725013734	0.15267636829176345	
-0.6229917076165483	0.47031085389692784	
0.0034447574080744836	-0.17626065046485911	
-2.3157543086204684	0.14761023679425675	
-2.4135657174807608	0.9523758439480229	
-2.8694883198340335	0.6192456483558672	
-2.147115669688067	-0.6137761408596234	
-2.3835715773772406	-0.9011377750981235	
-1.63997356633786	-0.5785282327201606	
-2.141902901889168	0.21898253253457128	
-2.3567239013989876	0.06455448959364682	
-0.9282623096194837	-0.6010769593502616	
-2.9283884076344417	-0.3612332891272624	
-1.555002239438096	-1.277412344976424	
-2.3915983808369052	0.6658848982283996	
-1.258782008824581	0.21313118014414234	
-0.595332987757772	-1.0017855637810156	
-2.281089550973207	0.2912248364092658	
-1.534310308031111	1.6095959665530895	
-1.7938596755109841	-0.4688098647417332	
-2.769343779099705	1.5902124388070236	
-1.7263641845043936	-0.04462375021482867	
-1.675224812701048	0.48024354099418465	
-1.5486331403823919	0.38358224891803994	
-2.157028115911416	1.6906163204174276	
-1.8615302840683163	0.45064385615968683	
-3.100396397980602	-0.8467090337086736	
-2.307933212283272	-1.0129212875578177	


==> data/fig_vanderpole_noise.dat <==
x	y	z	
-6.235947654032336	7.555962679709798	25.46707894656987	
-6.1808655538212385	7.7072191953512075	24.081178984673414	
-4.338390905415408	6.163092599468549	24.767900853514888	
-1.9552781601737843	6.447757749893516	22.81012123638368	
-1.3371222967517737	6.3373950711175775	22.835530580121134	
-3.3060168298562065	6.100423649187858	21.446112946074038	
-0.6045570027534256	6.262151745131916	20.68550578430068	
-1.0206372777440709	3.7644534634036346	20.34367785838128	
-0.3635497085432834	5.436449024306941	20.94965006562121	
0.6941664673703228	5.671823869623759	20.64338446672778	
0.916853988985478	4.423843419034094	19.59519805715462	
2.671097560679144	7.133833137128773	17.781972374177162	
2.385140344426991	5.700929822689565	18.998723368240515	
2.123962795542961	7.225534300038733	18.661341699834125	
2.802094344932772	5.036953558075968	17.89787238009726	
3.0317465745338525	5.127507772054104	16.703920813314202	
4.521391873198886	6.507855209581609	17.735025852076003	
3.145727375834581	4.894742381492868	17.20331021566234	
3.9862853675837258	7.118892455385969	13.455646335565001	
3.1441791286795278	7.371971944610553	17.04922557218828	
1.7766302785017887	8.701177354498453	14.366724109225538	
5.324059473131401	8.836697754077601	16.866908496434778	
5.887988786535873	8.20689498711169	16.02371895864445	
4.649225364333763	8.05294201638574	17.402406345194457	
8.045758071751377	11.424345829545736	16.203794073659544	
4.724698789827592	9.51441366827484	15.576821489690051	
6.6475587143793975	9.884666977376618	16.552537197619046	
6.857687929791189	10.493170927237912	18.078143405289126	
9.04111708004969	13.360721229898443	17.45221005369024	
9.46089164414352	12.39894734534671	17.815483607483767	
8.647888696551812	12.836940802301633	19.279973799267964	
9.388223741939546	14.386437382931412	19.461623621045668	
8.651481071299006	14.66964934916589	20.072274250846984	
8.094881584640031	14.77807113461534	22.384700838134062	
10.26513716940276	16.721227049863987	23.625704676613985	
11.300073052576137	17.453215251435477	23.841275363404726	
12.888918168708145	17.680766502016507	24.193623965199574	
13.349805085083581	17.634555836252083	27.305607093519882	
12.211422016409715	17.286869945255354	28.37563885740595	
12.698191131987189	14.95293646232495	29.32133042367265	
12.291819167483958	18.05985074684138	28.78870650278453	
12.186724610534121	16.168366601142626	31.503183525937587	
12.082798056088867	15.769704985593712	31.89341041155534	
15.829566757392076	15.405713627466831	33.632166833066165	
13.360329873461284	14.710781600736796	35.03152888490218	
13.321845078720406	12.570982186794247	35.71134173995558	
12.296567743932503	11.388033607851229	35.75690399454786	
14.020039012207803	9.116567334909897	37.91853255956403	
11.233134675156652	8.51384527104047	35.15670216461897	
12.160400724726005	6.4282659808269536	37.59397992561679	
10.93784069612044	5.4305681799139585	34.83807978044545	
11.628205806356371	4.21437011225696	36.752875006971536	
10.100607335841495	4.01450976861557	35.02583841894081	
8.77709173378068	4.396138128046789	36.22676814747514	
9.265327977096112	5.811012708988992	34.788370550159854	
9.059111792869778	2.236496252482358	34.24306312725975	
8.04647239965016	0.21317234418128983	32.229806944727024	
7.652184613449162	2.43987098004339	31.821600032070968	
6.112686859013066	0.5757102020839313	31.899722858272437	
5.814350521327317	-0.00521169486863271	31.490612072966336	
4.971205152806364	0.7105214846282554	33.05628174742562	
4.789510069227731	-0.8386674175627841	29.581084651783673	
3.881308646538991	0.5722257578913305	29.579805801993473	
2.5537688010990762	0.24726547875289706	26.309185389405528	
4.082703483744384	0.4506273861280648	25.81673220597274	
3.167197166696646	0.7747651349593525	26.090445096420524	
1.6393654996794889	0.5212388534918748	24.566824458538868	
3.467931522194801	0.5455518641045687	26.58783827928487	
1.8663700320603969	0.9007020500002041	24.046973285489862	
2.6249151135016526	1.1280686277648488	25.213284236683485	
3.1299828822167473	-0.21536419838914966	24.709503669465985	
2.3843070477281243	-0.5046211611962008	22.67437775036002	
3.273648789024403	0.9779002654629093	22.559106226915404	
0.8009503461717171	-0.27459068760467176	21.443360159386835	
2.360512447456742	1.368585145797824	21.496156019082147	
1.21504915091913	2.3471628654412777	20.91514128130243	
0.9886491278409302	2.1477336788523003	19.797822711269525	
1.2568688714292626	0.6300932242497799	19.931538419222097	
1.5160878470805101	0.9618434306410903	20.670675902139028	
1.890521066252966	2.3013633962333215	19.1956790440111	
0.6900334596945614	1.7308790804754342	18.35944422765198	
2.790438366672806	1.9839581625336014	17.724797245143986	
2.402957428441294	3.076551629646752	16.169326176935346	
0.461801771662135	1.683363742740736	15.752544841693139	
3.56008217533203	2.4738757829876885	16.717302353685902	
4.054653613867768	2.2945257786673685	14.655435984545358	
3.4378890019936583	2.287698737724312	14.906817234026956	
2.1933408104332184	2.728479589241176	16.621237055734547	
1.4310177305390652	4.538148743134874	16.93982098948917	
3.69974618546759	4.210023784036298	13.066033461053312	
2.4014624251502723	3.6010287942125037	16.087081310260686	
4.203177947552835	4.597705984048004	14.001297398701599	
3.3828982581130562	3.5674800174355465	13.976070919846393	
4.364110154072933	4.88158819940452	13.684629494428004	
3.9769133978350646	8.206490511926864	14.717237374597296	
4.581784662313683	6.444302228125044	11.902960970494982	
4.1633987505354275	7.781535845572724	13.880260464646188	
6.240970425947314	7.539275511848368	12.437122594667755	
4.910240428690678	8.548869861487395	13.960811215774513	
5.541057666272985	9.501908344613026	14.997522667509998	
7.406862492717075	8.414215085053472	13.583119743531826	
4.590726319229494	10.209517115187843	14.158966674287093	
5.113885917103635	12.580252098658333	14.477384526673674	
7.8313974246025655	11.00227715709339	13.643161270045384	
6.198324609039425	12.057176861004647	16.432004256199594	
9.855712337620446	13.162551749310897	17.218307969306114	
8.06877599444873	14.59487124482851	16.930038358519443	
8.332216263462696	15.699903053213465	17.153197609885325	
11.622769427830642	17.265594137671968	17.613573283127078	
11.817627141653857	17.271238050818642	18.59429951747974	
12.85141903017776	17.40580061781157	22.228323096477858	
12.536343267623854	19.314328456670747	23.375727271454203	
11.403254381598941	19.203987915182655	23.477039469266217	
14.78240209414621	17.271969944003025	23.65531150833217	
13.169977323142767	21.352514066771505	24.182772758006244	
14.746565613116978	20.41799985753818	27.755827933660584	
15.320075622981456	18.046456982742665	30.52907011690906	
14.551840228036506	17.897085633259653	33.82143873924203	
15.544548996099095	17.893402349474627	33.41253861762198	
15.953142835200058	15.214999057906011	36.038525594421884	
15.376049797683034	14.74165957760701	38.08313085947917	
13.733573732077076	13.5958460669225	37.893695063479996	
14.831094987076272	9.869733913963483	38.32413808556643	
15.433030219525364	8.64893765093208	37.56918651509539	
12.872045912853487	8.56998845751926	37.806380519889345	
12.77934268082105	6.587021700754324	39.29846207197583	
11.777514370063312	5.646933270214611	38.330485498536	
13.287175391071532	3.3337396203260843	38.11686752230506	
11.297292631850897	2.081560582695276	37.26394324774767	
10.200626594793311	-0.5585964886537356	37.18451850525298	
8.18987418999975	-0.47577982278481223	34.87145291952699	
8.679062556029463	0.09733323718387792	34.41197520476467	
6.6711894345694045	0.3898737967624528	35.714129047833495	
6.618353258357393	-0.2704137944493221	32.085353869952804	
5.233991114606832	-1.1962269246246935	31.680465884570843	
5.876604422922537	-1.5226266526777406	30.468070666852846	
5.15681737885456	-1.148767315338576	30.62172242968258	
3.8027320140601653	-1.3491442675899274	30.345980332994806	
3.8882546511494667	-0.042818713346675086	28.000507979340224	
1.9294409076024803	-1.289989712492069	27.271033601086227	
1.10837918974419	-2.884531407340109	26.655126031533047	
2.660337010585005	-2.627646756781858	26.722411306795735	
2.050040763476273	0.22114801332159262	24.737113120962917	
2.2186749102921963	-2.406586968117632	24.40851732701243	
3.7015845487167023	-0.40759510483160555	21.742890368619232	
2.028922743679634	-1.3786966346501377	22.08526505745228	
-0.034388512362737544	-1.2219023307135326	22.72660150895263	
1.8143467866752494	-1.1331513161179525	23.127964098728143	
-0.7776797209387547	0.269413397787155	21.934278072988942	
-0.06316376237249355	-1.104528410963719	19.966723254955667	
0.20716535487839183	-0.9119049291440413	19.10794971262018	
1.8802345349710397	-2.383703977384805	20.141349456969184	
-0.6739702377372923	-0.6280383789408732	17.787477298428026	
-0.8412501313527344	-0.2930383516742999	19.99442982081195	
-0.19006422697050085	-0.5817704674064602	18.494747959965775	
-0.8246398776960164	0.5727217186279885	16.339569184106686	
0.9017810046031085	-0.7816286977319415	16.510263423450937	
-1.3638795890864595	-0.556782138411744	16.294160285855426	
-1.4870455037234773	0.7664458446650562	15.800126554040844	
-0.830591947328283	-2.465765194558449	14.650521611863965	
-0.9425057411997799	-1.4127793152471282	14.844937469119749	
1.433986578674678	0.42030745995142116	14.626101501112647	
0.402628003797334	-0.12657227117089886	14.201652254792162	
-0.511420820287718	-0.44946312130783783	15.654663229149467	
-1.878238056033808	-0.3690535555688014	14.256467969627787	
0.13538419183608663	-0.9577397577119777	12.794345155891133	
-1.7684020146103312	0.2538328233911975	13.099871178288168	
-2.3758847144577078	-1.103539197834921	12.212694564918039	
0.28957425621173627	-1.356370161722812	12.460859523116497	
-0.6539804724236047	-1.5645754339991458	13.315887285190524	
-0.12839130792146947	-1.6714099333626935	12.383163984617545	
-0.8154794576696951	-3.176696522338778	14.118193153872065	
-0.3697914262328146	-1.4204364172320194	11.921670084034037	
-1.978423763986036	-2.51050302581964	10.35712222160658	
-2.4717254639832813	-0.7663125467179166	11.817753162736054	
-0.876309937450306	-2.8931127218653563	11.838207425719347	
-2.493189430693363	-2.648895231784852	11.616498773768809	
-2.5238754312149223	-3.1009190389010826	9.20697485590116	
-2.448402400081107	-4.278583746246925	9.948582349745593	
-2.149377594812073	-2.996843285907169	11.040751735795974	
-2.711845309367851	-2.4531788805882737	8.056607130097612	
-3.9424968074373083	-4.77865596989233	9.096387006537093	
-3.441384978335175	-5.50961535133216	8.048318719820433	
-5.273896476490885	-6.052436820595866	8.450654173498394	
-2.7026322203055293	-8.124537665812769	8.311510928108296	
-5.234180530262327	-6.994770227440677	10.553174670975086	
-5.070018199032208	-7.204174638877914	9.090712055023843	
-4.278687633583454	-7.095234755276104	8.535819877189711	
-5.469850110207208	-7.944070090153123	8.497375393822802	
-3.6234223156148584	-10.135983763796878	9.87842128165536	
-6.934542844286668	-10.87370021391267	10.011062517681806	
-5.891122473852832	-10.411525287348365	11.74679555336587	
-6.756927622464862	-12.70547433599513	11.393483626403432	
-8.489378814748306	-14.090481267424734	10.079469964628352	
-7.446105606320357	-13.278137645080278	11.645279561669698	
-8.832533208221278	-14.750000384248645	14.271362364028766	
-8.621746151818886	-16.891431261232412	13.689874532755505	
-9.338873446246836	-18.604361088636274	17.354700649511173	
-8.797038242556035	-21.064862819317753	16.043675860713932	
-10.44038403599098	-19.40415084466587	19.455921024319537	
-12.967611492294482	-21.6788116453027	19.980164515308044	
-13.646567683246904	-23.325389324760238	22.491031218399332	
-13.082103301712262	-20.091734073467958	26.428069239682635	
-14.242152851682572	-21.02156453100128	27.65120396401237	
-14.886761240965695	-22.435717276863258	31.092174338062758	
-17.658989557000154	-21.744687419540973	33.2197303833256	
-16.440270144393864	-18.49545131784877	35.84037260729363	
-17.363187481518743	-18.70736819954753	36.31362715427436	
-16.372253344844268	-14.676476551480985	38.7820522341813	
-16.585742252712073	-13.258614921616392	40.846213793838	
-15.22107832786452	-11.096330565422516	40.56481673425646	
-15.275410461305086	-8.944212811536664	43.59717817357677	
-14.103546695578702	-6.9293003464135365	41.32478974957269	
-14.514502314122304	-4.150858253792375	41.56085760222146	
-14.041329750316368	-3.5965059256884917	40.29879178400695	
-12.477824817637186	-1.4062055190603076	38.361255248066	
-11.008838252861887	0.6555208672574758	41.32445606047133	
-9.518556988019057	1.6104568391373237	38.23272198962799	
-6.551113218721393	0.760919409932741	36.83805725093395	
-7.79279889515498	2.1535430616682216	35.91703172359972	
-7.690042366766501	3.423821939857799	36.37665666331784	
-6.118678565788993	3.129523631352243	32.86461812771059	
-5.3375936840765625	5.5573375106858	33.42677370548394	
-3.560801613729643	3.539803378118526	31.292058126307957	
-4.819847591270665	3.8493647524488117	30.141256301001377	
-2.5203597346795723	4.807710040244943	30.379907236395997	
-1.7971619318293142	4.359950492144571	29.926493221539225	
-1.1534951426490472	3.853051580344672	27.596940323115966	
-1.472644564808511	3.199185961366455	26.55811434800669	
-0.6557371912355033	4.2114161551078295	25.41387277177214	
-1.4321371468997999	4.90664768215247	26.97895634070008	
-0.13430458296634068	4.312761796380428	24.626116797431184	
0.14565508521252457	3.0338899573865428	22.708971146540343	
1.4013723032059957	5.542417306256295	25.353388360437457	
0.09791031245360049	2.3699310831520757	21.985721238890484	
2.2804210378747283	2.2635668727505323	23.572577784785324	
3.2193027390460744	4.856602350384106	22.438399938267054	
-0.13529510973063275	4.192612204597151	22.028294299053993	
2.5586205855955755	3.5096273872297363	20.664482257129308	
2.9979893310193493	3.0751162337479307	21.14577510738398	
1.8664020803178856	6.6317775045239085	18.666595955819343	
2.2861183930476234	4.588600098564829	20.499723378925893	
2.729396417221056	5.190013416113965	21.069604301039522	
2.7450613805848056	5.182342267790164	20.02184326305716	
2.9182881338461715	5.532872554978979	16.76876745987992	
1.7416583454198307	5.897399641383619	17.48107250121945	
4.768177457870241	6.375314451496509	17.98243101073317	
4.90327065629619	5.580329827529005	18.391864397131624	
3.2294099246618195	6.004375928167655	17.564843770394752	
2.8083883387648623	4.923942237765843	16.9791842727669	
5.04234600373542	6.28265979358554	17.905781645092432	
4.2078103549694434	7.761525398537984	18.353156065639233	
5.205023389983545	8.99247616652565	16.879370640292187	
5.041538267902645	9.032910141288312	17.81154360945846	
6.3695359634404305	8.60827449880604	14.527411535600487	
6.710039490232525	8.228223763995148	16.250760260062446	
5.647755643860023	7.281632038738372	17.012251501722748	
5.369086859791126	11.800339336779201	17.059421905333856	
5.569537706164238	10.666645148763441	18.170531245719005	
8.183228934777667	11.42653694736823	19.222558420023258	
6.823557348911103	12.630118090240954	19.173713327191077	
7.962518979497873	11.71164670101583	18.595495303019785	
8.344646041611497	13.36991843258886	18.34238618287776	
9.371158813082243	16.316155690638507	21.16914204270974	
7.9767607699117935	15.326214381655682	19.621299927205783	
10.591971431231176	15.646293231965174	23.0578884069941	
11.411223735482636	14.090458524134624	23.25426302736324	
11.445883627428998	18.203182373990845	23.38747241150786	
11.493690977971893	14.705587613578146	26.039539916856494	
12.316245697245439	18.084789099032182	26.987566314539308	
12.988885955807868	13.93287464079955	28.217251194106534	
10.134389915655095	17.180738592520377	29.430217711264746	
15.116135095558542	16.959443216839446	31.160805895970114	
13.730465204049887	13.924974660498405	32.82642797795378	
12.787399983103722	14.432763592224902	33.46143120839683	
13.062055444015396	13.689298258186259	34.912891783040216	
13.870772089513606	11.35490907157673	34.641508253064465	
13.095699697518189	9.67096950235349	36.92027333820163	
10.929443415675392	8.710064436017246	36.3102782714696	
14.692148319534299	9.465141008708956	35.4518274275459	
12.111955199835027	7.754564620231883	34.98224987009424	
12.774896830700838	6.237040996099845	36.19846446953204	
10.543743976630367	6.797803271038386	34.45508498913883	
12.21426283883479	5.453078005259844	34.42921461548614	
10.37962093951036	3.3983458345697506	35.17570306855541	
10.102664520615566	2.2613503486659647	33.77678160061741	
7.845245332010009	3.395006088222556	32.83320345558882	
9.5042623649256	1.8406040312215661	33.06548247495783	
8.399907395390146	2.075163198084913	32.4730219831698	
8.45021351838896	3.2336398672291717	31.47464673814973	
5.9853919737332095	1.915953081535939	30.573162395872817	
5.628531152560547	0.3734941822507206	31.07374215317838	
7.9434070993900665	1.2755178786636951	29.83419621536931	
4.145044302238514	0.08987682993103308	28.54978177811141	
4.671173437341947	2.619619040547337	30.530921375027738	
5.582661659195251	0.452198093073943	27.56794382125552	
4.218189459318003	1.251926823940719	27.8291552302573	
4.4131658002792795	1.406460725378343	25.475580100644578	
3.1742283016519055	1.3310932407965528	24.029860692058403	
3.7193512969682776	-0.6979060294908852	23.97430887196394	
1.8488393208485967	-0.08393072716976291	23.888369702736938	
4.6482621227548595	1.0230359839135215	23.06706722535603	
2.7336746804271326	1.9173254741129142	24.32422749474329	
2.0586112411410706	1.5912846765514979	22.308716495150154	
3.315759607202642	0.9112222154215686	22.347791982325283	
2.1213943982951817	0.6672204394073808	21.313992334006485	
1.201400137215161	1.7694742199922004	20.417641045314806	
1.1621026545283422	1.8664622075941113	20.396533231896946	
3.1943437011157583	3.02083590846986	21.596670326914744	
2.350475024014725	2.36472826960179	18.655692756898507	
2.4028649369985664	3.48778838980208	19.748889006078258	
3.6573480493723745	2.496603023825114	17.531781301455094	
1.5119791404016047	3.0548903600835358	17.692200905889877	
1.9832971871117917	3.197224161080797	17.768249274187742	
2.420197950244194	3.013664875661222	17.723485495511973	
3.006580607355126	4.689857882089783	18.533271879010485	
2.993519144439338	3.539487578224608	16.674868320278616	
2.8889766822778156	4.141184406453455	15.579338331117384	
3.2716548015929963	4.922661452651074	16.7958832981981	
3.4012959073521025	4.056413361614204	15.53144039457732	
2.982988882533306	5.413771615440381	15.913288914046552	
3.1031338715632417	5.441021634425359	15.369355211102864	
4.424675670511674	6.208217713311755	13.388260302989533	
3.514799948983868	7.012465052657967	15.725024926295355	
3.5265013769123774	6.781784694077982	15.728225684876241	
4.673357069340462	7.905158849215686	16.047572738526572	
5.1544524740250415	10.012117245446504	16.951015350057503	
7.920932246844917	9.290314124971953	14.044676846155184	
5.338021915516234	11.107378024519534	15.912021572341919	
7.391482271645376	10.985709340507409	16.03453958855905	
7.62811819694018	12.11790689297502	15.517926416231711	
6.151678055228437	11.295847432875362	16.736349544834322	
8.59973663287924	12.916315160126254	17.340158210937755	
7.153062663952001	13.69104153077082	16.230449871838612	
6.210338489971738	13.68217063010323	18.418920335223792	
10.026908342679794	14.185931697464833	18.099404487832487	
8.229391338422744	14.190024758943226	19.335253597832928	
11.008151439618262	17.783820521886657	19.307695404901395	
10.444440335595909	15.834305415969137	21.826331714180533	
13.3489409800918	18.557647579543854	23.42614127794627	
13.29738842106434	17.007993320418684	25.606788989520652	
12.280961775754184	16.71132598267581	26.559607044751928	
12.50429026646738	18.10721945546	26.562871629618115	
12.374037811101058	16.56106808038481	30.52194787963851	
13.467494540048929	17.257168958732173	31.06236241123629	
13.859796244649031	15.643358379672165	33.11240210504918	
13.907703851414063	15.548193318692533	34.910606156516515	
14.453773724165961	13.019497565354298	36.52469014728793	
14.788186770011913	13.60129933632385	38.02366004378912	
14.359324933597257	11.94363557135379	36.729457896513516	
12.936644526188097	9.170341538063338	37.61841061695102	
11.852909672685954	11.361241686307089	36.500149434417715	
14.155053271620588	7.922818975090101	38.687235397503336	
11.524619803236666	8.409528165083977	36.283151582960606	
10.924590311644906	6.555563018103968	35.326216677985514	
10.374031714106618	3.721736322688348	37.475503461061635	
8.34215232409023	2.5831764840948828	35.51745510593605	
8.984148233775338	1.8094486857095975	36.12006199495936	
8.260026970406681	-0.2702791744251656	34.98920262272792	
8.650139684022417	0.33233948125350077	32.14757945195258	
8.040756961623496	0.8541204949580815	30.230566797178334	
6.688824158536028	1.8107217508939077	31.017032555007788	
6.995723850709147	-0.7254941711185169	31.295191771353796	
5.822765480626942	0.7640378208251793	29.231580227580757	
4.928605870374396	-1.47586061229549	28.99026861686538	
4.610392583305518	-0.8658154425244564	27.392263891949046	
3.807694721318913	-0.7540904546747398	28.249778798742376	
3.1952530652774493	0.08927508091479569	27.420911049682047	
2.9554982404829757	0.21245534641216202	26.120601953901282	
1.7677551709585955	0.7730576038586507	27.292453591343268	
2.8858618763751993	0.6502386601356714	26.707448384068684	
1.3565941396137686	0.2005782623776797	25.109605326375114	
2.967732169361414	0.4321634016459315	22.098671499927704	
1.6825521126078766	1.718882496301116	22.166588319563	
1.814447736072602	-0.2894581345994893	23.069235108389712	
2.1163791416446784	1.0887855160697542	21.44167141673691	
2.145851128747242	-1.4006914868684892	21.007924417302384	
-0.16776044676846547	0.9126657337214321	21.83485819875915	
1.1147260086130093	0.11240356088375075	20.90321348508045	
2.1373096943108583	0.693175168818836	21.178054248367744	
-0.4902555146280312	1.8266402513433577	18.920957332763425	
1.559739755505461	1.048665360523066	20.22600491511934	
-1.105753945936037	1.8688339909335516	17.81129232835583	
0.11642400383818208	2.5599341489014766	19.393318027702826	
1.1776470916407227	1.5815104823079311	17.541592123131547	
-0.5072938923573016	2.4743318960838216	16.130517234378047	
0.1841392005184489	1.0932043497299004	14.928268989557317	
-0.27248454526393706	1.5346717267217524	15.839568831849233	
2.8864411401455285	1.1511310956019507	15.479401178711859	
1.4506586119422336	2.8565322783390457	16.200933026906533	
1.9110535494956793	2.3776449867303517	14.85342968105084	
1.187786551898423	1.6178572946734016	14.16558869354482	
1.133368705232681	2.454275062044384	15.322533224705195	
-0.04330265336922423	3.5302026390658217	13.681940121903192	
1.3782429040131832	2.6545558047696667	13.006026692472803	
1.0166539527164544	1.9680101142646613	13.84718007337577	
2.756028295661025	3.291800811608974	12.48857590355695	
3.1719093239149085	1.4441314440936914	13.359487228639948	
3.6438061391020984	4.482315610106936	11.843636571902566	
3.1910097343940897	3.6074291506998475	11.976452481038848	
1.9170617468879234	3.9034894870797694	12.131147655975148	
1.5944467246243184	5.623975758215461	11.407182601314744	
3.6904748464536072	3.7927612452758837	11.595486360716546	
3.514007952502907	7.551658117185509	12.280350188656387	
1.6452305393498934	5.610816248336211	11.76334301594634	
4.049278483410642	6.097029417828104	11.757796447958016	
4.814232916125712	8.216208429936664	10.606798472309595	
4.392436351496504	8.526392995742183	12.107787067775455	
4.512166981353966	10.941784016139398	11.991614944292037	
4.2852022553083495	9.00385843299575	12.456113661763666	
4.075773010068376	9.871422802494092	10.92692580998784	
6.787604685037618	9.340859126477753	11.765090089177583	
6.180160112552744	11.365594595827483	12.950036260583351	
6.795728929653569	11.898276565409347	12.194640839199625	
9.340056570074749	13.12983130404	13.186555659118113	
8.90755651294709	12.818926247776536	16.084874307660574	
9.245321312977527	17.21821337785625	17.00921327020146	
9.700303668131912	15.124691258716902	17.36154807383578	
11.788954576760974	14.68549114926501	18.301526505409523	
12.718611480231864	17.17592909995626	17.769449114675233	
12.667639383805668	18.52925925247192	20.912270133702723	
13.055347825407722	18.60147522813143	21.82903256347346	
11.093224772793384	21.27081238313991	23.076532786496774	
13.987034264629589	20.21451326805084	25.69961252754197	
14.348165542140178	20.2753076075943	28.478328686575722	
15.103904840168092	20.444535676004644	29.99033153598127	
16.378662826163804	19.374959467319325	32.112451422763264	
12.99428500441338	18.995883199531615	35.454694230130556	
15.317739221184432	15.534488844382944	36.603747860241725	
16.15197988952818	14.467693675324341	38.21944362939599	
15.24594970526093	13.861684541674345	39.30061967337923	
13.96339998508984	8.727456572368173	39.36019860995294	
15.76216167916157	7.919766564433633	39.14829203225057	
14.543642340327162	7.872368814044015	40.96231117074826	
12.5506169818174	5.076872264270148	39.96070575756317	
12.997147637284327	4.83848234466665	38.002573367710234	
12.596035052871716	3.2490492015586794	38.949258557524935	
10.829072640880046	-0.012786077528839979	37.415171148730465	
10.654923364384263	0.5464970883105258	38.25918513666567	
8.965707860963017	0.4950950795391882	37.06662025880946	
7.545686802168987	-1.2242751073354385	35.99320593279315	
5.869644855391005	-2.8549692998864185	33.77669308849104	
6.076674213805607	-1.3683326798469464	34.13239291091481	
5.543262443775926	-1.8704329567905602	32.706392454992304	
5.468555599029773	-2.131270952163087	30.99754647217007	
3.7808983570629624	-2.0555859924321993	30.013576407838844	
3.716412362338736	-5.810571083126572	30.459344111075396	
1.7157413569552802	-1.9408158281955499	28.232496011624157	
1.3749641990210506	-0.9928940533481732	28.187377049776146	
1.5770384014154906	-2.327032725996302	28.13126677397412	
0.21140616944852209	-2.52491650186322	28.253779534841655	
1.7095287389492024	-1.9728133928775837	27.286536173503276	
1.0160257871701845	-2.2851902199957017	25.83050780783279	
0.5316987620606906	-1.9321516414147188	22.75750316661287	
0.32312156581872736	-2.552220542395218	22.932963722676906	
1.764754651007035	-3.301567355398996	22.455807111101567	
-0.9415989459720614	-3.533387004143652	24.06087429105484	
-2.8701529129044694	-3.5356891554715446	21.133075454809575	
-0.6482668529419695	-3.934102993161453	21.663165070043217	
-1.0630081264339313	-3.6681859974229303	20.841690671775545	
-1.683611192974801	-0.8949417119269363	19.288191291838633	
-2.290103473243632	-1.9747490858516628	20.105909956372145	
-1.8895763888200374	-3.4438583902496385	19.641165989286772	
-1.4043458664647341	-3.317059798094901	17.52377432957678	
-2.2220708241618734	-2.9403526749684374	19.557012886670968	
0.5594108169424692	-3.8537442841079157	15.820264985880012	
-2.9493813277478655	-3.2957578712598856	16.90699858326494	
-2.9216019679754295	-2.7713884625123018	18.079487641774353	
-4.5621372782461025	-3.792076088744259	15.543408251398692	
-2.1740861294519673	-3.650390240396175	16.736260196311587	
-4.602603595929468	-3.3539607580036366	14.7601439287551	
-3.296378319152936	-4.791972854725733	15.65641293395058	
-3.2149446854768855	-4.541263091056691	13.15253248812629	
-3.84450547834567	-5.470046755310925	14.366362865976242	
-1.6060975065010918	-5.5538730628168524	13.436583809862022	
-2.576999880978806	-6.246512084536643	14.378841916865333	
-2.4964607006011317	-6.880553498965619	14.200054021738769	
-4.9615586862130865	-6.64296808541017	13.813451109223523	
-3.235014604576233	-6.7516875304714805	15.198163906364293	
-4.174561894335168	-7.71124522182048	13.472615060236752	
-4.230086259791497	-7.93672261928988	15.004740369989792	
-4.328362673969753	-9.790113146736735	16.06836437479755	
-6.649515045680385	-10.910947857978705	14.7118070695908	
-6.575707138770613	-9.981926378897041	13.921472854462229	
-5.727853553647755	-10.43665587216359	13.817511433629013	
-9.713854983116532	-11.82945758115066	14.73525515135108	
-6.04115460849326	-11.308599255179363	16.62793809447119	
-7.525067467929776	-12.539638740993666	16.666867121238102	
-8.673200331837393	-11.558750761220487	18.155052597980372	
-8.978837907931077	-15.218068829605718	18.822772555250793	
-10.819313242686666	-16.761165515826786	19.160933007955546	
-10.741626161169105	-17.192254291646798	20.598092424975125	
-9.898336502668712	-17.626506527026425	23.220228163869844	
-10.302669006631646	-17.084649532272934	24.150529727902985	
-9.490296579523772	-20.079439872137044	23.918386281471456	
-12.816937890577842	-16.795161429451788	26.792384155795347	
-13.914157971955692	-18.350143532996814	28.03611360136546	
-14.223013209690999	-18.138016620411943	30.26265783032576	
-15.104921887931685	-18.52068542150678	31.457986067365006	
-14.452799874959153	-16.872564491432836	31.40731844898053	
-14.176895698136414	-15.838591617933055	32.241136897827	
-14.6646926523378	-14.866323238935971	35.74887808034796	
-13.484477251456243	-13.131435956766497	38.18928455182067	
-14.642627619891913	-12.664089909178657	36.385166778242976	
-14.463104460499943	-11.50226540823729	37.59233905180439	
-14.290925806524312	-8.56993613999372	37.10524802666574	
-14.83437627070022	-7.560312196676029	39.42919538238169	
-14.174198781696663	-6.074044618794378	35.82624020516831	
-13.119728467849981	-3.9296882357401373	35.54557002485157	
-9.9206883134774	-4.857588036192432	37.69269875787801	
-9.573806377905582	-3.678871141495468	36.608762288593404	
-8.323546483827075	-0.7016889560989148	35.483047994307626	
-10.258209885060234	-2.7207476366002425	34.86132754512269	
-10.133629693284483	-1.961345291514687	34.85313409010677	
-8.08677869032548	0.6289786837538344	33.03112206976457	
-6.544183640182091	0.4037595226841319	31.46830008794795	
-5.552765308550042	0.5316166560708598	30.761951419227945	
-4.377664896645824	0.5166846380851617	31.71423426980925	
-4.5610282027808084	0.7565458100264463	29.456031486846125	
-2.569041569555906	0.6976122516984009	27.77223473733531	
-4.047448354207554	2.1681652505211586	28.460192017025214	
-4.296809893497363	0.40561821900010164	28.087994995464072	
-4.667887935118798	0.6094790051058889	28.161361941020893	
-3.520383011767102	2.515038363536315	26.32354507442344	
-2.0732433408127666	0.6858479696335013	24.74214607656826	
-2.9244341710960606	2.82038158267116	25.19405068475114	
-0.852831114666334	0.4090166191469418	24.78632632118088	
-0.16171504137932557	1.805176225798835	23.37925209016125	
-3.7558754005705044	-1.2938190434861276	22.751491575548847	
-0.3595470470392905	0.4402524243353082	22.452190130497986	
-3.3230259075587933	-1.370585087075125	21.5353858693528	
-0.5618763688757513	0.9883430857763024	21.28502431358881	
0.3635987415947798	-1.1360164917974422	19.45848529685114	
-0.710263411944009	0.2965699076664946	18.79067181629341	
-1.9828112952564383	-0.3306036909849515	18.58039152243256	
-1.229104423527858	-1.2652470449361921	19.548298082640155	
-0.8569968231616181	-1.7828315886780302	18.668210274627107	
-0.7391533282468923	-0.7291639694808023	18.966304557565685	
-0.7301551783175843	1.4691479072953788	17.268971152184683	
-0.6153484213369826	-0.6175476080966337	15.854203180287772	
-0.2772545715858029	0.5408129859069063	17.696831911992646	
-1.6909716137617428	-0.48612281390978945	16.099882100438247	
-0.721926041766615	0.3940747393390283	16.980116300489534	
1.0354440687931752	-2.364625905885101	15.883983091484929	
-0.8754324738142598	-0.9980604515830386	17.07513281010429	
-0.9474006799720285	0.29465951828833836	14.27807681921782	
0.5572147835649139	-0.8812330572372894	15.020540936190905	
-3.10213477786589	-0.8716931790600972	14.643571793807707	
0.6119293601677194	-1.2876893469477992	12.839707156170435	
-1.2324366829754116	0.2146929653620684	12.87504561261832	
-0.47239578344251976	-0.7208839967258309	11.24841031134303	
-0.5806932896011989	-1.065176990948929	10.833784684350986	
0.2196106753078314	-0.5649357860733294	12.191309955546126	
-1.0417573171802241	-0.7275277184818103	12.549590014092864	
-1.5093414387797845	-1.2209561327930933	12.096125782428793	
0.4030752724446732	-0.015482194384121906	11.50936757460328	
-3.329225040212441	-1.7642107806201526	11.75342795989021	
-1.0224233399847442	-1.58106788188167	10.031781520832446	
-2.4764950517863626	-2.672651662248647	10.090273022659755	
-1.9848269653133581	-2.067112579993715	10.852268279857128	
0.6835893758565368	-0.8357879388457632	10.310896682893828	
-1.4873630972130263	-3.2939109738952688	9.44232926822945	
-1.3745488431752635	-4.034309927106363	10.760552485275266	
-3.490963008960928	-2.179358511900635	7.948494786225831	
-2.592461501121513	-3.6282128744216493	8.537300186376731	
-1.8365498787196761	-3.717513511990461	8.604357559861752	
-1.8652911293601928	-4.2264867029646735	9.554269392097865	
-1.8090828014734983	-4.507159191290646	8.610645682704298	
-2.6441306749994564	-4.181189532199465	7.240709006920428	
-2.37546498573103	-6.360484287634108	8.937052049892998	
-2.723529520563082	-7.070788472977413	9.462583251561215	
-5.309384521351435	-6.563602156904015	9.10258621866413	
-3.77496002405005	-8.900320572142206	9.013086763740585	
-3.409006611791929	-9.371667283131659	6.6000409593644065	
-3.987326573215836	-6.899357948900685	7.713437972503762	
-5.379441068356056	-8.841269184694395	9.303272168884481	
-6.300331179045331	-10.508249232573167	9.055187330288065	
-7.13537160713314	-10.226294578696697	10.016569738997777	
-6.715840317651281	-13.535301995589439	8.722683130578854	
-6.066370211804747	-13.899566611788705	10.551567336893722	
-9.813561147176136	-14.099154670976496	9.995941954839642	
-9.23110165345836	-15.005325034619066	10.374068164123099	
-10.46547643751196	-16.5701824545129	13.755836553291628	
-9.335891588622623	-20.796567686127446	15.644811203392699	
-11.504032070115569	-20.34366684624914	16.615954382085018	
-12.27262081566406	-19.920758287140984	18.1411540207442	
-12.88044763409627	-21.623424993823182	18.651660912094947	
-13.070553655338205	-19.38304240509554	23.481369047114754	
-14.729128068649047	-21.37440709850511	24.883634789839753	
-18.145499279400834	-21.780587954277042	29.47908293072718	
-15.231055424992803	-23.10132499702938	31.120602355446902	
-15.892093449347703	-21.239630449042345	30.80764877274872	
-16.959193394126256	-19.749684360239545	36.07329928477382	
-18.05754221076327	-17.240384058665263	36.18988418652748	
-16.661412423557543	-15.512525803342264	38.758908087092976	
-16.468365204158292	-13.121035395686029	40.7845160201827	
-16.946091435381582	-12.680015182525095	41.99469930934935	
-16.12541728198591	-7.902224298490847	43.06376245835998	
-16.09541855240569	-8.317838389270372	41.76658659453196	
-14.45189427712298	-5.252558401347913	41.3582194595434	
-14.815705669166737	-2.2883868946384984	42.49454928279215	
-11.758295758852912	-1.135006041654638	41.009017129453866	
-11.982443046798526	-0.5356446406898605	40.14497495269713	
-9.645495055574012	0.83125634161558	36.61413250971876	
-10.144863941321432	1.0340770980199452	37.413856915606125	
-8.215814151480057	3.820135849288575	35.47338468522912	
-6.67134093717034	5.064179256147018	34.238000393555296	
-7.216771493113055	4.062099568889311	34.9171171258306	
-4.503884525281597	3.9963460115992846	31.790136681320448	
-4.132877867859292	3.062493043020135	30.743214581067072	
-4.703613942994993	5.514766770857362	30.516228997459788	
-3.5437000812238075	6.828992437413453	30.367763431432902	
-0.9833359220864086	2.802770255259417	28.159403483533247	
-0.10566372978100258	3.4994676146404213	29.455029011231208	
-0.6058380748465501	3.8369972963051753	28.89532408630519	
0.40345290546395046	3.9054760727954076	25.831508429969315	
0.6459763343091375	4.656404943288491	25.774375861000625	
1.1315255864611535	6.0136159244525995	24.582927106849276	
2.4293797858385986	5.393051486411015	23.051146195959074	
-0.055195357190728433	4.91468952834407	24.444894421192032	
2.40850605224061	3.6853807920310424	24.30939288150415	
1.606732582078417	3.3329509114213023	25.048706938679327	
2.0019326531681103	3.7211921059376807	21.626575691374466	
2.1461198756558266	6.154321740612011	23.372787086748158	
2.28379118667041	4.656284642058036	22.916547030254044	
1.635064405537992	4.406915309724752	21.334710874072684	
3.2417590763781905	4.830067317154655	21.326935771228975	
4.924185516009473	6.023227404487561	21.21170621510542	
3.3921873007967056	4.095620186619092	21.95269965702319	
3.6446472164851014	7.058643420255825	20.124105771756582	
3.1612677532857667	6.061350231694657	19.282685927954585	
3.94046228700532	5.975798628722393	18.203593739102175	
4.74216451964603	6.948745764630086	19.134316350513668	
4.134217225664447	7.064796970224671	19.646886205616134	
4.291082143045632	6.869586588889359	18.69808177462279	
5.401959371319787	7.355303769968266	17.544203556032368	
4.349145780351529	7.159945508253341	18.32700398572146	
5.803858874680553	9.131918895802988	18.06932410930658	
6.6725747864986085	8.415093570287386	18.47447398946582	
7.5304710839976465	8.485567997053018	16.614136749126057	
6.416231306579666	10.123234414561638	18.952591675271847	
8.22825678999542	11.81961813226087	19.18738251326971	
8.266836353868852	10.988519305642043	19.29614958451014	
6.625025072198646	10.982949932591621	19.180808565731713	
6.807956196163226	12.550103471556035	17.790314383931744	
8.139627790081414	14.630740436412292	20.070905328209218	
9.903763657584737	11.772743772995295	21.730173006889853	
9.24104082051541	14.108816887464796	20.4753488186761	
9.155303191081815	14.392050715905938	20.098683542469523	
11.749940329797088	15.753055285679856	21.38372260873985	
10.919487205828485	15.916137685850767	24.152994572155958	
8.733205306555984	14.986060843348831	25.196105635407996	
11.77089750094113	13.6348053016642	26.75094161603739	
12.344161296865842	16.1580127267648	26.89179053951886	
12.381895530343256	14.422980312018487	26.55032295218858	
12.891317353510559	14.08544097022642	28.334078028052993	
12.604438875960241	15.818974796031474	31.046515918914036	
11.520645467332896	13.265117438577494	31.39017652431137	
12.56652940224268	14.959171072158213	32.842554108324414	
12.015979995279856	13.161273999599366	33.46766523557739	
11.976719702641205	12.321217156953596	33.54469109504951	
11.517304583840735	11.416261133302234	34.1533720375891	
13.028697287760547	8.53283155318976	36.61316073227522	
12.399028685799491	7.438502299932686	35.446416075962546	
11.513182455692696	8.480635941056827	35.02778328605831	
10.915417071736107	7.91273210423962	35.59256186595025	
11.097124481892877	6.555860372280601	35.20847505639157	
11.717889873847819	4.844422106325365	32.55883264055018	
8.125214709708633	4.952708247126594	34.99531363102153	
9.979745076753964	4.201292260682268	35.71053213221346	
8.522878623968865	2.7601323996060185	32.585500679535386	
6.650784102812747	4.249082737284132	34.24321828456786	
6.065245530567271	1.1033572478027955	31.91671670798517	
6.589136678899515	3.0965761988190437	31.82439422863884	
7.2332534551349426	2.6358038184720147	31.94159531999864	
6.943775208278635	3.0674009928173467	29.482724433407327	
5.177061997509673	0.9140762962841713	30.774426915734665	
6.729001084270896	1.9310722655729782	27.64973297320197	
6.762895315688607	3.953180939087525	27.32750244224825	
5.396598203233042	2.4325834423574313	26.957426860472832	
4.102446989859688	1.890456398106616	27.572942770780724	
5.5439362528615455	2.3747068505850084	25.943274575893405	
4.932145850515785	1.9898324834874503	24.151684637512663	
4.8319284765483115	4.181913894643069	24.85769283062333	
3.1251633996328883	3.0787049618182314	23.708164901713793	
0.7922103646930112	2.1282203472687815	24.65782818436562	
5.615383698548868	2.598188574795007	23.033744846694763	
1.7849022116970554	2.099341275555616	22.914767959834098	
3.28128255230639	3.855944521282434	21.92237204887155	
5.641952948858631	1.4073864820851372	22.262762829268095	
3.5577406338197344	1.3876689357734089	21.16367998353316	
4.163203056917343	4.641902426786045	21.20878880798286	
1.7183618929428046	5.539526436171362	17.844881797024442	
1.4692173716112569	4.071141369195735	20.109151154660477	
2.7590923748021345	3.946155150050676	20.01910002110818	
4.445851712307693	4.736497955919871	19.019692573839727	
3.0903129779358522	3.6944210078612105	19.52365360907576	
2.7414372541322582	4.7926864805790546	19.250840408865873	
3.8516370920379277	4.959406099806092	19.498490416176043	
4.871449279327393	5.86660716315505	18.006822910944813	
2.4989481888800604	4.023498809745276	15.723521632957873	
2.906639146403923	5.439220584324888	15.116891078067875	
3.5212082710024157	7.180640788569297	15.597886651412303	
5.617170190972352	6.075282730854609	16.994305897870582	
4.990576982918418	6.199613714060183	16.745822937569258	
7.14234203875243	9.704770226545493	17.092427386159294	
6.222908701944368	8.198560253701121	16.15032113490137	
5.550070633543492	8.107202632911363	16.049428023024944	
7.171871073146998	7.546647650758178	17.407421708422806	
6.463187161334877	10.546970740303298	17.636440843220726	
5.915056623030117	11.118585412396321	16.91968293228684	
7.691445834744238	10.742054483876656	17.407632181214822	
6.729255443225026	10.574392836226991	18.200585056253438	
7.570821822218116	12.295562585805245	18.737505714808968	
9.64444829261389	12.126747938275885	17.618754118148846	
8.688158653628774	12.651301412677428	18.67055261329956	
8.47302953576222	14.096370929165221	18.888613396026965	
9.308141753878692	13.714706497502238	20.444800335952365	
11.294662406397613	15.522500814737901	22.699329884257203	
10.218116622266479	16.31809907646913	23.46716805150085	
10.871065517185308	15.209467776240025	22.94710363446911	
11.21540067485353	14.904821919357211	25.759211304215146	
12.347856672198075	17.924658291017973	26.593934900925188	
12.176430673924765	15.363731132291619	27.311553640139937	
11.306797667780497	15.42314114230556	27.704831607620676	
12.306089505193583	15.907472356904211	30.219280228049456	
12.472977276242046	15.738315379771892	32.3001964190232	
14.780702513667007	14.168883147562962	30.59262259180006	
14.394161698075274	14.030440304511956	33.372673764781375	
14.121339232532316	12.194813443506249	36.88666405040816	
12.888603394517398	10.561823446639043	35.99807920824663	
12.347263975975839	11.840476856445639	36.0946431556045	
12.338786009747725	11.761891861253597	35.418498044578556	
11.399566629123193	9.839795402639771	35.61316067010173	
14.485625011283549	7.19668463776071	36.16948720872854	
9.223494946860688	7.864681392156773	37.65858315648372	
11.469192290746749	5.4473786367138	36.18593457314442	
9.025828976578818	3.771466800375006	34.396461420418774	
9.592596747583924	3.9755663551354794	35.899586644552045	
8.088560653515254	2.7801216140038516	33.81150014965845	
7.282185434239041	1.3590213805571758	35.12909184940552	
6.715624935486019	1.0079858739621321	32.155868818832815	
9.027175218499988	2.361211075446746	30.98699933884652	
6.581997363232563	-0.5549153791394845	31.421063678097465	
5.423110727203704	1.6982628263361499	31.482146201312666	
6.252710908348302	-0.6723667664592716	30.79455561714827	
5.251728082840077	-1.2492822930140375	29.182396034283535	
5.543257668128368	-1.0089350651242803	27.31345012595578	
2.6184054667489822	2.7906761673098686	27.08912091582255	
4.402824570690605	0.6512588382121571	24.885143412056095	
4.564606853469977	0.9817873239306425	25.31617600313002	
1.8577733124310738	2.3817651260658605	25.394049159965576	
3.7281614467147333	1.9799027373794647	25.32219019724446	
4.768091901930022	-0.24958279278804318	23.971842834743498	
2.8784849853547056	2.1178779285853677	23.64970196463318	
3.5638030374786416	1.549113112103495	22.722952183998014	
3.2878261946403167	1.1473060351880244	23.299479600432008	
1.8086816887678008	1.6446475704420962	21.095321108907015	
2.477344350184752	3.0385719342859847	22.29446157830911	
0.812962885813467	1.0182618855588856	22.896658579900702	
1.8907163270126301	2.4579583985585574	20.903758710481	
2.5883025948926046	2.2081845729914735	19.415402495187053	
3.043869132868828	0.5901222616633306	18.93416258290177	
2.3602919137200042	1.7640820804284028	20.224783088756972	
3.0867022643955795	2.9492824654048935	17.44969562293246	
1.3105185160823027	4.255049643754099	17.200999117135982	
2.373806953869575	4.173926310307388	16.5865214353846	
2.5721043414635343	3.9994026542761794	16.086870430050162	
4.495002011881657	2.832779910335414	15.953981104974607	
2.5392703870446742	5.713065726383816	17.442038037479747	
2.378208040247544	4.410567972955103	17.428797309136478	
3.038585409552948	3.4939447382807347	15.326223213712506	
2.2549459982388527	4.645786663435051	15.951430795831973	
3.5411742370866097	6.078656557310785	16.249996305137135	
3.1760988383601556	5.57103279955419	15.366361911311087	
1.9618757644942335	6.860519405897037	14.116701362634098	
3.927015503284222	7.518700842020974	13.441104428487659	
3.921919919344923	7.289752245285789	15.79944816753794	
2.883522199552001	6.540138903136821	15.204572237432386	
4.749097529057692	8.077547698665118	15.2514118158368	
6.630847658334842	8.56791324367291	13.585078268572545	
6.014134571846879	10.999297314936944	15.004414008571223	
6.483148222851521	8.166696706165187	15.540561954962572	
4.935922430738343	10.345362584509123	15.440823057713075	
7.1887724499491625	10.614215360048313	14.678435324787717	
7.323074736799838	12.27763063421431	16.822711980544444	
8.194204174586304	10.268305486573523	14.769334488350166	
8.604838172309508	14.593852592048144	17.820865747686483	
7.363827847659024	14.263179374980119	18.685580524867568	
9.244676180484284	13.157268982144059	20.01387346002977	
9.107148231772955	15.356689784630335	19.065997776374505	
10.40424603797367	16.983819415292366	19.508197389704012	
10.148839605790883	15.356619638006135	22.530879234885944	
12.943688671427978	17.41338045618224	22.389852248725983	
11.339011266529887	16.675325237278656	24.59370716104661	
11.83468660180897	17.332353437430314	25.779840836293413	
13.29859024398036	17.878808349302286	26.800286129291862	
12.577131800159885	17.78822490772196	29.64891317470813	
13.584624967743192	16.664506988767936	29.53862826101745	
13.444985000053837	16.715385149610245	33.0554014409753	
15.850235465006078	16.355818384862996	32.91084064556103	
15.277901994076313	14.165208983368295	33.39755250061402	
14.370738858574633	14.627227829181564	36.12934242149326	
13.85457754329238	13.297525105794868	37.43165193877653	
14.8887485945682	9.982446768426989	38.151950122702225	
13.946797144528928	8.334363702802454	38.71978262472676	
13.536300793821956	5.900432563122278	35.63490511849971	
12.42582105389224	6.101651803185702	36.85078313196426	
10.110914851051056	4.6309775432469085	37.6372079921199	
10.984403882449287	4.663997537490984	38.56270841470185	
9.82990692768508	1.402532204378241	37.211643016422386	
10.25710603005498	1.8026801805944437	37.615820462836425	
9.872468350793314	2.3543199284950953	34.406905877991576	
7.463014930376548	0.09019396602174945	34.37881816932936	
7.872114132734316	-0.388942661650697	32.15218212914194	
8.453233002830506	-1.4162512325684837	31.986437863792386	
5.400446867087283	2.398748596633772	30.79679349751212	
7.1424342580268245	-1.145560664621311	30.050478257557735	
4.044483500671082	-1.8115724706895673	29.46016450029003	
4.401999769148594	-1.3770038934639068	29.04581304735292	
3.8953191320660223	-1.3686744459935658	28.277108068544994	
3.489939768521422	-0.8533476514154335	28.03331586067534	
2.255676564490998	0.27584317444133566	26.88805952169999	
2.1579080177906897	-0.7957368151931183	25.685054077861007	
1.7754716461042488	-1.3555668145868933	24.809653073105956	
2.4999582137440743	-1.8109411824653703	24.349466340402376	
2.265784616701414	-0.2593129347644262	23.552237510332873	
3.954644514343084	-0.15731757034752442	23.856315000913668	
2.920146905472266	1.4135051096884506	23.61345622874707	
0.8847042338116875	0.05733333845131691	23.42226768543709	
1.587313993676843	-0.052723187347314446	20.767774428205556	
2.1477141142366154	-0.9243264899763117	21.46839230089968	
1.0875364433142238	-0.10110152961396579	19.053565074094205	
0.9099449084875391	-0.15655702991493742	20.285779139244074	
0.9684467820211597	-0.012401066822710638	20.474278582016495	
1.7345751956311328	-0.5264932057587163	18.73521508005311	
-0.01876247259518171	1.045724681658845	19.46443112948999	
0.4768466053117573	0.4397799044450176	16.773642457221776	
1.2556364144177001	0.45752872372602893	16.557070467754	
1.0882521617715424	-0.9789976625778446	16.856197074406857	
1.0162345674351971	1.3080963834145725	17.573018122354412	
0.41440736785893384	1.3838784842227603	15.704440383437209	
1.7716027005119086	0.14396036692149117	15.251419258719675	
2.954804088167026	2.0641034627466652	14.308294966628754	
1.2560498189836524	-0.1943237634210735	15.10944248327799	
0.6919098143354495	1.25151996829425	15.771454083566141	
1.6830576981201353	1.1126384820191393	14.855105607341255	
0.4373149888289336	0.1856884339388276	14.492163920602986	
0.2829972439657302	1.8212802724109673	13.24104869083039	
1.1291506295616922	3.4737749281819927	12.548703475342151	
-1.4149900163308564	1.990687365881038	13.464851862584252	
0.09361883898671519	1.6255142734466081	12.443092329412282	
0.9882485149561079	2.716206958029291	12.000889863382746	
0.08101824770923072	2.5723711866958707	12.784732509699685	
0.5102933789368538	2.7105020173235364	11.413728285357562	
1.2259318969500186	2.4938584824006034	10.512477748069477	
0.15166463391391471	4.600725237392125	12.01276237054373	
1.5338207226977734	3.9194399395957396	10.953280789534256	
1.564426035407502	3.2461812553855127	9.621532376261063	
2.3008015322314876	4.00872728438407	9.350328998460395	
3.622664683659491	3.750688073868905	10.384022469060044	
2.8530785449251725	4.294045023293606	12.474569568911217	
2.9345052422850286	4.711513966825104	9.619057743227273	
3.268441513190587	4.7102360470607225	9.580105164241772	
3.676638191784668	7.159879088247631	11.378778709908023	
2.7396499005919877	6.678680184788452	9.775685818641598	
3.9779139192638753	8.163208938617263	8.407984704034055	
4.769233501867013	7.633419377434943	8.359990008266951	
3.4913561864231797	8.995076340982374	11.297239211146177	
6.165555615306365	9.15520957731449	10.94620691772607	
6.857435655530493	11.45591497731312	11.398359356679258	
5.661138979578169	11.415549456458788	10.903177187802052	
6.609420091046268	11.914738081079625	10.73404774519145	
6.573447151607951	12.032589298554576	11.870804351792584	
8.794461726379453	15.014849900956133	12.995921872928475	
7.7185439801689775	15.116180700714372	12.955993390622039	
9.280253899193664	16.893108063579593	15.469858598222386	
9.40000168145605	17.47217293109476	14.957723707368391	
11.091675496204617	19.908287509684705	17.399296255921637	
10.043282163142251	20.3808577086597	19.253023836847138	
13.961763844041903	21.00982904477156	20.69605419957295	
12.45192734542167	20.46225457346413	21.298824936530266	
14.220007342102202	21.79591984848525	26.223467297949668	
14.629458949810676	22.981144542543028	27.394785760137427	
14.673952975513492	20.01659378859593	31.88754408635718	
15.027957609077818	20.22676803140417	32.58588468683717	
17.19225909094906	17.234248651220547	34.61710886902753	
15.909335355391	18.76137642788873	37.25435605602693	
16.708636030950103	15.14859991696281	39.91238820679337	
15.454094864316058	14.293338223851507	39.62062264507624	
15.243183467019868	9.62395269693001	42.11535610296117	
15.823977848745695	10.949766165741451	43.0406527949057	
15.588029366166765	6.659921183061691	42.69303106842207	
13.65713584433611	5.563024155641317	43.07682305323543	
11.482582378001432	3.3614680661275083	42.193747984435085	
13.901685746637561	1.3760470430562193	41.634548152942614	
10.003030327679001	1.9800630350794974	40.77495501166081	
8.257611114427455	-2.4519210558621163	38.320722041692264	
11.34061098603004	-1.3796139803198653	36.565958530543064	
7.316034966591397	-1.4418680158400636	33.59498471544341	
5.274289552671435	-2.8838165514054976	33.404807734175634	
5.121661037965666	-3.3293849097356727	33.1775405976571	
5.3021725708151175	-3.594405610512229	32.18264099798633	
4.319041209532574	-4.828155408624728	31.397032982841587	
2.5371650397855285	-3.641504612534128	29.583955695563464	
4.537257330623798	-3.195121700369812	28.07305027722686	
1.5819001364995322	-3.6321998080013675	28.67001249149953	
0.36773571427724483	-3.9435902867796813	27.78665523571212	
2.017964449496449	-4.1194059598825215	26.38552256429184	
1.9425143902978665	-3.863353987772786	25.70579086282838	
-0.6013556379654197	-2.283075503988862	24.797395089750534	
-1.5409183065940788	-5.5915233216440985	24.662563564259116	
0.5719185029097535	-3.4399410819812744	23.553792723973217	
-2.7927257321538304	-3.7967741094877177	25.048372920938526	
-2.2313184182116865	-2.018212615102951	23.43357518454154	
-0.27318519169391486	-3.4410954151498485	21.64864359515327	
-1.5125120694658738	-2.052968985588585	21.792131569504228	
-1.9218940533474493	-5.722725467094797	20.366358437506335	
-1.493607590923908	-3.22053443248756	22.054789365538348	
-2.1784746654267675	-3.502288923379109	21.944395197641207	
-3.4973663210698147	-2.5155346515309516	21.351323530366077	
-1.0919579455092217	-5.693181058906338	18.515391435127217	
-1.2112176056645625	-4.375252451188792	19.151558396032243	
-2.5002348111376573	-4.345794185603776	18.446513133563034	
-2.833044286800105	-5.123244189095513	19.038628133911274	
-0.716444466066323	-3.6512001534910636	17.121496466251543	
-3.517566046082663	-5.472375408623941	17.131803667689965	
-3.6947420016549795	-3.391348012935626	17.099777712506945	
-3.275396340633778	-4.691811700667199	17.400407789336494	
-2.385595252274576	-5.143468105525323	17.706347024142772	
-2.4950965603491815	-5.912692486549916	16.482082865873664	
-4.592816823575672	-7.943621141632535	17.309786495288815	
-4.289157656774237	-7.749922801969809	17.3426958010068	
-6.257043167935948	-7.216431420815204	16.225835536659716	
-5.491905207482765	-7.613575479430817	15.15981132578592	
-6.341837412374357	-7.517153601567597	15.253567853468425	
-6.851608384775198	-9.855279413897843	17.09405032331981	
-4.528788540715487	-10.840014558852035	16.16786027293714	
-7.391059101424116	-9.738502316969727	15.143776489803011	
-7.541695087108728	-12.046635184643877	17.75893711888053	
-7.07809100144585	-11.019169475751509	17.649247374241476	
-6.601543564983302	-11.356928365269198	16.578369048228335	
-7.893600400595838	-12.764030446064519	19.725734299741358	
-6.108122940568254	-14.229012043562065	20.04778840776676	
-9.448838538908474	-14.455325365850676	20.12163401225624	
-9.631479030360616	-14.485290609827663	19.589142288080986	
-10.134124604926393	-15.589775104658631	20.4495937393703	
-9.490593023561495	-13.841462812101788	22.636527162744308	
-10.922293892552274	-17.367566728482043	22.415360463390623	
-12.027958142754075	-17.59279268413064	25.799678819340862	
-13.308985375255023	-17.636474936062477	25.308817994855243	
-12.52299085248661	-17.158125606767104	28.24382981634057	
-11.716465637385019	-18.483965286766917	29.1538333088139	
-13.811552141801611	-16.493199291492044	31.48626542836812	
-13.078052763408893	-15.899606585651387	31.102247970488744	
-13.480252336582716	-14.385589912383997	33.47684383720146	
-12.889263516839407	-13.11850630339479	32.83507164082204	
-14.487141221032573	-13.730132638827946	35.88809858057157	
-11.168017864695946	-10.457299848622792	35.655650619047485	
-14.531575051992617	-8.372478893633382	36.748035751669946	
-13.267201433668767	-9.186966721527114	35.21407344012455	
-11.533105578678226	-6.229560316710481	37.122904099160245	
-11.675449447890866	-6.4819225139254755	36.83949353926248	
-10.587358140830764	-3.645472985004825	36.64581892483097	
-11.31624054649253	-3.5645972126169165	36.20534878489182	
-10.26898812048157	-5.399150932972129	35.195616569027194	
-9.540334285358034	-3.080791799323403	36.03625972831155	
-7.338103553353114	-1.4199255634249326	33.97661775842361	
-7.578836657074672	-1.9248932902799505	32.682277935272836	
-6.850692532893694	-1.57258930550464	32.619808208102384	
-7.7070603115852245	0.06388509013863497	30.967050643256304	
-5.511504985772613	-1.665669387058109	30.685459193325038	
-5.719824802284898	-0.7576142175577436	30.205286105224637	
-4.0579393168312	-0.33011774836064284	29.243393113250686	
-2.9730563177199087	-0.9160417021448963	29.074451967412383	
-4.872953301906687	-0.5722757803572295	30.08756280711394	
-4.5904459114512814	0.2190888726726974	27.99600807366694	
-4.704234241834012	-0.1543255167107056	27.798208507387887	
-3.6766223470238835	-1.4491168108719727	25.54116404633302	
-3.6430966519816854	-1.8152886695208905	24.79508215309723	
-2.6629097133687782	-1.5849557832649313	24.359303296971966	
-2.959650686572898	-0.8903912064360415	24.963664628108333	
-2.9986460370593746	-1.1563216527257556	21.35354150550719	
-1.4217028819385948	-1.940490939352555	21.876622643281475	
-3.298743081515001	-1.8252080232243035	22.43715321584363	
-1.8258275208498778	-2.871390545348268	21.552345208075764	
-2.584746767823027	-1.063325825799557	23.2021072854224	
-1.3945551464947974	-1.6566371692882644	21.156100675961685	
-0.6926509539679069	-3.0177928711282407	19.53620259602547	
-2.3576675397186597	-1.877279473706712	18.126599180116777	
-1.6068330156854465	-0.7184300032446009	18.8852589971308	
-1.8781597284880727	-2.9643116672257968	17.460049181747493	
-2.880576888459669	-1.0817925548249485	18.783423013136474	
-1.8791806022910884	-2.9033613608579794	18.047336956665497	
-1.8839362725534161	-2.5767763035583817	17.792275649902322	
-1.8273749990958372	-2.884700349350155	19.1542982862279	
-2.5199163769174517	-1.8034461228676983	15.787934524241606	
-2.322813425342938	-3.2853538831663314	16.14135721864197	
-3.674602528555962	-4.842534480797246	14.778537163873105	
-3.0100124447901835	-5.288298574293015	15.587718846723867	

